Goal oriented error estimation for adaptive sampling of PINNS

Physics-Informed Neural Networks (PINNs) are mesh-free approaches for the numerical approximation of partial differential equations, where a neural network is trained by minimizing a loss function derived from the governing equations and boundary conditions. The Deep Ritz method can be interpreted as a particular variational form of a PINN, where the loss corresponds to the minimization of an energy functional associated with a symmetric positive definite problem. In this work, we study the approximation of the Laplace equation using both the classical PINN formulation and its variational counterpart, the Deep Ritz method, with the objective of accurately estimating prescribed goal functionals. When standard sampling strategies, such as uniform or loss-based sampling, are employed during training, the convergence of the functional error and the attained minimal functional value can be slow. To address this issue, we introduce a functional-oriented importance sampling strategy that can be applied to both PINNs and the Deep Ritz method. The key ingredient is the construction of a reliable and accurate estimator for the error in a given quantity of interest. This estimator is derived using concepts from the Dual Weighted Residual (DWR) framework and is implemented entirely within the neural network setting. It is then used to adaptively guide the sampling of training points in the computational domain, focusing computational effort on regions that have the strongest influence on the functional value. Numerical experiments demonstrate that the proposed adaptive sampling strategy significantly accelerates the convergence of the functional error and improves the minimization of the target functional during training for both PINN and Deep Ritz formulations.

==> DR-example1/adaptive_DR_ex1.csv <==
epoch,Loss,Ritz Loss,Boundary Loss,Test Error,Error,Error func,Est Error,Est Error prime
0,24.192347,0.4088524,0.23783495,1.9981611,3.9148827,3.9148827,3.7144475,-2.9713802
1,23.659515,0.38964903,0.23269866,1.9487549,3.8414094,3.8414094,3.671537,-2.9003785
2,23.132341,0.3705859,0.22761755,1.89976,3.7680633,3.7680633,3.6286662,-2.8316748
3,22.609362,0.35168976,0.22257671,1.8512669,3.6949382,3.6949382,3.5858927,-2.7653522
4,22.08923,0.33301345,0.21756215,1.8034314,3.6221461,3.6221461,3.543274,-2.7015724
5,21.574787,0.31455123,0.21260236,1.7562624,3.5498967,3.5498967,3.500875,-2.640583
6,21.0676,0.29632828,0.20771272,1.7098457,3.4781954,3.4781954,3.458716,-2.5824127
7,20.567394,0.27836585,0.20289028,1.6642596,3.4071329,3.4071329,3.4168615,-2.5269327
8,20.070608,0.26073483,0.19809873,1.6197052,3.3368068,3.3368068,3.3753793,-2.474215
9,19.578787,0.24344559,0.1933534,1.5762318,3.2675161,3.2675161,3.3343718,-2.4244747
10,19.093975,0.22651246,0.18867461,1.5338964,3.1993184,3.1993184,3.29388,-2.3777328
11,18.616777,0.20997447,0.18406802,1.4928154,3.1322951,3.1322951,3.2539685,-2.333938
12,18.149616,0.19384073,0.17955776,1.453028,3.0666084,3.0666084,3.2147183,-2.2930486
13,17.687206,0.1781942,0.17509012,1.4147507,3.0023243,3.0023243,3.1762054,-2.2550364
14,17.229977,0.16306244,0.17066914,1.3780578,2.9397995,2.9397995,3.1385186,-2.220079
15,16.77972,0.14845866,0.16631262,1.3429831,2.879175,2.879175,3.1017332,-2.1881304
16,16.338427,0.13442545,0.16204001,1.309625,2.8205287,2.8205287,3.0659022,-2.159102
17,15.901558,0.12099511,0.15780562,1.2780478,2.7640512,2.7640512,3.0311508,-2.132869
18,15.476541,0.10822375,0.15368317,1.2483649,2.7099197,2.7099197,2.9975019,-2.1095116
19,15.058046,0.0961195,0.14961927,1.2205656,2.6583674,2.6583674,2.9651754,-2.0887809
20,14.6466875,0.08471141,0.14561976,1.1946819,2.6094782,2.6094782,2.934129,-2.070744
21,14.245573,0.07404113,0.14171532,1.1707659,2.5633876,2.5633876,2.9044466,-2.0552483
22,13.853628,0.06410374,0.13789524,1.1487585,2.520295,2.520295,2.876261,-2.042162
23,13.47199,0.054944098,0.13417046,1.1287051,2.4802008,2.4802008,2.8495555,-2.0313306
24,13.098707,0.04655346,0.13052154,1.1105298,2.443314,2.443314,2.8244529,-2.022704
25,12.735227,0.038976364,0.1269625,1.0942687,2.409621,2.409621,2.8009202,-2.016131
26,12.382941,0.03216781,0.12350774,1.0797727,2.379324,2.379324,2.7790706,-2.0115502
27,12.0419655,0.026121665,0.120158434,1.066978,2.3522391,2.3522391,2.758844,-2.0086968
28,11.710621,0.020819433,0.11689801,1.0557986,2.3283517,2.3283517,2.7402377,-2.0074396
29,11.390215,0.016237993,0.113739766,1.0461488,2.3075883,2.3075883,2.7232077,-2.0076473
30,11.077119,0.012336777,0.11064782,1.0379105,2.289853,2.289853,2.707724,-2.0091577
31,10.773446,0.0090428805,0.10764404,1.030916,2.2749822,2.2749822,2.6936684,-2.0118675
32,10.479821,0.006435527,0.104733855,1.0252998,2.2626603,2.2626603,2.6809313,-2.015538
33,10.195815,0.0044217384,0.10191393,1.0208663,2.2532191,2.2532191,2.6696672,-2.0202749
34,9.921771,0.0029905308,0.099187806,1.0175866,2.2462597,2.2462597,2.6597006,-2.025849
35,9.656187,0.00209703,0.0965409,1.0153683,2.2417238,2.2417238,2.6510067,-2.0321813
36,9.400191,0.0016974215,0.09398494,1.0141292,2.239421,2.239421,2.6434765,-2.0392096
37,9.153445,0.0017872688,0.091516584,1.0138637,2.2391562,2.2391562,2.637038,-2.046821
38,8.916001,0.0022889506,0.08913713,1.014429,2.2409027,2.2409027,2.6316643,-2.0550156
39,8.686336,0.0031156675,0.086832196,1.0156612,2.2443256,2.2443256,2.6272125,-2.0636418
40,8.464762,0.004249432,0.08460512,1.0175331,2.249055,2.249055,2.6234918,-2.0725727
41,8.250835,0.00566056,0.082451746,1.019993,2.2550118,2.2550118,2.6204603,-2.0817654
42,8.042064,0.0072522294,0.08034811,1.0228521,2.2620652,2.2620652,2.6180546,-2.0912042
43,7.83842,0.008992252,0.07829428,1.0260504,2.2698147,2.2698147,2.6160362,-2.1007712
44,7.6418796,0.0108746365,0.076310046,1.0295818,2.2781246,2.2781246,2.6143413,-2.1104295
45,7.450852,0.012830172,0.07438022,1.0333073,2.286961,2.286961,2.612989,-2.1201372
46,7.2639914,0.0148037,0.07249188,1.0371128,2.2960377,2.2960377,2.6118298,-2.1297755
47,7.081886,0.016777288,0.070651084,1.0409607,2.3051312,2.3051312,2.6107326,-2.1392817
48,6.9046497,0.018762061,0.06885888,1.0448716,2.314163,2.314163,2.6096656,-2.1485972
49,6.7308664,0.020639008,0.067102276,1.0485942,2.3231862,2.3231862,2.6086476,-2.1577623
50,6.5591,0.02239228,0.06536708,1.052089,2.3317127,2.3317127,2.607425,-2.1665728
51,6.3907456,0.024024041,0.063667215,1.0553567,2.3396878,2.3396878,2.60594,-2.1750274
52,6.2237754,0.025508063,0.061982673,1.0583359,2.3471165,2.3471165,2.6042423,-2.183079
53,6.059732,0.026844462,0.060328875,1.0610225,2.3539045,2.3539045,2.6022367,-2.1907268
54,5.897705,0.02799588,0.05869709,1.0633322,2.3600507,2.3600507,2.599947,-2.197943
55,5.738198,0.028969053,0.057092287,1.065275,2.365409,2.365409,2.5972898,-2.204678
56,5.581635,0.029762864,0.055518724,1.0668452,2.3700101,2.3700101,2.594293,-2.2109318
57,5.428042,0.030367648,0.05397674,1.0680181,2.3738558,2.3738558,2.5909588,-2.216696
58,5.27792,0.030819694,0.052471,1.0688701,2.3769062,2.3769062,2.5872734,-2.221941
59,5.130582,0.031054763,0.050995268,1.0692592,2.3793101,2.3793101,2.583325,-2.2267287
60,4.985733,0.031107772,0.04954625,1.0692589,2.3808188,2.3808188,2.5789695,-2.2309585
61,4.842957,0.03098218,0.04811975,1.0688753,2.3815684,2.3815684,2.5742798,-2.234697
62,4.702308,0.030652773,0.046716552,1.0680522,2.3815844,2.3815844,2.5692487,-2.2379777
63,4.5634823,0.030154038,0.04533328,1.0668639,2.3807635,2.3807635,2.5638235,-2.2407424
64,4.427955,0.029509744,0.043984454,1.0653622,2.3792503,2.3792503,2.5580792,-2.2430685
65,4.296182,0.028744085,0.042674378,1.0636005,2.3771372,2.3771372,2.5520911,-2.2449772
66,4.167085,0.027851803,0.041392338,1.0615672,2.3745224,2.3745224,2.5459242,-2.2465143
67,4.039771,0.026827693,0.04012943,1.0592506,2.3713903,2.3713903,2.5395396,-2.2477074
68,3.9152734,0.025700873,0.038895726,1.0567154,2.3677204,2.3677204,2.5329084,-2.2485735
69,3.792971,0.024491899,0.03768479,1.0540063,2.36363,2.36363,2.526115,-2.2491503
70,3.6735759,0.023248091,0.036503278,1.0512261,2.3592045,2.3592045,2.5191884,-2.24949
71,3.558186,0.0219737,0.035362124,1.0483849,2.354633,2.354633,2.512237,-2.2496712
72,3.445355,0.020687982,0.03424667,1.0455238,2.349928,2.349928,2.5053017,-2.2496688
73,3.3352327,0.019392414,0.033158403,1.0426462,2.3451724,2.3451724,2.4983804,-2.2495677
74,3.228051,0.018086685,0.03209964,1.0397519,2.3403707,2.3403707,2.4914823,-2.2493715
75,3.123315,0.01678964,0.031065254,1.0368817,2.3355212,2.3355212,2.4846208,-2.2490747
76,3.020792,0.015501557,0.030052906,1.0340356,2.3307004,2.3307004,2.4778159,-2.2487385
77,2.9213257,0.01424342,0.029070823,1.031259,2.3259115,2.3259115,2.471059,-2.2483666
78,2.8254814,0.01305182,0.028124297,1.0286303,2.3212352,2.3212352,2.464417,-2.2479775
79,2.7321987,0.011908699,0.027202899,1.0261102,2.3168156,2.3168156,2.4579837,-2.247632
80,2.6422706,0.010791869,0.026314788,1.023651,2.312586,2.312586,2.4516938,-2.247319
81,2.5549872,0.009715471,0.025452716,1.0212824,2.3084512,2.3084512,2.4455247,-2.2469807
82,2.4705307,0.008719249,0.024618115,1.0190891,2.3044722,2.3044722,2.4394867,-2.2466562
83,2.3893878,0.007806508,0.023815813,1.0170779,2.3008037,2.3008037,2.4336705,-2.2464194
84,2.310228,0.006941634,0.023032865,1.015172,2.297463,2.297463,2.4280977,-2.2462614
85,2.233897,0.0061473865,0.022277497,1.01342,2.2943056,2.2943056,2.4226642,-2.2461412
86,2.1601326,0.005459357,0.021546734,1.011897,2.2914236,2.2914236,2.4174373,-2.2460907
87,2.088242,0.0048485105,0.020833936,1.0105408,2.288956,2.288956,2.4124796,-2.246178
88,2.0188556,0.004299793,0.020145558,1.0093194,2.2867944,2.2867944,2.4077067,-2.2463794
89,1.9519963,0.0038247835,0.019481715,1.0082573,2.284868,2.284868,2.403119,-2.2466378
90,1.8875282,0.003403531,0.018841246,1.0073119,2.2832303,2.2832303,2.3987396,-2.24698
91,1.8251314,0.003034043,0.018220974,1.0064787,2.2817948,2.2817948,2.3945274,-2.2473686
92,1.7648736,0.002719665,0.01762154,1.0057647,2.2805605,2.2805605,2.390468,-2.2478068
93,1.7062898,0.0024427203,0.01703847,1.0051323,2.2795372,2.2795372,2.3865798,-2.2482874
94,1.6496941,0.0021869787,0.01647507,1.0045474,2.2786558,2.2786558,2.3828077,-2.2488017
95,1.5949455,0.0019571993,0.015929883,1.0040197,2.2778504,2.2778504,2.3791368,-2.2493143
96,1.5419391,0.0017480168,0.015401912,1.003538,2.2771423,2.2771423,2.3755686,-2.2498386
97,1.4905686,0.0015604801,0.014890082,1.0031044,2.276508,2.276508,2.3720925,-2.250363
98,1.4407345,0.0013870083,0.014393475,1.0027025,2.2759535,2.2759535,2.3687108,-2.2508893
99,1.3924716,0.0012313928,0.013912401,1.0023404,2.2754493,2.2754493,2.3654041,-2.2514083
100,1.3461391,0.0010992723,0.013450399,1.0020303,2.2750082,2.2750082,2.3621838,-2.2519257
101,1.3012578,0.0009711752,0.013002867,1.0017307,2.2746525,2.2746525,2.3590786,-2.2524438
102,1.258097,0.0008478729,0.0125724925,1.0014431,2.2743073,2.2743073,2.356028,-2.2529423
103,1.2163367,0.00071623974,0.012156205,1.0011393,2.2739744,2.2739744,2.3530478,-2.253418
104,1.1759636,0.00058209326,0.011753815,1.0008316,2.2736032,2.2736032,2.3501031,-2.2538512
105,1.1368316,0.00043689576,0.011363948,1.0005022,2.273216,2.273216,2.3472054,-2.2542489
106,1.0990839,0.00028610416,0.010987978,1.0001622,2.2727797,2.2727797,2.3443353,-2.2546024
107,1.0625559,0.00011933347,0.010624366,0.9997895,2.272317,2.272317,2.341509,-2.2549188
108,1.0270002,-6.938342e-05,0.010270696,0.9993714,2.271785,2.271785,2.3387012,-2.2551832
109,0.99252826,-0.00027835133,0.009928066,0.99891156,2.271162,2.271162,2.3358908,-2.2553914
110,0.9591775,-0.00049947447,0.00959677,0.9984269,2.270456,2.270456,2.333088,-2.2555442
111,0.92686176,-0.00072646467,0.0092758825,0.9979309,2.2696984,2.2696984,2.3303108,-2.2556524
112,0.8954604,-0.00097328314,0.008964337,0.9973936,2.2689142,2.2689142,2.3275661,-2.2557304
113,0.8652265,-0.0012141115,0.008664406,0.9968702,2.2680476,2.2680476,2.3248231,-2.2557535
114,0.83600837,-0.0014625557,0.00837471,0.9963314,2.2672017,2.2672017,2.3221452,-2.2557647
115,0.8077815,-0.0017189623,0.008095005,0.99577665,2.2663217,2.2663217,2.3194985,-2.2557428
116,0.78042036,-0.0019804686,0.007824008,0.995212,2.265406,2.265406,2.3168855,-2.2556896
117,0.75398993,-0.0022466828,0.007562366,0.9946382,2.2644691,2.2644691,2.3143027,-2.2556126
118,0.72864544,-0.002508898,0.0073115434,0.9940736,2.2635093,2.2635093,2.3117578,-2.2555122
119,0.7044239,-0.0027674756,0.007071914,0.99351764,2.262562,2.262562,2.3092754,-2.2554004
120,0.68100065,-0.0030339179,0.006840346,0.9929458,2.2616253,2.2616253,2.3068595,-2.255277
121,0.658305,-0.0033052166,0.006616102,0.99236435,2.260655,2.260655,2.3044727,-2.2551298
122,0.636432,-0.0035828957,0.006400149,0.9917701,2.2596636,2.2596636,2.302116,-2.2549639
123,0.61532605,-0.003856357,0.006191824,0.9911855,2.258644,2.258644,2.2997935,-2.2547774
124,0.594918,-0.004126946,0.00599045,0.9906076,2.2576394,2.2576394,2.297523,-2.2545862
125,0.57532424,-0.0043847766,0.00579709,0.9900574,2.2566433,2.2566433,2.295297,-2.2543888
126,0.55637544,-0.00463988,0.005610153,0.98951375,2.255696,2.255696,2.2931442,-2.2542017
127,0.53805315,-0.004888196,0.005429413,0.9889849,2.2547557,2.2547557,2.2910345,-2.2540112
128,0.5204331,-0.0051198835,0.00525553,0.9884919,2.2538416,2.2538416,2.288977,-2.2538257
129,0.503536,-0.0053409776,0.00508877,0.98802173,2.25299,2.25299,2.2869952,-2.253657
130,0.48725662,-0.0055550607,0.0049281167,0.9875672,2.2521765,2.2521765,2.285079,-2.253501
131,0.47140762,-0.005775933,0.0047718356,0.9870985,2.2513893,2.2513893,2.2832174,-2.2533484
132,0.45607987,-0.005993969,0.0046207383,0.98663616,2.2505753,2.2505753,2.2813697,-2.2531796
133,0.44138604,-0.006209879,0.004475959,0.9861788,2.249769,2.249769,2.2795622,-2.2530103
134,0.42731282,-0.006410877,0.0043372368,0.9857536,2.2489712,2.2489712,2.277803,-2.2528405
135,0.41391125,-0.006603432,0.004205147,0.98534644,2.2482285,2.2482285,2.276115,-2.2526913
136,0.40099373,-0.0067726313,0.0040776636,0.9849892,2.2475164,2.2475164,2.2744927,-2.2525537
137,0.3886245,-0.0069136918,0.003955382,0.98469174,2.2468944,2.2468944,2.2729478,-2.2524512
138,0.37677306,-0.007035018,0.0038380807,0.9844362,2.2463813,2.2463813,2.2714958,-2.2523816
139,0.36522242,-0.0071581546,0.0037238058,0.98417723,2.2459435,2.2459435,2.2701218,-2.2523372
140,0.35400945,-0.0072840583,0.0036129348,0.98391265,2.2454963,2.2454963,2.2687669,-2.2522871
141,0.34318444,-0.007397751,0.0035058218,0.98367393,2.2450404,2.2450404,2.267432,-2.25223
142,0.33265984,-0.0075039505,0.003401638,0.98345137,2.2446294,2.2446294,2.2661514,-2.2521875
143,0.32242632,-0.0076045254,0.0033003087,0.983241,2.2442453,2.2442453,2.264908,-2.252153
144,0.31258097,-0.0077014854,0.0032028246,0.98303837,2.2438853,2.2438853,2.263699,-2.2521272
145,0.30293512,-0.00780449,0.003107396,0.98282325,2.2435362,2.2435362,2.262531,-2.2521036
146,0.29371122,-0.007898784,0.0030160998,0.9826265,2.2431633,2.2431633,2.2613678,-2.25207
147,0.28489316,-0.007999699,0.0029289285,0.9824159,2.2428222,2.2428222,2.2602584,-2.252044
148,0.276523,-0.008102615,0.0028462561,0.982201,2.2424562,2.2424562,2.259175,-2.2520072
149,0.2684617,-0.008199564,0.0027666127,0.9819987,2.2420783,2.2420783,2.2581286,-2.2519631
150,0.260771,-0.008291109,0.002690621,0.98180807,2.2417223,2.2417223,2.25712,-2.251927
151,0.25337815,-0.00838282,0.0026176097,0.98161703,2.2413871,2.2413871,2.2561572,-2.2518961
152,0.24629687,-0.008467269,0.0025476415,0.98144144,2.2410514,2.2410514,2.255225,-2.251866
153,0.23949248,-0.008546598,0.0024803907,0.98127663,2.2407408,2.2407408,2.254336,-2.251841
154,0.2329463,-0.008626979,0.002415733,0.9811097,2.24045,2.24045,2.2534816,-2.2518268
155,0.22659972,-0.00870576,0.002353055,0.9809462,2.240154,2.240154,2.2526503,-2.2518048
156,0.22046456,-0.008783393,0.0022924796,0.9807849,2.2398636,2.2398636,2.2518387,-2.251786
157,0.21460643,-0.008850311,0.0022345674,0.98064625,2.239578,2.239578,2.2510488,-2.2517624
158,0.20897843,-0.00892642,0.0021790485,0.9804883,2.2393312,2.2393312,2.250307,-2.2517524
159,0.20361325,-0.008988388,0.0021260164,0.9803601,2.239049,2.239049,2.2495728,-2.251728
160,0.19846053,-0.009048572,0.002075091,0.98023564,2.2388196,2.2388196,2.2488947,-2.2517266
161,0.19345824,-0.009125241,0.002025835,0.98007613,2.2385983,2.2385983,2.2482438,-2.251724
162,0.18863848,-0.0091952095,0.0019783368,0.97993076,2.2383113,2.2383113,2.247577,-2.2516901
163,0.18399665,-0.0092647765,0.0019326144,0.9797863,2.2380486,2.2380486,2.2469418,-2.251662
164,0.1795292,-0.009325709,0.0018885492,0.97966015,2.2377887,2.2377887,2.2463307,-2.2516367
165,0.17521305,-0.009384592,0.0018459763,0.97953826,2.23756,2.23756,2.2457542,-2.2516232
166,0.1711351,-0.009434145,0.0018056924,0.97943604,2.2373402,2.2373402,2.2451992,-2.2516162
167,0.16716072,-0.009489524,0.0017665024,0.97932136,2.2371566,2.2371566,2.24469,-2.251618
168,0.16332594,-0.009542356,0.0017286829,0.9792119,2.2369463,2.2369463,2.244184,-2.2516067
169,0.1595935,-0.009599777,0.0016919327,0.9790929,2.2367477,2.2367477,2.2437,-2.2515981
170,0.15596576,-0.009650916,0.0016561667,0.9789869,2.2365324,2.2365324,2.2432196,-2.2515774
171,0.15245797,-0.009713033,0.0016217101,0.97885793,2.2363396,2.2363396,2.2427626,-2.251565
172,0.14909053,-0.009769,0.0015885953,0.97874177,2.2361033,2.2361033,2.2422998,-2.2515373
173,0.14578779,-0.009822623,0.0015561042,0.97863054,2.235892,2.235892,2.2418685,-2.2515204
174,0.14261456,-0.009873753,0.0015248831,0.97852457,2.235688,2.235688,2.2414498,-2.2515023
175,0.13953154,-0.009926067,0.0014945761,0.97841597,2.2354946,2.2354946,2.2410512,-2.2514882
176,0.13657025,-0.009969346,0.001465396,0.9783267,2.235295,2.235295,2.240663,-2.2514737
177,0.13372421,-0.010007583,0.0014373178,0.97824794,2.2351303,2.2351303,2.240307,-2.2514722
178,0.13094606,-0.010042521,0.0014098857,0.9781762,2.2349854,2.2349854,2.239974,-2.251479
179,0.12828644,-0.010077411,0.0013836385,0.9781044,2.2348526,2.2348526,2.239654,-2.2514908
180,0.12574396,-0.010104787,0.0013584874,0.9780484,2.2347186,2.2347186,2.2393491,-2.2515
181,0.123232245,-0.010149893,0.0013338214,0.97795475,2.2346156,2.2346156,2.239071,-2.251521
182,0.12078019,-0.010202876,0.0013098307,0.97784454,2.2344418,2.2344418,2.2387645,-2.251512
183,0.11841407,-0.010249607,0.0012866367,0.97774744,2.2342374,2.2342374,2.2384498,-2.2514913
184,0.116136506,-0.010296015,0.0012643252,0.97765094,2.2340572,2.2340572,2.2381582,-2.2514775
185,0.11394085,-0.010338362,0.0012427921,0.977563,2.233878,2.233878,2.23788,-2.2514646
186,0.111848064,-0.010373985,0.0012222205,0.9774892,2.2337134,2.2337134,2.2376187,-2.2514565
187,0.109760545,-0.010417509,0.0012017805,0.9773987,2.2335749,2.2335749,2.2373831,-2.2514584
188,0.10771036,-0.010449053,0.0011815941,0.9773335,2.2334058,2.2334058,2.2371302,-2.2514446
189,0.10572252,-0.010474785,0.001161973,0.9772805,2.2332842,2.2332842,2.2369027,-2.251449
190,0.10380489,-0.010496533,0.0011430142,0.97723603,2.2331843,2.2331843,2.2366931,-2.2514606
191,0.101948634,-0.010510534,0.0011245917,0.9772079,2.233099,2.233099,2.2364988,-2.2514818
192,0.10008777,-0.010528065,0.0011061584,0.97717226,2.233044,2.233044,2.2363255,-2.2515123
193,0.09827602,-0.010546255,0.0010882227,0.9771353,2.2329755,2.2329755,2.236144,-2.2515357
194,0.09649696,-0.010557513,0.0010705447,0.97711307,2.232904,2.232904,2.235967,-2.2515619
195,0.09475254,-0.010574247,0.0010532679,0.9770791,2.2328594,2.2328594,2.2358017,-2.2515972
196,0.09306687,-0.010588402,0.0010365527,0.97705054,2.2327945,2.2327945,2.2356322,-2.2516224
197,0.09139405,-0.010608263,0.0010200231,0.9770099,2.2327385,2.2327385,2.2354755,-2.2516522
198,0.08974573,-0.010635403,0.0010038114,0.97695386,2.2326608,2.2326608,2.2353075,-2.2516727
199,0.08810157,-0.01065586,0.0009875743,0.9769121,2.232553,2.232553,2.2351282,-2.2516818
200,0.08652379,-0.010671066,0.0009719486,0.9768812,2.2324727,2.2324727,2.2349598,-2.251702
201,0.08498334,-0.010683964,0.00095667306,0.9768555,2.232412,2.232412,2.2348096,-2.2517304
202,0.08347593,-0.010705567,0.00094181503,0.9768112,2.2323606,2.2323606,2.234669,-2.2517653
203,0.082056575,-0.010722381,0.0009277896,0.9767769,2.232274,2.232274,2.2345176,-2.2517858
204,0.080664694,-0.010745596,0.00091410294,0.9767291,2.2322068,2.2322068,2.2343867,-2.2518115
205,0.07929443,-0.010775085,0.0009006951,0.9766679,2.2321146,2.2321146,2.2342484,-2.2518282
206,0.07798847,-0.0107973805,0.0008878585,0.976622,2.231998,2.231998,2.2341015,-2.2518346
207,0.0766742,-0.010827294,0.000875015,0.97655976,2.2319071,2.2319071,2.233975,-2.251851
208,0.07538085,-0.010860392,0.0008624124,0.9764909,2.23179,2.23179,2.2338305,-2.2518551
209,0.07413597,-0.010891027,0.00085027,0.9764271,2.231659,2.231659,2.2336829,-2.2518508
210,0.072899915,-0.010914125,0.0008381404,0.97637933,2.2315366,2.2315366,2.233546,-2.2518477
211,0.07169158,-0.01093787,0.0008262945,0.97633,2.2314422,2.2314422,2.2334206,-2.2518563
212,0.07049169,-0.010967386,0.0008145907,0.9762685,2.2313476,2.2313476,2.233297,-2.2518628
213,0.06928393,-0.011006785,0.00080290716,0.976186,2.2312288,2.2312288,2.233161,-2.2518594
214,0.06810845,-0.011038507,0.00079146953,0.9761198,2.231073,2.231073,2.2330027,-2.2518418
215,0.06696843,-0.011068395,0.0007803683,0.9760575,2.2309453,2.2309453,2.2328627,-2.2518365
216,0.065875426,-0.011090808,0.0007696623,0.9760111,2.2308254,2.2308254,2.2327294,-2.2518349
217,0.06480216,-0.01110474,0.00075906905,0.9759826,2.2307339,2.2307339,2.2326167,-2.2518468
218,0.06371246,-0.011129232,0.00074841693,0.97593176,2.230677,2.230677,2.2325191,-2.251875
219,0.062623456,-0.01115348,0.0007377694,0.97588164,2.2305784,2.2305784,2.2323968,-2.2518854
220,0.06154359,-0.011179782,0.00072723377,0.9758272,2.2304797,2.2304797,2.2322745,-2.2519002
221,0.06048785,-0.011212213,0.0007170007,0.9757596,2.2303731,2.2303731,2.232148,-2.251915
222,0.059451666,-0.01124097,0.00070692634,0.97569984,2.2302444,2.2302444,2.2320142,-2.251919
223,0.058424916,-0.011275116,0.0006970003,0.97562873,2.2301288,2.2301288,2.2318883,-2.251928
224,0.05744493,-0.011303724,0.0006874865,0.9755693,2.2299922,2.2299922,2.2317536,-2.251928
225,0.05647791,-0.011333562,0.0006781147,0.97550714,2.229876,2.229876,2.2316356,-2.2519343
226,0.055545107,-0.011366799,0.00066911906,0.9754378,2.2297566,2.2297566,2.2315152,-2.2519372
227,0.054642722,-0.011390015,0.0006603274,0.97538984,2.229623,2.229623,2.2313948,-2.2519393
228,0.05374955,-0.0114137195,0.00065163267,0.9753408,2.2295284,2.2295284,2.2312949,-2.2519598
229,0.052839316,-0.01144653,0.00064285845,0.97527254,2.229431,2.229431,2.2311928,-2.2519813
230,0.051940486,-0.011480192,0.00063420675,0.97520226,2.2292988,2.2292988,2.2310681,-2.251988
231,0.051087007,-0.0115070995,0.0006259411,0.9751463,2.2291632,2.2291632,2.2309418,-2.2519917
232,0.050273914,-0.011526796,0.0006180071,0.9751056,2.2290542,2.2290542,2.2308345,-2.2520065
233,0.049481243,-0.011542597,0.0006102384,0.97507316,2.228972,2.228972,2.2307487,-2.252033
234,0.04869447,-0.011557334,0.00060251803,0.97504294,2.2289057,2.2289057,2.230674,-2.2520673
235,0.04793469,-0.011560245,0.00059494935,0.9750377,2.2288427,2.2288427,2.2305984,-2.2520998
236,0.047187816,-0.011560705,0.0005874852,0.97503763,2.2288268,2.2288268,2.2305458,-2.2521513
237,0.046492334,-0.011551745,0.0005804408,0.97505754,2.2288196,2.2288196,2.2304983,-2.2522063
238,0.045802753,-0.01154866,0.00057351415,0.97506505,2.2288492,2.2288492,2.2304766,-2.2522757
239,0.04515033,-0.011545324,0.0005669565,0.975073,2.2288558,2.2288558,2.230445,-2.2523394
240,0.044521794,-0.011542502,0.000560643,0.9750798,2.2288625,2.2288625,2.23042,-2.2524033
241,0.043880455,-0.011545809,0.00055426266,0.9750735,2.2288682,2.2288682,2.2303965,-2.2524626
242,0.04325161,-0.011545369,0.00054796983,0.9750752,2.2288492,2.2288492,2.2303565,-2.2525132
243,0.042642064,-0.011543551,0.00054185616,0.97507983,2.2288451,2.2288451,2.2303228,-2.252567
244,0.042028822,-0.011555723,0.00053584547,0.97505474,2.2288444,2.2288444,2.2302938,-2.2526245
245,0.04139414,-0.011575845,0.00052969984,0.9750127,2.228792,2.228792,2.2302382,-2.252657
246,0.040798813,-0.011590874,0.0005238969,0.97498137,2.2287066,2.2287066,2.230161,-2.2526748
247,0.040211134,-0.011616049,0.0005182718,0.9749285,2.228642,2.228642,2.2301,-2.2526972
248,0.039619368,-0.011647191,0.0005126656,0.97486293,2.228537,2.228537,2.230019,-2.2527022
249,0.039041936,-0.011680615,0.0005072255,0.9747925,2.228409,2.228409,2.2299263,-2.2526968
250,0.038478795,-0.011702075,0.0005018087,0.9747474,2.2282705,2.2282705,2.229832,-2.2526872
251,0.037885435,-0.011732098,0.0004961753,0.9746842,2.2281811,2.2281811,2.2297592,-2.2526958
252,0.037305523,-0.011757926,0.00049063447,0.97462964,2.2280562,2.2280562,2.229661,-2.2526903
253,0.0367302,-0.011787825,0.00048518024,0.9745667,2.2279487,2.2279487,2.2295687,-2.2526886
254,0.036188096,-0.011808083,0.00047996177,0.9745239,2.2278252,2.2278252,2.2294695,-2.2526834
255,0.035685785,-0.0118147805,0.00047500565,0.9745101,2.2277393,2.2277393,2.2293918,-2.2526946
256,0.035222292,-0.011811666,0.00047033958,0.97451663,2.2277052,2.2277052,2.229345,-2.2527268
257,0.034737963,-0.011816192,0.00046554155,0.97450733,2.2277093,2.2277093,2.2293217,-2.2527719
258,0.034252487,-0.011826788,0.00046079274,0.97448504,2.227684,2.227684,2.2292793,-2.2528098
259,0.033782795,-0.011831228,0.00045614023,0.9744759,2.2276332,2.2276332,2.229223,-2.2528405
260,0.033322763,-0.011839735,0.00045162498,0.97445816,2.2276084,2.2276084,2.2291808,-2.2528834
261,0.032871712,-0.011857104,0.00044728816,0.97442174,2.2275681,2.2275681,2.2291303,-2.252922
262,0.03241811,-0.011881596,0.00044299706,0.97437024,2.227492,2.227492,2.229065,-2.2529485
263,0.031992957,-0.01190131,0.00043894263,0.9743287,2.2273881,2.2273881,2.2289844,-2.2529638
264,0.031553824,-0.01192661,0.00043480433,0.9742756,2.227303,2.227303,2.2289186,-2.252986
265,0.031118829,-0.0119527625,0.0004307159,0.97422045,2.2271967,2.2271967,2.2288365,-2.253003
266,0.03068865,-0.011979171,0.00042667822,0.97416496,2.2270854,2.2270854,2.2287536,-2.2530181
267,0.03026271,-0.0120082665,0.00042270977,0.9741038,2.2269764,2.2269764,2.2286692,-2.2530332
268,0.02984538,-0.012035091,0.0004188047,0.9740474,2.2268534,2.2268534,2.228579,-2.2530446
269,0.029442819,-0.012050958,0.00041493776,0.9740143,2.2267416,2.2267416,2.2284925,-2.2530599
270,0.029039863,-0.012072186,0.0004111205,0.9739697,2.226671,2.226671,2.2284267,-2.2530925
271,0.02863688,-0.012093133,0.00040730013,0.97392577,2.2265797,2.2265797,2.2283494,-2.2531183
272,0.02823763,-0.012114376,0.00040352004,0.97388124,2.2264915,2.2264915,2.2282715,-2.2531445
273,0.027842805,-0.012131671,0.00039974478,0.97384506,2.2263997,2.2263997,2.2281942,-2.25317
274,0.02743617,-0.01215253,0.000395887,0.9738013,2.226324,2.226324,2.2281222,-2.2532008
275,0.027030805,-0.012169952,0.00039200755,0.9737647,2.226234,2.226234,2.2280362,-2.2532258
276,0.02662902,-0.0121853715,0.00038814393,0.9737325,2.2261574,2.2261574,2.2279541,-2.2532566
277,0.02624048,-0.012195311,0.0003843579,0.9737117,2.2260895,2.2260895,2.2278755,-2.253289
278,0.025839139,-0.012218303,0.00038057443,0.97366345,2.2260425,2.2260425,2.227806,-2.253329
279,0.025444824,-0.012237966,0.0003768279,0.9736221,2.2259455,2.2259455,2.2277098,-2.2533498
280,0.025065023,-0.0122532295,0.00037318253,0.97359,2.2258599,2.2258599,2.227619,-2.253378
281,0.024688967,-0.012268496,0.0003695746,0.9735581,2.2257917,2.2257917,2.2275367,-2.2534137
282,0.024346665,-0.012279504,0.00036626167,0.973535,2.2257228,2.2257228,2.2274532,-2.2534509
283,0.024015859,-0.0122877145,0.00036303574,0.9735178,2.2256706,2.2256706,2.2273843,-2.253495
284,0.02370863,-0.012289665,0.00035998295,0.9735137,2.22563,2.22563,2.2273223,-2.2535405
285,0.023419194,-0.012296089,0.0003571528,0.97350013,2.2256136,2.2256136,2.2272751,-2.2535944
286,0.023134064,-0.012301035,0.00035435098,0.97348976,2.2255788,2.2255788,2.2272255,-2.2536392
287,0.022861697,-0.012297895,0.00035159593,0.9734964,2.2255492,2.2255492,2.2271788,-2.2536867
288,0.022612866,-0.01228354,0.00034896407,0.9735267,2.2255514,2.2255514,2.2271466,-2.2537458
289,0.022364391,-0.012275366,0.00034639757,0.9735441,2.2255986,2.2255986,2.22714,-2.253822
290,0.022128107,-0.012264872,0.0003439298,0.9735663,2.2256193,2.2256193,2.2271216,-2.2538893
291,0.02188928,-0.012269759,0.00034159038,0.97355586,2.225651,2.225651,2.2271101,-2.2539597
292,0.021639822,-0.012280637,0.0003392046,0.97353274,2.2256205,2.2256205,2.2270713,-2.2540085
293,0.02137715,-0.01229725,0.000336744,0.97349745,2.2255702,2.2255702,2.2270167,-2.254047
294,0.021124367,-0.012314762,0.0003343913,0.9734602,2.225496,2.225496,2.2269468,-2.2540758
295,0.020875456,-0.012330888,0.00033206344,0.973426,2.2254171,2.2254171,2.2268772,-2.2541046
296,0.020579696,-0.012367266,0.00032946962,0.97334874,2.225343,2.225343,2.226811,-2.2541332
297,0.020300206,-0.012402672,0.0003270288,0.9732736,2.2251914,2.2251914,2.2266943,-2.2541313
298,0.019992676,-0.012452666,0.00032445343,0.97316766,2.2250426,2.2250426,2.2265842,-2.2541301
299,0.019690678,-0.012498762,0.0003218944,0.97306985,2.2248378,2.2248378,2.2264404,-2.2541075
300,0.01939783,-0.012544891,0.00031942723,0.9729719,2.2246475,2.2246475,2.2263014,-2.254091
301,0.019113783,-0.012582697,0.00031696478,0.9728917,2.224457,2.224457,2.2261639,-2.2540765
302,0.018855147,-0.01261787,0.0003147302,0.972817,2.2242994,2.2242994,2.2260423,-2.2540743
303,0.018609442,-0.012643489,0.00031252933,0.97276264,2.224152,2.224152,2.2259324,-2.2540784
304,0.01837562,-0.012669945,0.00031045565,0.9727066,2.2240403,2.2240403,2.2258413,-2.2540987
305,0.01817244,-0.012678145,0.00030850584,0.97268903,2.2239273,2.2239273,2.225752,-2.2541206
306,0.017957143,-0.012687618,0.00030644762,0.97266895,2.223884,2.223884,2.2257013,-2.254168
307,0.017748704,-0.012690254,0.00030438957,0.97266334,2.2238379,2.2238379,2.2256436,-2.254217
308,0.017544439,-0.012695881,0.0003024032,0.9726515,2.2238157,2.2238157,2.2255971,-2.2542756
309,0.017333016,-0.0127056,0.00030038616,0.97263086,2.223784,2.223784,2.225546,-2.2543316
310,0.017128754,-0.012709296,0.0002983805,0.97262305,2.223736,2.223736,2.2254834,-2.2543812
311,0.01694475,-0.01270744,0.0002965219,0.97262686,2.2237108,2.2237108,2.2254322,-2.2544389
312,0.016768567,-0.012703025,0.00029471592,0.9726362,2.2237067,2.2237067,2.2253945,-2.2545054
313,0.016607098,-0.012693681,0.0002930078,0.97265595,2.2237136,2.2237136,2.2253623,-2.254576
314,0.016443342,-0.012692716,0.00029136057,0.9726578,2.22374,2.22374,2.225342,-2.2546537
315,0.016287286,-0.012691768,0.00028979054,0.9726599,2.2237322,2.2237322,2.225307,-2.25472
316,0.016111976,-0.012700232,0.00028812207,0.9726418,2.2237248,2.2237248,2.225272,-2.2547858
317,0.015935123,-0.012708925,0.00028644048,0.9726232,2.2236817,2.2236817,2.225214,-2.2548375
318,0.015736494,-0.012725407,0.00028461902,0.9725883,2.223637,2.223637,2.2251534,-2.2548876
319,0.015536306,-0.012740245,0.0002827655,0.9725568,2.223562,2.223562,2.2250726,-2.2549276
320,0.0153486915,-0.012751356,0.00028100048,0.9725332,2.2234936,2.2234936,2.2249923,-2.2549698
321,0.015158985,-0.012774054,0.0002793304,0.97248495,2.2234395,2.2234395,2.2249172,-2.2550166
322,0.014960223,-0.01280059,0.00027760814,0.9724286,2.2233398,2.2233398,2.2248209,-2.2550488
323,0.014759826,-0.012829969,0.00027589794,0.9723663,2.2232244,2.2232244,2.2247145,-2.2550757
324,0.01456513,-0.012861793,0.00027426923,0.9722988,2.2230995,2.2230995,2.2246006,-2.2550986
325,0.014366386,-0.012895199,0.00027261584,0.97222793,2.2229643,2.2229643,2.2244856,-2.2551174
326,0.014179081,-0.012926202,0.00027105282,0.972162,2.2228227,2.2228227,2.2243664,-2.2551339
327,0.014010981,-0.012954449,0.0002696543,0.9721021,2.2226903,2.2226903,2.2242546,-2.2551532
328,0.013859611,-0.012982512,0.00026842122,0.97204226,2.2225688,2.2225688,2.2241518,-2.2551782
329,0.013722556,-0.012996886,0.0002671944,0.97201157,2.2224467,2.2224467,2.2240543,-2.2552037
330,0.013583102,-0.013019356,0.00026602458,0.97196347,2.2223785,2.2223785,2.2239814,-2.2552483
331,0.0134551935,-0.013045549,0.00026500743,0.9719077,2.2222795,2.2222795,2.2238932,-2.2552829
332,0.01333302,-0.013070566,0.00026403586,0.9718542,2.2221653,2.2221653,2.2238016,-2.2553144
333,0.013208095,-0.013099693,0.00026307788,0.97179216,2.2220547,2.2220547,2.2237136,-2.255348
334,0.013083245,-0.013124482,0.00026207726,0.9717391,2.221927,2.221927,2.2236154,-2.2553766
335,0.012960758,-0.013143459,0.00026104218,0.9716985,2.2218184,2.2218184,2.2235227,-2.2554135
336,0.012835195,-0.0131650735,0.00026000268,0.9716522,2.2217312,2.2217312,2.223439,-2.2554586
337,0.0127309635,-0.013181174,0.00025912139,0.9716177,2.2216334,2.2216334,2.2233489,-2.2554996
338,0.0126254745,-0.013197053,0.00025822528,0.97158355,2.2215583,2.2215583,2.2232776,-2.2555485
339,0.012516462,-0.013213026,0.0002572949,0.9715493,2.221483,2.221483,2.223206,-2.2555993
340,0.012414397,-0.013220719,0.00025635117,0.9715325,2.2214072,2.2214072,2.2231328,-2.25565
341,0.0123257805,-0.013229163,0.00025554944,0.9715141,2.2213647,2.2213647,2.2230747,-2.2557135
342,0.012224635,-0.013246385,0.0002547102,0.97147715,2.221319,2.221319,2.2230198,-2.2557771
343,0.0121241,-0.013260524,0.00025384623,0.9714468,2.2212384,2.2212384,2.2229455,-2.2558293
344,0.011995929,-0.013290073,0.00025286002,0.9713839,2.2211697,2.2211697,2.2228765,-2.2558866
345,0.011873577,-0.013322987,0.00025196563,0.97131395,2.2210424,2.2210424,2.2227728,-2.2559237
346,0.011741131,-0.013355193,0.00025096323,0.9712454,2.2209005,2.2209005,2.2226648,-2.2559557
347,0.011597342,-0.013390793,0.00024988136,0.97116995,2.2207625,2.2207625,2.2225518,-2.2559893
348,0.011458462,-0.01342863,0.00024887093,0.97108954,2.220611,2.220611,2.2224276,-2.2560208
349,0.0113261705,-0.01346393,0.000247901,0.9710146,2.2204514,2.2204514,2.222299,-2.2560487
350,0.011220108,-0.013488156,0.00024708264,0.97096294,2.2203,2.2203,2.2221773,-2.2560797
351,0.011119356,-0.013507089,0.00024626445,0.9709225,2.2201939,2.2201939,2.2220829,-2.2561262
352,0.011017792,-0.013525311,0.00024543103,0.9708835,2.2201068,2.2201068,2.221997,-2.2561805
353,0.010912714,-0.013543951,0.00024456665,0.97084373,2.2200224,2.2200224,2.2219105,-2.256235
354,0.010814771,-0.013562379,0.0002437715,0.9708043,2.2199354,2.2199354,2.2218196,-2.25629
355,0.010734765,-0.013573242,0.00024308007,0.9707809,2.219851,2.219851,2.2217324,-2.256347
356,0.010654102,-0.013582147,0.00024236248,0.9707616,2.2197957,2.2197957,2.2216637,-2.2564175
357,0.010578226,-0.0135878995,0.00024166126,0.97074884,2.219747,2.219747,2.2215962,-2.2564917
358,0.010502594,-0.013588283,0.00024090876,0.97074753,2.2197096,2.2197096,2.2215364,-2.2565682
359,0.010403926,-0.013596486,0.00024000413,0.97072977,2.219695,2.219695,2.2214823,-2.256652
360,0.01029072,-0.013607951,0.0002389867,0.970705,2.21965,2.21965,2.2214065,-2.2567244
361,0.01016985,-0.013618329,0.00023788179,0.97068256,2.2195916,2.2195916,2.2213185,-2.2567904
362,0.010055593,-0.013623613,0.00023679205,0.9706709,2.2195382,2.2195382,2.2212274,-2.256857
363,0.009942879,-0.013628061,0.00023570939,0.97066087,2.219504,2.219504,2.2211447,-2.2569284
364,0.009836959,-0.01362779,0.00023464748,0.97066087,2.2194731,2.2194731,2.2210622,-2.2570004
365,0.009727061,-0.01363752,0.00023364581,0.9706395,2.2194626,2.2194626,2.2209902,-2.2570786
366,0.009604616,-0.013655195,0.0002325981,0.9706016,2.2194092,2.2194092,2.2208998,-2.2571452
367,0.009487651,-0.013670979,0.00023158631,0.9705676,2.2193282,2.2193282,2.2207916,-2.2571995
368,0.00938725,-0.013681623,0.00023068873,0.97054464,2.2192519,2.2192519,2.2206886,-2.2572563
369,0.009278885,-0.01369381,0.00022972695,0.9705183,2.2191975,2.2191975,2.2206023,-2.2573204
370,0.009198273,-0.013702612,0.00022900885,0.9704991,2.2191365,2.2191365,2.2205105,-2.257382
371,0.009128525,-0.013716581,0.00022845107,0.9704688,2.2190893,2.2190893,2.220434,-2.2574475
372,0.009068204,-0.0137353,0.00022803505,0.97042847,2.2190201,2.2190201,2.2203515,-2.257507
373,0.009008149,-0.013762964,0.00022771113,0.9703691,2.2189333,2.2189333,2.2202652,-2.2575617
374,0.008934381,-0.013801622,0.00022736004,0.97028667,2.2188115,2.2188115,2.2201653,-2.257604
375,0.008880089,-0.0138364835,0.00022716573,0.97021216,2.2186463,2.2186463,2.2200432,-2.2576308
376,0.008825926,-0.013873873,0.00022699799,0.9701324,2.2184954,2.2184954,2.2199357,-2.2576635
377,0.008783216,-0.013905853,0.00022689068,0.9700641,2.2183352,2.2183352,2.2198265,-2.257692
378,0.008756358,-0.013927368,0.00022683726,0.97001785,2.2181973,2.2181973,2.21973,-2.2577283
379,0.008748827,-0.013934766,0.00022683592,0.97000146,2.2180984,2.2180984,2.219655,-2.2577806
380,0.0087462,-0.013947469,0.0002269367,0.96997374,2.2180555,2.2180555,2.2196069,-2.2578528
381,0.008740663,-0.013957429,0.00022698092,0.969952,2.2179894,2.2179894,2.2195513,-2.2579188
382,0.008745839,-0.013960919,0.00022706759,0.96994364,2.2179372,2.2179372,2.2194996,-2.2579894
383,0.008745061,-0.013969354,0.00022714416,0.969925,2.217908,2.217908,2.2194598,-2.2580688
384,0.008725892,-0.0139881885,0.0002271408,0.9698845,2.2178617,2.2178617,2.2194088,-2.2581422
385,0.008711218,-0.014011576,0.00022722794,0.9698344,2.2177732,2.2177732,2.2193341,-2.2582023
386,0.0086818,-0.014035244,0.00022717044,0.9697836,2.2176669,2.2176669,2.2192554,-2.2582567
387,0.008666487,-0.014050264,0.00022716752,0.96975106,2.21756,2.21756,2.2191687,-2.258309
388,0.008647528,-0.014063813,0.0002271134,0.9697215,2.2174866,2.2174866,2.2191,-2.2583747
389,0.0086331945,-0.014076956,0.0002271015,0.96969295,2.217419,2.217419,2.2190297,-2.2584414
390,0.008627061,-0.014082819,0.0002270988,0.9696799,2.2173538,2.2173538,2.2189622,-2.2585094
391,0.008630397,-0.014091499,0.00022721896,0.9696605,2.217316,2.217316,2.2189074,-2.2585871
392,0.008642021,-0.014098433,0.00022740453,0.9696451,2.2172673,2.2172673,2.2188504,-2.2586615
393,0.008632631,-0.01411027,0.00022742902,0.9696192,2.2172246,2.2172246,2.2188,-2.258739
394,0.008639544,-0.014114078,0.00022753622,0.96961033,2.217164,2.217164,2.2187312,-2.2588086
395,0.0086384,-0.014120619,0.00022759018,0.96959555,2.2171342,2.2171342,2.2186785,-2.2588887
396,0.00862349,-0.014131257,0.00022754747,0.9695722,2.217092,2.217092,2.2186189,-2.2589645
397,0.008594313,-0.014156184,0.00022750498,0.96951854,2.217038,2.217038,2.2185483,-2.2590356
398,0.008556741,-0.014187059,0.00022743801,0.96945226,2.2169242,2.2169242,2.2184513,-2.2590854
399,0.008509563,-0.01422352,0.00022733083,0.9693743,2.2167897,2.2167897,2.218342,-2.2591279
400,0.0083393995,-0.014335778,0.00022675177,0.96913564,2.2166317,2.2166317,2.218218,2.0034332
401,0.008063644,-0.01451271,0.00022576354,0.9687601,2.2161767,2.2161767,2.2179089,2.0033388
402,0.007701965,-0.014741747,0.00022443711,0.9682742,2.2154665,2.2154665,2.2174406,2.0032306
403,0.007275047,-0.015009556,0.00022284602,0.9677063,2.2145524,2.2145524,2.2168407,2.003109
404,0.0068039,-0.015302569,0.00022106469,0.9670853,2.2134824,2.2134824,2.2161403,2.002975
405,0.0063086785,-0.01560762,0.00021916299,0.9664388,2.2123146,2.2123146,2.2153695,2.0028296
406,0.0058080275,-0.015912488,0.00021720516,0.96579295,2.2110972,2.2110972,2.214557,2.0026731
407,0.0053189397,-0.01620621,0.00021525151,0.9651708,2.209878,2.209878,2.2137303,2.0025067
408,0.004855385,-0.016479507,0.00021334892,0.9645919,2.2087,2.2087,2.212914,2.0023313
409,0.0044292416,-0.016724968,0.00021154211,0.96407163,2.2076008,2.2076008,2.2121286,2.0021472
410,0.0040489975,-0.01693715,0.00020986146,0.96362174,2.206609,2.206609,2.2113912,2.0019557
411,0.0037203953,-0.017112657,0.00020833053,0.9632492,2.205744,2.205744,2.2107143,2.0017576
412,0.0034464784,-0.017250054,0.00020696531,0.962957,2.2050211,2.2050211,2.2101064,2.0015538
413,0.0032272097,-0.017349854,0.00020577063,0.9627439,2.2044466,2.2044466,2.2095714,2.001345
414,0.0030603968,-0.017414108,0.00020474504,0.9626057,2.2040157,2.2040157,2.2091095,2.0011313
415,0.0029421262,-0.017446179,0.00020388304,0.9625352,2.2037237,2.2037237,2.2087178,2.0009143
416,0.002867004,-0.017450722,0.00020317726,0.96252275,2.203555,2.203555,2.2083895,2.000694
417,0.0028277393,-0.01743308,0.00020260821,0.96255714,2.2034926,2.2034926,2.2081165,2.0004709
418,0.0028167088,-0.017399088,0.00020215796,0.9626257,2.203516,2.203516,2.2078881,2.000245
419,0.0028267317,-0.017354712,0.00020181444,0.9627162,2.2036033,2.2036033,2.2076933,2.0000172
420,0.0028495733,-0.017305885,0.00020155458,0.96281606,2.2037294,2.2037294,2.2075198,1.9997873
421,0.0028777886,-0.017258085,0.00020135874,0.9629137,2.203871,2.203871,2.2073562,1.9995558
422,0.0029051173,-0.01721638,0.00020121498,0.9629984,2.2040102,2.2040102,2.207192,1.9993227
423,0.0029259864,-0.017184902,0.00020110888,0.9630614,2.2041237,2.2041237,2.2070167,1.9990882
424,0.0029352624,-0.01716709,0.00020102352,0.9630956,2.204197,2.204197,2.2068222,1.9988524
425,0.0029304903,-0.017165333,0.00020095824,0.9630957,2.204217,2.204217,2.2066014,1.9986154
426,0.0029089171,-0.017181182,0.00020090099,0.9630586,2.2041733,2.2041733,2.20635,1.9983772
427,0.0028697401,-0.017215248,0.00020084989,0.962983,2.2040608,2.2040608,2.2060652,1.998138
428,0.0028137136,-0.017267136,0.0002008085,0.96286964,2.203878,2.203878,2.2057452,1.9978976
429,0.0027418062,-0.017335875,0.00020077682,0.96272063,2.2036257,2.2036257,2.2053914,1.9976561
430,0.0026565455,-0.0174197,0.00020076246,0.9625397,2.203307,2.203307,2.2050061,1.9974136
431,0.0025605522,-0.017516432,0.00020076985,0.9623314,2.2029278,2.2029278,2.204592,1.9971702
432,0.0024573132,-0.01762343,0.00020080744,0.96210146,2.2024996,2.2024996,2.2041545,1.9969258
433,0.002350362,-0.017737899,0.00020088261,0.96185565,2.2020311,2.2020311,2.2036989,1.9966803
434,0.0022436865,-0.017857017,0.00020100703,0.9616,2.2015326,2.2015326,2.2032306,1.9964339
435,0.0021401905,-0.017977862,0.00020118052,0.96134055,2.2010164,2.2010164,2.202756,1.9961865
436,0.0020447318,-0.018097866,0.00020142598,0.96108294,2.2004924,2.2004924,2.20228,1.9959383
437,0.001958808,-0.018214658,0.00020173466,0.9608321,2.1999726,2.1999726,2.2018087,1.9956894
438,0.0018860735,-0.018326227,0.000202123,0.96059227,2.1994648,2.1994648,2.2013469,1.9954396
439,0.001827484,-0.018431004,0.00020258488,0.96036667,2.1989765,2.1989765,2.2008982,1.9951894
440,0.0017850082,-0.018527875,0.00020312883,0.9601577,2.198515,2.198515,2.200466,1.9949384
441,0.0017590933,-0.018616172,0.00020375264,0.95996696,2.1980844,2.1980844,2.2000523,1.9946871
442,0.0017498638,-0.018695652,0.00020445517,0.9597947,2.197687,2.197687,2.199659,1.9944355
443,0.0017571896,-0.018766511,0.00020523701,0.9596406,2.1973226,2.1973226,2.1992855,1.9941833
444,0.0017797183,-0.018829312,0.0002060903,0.95950353,2.1969924,2.1969924,2.1989324,1.9939309
445,0.0018165596,-0.01888488,0.0002070144,0.9593817,2.196693,2.196693,2.1985977,1.9936782
446,0.0018657055,-0.018934324,0.0002080003,0.95927274,2.1964228,2.1964228,2.1982796,1.9934253
447,0.0019255616,-0.018978914,0.00020904477,0.959174,2.1961746,2.1961746,2.197976,1.9931722
448,0.0019935612,-0.019019987,0.00021013549,0.95908266,2.195946,2.195946,2.1976843,1.992919
449,0.0020683054,-0.019058952,0.00021127258,0.9589957,2.1957314,2.1957314,2.1974013,1.9926654
450,0.0021474026,-0.019097129,0.00021244532,0.9589104,2.195524,2.195524,2.1971242,1.9924116
451,0.002228886,-0.01913577,0.00021364655,0.95882416,2.1953204,2.1953204,2.1968503,1.9921572
452,0.0023115575,-0.019175941,0.00021487499,0.9587347,2.1951132,2.1951132,2.1965766,1.991903
453,0.002393717,-0.019218577,0.00021612295,0.95863986,2.194903,2.194903,2.1963012,1.9916482
454,0.0024741068,-0.01926442,0.00021738527,0.95853835,2.194682,2.194682,2.1960216,1.9913933
455,0.0025520902,-0.019313918,0.00021866009,0.95842916,2.1944478,2.1944478,2.1957366,1.9911377
456,0.0026273634,-0.019367363,0.00021994727,0.9583115,2.1941988,2.1941988,2.1954453,1.990882
457,0.0026991684,-0.019424807,0.00022123975,0.95818543,2.1939354,2.1939354,2.1951468,1.9906259
458,0.0027682707,-0.01948609,0.0002225436,0.9580512,2.1936555,2.1936555,2.1948404,1.9903696
459,0.0028342586,-0.019550934,0.00022385194,0.9579095,2.1933608,2.1933608,2.1945274,1.9901128
460,0.0028983913,-0.019618914,0.00022517305,0.9577611,2.1930532,2.1930532,2.194208,1.9898556
461,0.00296087,-0.01968943,0.00022650299,0.95760727,2.1927319,2.1927319,2.1938825,1.9895983
462,0.0030223224,-0.019761924,0.00022784247,0.95744926,2.1924012,2.1924012,2.1935525,1.9893407
463,0.003084015,-0.019835703,0.00022919718,0.9572887,2.1920624,2.1920624,2.1932187,1.9890828
464,0.0031462386,-0.019910164,0.00023056404,0.9571265,2.1917198,2.1917198,2.192883,1.9888247
465,0.0032101776,-0.019984635,0.00023194813,0.9569644,2.1913733,2.1913733,2.1925464,1.9885665
466,0.0032764506,-0.020058552,0.00023335003,0.95680326,2.1910264,2.1910264,2.19221,1.9883083
467,0.003345346,-0.020131456,0.00023476801,0.9566443,2.1906826,2.1906826,2.1918752,1.98805
468,0.0034181122,-0.02020298,0.00023621091,0.9564883,2.1903424,2.1903424,2.1915429,1.9877918
469,0.003494339,-0.020272747,0.00023767086,0.9563359,2.1900084,2.1900084,2.1912136,1.9875336
470,0.003574796,-0.020340625,0.00023915421,0.95618755,2.1896803,2.1896803,2.190888,1.9872754
471,0.0036587492,-0.02040653,0.0002406528,0.95604324,2.1893585,2.1893585,2.1905665,1.9870172
472,0.0037470534,-0.020470478,0.00024217532,0.9559032,2.189046,2.189046,2.1902494,1.9867593
473,0.0038386006,-0.020532617,0.00024371217,0.95576686,2.1887407,2.1887407,2.1899362,1.9865015
474,0.003933998,-0.020593096,0.00024527093,0.95563394,2.1884408,2.1884408,2.1896272,1.9862437
475,0.004032135,-0.02065215,0.00024684286,0.9555041,2.1881485,2.1881485,2.1893215,1.9859861
476,0.004132837,-0.020710057,0.00024842893,0.95537657,2.1878624,2.1878624,2.1890187,1.9857286
477,0.0042355955,-0.020767171,0.00025002766,0.9552508,2.1875803,2.1875803,2.188718,1.9854711
478,0.004339764,-0.020823812,0.00025163576,0.9551259,2.1873002,2.1873002,2.1884196,1.9852139
479,0.0044450033,-0.020880254,0.00025325257,0.95500153,2.187022,2.187022,2.1881216,1.9849565
480,0.0045510232,-0.02093679,0.00025487813,0.9548769,2.1867461,2.1867461,2.1878238,1.9846992
481,0.004657166,-0.020993723,0.00025650888,0.9547514,2.1864688,2.1864688,2.187526,1.984442
482,0.00476297,-0.021051226,0.00025814195,0.95462465,2.1861906,2.1861906,2.1872275,1.9841847
483,0.0048687235,-0.02110947,0.00025978193,0.9544964,2.1859095,2.1859095,2.1869273,1.9839274
484,0.004973635,-0.021168564,0.00026142198,0.95436627,2.1856263,2.1856263,2.1866257,1.98367
485,0.00507799,-0.021228591,0.0002630658,0.95423406,2.1853385,2.1853385,2.1863222,1.9834126
486,0.005181769,-0.02128956,0.00026471328,0.9541,2.1850471,2.1850471,2.1860168,1.9831551
487,0.0052846447,-0.02135141,0.00026636056,0.953964,2.1847522,2.1847522,2.185709,1.9828975
488,0.0053869523,-0.0214141,0.0002680105,0.9538261,2.1844544,2.1844544,2.1853995,1.9826399
489,0.005488705,-0.021477534,0.00026966239,0.9536868,2.184153,2.184153,2.185088,1.982382
490,0.005590122,-0.021541562,0.00027131685,0.9535462,2.1838486,2.1838486,2.1847749,1.9821243
491,0.0056912825,-0.021606015,0.00027297297,0.9534046,2.183542,2.183542,2.1844604,1.9818664
492,0.005792564,-0.021670772,0.00027463335,0.9532623,2.183233,2.183233,2.1841447,1.9816082
493,0.0058941524,-0.021735653,0.00027629806,0.95311975,2.1829233,2.1829233,2.1838286,1.9813502
494,0.0059961714,-0.021800557,0.00027796728,0.95297724,2.1826138,2.1826138,2.1835117,1.9810921
495,0.006098829,-0.021865321,0.0002796415,0.95283514,2.182304,2.182304,2.1831949,1.980834
496,0.0062021483,-0.021929856,0.00028132004,0.95269316,2.1819944,2.1819944,2.182878,1.9805759
497,0.00630665,-0.02199406,0.0002830071,0.9525521,2.1816854,2.1816854,2.1825614,1.9803177
498,0.0064122267,-0.02205787,0.00028470097,0.9524117,2.1813772,2.1813772,2.1822457,1.9800596
499,0.0065187886,-0.022121226,0.00028640014,0.9522723,2.1810715,2.1810715,2.1819305,1.9798015
500,0.00662625,-0.022184161,0.00028810411,0.9521339,2.1807663,2.1807663,2.181616,1.9795433
501,0.0067351554,-0.022246663,0.00028981818,0.95199627,2.1804636,2.1804636,2.1813023,1.9792851
502,0.0068451874,-0.022308728,0.00029153915,0.9518596,2.180162,2.180162,2.1809893,1.9790272
503,0.0069560595,-0.022370435,0.00029326495,0.95172364,2.1798627,2.1798627,2.1806772,1.978769
504,0.0070679877,-0.022431878,0.00029499867,0.9515881,2.1795645,2.1795645,2.1803658,1.9785109
505,0.007180419,-0.022493098,0.00029673518,0.9514532,2.1792676,2.1792676,2.180055,1.9782528
506,0.007293921,-0.02255417,0.0002984809,0.95131856,2.178971,2.178971,2.1797442,1.9779948
507,0.0074079074,-0.022615165,0.00030023072,0.951184,2.1786761,2.1786761,2.1794336,1.9777366
508,0.00752238,-0.022676159,0.0003019854,0.9510495,2.1783795,2.1783795,2.1791234,1.9774784
509,0.0076373965,-0.022737198,0.00030374594,0.95091474,2.178085,2.178085,2.178813,1.9772204
510,0.00775289,-0.022798376,0.00030551266,0.9507799,2.177789,2.177789,2.1785023,1.9769622
511,0.007868867,-0.022859713,0.0003072858,0.95064455,2.1774926,2.1774926,2.1781914,1.9767041
512,0.007984532,-0.022921247,0.0003090578,0.9505087,2.1771958,2.1771958,2.1778803,1.9764458
513,0.008101197,-0.022982948,0.00031084145,0.9503727,2.1768982,2.1768982,2.1775684,1.9761877
514,0.00821762,-0.023044875,0.00031262496,0.950236,2.176599,2.176599,2.1772563,1.9759293
515,0.008334706,-0.023106998,0.00031441703,0.95009893,2.1763003,2.1763003,2.1769435,1.975671
516,0.008452099,-0.02316932,0.0003162142,0.94996154,2.176,2.176,2.1766305,1.9754128
517,0.008569716,-0.023231803,0.00031801517,0.9498236,2.1756988,2.1756988,2.1763172,1.9751543
518,0.008687407,-0.023294453,0.0003198186,0.94968545,2.1753974,2.1753974,2.1760035,1.9748961
519,0.008805782,-0.023357198,0.00032162978,0.9495471,2.175095,2.175095,2.1756892,1.9746376
520,0.00892454,-0.023420013,0.00032344554,0.9494084,2.1747916,2.1747916,2.175375,1.9743791
521,0.009044109,-0.023482883,0.0003252699,0.94926965,2.1744895,2.1744895,2.1750603,1.9741206
522,0.009164216,-0.023545725,0.0003270994,0.94913095,2.174186,2.174186,2.1747456,1.9738622
523,0.009284794,-0.023608528,0.0003289332,0.9489924,2.1738825,2.1738825,2.1744308,1.9736037
524,0.009406123,-0.02367128,0.00033077406,0.94885385,2.1735792,2.1735792,2.1741164,1.9733452
525,0.009528423,-0.023733908,0.0003326233,0.9487156,2.1732752,2.1732752,2.1738021,1.9730867
526,0.009651752,-0.023796426,0.0003344818,0.9485775,2.1729746,2.1729746,2.173488,1.9728281
527,0.00977526,-0.023858821,0.0003363408,0.94843966,2.1726713,2.1726713,2.1731741,1.9725697
528,0.009899808,-0.0239211,0.0003382091,0.94830203,2.1723707,2.1723707,2.1728604,1.9723113
529,0.010025386,-0.023983251,0.00034008638,0.9481647,2.1720684,2.1720684,2.172547,1.9720528
530,0.0101515185,-0.024045313,0.00034196832,0.9480275,2.1717682,2.1717682,2.1722338,1.9717944
531,0.010278385,-0.024107274,0.00034385658,0.9478906,2.1714675,2.1714675,2.171921,1.9715359
532,0.0104060285,-0.02416917,0.00034575196,0.9477536,2.1711671,2.1711671,2.1716084,1.9712776
533,0.010534339,-0.024230972,0.0003476531,0.9476169,2.170867,2.170867,2.171296,1.9710191
534,0.010663649,-0.024292743,0.00034956392,0.94748026,2.1705685,2.1705685,2.1709838,1.9707607
535,0.010793496,-0.024354473,0.00035147968,0.9473437,2.1702688,2.1702688,2.1706715,1.9705023
536,0.010923766,-0.024416193,0.00035339958,0.94720715,2.1699686,2.1699686,2.1703594,1.9702438
537,0.01105457,-0.024477927,0.00035532497,0.9470706,2.1696694,2.1696694,2.1700475,1.9699856
538,0.011186514,-0.024539664,0.0003572618,0.946934,2.1693707,2.1693707,2.1697354,1.969727
539,0.011318665,-0.02460144,0.00035920108,0.9467972,2.1690712,2.1690712,2.1694233,1.9694687
540,0.011451086,-0.024663245,0.00036114332,0.9466603,2.1687717,2.1687717,2.1691115,1.9692101
541,0.011584491,-0.024725072,0.00036309563,0.94652337,2.168471,2.168471,2.1687992,1.9689518
542,0.011717919,-0.024786945,0.00036504865,0.94638646,2.1681721,2.1681721,2.1684873,1.9686933
543,0.011852423,-0.02484884,0.00036701263,0.9462494,2.1678717,2.1678717,2.168175,1.9684349
544,0.01198731,-0.024910793,0.000368981,0.9461123,2.1675715,2.1675715,2.1678627,1.9681764
545,0.012122408,-0.02497277,0.00037095178,0.94597495,2.1672714,2.1672714,2.1675506,1.967918
546,0.012258418,-0.025034763,0.00037293183,0.9458377,2.1669703,2.1669703,2.1672382,1.9676596
547,0.012394622,-0.025096774,0.00037491397,0.9457002,2.1666698,2.1666698,2.166926,1.967401
548,0.012531767,-0.025158806,0.00037690572,0.9455628,2.166369,2.166369,2.1666138,1.9671427
549,0.012669209,-0.025220804,0.00037890012,0.94542545,2.1660666,2.1660666,2.1663013,1.9668841
550,0.0128072295,-0.025282806,0.00038090037,0.94528794,2.1657672,2.1657672,2.1659892,1.9666259
551,0.01294584,-0.025344776,0.00038290618,0.9451506,2.165465,2.165465,2.1656768,1.9663672
552,0.013085164,-0.025406737,0.00038491903,0.9450133,2.1651654,2.1651654,2.1653647,1.966109
553,0.013224874,-0.025468662,0.00038693537,0.944876,2.1648636,2.1648636,2.1650527,1.9658505
554,0.01336577,-0.025530545,0.00038896315,0.94473875,2.1645627,2.1645627,2.1647408,1.965592
555,0.013507066,-0.025592381,0.00039099448,0.9446016,2.1642635,2.1642635,2.1644292,1.9653337
556,0.013648616,-0.025654165,0.00039302782,0.9444646,2.163962,2.163962,2.1641173,1.9650751
557,0.013791246,-0.025715904,0.0003950715,0.9443276,2.1636624,2.1636624,2.1638057,1.9648169
558,0.013933901,-0.025777612,0.00039711513,0.9441907,2.1633618,2.1633618,2.1634943,1.9645586
559,0.0140778795,-0.025839265,0.00039917146,0.9440539,2.1630611,2.1630611,2.1631827,1.9643
560,0.014221644,-0.025900891,0.00040122535,0.9439171,2.162762,2.162762,2.1628716,1.9640418
561,0.014366524,-0.025962463,0.0004032899,0.94378036,2.1624618,2.1624618,2.1625607,1.9637834
562,0.014511885,-0.026023997,0.00040535882,0.9436438,2.1621625,2.1621625,2.1622496,1.9635252
563,0.014657935,-0.02608552,0.00040743456,0.9435071,2.1618638,2.1618638,2.161939,1.9632671
564,0.014804058,-0.026147053,0.0004095111,0.94337046,2.1615634,2.1615634,2.1616278,1.9630085
565,0.014950724,-0.026208563,0.0004115929,0.94323385,2.1612642,2.1612642,2.1613169,1.9627502
566,0.0150978975,-0.026270099,0.00041367995,0.9430972,2.160964,2.160964,2.1610062,1.9624921
567,0.015245823,-0.02633162,0.00041577444,0.94296044,2.1606648,2.1606648,2.1606953,1.9622339
568,0.015394177,-0.026393183,0.0004178736,0.9428237,2.160365,2.160365,2.1603847,1.9619755
569,0.015542632,-0.026454715,0.00041997345,0.9426869,2.1600657,2.1600657,2.1600735,1.9617172
570,0.0156917,-0.026516283,0.00042207981,0.94255,2.1597652,2.1597652,2.159763,1.961459
571,0.01584176,-0.026577845,0.00042419604,0.9424133,2.1594641,2.1594641,2.159452,1.9612008
572,0.015991988,-0.02663943,0.00042631416,0.94227624,2.1591654,2.1591654,2.1591413,1.9609426
573,0.01614225,-0.026700985,0.00042843234,0.94213945,2.1588655,2.1588655,2.1588304,1.9606844
574,0.016293634,-0.02676253,0.00043056163,0.94200253,2.1585653,2.1585653,2.15852,1.9604262
575,0.016445149,-0.026824065,0.00043269215,0.9418658,2.1582656,2.1582656,2.1582093,1.960168
576,0.016597232,-0.026885593,0.00043482825,0.94172883,2.157966,2.157966,2.1578987,1.95991
577,0.016749864,-0.026947098,0.00043696963,0.94159204,2.1576657,2.1576657,2.157588,1.9596517
578,0.01690294,-0.027008591,0.0004391153,0.94145525,2.1573665,2.1573665,2.1572776,1.9593937
579,0.017056817,-0.027070025,0.00044126844,0.94131845,2.1570659,2.1570659,2.1569672,1.9591355
580,0.017210841,-0.027131468,0.00044342308,0.94118184,2.156767,2.156767,2.156657,1.9588776
581,0.017365083,-0.027192868,0.0004455795,0.94104517,2.1564667,2.1564667,2.1563468,1.9586195
582,0.017520202,-0.02725426,0.00044774462,0.94090843,2.1561685,2.1561685,2.1560366,1.9583616
583,0.017675985,-0.02731561,0.00044991594,0.9407719,2.1558678,2.1558678,2.1557262,1.9581037
584,0.017831903,-0.027376965,0.0004520887,0.9406352,2.1555674,2.1555674,2.1554165,1.9578457
585,0.017988293,-0.027438251,0.00045426542,0.9404987,2.155269,2.155269,2.1551065,1.9575876
586,0.01814537,-0.027499529,0.00045644896,0.9403623,2.1549692,2.1549692,2.1547966,1.9573298
587,0.018302832,-0.027560785,0.00045863618,0.9402258,2.1546698,2.1546698,2.1544867,1.9570718
588,0.01846092,-0.027622001,0.0004608292,0.9400894,2.1543708,2.1543708,2.1541772,1.956814
589,0.018619534,-0.027683184,0.0004630272,0.9399531,2.1540716,2.1540716,2.1538677,1.9565562
590,0.018778248,-0.027744373,0.0004652262,0.9398167,2.1537733,2.1537733,2.153558,1.9562985
591,0.018937593,-0.027805546,0.0004674314,0.9396802,2.1534746,2.1534746,2.1532485,1.9560406
592,0.019097473,-0.02786671,0.00046964182,0.9395439,2.1531756,2.1531756,2.1529393,1.9557829
593,0.019257663,-0.027927855,0.00047185516,0.93940765,2.152876,2.152876,2.1526299,1.955525
594,0.019418325,-0.027989015,0.0004740734,0.9392713,2.1525764,2.1525764,2.1523206,1.9552674
595,0.019579658,-0.028050153,0.00047629813,0.93913484,2.1522782,2.1522782,2.1520114,1.9550096
596,0.019740947,-0.028111305,0.00047852253,0.9389986,2.1519792,2.1519792,2.151702,1.954752
597,0.019903064,-0.02817244,0.00048075506,0.9388621,2.1516807,2.1516807,2.151393,1.9544944
598,0.020065278,-0.028233573,0.00048298851,0.9387257,2.1513815,2.1513815,2.1510835,1.9542367
599,0.020228013,-0.028294671,0.00048522683,0.93858945,2.151082,2.151082,2.1507745,1.9539793
600,0.02039117,-0.028355762,0.00048746934,0.9384531,2.1507828,2.1507828,2.1504653,1.9537216
601,0.02055472,-0.028416848,0.00048971566,0.93831676,2.1504838,2.1504838,2.1501563,1.9534643
602,0.020718943,-0.02847791,0.00049196853,0.9381804,2.1501849,2.1501849,2.1498475,1.9532067
603,0.020883396,-0.028538957,0.00049422355,0.9380442,2.1498861,2.1498861,2.1495385,1.9529493
604,0.021048386,-0.028599989,0.00049648376,0.9379078,2.1495864,2.1495864,2.1492295,1.9526917
605,0.021213518,-0.028660988,0.00049874507,0.9377716,2.149288,2.149288,2.148921,1.9524344
606,0.021379253,-0.028721971,0.00050101225,0.9376354,2.1489902,2.1489902,2.1486125,1.9521769
607,0.021545606,-0.028782913,0.0005032852,0.9374993,2.1486914,2.1486914,2.1483037,1.9519197
608,0.021712175,-0.028843852,0.00050556025,0.93736315,2.148393,2.148393,2.1479952,1.9516624
609,0.021878926,-0.028904757,0.0005078368,0.9372271,2.148094,2.148094,2.147687,1.9514052
610,0.022046281,-0.028965661,0.0005101194,0.9370909,2.1477962,2.1477962,2.1473784,1.9511479
611,0.022214573,-0.029026523,0.00051241094,0.9369549,2.1474974,2.1474974,2.1470704,1.9508907
612,0.022382634,-0.029087374,0.0005147001,0.93681896,2.1471984,2.1471984,2.146762,1.9506335
613,0.022551388,-0.029148184,0.00051699573,0.936683,2.1469002,2.1469002,2.1464539,1.9503762
614,0.022720361,-0.029208982,0.0005192934,0.936547,2.146603,2.146603,2.1461456,1.9501193
615,0.022890002,-0.029269755,0.00052159757,0.9364111,2.1463048,2.1463048,2.1458378,1.9498622
616,0.023059921,-0.02933052,0.0005239044,0.9362752,2.146006,2.146006,2.14553,1.9496055
617,0.023230053,-0.029391244,0.00052621297,0.93613935,2.1457083,2.1457083,2.1452222,1.9493484
618,0.023401443,-0.029451963,0.00052853406,0.9360035,2.1454103,2.1454103,2.1449144,1.9490914
619,0.023572164,-0.029512672,0.00053084834,0.93586767,2.1451118,2.1451118,2.1446068,1.9488343
620,0.023744162,-0.029573385,0.0005331755,0.9357318,2.1448145,2.1448145,2.1442993,1.9485776
621,0.02391572,-0.029634058,0.0005354978,0.935596,2.1445167,2.1445167,2.1439915,1.9483209
622,0.024088072,-0.029694753,0.00053782825,0.9354602,2.1442184,2.1442184,2.1436841,1.9480641
623,0.024260685,-0.029755414,0.000540161,0.9353244,2.1439207,2.1439207,2.1433766,1.9478073
624,0.024433816,-0.029816063,0.0005424988,0.93518853,2.1436226,2.1436226,2.1430693,1.9475505
625,0.024607332,-0.029876685,0.0005448402,0.9350529,2.1433241,2.1433241,2.142762,1.947294
626,0.024780652,-0.029937284,0.00054717937,0.9349171,2.1430275,2.1430275,2.1424549,1.9470372
627,0.02495515,-0.02999783,0.0005495298,0.9347815,2.1427302,2.1427302,2.1421475,1.9467809
628,0.025129735,-0.030058373,0.0005518811,0.93464583,2.142432,2.142432,2.1418407,1.9465244
629,0.02530478,-0.03011889,0.0005542367,0.9345103,2.1421337,2.1421337,2.1415339,1.9462678
630,0.02548047,-0.030179406,0.00055659877,0.9343747,2.1418371,2.1418371,2.1412268,1.9460115
631,0.025656004,-0.030239876,0.0005589588,0.9342392,2.1415398,2.1415398,2.1409202,1.945755
632,0.025832536,-0.030300336,0.0005613287,0.9341036,2.1412425,2.1412425,2.1406133,1.9454988
633,0.026009113,-0.030360758,0.0005636987,0.9339682,2.1409452,2.1409452,2.1403067,1.9452425
634,0.026185721,-0.030421153,0.00056606875,0.93383276,2.1406484,2.1406484,2.14,1.9449862
635,0.026363004,-0.030481514,0.0005684452,0.9336974,2.1403506,2.1403506,2.1396937,1.94473
636,0.026540944,-0.030541858,0.00057082804,0.9335621,2.1400542,2.1400542,2.1393876,1.9444741
637,0.0267192,-0.030602174,0.00057321374,0.9334267,2.139758,2.139758,2.1390812,1.944218
638,0.026897743,-0.03066248,0.00057560223,0.93329144,2.1394603,2.1394603,2.138775,1.943962
639,0.02707676,-0.030722773,0.0005779953,0.9331562,2.1391637,2.1391637,2.1384692,1.9437058
640,0.027255604,-0.030783022,0.00058038626,0.93302095,2.1388674,2.1388674,2.138163,1.94345
641,0.027435292,-0.030843273,0.00058278564,0.93288577,2.1385698,2.1385698,2.1378572,1.9431943
642,0.027615372,-0.030903526,0.000585189,0.9327505,2.1382737,2.1382737,2.1375513,1.9429383
643,0.027795777,-0.030963764,0.0005875954,0.93261534,2.137977,2.137977,2.1372457,1.9426826
644,0.02797651,-0.031023987,0.00059000496,0.93248016,2.1376803,2.1376803,2.13694,1.9424268
645,0.028157415,-0.031084208,0.0005924162,0.9323449,2.1373832,2.1373832,2.1366343,1.9421711
646,0.028338838,-0.031144395,0.00059483235,0.93220973,2.1370878,2.1370878,2.1363287,1.9419154
647,0.02852004,-0.03120457,0.0005972461,0.9320746,2.1367898,2.1367898,2.1360233,1.9416599
648,0.028702065,-0.03126474,0.00059966807,0.9319395,2.1364944,2.1364944,2.1357179,1.9414045
649,0.028884687,-0.031324845,0.00060209533,0.9318044,2.1361973,2.1361973,2.1354125,1.941149
650,0.029067166,-0.031384952,0.0006045212,0.9316693,2.135902,2.135902,2.135107,1.9408937
651,0.029250365,-0.031445034,0.000606954,0.9315344,2.135605,2.135605,2.134802,1.9406383
652,0.02943372,-0.031505097,0.00060938817,0.93139935,2.1353083,2.1353083,2.134497,1.9403827
653,0.02961732,-0.031565107,0.0006118243,0.9312644,2.135012,2.135012,2.1341918,1.9401277
654,0.029801384,-0.031625103,0.00061426486,0.9311295,2.1347167,2.1347167,2.133887,1.9398725
655,0.029985815,-0.03168507,0.0006167088,0.93099475,2.134421,2.134421,2.133582,1.9396175
656,0.030170262,-0.031744987,0.0006191525,0.93086,2.1341248,2.1341248,2.1332777,1.9393624
657,0.03035539,-0.03180489,0.0006216028,0.9307252,2.1338294,2.1338294,2.132973,1.9391073
658,0.03054054,-0.031864755,0.00062405295,0.9305906,2.1335347,2.1335347,2.1326685,1.9388523
659,0.030726034,-0.031924587,0.0006265062,0.93045604,2.1332386,2.1332386,2.132364,1.9385976
660,0.030912027,-0.031984404,0.00062896434,0.9303214,2.1329427,2.1329427,2.1320596,1.9383427
661,0.031098567,-0.032044187,0.00063142757,0.93018687,2.1326475,2.1326475,2.1317556,1.938088
662,0.03128541,-0.032103952,0.0006338936,0.9300524,2.1323524,2.1323524,2.1314514,1.9378333
663,0.03147252,-0.032163702,0.0006363622,0.9299178,2.132057,2.132057,2.1311474,1.9375786
664,0.031659856,-0.032223433,0.0006388329,0.92978334,2.1317618,2.1317618,2.1308432,1.9373242
665,0.031847097,-0.03228315,0.00064130244,0.929649,2.1314662,2.1314662,2.1305397,1.9370695
666,0.03203539,-0.032342847,0.0006437824,0.9295145,2.1311727,2.1311727,2.1302357,1.936815
667,0.032223616,-0.03240254,0.00064626156,0.92938006,2.1308765,2.1308765,2.1299322,1.9365608
668,0.032412484,-0.03246221,0.0006487469,0.92924565,2.1305816,2.1305816,2.1296284,1.9363065
669,0.03260164,-0.03252185,0.0006512349,0.9291113,2.1302865,2.1302865,2.1293252,1.9360522
670,0.032790568,-0.03258149,0.0006537206,0.928977,2.1299913,2.1299913,2.1290216,1.9357979
671,0.03298041,-0.032641117,0.00065621524,0.9288426,2.1296978,2.1296978,2.1287181,1.9355439
672,0.03317005,-0.03270072,0.0006587077,0.92870826,2.1294007,2.1294007,2.1284149,1.9352897
673,0.033360746,-0.032760303,0.0006612105,0.928574,2.1291072,2.1291072,2.1281118,1.9350358
674,0.03355123,-0.03281986,0.00066371093,0.9284397,2.1288137,2.1288137,2.1278083,1.9347818
675,0.033742096,-0.032879356,0.00066621456,0.9283056,2.128518,2.128518,2.1275055,1.934528
676,0.033932958,-0.032938827,0.00066871784,0.9281715,2.1282246,2.1282246,2.1272027,1.9342741
677,0.034124386,-0.032998253,0.0006712264,0.92803746,2.12793,2.12793,2.1269,1.9340204
678,0.034316733,-0.03305766,0.00067374395,0.9279035,2.1276343,2.1276343,2.1265974,1.9337667
679,0.034508936,-0.03311701,0.00067625946,0.92776966,2.127341,2.127341,2.1262949,1.9335133
680,0.034701537,-0.033176366,0.00067877903,0.9276357,2.1270473,2.1270473,2.1259925,1.9332596
681,0.034894526,-0.033235684,0.0006813021,0.9275018,2.1267526,2.1267526,2.1256905,1.9330064
682,0.035087857,-0.033294972,0.0006838283,0.92736804,2.1264591,2.1264591,2.1253881,1.932753
683,0.03528118,-0.03335423,0.0006863541,0.9272343,2.1261652,2.1261652,2.1250863,1.9324998
684,0.035474986,-0.03341347,0.0006888846,0.92710054,2.1258733,2.1258733,2.124784,1.9322464
685,0.035668522,-0.033472687,0.0006914121,0.92696685,2.1255794,2.1255794,2.1244822,1.9319932
686,0.035863094,-0.033531874,0.0006939497,0.9268332,2.1252851,2.1252851,2.1241806,1.9317402
687,0.03605815,-0.03359101,0.00069649157,0.92669976,2.1249917,2.1249917,2.123879,1.9314873
688,0.036253247,-0.03365014,0.0006990339,0.9265662,2.1246986,2.1246986,2.1235774,1.9312342
689,0.036448132,-0.03370927,0.000701574,0.92643255,2.124406,2.124406,2.1232758,1.9309816
690,0.036643673,-0.033768397,0.00070412067,0.9262989,2.1241121,2.1241121,2.1229744,1.9307288
691,0.03683958,-0.033827502,0.0007066708,0.9261654,2.123819,2.123819,2.1226733,1.9304762
692,0.037035972,-0.03388658,0.00070922554,0.9260319,2.1235254,2.1235254,2.122372,1.9302236
693,0.037232045,-0.033945624,0.00071177667,0.92589843,2.1232328,2.1232328,2.1220708,1.9299709
694,0.037429072,-0.03400465,0.0007143372,0.92576516,2.1229396,2.1229396,2.12177,1.9297185
695,0.03762593,-0.034063607,0.0007168954,0.9256318,2.1226475,2.1226475,2.121469,1.929466
696,0.037823148,-0.034122564,0.0007194571,0.9254985,2.1223547,2.1223547,2.1211681,1.9292138
697,0.03802084,-0.034181476,0.0007220232,0.92536527,2.122062,2.122062,2.1208675,1.9289616
698,0.038218554,-0.03424037,0.0007245892,0.9252321,2.1217697,2.1217697,2.120567,1.9287094
699,0.038416825,-0.034299217,0.0007271604,0.925099,2.121477,2.121477,2.1202664,1.9284574
700,0.03861486,-0.034358054,0.00072972913,0.9249659,2.121184,2.121184,2.1199663,1.9282053
701,0.038814023,-0.03441686,0.00073230884,0.92483276,2.1208928,2.1208928,2.119666,1.9279535
702,0.039012894,-0.034475647,0.0007348854,0.92469984,2.1205995,2.1205995,2.119366,1.9277018
703,0.039212476,-0.034534376,0.00073746854,0.9245669,2.1203084,2.1203084,2.1190662,1.92745
704,0.03941197,-0.034593098,0.0007400507,0.92443395,2.1200168,2.1200168,2.1187663,1.9271983
705,0.039611652,-0.034651786,0.00074263435,0.924301,2.1197252,2.1197252,2.1184666,1.9269469
706,0.039812226,-0.034710433,0.00074522657,0.92416835,2.1194339,2.1194339,2.1181667,1.9266955
707,0.040012326,-0.034769047,0.0007478137,0.92403555,2.1191413,2.1191413,2.1178675,1.9264439
708,0.040213443,-0.034827642,0.00075041084,0.9239029,2.1188507,2.1188507,2.1175678,1.9261925
709,0.040413927,-0.0348862,0.00075300125,0.92377025,2.1185594,2.1185594,2.1172683,1.9259415
710,0.040615346,-0.03494473,0.0007556008,0.9236377,2.118268,2.118268,2.1169696,1.9256903
711,0.040816806,-0.035003252,0.0007582006,0.9235052,2.1179771,2.1179771,2.1166704,1.9254392
712,0.041018866,-0.03506174,0.000760806,0.9233726,2.1176858,2.1176858,2.1163712,1.9251883
713,0.04122119,-0.0351202,0.0007634139,0.9232401,2.1173959,2.1173959,2.1160727,1.9249374
714,0.04142354,-0.035178628,0.00076602167,0.9231076,2.117105,2.117105,2.1157737,1.9246866
715,0.041626204,-0.035237018,0.0007686322,0.9229753,2.1168127,2.1168127,2.1154754,1.9244359
716,0.041828968,-0.035295382,0.00077124353,0.9228429,2.1165226,2.1165226,2.115177,1.9241852
717,0.042032532,-0.035353728,0.0007738626,0.92271066,2.1162317,2.1162317,2.1148784,1.9239348
718,0.04223618,-0.03541206,0.00077648234,0.9225785,2.1159425,2.1159425,2.1145802,1.9236844
719,0.04243975,-0.035470337,0.00077910087,0.92244625,2.1156507,2.1156507,2.1142821,1.9234339
720,0.042643916,-0.03552861,0.0007817253,0.9223141,2.1153605,2.1153605,2.1139839,1.9231838
721,0.042848326,-0.035586856,0.00078435184,0.92218196,2.115071,2.115071,2.113686,1.9229337
722,0.04305296,-0.035645086,0.00078698044,0.9220497,2.114781,2.114781,2.1133885,1.9226836
723,0.043258075,-0.035703275,0.0007896135,0.9219178,2.1144898,2.1144898,2.113091,1.9224335
724,0.043462455,-0.035761446,0.000792239,0.9217858,2.1142004,2.1142004,2.1127932,1.9221836
725,0.04366811,-0.035819564,0.0007948768,0.9216538,2.1139112,2.1139112,2.1124957,1.9219339
726,0.04387387,-0.035877675,0.00079751544,0.92152196,2.1136208,2.1136208,2.1121984,1.9216841
727,0.044079755,-0.035935733,0.00080015487,0.9213901,2.1133313,2.1133313,2.111901,1.9214345
728,0.04428585,-0.035993762,0.0008027961,0.92125833,2.1130414,2.1130414,2.111604,1.9211851
729,0.044492226,-0.03605173,0.0008054396,0.9211267,2.112753,2.112753,2.1113071,1.9209356
730,0.044699162,-0.03610971,0.0008080887,0.920995,2.112463,2.112463,2.1110106,1.9206864
731,0.04490595,-0.03616761,0.00081073557,0.9208635,2.1121738,2.1121738,2.1107137,1.9204371
732,0.04511336,-0.03622551,0.0008133887,0.9207319,2.1118839,2.1118839,2.1104171,1.9201881
733,0.045320846,-0.03628336,0.00081604207,0.9206005,2.1115966,2.1115966,2.1101208,1.9199389
734,0.045528594,-0.036341194,0.00081869785,0.92046905,2.111307,2.111307,2.1098244,1.91969
735,0.045736957,-0.03639899,0.00082135946,0.9203377,2.111019,2.111019,2.1095283,1.9194415
736,0.04594522,-0.036456764,0.00082401984,0.9202063,2.1107304,2.1107304,2.1092324,1.9191926
737,0.046153374,-0.036514506,0.00082667876,0.92007506,2.1104417,2.1104417,2.1089365,1.9189441
738,0.046362117,-0.036572225,0.0008293434,0.91994387,2.110154,2.110154,2.1086407,1.9186954
739,0.04657109,-0.036629885,0.00083200977,0.9198127,2.109866,2.109866,2.108345,1.9184471
740,0.04678054,-0.036687553,0.0008346809,0.91968155,2.1095777,2.1095777,2.1080494,1.9181988
741,0.046989955,-0.036745153,0.0008373511,0.9195505,2.1092904,2.1092904,2.107754,1.9179505
742,0.047199883,-0.03680274,0.0008400262,0.9194194,2.1090012,2.1090012,2.1074586,1.9177023
743,0.047409654,-0.03686028,0.0008426993,0.9192886,2.1087146,2.1087146,2.1071634,1.9174545
744,0.04761993,-0.036917776,0.0008453771,0.9191577,2.1084268,2.1084268,2.1068687,1.9172065
745,0.047830872,-0.036975235,0.00084806106,0.919027,2.108139,2.108139,2.1065738,1.9169588
746,0.04804163,-0.037032675,0.00085074303,0.9188962,2.107852,2.107852,2.106279,1.916711
747,0.0482529,-0.03709008,0.00085342984,0.9187655,2.1075637,2.1075637,2.1059847,1.9164634
748,0.048464295,-0.037147466,0.00085611764,0.9186349,2.1072779,2.1072779,2.1056902,1.9162161
749,0.04867563,-0.037204828,0.0008588046,0.91850424,2.1069903,2.1069903,2.1053958,1.9159687
750,0.0488876,-0.03726216,0.0008614976,0.9183737,2.1067035,2.1067035,2.1051018,1.9157215
751,0.04909985,-0.037319448,0.000864193,0.9182431,2.1064181,2.1064181,2.1048076,1.9154744
752,0.04931201,-0.03737673,0.0008668874,0.91811275,2.1061306,2.1061306,2.1045136,1.9152273
753,0.049524523,-0.037433982,0.000869585,0.9179823,2.1058443,2.1058443,2.10422,1.9149805
754,0.04973764,-0.037491187,0.00087228825,0.917852,2.105557,2.105557,2.1039262,1.9147335
755,0.049950384,-0.037548363,0.00087498745,0.9177217,2.1052716,2.1052716,2.1036325,1.9144868
756,0.05016388,-0.037605494,0.00087769376,0.9175914,2.1049836,2.1049836,2.1033392,1.9142402
757,0.05037743,-0.037662588,0.0008804002,0.9174613,2.1046999,2.1046999,2.1030457,1.9139937
758,0.050590854,-0.037719656,0.0008831051,0.91733116,2.104413,2.104413,2.102753,1.9137473
759,0.0508051,-0.037776686,0.00088581786,0.91720104,2.1041267,2.1041267,2.1024597,1.913501
760,0.051019188,-0.037833672,0.0008885286,0.91707116,2.1038418,2.1038418,2.1021671,1.9132547
761,0.05123418,-0.037890613,0.00089124794,0.91694134,2.1035562,2.1035562,2.1018744,1.9130088
762,0.051448293,-0.037947536,0.00089395826,0.91681147,2.1032696,2.1032696,2.1015816,1.9127629
763,0.05166339,-0.038004413,0.0008966781,0.91668177,2.1029847,2.1029847,2.1012893,1.9125171
764,0.051878534,-0.03806124,0.00089939777,0.91655207,2.1027002,2.1027002,2.1009972,1.9122714
765,0.052093692,-0.038118064,0.0009021176,0.9164223,2.1024153,2.1024153,2.100705,1.9120259
766,0.052309394,-0.038174838,0.00090484234,0.9162928,2.1021311,2.1021311,2.1004128,1.9117802
767,0.052525386,-0.03823156,0.0009075695,0.91616327,2.101845,2.101845,2.1001213,1.9115349
768,0.05274161,-0.038288295,0.0009102991,0.91603374,2.1015618,2.1015618,2.0998294,1.9112898
769,0.052957896,-0.03834496,0.00091302855,0.9159044,2.1012774,2.1012774,2.099538,1.9110446
770,0.053174518,-0.038401596,0.00091576116,0.915775,2.1009924,2.1009924,2.0992467,1.9107995
771,0.053391375,-0.038458213,0.0009184959,0.9156458,2.100708,2.100708,2.0989554,1.9105548
772,0.053608388,-0.038514778,0.0009212317,0.91551656,2.100424,2.100424,2.098664,1.9103098
773,0.053825416,-0.038571313,0.0009239673,0.91538745,2.1001408,2.1001408,2.098373,1.9100652
774,0.054042872,-0.038627822,0.00092670694,0.9152583,2.0998564,2.0998564,2.098082,1.9098204
775,0.054260746,-0.038684294,0.0009294504,0.91512924,2.0995734,2.0995734,2.0977914,1.9095762
776,0.054478057,-0.03874076,0.0009321882,0.91500026,2.0992894,2.0992894,2.0975008,1.9093318
777,0.054696396,-0.03879717,0.00093493564,0.9148713,2.0990062,2.0990062,2.0972104,1.9090878
778,0.0549148,-0.038853552,0.0009376835,0.91474235,2.0987232,2.0987232,2.0969203,1.9088435
779,0.05513302,-0.0389099,0.0009404292,0.9146135,2.0984402,2.0984402,2.0966299,1.9085996
780,0.055352204,-0.0389662,0.000943184,0.9144848,2.0981557,2.0981557,2.09634,1.9083557
781,0.055571035,-0.039022468,0.000945935,0.9143562,2.0978737,2.0978737,2.0960503,1.908112
782,0.055790372,-0.039078698,0.0009486907,0.9142276,2.097591,2.097591,2.0957603,1.9078683
783,0.056010026,-0.0391349,0.00095144927,0.9140991,2.0973089,2.0973089,2.095471,1.9076248
784,0.056229163,-0.03919105,0.00095420214,0.9139706,2.097026,2.097026,2.0951812,1.9073814
785,0.056449253,-0.039247137,0.00095696386,0.9138422,2.0967443,2.0967443,2.094892,1.9071383
786,0.056669105,-0.03930321,0.00095972314,0.91371393,2.0964622,2.0964622,2.094603,1.9068952
787,0.0568898,-0.039359253,0.0009624905,0.9135856,2.0961802,2.0961802,2.094314,1.9066523
788,0.057110358,-0.039415274,0.0009652563,0.9134574,2.0958982,2.0958982,2.0940254,1.9064095
789,0.057330877,-0.039471246,0.0009680212,0.9133293,2.0956163,2.0956163,2.0937366,1.9061666
790,0.057551805,-0.03952718,0.0009707899,0.9132013,2.0953348,2.0953348,2.0934482,1.905924
791,0.057773165,-0.03958308,0.0009735625,0.9130732,2.095052,2.095052,2.0931597,1.9056815
792,0.057994623,-0.039638948,0.0009763357,0.9129453,2.0947716,2.0947716,2.0928714,1.9054393
793,0.058215775,-0.03969477,0.0009791055,0.9128175,2.09449,2.09449,2.0925837,1.905197
794,0.058437824,-0.03975056,0.0009818838,0.9126897,2.0942109,2.0942109,2.0922956,1.9049549
795,0.058659803,-0.039806325,0.0009846613,0.9125619,2.0939283,2.0939283,2.0920079,1.9047129
796,0.05888181,-0.03986205,0.0009874386,0.9124342,2.0936482,2.0936482,2.0917203,1.9044712
797,0.059104666,-0.039917737,0.0009902241,0.91230655,2.0933664,2.0933664,2.091433,1.9042293
798,0.05932685,-0.039973386,0.0009930023,0.912179,2.093087,2.093087,2.0911453,1.9039876
799,0.059549544,-0.040029015,0.0009957856,0.9120515,2.0928082,2.0928082,2.0908587,1.9037462
800,0.05977273,-0.040084608,0.0009985734,0.9119241,2.0925272,2.0925272,2.0905714,1.9035051
801,0.05999615,-0.040140145,0.0010013629,0.9117968,2.0922458,2.0922458,2.0902846,1.9032638
802,0.060219772,-0.04019563,0.001004154,0.9116695,2.0919676,2.0919676,2.0899978,1.9030228
803,0.060443636,-0.040251065,0.001006947,0.9115424,2.0916872,2.0916872,2.0897117,1.902782
804,0.060667712,-0.040306453,0.0010097417,0.91141534,2.0914075,2.0914075,2.0894253,1.9025409
805,0.060891543,-0.040361803,0.0010125334,0.91128844,2.0911298,2.0911298,2.089139,1.9023005
806,0.061115954,-0.0404171,0.0010153305,0.91116154,2.0908496,2.0908496,2.0888531,1.9020599
807,0.061340775,-0.040472355,0.0010181313,0.9110347,2.0905704,2.0905704,2.0885673,1.9018195
808,0.061565284,-0.040527564,0.0010209285,0.9109079,2.0902927,2.0902927,2.0882819,1.9015793
809,0.061790463,-0.04058275,0.0010237321,0.9107813,2.0900133,2.0900133,2.0879965,1.901339
810,0.062015537,-0.0406379,0.0010265344,0.91065466,2.089735,2.089735,2.087711,1.9010991
811,0.06224104,-0.04069303,0.0010293407,0.9105282,2.0894563,2.0894563,2.087426,1.9008594
812,0.062466525,-0.040748104,0.0010321463,0.9104017,2.0891783,2.0891783,2.087141,1.9006196
813,0.06269288,-0.040803168,0.0010349605,0.9102753,2.0888994,2.0888994,2.0868561,1.9003801
814,0.06291824,-0.0408582,0.0010377644,0.91014886,2.0886219,2.0886219,2.0865715,1.9001406
815,0.06314473,-0.04091322,0.0010405795,0.9100224,2.0883443,2.0883443,2.086287,1.8999014
816,0.06337132,-0.040968187,0.0010433951,0.9098962,2.0880663,2.0880663,2.0860026,1.8996621
817,0.06359757,-0.041023113,0.0010462068,0.90976995,2.0877895,2.0877895,2.0857184,1.8994232
818,0.063824736,-0.041077994,0.0010490273,0.9096438,2.087512,2.087512,2.0854342,1.8991843
819,0.06405134,-0.041132852,0.0010518419,0.9095179,2.0872347,2.0872347,2.0851502,1.8989455
820,0.06427853,-0.04118763,0.0010546616,0.9093918,2.0869575,2.0869575,2.0848665,1.898707
821,0.06450553,-0.041242383,0.0010574792,0.909266,2.0866797,2.0866797,2.084583,1.8984685
822,0.064733416,-0.04129708,0.0010603049,0.9091403,2.0864043,2.0864043,2.0842996,1.8982301
823,0.06496092,-0.041351743,0.0010631266,0.90901464,2.0861282,2.0861282,2.0840163,1.897992
824,0.06518872,-0.041406363,0.0010659508,0.9088891,2.085852,2.085852,2.0837333,1.897754
825,0.06541674,-0.041460942,0.0010687768,0.9087634,2.0855749,2.0855749,2.0834503,1.897516
826,0.06564453,-0.041515466,0.0010716,0.908638,2.0852988,2.0852988,2.0831676,1.8972782
827,0.06587294,-0.04156998,0.0010744291,0.90851253,2.0850236,2.0850236,2.0828853,1.8970405
828,0.066101566,-0.041624453,0.0010772601,0.90838724,2.0847485,2.0847485,2.0826027,1.896803
829,0.066330165,-0.041678872,0.0010800903,0.908262,2.0844727,2.0844727,2.0823205,1.8965656
830,0.06655914,-0.041733228,0.0010829237,0.9081369,2.084197,2.084197,2.0820382,1.8963286
831,0.06678821,-0.041787572,0.0010857579,0.9080119,2.0839217,2.0839217,2.0817566,1.8960915
832,0.06701748,-0.041841857,0.0010885934,0.9078868,2.0836475,2.0836475,2.0814748,1.8958547
833,0.067247316,-0.04189613,0.0010914345,0.90776193,2.083372,2.083372,2.0811932,1.8956178
834,0.067476496,-0.041950345,0.0010942684,0.9076371,2.083097,2.083097,2.0809116,1.8953812
835,0.06770648,-0.04200454,0.0010971102,0.90751225,2.0828238,2.0828238,2.0806305,1.8951448
836,0.0679363,-0.04205868,0.0010999498,0.9073876,2.0825484,2.0825484,2.0803494,1.8949082
837,0.0681668,-0.042112805,0.001102796,0.9072629,2.0822737,2.0822737,2.0800686,1.894672
838,0.068397164,-0.04216689,0.0011056405,0.90713835,2.0820007,2.0820007,2.079788,1.8944362
839,0.068627544,-0.042220928,0.0011084847,0.9070138,2.0817258,2.0817258,2.0795074,1.8942002
840,0.068858616,-0.04227493,0.0011113355,0.9068893,2.0814528,2.0814528,2.0792272,1.8939645
841,0.06908985,-0.042328864,0.0011141872,0.9067651,2.0811799,2.0811799,2.0789468,1.8937289
842,0.06932069,-0.04238276,0.0011170346,0.90664077,2.0809064,2.0809064,2.0786667,1.8934934
843,0.069552526,-0.042436615,0.0011198914,0.9065167,2.0806324,2.0806324,2.078387,1.8932581
844,0.06978433,-0.0424904,0.0011227473,0.9063927,2.0803602,2.0803602,2.0781078,1.8930229
845,0.07001591,-0.042544127,0.0011256003,0.9062688,2.080087,2.080087,2.0778282,1.892788
846,0.07024804,-0.04259781,0.0011284585,0.9061449,2.0798142,2.0798142,2.077549,1.8925532
847,0.07048058,-0.04265146,0.0011313204,0.9060211,2.0795429,2.0795429,2.07727,1.8923185
848,0.070712686,-0.04270507,0.0011341776,0.9058975,2.0792706,2.0792706,2.0769913,1.892084
849,0.070944935,-0.042758644,0.0011370358,0.9057738,2.0789983,2.0789983,2.0767121,1.8918496
850,0.07117784,-0.042812187,0.0011399003,0.9056503,2.0787268,2.0787268,2.0764341,1.8916154
851,0.07141088,-0.042865694,0.0011427657,0.9055269,2.0784545,2.0784545,2.0761557,1.8913811
852,0.0716438,-0.042919163,0.0011456296,0.90540355,2.0781837,2.0781837,2.0758774,1.8911475
853,0.071876936,-0.042972602,0.0011484954,0.90528023,2.0779114,2.0779114,2.0755994,1.8909136
854,0.072110176,-0.043026004,0.0011513617,0.90515685,2.07764,2.07764,2.0753217,1.8906801
855,0.07234384,-0.04307937,0.0011542321,0.90503365,2.0773683,2.0773683,2.0750442,1.8904467
856,0.072577514,-0.043132693,0.0011571021,0.9049105,2.0770981,2.0770981,2.0747664,1.8902133
857,0.07281196,-0.043185975,0.0011599794,0.9047875,2.0768287,2.0768287,2.074489,1.8899801
858,0.073045716,-0.043239202,0.0011628491,0.9046645,2.0765576,2.0765576,2.074212,1.8897471
859,0.073280215,-0.0432924,0.0011657262,0.9045416,2.0762866,2.0762866,2.0739353,1.8895141
860,0.073514566,-0.04334553,0.001168601,0.9044189,2.0760167,2.0760167,2.0736582,1.8892816
861,0.0737494,-0.043398604,0.00117148,0.9042962,2.0757468,2.0757468,2.073382,1.8890492
862,0.07398406,-0.043451622,0.0011743568,0.90417373,2.0754766,2.0754766,2.0731056,1.8888166
863,0.074218705,-0.04350459,0.001177233,0.9040513,2.0752077,2.0752077,2.0728292,1.8885844
864,0.07445363,-0.043557517,0.0011801114,0.903929,2.074938,2.074938,2.0725534,1.8883522
865,0.07468859,-0.043610387,0.0011829898,0.9038067,2.0746691,2.0746691,2.0722775,1.8881203
866,0.07492402,-0.043663215,0.0011858724,0.9036846,2.074401,2.074401,2.072002,1.8878887
867,0.075159475,-0.04371601,0.0011887549,0.9035625,2.0741308,2.0741308,2.0717266,1.8876572
868,0.07539515,-0.04376876,0.0011916391,0.9034404,2.0738635,2.0738635,2.0714514,1.8874257
869,0.07563099,-0.043821488,0.0011945248,0.9033185,2.0735948,2.0735948,2.0711763,1.8871944
870,0.07586685,-0.043874186,0.0011974104,0.9031966,2.0733266,2.0733266,2.0709014,1.8869632
871,0.07610282,-0.043926835,0.0012002966,0.9030748,2.073059,2.073059,2.0706267,1.8867322
872,0.076338544,-0.043979436,0.0012031798,0.9029531,2.0727906,2.0727906,2.070352,1.8865014
873,0.07657514,-0.044032022,0.0012060716,0.9028314,2.0725224,2.0725224,2.070078,1.8862708
874,0.07681166,-0.044084553,0.001208962,0.9027098,2.072255,2.072255,2.0698037,1.8860403
875,0.0770486,-0.044137064,0.0012118566,0.9025883,2.0719876,2.0719876,2.0695295,1.88581
876,0.077285826,-0.04418952,0.0012147535,0.9024668,2.0717213,2.0717213,2.0692556,1.8855798
877,0.07752259,-0.04424192,0.0012176451,0.90234554,2.0714536,2.0714536,2.068982,1.88535
878,0.077760085,-0.04429428,0.0012205436,0.9022243,2.0711868,2.0711868,2.0687087,1.88512
879,0.077997,-0.044346582,0.0012234359,0.9021031,2.070919,2.070919,2.0684354,1.8848903
880,0.07823469,-0.04439884,0.0012263353,0.9019822,2.0706537,2.0706537,2.0681622,1.884661
881,0.07847216,-0.044451043,0.0012292321,0.9018612,2.0703874,2.0703874,2.0678895,1.8844314
882,0.07870968,-0.044503182,0.0012321286,0.90174043,2.0701206,2.0701206,2.067617,1.8842024
883,0.078947574,-0.044555284,0.0012350286,0.90161973,2.0698552,2.0698552,2.0673442,1.883973
884,0.07918602,-0.044607323,0.0012379335,0.90149915,2.0695899,2.0695899,2.0670722,1.8837441
885,0.07942416,-0.044659346,0.0012408351,0.9013786,2.0693252,2.0693252,2.0668,1.8835157
886,0.07966242,-0.044711307,0.0012437373,0.90125823,2.0690587,2.0690587,2.066528,1.8832871
887,0.07990088,-0.04476323,0.0012466412,0.90113777,2.0687933,2.0687933,2.0662563,1.8830587
888,0.08013896,-0.044815116,0.0012495407,0.9010175,2.0685282,2.0685282,2.065985,1.8828305
889,0.0803778,-0.04486696,0.0012524477,0.90089715,2.0682647,2.0682647,2.0657136,1.8826026
890,0.08061674,-0.04491876,0.0012553551,0.900777,2.0680008,2.0680008,2.0654428,1.8823746
891,0.08085623,-0.04497052,0.0012582674,0.900657,2.0677357,2.0677357,2.0651715,1.8821471
892,0.0810948,-0.04502225,0.0012611705,0.90053695,2.0674715,2.0674715,2.0649009,1.8819195
893,0.081334524,-0.04507392,0.0012640845,0.90041715,2.067208,2.067208,2.0646303,1.881692
894,0.081573844,-0.045125548,0.0012669939,0.9002974,2.0669444,2.0669444,2.0643597,1.8814648
895,0.0818128,-0.045177132,0.0012698993,0.90017766,2.0666811,2.0666811,2.0640895,1.8812377
896,0.082052276,-0.045228675,0.0012728096,0.90005803,2.0664177,2.0664177,2.06382,1.8810108
897,0.08229228,-0.045280166,0.0012757245,0.8999386,2.0661542,2.0661542,2.0635498,1.8807843
898,0.08253268,-0.045331575,0.0012786426,0.89981925,2.0658903,2.0658903,2.06328,1.8805575
899,0.08277208,-0.04538297,0.0012815505,0.8996998,2.0656285,2.0656285,2.063011,1.8803313
900,0.08301262,-0.04543429,0.001284469,0.8995808,2.0653667,2.0653667,2.0627418,1.8801051
901,0.08325262,-0.045485545,0.0012873816,0.8994617,2.0651035,2.0651035,2.0624728,1.879879
902,0.08349343,-0.045536786,0.0012903021,0.89934266,2.0648413,2.0648413,2.062204,1.8796532
903,0.08373416,-0.04558798,0.0012932215,0.8992238,2.0645795,2.0645795,2.0619354,1.8794274
904,0.08397485,-0.04563911,0.0012961397,0.89910495,2.0643182,2.0643182,2.0616672,1.8792018
905,0.084215984,-0.045690194,0.0012990618,0.8989863,2.0640569,2.0640569,2.0613992,1.8789767
906,0.0844575,-0.045741215,0.0013019871,0.89886767,2.0637958,2.0637958,2.0611308,1.8787512
907,0.08469828,-0.04579223,0.001304905,0.89874905,2.0635345,2.0635345,2.0608633,1.8785263
908,0.08493999,-0.045843184,0.0013078317,0.8986307,2.0632749,2.0632749,2.0605958,1.8783016
909,0.08518134,-0.045894083,0.0013107543,0.8985124,2.0630138,2.0630138,2.0603282,1.878077
910,0.08542342,-0.045944966,0.0013136838,0.8983941,2.0627537,2.0627537,2.0600615,1.8778524
911,0.08566491,-0.045995813,0.0013166073,0.89827585,2.0624928,2.0624928,2.0597944,1.8776278
912,0.08590695,-0.04604661,0.0013195357,0.8981577,2.0622323,2.0622323,2.0595274,1.8774039
913,0.08614886,-0.046097387,0.0013224625,0.8980397,2.0619724,2.0619724,2.0592613,1.8771799
914,0.08639093,-0.046148103,0.0013253903,0.89792174,2.0617125,2.0617125,2.0589945,1.8769561
915,0.08663385,-0.046198748,0.001328326,0.8978038,2.0614533,2.0614533,2.0587285,1.8767325
916,0.08687584,-0.04624935,0.0013312518,0.89768606,2.061195,2.061195,2.0584624,1.8765091
917,0.087118104,-0.0462999,0.0013341801,0.89756846,2.060934,2.060934,2.0581965,1.8762856
918,0.08736082,-0.046350397,0.0013371122,0.89745104,2.060676,2.060676,2.0579312,1.8760626
919,0.087603524,-0.046400834,0.0013400436,0.8973336,2.060418,2.060418,2.0576658,1.8758398
920,0.087846175,-0.04645124,0.0013429741,0.89721626,2.060159,2.060159,2.0574007,1.875617
921,0.08808917,-0.046501603,0.0013459077,0.897099,2.0599008,2.0599008,2.0571358,1.8753946
922,0.08833204,-0.046551894,0.0013488394,0.89698195,2.0596435,2.0596435,2.056871,1.875172
923,0.088575564,-0.046602152,0.0013517771,0.89686495,2.059385,2.059385,2.0566063,1.8749497
924,0.08881842,-0.04665234,0.0013547076,0.896748,2.0591278,2.0591278,2.0563421,1.8747276
925,0.08906194,-0.04670248,0.0013576442,0.89663124,2.0588703,2.0588703,2.0560775,1.8745058
926,0.08930534,-0.0467526,0.0013605794,0.8965145,2.0586133,2.0586133,2.0558138,1.8742841
927,0.08954907,-0.046802647,0.0013635171,0.8963979,2.0583558,2.0583558,2.0555503,1.8740625
928,0.089792654,-0.046852633,0.0013664529,0.8962814,2.0580993,2.0580993,2.055287,1.8738412
929,0.09003648,-0.046902608,0.001369391,0.896165,2.0578437,2.0578437,2.0550232,1.8736202
930,0.09027995,-0.046952527,0.0013723248,0.89604867,2.0575874,2.0575874,2.0547605,1.8733989
931,0.09052375,-0.047002446,0.0013752619,0.89593226,2.0573316,2.0573316,2.0544975,1.8731781
932,0.09076786,-0.04705231,0.0013782016,0.8958161,2.0570745,2.0570745,2.0542345,1.8729575
933,0.09101248,-0.047102153,0.0013811463,0.89569986,2.0568182,2.0568182,2.053972,1.8727368
934,0.09125652,-0.04715193,0.0013840845,0.8955838,2.0565627,2.0565627,2.0537097,1.8725166
935,0.09150105,-0.04720167,0.0013870272,0.8954678,2.0563078,2.0563078,2.0534472,1.8722963
936,0.091745704,-0.047251362,0.0013899707,0.89535195,2.0560522,2.0560522,2.0531855,1.8720767
937,0.09198994,-0.047301,0.0013929094,0.8952361,2.0557976,2.0557976,2.052924,1.8718565
938,0.09223491,-0.047350556,0.0013958546,0.8951206,2.0555425,2.0555425,2.0526621,1.8716372
939,0.09248008,-0.047400028,0.001398801,0.89500517,2.0552886,2.0552886,2.052401,1.871418
940,0.0927256,-0.047449447,0.0014017504,0.8948899,2.0550342,2.0550342,2.05214,1.8711985
941,0.0929707,-0.047498804,0.0014046951,0.8947746,2.0547795,2.0547795,2.0518796,1.8709793
942,0.09321579,-0.04754809,0.0014076388,0.8946596,2.0545259,2.0545259,2.0516188,1.8707604
943,0.093461655,-0.04759734,0.00141059,0.8945446,2.0542722,2.0542722,2.0513587,1.8705418
944,0.0937071,-0.04764654,0.0014135364,0.89442974,2.0540187,2.0540187,2.0510986,1.8703235
945,0.09395255,-0.04769571,0.0014164826,0.89431494,2.0537667,2.0537667,2.0508387,1.8701053
946,0.094197765,-0.04774482,0.001419426,0.8942002,2.0535142,2.0535142,2.050579,1.869887
947,0.09444343,-0.047793902,0.0014223733,0.89408565,2.0532618,2.0532618,2.0503197,1.8696691
948,0.094689116,-0.047842946,0.0014253206,0.89397115,2.0530102,2.0530102,2.0500603,1.8694513
949,0.094934955,-0.047891933,0.0014282688,0.89385664,2.0527565,2.0527565,2.049801,1.8692337
950,0.09518098,-0.047940888,0.0014312187,0.8937423,2.0525057,2.0525057,2.0495422,1.8690163
951,0.09542636,-0.047989853,0.0014341621,0.8936278,2.0522525,2.0522525,2.0492833,1.8687992
952,0.095672145,-0.04803872,0.0014371087,0.8935136,2.0520012,2.0520012,2.0490248,1.868582
953,0.09591847,-0.048087575,0.0014400604,0.89339954,2.0517495,2.0517495,2.0487664,1.868365
954,0.09616405,-0.048136383,0.0014430044,0.89328545,2.051498,2.051498,2.0485084,1.8681483
955,0.09640989,-0.04818515,0.0014459505,0.8931714,2.0512474,2.0512474,2.0482504,1.8679318
956,0.0966568,-0.048233867,0.0014489066,0.8930576,2.050996,2.050996,2.0479925,1.8677155
957,0.0969028,-0.04828253,0.0014518533,0.8929438,2.050746,2.050746,2.0477347,1.8674992
958,0.09714915,-0.048331123,0.0014548027,0.89283013,2.050494,2.050494,2.0474775,1.8672832
959,0.097395316,-0.048379686,0.00145775,0.8927166,2.050244,2.050244,2.0472202,1.8670672
960,0.0976416,-0.048428148,0.0014606975,0.8926032,2.0499945,2.0499945,2.0469635,1.8668517
961,0.09788816,-0.04847658,0.0014636473,0.8924899,2.0497453,2.0497453,2.046707,1.8666362
962,0.098134845,-0.04852492,0.0014665975,0.8923769,2.049496,2.049496,2.0464504,1.866421
963,0.098381504,-0.048573226,0.0014695473,0.8922639,2.0492473,2.0492473,2.0461946,1.8662059
964,0.09862804,-0.04862144,0.0014724947,0.892151,2.048997,2.048997,2.0459383,1.8659911
965,0.09887509,-0.04866964,0.0014754472,0.89203817,2.04875,2.04875,2.0456827,1.8657763
966,0.09912145,-0.04871778,0.0014783924,0.8919256,2.0485017,2.0485017,2.045427,1.8655616
967,0.09936869,-0.048765887,0.0014813457,0.89181286,2.0482526,2.0482526,2.0451722,1.8653474
968,0.09961577,-0.04881394,0.0014842971,0.8917004,2.0480042,2.0480042,2.0449169,1.8651335
969,0.099862546,-0.04886196,0.0014872451,0.891588,2.047757,2.047757,2.044662,1.8649194
970,0.1001099,-0.048909955,0.0014901985,0.8914756,2.0475101,2.0475101,2.0444074,1.8647057
971,0.10035692,-0.048957888,0.001493148,0.8913634,2.0472622,2.0472622,2.044153,1.864492
972,0.10060434,-0.04900576,0.001496101,0.8912512,2.0470138,2.0470138,2.0438986,1.8642786
973,0.10085171,-0.049053587,0.001499053,0.8911392,2.0467675,2.0467675,2.0436447,1.8640653
974,0.101099044,-0.049101382,0.0015020043,0.8910272,2.0465207,2.0465207,2.0433908,1.863852
975,0.10134649,-0.049149126,0.0015049562,0.8909154,2.0462744,2.0462744,2.0431366,1.8636392
976,0.10159375,-0.04919681,0.0015079055,0.8908035,2.0460272,2.0460272,2.0428836,1.8634266
977,0.1018412,-0.049244493,0.0015108569,0.89069176,2.0457823,2.0457823,2.0426302,1.8632141
978,0.10208885,-0.049292073,0.0015138093,0.8905803,2.0455356,2.0455356,2.0423772,1.8630018
979,0.102336496,-0.049339652,0.0015167615,0.8904687,2.04529,2.04529,2.0421243,1.8627898
980,0.10258349,-0.04938715,0.0015197064,0.89035743,2.0450437,2.0450437,2.0418718,1.8625776
981,0.102831796,-0.049434617,0.0015226641,0.8902461,2.0447989,2.0447989,2.041619,1.8623658
982,0.10307923,-0.049482,0.0015256123,0.890135,2.0445533,2.0445533,2.041367,1.8621541
983,0.103327096,-0.049529362,0.0015285646,0.89002395,2.0443094,2.0443094,2.0411153,1.861943
984,0.103574984,-0.049576648,0.0015315163,0.889913,2.0440645,2.0440645,2.0408635,1.8617315
985,0.10382341,-0.049623873,0.0015344728,0.8898023,2.0438197,2.0438197,2.0406122,1.8615205
986,0.104071006,-0.04967105,0.0015374206,0.88969153,2.0435755,2.0435755,2.040361,1.8613096
987,0.10431853,-0.04971817,0.001540367,0.88958097,2.0433323,2.0433323,2.0401099,1.861099
988,0.10456696,-0.049765244,0.0015433221,0.8894705,2.0430884,2.0430884,2.0398593,1.8608887
989,0.10481496,-0.04981229,0.0015462724,0.88936013,2.0428455,2.0428455,2.0396082,1.8606784
990,0.105063334,-0.049859274,0.0015492261,0.88924986,2.0426025,2.0426025,2.0393581,1.8604683
991,0.10531153,-0.04990624,0.0015521777,0.8891396,2.0423596,2.0423596,2.0391083,1.8602583
992,0.10555993,-0.049953133,0.0015551306,0.8890295,2.042116,2.042116,2.0388582,1.8600484
993,0.10580832,-0.05,0.0015580831,0.8889195,2.0418737,2.0418737,2.0386083,1.8598388
994,0.106056854,-0.050046798,0.0015610366,0.8888095,2.0416317,2.0416317,2.0383587,1.8596298
995,0.106304914,-0.050093543,0.0015639847,0.88869977,2.0413892,2.0413892,2.0381093,1.8594207
996,0.106553465,-0.050140228,0.001566937,0.88859004,2.0411475,2.0411475,2.0378602,1.8592114
997,0.10680178,-0.05018687,0.0015698865,0.88848054,2.0409064,2.0409064,2.0376115,1.8590026
998,0.10705055,-0.050233442,0.0015728399,0.8883711,2.0406647,2.0406647,2.037363,1.8587941
999,0.10729863,-0.050279964,0.0015757858,0.88826185,2.0404236,2.0404236,2.0371144,1.8585857
1000,0.10754695,-0.0503264,0.0015787334,0.8881527,2.0401828,2.0401828,2.0368664,1.8583775
1001,0.107795626,-0.050372824,0.0015816846,0.8880435,2.0399415,2.0399415,2.0366187,1.8581694
1002,0.10804426,-0.05041919,0.0015846345,0.8879346,2.0397017,2.0397017,2.0363708,1.8579617
1003,0.1082931,-0.05046551,0.0015875861,0.8878257,2.039461,2.039461,2.0361235,1.8577539
1004,0.10854094,-0.050511762,0.001590527,0.88771695,2.039221,2.039221,2.0358765,1.8575464
1005,0.10878951,-0.050557993,0.0015934751,0.8876083,2.038982,2.038982,2.035629,1.8573391
1006,0.10903807,-0.05060416,0.0015964224,0.8874997,2.038743,2.038743,2.0353823,1.8571318
1007,0.10928611,-0.05065029,0.001599364,0.88739115,2.0385034,2.0385034,2.0351353,1.8569248
1008,0.10953489,-0.050696373,0.0016023125,0.88728285,2.0382643,2.0382643,2.0348892,1.8567183
1009,0.1097831,-0.050742444,0.0016052554,0.8871745,2.038025,2.038025,2.034643,1.8565116
1010,0.11003156,-0.050788444,0.0016082001,0.8870661,2.0377872,2.0377872,2.034397,1.8563052
1011,0.11027925,-0.050834417,0.0016111367,0.88695806,2.0375476,2.0375476,2.0341508,1.856099
1012,0.110527724,-0.050880328,0.0016140805,0.88685006,2.037309,2.037309,2.0339053,1.8558931
1013,0.110776685,-0.050926216,0.0016170291,0.8867421,2.0370715,2.0370715,2.03366,1.8556871
1014,0.111025125,-0.05097203,0.0016199716,0.88663423,2.0368335,2.0368335,2.0334148,1.8554815
1015,0.111273244,-0.05101781,0.0016229105,0.8865265,2.0365963,2.0365963,2.0331695,1.8552758
1016,0.111521564,-0.05106353,0.0016258509,0.8864189,2.0363576,2.0363576,2.032925,1.8550705
1017,0.11177012,-0.051109176,0.0016287931,0.88631135,2.0361214,2.0361214,2.0326803,1.8548653
1018,0.112018235,-0.05115477,0.0016317301,0.8862041,2.0358849,2.0358849,2.0324361,1.8546605
1019,0.11226641,-0.051200297,0.001634667,0.8860968,2.0356479,2.0356479,2.0321918,1.8544558
1020,0.112515345,-0.051245764,0.0016376111,0.8859897,2.0354114,2.0354114,2.031948,1.8542515
1021,0.112763405,-0.051291168,0.0016405458,0.88588274,2.035175,2.035175,2.0317047,1.854047
1022,0.11301187,-0.051336523,0.0016434839,0.88577586,2.03494,2.03494,2.0314612,1.8538429
1023,0.113259986,-0.051381856,0.0016464184,0.8856691,2.034703,2.034703,2.0312183,1.8536389
1024,0.113508694,-0.051427104,0.001649358,0.8855625,2.0344687,2.0344687,2.030975,1.8534352
1025,0.113757804,-0.051472325,0.0016523013,0.8854559,2.034234,2.034234,2.0307324,1.8532314
1026,0.11400564,-0.0515175,0.0016552315,0.8853495,2.0339975,2.0339975,2.03049,1.8530282
1027,0.11425452,-0.051562637,0.0016581715,0.8852431,2.033763,2.033763,2.0302477,1.8528249
1028,0.11450271,-0.051607713,0.0016611043,0.88513684,2.0335286,2.0335286,2.0300057,1.8526219
1029,0.1147511,-0.051652756,0.0016640386,0.88503057,2.0332952,2.0332952,2.0297637,1.8524189
1030,0.11499959,-0.05169776,0.0016669735,0.8849245,2.033061,2.033061,2.0295224,1.8522162
1031,0.11524734,-0.05174273,0.0016699007,0.88481843,2.0328271,2.0328271,2.0292807,1.8520137
1032,0.11549528,-0.05178763,0.0016728292,0.8847126,2.0325935,2.0325935,2.0290399,1.8518114
1033,0.11574389,-0.051832486,0.0016757637,0.8846067,2.03236,2.03236,2.0287986,1.8516096
1034,0.11599207,-0.051877316,0.0016786939,0.884501,2.0321267,2.0321267,2.028558,1.8514075
1035,0.11624058,-0.051922075,0.0016816267,0.8843954,2.031894,2.031894,2.028317,1.8512056
1036,0.11648856,-0.051966783,0.0016845535,0.88429004,2.0316615,2.0316615,2.028077,1.8510038
1037,0.11673649,-0.052011445,0.0016874793,0.8841845,2.0314279,2.0314279,2.0278368,1.8508027
1038,0.116984665,-0.052056044,0.0016904072,0.8840793,2.0311956,2.0311956,2.0275967,1.8506014
1039,0.117232576,-0.052100584,0.0016933316,0.8839742,2.0309644,2.0309644,2.0273573,1.8504006
1040,0.117480636,-0.052145068,0.0016962569,0.8838692,2.030732,2.030732,2.027118,1.8501997
1041,0.1177288,-0.052189484,0.0016991828,0.8837643,2.0305002,2.0305002,2.0268786,1.8499992
1042,0.11797699,-0.05223383,0.0017021082,0.8836596,2.0302691,2.0302691,2.0266397,1.8497984
1043,0.11822525,-0.052278116,0.0017050336,0.883555,2.0300372,2.0300372,2.026401,1.8495985
1044,0.11847322,-0.05232237,0.001707956,0.8834505,2.029807,2.029807,2.0261626,1.8493984
1045,0.118721426,-0.0523666,0.0017108803,0.883346,2.0295775,2.0295775,2.0259244,1.8491983
1046,0.118969254,-0.052410774,0.0017138002,0.8832418,2.0293472,2.0293472,2.0256865,1.8489987
1047,0.11921727,-0.05245491,0.0017167218,0.8831375,2.0291164,2.0291164,2.0254483,1.8487993
1048,0.11946532,-0.052498996,0.0017196431,0.88303334,2.0288877,2.0288877,2.0252106,1.8485999
1049,0.119712725,-0.052543055,0.0017225578,0.88292915,2.028657,2.028657,2.0249734,1.8484008
1050,0.11996031,-0.052587047,0.0017254736,0.8828252,2.028428,2.028428,2.0247362,1.8482015
1051,0.12020803,-0.052631013,0.0017283905,0.8827213,2.0281982,2.0281982,2.024499,1.8480028
1052,0.12045553,-0.052674923,0.0017313046,0.88261753,2.0279686,2.0279686,2.0242622,1.8478042
1053,0.12070274,-0.052718785,0.0017342153,0.8825139,2.0277407,2.0277407,2.024026,1.8476057
1054,0.1209502,-0.052762575,0.0017371278,0.8824104,2.0275116,2.0275116,2.0237892,1.8474077
1055,0.121197276,-0.05280631,0.0017400358,0.88230693,2.027283,2.027283,2.0235534,1.8472096
1056,0.121445246,-0.052849986,0.0017429523,0.8822037,2.0270555,2.0270555,2.0233173,1.8470116
1057,0.12169219,-0.052893616,0.0017458581,0.8821004,2.026828,2.026828,2.0230818,1.8468139
1058,0.12193908,-0.052937184,0.0017487626,0.88199735,2.0265996,2.0265996,2.022846,1.8466164
1059,0.12218641,-0.052980706,0.0017516711,0.88189447,2.0263724,2.0263724,2.022611,1.8464193
1060,0.122433774,-0.05302418,0.0017545795,0.8817916,2.0261452,2.0261452,2.0223758,1.8462222
1061,0.12268074,-0.053067625,0.0017574837,0.8816888,2.0259182,2.0259182,2.022141,1.8460251
1062,0.12292738,-0.053110987,0.0017603837,0.8815862,2.0256922,2.0256922,2.0219064,1.8458283
1063,0.12317449,-0.05315434,0.0017632882,0.8814837,2.0254657,2.0254657,2.0216722,1.8456316
1064,0.123421505,-0.053197637,0.0017661914,0.8813811,2.0252392,2.0252392,2.021438,1.8454355
1065,0.12366825,-0.05324089,0.0017690915,0.8812789,2.0250132,2.0250132,2.0212042,1.8452393
1066,0.12391519,-0.05328407,0.0017719927,0.8811766,2.0247881,2.0247881,2.0209706,1.8450431
1067,0.12416141,-0.05332723,0.0017748864,0.88107437,2.0245614,2.0245614,2.0207372,1.8448476
1068,0.12440801,-0.053370327,0.0017777833,0.8809724,2.024337,2.024337,2.0205038,1.8446517
1069,0.12465446,-0.053413406,0.0017806786,0.88087034,2.0241117,2.0241117,2.0202706,1.8444561
1070,0.12490067,-0.053456426,0.001783571,0.88076854,2.0238864,2.0238864,2.020038,1.8442607
1071,0.12514657,-0.053499408,0.0017864598,0.8806668,2.0236628,2.0236628,2.019805,1.8440655
1072,0.12539284,-0.053542316,0.0017893516,0.88056505,2.023438,2.023438,2.0195725,1.8438706
1073,0.12563843,-0.05358518,0.0017922361,0.8804635,2.0232131,2.0232131,2.0193403,1.8436761
1074,0.12588423,-0.053627983,0.0017951222,0.8803621,2.0229895,2.0229895,2.0191083,1.8434813
1075,0.12613043,-0.0536707,0.0017980114,0.8802609,2.0227652,2.0227652,2.0188768,1.843287
1076,0.12637614,-0.053713396,0.0018008953,0.8801598,2.0225415,2.0225415,2.0186453,1.8430924
1077,0.12662138,-0.053756062,0.0018037744,0.8800585,2.0223186,2.0223186,2.0184135,1.8428986
1078,0.12686758,-0.053798627,0.0018066621,0.87995774,2.022096,2.022096,2.0181828,1.8427047
1079,0.12711287,-0.053841185,0.0018095406,0.8798567,2.0218723,2.0218723,2.0179515,1.8425113
1080,0.12735838,-0.05388367,0.0018124204,0.879756,2.0216503,2.0216503,2.017721,1.8423176
1081,0.12760356,-0.05392614,0.001815297,0.87965536,2.0214274,2.0214274,2.0174904,1.842124
1082,0.12784852,-0.05396856,0.0018181709,0.87955475,2.021206,2.021206,2.0172603,1.8419311
1083,0.1280942,-0.05401095,0.0018210514,0.8794543,2.020983,2.020983,2.0170305,1.8417379
1084,0.12833872,-0.054053273,0.0018239199,0.8793539,2.0207615,2.0207615,2.0168002,1.8415455
1085,0.12858376,-0.05409556,0.0018267932,0.87925357,2.0205402,2.0205402,2.0165706,1.8413527
1086,0.1288288,-0.05413779,0.001829666,0.8791534,2.0203197,2.0203197,2.0163414,1.8411599
1087,0.12907392,-0.054179974,0.0018325389,0.8790533,2.0200975,2.0200975,2.0161119,1.8409679
1088,0.12931822,-0.054222092,0.0018354031,0.87895334,2.0198765,2.0198765,2.015883,1.8407755
1089,0.12956318,-0.054264165,0.0018382736,0.8788536,2.0196571,2.0196571,2.0156546,1.8405839
1090,0.12980738,-0.05430618,0.0018411356,0.8787539,2.0194368,2.0194368,2.0154257,1.8403922
1091,0.13005215,-0.054348134,0.0018440027,0.87865424,2.0192156,2.0192156,2.0151975,1.8402007
1092,0.13029553,-0.054390054,0.0018468559,0.87855476,2.0189965,2.0189965,2.0149693,1.8400092
1093,0.1305395,-0.054431934,0.0018497143,0.87845534,2.0187771,2.0187771,2.0147414,1.8398181
1094,0.13078448,-0.05447375,0.0018525823,0.87835604,2.0185575,2.0185575,2.014514,1.8396271
1095,0.13102807,-0.054515522,0.001855436,0.87825686,2.0183384,2.0183384,2.0142863,1.8394362
1096,0.1312718,-0.054557282,0.0018582908,0.8781576,2.0181186,2.0181186,2.0140593,1.8392456
1097,0.13151559,-0.054598976,0.0018611456,0.8780586,2.017901,2.017901,2.0138319,1.8390552
1098,0.13175857,-0.054640617,0.001863992,0.8779598,2.0176816,2.0176816,2.013605,1.8388647
1099,0.13200206,-0.054682206,0.0018668426,0.87786096,2.0174632,2.0174632,2.0133786,1.8386745
1100,0.1322452,-0.05472373,0.0018696892,0.87776226,2.0172448,2.0172448,2.013152,1.8384844
1101,0.13248868,-0.054765195,0.0018725388,0.87766373,2.017028,2.017028,2.0129263,1.8382949
1102,0.13273075,-0.05480666,0.0018753742,0.8775653,2.01681,2.01681,2.0127,1.8381052
1103,0.13297454,-0.05484806,0.001878226,0.87746686,2.0165923,2.0165923,2.012474,1.8379155
1104,0.13321681,-0.05488941,0.0018810623,0.87736857,2.0163763,2.0163763,2.0122485,1.8377265
1105,0.13345893,-0.054930728,0.0018838966,0.8772703,2.0161586,2.0161586,2.0120232,1.8375373
1106,0.1337013,-0.054971963,0.0018867325,0.8771723,2.015941,2.015941,2.011798,1.8373481
1107,0.13394389,-0.055013187,0.0018895708,0.87707436,2.0157244,2.0157244,2.011573,1.8371596
1108,0.13418563,-0.055054333,0.0018923996,0.87697643,2.015509,2.015509,2.0113482,1.8369709
1109,0.13442795,-0.055095464,0.0018952341,0.87687874,2.0152934,2.0152934,2.011124,1.8367822
1110,0.13466996,-0.055136535,0.0018980649,0.876781,2.0150766,2.0150766,2.0108995,1.836594
1111,0.13491249,-0.055177536,0.0019009003,0.8766834,2.0148613,2.0148613,2.0106754,1.836406
1112,0.13515398,-0.055218507,0.0019037249,0.876586,2.0146456,2.0146456,2.0104513,1.836218
1113,0.13539512,-0.055259433,0.0019065456,0.8764887,2.01443,2.01443,2.010228,1.8360306
1114,0.13563688,-0.0553003,0.0019093718,0.8763914,2.0142157,2.0142157,2.0100048,1.835843
1115,0.13587773,-0.055341125,0.0019121886,0.87629426,2.0140004,2.0140004,2.0097811,1.8356556
1116,0.13611919,-0.055381894,0.0019150107,0.87619734,2.0137868,2.0137868,2.0095577,1.8354683
1117,0.1363602,-0.05542264,0.0019178285,0.8761003,2.0135722,2.0135722,2.0093355,1.8352813
1118,0.13660043,-0.05546332,0.0019206376,0.87600344,2.0133586,2.0133586,2.0091126,1.8350942
1119,0.1368413,-0.05550394,0.0019234522,0.87590677,2.0131443,2.0131443,2.0088902,1.8349077
1120,0.13708197,-0.055544514,0.0019262647,0.8758102,2.01293,2.01293,2.0086682,1.8347211
1121,0.13732144,-0.05558505,0.0019290649,0.8757137,2.012718,2.012718,2.008446,1.8345348
1122,0.13756183,-0.055625524,0.0019318735,0.87561727,2.0125039,2.0125039,2.0082245,1.8343483
1123,0.1378021,-0.05566598,0.0019346807,0.8755209,2.012291,2.012291,2.0080025,1.8341626
1124,0.13804218,-0.055706378,0.0019374856,0.8754246,2.0120785,2.0120785,2.0077808,1.8339765
1125,0.1382813,-0.055746745,0.0019402804,0.8753285,2.0118666,2.0118666,2.0075598,1.8337907
1126,0.13852039,-0.05578706,0.0019430744,0.8752326,2.011653,2.011653,2.0073388,1.833605
1127,0.13875985,-0.05582736,0.0019458722,0.87513655,2.0114412,2.0114412,2.007118,1.8334198
1128,0.13899854,-0.0558676,0.0019486613,0.8750406,2.0112302,2.0112302,2.006897,1.8332343
1129,0.13923785,-0.055907827,0.0019514569,0.8749448,2.0110176,2.0110176,2.0066767,1.8330494
1130,0.13947636,-0.05594798,0.0019542435,0.8748491,2.0108056,2.0108056,2.0064566,1.8328645
1131,0.13971478,-0.055988107,0.0019570289,0.8747535,2.0105944,2.0105944,2.0062363,1.8326795
1132,0.13995312,-0.05602814,0.0019598126,0.8746581,2.0103836,2.0103836,2.0060165,1.832495
1133,0.14019114,-0.05606816,0.001962593,0.8745626,2.0101717,2.0101717,2.0057967,1.8323104
1134,0.14042895,-0.0561081,0.0019653705,0.87446743,2.0099614,2.0099614,2.005577,1.8321263
1135,0.14066704,-0.05614801,0.0019681505,0.87437224,2.0097513,2.0097513,2.0053582,1.8319421
1136,0.14090478,-0.056187868,0.0019709265,0.87427735,2.0095403,2.0095403,2.0051389,1.8317581
1137,0.1411423,-0.056227684,0.0019736998,0.8741823,2.0093317,2.0093317,2.0049202,1.8315743
1138,0.14137991,-0.056267437,0.0019764735,0.8740876,2.0091207,2.0091207,2.0047016,1.8313906
1139,0.14161749,-0.05630715,0.0019792465,0.87399274,2.008913,2.008913,2.0044827,1.8312073
1140,0.14185548,-0.05634682,0.001982023,0.8738981,2.0087025,2.0087025,2.004265,1.8310239
1141,0.14209184,-0.05638644,0.0019847827,0.87380356,2.0084941,2.0084941,2.004047,1.8308408
1142,0.142329,-0.056426007,0.0019875502,0.8737092,2.0082846,2.0082846,2.0038292,1.8306578
1143,0.14256525,-0.056465544,0.001990308,0.87361485,2.0080764,2.0080764,2.0036118,1.830475
1144,0.14280264,-0.056505043,0.0019930769,0.87352055,2.0078673,2.0078673,2.0033941,1.8302922
1145,0.14303856,-0.056544494,0.0019958306,0.87342644,2.0076587,2.0076587,2.003177,1.8301097
1146,0.14327379,-0.05658391,0.001998577,0.8733323,2.0074508,2.0074508,2.0029602,1.8299277
1147,0.1435104,-0.056623276,0.0020013368,0.8732384,2.0072434,2.0072434,2.0027428,1.8297455
1148,0.14374588,-0.056662608,0.0020040849,0.87314445,2.0070357,2.0070357,2.0025263,1.8295634
1149,0.14398164,-0.056701906,0.0020068355,0.8730506,2.006827,2.006827,2.0023098,1.8293813
1150,0.14421609,-0.05674117,0.0020095727,0.8729569,2.0066206,2.0066206,2.0020936,1.8291996
1151,0.14445151,-0.0567804,0.0020123192,0.8728632,2.0064132,2.0064132,2.0018773,1.829018
1152,0.14468536,-0.056819566,0.002015049,0.87276965,2.0062065,2.0062065,2.0016613,1.8288364
1153,0.14492011,-0.05685871,0.0020177881,0.8726761,2.0059998,2.0059998,2.0014458,1.8286552
1154,0.14515406,-0.056897778,0.0020205183,0.87258285,2.0057936,2.0057936,2.00123,1.828474
1155,0.14538822,-0.05693681,0.0020232503,0.8724895,2.0055873,2.0055873,2.0010145,1.8282928
1156,0.14562175,-0.056975767,0.0020259751,0.8723965,2.0053809,2.0053809,2.0007994,1.8281121
1157,0.14585555,-0.05701469,0.0020287023,0.87230355,2.0051758,2.0051758,2.0005844,1.8279316
1158,0.14608857,-0.057053536,0.002031421,0.8722106,2.0049691,2.0049691,2.0003695,1.8277509
1159,0.1463216,-0.057092372,0.0020341396,0.87211776,2.004764,2.004764,2.000155,1.8275704
1160,0.14655474,-0.057131164,0.002036859,0.8720251,2.0045586,2.0045586,1.9999404,1.8273902
1161,0.14678746,-0.05716992,0.0020395739,0.8719324,2.0043533,2.0043533,1.9997264,1.8272098
1162,0.14701952,-0.057208624,0.0020422814,0.87183994,2.0041485,2.0041485,1.9995124,1.82703
1163,0.14725184,-0.057247315,0.0020449916,0.87174743,2.0039449,2.0039449,1.9992985,1.8268503
1164,0.14748335,-0.057285942,0.002047693,0.87165505,2.0037396,2.0037396,1.9990844,1.8266705
1165,0.14771591,-0.05732456,0.0020504047,0.8715627,2.0035355,2.0035355,1.9988711,1.826491
1166,0.14794719,-0.057363126,0.0020531032,0.87147045,2.0033305,2.0033305,1.9986573,1.8263116
1167,0.14817798,-0.05740167,0.0020557966,0.8713783,2.0031278,2.0031278,1.9984441,1.8261324
1168,0.1484096,-0.057440154,0.0020584976,0.8712862,2.0029235,2.0029235,1.9982313,1.8259534
1169,0.1486398,-0.05747861,0.002061184,0.87119424,2.0027204,2.0027204,1.9980183,1.8257742
1170,0.14887077,-0.057517,0.0020638776,0.87110245,2.0025165,2.0025165,1.9978057,1.8255954
1171,0.14910157,-0.05755536,0.0020665694,0.87101066,2.0023134,2.0023134,1.9975933,1.8254169
1172,0.1493326,-0.05759366,0.0020692626,0.870919,2.0021105,2.0021105,1.9973809,1.8252382
1173,0.14956199,-0.057631925,0.0020719392,0.87082744,2.0019083,2.0019083,1.9971689,1.8250595
1174,0.14979264,-0.05767013,0.0020746277,0.8707359,2.0017054,2.0017054,1.9969571,1.8248816
1175,0.15002224,-0.057708275,0.0020773052,0.8706447,2.0015042,2.0015042,1.996745,1.8247031
1176,0.15025218,-0.057746377,0.0020799856,0.8705534,2.001302,2.001302,1.9965334,1.8245255
1177,0.15048146,-0.057784446,0.002082659,0.8704622,2.0010986,2.0010986,1.996322,1.8243475
1178,0.15071018,-0.05782247,0.0020853265,0.87037116,2.0008981,2.0008981,1.9961113,1.8241699
1179,0.15093906,-0.05786048,0.0020879954,0.87028015,2.0006955,2.0006955,1.9959003,1.8239921
1180,0.1511677,-0.057898432,0.0020906613,0.8701893,2.0004947,2.0004947,1.9956893,1.8238147
1181,0.15139575,-0.057936344,0.002093321,0.8700984,2.000295,2.000295,1.995479,1.8236376
1182,0.1516245,-0.05797424,0.0020959873,0.87000775,2.0000932,2.0000932,1.9952681,1.8234605
1183,0.15185246,-0.058012098,0.0020986455,0.869917,1.999892,1.999892,1.9950576,1.8232831
1184,0.15207921,-0.05804993,0.0021012914,0.8698264,1.9996922,1.9996922,1.9948477,1.8231063
1185,0.15230617,-0.058087748,0.0021039392,0.8697357,1.999492,1.999492,1.9946375,1.8229297
1186,0.15253328,-0.05812551,0.0021065879,0.8696453,1.999291,1.999291,1.9944278,1.822753
1187,0.15276,-0.058163244,0.0021092324,0.8695549,1.9990914,1.9990914,1.9942179,1.8225763
1188,0.15298644,-0.058200933,0.0021118736,0.8694646,1.998891,1.998891,1.9940084,1.8224
1189,0.15321189,-0.058238603,0.002114505,0.8693743,1.9986907,1.9986907,1.993799,1.8222237
1190,0.15343828,-0.058276176,0.0021171446,0.8692842,1.9984908,1.9984908,1.9935893,1.8220474
1191,0.15366395,-0.05831373,0.0021197768,0.8691942,1.9982915,1.9982915,1.9933802,1.8218713
1192,0.15388945,-0.05835122,0.0021224066,0.86910427,1.9980919,1.9980919,1.9931716,1.8216952
1193,0.15411447,-0.05838866,0.0021250313,0.8690145,1.9978944,1.9978944,1.9929625,1.8215194
1194,0.15433902,-0.058426056,0.0021276507,0.8689248,1.9976948,1.9976948,1.9927541,1.8213438
1195,0.15456298,-0.058463417,0.002130264,0.8688351,1.997496,1.997496,1.9925454,1.8211684
1196,0.15478867,-0.05850076,0.0021328945,0.8687456,1.9972985,1.9972985,1.9923376,1.820993
1197,0.1550119,-0.05853805,0.0021354996,0.86865616,1.9971014,1.9971014,1.9921292,1.8208175
1198,0.15523571,-0.05857531,0.00213811,0.8685667,1.996902,1.996902,1.9919214,1.8206425
1199,0.15545884,-0.058612566,0.002140714,0.8684774,1.9967031,1.9967031,1.9917134,1.8204675
1200,0.15568268,-0.058649786,0.0021433248,0.86838806,1.9965062,1.9965062,1.9915057,1.8202924
1201,0.15590549,-0.058686964,0.0021459246,0.86829895,1.9963089,1.9963089,1.9912982,1.8201175
1202,0.15612818,-0.05872409,0.0021485228,0.8682097,1.996111,1.996111,1.9910909,1.8199427
1203,0.15635104,-0.058761213,0.0021511225,0.8681206,1.9959137,1.9959137,1.9908834,1.8197681
1204,0.15657331,-0.05879827,0.0021537158,0.8680317,1.9957162,1.9957162,1.9906764,1.8195937
1205,0.15679546,-0.05883531,0.0021563077,0.86794287,1.9955202,1.9955202,1.9904695,1.8194194
1206,0.15701704,-0.0588723,0.0021588933,0.867854,1.9953232,1.9953232,1.9902629,1.8192451
1207,0.15723874,-0.058909263,0.00216148,0.8677653,1.9951268,1.9951268,1.9900563,1.8190709
1208,0.1574596,-0.058946166,0.0021640577,0.8676766,1.9949296,1.9949296,1.9898496,1.8188969
1209,0.15768042,-0.05898304,0.0021666347,0.86758804,1.9947333,1.9947333,1.9896433,1.818723
1210,0.15790074,-0.059019845,0.0021692058,0.8674996,1.9945383,1.9945383,1.9894372,1.8185492
1211,0.158122,-0.059056662,0.0021717867,0.8674113,1.9943422,1.9943422,1.9892312,1.8183755
1212,0.15834148,-0.059093412,0.002174349,0.8673229,1.9941462,1.9941462,1.989025,1.8182015
1213,0.15856117,-0.059130143,0.0021769132,0.86723477,1.9939502,1.9939502,1.9888192,1.8180279
1214,0.15878141,-0.05916683,0.0021794825,0.8671465,1.9937552,1.9937552,1.9886141,1.8178546
1215,0.1590008,-0.059203476,0.0021820427,0.86705846,1.9935604,1.9935604,1.9884083,1.8176814
1216,0.15921988,-0.059240088,0.0021845996,0.86697054,1.9933645,1.9933645,1.9882029,1.8175083
1217,0.15943831,-0.05927667,0.0021871498,0.8668826,1.9931701,1.9931701,1.987998,1.817335
1218,0.15965778,-0.0593132,0.0021897098,0.8667947,1.9929757,1.9929757,1.9877928,1.8171622
1219,0.15987587,-0.059349734,0.002192256,0.866707,1.9927799,1.9927799,1.9875879,1.8169893
1220,0.16009365,-0.059386212,0.0021947986,0.8666192,1.9925864,1.9925864,1.987383,1.8168163
1221,0.1603115,-0.059422676,0.0021973418,0.86653167,1.9923917,1.9923917,1.9871783,1.8166438
1222,0.16052894,-0.059459105,0.0021998805,0.866444,1.9921987,1.9921987,1.9869739,1.8164711
1223,0.16074628,-0.059495527,0.002202418,0.8663565,1.9920044,1.9920044,1.9867694,1.8162985
1224,0.16096325,-0.059531912,0.0022049516,0.866269,1.9918092,1.9918092,1.9865652,1.816126
1225,0.16117898,-0.059568286,0.0022074727,0.86618155,1.9916172,1.9916172,1.9863608,1.8159535
1226,0.16139612,-0.05960459,0.002210007,0.8660941,1.9914223,1.9914223,1.986157,1.8157816
1227,0.1616117,-0.05964089,0.002212526,0.86600685,1.9912288,1.9912288,1.9859531,1.8156096
1228,0.16182773,-0.05967711,0.0022150483,0.8659197,1.9910363,1.9910363,1.9857488,1.8154372
1229,0.16204268,-0.05971333,0.00221756,0.8658326,1.9908421,1.9908421,1.9855452,1.8152652
1230,0.16225797,-0.0597495,0.0022200746,0.8657456,1.99065,1.99065,1.9853417,1.8150932
1231,0.16247329,-0.05978559,0.0022225888,0.8656587,1.9904563,1.9904563,1.9851383,1.8149216
1232,0.16268797,-0.059821676,0.0022250966,0.86557186,1.9902651,1.9902651,1.9849349,1.8147497
1233,0.16290198,-0.05985774,0.0022275972,0.8654851,1.9900719,1.9900719,1.9847318,1.814578
1234,0.16311504,-0.05989376,0.002230088,0.86539835,1.9898797,1.9898797,1.9845287,1.8144065
1235,0.16332898,-0.05992979,0.0022325877,0.86531156,1.9896878,1.9896878,1.9843258,1.814235
1236,0.16354156,-0.059965763,0.0022350731,0.865225,1.9894948,1.9894948,1.9841228,1.8140635
1237,0.16375493,-0.06000173,0.0022375665,0.8651385,1.9893024,1.9893024,1.9839199,1.813892
1238,0.1639673,-0.060037684,0.00224005,0.8650518,1.9891117,1.9891117,1.9837172,1.8137206
1239,0.16417962,-0.06007359,0.002242532,0.86496544,1.9889182,1.9889182,1.9835149,1.8135494
1240,0.16439138,-0.060109463,0.0022450085,0.864879,1.9887273,1.9887273,1.9833121,1.8133785
1241,0.16460331,-0.060145292,0.002247486,0.86479264,1.9885359,1.9885359,1.9831095,1.8132071
1242,0.16481496,-0.060181107,0.0022499608,0.86470634,1.9883449,1.9883449,1.982907,1.8130363
1243,0.16502547,-0.06021689,0.0022524237,0.8646202,1.9881544,1.9881544,1.9827054,1.8128654
1244,0.16523641,-0.060252637,0.0022548905,0.8645341,1.9879625,1.9879625,1.982503,1.8126944
1245,0.16544755,-0.060288373,0.0022573592,0.864448,1.9877708,1.9877708,1.9823011,1.8125236
1246,0.16565762,-0.060324073,0.002259817,0.86436194,1.9875809,1.9875809,1.9820992,1.8123528
1247,0.16586737,-0.060359772,0.0022622715,0.864276,1.9873903,1.9873903,1.9818976,1.8121822
1248,0.16607746,-0.06039544,0.002264729,0.86419,1.9871998,1.9871998,1.9816957,1.8120115
1249,0.16628729,-0.060431067,0.0022671835,0.8641041,1.9870076,1.9870076,1.9814941,1.8118409
1250,0.16649652,-0.060466655,0.0022696317,0.86401826,1.986818,1.986818,1.9812926,1.8116707
1251,0.1667052,-0.060502235,0.0022720743,0.86393255,1.9866283,1.9866283,1.981091,1.8115
1252,0.16691428,-0.060537744,0.0022745202,0.8638469,1.9864384,1.9864384,1.9808897,1.8113298
1253,0.16712248,-0.06057322,0.002276957,0.86376137,1.9862474,1.9862474,1.9806887,1.8111594
1254,0.16733065,-0.06060868,0.0022793934,0.8636759,1.9860588,1.9860588,1.9804877,1.8109891
1255,0.16753793,-0.060644135,0.0022818206,0.86359036,1.9858683,1.9858683,1.980287,1.8108189
1256,0.16774589,-0.060679533,0.0022842542,0.86350495,1.9856797,1.9856797,1.9800858,1.8106488
1257,0.16795309,-0.060714945,0.0022866803,0.8634196,1.9854895,1.9854895,1.9798849,1.8104784
1258,0.1681594,-0.06075033,0.0022890973,0.86333424,1.9853004,1.9853004,1.9796844,1.8103088
1259,0.16836625,-0.060785715,0.0022915197,0.8632488,1.9851099,1.9851099,1.9794832,1.8101387
1260,0.16857219,-0.060821056,0.0022939325,0.8631635,1.9849216,1.9849216,1.9792824,1.8099688
1261,0.16877773,-0.060856406,0.0022963414,0.86307824,1.9847324,1.9847324,1.979082,1.8097986
1262,0.16898327,-0.0608917,0.0022987498,0.86299306,1.9845427,1.9845427,1.9788814,1.8096285
1263,0.16918825,-0.060926985,0.0023011523,0.86290795,1.9843534,1.9843534,1.9786808,1.809459
1264,0.16939357,-0.060962223,0.002303558,0.8628229,1.9841652,1.9841652,1.9784805,1.8092887
1265,0.16959704,-0.060997438,0.002305945,0.8627379,1.9839759,1.9839759,1.9782798,1.8091192
1266,0.16980214,-0.061032623,0.0023083477,0.862653,1.9837881,1.9837881,1.9780798,1.8089492
1267,0.17000651,-0.061067797,0.002310743,0.86256796,1.9835991,1.9835991,1.9778798,1.8087797
1268,0.17021024,-0.061102964,0.0023131322,0.8624831,1.983411,1.983411,1.9776795,1.8086098
1269,0.1704132,-0.06113809,0.0023155129,0.8623983,1.9832215,1.9832215,1.9774795,1.8084402
1270,0.17061672,-0.061173208,0.0023178994,0.8623135,1.9830339,1.9830339,1.9772792,1.8082703
1271,0.17081884,-0.061208304,0.0023202715,0.86222863,1.9828463,1.9828463,1.9770794,1.8081009
1272,0.17102179,-0.0612434,0.002322652,0.862144,1.9826576,1.9826576,1.9768796,1.8079314
1273,0.17122403,-0.061278462,0.002325025,0.86205935,1.9824687,1.9824687,1.9766798,1.8077619
1274,0.17142615,-0.061313502,0.0023273965,0.8619746,1.9822811,1.9822811,1.9764798,1.8075923
1275,0.17162734,-0.06134855,0.002329759,0.86188996,1.9820939,1.9820939,1.9762803,1.8074228
1276,0.17182872,-0.061383575,0.002332123,0.8618053,1.9819049,1.9819049,1.9760805,1.8072532
1277,0.1720297,-0.06141854,0.0023344825,0.86172086,1.9817175,1.9817175,1.9758806,1.8070835
1278,0.17223078,-0.061453484,0.0023368427,0.8616364,1.9815303,1.9815303,1.975681,1.8069142
1279,0.17243177,-0.061488397,0.0023392017,0.86155206,1.9813427,1.9813427,1.9754812,1.8067447
1280,0.17263219,-0.061523296,0.0023415547,0.86146766,1.9811559,1.9811559,1.9752818,1.8065751
1281,0.1728318,-0.06155815,0.0023438996,0.8613833,1.980968,1.980968,1.9750824,1.8064057
1282,0.17303179,-0.061593,0.002346248,0.8612991,1.9807813,1.9807813,1.9748831,1.8062364
1283,0.17323099,-0.061627865,0.0023485885,0.8612148,1.9805937,1.9805937,1.9746838,1.8060668
1284,0.17343104,-0.061662715,0.0023509376,0.86113054,1.9804056,1.9804056,1.9744844,1.8058977
1285,0.17362906,-0.06169757,0.0023532663,0.86104625,1.9802192,1.9802192,1.9742851,1.8057281
1286,0.17382762,-0.06173239,0.0023556,0.86096203,1.9800324,1.9800324,1.9740859,1.8055587
1287,0.17402586,-0.061767213,0.0023579309,0.86087793,1.9798443,1.9798443,1.9738865,1.805389
1288,0.17422357,-0.061802037,0.0023602562,0.8607936,1.9796585,1.9796585,1.9736874,1.8052195
1289,0.17442134,-0.061836824,0.0023625817,0.8607095,1.9794705,1.9794705,1.9734877,1.8050501
1290,0.17461815,-0.061871633,0.0023648979,0.8606253,1.9792837,1.9792837,1.9732888,1.8048806
1291,0.17481521,-0.06190641,0.0023672162,0.8605412,1.9790976,1.9790976,1.9730892,1.8047111
1292,0.17501178,-0.06194117,0.0023695296,0.86045706,1.9789102,1.9789102,1.97289,1.8045416
1293,0.17520745,-0.061975893,0.0023718334,0.8603731,1.9787232,1.9787232,1.9726907,1.8043721
1294,0.17540394,-0.062010605,0.0023741454,0.86028904,1.978536,1.978536,1.9724915,1.8042026
1295,0.17559925,-0.062045295,0.0023764453,0.860205,1.9783493,1.9783493,1.9722921,1.8040332
1296,0.17579527,-0.062079947,0.0023787522,0.8601212,1.9781636,1.9781636,1.9720932,1.8038633
1297,0.17599146,-0.062114567,0.0023810603,0.8600374,1.9779769,1.9779769,1.9718939,1.8036939
1298,0.17618623,-0.062149175,0.0023833541,0.8599536,1.9777908,1.9777908,1.9716953,1.8035245
1299,0.17638072,-0.06218377,0.002385645,0.8598698,1.977604,1.977604,1.9714959,1.8033546
1300,0.17657518,-0.062218364,0.0023879355,0.85978603,1.9774184,1.9774184,1.9712969,1.803185
1301,0.17676929,-0.06225299,0.0023902229,0.8597022,1.977231,1.977231,1.9710976,1.8030152
1302,0.17696308,-0.062287617,0.002392507,0.8596183,1.9770454,1.9770454,1.9708987,1.8028454
1303,0.17715652,-0.062322244,0.0023947877,0.8595345,1.9768593,1.9768593,1.9706994,1.8026758
1304,0.17735031,-0.062356878,0.0023970718,0.85945064,1.9766722,1.9766722,1.9705005,1.802506
1305,0.17754298,-0.062391505,0.002399345,0.85936683,1.9764858,1.9764858,1.9703012,1.8023359
1306,0.17773575,-0.06242613,0.0024016188,0.8592828,1.9762995,1.9762995,1.9701021,1.8021661
1307,0.17792821,-0.062460758,0.0024038895,0.85919905,1.9761132,1.9761132,1.9699029,1.8019961
1308,0.17812026,-0.06249536,0.0024061562,0.8591151,1.9759265,1.9759265,1.9697036,1.801826
1309,0.17831159,-0.06252996,0.0024084155,0.8590313,1.9757413,1.9757413,1.9695039,1.8016559
1310,0.1785031,-0.06256451,0.002410676,0.8589476,1.9755548,1.9755548,1.9693048,1.801486
1311,0.17869423,-0.06259903,0.0024129327,0.8588639,1.9753673,1.9753673,1.9691052,1.8013159
1312,0.17888525,-0.06263356,0.0024151881,0.85878026,1.9751811,1.9751811,1.968906,1.8011454
1313,0.1790765,-0.062668025,0.0024174452,0.8586967,1.9749956,1.9749956,1.9687068,1.8009751
1314,0.17926753,-0.06270251,0.0024197004,0.8586131,1.974811,1.974811,1.9685074,1.8008049
1315,0.17945704,-0.06273699,0.0024219402,0.85852945,1.9746239,1.9746239,1.9683081,1.8006347
1316,0.17964664,-0.06277149,0.0024241814,0.8584458,1.974437,1.974437,1.9681091,1.8004643
1317,0.17983563,-0.06280601,0.0024264164,0.8583621,1.9742512,1.9742512,1.9679092,1.8002934
1318,0.18002513,-0.06284054,0.0024286567,0.8582784,1.9740639,1.9740639,1.9677097,1.8001231
1319,0.18021333,-0.06287509,0.0024308842,0.8581945,1.9738792,1.9738792,1.9675101,1.7999524
1320,0.18040136,-0.06290964,0.00243311,0.8581107,1.9736927,1.9736927,1.9673103,1.7997813
1321,0.18059042,-0.06294419,0.0024353461,0.85802704,1.973505,1.973505,1.9671109,1.7996105
1322,0.18077864,-0.06297873,0.0024375736,0.85794324,1.9733194,1.9733194,1.9669106,1.7994397
1323,0.18096599,-0.06301329,0.0024397927,0.8578594,1.9731328,1.9731328,1.9667109,1.7992687
1324,0.18115294,-0.063047804,0.0024420074,0.85777557,1.9729475,1.9729475,1.9665111,1.7990979
1325,0.18134089,-0.06308232,0.002444232,0.8576919,1.9727601,1.9727601,1.9663111,1.7989264
1326,0.18152727,-0.06311683,0.002446441,0.8576081,1.9725735,1.9725735,1.9661112,1.7987552
1327,0.18171388,-0.06315132,0.002448652,0.8575244,1.9723872,1.9723872,1.9659113,1.7985841
1328,0.18189985,-0.0631858,0.0024508564,0.85744065,1.9722011,1.9722011,1.9657109,1.7984127
1329,0.18208544,-0.06322029,0.0024530573,0.85735697,1.9720144,1.9720144,1.9655111,1.798241
1330,0.18227172,-0.0632548,0.0024552653,0.85727316,1.9718286,1.9718286,1.9653108,1.7980692
1331,0.18245684,-0.063289344,0.0024574618,0.85718936,1.9716412,1.9716412,1.9651107,1.7978975
1332,0.18264195,-0.063323885,0.0024596583,0.85710555,1.9714551,1.9714551,1.96491,1.7977258
1333,0.18282679,-0.063358374,0.0024618516,0.8570217,1.971269,1.971269,1.9647098,1.797554
1334,0.18301113,-0.06339289,0.0024640402,0.85693794,1.9710815,1.9710815,1.964509,1.7973821
1335,0.18319523,-0.06342739,0.0024662262,0.8568542,1.9708946,1.9708946,1.964309,1.7972101
1336,0.1833798,-0.06346191,0.002468417,0.85677034,1.9707083,1.9707083,1.9641083,1.7970377
1337,0.18356305,-0.06349642,0.0024705946,0.8566865,1.9705216,1.9705216,1.9639077,1.7968653
1338,0.18374631,-0.06353097,0.0024727727,0.8566025,1.9703343,1.9703343,1.963707,1.796693
1339,0.1839297,-0.06356555,0.0024749525,0.85651857,1.9701481,1.9701481,1.9635057,1.7965202
1340,0.18411249,-0.06360012,0.0024771262,0.8564345,1.969961,1.969961,1.9633048,1.7963475
1341,0.18429522,-0.06363469,0.0024792992,0.8563505,1.9697737,1.9697737,1.9631037,1.7961746
1342,0.1844777,-0.063669264,0.0024814697,0.85626656,1.9695871,1.9695871,1.9629028,1.796002
1343,0.18466003,-0.063703865,0.002483639,0.85618234,1.9693997,1.9693997,1.9627018,1.7958287
1344,0.18484199,-0.06373846,0.0024858045,0.85609835,1.969212,1.969212,1.9625003,1.7956557
1345,0.18502331,-0.06377306,0.0024879638,0.85601425,1.9690237,1.9690237,1.9622988,1.7954822
1346,0.1852045,-0.06380769,0.0024901219,0.8559301,1.968837,1.968837,1.9620972,1.7953087
1347,0.1853855,-0.06384235,0.0024922786,0.85584575,1.96865,1.96865,1.961896,1.795135
1348,0.18556604,-0.06387698,0.0024944302,0.8557616,1.9684618,1.9684618,1.9616938,1.7949611
1349,0.18574676,-0.0639116,0.0024965836,0.8556775,1.9682747,1.9682747,1.9614918,1.7947874
1350,0.18592675,-0.06394622,0.0024987296,0.85559326,1.968086,1.968086,1.9612899,1.7946134
1351,0.186106,-0.06398088,0.0025008689,0.855509,1.9678979,1.9678979,1.9610878,1.7944392
1352,0.18628594,-0.06401557,0.002503015,0.8554246,1.9677116,1.9677116,1.9608856,1.7942648
1353,0.18646526,-0.06405029,0.0025051555,0.8553402,1.9675221,1.9675221,1.9606835,1.7940902
1354,0.18664347,-0.06408499,0.0025072845,0.85525566,1.9673343,1.9673343,1.9604813,1.7939156
1355,0.18682271,-0.06411975,0.0025094247,0.8551712,1.9671471,1.9671471,1.9602783,1.7937412
1356,0.18700124,-0.06415449,0.0025115574,0.8550867,1.9669578,1.9669578,1.9600756,1.793566
1357,0.18717948,-0.06418922,0.002513687,0.8550022,1.9667693,1.9667693,1.9598728,1.793391
1358,0.18735698,-0.064223945,0.0025158094,0.8549176,1.96658,1.96658,1.95967,1.7932156
1359,0.18753508,-0.06425869,0.0025179377,0.8548331,1.9663913,1.9663913,1.9594672,1.7930402
1360,0.18771197,-0.06429346,0.0025200543,0.8547485,1.9662027,1.9662027,1.9592642,1.7928646
1361,0.18788953,-0.06432821,0.0025221775,0.8546638,1.9660136,1.9660136,1.9590605,1.7926887
1362,0.18806623,-0.06436299,0.002524292,0.8545791,1.9658262,1.9658262,1.9588573,1.7925127
1363,0.18824247,-0.06439784,0.0025264032,0.85449433,1.9656365,1.9656365,1.958654,1.7923366
1364,0.18841931,-0.06443271,0.0025285203,0.85440946,1.9654473,1.9654473,1.9584502,1.7921604
1365,0.18859461,-0.0644676,0.002530622,0.85432446,1.9652582,1.9652582,1.9582465,1.7919838
1366,0.18877065,-0.06450251,0.0025327315,0.85423946,1.9650686,1.9650686,1.9580425,1.7918072
1367,0.18894601,-0.064537466,0.0025348347,0.85415435,1.9648783,1.9648783,1.9578384,1.7916305
1368,0.18912041,-0.064572446,0.0025369287,0.8540692,1.9646888,1.9646888,1.957634,1.7914534
1369,0.18929532,-0.064607404,0.0025390272,0.85398406,1.964498,1.964498,1.9574295,1.7912761
1370,0.1894699,-0.0646424,0.002541123,0.8538988,1.9643091,1.9643091,1.957225,1.7910985
1371,0.18964472,-0.064677395,0.002543221,0.8538136,1.964119,1.964119,1.9570199,1.7909213
1372,0.18981728,-0.0647124,0.002545297,0.85372823,1.963928,1.963928,1.9568154,1.7907432
1373,0.18999094,-0.064747415,0.0025473835,0.8536429,1.9637374,1.9637374,1.9566102,1.7905654
1374,0.19016433,-0.06478248,0.002549468,0.8535575,1.9635469,1.9635469,1.956405,1.790387
1375,0.19033676,-0.06481758,0.0025515435,0.853472,1.9633567,1.9633567,1.9561995,1.7902087
1376,0.1905091,-0.0648527,0.002553618,0.8533863,1.9631655,1.9631655,1.9559939,1.7900299
1377,0.19068182,-0.06488785,0.0025556968,0.8533007,1.9629738,1.9629738,1.9557883,1.789851
1378,0.19085361,-0.064923,0.0025577662,0.853215,1.9627835,1.9627835,1.9555825,1.7896721
1379,0.19102524,-0.06495817,0.0025598342,0.85312927,1.9625915,1.9625915,1.9553763,1.7894927
1380,0.19119684,-0.0649934,0.0025619024,0.8530433,1.9624001,1.9624001,1.9551704,1.789313
1381,0.19136736,-0.065028615,0.0025639597,0.8529574,1.9622078,1.9622078,1.9549639,1.7891335
1382,0.19153786,-0.06506389,0.0025660174,0.85287154,1.9620154,1.9620154,1.9547573,1.7889537
1383,0.19170874,-0.06509918,0.0025680792,0.8527854,1.9618244,1.9618244,1.9545505,1.7887733
1384,0.19187841,-0.065134495,0.002570129,0.8526992,1.9616318,1.9616318,1.9543434,1.7885932
1385,0.19204766,-0.06516985,0.0025721749,0.85261303,1.961439,1.961439,1.9541361,1.7884126
1386,0.1922173,-0.06520523,0.0025742254,0.8525267,1.9612466,1.9612466,1.953929,1.7882316
1387,0.19238615,-0.06524067,0.0025762683,0.8524403,1.9610536,1.9610536,1.9537213,1.7880507
1388,0.1925547,-0.0652761,0.0025783079,0.8523539,1.9608606,1.9608606,1.9535139,1.7878693
1389,0.19272335,-0.065311536,0.0025803489,0.85226744,1.9606669,1.9606669,1.9533058,1.7876878
1390,0.19289184,-0.065347016,0.0025823885,0.85218084,1.9604734,1.9604734,1.9530983,1.7875059
1391,0.19305956,-0.06538252,0.0025844206,0.85209405,1.9602804,1.9602804,1.9528896,1.7873237
1392,0.19322628,-0.06541807,0.0025864434,0.8520073,1.9600862,1.9600862,1.9526813,1.7871417
1393,0.19339378,-0.06545369,0.0025884747,0.8519205,1.9598919,1.9598919,1.9524729,1.7869592
1394,0.19356108,-0.06548932,0.002590504,0.8518335,1.9596977,1.9596977,1.9522638,1.7867765
1395,0.19372651,-0.065524995,0.002592515,0.8517463,1.9595027,1.9595027,1.9520549,1.7865933
1396,0.19389313,-0.06556072,0.0025945385,0.8516592,1.959309,1.959309,1.9518454,1.78641
1397,0.19405839,-0.065596454,0.0025965485,0.85157186,1.9591137,1.9591137,1.9516357,1.7862264
1398,0.19422379,-0.06563223,0.0025985602,0.85148454,1.9589182,1.9589182,1.951426,1.7860426
1399,0.1943888,-0.06566804,0.0026005686,0.8513971,1.9587234,1.9587234,1.9512163,1.7858585
1400,0.1945534,-0.06570387,0.0026025728,0.85130954,1.9585271,1.9585271,1.951006,1.7856742
1401,0.19471803,-0.06573972,0.0026045775,0.85122204,1.9583318,1.9583318,1.9507959,1.7854894
1402,0.19488154,-0.06577559,0.0026065714,0.8511343,1.9581369,1.9581369,1.9505849,1.7853048
1403,0.19504513,-0.06581147,0.0026085658,0.8510467,1.9579401,1.9579401,1.9503746,1.7851197
1404,0.19520804,-0.065847404,0.0026105545,0.85095894,1.957743,1.957743,1.9501635,1.7849343
1405,0.19537151,-0.06588334,0.0026125484,0.8508711,1.9575473,1.9575473,1.9499525,1.7847488
1406,0.19553353,-0.065919355,0.0026145289,0.850783,1.9573495,1.9573495,1.9497411,1.7845626
1407,0.19569615,-0.06595542,0.0026165156,0.85069484,1.9571537,1.9571537,1.9495296,1.7843766
1408,0.1958577,-0.06599158,0.0026184928,0.85060656,1.9569559,1.9569559,1.9493177,1.7841903
1409,0.19601884,-0.06602776,0.002620466,0.85051805,1.9567593,1.9567593,1.9491056,1.784003
1410,0.1961796,-0.06606397,0.0026224356,0.85042953,1.95656,1.95656,1.9488928,1.783816
1411,0.19634053,-0.06610021,0.0026244074,0.85034096,1.9563609,1.9563609,1.9486804,1.7836285
1412,0.19650003,-0.06613647,0.002626365,0.8502523,1.9561634,1.9561634,1.9484676,1.783441
1413,0.1966598,-0.066172786,0.0026283257,0.8501634,1.9559648,1.9559648,1.9482545,1.783253
1414,0.1968193,-0.066209175,0.0026302848,0.85007447,1.955766,1.955766,1.9480411,1.7830647
1415,0.19697815,-0.06624559,0.0026322375,0.8499854,1.9555675,1.9555675,1.9478275,1.7828761
1416,0.19713618,-0.06628205,0.0026341823,0.8498962,1.9553668,1.9553668,1.9476136,1.7826871
1417,0.19729385,-0.06631857,0.0026361241,0.84980696,1.9551678,1.9551678,1.9473993,1.7824976
1418,0.19745103,-0.06635516,0.002638062,0.84971744,1.9549676,1.9549676,1.9471848,1.7823083
1419,0.19760913,-0.06639173,0.0026400087,0.8496279,1.9547676,1.9547676,1.9469702,1.7821187
1420,0.19776556,-0.066428356,0.002641939,0.8495384,1.9545664,1.9545664,1.9467553,1.7819282
1421,0.19792116,-0.066465,0.0026438616,0.8494487,1.9543656,1.9543656,1.9465401,1.7817377
1422,0.1980772,-0.066501655,0.0026457885,0.849359,1.9541657,1.9541657,1.9463246,1.7815468
1423,0.19823289,-0.06653834,0.0026477124,0.8492691,1.9539646,1.9539646,1.9461093,1.781356
1424,0.19838893,-0.06657506,0.00264964,0.84917915,1.953763,1.953763,1.9458932,1.7811649
1425,0.19854373,-0.06661185,0.002651556,0.8490892,1.9535599,1.9535599,1.9456772,1.780973
1426,0.19869883,-0.06664871,0.0026534754,0.8489989,1.953359,1.953359,1.9454608,1.780781
1427,0.19885248,-0.06668561,0.002655381,0.8489085,1.9531568,1.9531568,1.9452441,1.7805884
1428,0.19900678,-0.06672259,0.0026572936,0.8488179,1.9529539,1.9529539,1.9450271,1.7803954
1429,0.19915992,-0.06675961,0.0026591953,0.8487273,1.952751,1.952751,1.9448099,1.7802024
1430,0.19931221,-0.06679671,0.0026610894,0.84863645,1.9525473,1.9525473,1.944592,1.7800092
1431,0.19946486,-0.06683385,0.002662987,0.8485454,1.9523444,1.9523444,1.9443742,1.7798154
1432,0.19961618,-0.06687103,0.002664872,0.84845436,1.95214,1.95214,1.944156,1.7796212
1433,0.19976687,-0.06690825,0.0026667512,0.84836316,1.9519359,1.9519359,1.9439373,1.7794268
1434,0.1999175,-0.066945545,0.0026686306,0.8482718,1.951731,1.951731,1.9437186,1.779232
1435,0.20006828,-0.06698291,0.0026705118,0.8481803,1.951526,1.951526,1.9434992,1.7790368
1436,0.20021772,-0.067020305,0.00267238,0.8480886,1.9513203,1.9513203,1.9432799,1.7788413
1437,0.20036694,-0.06705775,0.0026742471,0.84799683,1.9511147,1.9511147,1.9430602,1.7786453
1438,0.20051575,-0.06709521,0.0026761096,0.84790504,1.9509094,1.9509094,1.9428401,1.778449
1439,0.20066494,-0.06713271,0.0026779766,0.847813,1.9507037,1.9507037,1.9426198,1.7782525
1440,0.20081288,-0.06717024,0.002679831,0.847721,1.950497,1.950497,1.9423993,1.7780554
1441,0.20096055,-0.06720781,0.0026816835,0.8476288,1.9502903,1.9502903,1.9421781,1.777858
1442,0.2011082,-0.06724547,0.0026835366,0.8475366,1.9500843,1.9500843,1.941957,1.7776601
1443,0.201255,-0.06728316,0.0026853813,0.84744406,1.9498763,1.9498763,1.9417353,1.7774621
1444,0.20140147,-0.067320906,0.0026872237,0.84735155,1.9496696,1.9496696,1.9415135,1.7772636
1445,0.20154704,-0.06735872,0.0026890575,0.8472587,1.9494611,1.9494611,1.9412915,1.7770649
1446,0.20169225,-0.0673966,0.0026908887,0.84716576,1.9492531,1.9492531,1.9410686,1.7768656
1447,0.2018373,-0.06743459,0.0026927188,0.8470726,1.9490439,1.9490439,1.9408457,1.7766659
1448,0.20198196,-0.0674726,0.0026945458,0.8469793,1.9488354,1.9488354,1.9406224,1.7764659
1449,0.20212625,-0.06751068,0.0026963693,0.8468858,1.9486256,1.9486256,1.9403986,1.7762657
1450,0.20226981,-0.06754883,0.0026981863,0.8467922,1.9484158,1.9484158,1.9401748,1.7760646
1451,0.20241234,-0.06758701,0.0026999936,0.84669846,1.9482048,1.9482048,1.9399506,1.7758635
1452,0.20255515,-0.06762522,0.0027018038,0.8466047,1.9479953,1.9479953,1.9397255,1.7756617
1453,0.20269737,-0.06766349,0.0027036085,0.84651077,1.9477842,1.9477842,1.9395008,1.7754598
1454,0.20283929,-0.06770179,0.0027054108,0.84641665,1.9475727,1.9475727,1.9392753,1.7752573
1455,0.20298079,-0.06774017,0.0027072097,0.8463224,1.9473614,1.9473614,1.9390495,1.7750548
1456,0.20312166,-0.06777862,0.0027090027,0.846228,1.947149,1.947149,1.9388235,1.7748513
1457,0.20326209,-0.06781713,0.0027107922,0.8461334,1.9469379,1.9469379,1.9385972,1.7746477
1458,0.20340207,-0.06785568,0.0027125776,0.8460387,1.9467249,1.9467249,1.9383706,1.7744439
1459,0.20354265,-0.06789435,0.00271437,0.8459437,1.9465119,1.9465119,1.9381434,1.7742391
1460,0.2036814,-0.06793307,0.0027161445,0.84584856,1.9462982,1.9462982,1.9379156,1.7740341
1461,0.20381972,-0.06797186,0.002717916,0.84575325,1.9460837,1.9460837,1.9376875,1.7738287
1462,0.20395708,-0.068010665,0.0027196773,0.84565794,1.9458714,1.9458714,1.937459,1.773623
1463,0.2040953,-0.06804955,0.0027214487,0.84556234,1.9456575,1.9456575,1.9372305,1.7734168
1464,0.20423281,-0.068088524,0.0027232135,0.84546655,1.9454408,1.9454408,1.9370011,1.7732103
1465,0.2043693,-0.068127535,0.0027249684,0.84537065,1.9452257,1.9452257,1.9367715,1.7730031
1466,0.20450604,-0.068166554,0.002726726,0.8452747,1.9450096,1.9450096,1.9365414,1.7727954
1467,0.20464183,-0.06820567,0.002728475,0.8451785,1.9447937,1.9447937,1.9363111,1.7725875
1468,0.20477714,-0.06824489,0.0027302203,0.845082,1.944578,1.944578,1.9360806,1.7723787
1469,0.20491168,-0.06828415,0.0027319584,0.8449855,1.9443601,1.9443601,1.9358492,1.7721698
1470,0.20504597,-0.06832346,0.0027336944,0.8448888,1.9441434,1.9441434,1.9356177,1.7719605
1471,0.20517969,-0.06836287,0.0027354255,0.8447918,1.9439256,1.9439256,1.9353856,1.7717507
1472,0.20531397,-0.068402335,0.0027371629,0.8446947,1.9437076,1.9437076,1.935153,1.7715403
1473,0.2054467,-0.06844182,0.0027388853,0.8445975,1.9434897,1.9434897,1.9349203,1.7713295
1474,0.20557961,-0.068481445,0.0027406106,0.84450006,1.9432703,1.9432703,1.934687,1.7711186
1475,0.20571265,-0.06852112,0.0027423375,0.8444025,1.9430513,1.9430513,1.9344531,1.7709066
1476,0.20584506,-0.06856084,0.0027440588,0.8443046,1.9428316,1.9428316,1.9342192,1.7706945
1477,0.20597586,-0.068600655,0.002745765,0.8442067,1.9426109,1.9426109,1.9339845,1.7704816
1478,0.20610717,-0.06864053,0.002747477,0.84410846,1.9423909,1.9423909,1.9337493,1.7702684
1479,0.20623776,-0.068680465,0.0027491823,0.8440102,1.9421697,1.9421697,1.9335139,1.7700548
1480,0.20636767,-0.06872042,0.002750881,0.8439117,1.9419477,1.9419477,1.933278,1.769841
1481,0.20649761,-0.06876049,0.002752581,0.843813,1.9417278,1.9417278,1.9330415,1.7696263
1482,0.20662819,-0.06880067,0.0027542885,0.843714,1.9415047,1.9415047,1.9328046,1.7694111
1483,0.20675698,-0.06884088,0.0027559788,0.843615,1.9412807,1.9412807,1.9325671,1.7691954
1484,0.20688617,-0.06888115,0.0027576734,0.8435159,1.9410579,1.9410579,1.9323294,1.7689795
1485,0.20701462,-0.06892151,0.0027593612,0.8434164,1.940835,1.940835,1.932091,1.7687624
1486,0.20714262,-0.06896192,0.0027610455,0.84331673,1.9406104,1.9406104,1.9318528,1.7685455
1487,0.20727047,-0.06900241,0.0027627288,0.84321696,1.9403875,1.9403875,1.9316133,1.7683277
1488,0.20739704,-0.06904299,0.0027644,0.84311694,1.9401616,1.9401616,1.9313736,1.7681098
1489,0.20752409,-0.06908365,0.0027660776,0.8430167,1.9399351,1.9399351,1.9311335,1.767891
1490,0.20765045,-0.06912439,0.0027677484,0.84291625,1.93971,1.93971,1.9308928,1.7676718
1491,0.20777668,-0.069165215,0.002769419,0.8428156,1.9394836,1.9394836,1.9306517,1.7674519
1492,0.20790312,-0.069206096,0.002771092,0.8427147,1.9392571,1.9392571,1.9304097,1.7672316
1493,0.2080279,-0.06924707,0.0027727496,0.8426138,1.9390303,1.9390303,1.9301676,1.7670108
1494,0.20815307,-0.069288075,0.0027744113,0.8425126,1.9388003,1.9388003,1.929925,1.7667893
1495,0.20827758,-0.069329195,0.002776068,0.84241116,1.9385732,1.9385732,1.9296817,1.7665675
1496,0.20840208,-0.069370374,0.0027777245,0.8423095,1.9383459,1.9383459,1.9294379,1.7663448
1497,0.20852605,-0.06941164,0.0027793767,0.8422077,1.9381151,1.9381151,1.9291939,1.7661216
1498,0.2086494,-0.06945299,0.002781024,0.8421057,1.9378859,1.9378859,1.9289489,1.7658982
1499,0.20877193,-0.06949444,0.0027826638,0.84200335,1.9376545,1.9376545,1.9287038,1.7656739
1500,0.20889552,-0.069535986,0.002784315,0.84190077,1.9374247,1.9374247,1.9284576,1.7654495
1501,0.20901829,-0.069577605,0.0027859588,0.84179807,1.9371935,1.9371935,1.9282115,1.7652237
1502,0.20914052,-0.06961931,0.0027875984,0.8416951,1.9369615,1.9369615,1.9279642,1.764998
1503,0.20926175,-0.06966105,0.002789228,0.8415921,1.9367291,1.9367291,1.9277166,1.7647715
1504,0.20938271,-0.06970289,0.0027908562,0.84148866,1.9364965,1.9364965,1.9274683,1.7645446
1505,0.20950368,-0.069744766,0.0027924846,0.84138507,1.9362632,1.9362632,1.9272201,1.7643169
1506,0.20962536,-0.06978676,0.0027941212,0.8412814,1.93603,1.93603,1.9269712,1.7640887
1507,0.2097461,-0.06982881,0.002795749,0.8411775,1.9357953,1.9357953,1.9267216,1.7638601
1508,0.20986632,-0.06987098,0.0027973729,0.8410734,1.9355601,1.9355601,1.9264712,1.7636307
1509,0.20998651,-0.06991323,0.0027989973,0.84096897,1.9353254,1.9353254,1.9262204,1.7634004
1510,0.21010639,-0.06995557,0.0028006197,0.84086424,1.9350891,1.9350891,1.9259689,1.7631698
1511,0.2102257,-0.069998026,0.0028022374,0.84075934,1.9348539,1.9348539,1.925717,1.7629385
1512,0.21034469,-0.07004057,0.0028038525,0.8406541,1.9346154,1.9346154,1.9254642,1.762707
1513,0.21046245,-0.07008319,0.0028054565,0.8405487,1.9343791,1.9343791,1.9252111,1.7624744
1514,0.21058089,-0.070125885,0.0028070677,0.8404431,1.9341401,1.9341401,1.9249574,1.7622414
1515,0.21070006,-0.07016868,0.0028086875,0.84033734,1.9339011,1.9339011,1.9247029,1.7620074
1516,0.21081752,-0.07021159,0.002810291,0.84023106,1.9336632,1.9336632,1.9244478,1.7617732
1517,0.21093541,-0.070254564,0.0028118999,0.8401248,1.9334236,1.9334236,1.924192,1.7615383
1518,0.21105254,-0.070297636,0.0028135017,0.8400182,1.9331839,1.9331839,1.923936,1.7613027
1519,0.21116957,-0.070340805,0.0028151039,0.8399114,1.9329416,1.9329416,1.9236792,1.7610662
1520,0.21128704,-0.07038404,0.0028167109,0.8398044,1.9327006,1.9327006,1.9234216,1.7608296
1521,0.21140398,-0.07042737,0.0028183134,0.8396971,1.9324591,1.9324591,1.9231635,1.760592
1522,0.21152052,-0.07047082,0.0028199132,0.83958966,1.9322163,1.9322163,1.9229047,1.7603537
1523,0.21163625,-0.070514314,0.0028215058,0.83948183,1.9319731,1.9319731,1.9226456,1.7601148
1524,0.2117519,-0.07055791,0.0028230979,0.8393739,1.9317298,1.9317298,1.9223855,1.7598754
1525,0.21186823,-0.070601545,0.0028246979,0.8392657,1.9314846,1.9314846,1.922125,1.7596353
1526,0.21198392,-0.070645384,0.002826293,0.8391572,1.9312397,1.9312397,1.9218637,1.7593944
1527,0.21209961,-0.07068928,0.002827889,0.83904845,1.9309955,1.9309955,1.9216018,1.7591531
1528,0.2122145,-0.07073331,0.0028294781,0.83893937,1.9307499,1.9307499,1.9213394,1.7589109
1529,0.21232902,-0.07077743,0.0028310644,0.83883,1.9305027,1.9305027,1.9210758,1.7586678
1530,0.21244428,-0.07082165,0.002832659,0.83872044,1.9302552,1.9302552,1.9208121,1.7584244
1531,0.21255898,-0.07086599,0.0028342498,0.83861053,1.9300067,1.9300067,1.9205474,1.7581801
1532,0.21267353,-0.07091038,0.002835839,0.83850044,1.9297583,1.9297583,1.9202821,1.7579349
1533,0.21278706,-0.0709549,0.0028374195,0.83839,1.929509,1.929509,1.9200159,1.7576896
1534,0.2129013,-0.070999525,0.0028390083,0.8382794,1.92926,1.92926,1.9197497,1.7574432
1535,0.21301453,-0.07104425,0.0028405879,0.8381685,1.9290078,1.9290078,1.9194821,1.757196
1536,0.21312827,-0.07108904,0.002842173,0.8380574,1.9287575,1.9287575,1.9192141,1.756948
1537,0.21324155,-0.07113394,0.0028437548,0.83794594,1.9285052,1.9285052,1.9189456,1.7566996
1538,0.2133546,-0.07117896,0.0028453355,0.8378342,1.9282534,1.9282534,1.918676,1.7564503
1539,0.21346757,-0.07122404,0.002846916,0.83772236,1.9280007,1.9280007,1.918406,1.7562004
1540,0.21358082,-0.07126921,0.0028485004,0.83761024,1.9277487,1.9277487,1.9181348,1.7559496
1541,0.21369317,-0.07131452,0.0028500769,0.8374976,1.9274936,1.9274936,1.917864,1.7556982
1542,0.21380556,-0.071359955,0.0028516552,0.8373849,1.9272382,1.9272382,1.9175912,1.7554462
1543,0.21391739,-0.071405515,0.0028532292,0.83727175,1.9269824,1.9269824,1.9173187,1.7551934
1544,0.21403009,-0.07145119,0.002854813,0.83715826,1.9267268,1.9267268,1.9170448,1.7549394
1545,0.21414149,-0.07149699,0.0028563847,0.8370446,1.9264693,1.9264693,1.9167703,1.7546848
1546,0.21425387,-0.07154288,0.0028579675,0.8369306,1.9262115,1.9262115,1.9164948,1.7544297
1547,0.21436474,-0.071588896,0.0028595366,0.83681625,1.9259541,1.9259541,1.9162188,1.7541734
1548,0.2144759,-0.07163498,0.0028611089,0.83670175,1.925694,1.925694,1.915942,1.7539166
1549,0.21458778,-0.0716812,0.0028626898,0.83658683,1.9254348,1.9254348,1.9156647,1.7536594
1550,0.2146981,-0.071727544,0.0028642565,0.8364716,1.9251748,1.9251748,1.9153862,1.7534009
1551,0.21480954,-0.071774006,0.0028658353,0.8363561,1.9249132,1.9249132,1.9151073,1.7531419
1552,0.21491992,-0.07182056,0.0028674048,0.8362403,1.9246511,1.9246511,1.9148275,1.752882
1553,0.21503025,-0.07186723,0.0028689748,0.8361243,1.9243877,1.9243877,1.9145466,1.7526214
1554,0.21514115,-0.07191402,0.0028705515,0.83600783,1.9241254,1.9241254,1.9142653,1.7523597
1555,0.21525122,-0.07196091,0.0028721213,0.83589125,1.9238613,1.9238613,1.9139833,1.7520976
1556,0.21536183,-0.07200793,0.0028736976,0.8357742,1.9235965,1.9235965,1.9137003,1.7518345
1557,0.21547106,-0.07205504,0.002875261,0.83565694,1.9233314,1.9233314,1.9134166,1.7515705
1558,0.21558088,-0.07210228,0.0028768317,0.83553934,1.9230657,1.9230657,1.9131318,1.7513058
1559,0.21569121,-0.07214963,0.0028784084,0.8354215,1.9227986,1.9227986,1.912847,1.7510405
1560,0.21580103,-0.0721971,0.0028799814,0.83530325,1.9225314,1.9225314,1.9125607,1.7507738
1561,0.21591027,-0.07224469,0.0028815495,0.8351848,1.9222633,1.9222633,1.9122739,1.7505068
1562,0.21601966,-0.07229244,0.0028831211,0.83506584,1.9219947,1.9219947,1.9119859,1.750239
1563,0.21612917,-0.072340265,0.0028846944,0.8349467,1.9217238,1.9217238,1.9116971,1.74997
1564,0.21623835,-0.07238821,0.0028862655,0.83482724,1.9214531,1.9214531,1.911408,1.7497001
1565,0.21634755,-0.07243631,0.0028878385,0.8347074,1.9211833,1.9211833,1.9111177,1.7494296
1566,0.21645656,-0.07248455,0.002889411,0.8345871,1.9209099,1.9209099,1.9108268,1.7491581
1567,0.21656543,-0.07253292,0.0028909836,0.8344665,1.9206377,1.9206377,1.9105349,1.7488858
1568,0.2166731,-0.07258145,0.0028925454,0.8343456,1.9203626,1.9203626,1.9102418,1.7486128
1569,0.21678174,-0.0726301,0.0028941184,0.83422434,1.9200891,1.9200891,1.9099476,1.7483386
1570,0.21689013,-0.072678864,0.00289569,0.83410275,1.9198136,1.9198136,1.9096537,1.7480634
1571,0.21699847,-0.072727725,0.002897262,0.8339808,1.9195387,1.9195387,1.909358,1.7477877
1572,0.21710747,-0.0727767,0.0028988419,0.8338586,1.9192599,1.9192599,1.9090618,1.7475109
1573,0.21721572,-0.07282577,0.0029004146,0.8337362,1.9189832,1.9189832,1.9087646,1.7472335
1574,0.21732326,-0.07287501,0.0029019825,0.8336133,1.918704,1.918704,1.9084666,1.7469549
1575,0.21743107,-0.07292438,0.0029035544,0.8334901,1.918425,1.918425,1.9081676,1.7466756
1576,0.2175383,-0.07297385,0.0029051213,0.8333666,1.918145,1.918145,1.9078681,1.7463955
1577,0.21764648,-0.07302349,0.0029066997,0.83324254,1.9178646,1.9178646,1.907567,1.7461144
1578,0.21775365,-0.073073216,0.0029082685,0.8331184,1.9175833,1.9175833,1.9072654,1.7458321
1579,0.21786183,-0.0731231,0.0029098494,0.8329938,1.9173005,1.9173005,1.9069635,1.7455493
1580,0.21796897,-0.07317314,0.002911421,0.83286875,1.9170179,1.9170179,1.9066601,1.7452654
1581,0.21807586,-0.0732234,0.0029129926,0.8327432,1.916733,1.916733,1.9063555,1.7449802
1582,0.21818158,-0.073273726,0.002914553,0.8326174,1.9164476,1.9164476,1.9060503,1.7446946
1583,0.21828987,-0.07332422,0.002916141,0.8324913,1.9161618,1.9161618,1.905744,1.7444075
1584,0.21839574,-0.07337481,0.0029177056,0.83236474,1.9158748,1.9158748,1.9054365,1.7441201
1585,0.21850258,-0.073425554,0.0029192814,0.8322379,1.9155872,1.9155872,1.9051285,1.7438313
1586,0.21861006,-0.07347642,0.0029208648,0.8321107,1.9152982,1.9152982,1.9048191,1.7435416
1587,0.21871705,-0.07352741,0.0029224446,0.83198315,1.9150103,1.9150103,1.9045093,1.7432512
1588,0.21882388,-0.07357857,0.0029240246,0.83185524,1.9147187,1.9147187,1.9041984,1.7429593
1589,0.2189312,-0.073629834,0.0029256102,0.83172685,1.9144279,1.9144279,1.9038869,1.7426671
1590,0.21903735,-0.07368123,0.002927186,0.8315982,1.9141369,1.9141369,1.9035736,1.742374
1591,0.21914393,-0.07373277,0.002928767,0.8314693,1.913843,1.913843,1.9032604,1.7420793
1592,0.21925083,-0.07378447,0.002930353,0.8313398,1.9135505,1.9135505,1.9029455,1.7417835
1593,0.21935676,-0.07383631,0.0029319308,0.83121,1.913255,1.913255,1.9026301,1.7414873
1594,0.21946248,-0.073888324,0.002933508,0.83107966,1.9129592,1.9129592,1.902313,1.74119
1595,0.21956861,-0.073940486,0.002935091,0.83094895,1.9126623,1.9126623,1.9019954,1.7408916
1596,0.21967375,-0.07399279,0.0029366654,0.83081794,1.9123663,1.9123663,1.9016769,1.7405924
1597,0.21978009,-0.07404528,0.0029382536,0.83068645,1.9120681,1.9120681,1.9013568,1.7402917
1598,0.21988511,-0.07409784,0.0029398296,0.8305547,1.9117677,1.9117677,1.901036,1.73999
1599,0.21999092,-0.07415061,0.0029414154,0.83042246,1.9114681,1.9114681,1.9007142,1.7396882
1600,0.2200966,-0.074203506,0.0029430012,0.8302899,1.9111664,1.9111664,1.9003915,1.7393847
1601,0.22020185,-0.07425654,0.0029445838,0.83015686,1.9108652,1.9108652,1.9000682,1.7390798
1602,0.22030663,-0.074309744,0.0029461638,0.83002335,1.910562,1.910562,1.8997432,1.7387743
1603,0.22041288,-0.074363105,0.00294776,0.82988954,1.9102589,1.9102589,1.8994178,1.7384675
1604,0.2205188,-0.07441657,0.0029493538,0.82975537,1.9099529,1.9099529,1.89909,1.73816
1605,0.22062363,-0.07447021,0.0029509384,0.8296208,1.9096483,1.9096483,1.8987628,1.7378509
1606,0.22072902,-0.07452399,0.00295253,0.8294857,1.9093404,1.9093404,1.8984336,1.7375419
1607,0.22083423,-0.074577905,0.0029541212,0.8293503,1.9090323,1.9090323,1.8981038,1.7372311
1608,0.22093865,-0.07463198,0.0029557066,0.8292145,1.9087242,1.9087242,1.8977728,1.7369192
1609,0.22104445,-0.07468625,0.002957307,0.82907826,1.9084144,1.9084144,1.8974407,1.7366064
1610,0.22114871,-0.07474069,0.002958894,0.8289415,1.9081041,1.9081041,1.897108,1.7362924
1611,0.2212536,-0.07479527,0.0029604887,0.8288043,1.9077928,1.9077928,1.8967735,1.7359772
1612,0.22135775,-0.07485007,0.0029620782,0.82866657,1.9074799,1.9074799,1.8964382,1.7356609
1613,0.2214626,-0.074905,0.0029636761,0.8285286,1.9071662,1.9071662,1.8961016,1.7353437
1614,0.2215674,-0.0749601,0.002965275,0.82839006,1.906851,1.906851,1.895764,1.7350253
1615,0.22167194,-0.07501534,0.0029668729,0.8282512,1.9065359,1.9065359,1.8954253,1.7347057
1616,0.22177598,-0.07507073,0.002968467,0.8281119,1.90622,1.90622,1.8950859,1.7343853
1617,0.22188082,-0.07512627,0.0029700708,0.8279721,1.9059023,1.9059023,1.8947451,1.7340637
1618,0.22198528,-0.07518193,0.002971672,0.82783204,1.9055833,1.9055833,1.8944033,1.7337408
1619,0.22208959,-0.0752378,0.002973274,0.8276915,1.9052638,1.9052638,1.8940601,1.7334169
1620,0.22219409,-0.075293824,0.002974879,0.8275505,1.904942,1.904942,1.8937161,1.7330918
1621,0.22229883,-0.075349994,0.002976488,0.8274089,1.904622,1.904622,1.8933711,1.732766
1622,0.22240329,-0.07540637,0.0029780965,0.82726693,1.9042984,1.9042984,1.893025,1.7324387
1623,0.22250754,-0.07546288,0.0029797042,0.82712466,1.9039743,1.9039743,1.892677,1.7321103
1624,0.22261164,-0.07551957,0.002981312,0.82698184,1.9036494,1.9036494,1.8923292,1.7317809
1625,0.22271654,-0.075576425,0.0029829296,0.8268386,1.9033239,1.9033239,1.8919791,1.73145
1626,0.22281983,-0.07563346,0.002984533,0.8266948,1.9029968,1.9029968,1.8916279,1.7311183
1627,0.2229242,-0.07569065,0.0029861487,0.82655066,1.9026679,1.9026679,1.8912764,1.7307856
1628,0.2230286,-0.07574802,0.0029877662,0.826406,1.9023395,1.9023395,1.890923,1.7304512
1629,0.2231319,-0.07580558,0.0029893746,0.8262608,1.9020095,1.9020095,1.8905686,1.730116
1630,0.22323626,-0.0758633,0.0029909958,0.8261152,1.9016775,1.9016775,1.8902129,1.7297796
1631,0.22333997,-0.07592121,0.0029926118,0.82596916,1.9013466,1.9013466,1.8898565,1.7294419
1632,0.22344452,-0.07597924,0.0029942375,0.8258226,1.901013,1.901013,1.8894987,1.729103
1633,0.22354811,-0.07603747,0.0029958559,0.82567567,1.9006776,1.9006776,1.8891395,1.7287632
1634,0.22365165,-0.07609589,0.0029974752,0.82552826,1.9003427,1.9003427,1.8887792,1.7284217
1635,0.22375646,-0.07615446,0.0029991094,0.8253803,1.9000057,1.9000057,1.888418,1.7280793
1636,0.22386014,-0.07621319,0.0030007332,0.82523185,1.8996687,1.8996687,1.8880558,1.7277358
1637,0.22396424,-0.07627211,0.0030023635,0.82508314,1.8993293,1.8993293,1.8876916,1.7273911
1638,0.22406754,-0.076331206,0.0030039873,0.82493377,1.8989902,1.8989902,1.8873266,1.727045
1639,0.224172,-0.0763905,0.003005625,0.8247839,1.8986483,1.8986483,1.8869606,1.7266979
1640,0.22427568,-0.07644993,0.0030072562,0.82463366,1.8983072,1.8983072,1.8865927,1.7263492
1641,0.22437909,-0.07650956,0.0030088867,0.8244828,1.8979627,1.8979627,1.8862242,1.7259992
1642,0.22448279,-0.07656936,0.0030105216,0.8243316,1.897619,1.897619,1.8858544,1.7256488
1643,0.22458684,-0.07662935,0.003012162,0.82417977,1.8972733,1.8972733,1.8854834,1.7252969
1644,0.22468969,-0.07668954,0.0030137922,0.8240275,1.8969271,1.8969271,1.885111,1.7249438
1645,0.22479364,-0.07674991,0.0030154355,0.8238748,1.8965793,1.8965793,1.8847374,1.724589
1646,0.2248975,-0.07681052,0.00301708,0.8237213,1.8962297,1.8962297,1.8843623,1.7242329
1647,0.22500122,-0.07687124,0.0030187245,0.82356757,1.8958787,1.8958787,1.8839861,1.7238754
1648,0.22510614,-0.07693215,0.0030203827,0.8234133,1.8955282,1.8955282,1.8836086,1.7235173
1649,0.22520953,-0.07699329,0.0030220281,0.82325846,1.8951753,1.8951753,1.88323,1.723158
1650,0.22531372,-0.0770546,0.003023683,0.82310313,1.8948214,1.8948214,1.8828503,1.722797
1651,0.22541682,-0.07711603,0.0030253285,0.8229474,1.8944656,1.8944656,1.8824688,1.7224349
1652,0.22552079,-0.07717762,0.003026984,0.8227912,1.8941104,1.8941104,1.882087,1.7220712
1653,0.22562343,-0.07723945,0.0030286289,0.8226345,1.8937542,1.8937542,1.8817028,1.7217069
1654,0.22572762,-0.07730145,0.0030302906,0.82247716,1.8933951,1.8933951,1.8813181,1.7213409
1655,0.22583014,-0.07736364,0.0030319379,0.82231945,1.893035,1.893035,1.8809316,1.7209735
1656,0.22593474,-0.07742602,0.0030336075,0.8221612,1.8926746,1.8926746,1.8805441,1.7206048
1657,0.22603828,-0.07748861,0.0030352687,0.82200223,1.8923136,1.8923136,1.8801553,1.7202353
1658,0.22614099,-0.07755144,0.0030369244,0.8218428,1.8919488,1.8919488,1.8797646,1.719864
1659,0.22624427,-0.07761446,0.0030385873,0.8216828,1.8915852,1.8915852,1.8793732,1.7194914
1660,0.22634807,-0.07767767,0.0030402574,0.82152224,1.8912191,1.8912191,1.8789798,1.7191175
1661,0.2264511,-0.077741064,0.0030419214,0.8213612,1.8908514,1.8908514,1.8785862,1.7187425
1662,0.22655557,-0.07780464,0.0030436022,0.82119966,1.8904833,1.8904833,1.8781899,1.7183659
1663,0.22665828,-0.077868395,0.0030452667,0.8210376,1.8901156,1.8901156,1.8777938,1.717988
1664,0.22676224,-0.077932306,0.0030469454,0.82087505,1.8897434,1.8897434,1.8773953,1.7176087
1665,0.22686617,-0.07799642,0.003048626,0.8207121,1.8893714,1.8893714,1.8769954,1.7172283
1666,0.226971,-0.07806072,0.003050317,0.8205484,1.8889983,1.8889983,1.876595,1.7168467
1667,0.22707412,-0.07812524,0.0030519937,0.8203844,1.888625,1.888625,1.8761926,1.7164634
1668,0.22717798,-0.07818996,0.0030536794,0.82021964,1.8882493,1.8882493,1.8757889,1.7160794
1669,0.22728148,-0.07825487,0.0030553637,0.82005435,1.8878725,1.8878725,1.8753846,1.7156936
1670,0.2273851,-0.07831996,0.0030570508,0.8198886,1.8874953,1.8874953,1.8749782,1.7153062
1671,0.22748902,-0.078385286,0.0030587432,0.81972224,1.8871149,1.8871149,1.8745705,1.7149177
1672,0.22759366,-0.07845079,0.0030604445,0.81955546,1.8867347,1.8867347,1.874161,1.7145276
1673,0.22769648,-0.07851652,0.00306213,0.8193879,1.8863535,1.8863535,1.8737507,1.7141365
1674,0.22780132,-0.07858246,0.003063838,0.8192198,1.8859684,1.8859684,1.8733388,1.7137438
1675,0.22790545,-0.07864862,0.003065541,0.81905115,1.8855853,1.8855853,1.8729256,1.7133497
1676,0.22800928,-0.07871496,0.0030672424,0.8188819,1.8851994,1.8851994,1.8725109,1.7129548
1677,0.22811306,-0.07878152,0.0030689456,0.81871223,1.884812,1.884812,1.8720948,1.7125576
1678,0.2282176,-0.078848235,0.0030706583,0.81854194,1.8844237,1.8844237,1.8716775,1.7121595
1679,0.22832218,-0.07891518,0.0030723736,0.81837106,1.8840339,1.8840339,1.8712586,1.7117599
1680,0.22842649,-0.07898229,0.0030740877,0.8181997,1.8836429,1.8836429,1.8708383,1.7113589
1681,0.22853103,-0.07904961,0.0030758064,0.81802785,1.8832501,1.8832501,1.8704166,1.7109565
1682,0.22863571,-0.079117104,0.0030775282,0.8178554,1.8828562,1.8828562,1.8699934,1.7105529
1683,0.22873962,-0.07918483,0.0030792444,0.81768245,1.8824621,1.8824621,1.869569,1.7101477
1684,0.22884434,-0.07925278,0.0030809713,0.8175087,1.8820653,1.8820653,1.8691435,1.7097409
1685,0.2289482,-0.07932094,0.0030826915,0.81733453,1.8816684,1.8816684,1.868716,1.7093331
1686,0.22905272,-0.07938933,0.0030844205,0.8171596,1.8812692,1.8812692,1.8682866,1.7089232
1687,0.22915702,-0.079457924,0.0030861495,0.81698424,1.8808693,1.8808693,1.8678565,1.7085123
1688,0.2292621,-0.07952674,0.0030878882,0.81680816,1.8804675,1.8804675,1.8674245,1.7080998
1689,0.22936706,-0.07959576,0.0030896282,0.8166316,1.8800642,1.8800642,1.8669913,1.707686
1690,0.22947127,-0.079665005,0.0030913628,0.81645435,1.8796602,1.8796602,1.8665565,1.707271
1691,0.22957678,-0.07973443,0.003093112,0.81627655,1.879254,1.879254,1.8661206,1.706854
1692,0.22968122,-0.07980407,0.003094853,0.8160982,1.878847,1.878847,1.8656828,1.7064359
1693,0.22978605,-0.079873934,0.0030965998,0.8159193,1.8784382,1.8784382,1.8652436,1.7060162
1694,0.2298913,-0.07994405,0.0030983535,0.8157395,1.8780284,1.8780284,1.8648032,1.7055951
1695,0.22999668,-0.08001431,0.00310011,0.81555945,1.8776169,1.8776169,1.8643608,1.7051728
1696,0.23010135,-0.0800848,0.0031018613,0.81537867,1.8772043,1.8772043,1.8639171,1.7047485
1697,0.23020734,-0.08015551,0.0031036285,0.81519735,1.8767905,1.8767905,1.8634722,1.7043233
1698,0.23031253,-0.08022642,0.0031053894,0.8150154,1.8763741,1.8763741,1.8630258,1.7038958
1699,0.2304174,-0.08029755,0.0031071496,0.8148328,1.8759587,1.8759587,1.8625773,1.7034676
1700,0.23052303,-0.08036892,0.0031089196,0.8146496,1.87554,1.87554,1.8621281,1.7030377
1701,0.23062849,-0.08044052,0.00311069,0.8144658,1.8751203,1.8751203,1.8616768,1.702606
1702,0.23073497,-0.080512345,0.0031124733,0.81428134,1.8746998,1.8746998,1.861224,1.7021732
1703,0.23083997,-0.08058437,0.0031142435,0.81409633,1.8742769,1.8742769,1.8607695,1.7017385
1704,0.23094557,-0.0806566,0.0031160216,0.81391066,1.8738527,1.8738527,1.860314,1.7013024
1705,0.2310514,-0.08072905,0.0031178044,0.8137244,1.8734279,1.8734279,1.8598566,1.7008649
1706,0.23115712,-0.080801696,0.0031195881,0.8135376,1.8730007,1.8730007,1.8593984,1.7004259
1707,0.2312626,-0.080874555,0.0031213716,0.81335014,1.8725733,1.8725733,1.8589376,1.6999855
1708,0.23136815,-0.08094767,0.0031231584,0.813162,1.8721431,1.8721431,1.8584758,1.6995432
1709,0.23147452,-0.08102101,0.0031249553,0.8129733,1.8717111,1.8717111,1.858012,1.6990997
1710,0.23158085,-0.0810946,0.0031267544,0.81278384,1.8712796,1.8712796,1.8575473,1.6986545
1711,0.23168579,-0.08116842,0.003128542,0.81259376,1.8708452,1.8708452,1.8570803,1.6982077
1712,0.23179248,-0.08124241,0.0031303489,0.8124031,1.8704103,1.8704103,1.8566122,1.6977599
1713,0.23189943,-0.081316665,0.0031321608,0.81221175,1.8699721,1.8699721,1.8561423,1.6973099
1714,0.23200513,-0.08139114,0.0031339629,0.8120199,1.8695343,1.8695343,1.8556709,1.6968586
1715,0.23211104,-0.08146583,0.0031357687,0.8118273,1.8690946,1.8690946,1.8551984,1.6964056
1716,0.23221758,-0.08154076,0.0031375834,0.811634,1.8686535,1.8686535,1.8547231,1.6959512
1717,0.23232397,-0.08161592,0.003139399,0.81144005,1.8682104,1.8682104,1.8542475,1.6954952
1718,0.23242986,-0.081691325,0.0031412118,0.8112456,1.8677659,1.8677659,1.8537694,1.6950376
1719,0.23253569,-0.0817669,0.0031430258,0.8110504,1.8673193,1.8673193,1.8532902,1.6945782
1720,0.23264354,-0.08184272,0.0031448626,0.8108546,1.8668724,1.8668724,1.8528087,1.6941174
1721,0.23274948,-0.08191876,0.0031466824,0.8106583,1.8664237,1.8664237,1.8523266,1.6936549
1722,0.23285663,-0.08199507,0.003148517,0.8104611,1.8659734,1.8659734,1.8518425,1.6931914
1723,0.23296371,-0.0820716,0.0031503532,0.8102633,1.8655213,1.8655213,1.8513564,1.6927257
1724,0.23306975,-0.08214837,0.0031521812,0.81006473,1.8650677,1.8650677,1.8508694,1.6922586
1725,0.23317729,-0.08222534,0.0031540263,0.8098657,1.864613,1.864613,1.8503805,1.6917901
1726,0.23328328,-0.08230258,0.0031558585,0.8096659,1.8641567,1.8641567,1.8498893,1.6913195
1727,0.2333911,-0.082380004,0.0031577111,0.80946547,1.8636993,1.8636993,1.8493968,1.6908475
1728,0.233498,-0.082457684,0.003159557,0.8092644,1.8632386,1.8632386,1.8489027,1.6903743
1729,0.23360513,-0.08253561,0.0031614075,0.8090626,1.8627784,1.8627784,1.848407,1.6898991
1730,0.2337124,-0.08261377,0.0031632616,0.8088602,1.8623163,1.8623163,1.8479098,1.6894219
1731,0.23381957,-0.082692206,0.0031651177,0.8086569,1.8618523,1.8618523,1.8474109,1.6889437
1732,0.23392686,-0.08277085,0.0031669773,0.808453,1.8613853,1.8613853,1.8469104,1.6884637
1733,0.2340329,-0.08284977,0.0031688267,0.8082484,1.8609182,1.8609182,1.8464078,1.6879815
1734,0.23414105,-0.082928844,0.0031706989,0.80804324,1.8604497,1.8604497,1.8459032,1.6874985
1735,0.23424906,-0.08300815,0.003172572,0.8078375,1.8599781,1.8599781,1.8453977,1.6870135
1736,0.2343561,-0.08308769,0.003174438,0.8076311,1.8595072,1.8595072,1.8448904,1.6865268
1737,0.23446338,-0.08316748,0.0031763087,0.8074239,1.8590341,1.8590341,1.8443813,1.6860389
1738,0.23457158,-0.08324749,0.0031781907,0.80721617,1.858558,1.858558,1.8438705,1.6855487
1739,0.23467904,-0.0833278,0.0031800685,0.80700743,1.8580817,1.8580817,1.8433582,1.685057
1740,0.23478793,-0.08340834,0.0031819628,0.80679804,1.8576035,1.8576035,1.8428435,1.6845646
1741,0.23489538,-0.08348915,0.0031838452,0.8065881,1.8571237,1.8571237,1.842328,1.6840692
1742,0.2350037,-0.0835702,0.0031857388,0.80637723,1.8566422,1.8566422,1.8418107,1.6835729
1743,0.23511174,-0.083651535,0.003187633,0.8061657,1.8561583,1.8561583,1.8412908,1.6830744
1744,0.2352199,-0.08373302,0.0031895293,0.8059537,1.8556738,1.8556738,1.8407699,1.682574
1745,0.23532867,-0.08381478,0.0031914345,0.8057408,1.8551874,1.8551874,1.8402469,1.6820725
1746,0.23543671,-0.083896734,0.0031933344,0.8055273,1.8546996,1.8546996,1.8397225,1.6815697
1747,0.23554453,-0.08397898,0.0031952353,0.80531317,1.8542093,1.8542093,1.8391958,1.6810647
1748,0.23565406,-0.08406142,0.0031971547,0.8050983,1.8537176,1.8537176,1.8386683,1.6805574
1749,0.23576248,-0.08414414,0.0031990663,0.8048826,1.8532258,1.8532258,1.8381387,1.6800492
1750,0.2358706,-0.084227055,0.0032009764,0.80466634,1.8527315,1.8527315,1.8376071,1.6795392
1751,0.23597917,-0.084310256,0.0032028942,0.8044493,1.8522353,1.8522353,1.8370737,1.6790276
1752,0.23608737,-0.084393725,0.003204811,0.8042316,1.8517367,1.8517367,1.8365387,1.6785134
1753,0.23619589,-0.084477484,0.0032067338,0.8040129,1.8512377,1.8512377,1.8360019,1.6779985
1754,0.23630488,-0.084561445,0.003208663,0.8037936,1.8507365,1.8507365,1.8354632,1.6774817
1755,0.23641288,-0.08464569,0.0032105858,0.80357355,1.8502328,1.8502328,1.8349226,1.6769627
1756,0.23652244,-0.08473015,0.0032125257,0.80335283,1.8497277,1.8497277,1.8343804,1.6764424
1757,0.23662987,-0.08481487,0.0032144475,0.8031314,1.8492221,1.8492221,1.8338367,1.6759201
1758,0.23673794,-0.08489984,0.003216378,0.8029092,1.8487154,1.8487154,1.8332905,1.6753961
1759,0.23684686,-0.08498508,0.0032183193,0.8026862,1.8482046,1.8482046,1.8327427,1.6748701
1760,0.2369556,-0.085070536,0.0032202613,0.8024626,1.8476934,1.8476934,1.8321934,1.674343
1761,0.23706374,-0.08515626,0.0032221999,0.8022381,1.8471806,1.8471806,1.8316425,1.6738137
1762,0.23717287,-0.08524221,0.003224151,0.8020131,1.8466656,1.8466656,1.8310897,1.6732824
1763,0.23728143,-0.085328445,0.0032260986,0.80178726,1.8461498,1.8461498,1.8305348,1.6727501
1764,0.23738962,-0.08541492,0.0032280455,0.8015605,1.845631,1.845631,1.8299785,1.6722157
1765,0.2374987,-0.08550163,0.0032300034,0.8013332,1.8451118,1.8451118,1.8294194,1.6716794
1766,0.2376074,-0.08558859,0.0032319599,0.8011052,1.84459,1.84459,1.8288592,1.6711413
1767,0.23771659,-0.0856758,0.0032339238,0.8008763,1.8440669,1.8440669,1.8282971,1.6706015
1768,0.23782527,-0.0857633,0.0032358859,0.8006466,1.8435419,1.8435419,1.8277333,1.6700594
1769,0.23793373,-0.0858511,0.0032378484,0.8004162,1.8430153,1.8430153,1.827167,1.6695161
1770,0.23804241,-0.08593916,0.0032398158,0.80018485,1.842486,1.842486,1.8265992,1.6689712
1771,0.23815042,-0.086027466,0.0032417788,0.7999529,1.8419555,1.8419555,1.8260297,1.6684242
1772,0.23825824,-0.086116046,0.0032437427,0.7997201,1.8414241,1.8414241,1.8254582,1.6678748
1773,0.23836882,-0.08620484,0.0032457367,0.7994865,1.8408905,1.8408905,1.8248852,1.6673242
1774,0.23847711,-0.08629384,0.0032477095,0.79925245,1.8403537,1.8403537,1.8243102,1.6667718
1775,0.2385858,-0.08638313,0.0032496892,0.7990176,1.8398181,1.8398181,1.8237331,1.6662176
1776,0.2386953,-0.08647268,0.00325168,0.7987819,1.8392785,1.8392785,1.8231536,1.6656616
1777,0.23880348,-0.08656248,0.0032536597,0.7985453,1.8387374,1.8387374,1.8225732,1.6651036
1778,0.23891228,-0.086652555,0.0032556483,0.798308,1.838195,1.838195,1.8219906,1.6645437
1779,0.23902032,-0.08674291,0.0032576323,0.79806983,1.8376524,1.8376524,1.8214064,1.6639824
1780,0.23912798,-0.08683352,0.003259615,0.79783094,1.837105,1.837105,1.8208191,1.663419
1781,0.23923695,-0.086924426,0.003261614,0.7975912,1.8365564,1.8365564,1.820231,1.6628536
1782,0.23934561,-0.08701557,0.0032636118,0.7973508,1.8360065,1.8360065,1.8196399,1.6622865
1783,0.23945358,-0.087106995,0.003265606,0.7971094,1.8354537,1.8354537,1.8190482,1.6617175
1784,0.23956256,-0.08719872,0.0032676128,0.7968673,1.8349018,1.8349018,1.8184537,1.6611466
1785,0.23967043,-0.087290674,0.003269611,0.79662436,1.8343459,1.8343459,1.8178577,1.6605741
1786,0.23977864,-0.087382935,0.0032716158,0.7963807,1.8337885,1.8337885,1.8172599,1.6599994
1787,0.2398859,-0.08747542,0.003273613,0.79613626,1.8332303,1.8332303,1.8166593,1.6594228
1788,0.23999414,-0.08756811,0.0032756224,0.7958909,1.8326693,1.8326693,1.8160579,1.6588445
1789,0.24010214,-0.08766109,0.0032776322,0.795645,1.8321062,1.8321062,1.8154536,1.6582639
1790,0.24021015,-0.08775436,0.0032796452,0.7953982,1.8315425,1.8315425,1.8148478,1.6576824
1791,0.24031857,-0.08784788,0.0032816646,0.7951505,1.8309765,1.8309765,1.8142406,1.6570979
1792,0.2404264,-0.08794169,0.003283681,0.794902,1.830408,1.830408,1.8136307,1.6565124
1793,0.24053401,-0.08803579,0.003285698,0.7946527,1.8298382,1.8298382,1.813019,1.6559242
1794,0.24064252,-0.08813015,0.0032877265,0.7944025,1.8292655,1.8292655,1.8124052,1.6553346
1795,0.24074984,-0.08822477,0.0032897461,0.7941516,1.8286926,1.8286926,1.8117895,1.6547432
1796,0.24085791,-0.088319644,0.0032917755,0.79389983,1.8281174,1.8281174,1.8111724,1.6541494
1797,0.24096477,-0.08841481,0.003293796,0.79364735,1.8275392,1.8275392,1.8105524,1.653554
1798,0.24107236,-0.08851027,0.0032958263,0.79339385,1.8269601,1.8269601,1.8099304,1.6529565
1799,0.24117973,-0.08860596,0.003297857,0.79313964,1.8263794,1.8263794,1.8093066,1.6523577
1800,0.24128658,-0.08870193,0.003299885,0.7928846,1.8257954,1.8257954,1.8086814,1.6517565
1801,0.24139354,-0.088798195,0.0033019173,0.7926287,1.8252103,1.8252103,1.8080533,1.6511533
1802,0.24149922,-0.08889475,0.0033039397,0.792372,1.8246226,1.8246226,1.8074236,1.650548
1803,0.24160701,-0.08899158,0.0033059858,0.7921143,1.8240347,1.8240347,1.8067921,1.6499412
1804,0.24171215,-0.08908868,0.0033080082,0.79185593,1.8234441,1.8234441,1.8061575,1.6493319
1805,0.24181901,-0.08918609,0.0033100508,0.7915965,1.8228502,1.8228502,1.8055221,1.648721
1806,0.2419247,-0.08928379,0.003312085,0.79133624,1.8222557,1.8222557,1.8048843,1.6481079
1807,0.24203077,-0.0893817,0.0033141247,0.7910754,1.8216585,1.8216585,1.8042445,1.6474928
1808,0.24213639,-0.08947986,0.0033161624,0.7908135,1.82106,1.82106,1.8036027,1.6468759
1809,0.24224257,-0.08957831,0.0033182087,0.7905509,1.8204602,1.8204602,1.8029584,1.6462572
1810,0.2423482,-0.089677,0.003320252,0.79028744,1.8198574,1.8198574,1.8023129,1.6456364
1811,0.24245402,-0.089776,0.0033223003,0.7900232,1.8192534,1.8192534,1.8016645,1.6450138
1812,0.24255851,-0.08987529,0.0033243378,0.78975797,1.8186469,1.8186469,1.8010149,1.6443888
1813,0.24266459,-0.089974925,0.0033263953,0.7894919,1.8180385,1.8180385,1.8003621,1.6437615
1814,0.24276908,-0.09007482,0.0033284388,0.7892248,1.8174288,1.8174288,1.7997077,1.643133
1815,0.24287376,-0.09017504,0.003330488,0.7889568,1.8168163,1.8168163,1.7990512,1.6425024
1816,0.24297825,-0.090275496,0.0033325374,0.7886881,1.8162018,1.8162018,1.7983925,1.6418691
1817,0.24308223,-0.090376236,0.0033345846,0.7884184,1.8155854,1.8155854,1.7977319,1.6412343
1818,0.24318618,-0.09047725,0.0033366343,0.78814787,1.8149658,1.8149658,1.7970691,1.6405977
1819,0.24328992,-0.090578556,0.0033386848,0.78787667,1.8143461,1.8143461,1.7964039,1.6399584
1820,0.24339353,-0.09068008,0.003340736,0.78760445,1.813723,1.813723,1.795738,1.6393178
1821,0.2434983,-0.09078192,0.0033428022,0.78733146,1.813099,1.813099,1.7950678,1.6386746
1822,0.2435999,-0.090884075,0.0033448397,0.7870574,1.8124735,1.8124735,1.794397,1.6380296
1823,0.24370293,-0.090986505,0.0033468944,0.7867825,1.8118454,1.8118454,1.793724,1.6373825
1824,0.24380557,-0.091089204,0.0033489477,0.7865067,1.8112137,1.8112137,1.7930477,1.636733
1825,0.24390766,-0.09119227,0.0033509992,0.78623,1.8105825,1.8105825,1.7923704,1.6360819
1826,0.24401027,-0.09129554,0.0033530581,0.78595245,1.8099469,1.8099469,1.7916905,1.6354291
1827,0.24411264,-0.091399156,0.003355118,0.78567386,1.8093112,1.8093112,1.7910085,1.6347734
1828,0.24421376,-0.091503024,0.0033571678,0.78539443,1.8086721,1.8086721,1.7903246,1.634116
1829,0.24431479,-0.09160715,0.0033592195,0.7851142,1.8080316,1.8080316,1.7896382,1.6334568
1830,0.2444156,-0.091711596,0.003361272,0.7848332,1.8073884,1.8073884,1.7889497,1.632795
1831,0.24451548,-0.09181634,0.003363318,0.78455096,1.8067437,1.8067437,1.788259,1.6321313
1832,0.24461639,-0.09192139,0.0033653777,0.7842679,1.8060958,1.8060958,1.7875665,1.6314656
1833,0.2447162,-0.09202671,0.0033674291,0.7839841,1.8054472,1.8054472,1.7868708,1.6307976
1834,0.24481587,-0.092132375,0.0033694825,0.78369904,1.8047966,1.8047966,1.7861742,1.6301273
1835,0.2449159,-0.0922383,0.003371542,0.78341335,1.8041435,1.8041435,1.7854745,1.6294558
1836,0.24501388,-0.09234457,0.0033735845,0.7831264,1.8034881,1.8034881,1.7847728,1.6287813
1837,0.245113,-0.09245111,0.003375641,0.78283876,1.8028306,1.8028306,1.7840691,1.6281049
1838,0.2452108,-0.09255794,0.0033776872,0.78255016,1.8021698,1.8021698,1.7833625,1.6274264
1839,0.24530923,-0.092664994,0.0033797421,0.7822607,1.8015096,1.8015096,1.7826545,1.6267453
1840,0.24540728,-0.092772335,0.0033817962,0.7819703,1.8008443,1.8008443,1.7819437,1.6260628
1841,0.24550456,-0.09287998,0.0033838453,0.78167903,1.8001784,1.8001784,1.7812312,1.6253779
1842,0.2456012,-0.092987955,0.0033858917,0.78138673,1.799511,1.799511,1.7805163,1.624691
1843,0.24569821,-0.09309622,0.0033879445,0.7810935,1.7988409,1.7988409,1.779799,1.6240017
1844,0.24579398,-0.09320481,0.003389988,0.78079927,1.7981684,1.7981684,1.7790793,1.6233102
1845,0.24588937,-0.0933137,0.0033920307,0.78050405,1.7974932,1.7974932,1.7783571,1.6226165
1846,0.24598394,-0.093422845,0.003394068,0.78020805,1.7968163,1.7968163,1.7776332,1.6219211
1847,0.24607953,-0.09353235,0.0033961188,0.77991086,1.7961382,1.7961382,1.7769072,1.6212232
1848,0.24617335,-0.09364211,0.0033981546,0.77961296,1.7954563,1.7954563,1.776178,1.6205229
1849,0.24626744,-0.093752205,0.0034001963,0.77931386,1.7947727,1.7947727,1.7754472,1.6198208
1850,0.24636152,-0.0938626,0.003402241,0.77901393,1.7940874,1.7940874,1.7747144,1.6191161
1851,0.24645425,-0.09397332,0.0034042757,0.7787129,1.7934005,1.7934005,1.7739784,1.6184092
1852,0.24654612,-0.094084345,0.0034063049,0.7784109,1.7927102,1.7927102,1.7732408,1.6177006
1853,0.24663877,-0.09419563,0.003408344,0.7781081,1.7920183,1.7920183,1.7725005,1.6169889
1854,0.24672928,-0.094307244,0.0034103652,0.77780414,1.7913238,1.7913238,1.771758,1.616276
1855,0.24682052,-0.09441911,0.0034123962,0.77749944,1.7906271,1.7906271,1.7710133,1.61556
1856,0.24691118,-0.09453131,0.003414425,0.7771936,1.7899292,1.7899292,1.7702658,1.6148419
1857,0.24700132,-0.094643794,0.0034164512,0.7768869,1.7892277,1.7892277,1.7695166,1.6141219
1858,0.2470908,-0.09475662,0.0034184742,0.7765791,1.7885245,1.7885245,1.7687643,1.6133996
1859,0.24717921,-0.09486973,0.0034204894,0.7762703,1.7878183,1.7878183,1.7680099,1.6126753
1860,0.24726775,-0.09498324,0.00342251,0.7759604,1.7871099,1.7871099,1.7672533,1.6119481
1861,0.24735612,-0.09509703,0.0034245315,0.77564955,1.7863998,1.7863998,1.7664943,1.6112189
1862,0.24744225,-0.09521109,0.0034265332,0.7753377,1.7856874,1.7856874,1.765733,1.6104875
1863,0.24753006,-0.095325485,0.0034285553,0.77502495,1.7849724,1.7849724,1.7649691,1.6097537
1864,0.24761617,-0.09544013,0.0034305628,0.77471113,1.7842548,1.7842548,1.7642028,1.6090182
1865,0.24770169,-0.09555505,0.0034325675,0.77439636,1.7835358,1.7835358,1.7634343,1.6082796
1866,0.24778798,-0.095670305,0.003434583,0.77408075,1.782815,1.782815,1.7626636,1.607539
1867,0.24787132,-0.09578587,0.003436572,0.7737639,1.7820908,1.7820908,1.7618902,1.6067965
1868,0.2479559,-0.0959018,0.003438577,0.773446,1.7813642,1.7813642,1.7611145,1.6060511
1869,0.24803942,-0.09601805,0.0034405747,0.7731272,1.7806362,1.7806362,1.7603366,1.6053036
1870,0.24812141,-0.09613463,0.0034425606,0.7728072,1.7799047,1.7799047,1.7595558,1.6045537
1871,0.24820396,-0.09625154,0.003444555,0.7724862,1.7791715,1.7791715,1.7587725,1.603801
1872,0.24828503,-0.09636873,0.0034465375,0.7721641,1.7784361,1.7784361,1.7579867,1.6030468
1873,0.24836606,-0.09648623,0.003448523,0.7718411,1.7776974,1.7776974,1.7571987,1.6022896
1874,0.24844603,-0.096604064,0.003450501,0.77151704,1.7769573,1.7769573,1.7564081,1.6015307
1875,0.24852529,-0.09672218,0.0034524747,0.77119195,1.7762147,1.7762147,1.7556154,1.6007688
1876,0.24860401,-0.096840605,0.0034544463,0.7708658,1.7754701,1.7754701,1.7548198,1.6000051
1877,0.24868135,-0.09695937,0.0034564072,0.7705386,1.7747219,1.7747219,1.7540219,1.5992386
1878,0.24875882,-0.097078435,0.0034583728,0.77021044,1.7739722,1.7739722,1.7532218,1.5984696
1879,0.24883494,-0.09719783,0.0034603276,0.76988107,1.7732198,1.7732198,1.7524183,1.5976983
1880,0.24891022,-0.09731758,0.0034622778,0.7695507,1.7724657,1.7724657,1.751613,1.5969251
1881,0.24898502,-0.09743762,0.0034642264,0.7692192,1.7717087,1.7717087,1.7508053,1.5961488
1882,0.24905878,-0.09755802,0.003466168,0.7688867,1.770948,1.770948,1.7499944,1.5953705
1883,0.24913125,-0.097678736,0.0034680997,0.7685531,1.770187,1.770187,1.7491814,1.5945903
1884,0.24920458,-0.09779977,0.0034700437,0.76821834,1.7694211,1.7694211,1.7483658,1.5938064
1885,0.24927479,-0.09792113,0.0034719594,0.76788265,1.7686545,1.7686545,1.7475475,1.5930209
1886,0.24934697,-0.09804279,0.0034738975,0.7675457,1.7678852,1.7678852,1.7467266,1.5922327
1887,0.24941686,-0.0981648,0.0034758167,0.7672078,1.7671132,1.7671132,1.7459033,1.5914422
1888,0.24948616,-0.09828712,0.003477733,0.76686877,1.7663381,1.7663381,1.7450776,1.5906494
1889,0.24955553,-0.098409735,0.0034796528,0.7665288,1.7655617,1.7655617,1.7442491,1.5898536
1890,0.24962339,-0.0985327,0.003481561,0.76618755,1.7647834,1.7647834,1.7434185,1.5890558
1891,0.24969111,-0.098655984,0.003483471,0.76584536,1.7640015,1.7640015,1.7425846,1.5882549
1892,0.24975705,-0.09877958,0.0034853665,0.765502,1.7632166,1.7632166,1.7417483,1.5874522
1893,0.24982317,-0.09890349,0.0034872666,0.7651576,1.7624304,1.7624304,1.7409096,1.5866472
1894,0.24988776,-0.09902779,0.0034891556,0.76481193,1.7616419,1.7616419,1.7400682,1.5858395
1895,0.24995103,-0.099152386,0.0034910343,0.7644653,1.7608497,1.7608497,1.7392247,1.585029
1896,0.2500139,-0.09927736,0.0034929125,0.76411736,1.7600548,1.7600548,1.7383777,1.5842161
1897,0.2500748,-0.099402644,0.0034947745,0.76376843,1.7592577,1.7592577,1.7375283,1.5834006
1898,0.25013584,-0.09952829,0.0034966413,0.76341814,1.7584575,1.7584575,1.7366762,1.5825826
1899,0.2501958,-0.09965426,0.0034985007,0.763067,1.7576548,1.7576548,1.7358214,1.5817618
1900,0.2502539,-0.09978059,0.0035003447,0.76271456,1.7568505,1.7568505,1.7349634,1.5809387
1901,0.2503109,-0.09990721,0.003502181,0.76236105,1.7560438,1.7560438,1.7341039,1.5801133
1902,0.25036752,-0.10003417,0.0035040171,0.7620064,1.7552334,1.7552334,1.733241,1.579285
1903,0.25042295,-0.10016145,0.0035058442,0.7616506,1.7544199,1.7544199,1.7323749,1.5784534
1904,0.2504773,-0.100289054,0.0035076637,0.7612937,1.7536049,1.7536049,1.7315066,1.5776199
1905,0.250531,-0.100416996,0.0035094798,0.7609357,1.752788,1.752788,1.7306359,1.5767843
1906,0.2505839,-0.10054526,0.0035112915,0.7605764,1.7519675,1.7519675,1.729763,1.5759457
1907,0.25063455,-0.100673884,0.0035130843,0.760216,1.7511445,1.7511445,1.7288864,1.5751045
1908,0.25068474,-0.100802846,0.003514876,0.7598545,1.7503196,1.7503196,1.7280068,1.5742605
1909,0.25073338,-0.10093222,0.0035166559,0.75949174,1.749491,1.749491,1.7271248,1.5734135
1910,0.25078154,-0.1010619,0.0035184345,0.7591277,1.7486585,1.7486585,1.7262405,1.5725648
1911,0.25082844,-0.10119192,0.0035202038,0.75876254,1.7478259,1.7478259,1.7253526,1.5717133
1912,0.25087434,-0.10132231,0.0035219665,0.75839615,1.7469891,1.7469891,1.7244622,1.5708584
1913,0.25091875,-0.10145305,0.003523718,0.75802857,1.7461506,1.7461506,1.7235688,1.5700016
1914,0.25096232,-0.101584114,0.0035254643,0.7576598,1.7453088,1.7453088,1.722673,1.5691416
1915,0.2510049,-0.101715505,0.003527204,0.75729,1.7444643,1.7444643,1.7217745,1.568279
1916,0.25104693,-0.101847194,0.0035289414,0.756919,1.7436157,1.7436157,1.7208732,1.5674143
1917,0.25108662,-0.10197922,0.0035306585,0.7565468,1.7427671,1.7427671,1.7199687,1.5665461
1918,0.2511261,-0.10211159,0.0035323768,0.7561734,1.7419143,1.7419143,1.719062,1.5656761
1919,0.2511645,-0.10224439,0.003534089,0.7557987,1.7410581,1.7410581,1.7181522,1.5648025
1920,0.25120053,-0.1023775,0.0035357804,0.7554228,1.7402,1.7402,1.7172389,1.5639265
1921,0.2512367,-0.10251099,0.003537477,0.75504565,1.7393395,1.7393395,1.7163229,1.5630481
1922,0.25127044,-0.10264486,0.0035391531,0.75466716,1.7384763,1.7384763,1.7154044,1.5621662
1923,0.25130337,-0.10277903,0.003540824,0.7542876,1.7376088,1.7376088,1.7144827,1.5612824
1924,0.25133434,-0.102913596,0.0035424794,0.7539067,1.7367388,1.7367388,1.7135587,1.5603949
1925,0.2513653,-0.10304848,0.0035441378,0.7535247,1.735867,1.735867,1.7126306,1.5595052
1926,0.251394,-0.10318365,0.0035457765,0.7531415,1.7349914,1.7349914,1.7117006,1.5586131
1927,0.25142193,-0.103319235,0.0035474114,0.75275695,1.734114,1.734114,1.7107669,1.5577172
1928,0.25144747,-0.103455186,0.0035490266,0.75237113,1.733232,1.733232,1.7098311,1.5568194
1929,0.2514732,-0.10359155,0.0035506475,0.751984,1.7323496,1.7323496,1.7088921,1.5559182
1930,0.25149533,-0.103728205,0.0035522354,0.7515956,1.7314626,1.7314626,1.7079496,1.5550145
1931,0.25151777,-0.103865266,0.0035538303,0.7512059,1.7305729,1.7305729,1.7070047,1.5541078
1932,0.25153846,-0.10400266,0.0035554112,0.75081503,1.7296815,1.7296815,1.7060564,1.5531986
1933,0.25155726,-0.10414036,0.0035569763,0.75042295,1.7287859,1.7287859,1.7051058,1.5522857
1934,0.25157598,-0.10427844,0.0035585442,0.7500295,1.7278879,1.7278879,1.7041508,1.5513705
1935,0.25159293,-0.104416855,0.003560098,0.7496349,1.7269872,1.7269872,1.7031943,1.5504519
1936,0.2516079,-0.10455564,0.0035616353,0.74923897,1.7260838,1.7260838,1.7022339,1.549531
1937,0.2516214,-0.10469484,0.0035631624,0.74884164,1.7251766,1.7251766,1.701271,1.5486078
1938,0.25163424,-0.10483441,0.0035646865,0.748443,1.7242663,1.7242663,1.7003047,1.547681
1939,0.25164443,-0.104974344,0.0035661876,0.74804306,1.7233533,1.7233533,1.6993355,1.5467517
1940,0.2516545,-0.10511467,0.0035676917,0.74764174,1.7224383,1.7224383,1.6983624,1.5458184
1941,0.25166142,-0.10525532,0.0035691676,0.7472391,1.7215194,1.7215194,1.6973871,1.5448825
1942,0.2516681,-0.10539636,0.0035706447,0.7468352,1.7205973,1.7205973,1.6964085,1.5439442
1943,0.25167233,-0.10553772,0.0035721005,0.7464301,1.7196724,1.7196724,1.695427,1.5430031
1944,0.25167504,-0.10567945,0.0035735448,0.7460235,1.7187439,1.7187439,1.6944413,1.5420582
1945,0.25167644,-0.105821535,0.00357498,0.7456159,1.7178135,1.7178135,1.6934533,1.5411103
1946,0.25167626,-0.105964005,0.0035764026,0.74520665,1.7168802,1.7168802,1.6924624,1.5401602
1947,0.25167346,-0.106106885,0.0035778035,0.7447961,1.7159427,1.7159427,1.6914678,1.5392067
1948,0.251671,-0.10625013,0.0035792112,0.74438417,1.7150024,1.7150024,1.6904709,1.53825
1949,0.25166646,-0.10639378,0.0035806024,0.7439709,1.7140597,1.7140597,1.6894696,1.5372903
1950,0.25165898,-0.10653776,0.0035819672,0.74355626,1.7131132,1.7131132,1.6884663,1.5363281
1951,0.25165108,-0.106682144,0.0035833323,0.74314016,1.7121639,1.7121639,1.6874589,1.5353625
1952,0.25164127,-0.10682689,0.0035846815,0.7427228,1.7112107,1.7112107,1.6864482,1.5343934
1953,0.25162825,-0.10697197,0.0035860022,0.7423041,1.7102554,1.7102554,1.6854352,1.5334222
1954,0.25161535,-0.107117414,0.0035873277,0.74188405,1.7092965,1.7092965,1.684418,1.5324469
1955,0.25160107,-0.10726326,0.0035886434,0.7414626,1.7083348,1.7083348,1.6833979,1.5314691
1956,0.25158316,-0.10740949,0.0035899263,0.7410398,1.7073699,1.7073699,1.6823745,1.5304881
1957,0.25156456,-0.107556105,0.0035912066,0.7406155,1.7064021,1.7064021,1.6813478,1.529504
1958,0.2515436,-0.10770315,0.0035924676,0.74018973,1.7054304,1.7054304,1.6803179,1.5285162
1959,0.2515206,-0.10785064,0.0035937123,0.73976225,1.7044556,1.7044556,1.6792845,1.5275261
1960,0.25149626,-0.10799847,0.003594947,0.73933375,1.7034779,1.7034779,1.6782473,1.5265317
1961,0.2514705,-0.10814668,0.003596172,0.73890364,1.7024968,1.7024968,1.6772075,1.5255352
1962,0.25144145,-0.1082952,0.0035973664,0.7384723,1.7015114,1.7015114,1.6761642,1.5245346
1963,0.25141114,-0.10844409,0.0035985524,0.73803955,1.7005244,1.7005244,1.6751173,1.5235314
1964,0.25138015,-0.10859338,0.0035997352,0.73760533,1.6995336,1.6995336,1.6740671,1.5225247
1965,0.2513472,-0.10874302,0.0036009024,0.73716974,1.6985391,1.6985391,1.6730137,1.5215151
1966,0.2513108,-0.108893126,0.003602039,0.7367326,1.6975409,1.6975409,1.6719568,1.5205022
1967,0.2512732,-0.10904364,0.0036031688,0.7362939,1.6965408,1.6965408,1.6708964,1.5194861
1968,0.25123417,-0.10919456,0.0036042873,0.73585373,1.695536,1.695536,1.6698328,1.518467
1969,0.25119254,-0.10934588,0.0036053841,0.73541206,1.694529,1.694529,1.6687648,1.5174437
1970,0.25114876,-0.10949759,0.0036064638,0.7349689,1.6935178,1.6935178,1.6676943,1.5164175
1971,0.25110412,-0.10964967,0.003607538,0.7345243,1.6925038,1.6925038,1.6666198,1.5153881
1972,0.25105697,-0.109802075,0.0036085902,0.73407847,1.6914856,1.6914856,1.6655418,1.5143557
1973,0.25100723,-0.10995489,0.0036096212,0.73363096,1.6904655,1.6904655,1.6644615,1.51332
1974,0.25095645,-0.11010811,0.0036106454,0.7331821,1.6894407,1.6894407,1.6633757,1.5122805
1975,0.2509023,-0.110261776,0.0036116405,0.73273146,1.6884133,1.6884133,1.6622887,1.5112381
1976,0.25084776,-0.11041583,0.0036126357,0.7322794,1.6873808,1.6873808,1.6611965,1.510191
1977,0.2507894,-0.11057033,0.0036135972,0.73182577,1.6863458,1.6863458,1.6601007,1.509142
1978,0.25072983,-0.1107252,0.0036145502,0.73137057,1.6853082,1.6853082,1.6590016,1.5080891
1979,0.2506677,-0.11088051,0.003615482,0.7309139,1.6842662,1.6842662,1.6578989,1.5070328
1980,0.25060382,-0.111036174,0.0036164,0.73045564,1.6832205,1.6832205,1.6567928,1.5059723
1981,0.25053787,-0.11119224,0.0036173011,0.7299959,1.6821713,1.6821713,1.6556824,1.5049094
1982,0.2504694,-0.11134864,0.00361818,0.7295348,1.6811198,1.6811198,1.6545689,1.5038427
1983,0.2504002,-0.11150547,0.0036190567,0.72907203,1.6800642,1.6800642,1.6534516,1.5027729
1984,0.2503264,-0.111662775,0.0036198916,0.7286076,1.6790049,1.6790049,1.6523311,1.501699
1985,0.2502511,-0.11182044,0.0036207156,0.72814167,1.6779411,1.6779411,1.6512067,1.5006219
1986,0.2501747,-0.111978516,0.003621532,0.7276742,1.676875,1.676875,1.6500776,1.4995414
1987,0.25009608,-0.112137035,0.0036223312,0.727205,1.675805,1.675805,1.648946,1.498457
1988,0.25001317,-0.11229604,0.003623092,0.7267341,1.6747309,1.6747309,1.64781,1.4973694
1989,0.24992988,-0.11245539,0.0036238527,0.7262618,1.6736536,1.6736536,1.6466709,1.4962778
1990,0.24984276,-0.11261513,0.003624579,0.72578776,1.6725717,1.6725717,1.6455265,1.4951828
1991,0.24975514,-0.11277532,0.0036253047,0.7253122,1.6714867,1.6714867,1.6443794,1.4940845
1992,0.24966377,-0.11293591,0.0036259966,0.7248349,1.6703981,1.6703981,1.6432283,1.4929824
1993,0.24956933,-0.11309689,0.0036266623,0.72435623,1.6693068,1.6693068,1.6420739,1.4918761
1994,0.24947342,-0.11325828,0.003627317,0.7238758,1.6682092,1.6682092,1.6409147,1.4907668
1995,0.24937566,-0.113420084,0.0036279573,0.7233938,1.6671106,1.6671106,1.639752,1.4896533
1996,0.2492752,-0.11358233,0.0036285752,0.7229101,1.6660073,1.6660073,1.6385863,1.4885367
1997,0.24917218,-0.11374501,0.0036291718,0.7224246,1.6649,1.6649,1.6374158,1.4874159
1998,0.24906743,-0.11390812,0.0036297555,0.7219376,1.6637887,1.6637887,1.6362418,1.4862927
1999,0.24895927,-0.11407167,0.0036303094,0.7214488,1.6626738,1.6626738,1.6350635,1.485164
2000,0.24885058,-0.11423564,0.0036308623,0.7209583,1.6615548,1.6615548,1.6338811,1.4840331
2001,0.2487365,-0.11440003,0.0036313653,0.72046614,1.6604327,1.6604327,1.632695,1.4828976
2002,0.24862155,-0.114564836,0.003631864,0.71997243,1.6593059,1.6593059,1.6315047,1.4817586
2003,0.24850318,-0.11473004,0.003632332,0.71947694,1.6581757,1.6581757,1.6303107,1.4806145
2004,0.2483832,-0.11489567,0.0036327885,0.7189797,1.6570415,1.6570415,1.6291126,1.4794685
2005,0.24826047,-0.11506174,0.003633222,0.7184808,1.655903,1.655903,1.62791,1.4783176
2006,0.2481344,-0.115228266,0.0036336267,0.71798,1.6547623,1.6547623,1.6267046,1.4771637
2007,0.24800739,-0.11539524,0.0036340263,0.7174778,1.6536163,1.6536163,1.6254933,1.4760048
2008,0.24787632,-0.11556265,0.0036343897,0.71697354,1.6524651,1.6524651,1.6242794,1.4748424
2009,0.2477425,-0.115730464,0.0036347297,0.7164676,1.6513113,1.6513113,1.6230605,1.4736769
2010,0.24760729,-0.11589869,0.0036350598,0.71596,1.6501544,1.6501544,1.6218376,1.4725063
2011,0.24746984,-0.11606736,0.003635372,0.7154507,1.6489922,1.6489922,1.6206108,1.471333
2012,0.2473287,-0.11623648,0.003635652,0.71493953,1.6478262,1.6478262,1.6193796,1.4701546
2013,0.24718389,-0.116406076,0.0036358996,0.7144265,1.6466554,1.6466554,1.6181446,1.4689727
2014,0.24703798,-0.1165761,0.0036361408,0.7139117,1.6454821,1.6454821,1.6169046,1.4677866
2015,0.24688911,-0.11674657,0.003636357,0.7133951,1.6443043,1.6443043,1.6156617,1.4665968
2016,0.24673593,-0.11691745,0.0036365339,0.71287686,1.6431208,1.6431208,1.6144136,1.465403
2017,0.24658087,-0.11708883,0.003636697,0.7123564,1.6419356,1.6419356,1.6131608,1.4642043
2018,0.2464234,-0.117260635,0.0036368403,0.7118345,1.6407448,1.6407448,1.6119045,1.4630026
2019,0.2462627,-0.11743286,0.0036369557,0.7113106,1.6395496,1.6395496,1.6106439,1.4617965
2020,0.24609894,-0.11760556,0.0036370452,0.7107849,1.6383507,1.6383507,1.6093776,1.4605864
2021,0.24593258,-0.11777868,0.0036371127,0.7102574,1.6371481,1.6371481,1.6081086,1.4593713
2022,0.24576357,-0.11795228,0.0036371585,0.70972794,1.6359403,1.6359403,1.6068342,1.458154
2023,0.24559227,-0.118126266,0.0036371853,0.70919675,1.6347276,1.6347276,1.6055562,1.4569308
2024,0.245417,-0.11830074,0.0036371774,0.7086637,1.6335124,1.6335124,1.6042734,1.4557041
2025,0.2452399,-0.11847563,0.0036371553,0.70812875,1.6322914,1.6322914,1.6029862,1.4544723
2026,0.24506012,-0.118651055,0.0036371117,0.7075918,1.6310675,1.6310675,1.6016934,1.4532372
2027,0.24487638,-0.11882695,0.0036370335,0.7070529,1.6298386,1.6298386,1.600398,1.4519985
2028,0.24468943,-0.119003266,0.003636927,0.70651215,1.6286054,1.6286054,1.5990967,1.4507544
2029,0.24450105,-0.11918002,0.0036368107,0.70596945,1.6273674,1.6273674,1.5977912,1.4495059
2030,0.2443088,-0.119357266,0.0036366605,0.70542485,1.6261246,1.6261246,1.5964813,1.4482541
2031,0.24411395,-0.11953494,0.003636489,0.7048784,1.624879,1.624879,1.5951669,1.4469968
2032,0.24391663,-0.11971304,0.0036362966,0.70432997,1.6236275,1.6236275,1.5938488,1.4457359
2033,0.24371473,-0.11989166,0.003636064,0.7037796,1.6223724,1.6223724,1.5925242,1.4444709
2034,0.24351133,-0.12007071,0.0036358205,0.70322716,1.6211126,1.6211126,1.5911964,1.4432007
2035,0.24330461,-0.120250225,0.0036355483,0.7026729,1.6198487,1.6198487,1.5898633,1.4419265
2036,0.24309404,-0.120430276,0.0036352433,0.70211643,1.6185802,1.6185802,1.5885255,1.4406484
2037,0.24288054,-0.12061076,0.003634913,0.70155805,1.617306,1.617306,1.5871834,1.4393649
2038,0.24266374,-0.1207917,0.0036345546,0.7009977,1.6160278,1.6160278,1.5858363,1.4380778
2039,0.24244432,-0.120973125,0.0036341746,0.7004354,1.6147451,1.6147451,1.5844841,1.4367852
2040,0.2422223,-0.12115501,0.003633773,0.69987094,1.613458,1.613458,1.583128,1.4354892
2041,0.24199602,-0.12133735,0.0036333338,0.6993045,1.6121666,1.6121666,1.5817657,1.4341884
2042,0.24176809,-0.121520124,0.0036328824,0.69873613,1.6108696,1.6108696,1.580399,1.4328823
2043,0.24153532,-0.1217034,0.0036323871,0.69816566,1.6095686,1.6095686,1.579028,1.4315724
2044,0.24130057,-0.12188719,0.0036318775,0.69759315,1.6082624,1.6082624,1.577652,1.4302576
2045,0.24106233,-0.12207146,0.0036313378,0.69701844,1.6069514,1.6069514,1.5762713,1.4289382
2046,0.24082068,-0.12225622,0.003630769,0.69644153,1.6056374,1.6056374,1.5748852,1.4276139
2047,0.24057454,-0.1224415,0.0036301604,0.69586253,1.6043168,1.6043168,1.573494,1.4262854
2048,0.24032605,-0.12262723,0.0036295326,0.69528157,1.602991,1.602991,1.5720984,1.4249517
2049,0.24007538,-0.12281343,0.0036288882,0.69469845,1.6016606,1.6016606,1.5706974,1.4236134
2050,0.23982094,-0.1230001,0.0036282104,0.6941133,1.600327,1.600327,1.5692914,1.4222703
2051,0.23956302,-0.12318719,0.003627502,0.6935261,1.5989867,1.5989867,1.56788,1.4209229
2052,0.23930076,-0.12337481,0.0036267557,0.69293666,1.597643,1.597643,1.5664647,1.4195703
2053,0.23903638,-0.123562895,0.003625993,0.69234514,1.5962929,1.5962929,1.5650436,1.4182123
2054,0.23876855,-0.12375151,0.0036252006,0.6917513,1.5949382,1.5949382,1.5636163,1.4168506
2055,0.23849767,-0.12394065,0.0036243834,0.6911553,1.5935801,1.5935801,1.5621846,1.4154834
2056,0.23822317,-0.12413022,0.003623534,0.6905571,1.592214,1.592214,1.560748,1.4141114
2057,0.23794487,-0.124320365,0.0036226523,0.68995667,1.5908458,1.5908458,1.5593066,1.4127347
2058,0.23766327,-0.12451092,0.003621742,0.6893541,1.5894712,1.5894712,1.5578586,1.4113536
2059,0.23737982,-0.12470201,0.0036208183,0.68874925,1.5880911,1.5880911,1.556407,1.4099661
2060,0.23709187,-0.12489357,0.0036198546,0.68814224,1.5867065,1.5867065,1.5549486,1.4085747
2061,0.2368006,-0.1250856,0.003618862,0.68753296,1.5853171,1.5853171,1.553486,1.4071784
2062,0.2365052,-0.12527816,0.0036178336,0.6869214,1.583923,1.583923,1.5520176,1.4057764
2063,0.23620734,-0.1254712,0.0036167854,0.6863077,1.5825232,1.5825232,1.5505441,1.4043694
2064,0.23590472,-0.12566477,0.0036156948,0.6856916,1.5811174,1.5811174,1.5490639,1.4029583
2065,0.23560067,-0.12585889,0.0036145956,0.68507314,1.5797068,1.5797068,1.5475786,1.4015412
2066,0.23528998,-0.12605347,0.0036134345,0.68445235,1.5782912,1.5782912,1.5460893,1.4001191
2067,0.23497815,-0.12624855,0.003612267,0.68382937,1.5768697,1.5768697,1.5445929,1.3986912
2068,0.23466168,-0.12644418,0.0036110585,0.683204,1.5754437,1.5754437,1.5430925,1.3972589
2069,0.2343427,-0.1266402,0.003609829,0.68257636,1.5740113,1.5740113,1.541585,1.3958209
2070,0.23402049,-0.12683679,0.0036085728,0.68194646,1.5725745,1.5725745,1.5400724,1.3943781
2071,0.2336936,-0.12703386,0.0036072745,0.68131405,1.5711312,1.5711312,1.5385548,1.3929296
2072,0.23336458,-0.12723145,0.0036059604,0.68067944,1.5696838,1.5696838,1.5370308,1.3914764
2073,0.23302922,-0.12742957,0.0036045879,0.6800423,1.5682311,1.5682311,1.5355023,1.3900177
2074,0.23269242,-0.1276283,0.0036032072,0.67940253,1.5667714,1.5667714,1.533967,1.3885528
2075,0.23235144,-0.12782751,0.0036017895,0.6787605,1.5653069,1.5653069,1.5324256,1.3870838
2076,0.23200722,-0.12802719,0.003600344,0.6781161,1.5638367,1.5638367,1.5308801,1.3856084
2077,0.23165837,-0.12822738,0.0035988577,0.67746925,1.5623616,1.5623616,1.529327,1.3841274
2078,0.23130798,-0.12842804,0.00359736,0.67682016,1.5608807,1.5608807,1.527769,1.3826419
2079,0.23095216,-0.1286292,0.0035958136,0.6761686,1.559394,1.559394,1.5262047,1.3811504
2080,0.23059332,-0.12883088,0.003594242,0.67551446,1.5579016,1.5579016,1.5246358,1.3796535
2081,0.2302315,-0.12903321,0.0035926471,0.6748577,1.556404,1.556404,1.5230596,1.3781508
2082,0.2298642,-0.12923606,0.0035910027,0.67419827,1.5548999,1.5548999,1.5214773,1.3766426
2083,0.22949445,-0.12943938,0.0035893384,0.6735366,1.5533904,1.5533904,1.5198896,1.375129
2084,0.22912079,-0.12964323,0.0035876401,0.67287236,1.551875,1.551875,1.5182959,1.3736099
2085,0.22874345,-0.12984757,0.0035859102,0.67220557,1.550354,1.550354,1.5166951,1.3720851
2086,0.228362,-0.13005245,0.0035841444,0.67153627,1.5488273,1.5488273,1.515089,1.3705537
2087,0.22797774,-0.13025783,0.0035823556,0.6708645,1.5472944,1.5472944,1.5134768,1.3690175
2088,0.2275887,-0.13046373,0.0035805244,0.67019016,1.545755,1.545755,1.5118592,1.3674749
2089,0.22719732,-0.13067019,0.0035786752,0.66951317,1.5442106,1.5442106,1.5102348,1.365927
2090,0.22680156,-0.13087721,0.0035767877,0.6688335,1.5426601,1.5426601,1.5086039,1.3643731
2091,0.2264007,-0.1310848,0.003574855,0.66815114,1.5411034,1.5411034,1.5069671,1.3628135
2092,0.22599845,-0.13129292,0.0035729138,0.6674661,1.539541,1.539541,1.505324,1.3612478
2093,0.22559,-0.13150157,0.0035709157,0.6667784,1.5379717,1.5379717,1.5036731,1.3596765
2094,0.22517857,-0.13171068,0.0035688924,0.6660883,1.536397,1.536397,1.5020175,1.3580983
2095,0.22476396,-0.13192034,0.003566843,0.66539544,1.5348161,1.5348161,1.5003558,1.3565158
2096,0.2243453,-0.13213053,0.0035647582,0.66469985,1.5332285,1.5332285,1.4986877,1.3549254
2097,0.22392417,-0.13234131,0.0035626548,0.6640016,1.5316359,1.5316359,1.4970123,1.3533307
2098,0.22349682,-0.13255256,0.003560494,0.66330063,1.5300363,1.5300363,1.4953301,1.3517288
2099,0.22306699,-0.13276443,0.0035583142,0.6625968,1.5284305,1.5284305,1.4936422,1.3501214
2100,0.22263405,-0.1329768,0.0035561083,0.6618903,1.5268182,1.5268182,1.4919473,1.3485079
2101,0.22219494,-0.13318977,0.003553847,0.6611811,1.5251999,1.5251999,1.4902459,1.3468872
2102,0.22175288,-0.13340321,0.003551561,0.66046906,1.5235747,1.5235747,1.4885374,1.3452606
2103,0.22130692,-0.13361728,0.0035492422,0.6597542,1.5219434,1.5219434,1.486823,1.343628
2104,0.22085716,-0.13383181,0.0035468896,0.6590366,1.520306,1.520306,1.4851013,1.3419892
2105,0.22040397,-0.13404691,0.003544509,0.6583162,1.5186616,1.5186616,1.4833732,1.3403442
2106,0.2199468,-0.13426259,0.0035420938,0.65759283,1.517011,1.517011,1.481638,1.3386933
2107,0.2194844,-0.13447882,0.0035396323,0.6568667,1.5153537,1.5153537,1.4798957,1.337036
2108,0.21902038,-0.13469557,0.0035371596,0.6561377,1.5136898,1.5136898,1.4781468,1.335371
2109,0.21855128,-0.13491285,0.0035346413,0.6554059,1.51202,1.51202,1.4763916,1.3337
2110,0.218078,-0.13513075,0.0035320874,0.654671,1.5103428,1.5103428,1.4746288,1.3320231
2111,0.21760088,-0.13534915,0.0035295002,0.65393335,1.5086589,1.5086589,1.4728587,1.3303398
2112,0.21711972,-0.13556814,0.0035268788,0.6531928,1.5069692,1.5069692,1.4710815,1.3286489
2113,0.21663491,-0.13578768,0.003524226,0.65244913,1.5052716,1.5052716,1.4692978,1.3269519
2114,0.21614668,-0.13600779,0.0035215446,0.6517025,1.5035678,1.5035678,1.4675077,1.3252486
2115,0.21565399,-0.13622847,0.0035188247,0.650953,1.5018572,1.5018572,1.4657093,1.3235393
2116,0.2151569,-0.13644968,0.0035160657,0.6502005,1.5001386,1.5001386,1.4639041,1.321822
2117,0.2146565,-0.13667142,0.0035132794,0.649445,1.4984143,1.4984143,1.4620917,1.3200978
2118,0.21415225,-0.13689372,0.0035104598,0.6486865,1.4966835,1.4966835,1.4602718,1.3183676
2119,0.21364373,-0.13711655,0.003507603,0.64792496,1.494945,1.494945,1.458445,1.3166301
2120,0.21313211,-0.13733995,0.0035047207,0.6471605,1.4931996,1.4931996,1.4566106,1.3148865
2121,0.2126158,-0.13756399,0.0035017978,0.64639276,1.4914474,1.4914474,1.4547693,1.3131356
2122,0.21209487,-0.1377886,0.0034988348,0.6456219,1.4896876,1.4896876,1.4529197,1.311378
2123,0.21157137,-0.13801372,0.0034958508,0.6448479,1.4879206,1.4879206,1.4510636,1.3096129
2124,0.21104276,-0.13823944,0.0034928222,0.64407086,1.4861465,1.4861465,1.4491996,1.3078414
2125,0.21051136,-0.13846573,0.003489771,0.64329064,1.4843656,1.4843656,1.4473276,1.3060621
2126,0.20997502,-0.13869254,0.0034866757,0.6425073,1.4825768,1.4825768,1.4454482,1.3042771
2127,0.20943469,-0.13891992,0.0034835462,0.64172083,1.4807806,1.4807806,1.4435601,1.3024833
2128,0.2088903,-0.1391479,0.003480382,0.6409312,1.4789773,1.4789773,1.4416662,1.3006833
2129,0.20834273,-0.1393764,0.0034771913,0.64013827,1.4771678,1.4771678,1.4397634,1.298876
2130,0.20779057,-0.13960548,0.0034739606,0.6393422,1.4753497,1.4753497,1.4378543,1.2970613
2131,0.20723481,-0.13983513,0.0034706995,0.63854283,1.4735247,1.4735247,1.4359362,1.2952397
2132,0.20667377,-0.14006543,0.003467392,0.6377401,1.4716914,1.4716914,1.4340107,1.2934105
2133,0.20611106,-0.14029624,0.003464073,0.6369342,1.4698511,1.4698511,1.4320766,1.2915742
2134,0.20554252,-0.14052765,0.0034607016,0.6361249,1.468003,1.468003,1.4301353,1.2897297
2135,0.20497128,-0.14075962,0.003457309,0.63531226,1.466147,1.466147,1.4281855,1.2878792
2136,0.20439449,-0.14099213,0.003453866,0.6344965,1.4642841,1.4642841,1.4262273,1.2860193
2137,0.2038142,-0.14122523,0.0034503944,0.63367724,1.4624124,1.4624124,1.4242615,1.2841524
2138,0.20323096,-0.14145888,0.0034468984,0.63285464,1.4605346,1.4605346,1.422287,1.2822796
2139,0.2026423,-0.14169316,0.0034433547,0.63202864,1.4586487,1.4586487,1.420305,1.2803978
2140,0.2020505,-0.14192802,0.0034397852,0.6311991,1.4567534,1.4567534,1.418314,1.2785078
2141,0.20145436,-0.14216344,0.003436178,0.6303662,1.4548507,1.4548507,1.4163158,1.2766122
2142,0.20085505,-0.14239943,0.0034325449,0.6295299,1.4529403,1.4529403,1.4143083,1.2747068
2143,0.20025098,-0.14263597,0.0034288694,0.6286902,1.4510224,1.4510224,1.4122934,1.2727942
2144,0.1996427,-0.14287306,0.0034251576,0.627847,1.4490957,1.4490957,1.4102696,1.2708741
2145,0.19903141,-0.14311072,0.0034214214,0.62700033,1.4471618,1.4471618,1.4082372,1.2689459
2146,0.19841546,-0.14334902,0.0034176449,0.6261501,1.44522,1.44522,1.4061962,1.26701
2147,0.19779608,-0.14358789,0.0034138395,0.6252963,1.4432689,1.4432689,1.4041475,1.2650666
2148,0.19717315,-0.14382741,0.0034100055,0.62443864,1.4413103,1.4413103,1.4020895,1.2631148
2149,0.19654478,-0.14406748,0.0034061226,0.6235776,1.4393433,1.4393433,1.4000214,1.2611532
2150,0.19591399,-0.14430808,0.0034022206,0.622713,1.4373676,1.4373676,1.3979465,1.2591864
2151,0.19527878,-0.14454918,0.0033982797,0.62184495,1.4353828,1.4353828,1.3958622,1.2572094
2152,0.19463874,-0.1447909,0.0033942964,0.62097317,1.433391,1.433391,1.3937695,1.2552258
2153,0.19399506,-0.14503324,0.003390283,0.6200977,1.4313916,1.4313916,1.391668,1.253234
2154,0.19334722,-0.14527619,0.0033862342,0.61921835,1.4293823,1.4293823,1.3895564,1.2512317
2155,0.19269563,-0.14551972,0.0033821536,0.6183355,1.427364,1.427364,1.3874366,1.2492225
2156,0.19204104,-0.14576384,0.0033780488,0.6174487,1.4253384,1.4253384,1.3853072,1.2472048
2157,0.19138302,-0.14600854,0.0033739156,0.61655825,1.4233018,1.4233018,1.3831692,1.2451785
2158,0.19071938,-0.14625372,0.0033697311,0.61566424,1.4212595,1.4212595,1.3810225,1.2431452
2159,0.19005272,-0.14649954,0.0033655225,0.6147663,1.4192071,1.4192071,1.3788663,1.2411007
2160,0.18938138,-0.14674588,0.0033612726,0.6138647,1.4171458,1.4171458,1.3767002,1.2390501
2161,0.18870632,-0.14699285,0.0033569916,0.6129592,1.4150766,1.4150766,1.3745258,1.2369894
2162,0.18802807,-0.14724043,0.003352685,0.61204964,1.4129977,1.4129977,1.3723409,1.2349215
2163,0.18734494,-0.14748865,0.0033483359,0.6111362,1.4109094,1.4109094,1.3701478,1.2328438
2164,0.18665928,-0.14773738,0.0033439666,0.61021894,1.4088129,1.4088129,1.3679453,1.2307568
2165,0.18596797,-0.1479867,0.0033395467,0.60929775,1.4067068,1.4067068,1.3657324,1.2286612
2166,0.18527374,-0.14823657,0.0033351032,0.60837275,1.404592,1.404592,1.3635099,1.2265581
2167,0.18457599,-0.14848696,0.0033306293,0.6074438,1.4024669,1.4024669,1.3612783,1.2244449
2168,0.18387473,-0.14873797,0.0033261268,0.6065109,1.4003338,1.4003338,1.3590372,1.2223239
2169,0.1831682,-0.14898959,0.0033215778,0.6055738,1.3981923,1.3981923,1.3567855,1.2201924
2170,0.18245868,-0.14924185,0.0033170055,0.6046326,1.3960403,1.3960403,1.3545245,1.2180533
2171,0.18174654,-0.14949468,0.0033124122,0.60368735,1.3938786,1.3938786,1.3522536,1.2159036
2172,0.18102962,-0.14974797,0.0033077758,0.6027383,1.3917072,1.3917072,1.3499727,1.2137454
2173,0.18030825,-0.15000182,0.0033031008,0.60178524,1.3895276,1.3895276,1.3476816,1.2115786
2174,0.17958422,-0.15025629,0.003298405,0.6008279,1.3873386,1.3873386,1.3453809,1.2094024
2175,0.17885706,-0.15051138,0.0032936845,0.5998664,1.3851396,1.3851396,1.343071,1.2072158
2176,0.17812383,-0.15076703,0.0032889086,0.59890056,1.3829306,1.3829306,1.3407494,1.205021
2177,0.1773887,-0.15102327,0.0032841198,0.59793067,1.3807118,1.3807118,1.3384178,1.2028161
2178,0.17664884,-0.15128012,0.0032792895,0.59695643,1.3784826,1.3784826,1.3360767,1.2006018
2179,0.17590593,-0.1515375,0.0032744342,0.5959781,1.3762442,1.3762442,1.333725,1.1983774
2180,0.17515928,-0.15179539,0.0032695467,0.5949956,1.3739969,1.3739969,1.3313624,1.1961446
2181,0.17440878,-0.15205385,0.0032646263,0.5940088,1.3717393,1.3717393,1.3289905,1.1939018
2182,0.17365478,-0.15231295,0.0032596772,0.5930176,1.3694718,1.3694718,1.3266066,1.19165
2183,0.17289606,-0.15257263,0.003254687,0.59202194,1.3671924,1.3671924,1.3242134,1.1893872
2184,0.17213419,-0.15283287,0.0032496706,0.591022,1.3649048,1.3649048,1.3218079,1.1871147
2185,0.17136978,-0.15309368,0.0032446345,0.5900177,1.3626066,1.3626066,1.319393,1.1848322
2186,0.17060064,-0.15335502,0.0032395564,0.58900905,1.3602989,1.3602989,1.3169669,1.1825407
2187,0.16982852,-0.15361692,0.0032344544,0.58799595,1.3579799,1.3579799,1.3145306,1.1802377
2188,0.16905205,-0.15387936,0.003229314,0.58697844,1.355651,1.355651,1.3120837,1.1779268
2189,0.16827346,-0.15414245,0.0032241591,0.58595634,1.3533112,1.3533112,1.3096241,1.1756045
2190,0.16749041,-0.15440603,0.0032189644,0.5849299,1.3509613,1.3509613,1.3071549,1.1732728
2191,0.16670462,-0.15467018,0.003213748,0.58389866,1.3486003,1.3486003,1.3046751,1.1709291
2192,0.16591524,-0.15493493,0.0032085015,0.58286303,1.3462291,1.3462291,1.3021817,1.1685767
2193,0.16512257,-0.15520021,0.0032032279,0.58182275,1.3438486,1.3438486,1.2996798,1.1662139
2194,0.16432536,-0.15546602,0.0031979138,0.58077794,1.341456,1.341456,1.2971653,1.1638407
2195,0.16352613,-0.15573241,0.0031925854,0.57972854,1.3390527,1.3390527,1.2946402,1.161457
2196,0.16272163,-0.15599936,0.00318721,0.5786744,1.3366393,1.3366393,1.292102,1.1590621
2197,0.16191483,-0.15626684,0.0031818165,0.5776156,1.3342152,1.3342152,1.2895542,1.1566571
2198,0.16110457,-0.15653484,0.0031763942,0.57655203,1.3317788,1.3317788,1.286994,1.1542412
2199,0.1602913,-0.15680344,0.0031709475,0.5754838,1.3293318,1.3293318,1.2844225,1.1518142
2200,0.15947528,-0.15707262,0.003165479,0.5744107,1.3268751,1.3268751,1.2818397,1.149378
2201,0.15865347,-0.15734231,0.0031599577,0.5733327,1.3244048,1.3244048,1.2792434,1.1469301
2202,0.1578305,-0.15761253,0.0031544305,0.57225,1.3219248,1.3219248,1.276637,1.1444715
2203,0.15700379,-0.15788329,0.0031488708,0.5711626,1.319433,1.319433,1.274018,1.1420023
2204,0.15617414,-0.15815453,0.0031432868,0.57007027,1.316931,1.316931,1.2713871,1.139521
2205,0.15534046,-0.15842634,0.0031376681,0.56897306,1.3144163,1.3144163,1.2687451,1.1370289
2206,0.1545055,-0.1586987,0.003132042,0.5678708,1.3118906,1.3118906,1.2660904,1.1345264
2207,0.15366665,-0.15897164,0.0031263828,0.5667635,1.3093538,1.3093538,1.2634228,1.1320127
2208,0.15282324,-0.15924507,0.0031206831,0.56565124,1.3068043,1.3068043,1.2607434,1.1294872
2209,0.1519787,-0.15951899,0.003114977,0.5645342,1.3042444,1.3042444,1.2580522,1.1269506
2210,0.15112959,-0.15979342,0.00310923,0.5634121,1.3016726,1.3016726,1.2553484,1.1244034
2211,0.15027796,-0.16006835,0.003103463,0.5622849,1.2990878,1.2990878,1.2526314,1.121843
2212,0.1494229,-0.16034381,0.0030976671,0.5611526,1.2964928,1.2964928,1.2499027,1.1192724
2213,0.14856544,-0.16061985,0.0030918529,0.56001496,1.2938849,1.2938849,1.2471609,1.1166891
2214,0.14770381,-0.16089644,0.0030860025,0.5588722,1.2912642,1.2912642,1.2444069,1.114095
2215,0.14684103,-0.16117348,0.003080145,0.55772436,1.2886323,1.2886323,1.2416389,1.111488
2216,0.14597458,-0.16145101,0.003074256,0.55657136,1.2859883,1.2859883,1.238859,1.1088713
2217,0.14510424,-0.16172902,0.0030683328,0.55541307,1.2833319,1.2833319,1.2360654,1.1062415
2218,0.14423153,-0.1620076,0.0030623914,0.55424947,1.280663,1.280663,1.2332608,1.1035999
2219,0.14335829,-0.16228664,0.0030564493,0.5530806,1.2779816,1.2779816,1.2304403,1.1009458
2220,0.14248025,-0.16256616,0.0030504642,0.55190647,1.2752882,1.2752882,1.2276101,1.0982804
2221,0.14159964,-0.16284613,0.0030444576,0.55072695,1.2725819,1.2725819,1.2247641,1.0956029
2222,0.14071673,-0.16312662,0.0030384336,0.549542,1.2698644,1.2698644,1.2219061,1.0929124
2223,0.13983026,-0.16340756,0.0030323784,0.5483517,1.2671329,1.2671329,1.2190337,1.0902107
2224,0.13894235,-0.16368903,0.0030263138,0.547156,1.2643877,1.2643877,1.2161489,1.0874963
2225,0.13805209,-0.16397096,0.0030202307,0.54595476,1.2616314,1.2616314,1.2132493,1.0847696
2226,0.13715842,-0.16425338,0.0030141182,0.5447479,1.258862,1.258862,1.2103373,1.0820309
2227,0.1362619,-0.16453625,0.0030079815,0.54353553,1.2560793,1.2560793,1.2074115,1.0792785
2228,0.13536355,-0.16481954,0.0030018308,0.54231787,1.2532834,1.2532834,1.2044706,1.0765136
2229,0.13446288,-0.16510327,0.0029956615,0.5410944,1.2504747,1.2504747,1.201517,1.0737363
2230,0.13355866,-0.16538754,0.002989462,0.53986526,1.2476532,1.2476532,1.1985496,1.070947
2231,0.13265304,-0.16567226,0.002983253,0.5386305,1.2448179,1.2448179,1.1955673,1.0681432
2232,0.13174526,-0.1659574,0.0029770266,0.53739005,1.2419685,1.2419685,1.1925721,1.0653279
2233,0.13083515,-0.16624299,0.0029707814,0.5361438,1.2391067,1.2391067,1.1895618,1.0624983
2234,0.12992264,-0.16652898,0.0029645162,0.5348919,1.2362314,1.2362314,1.1865377,1.0596561
2235,0.12900773,-0.16681534,0.0029582307,0.53363436,1.233342,1.233342,1.1835,1.0568018
2236,0.12809029,-0.16710219,0.002951925,0.53237087,1.2304397,1.2304397,1.1804456,1.0539336
2237,0.12717134,-0.16738945,0.002945608,0.5311015,1.2275227,1.2275227,1.1773785,1.0510519
2238,0.1262499,-0.16767706,0.0029392694,0.5298264,1.224592,1.224592,1.1742971,1.0481571
2239,0.12532538,-0.16796526,0.0029329064,0.52854514,1.2216481,1.2216481,1.1712008,1.0452485
2240,0.12440024,-0.1682537,0.0029265394,0.5272581,1.218689,1.218689,1.1680883,1.0423272
2241,0.12347254,-0.1685426,0.0029201512,0.52596503,1.2157183,1.2157183,1.1649631,1.0393922
2242,0.12254448,-0.16883184,0.0029137633,0.52466613,1.2127318,1.2127318,1.1618215,1.036443
2243,0.12161304,-0.16912155,0.002907346,0.5233611,1.2097315,1.2097315,1.158665,1.0334812
2244,0.12067962,-0.1694116,0.0029009122,0.52204984,1.2067161,1.2067161,1.1554933,1.0305041
2245,0.11974487,-0.169702,0.0028944686,0.52073264,1.2036872,1.2036872,1.1523079,1.0275121
2246,0.11880824,-0.16999272,0.0028880094,0.51940936,1.2006427,1.2006427,1.149106,1.024508
2247,0.11786942,-0.17028381,0.0028815323,0.5180799,1.1975851,1.1975851,1.1458879,1.0214905
2248,0.11692993,-0.1705753,0.0028750524,0.5167442,1.1945121,1.1945121,1.1426556,1.0184569
2249,0.11598891,-0.17086715,0.0028685606,0.5154022,1.1914251,1.1914251,1.1394075,1.0154109
2250,0.115044996,-0.17115937,0.0028620437,0.514054,1.1883224,1.1883224,1.1361438,1.0123489
2251,0.114099026,-0.17145187,0.0028555088,0.5126995,1.1852046,1.1852046,1.1328644,1.0092741
2252,0.11315386,-0.17174472,0.0028489858,0.51133865,1.1820731,1.1820731,1.1295683,1.006183
2253,0.11220606,-0.17203788,0.0028424393,0.50997144,1.178926,1.178926,1.1262586,1.0030775
2254,0.11125663,-0.17233136,0.0028358798,0.50859785,1.1757637,1.1757637,1.1229306,0.9999576
2255,0.11030622,-0.17262505,0.0028293126,0.507218,1.1725858,1.1725858,1.1195877,0.996824
2256,0.10935445,-0.17291914,0.002822736,0.5058316,1.1693931,1.1693931,1.1162285,0.993676
2257,0.10840237,-0.17321345,0.002816158,0.5044387,1.1661849,1.1661849,1.1128529,0.99051243
2258,0.10744731,-0.17350812,0.0028095543,0.5030391,1.1629611,1.1629611,1.1094606,0.9873332
2259,0.106492445,-0.17380302,0.0028029548,0.50163317,1.1597216,1.1597216,1.1060525,0.9841401
2260,0.10553706,-0.1740982,0.0027963524,0.50022054,1.1564676,1.1564676,1.1026266,0.9809317
2261,0.10457866,-0.17439358,0.0027897223,0.4988014,1.1531963,1.1531963,1.0991862,0.977707
2262,0.103621125,-0.1746893,0.0027831043,0.4973755,1.14991,1.14991,1.0957274,0.9744679
2263,0.10266103,-0.17498513,0.0027764617,0.49594295,1.1466076,1.1466076,1.0922523,0.97121304
2264,0.10170181,-0.17528124,0.0027698306,0.49450374,1.143289,1.143289,1.0887594,0.9679437
2265,0.10074076,-0.17557761,0.0027631838,0.49305764,1.1399548,1.1399548,1.0852515,0.9646568
2266,0.09977931,-0.1758742,0.002756535,0.49160478,1.1366045,1.1366045,1.081725,0.9613554
2267,0.09881766,-0.17617093,0.002749886,0.49014515,1.1332369,1.1332369,1.0781814,0.9580394
2268,0.09785478,-0.17646782,0.002743226,0.48867878,1.1298542,1.1298542,1.0746212,0.9547055
2269,0.096891314,-0.17676494,0.0027365626,0.48720548,1.1264542,1.1264542,1.0710435,0.9513579
2270,0.09592703,-0.17706218,0.0027298923,0.48572522,1.1230384,1.1230384,1.0674483,0.9479934
2271,0.094962195,-0.17735969,0.0027232189,0.4842379,1.1196063,1.1196063,1.0638353,0.94461215
2272,0.093997315,-0.17765729,0.002716546,0.48274368,1.1161562,1.1161562,1.0602051,0.9412158
2273,0.09303182,-0.17795509,0.0027098693,0.48124236,1.1126897,1.1126897,1.0565556,0.9378013
2274,0.092065156,-0.17825297,0.0027031812,0.47973397,1.1092062,1.1092062,1.0528895,0.93437123
2275,0.091099754,-0.17855091,0.0026965067,0.47821867,1.1057066,1.1057066,1.0492057,0.9309252
2276,0.090133086,-0.17884897,0.0026898205,0.47669622,1.1021888,1.1021888,1.0455036,0.9274635
2277,0.08916648,-0.17914717,0.0026831364,0.47516656,1.0986547,1.0986547,1.0417826,0.9239844
2278,0.088200375,-0.17944549,0.0026764588,0.47362962,1.0951031,1.0951031,1.0380441,0.920488
2279,0.08723387,-0.1797438,0.0026697766,0.47208562,1.0915337,1.0915337,1.0342869,0.9169751
2280,0.08626807,-0.18004215,0.002663102,0.4705344,1.0879469,1.0879469,1.0305122,0.91344565
2281,0.08530076,-0.18034057,0.0026564132,0.4689758,1.0843433,1.0843433,1.0267172,0.90990055
2282,0.084335655,-0.18063897,0.0026497461,0.46741006,1.0807215,1.0807215,1.0229045,0.9063366
2283,0.083369955,-0.18093748,0.0026430744,0.46583673,1.0770824,1.0770824,1.0190738,0.902756
2284,0.08240466,-0.18123595,0.002636406,0.46425617,1.0734252,1.0734252,1.015223,0.899159
2285,0.08143973,-0.1815345,0.0026297423,0.46266806,1.0697498,1.0697498,1.0113554,0.8955421
2286,0.080474034,-0.18183301,0.0026230705,0.46107253,1.0660563,1.0660563,1.007465,0.89190996
2287,0.079509765,-0.18213141,0.0026164118,0.45946962,1.0623451,1.0623451,1.0035589,0.88825923
2288,0.078546986,-0.18242975,0.0026097673,0.45785928,1.0586157,1.0586157,0.99963206,0.8845925
2289,0.07758355,-0.18272805,0.002603116,0.45624134,1.0548681,1.0548681,0.9956856,0.88090634
2290,0.07662058,-0.18302634,0.0025964691,0.4546157,1.0511013,1.0511013,0.991721,0.8772042
2291,0.075659245,-0.18332455,0.0025898379,0.4529825,1.0473168,1.0473168,0.9877378,0.8734824
2292,0.07469678,-0.18362266,0.0025831943,0.45134154,1.0435137,1.0435137,0.9837301,0.86974263
2293,0.0737382,-0.18392055,0.0025765875,0.44969317,1.0396912,1.0396912,0.9797074,0.8659853
2294,0.07277778,-0.18421829,0.0025699607,0.44803718,1.0358509,1.0358509,0.97566295,0.8622105
2295,0.07182005,-0.1845159,0.0025633594,0.44637334,1.0319921,1.0319921,0.97159886,0.85841745
2296,0.07086252,-0.18481342,0.0025567594,0.44470158,1.0281135,1.0281135,0.96751463,0.85460436
2297,0.06990728,-0.18511084,0.0025501812,0.443022,1.0242157,1.0242157,0.96341085,0.8507745
2298,0.068951815,-0.18540788,0.002543597,0.44133487,1.020298,1.020298,0.95928556,0.84692574
2299,0.06799756,-0.1857047,0.0025370226,0.43963987,1.0163624,1.0163624,0.9551404,0.84305716
2300,0.06704679,-0.18600127,0.0025304807,0.43793705,1.0124078,1.0124078,0.9509745,0.8391708
2301,0.06609647,-0.18629776,0.0025239422,0.43622613,1.0084325,1.0084325,0.9467902,0.83526623
2302,0.065146625,-0.18659392,0.0025174054,0.4345072,1.0044382,1.0044382,0.94258153,0.8313427
2303,0.06419888,-0.18688977,0.0025108864,0.4327804,1.0004239,1.0004239,0.93835485,0.8273993
2304,0.063252956,-0.18718529,0.0025043825,0.43104574,0.9963902,0.9963902,0.93410707,0.8234378
2305,0.062308267,-0.18748052,0.002497888,0.429303,0.9923363,0.9923363,0.9298373,0.8194554
2306,0.061365277,-0.18777546,0.0024914073,0.42755204,0.98826355,0.98826355,0.9255497,0.8154547
2307,0.060423136,-0.18807003,0.0024849316,0.42579308,0.98416954,0.98416954,0.9212353,0.81143415
2308,0.059484124,-0.18836415,0.0024784827,0.42402622,0.98005635,0.98005635,0.91690266,0.8073939
2309,0.05854726,-0.18865788,0.0024720514,0.4222511,0.9759222,0.9759222,0.9125487,0.80333585
2310,0.05761206,-0.18895125,0.0024656332,0.42046773,0.97176856,0.97176856,0.9081737,0.79925627
2311,0.056678534,-0.18924418,0.002459227,0.41867623,0.96759355,0.96759355,0.90377593,0.7951571
2312,0.055748418,-0.18953666,0.0024528508,0.41687658,0.9633983,0.9633983,0.8993575,0.79103833
2313,0.054819077,-0.18982852,0.002446476,0.4150689,0.9591822,0.9591822,0.89491683,0.7868988
2314,0.053893253,-0.19012001,0.0024401327,0.4132527,0.9549469,0.9549469,0.8904533,0.78274155
2315,0.05296828,-0.19041108,0.0024337936,0.4114281,0.95068944,0.95068944,0.8859695,0.7785626
2316,0.052045032,-0.19070159,0.0024274662,0.40959525,0.94641113,0.94641113,0.8814628,0.77436405
2317,0.05112624,-0.19099137,0.002421176,0.4077543,0.9421117,0.9421117,0.8769343,0.7701437
2318,0.05020967,-0.19128057,0.0024149024,0.40590507,0.9377916,0.9377916,0.8723828,0.7659034
2319,0.049294874,-0.19156922,0.002408641,0.40404734,0.93345076,0.93345076,0.86780846,0.7616419
2320,0.048383296,-0.19185737,0.0024024067,0.40218106,0.9290881,0.9290881,0.8632119,0.7573618
2321,0.047474474,-0.19214484,0.002396193,0.40030634,0.92470306,0.92470306,0.85859424,0.7530588
2322,0.046568424,-0.19243155,0.0023899998,0.39842337,0.9202977,0.9202977,0.85395205,0.74873555
2323,0.045665815,-0.19271746,0.0023838328,0.39653212,0.9158705,0.9158705,0.84928846,0.74439096
2324,0.044766188,-0.19300273,0.0023776891,0.39463228,0.91142184,0.91142184,0.8446008,0.74002767
2325,0.043868303,-0.19328743,0.0023715573,0.39272368,0.9069511,0.9069511,0.8398897,0.73564065
2326,0.04297486,-0.1935713,0.0023654616,0.3908066,0.9024583,0.9024583,0.8351563,0.73123246
2327,0.042084485,-0.19385424,0.0023593872,0.38888133,0.89794326,0.89794326,0.8304001,0.72680324
2328,0.041196793,-0.19413632,0.002353331,0.38694757,0.8934077,0.8934077,0.8256195,0.72235245
2329,0.040312335,-0.19441767,0.0023473,0.38500503,0.8888491,0.8888491,0.82081586,0.7178814
2330,0.039432213,-0.19469821,0.0023413042,0.38305384,0.88426834,0.88426834,0.81598926,0.713388
2331,0.038555786,-0.19497782,0.002335336,0.38109416,0.8796645,0.8796645,0.8111386,0.7088728
2332,0.037681773,-0.1952564,0.0023293816,0.37912598,0.87503844,0.87503844,0.8062638,0.70433545
2333,0.036812708,-0.19553402,0.0023234673,0.3771493,0.87039053,0.87039053,0.80136544,0.6997766
2334,0.03594576,-0.1958108,0.0023175655,0.37516376,0.8657199,0.8657199,0.79644316,0.69519514
2335,0.035083324,-0.19608659,0.002311699,0.3731696,0.861026,0.861026,0.7914962,0.69059116
2336,0.03422399,-0.19636126,0.0023058525,0.3711669,0.8563091,0.8563091,0.7865259,0.68596643
2337,0.033370316,-0.19663481,0.0023000513,0.3691557,0.85156983,0.85156983,0.78153056,0.6813188
2338,0.032519475,-0.1969073,0.0022942678,0.36713588,0.84680784,0.84680784,0.7765126,0.6766459
2339,0.0316727,-0.19717877,0.0022885147,0.36510715,0.8420224,0.8420224,0.7714697,0.67195594
2340,0.030830368,-0.19744912,0.0022827948,0.3630697,0.83721375,0.83721375,0.7664027,0.66723853
2341,0.029992297,-0.1977181,0.002277104,0.36102402,0.8323809,0.8323809,0.7613085,0.6625015
2342,0.029158458,-0.1979859,0.0022714436,0.35896966,0.8275257,0.8275257,0.7561898,0.65773976
2343,0.02832985,-0.19825257,0.0022658242,0.35690638,0.8226469,0.8226469,0.7510483,0.6529548
2344,0.027504727,-0.19851795,0.0022602268,0.3548346,0.8177445,0.8177445,0.7458811,0.6481488
2345,0.0266843,-0.19878203,0.0022546633,0.35275403,0.8128183,0.8128183,0.74068743,0.6433179
2346,0.02586779,-0.19904475,0.0022491254,0.35066494,0.8078675,0.8078675,0.73547167,0.63846517
2347,0.025057226,-0.19930604,0.0022436327,0.34856743,0.8028943,0.8028943,0.73022723,0.63358873
2348,0.02424997,-0.199566,0.0022381598,0.34646106,0.79789704,0.79789704,0.72495973,0.6286883
2349,0.023448184,-0.19982465,0.0022327283,0.34434593,0.79287523,0.79287523,0.7196672,0.6237648
2350,0.022650868,-0.20008175,0.0022273262,0.34222227,0.7878292,0.7878292,0.7143476,0.6188166
2351,0.02186057,-0.20033714,0.002221977,0.34009057,0.7827587,0.7827587,0.7090017,0.61384636
2352,0.021074235,-0.2005912,0.0022166544,0.33794984,0.777665,0.777665,0.70363355,0.6088521
2353,0.02029182,-0.20084383,0.0022113565,0.33580032,0.77254575,0.77254575,0.6982366,0.60383445
2354,0.019515246,-0.20109475,0.0022061,0.33364248,0.76740205,0.76740205,0.69281447,0.5987913
2355,0.018745005,-0.20134391,0.0022008892,0.33147633,0.76223415,0.76223415,0.68736476,0.5937243
2356,0.017980486,-0.20159139,0.0021957187,0.32930177,0.757042,0.757042,0.68189174,0.5886335
2357,0.017220333,-0.20183726,0.002190576,0.3271186,0.7518248,0.7518248,0.6763907,0.5835193
2358,0.016464159,-0.20208149,0.0021854565,0.3249268,0.74658275,0.74658275,0.67086494,0.57837945
2359,0.01571627,-0.20232385,0.0021804012,0.3227267,0.74131554,0.74131554,0.6653112,0.5732148
2360,0.014973015,-0.20256436,0.0021753737,0.3205184,0.7360227,0.7360227,0.6597303,0.5680253
2361,0.014235571,-0.20280291,0.0021703849,0.31830198,0.73070586,0.73070586,0.65412664,0.5628126
2362,0.013503194,-0.20303977,0.0021654295,0.31607682,0.72536385,0.72536385,0.6484912,0.55757576
2363,0.0127773285,-0.20327479,0.0021605212,0.31384337,0.7199962,0.7199962,0.64283234,0.5523131
2364,0.012057692,-0.20350769,0.002155654,0.31160197,0.7146025,0.7146025,0.63714725,0.54702574
2365,0.011344105,-0.20373847,0.0021508257,0.30935267,0.70918417,0.70918417,0.6314332,0.5417135
2366,0.010637388,-0.20396723,0.0021460461,0.30709517,0.7037407,0.7037407,0.62569135,0.53637666
2367,0.009936288,-0.20419405,0.0021413034,0.30482942,0.6982717,0.6982717,0.61992425,0.5310141
2368,0.009240627,-0.20441876,0.002136594,0.30255562,0.69277585,0.69277585,0.6141312,0.52562463
2369,0.008552834,-0.20464115,0.0021319399,0.30027425,0.6872544,0.6872544,0.6083086,0.52021164
2370,0.007870525,-0.2048614,0.0021273193,0.29798493,0.68170816,0.68170816,0.6024584,0.5147726
2371,0.00719586,-0.2050794,0.0021227526,0.29568785,0.6761349,0.6761349,0.5965822,0.5093066
2372,0.0065279007,-0.20529513,0.0021182303,0.293383,0.6705362,0.6705362,0.59067786,0.50381774
2373,0.0058661997,-0.2055085,0.002113747,0.29107067,0.6649111,0.6649111,0.5847454,0.49830294
2374,0.0052113533,-0.20571946,0.002109308,0.28875086,0.65925986,0.65925986,0.57878584,0.49276054
2375,0.0045628995,-0.20592809,0.0021049099,0.28642341,0.6535825,0.6535825,0.5727991,0.48719358
2376,0.003922656,-0.20613424,0.002100569,0.2840888,0.6478788,0.6478788,0.5667851,0.4815999
2377,0.003287986,-0.20633778,0.0020962576,0.28174704,0.64214855,0.64214855,0.56073904,0.4759796
2378,0.002662018,-0.20653881,0.0020920082,0.27939808,0.63639235,0.63639235,0.554669,0.47033516
2379,0.002042815,-0.2067374,0.0020878022,0.2770419,0.6306094,0.6306094,0.54856855,0.4646623
2380,0.0014320165,-0.20693325,0.0020836527,0.27467903,0.6247989,0.6247989,0.5424424,0.45896494
2381,0.0008267462,-0.20712624,0.00207953,0.27230972,0.61896247,0.61896247,0.53628635,0.45323846
2382,0.00023113191,-0.20731662,0.0020754775,0.26993358,0.6130994,0.6130994,0.530103,0.4474892
2383,-0.0003580004,-0.20750433,0.0020714633,0.26755083,0.60720944,0.60720944,0.5238887,0.44171017
2384,-0.00094021857,-0.2076892,0.0020674898,0.26516166,0.60129195,0.60129195,0.5176469,0.43590719
2385,-0.0015133619,-0.20787102,0.0020635766,0.2627667,0.5953478,0.5953478,0.5113791,0.43007404
2386,-0.0020768493,-0.2080499,0.0020597305,0.26036584,0.58937675,0.58937675,0.5050798,0.42421842
2387,-0.0026346892,-0.20822598,0.002055913,0.2579588,0.58337843,0.58337843,0.49875373,0.41833487
2388,-0.0031835735,-0.2083991,0.0020521553,0.2555461,0.5773526,0.5773526,0.49239445,0.41242152
2389,-0.0037244111,-0.20856893,0.0020484452,0.2531283,0.57129955,0.57129955,0.486012,0.4064835
2390,-0.004256487,-0.2087356,0.0020447911,0.2507054,0.56521946,0.56521946,0.4795989,0.4005168
2391,-0.0047798157,-0.20889936,0.0020411955,0.24827705,0.55911213,0.55911213,0.4731554,0.3945256
2392,-0.0052953362,-0.20905991,0.0020376458,0.24584383,0.55297685,0.55297685,0.46668184,0.3885032
2393,-0.0058015436,-0.20921695,0.002034154,0.24340662,0.5468135,0.5468135,0.46018064,0.3824555
2394,-0.0062993914,-0.20937064,0.0020307126,0.24096514,0.54062337,0.54062337,0.45364928,0.37638137
2395,-0.0067890584,-0.20952114,0.002027321,0.23851928,0.5344057,0.5344057,0.44709027,0.37027764
2396,-0.0072686374,-0.20966841,0.0020239977,0.23606947,0.5281595,0.5281595,0.4405016,0.36414784
2397,-0.007738203,-0.20981194,0.0020207374,0.23361665,0.5218849,0.5218849,0.4338827,0.3579896
2398,-0.008199185,-0.20995162,0.0020175243,0.23116124,0.5155835,0.5155835,0.42723384,0.35180306
2399,-0.008652031,-0.21008813,0.002014361,0.2287024,0.50925475,0.50925475,0.4205577,0.34559178
2400,-0.009093657,-0.21022117,0.0020112752,0.22624078,0.50289667,0.50289667,0.4138488,0.3393507
2401,-0.009528413,-0.21035025,0.0020082183,0.22377765,0.4965103,0.4965103,0.4071115,0.33307955
2402,-0.009951219,-0.21047543,0.002005242,0.22131316,0.4900961,0.4900961,0.4003437,0.3267828
2403,-0.010364428,-0.21059695,0.0020023251,0.21884707,0.48365492,0.48365492,0.39354813,0.3204589
2404,-0.010768533,-0.21071488,0.0019994634,0.2163798,0.47718439,0.47718439,0.38672125,0.31410336
2405,-0.011162028,-0.21082872,0.001996667,0.21391243,0.47068492,0.47068492,0.37986404,0.30772057
2406,-0.011544287,-0.21093822,0.0019939393,0.21144584,0.4641575,0.4641575,0.37297675,0.30131012
2407,-0.011917204,-0.21104406,0.0019912685,0.20897925,0.45760295,0.45760295,0.36606088,0.29487327
2408,-0.0122795105,-0.21114597,0.0019886645,0.20651361,0.45101857,0.45101857,0.3591139,0.28840637
2409,-0.012631908,-0.21124344,0.0019861152,0.20405021,0.4444053,0.4444053,0.35213533,0.2819121
2410,-0.012973979,-0.21133667,0.001983627,0.2015892,0.43776405,0.43776405,0.34513003,0.27538648
2411,-0.013302863,-0.21142586,0.00198123,0.19913088,0.4310943,0.4310943,0.33809066,0.26883483
2412,-0.013623565,-0.21151064,0.0019788707,0.19667633,0.42439526,0.42439526,0.33102188,0.26225463
2413,-0.013931558,-0.21159104,0.0019765948,0.1942262,0.4176675,0.4176675,0.32392493,0.2556414
2414,-0.014229044,-0.21166691,0.0019743787,0.19178128,0.41091156,0.41091156,0.31679577,0.24900225
2415,-0.014516637,-0.21173851,0.0019722187,0.1893419,0.40412623,0.40412623,0.30963504,0.24233687
2416,-0.014789686,-0.21180542,0.0019701573,0.18690953,0.3973115,0.3973115,0.3024439,0.23563953
2417,-0.015052721,-0.21186756,0.0019681484,0.18448496,0.39046818,0.39046818,0.29522318,0.22891395
2418,-0.01530309,-0.21192516,0.0019662208,0.18206878,0.38359642,0.38359642,0.28797078,0.22216034
2419,-0.01554288,-0.21197811,0.0019643523,0.179662,0.37669483,0.37669483,0.28069,0.21537507
2420,-0.015769586,-0.21202615,0.0019625656,0.17726606,0.36976376,0.36976376,0.2733743,0.20856345
2421,-0.015984654,-0.2120692,0.0019608454,0.17488192,0.36280409,0.36280409,0.26603195,0.20172048
2422,-0.016186774,-0.21210754,0.0019592077,0.17251042,0.35581523,0.35581523,0.25865677,0.19485058
2423,-0.016375631,-0.21214087,0.0019576524,0.17015302,0.3487966,0.3487966,0.25125003,0.18794805
2424,-0.016553,-0.21216904,0.0019561604,0.16781133,0.34174863,0.34174863,0.24381435,0.18101928
2425,-0.016718432,-0.21219194,0.001954735,0.16548654,0.33467153,0.33467153,0.23634452,0.1740604
2426,-0.01686883,-0.21221001,0.0019534118,0.1631796,0.32756546,0.32756546,0.22884567,0.16706994
2427,-0.01700671,-0.2122227,0.0019521599,0.1608926,0.32042852,0.32042852,0.22131519,0.16004954
2428,-0.017131,-0.2122297,0.0019509869,0.15862769,0.3132626,0.3132626,0.21375343,0.1530028
2429,-0.017243013,-0.21223167,0.0019498866,0.1563855,0.30606842,0.30606842,0.2061606,0.14592506
2430,-0.017341316,-0.21222836,0.0019488704,0.154168,0.29884338,0.29884338,0.19853765,0.13881637
2431,-0.017424777,-0.21221912,0.0019479434,0.1519781,0.29158795,0.29158795,0.19088072,0.13168065
2432,-0.017493531,-0.21220422,0.0019471069,0.14981721,0.28430435,0.28430435,0.18319319,0.124512985
2433,-0.017550096,-0.2121843,0.001946342,0.14768662,0.27699107,0.27699107,0.17547478,0.117317915
2434,-0.017591134,-0.21215823,0.001945671,0.14558996,0.26964587,0.26964587,0.16772631,0.110089
2435,-0.01761721,-0.21212603,0.0019450882,0.14352949,0.26227227,0.26227227,0.15994358,0.10283255
2436,-0.01762943,-0.21208856,0.0019445913,0.14150643,0.2548699,0.2548699,0.15213184,0.09554729
2437,-0.017627,-0.21204507,0.0019441807,0.13952437,0.24743563,0.24743563,0.14428869,0.08822976
2438,-0.017608792,-0.21199521,0.0019438643,0.1375862,0.23997171,0.23997171,0.13641061,0.08088085
2439,-0.017574608,-0.2119394,0.0019436479,0.13569438,0.23247913,0.23247913,0.12850411,0.07350643
2440,-0.017525032,-0.2118778,0.0019435276,0.13385129,0.2249561,0.2249561,0.12056407,0.06609835
2441,-0.017461687,-0.21180972,0.0019434803,0.13206092,0.21740165,0.21740165,0.11259331,0.058660407
2442,-0.017380044,-0.21173517,0.0019435512,0.13032648,0.20981781,0.20981781,0.10458906,0.05119292
2443,-0.017284214,-0.21165445,0.0019437023,0.1286507,0.20220476,0.20220476,0.0965569,0.043695096
2444,-0.017171219,-0.2115674,0.0019439618,0.12703721,0.19456054,0.19456054,0.08849021,0.03616718
2445,-0.017041534,-0.21147372,0.0019443219,0.12548962,0.18688595,0.18688595,0.08039257,0.028607488
2446,-0.016895115,-0.21137333,0.0019447822,0.124011494,0.1791815,0.1791815,0.07226279,0.021019362
2447,-0.016731963,-0.2112664,0.0019453444,0.12260625,0.17144714,0.17144714,0.06409976,0.013398655
2448,-0.016552895,-0.21115294,0.0019460004,0.12127769,0.16368198,0.16368198,0.05590579,0.0057506077
2449,-0.016354918,-0.2110323,0.0019467738,0.120029874,0.15588582,0.15588582,0.047679853,-0.0019306429
2450,-0.016140252,-0.21090496,0.0019476471,0.11886615,0.1480607,0.1480607,0.03942091,-0.009636749
2451,-0.015907407,-0.21077083,0.0019486343,0.11779015,0.14020453,0.14020453,0.031131856,-0.017380923
2452,-0.01565677,-0.2106295,0.0019497273,0.116805844,0.13231717,0.13231717,0.022808872,-0.025154062
2453,-0.015387461,-0.21048088,0.0019509343,0.11591667,0.12440012,0.12440012,0.014454354,-0.032957025
2454,-0.015100345,-0.2103255,0.0019522514,0.11512579,0.11645288,0.11645288,0.006067276,-0.040788554
2455,-0.014793083,-0.21016258,0.001953695,0.114437036,0.10847378,0.10847378,-0.0023514181,-0.048653875
2456,-0.014466748,-0.20999222,0.0019552547,0.11385339,0.10046502,0.10046502,-0.010800939,-0.0565504
2457,-0.014121771,-0.20981471,0.0019569295,0.11337751,0.09242597,0.09242597,-0.019280948,-0.064474106
2458,-0.013757125,-0.2096294,0.0019587227,0.113012336,0.08435534,0.08435534,-0.027797908,-0.07243124
2459,-0.013374373,-0.20943686,0.001960625,0.1127601,0.076255135,0.076255135,-0.036347337,-0.0804172
2460,-0.012970939,-0.20923649,0.0019626555,0.11262304,0.068123035,0.068123035,-0.044925384,-0.08843464
2461,-0.012547016,-0.20902833,0.001964813,0.112602845,0.059960905,0.059960905,-0.053535804,-0.0964842
2462,-0.01210317,-0.2088124,0.0019670923,0.112700894,0.051768012,0.051768012,-0.06218086,-0.10456368
2463,-0.011637658,-0.20858863,0.0019695098,0.112918235,0.043544233,0.043544233,-0.07085665,-0.11267424
2464,-0.011151731,-0.20835663,0.001972049,0.11325545,0.03528961,0.03528961,-0.07956593,-0.12081604
2465,-0.010644808,-0.2081169,0.001974721,0.11371302,0.02700482,0.02700482,-0.0883075,-0.12898642
2466,-0.010115743,-0.20786893,0.001977532,0.11429074,0.018688112,0.018688112,-0.097082876,-0.13719055
2467,-0.00956437,-0.20761251,0.0019804814,0.11498811,0.010341007,0.010341007,-0.105887465,-0.1454258
2468,-0.008991912,-0.20734802,0.001983561,0.11580437,0.0019634888,0.0019634888,-0.11472554,-0.15369081
2469,-0.008396536,-0.20707512,0.0019867858,0.11673835,-0.00644557,-0.00644557,-0.12359627,-0.16198955
2470,-0.00777857,-0.20679356,0.00199015,0.1177886,-0.014885332,-0.014885332,-0.13250022,-0.17031573
2471,-0.00713861,-0.20650372,0.001993651,0.11895343,-0.02335565,-0.02335565,-0.14143425,-0.1786774
2472,-0.006474629,-0.20620507,0.0019973044,0.12023065,-0.031857837,-0.031857837,-0.1504063,-0.18706612
2473,-0.005787194,-0.20589758,0.002001104,0.12161812,-0.0403904,-0.0403904,-0.1594069,-0.1954857
2474,-0.0050749034,-0.20558141,0.002005065,0.12311351,-0.0489536,-0.0489536,-0.16843928,-0.20393848
2475,-0.004338309,-0.20525625,0.0020091794,0.12471414,-0.057548236,-0.057548236,-0.17750432,-0.21241951
2476,-0.0035782456,-0.2049222,0.0020134395,0.12641732,-0.06617379,-0.06617379,-0.18660255,-0.22093448
2477,-0.0027929842,-0.204579,0.00201786,0.12822025,-0.07483046,-0.07483046,-0.19573483,-0.22947884
2478,-0.001983866,-0.20422666,0.002022428,0.13011998,-0.08351809,-0.08351809,-0.20489597,-0.23805484
2479,-0.0011490285,-0.20386514,0.0020271612,0.13211372,-0.092236646,-0.092236646,-0.21409401,-0.24666288
2480,-0.00028686225,-0.20349416,0.002032073,0.13419828,-0.10098664,-0.10098664,-0.22332367,-0.25530353
2481,0.00059877336,-0.20311375,0.0020371252,0.13637088,-0.10976741,-0.10976741,-0.23258391,-0.2639728
2482,0.001512751,-0.20272376,0.002042365,0.13862842,-0.11857904,-0.11857904,-0.24188021,-0.27267674
2483,0.0024529397,-0.20232448,0.0020477741,0.14096838,-0.12742165,-0.12742165,-0.25120428,-0.2814056
2484,0.003420949,-0.2019149,0.0020533586,0.14338705,-0.1362963,-0.1362963,-0.2605636,-0.29017064
2485,0.0044151247,-0.20149608,0.002059112,0.14588283,-0.14520015,-0.14520015,-0.26995394,-0.2989632
2486,0.00543648,-0.20106742,0.002065039,0.1484524,-0.15413675,-0.15413675,-0.27937895,-0.30779046
2487,0.0064875335,-0.20062815,0.0020711569,0.15109238,-0.16310441,-0.16310441,-0.28883517,-0.3166485
2488,0.0075656176,-0.2001797,0.002077453,0.15380192,-0.17210111,-0.17210111,-0.29832408,-0.32553387
2489,0.008675188,-0.19972028,0.0020839546,0.15657672,-0.18113168,-0.18113168,-0.30784532,-0.33445784
2490,0.009812266,-0.19925103,0.002090633,0.15941551,-0.19019082,-0.19019082,-0.3173996,-0.34340772
2491,0.010978833,-0.19877158,0.0020975042,0.16231596,-0.19928198,-0.19928198,-0.32698378,-0.35238755
2492,0.012175292,-0.19828123,0.0021045653,0.16527511,-0.20840487,-0.20840487,-0.33660525,-0.36140144
2493,0.013402596,-0.19778079,0.0021118338,0.1682919,-0.21755676,-0.21755676,-0.346256,-0.37044507
2494,0.014658809,-0.19726972,0.0021192853,0.17136376,-0.22674116,-0.22674116,-0.35593945,-0.37952086
2495,0.01594904,-0.19674756,0.002126966,0.17448828,-0.23595637,-0.23595637,-0.3656557,-0.38862666
2496,0.017268404,-0.19621524,0.0021348365,0.177665,-0.24520123,-0.24520123,-0.37540284,-0.3977617
2497,0.018620938,-0.1956715,0.0021429243,0.18089062,-0.2544791,-0.2544791,-0.38518265,-0.40693113
2498,0.020005092,-0.1951166,0.0021512168,0.18416393,-0.263786,-0.263786,-0.39499825,-0.41613036
2499,0.021420956,-0.1945516,0.0021597256,0.187485,-0.2731228,-0.2731228,-0.40484124,-0.42535812
2500,0.022872701,-0.19397408,0.0021684677,0.19084895,-0.28249395,-0.28249395,-0.41472265,-0.43462384
2501,0.02435492,-0.19338652,0.0021774145,0.194258,-0.29189104,-0.29189104,-0.42463356,-0.44390908
2502,0.025872663,-0.19278722,0.0021865987,0.19770852,-0.3013229,-0.3013229,-0.43457243,-0.45323557
2503,0.027424693,-0.19217578,0.0021960046,0.20119886,-0.31078386,-0.31078386,-0.4445464,-0.46258906
2504,0.029009685,-0.19155425,0.0022056394,0.20473081,-0.32027298,-0.32027298,-0.45455045,-0.47196698
2505,0.03063196,-0.19091928,0.0022155123,0.20829837,-0.32979754,-0.32979754,-0.4645919,-0.48138893
2506,0.032289103,-0.19027422,0.0022256332,0.21190558,-0.3393463,-0.3393463,-0.47465956,-0.49083012
2507,0.033983722,-0.18961644,0.0022360017,0.21554755,-0.3489312,-0.3489312,-0.48476166,-0.5003068
2508,0.035712883,-0.18894671,0.002246596,0.21922462,-0.35854277,-0.35854277,-0.49489275,-0.50980985
2509,0.037478074,-0.18826586,0.0022574393,0.22293712,-0.36818457,-0.36818457,-0.5050558,-0.5193446
2510,0.039284125,-0.18757164,0.0022685577,0.22668095,-0.37785918,-0.37785918,-0.5152535,-0.5289161
2511,0.041125506,-0.18686648,0.0022799198,0.23045899,-0.38755944,-0.38755944,-0.5254799,-0.5385066
2512,0.04300724,-0.1861482,0.0022915544,0.23426728,-0.39729393,-0.39729393,-0.5357393,-0.5481372
2513,0.044927984,-0.18541777,0.0023034576,0.23810664,-0.40705538,-0.40705538,-0.5460291,-0.55779356
2514,0.04688622,-0.18467525,0.0023156146,0.24197653,-0.4168472,-0.4168472,-0.5563474,-0.56747746
2515,0.04888405,-0.1839194,0.0023280345,0.24587442,-0.42666933,-0.42666933,-0.5667022,-0.57719713
2516,0.050919935,-0.18315218,0.0023407212,0.24980277,-0.43651873,-0.43651873,-0.5770838,-0.58693975
2517,0.05299984,-0.18237089,0.0023537073,0.25375694,-0.4464015,-0.4464015,-0.5874962,-0.5967158
2518,0.055118456,-0.18157771,0.0023669617,0.25773984,-0.45630896,-0.45630896,-0.5979384,-0.6065189
2519,0.05728112,-0.18077126,0.0023805238,0.26174873,-0.46624842,-0.46624842,-0.60841584,-0.6163578
2520,0.059483856,-0.17995161,0.0023943547,0.26578328,-0.47621518,-0.47621518,-0.61891747,-0.62621695
2521,0.06172967,-0.17911987,0.0024084954,0.26984486,-0.4862105,-0.4862105,-0.6294519,-0.6361053
2522,0.06402019,-0.17827332,0.002422935,0.27392864,-0.49623746,-0.49623746,-0.640021,-0.6460329
2523,0.06634958,-0.1774159,0.0024376549,0.2780408,-0.5062872,-0.5062872,-0.6506141,-0.655975
2524,0.06873013,-0.17654178,0.002452719,0.28217116,-0.51637304,-0.51637304,-0.66123927,-0.6659636
2525,0.07114555,-0.17565906,0.002468046,0.2863328,-0.52647537,-0.52647537,-0.67189115,-0.6759575
2526,0.07361977,-0.17475647,0.0024837623,0.29050696,-0.5366221,-0.5366221,-0.6825748,-0.6860074
2527,0.07612237,-0.17384858,0.0024997096,0.29471704,-0.54677504,-0.54677504,-0.69328153,-0.6960448
2528,0.078691155,-0.1729165,0.0025160767,0.29893196,-0.55698276,-0.55698276,-0.7040315,-0.70616627
2529,0.08127861,-0.17198436,0.0025326298,0.3031907,-0.5671827,-0.5671827,-0.7147909,-0.7162483
2530,0.083952755,-0.17102021,0.0025497298,0.30744097,-0.57745516,-0.57745516,-0.72559583,-0.7264434
2531,0.08662045,-0.17006743,0.0025668787,0.3117533,-0.5876941,-0.5876941,-0.7364109,-0.7365453
2532,0.08941242,-0.16906446,0.002584769,0.31602657,-0.598043,-0.598043,-0.74728096,-0.7468423
2533,0.09213553,-0.1681016,0.0026023714,0.32040885,-0.6082982,-0.6082982,-0.7581397,-0.7569301
2534,0.09508936,-0.16704158,0.0026213094,0.32467392,-0.6187594,-0.6187594,-0.76908576,-0.7673984
2535,0.09780909,-0.1660978,0.002639069,0.32917327,-0.6289707,-0.6289707,-0.77996075,-0.7773392
2536,0.10103527,-0.1649301,0.0026596538,0.33334517,-0.63964015,-0.63964015,-0.7910199,-0.78817266
2537,0.103563264,-0.16409294,0.0026765622,0.3381056,-0.64963895,-0.64963895,-0.8018573,-0.7976404
2538,0.10739893,-0.1626639,0.0027006282,0.3419273,-0.6608058,-0.6608058,-0.81312275,-0.80942833
2539,0.10915755,-0.16220106,0.002713586,0.3473905,-0.67008257,-0.67008257,-0.8237449,-0.8173811
2540,0.11460966,-0.16005951,0.0027466917,0.35010684,-0.6826233,-0.6826233,-0.835506,-0.8319019
2541,0.1142059,-0.16064534,0.0027485124,0.3573671,-0.6896728,-0.6896728,-0.84538823,-0.83528817
2542,0.12294543,-0.15704525,0.0027999068,0.3577162,-0.7057599,-0.7057599,-0.8583405,-0.8568549
2543,0.119867295,-0.15893126,0.0027879856,0.36709204,-0.7080408,-0.7080408,-0.86660314,-0.8507312
2544,0.12943377,-0.15506925,0.00284503,0.36697552,-0.72831583,-0.72831583,-0.88081115,-0.8806622
2545,0.12962213,-0.15539253,0.0028501467,0.3737611,-0.7296494,-0.7296494,-0.88868535,-0.8727461
2546,0.13218364,-0.15461439,0.0028679802,0.37878233,-0.7447145,-0.7447145,-0.90116245,-0.8927441
2547,0.13972114,-0.1516297,0.0029135086,0.38019776,-0.75623214,-0.75623214,-0.9124704,-0.9055976
2548,0.1380404,-0.15274432,0.002907847,0.38838336,-0.7605824,-0.7605824,-0.92138344,-0.903723
2549,0.14529695,-0.14999999,0.0029529694,0.39021358,-0.778342,-0.778342,-0.9347463,-0.9293583
2550,0.14877418,-0.14887711,0.002976513,0.3947603,-0.7835413,-0.7835413,-0.9438305,-0.9287183
2551,0.1492546,-0.1489778,0.002982324,0.40136677,-0.7940952,-0.7940952,-0.9547237,-0.93915546
2552,0.15703218,-0.14589946,0.0030293164,0.40272978,-0.8086732,-0.8086732,-0.9670372,-0.9583308
2553,0.15723297,-0.14607492,0.003033079,0.40949124,-0.8129159,-0.8129159,-0.9759258,-0.95609045
2554,0.1614441,-0.14462492,0.0030606901,0.41360262,-0.827764,-0.827764,-0.98838305,-0.9763297
2555,0.16771966,-0.14238507,0.0031010474,0.41644636,-0.83741033,-0.83741033,-0.9990448,-0.98516804
2556,0.1681119,-0.14265178,0.003107637,0.42346597,-0.84458095,-0.84458095,-1.008823,-0.98831594
2557,0.17515658,-0.14011352,0.0031527008,0.42585775,-0.8599147,-0.8599147,-1.0213505,-1.0089935
2558,0.17830306,-0.13917303,0.0031747608,0.43092835,-0.8661894,-0.8661894,-1.0308752,-1.0104172
2559,0.18074512,-0.13852942,0.0031927454,0.43652907,-0.87767744,-0.87767744,-1.0422088,-1.0233246
2560,0.18791646,-0.13597035,0.0032388682,0.43898362,-0.8901871,-0.8901871,-1.0538875,-1.0384421
2561,0.1893528,-0.13581179,0.003251646,0.4454453,-0.8965747,-0.8965747,-1.0635011,-1.0400246
2562,0.19510064,-0.1339092,0.0032900984,0.44904628,-0.9107526,-0.9107526,-1.0757183,-1.0586128
2563,0.20022461,-0.13227057,0.0033249517,0.4531214,-0.91936547,-0.91936547,-1.0860634,-1.0649091
2564,0.20246033,-0.13179575,0.003342561,0.45915923,-0.92889404,-0.92889404,-1.0967286,-1.073162
2565,0.2095505,-0.12933671,0.0033888721,0.46192956,-0.9422185,-0.9422185,-1.1086799,-1.0898858
2566,0.21204779,-0.12872085,0.0034076865,0.46778572,-0.9492089,-0.9492089,-1.1185446,-1.0926145
2567,0.21703622,-0.12712514,0.0034416136,0.47204944,-0.9621572,-0.9621572,-1.1304191,-1.1087976
2568,0.22280008,-0.12526456,0.0034806463,0.47590926,-0.97202384,-0.97202384,-1.1412677,-1.117987
2569,0.22553135,-0.12464328,0.0035017463,0.48185697,-0.9811146,-0.9811146,-1.1518329,-1.1251831
2570,0.23258051,-0.12230336,0.0035488387,0.4849788,-0.99422973,-0.99422973,-1.1637301,-1.1413895
2571,0.23579434,-0.12146208,0.003572564,0.4906138,-1.0018933,-1.0018933,-1.1738324,-1.1453007
2572,0.24108267,-0.11980759,0.0036089027,0.49492985,-1.0143827,-1.0143827,-1.1855801,-1.1603965
2573,0.246761,-0.11802861,0.003647896,0.49907207,-1.0243297,-1.0243297,-1.1964924,-1.1697005
2574,0.25024453,-0.11714056,0.0036738508,0.5047233,-1.0339434,-1.0339434,-1.207285,-1.1781067
2575,0.25735247,-0.11486361,0.0037221608,0.50809944,-1.0464501,-1.0464501,-1.2190343,-1.1931031
2576,0.2608707,-0.11398964,0.0037486034,0.51382977,-1.0545908,-1.0545908,-1.2293323,-1.1979368
2577,0.26721877,-0.11202016,0.0037923893,0.5177719,-1.0672375,-1.0672375,-1.2411356,-1.2132623
2578,0.2722399,-0.110554755,0.0038279465,0.5225789,-1.0764552,-1.0764552,-1.2518094,-1.220606
2579,0.27696493,-0.10919992,0.0038616485,0.52759856,-1.087322,-1.087322,-1.2630497,-1.2318622
2580,0.28356594,-0.10714598,0.003907119,0.5314896,-1.098586,-1.098586,-1.2744356,-1.2441288
2581,0.28750047,-0.106140584,0.0039364104,0.53714675,-1.1076922,-1.1076922,-1.2851108,-1.2512473
2582,0.29478782,-0.10388653,0.0039867437,0.5407642,-1.1201683,-1.1201683,-1.2968802,-1.2662237
2583,0.29892805,-0.10282051,0.004017486,0.5463737,-1.1287533,-1.1287533,-1.3073659,-1.2718627
2584,0.30573717,-0.10074061,0.004064778,0.5503309,-1.1411266,-1.1411266,-1.3191093,-1.2866367
2585,0.3107301,-0.09935385,0.0041008396,0.555462,-1.1503447,-1.1503447,-1.3298422,-1.2939718
2586,0.31681788,-0.097587526,0.004144054,0.5599945,-1.1617924,-1.1617924,-1.3413142,-1.3066819
2587,0.3229729,-0.095825374,0.0041879825,0.56456274,-1.1721005,-1.1721005,-1.3523997,-1.3165312
2588,0.3284009,-0.09434336,0.0042274427,0.5696208,-1.1824752,-1.1824752,-1.363503,-1.3264507
2589,0.33541998,-0.09227776,0.0042769774,0.5737411,-1.1937735,-1.1937735,-1.3749112,-1.3386427
2590,0.3402721,-0.09101528,0.004312874,0.579212,-1.203287,-1.203287,-1.3857452,-1.3465203
2591,0.34801513,-0.08870181,0.0043671695,0.5829738,-1.215356,-1.215356,-1.3974231,-1.3606861
2592,0.3523735,-0.08763834,0.0044001187,0.58882064,-1.2241827,-1.2241827,-1.4080482,-1.3668829
2593,0.36101007,-0.08504152,0.004460516,0.5921643,-1.2369487,-1.2369487,-1.4199489,-1.3828251
2594,0.36467648,-0.08426397,0.0044894046,0.59852606,-1.2449789,-1.2449789,-1.4303153,-1.3869616
2595,0.37463662,-0.08123056,0.0045586717,0.60119355,-1.2587087,-1.2587087,-1.4425055,-1.4052588
2596,0.3768301,-0.08098172,0.004578118,0.6084558,-1.2654545,-1.2654545,-1.4524385,-1.4060928
2597,0.3889826,-0.07720042,0.00466183,0.6099206,-1.2808605,-1.2808605,-1.4651699,-1.4288039
2598,0.38865724,-0.07786128,0.004665185,0.6186838,-1.2853253,-1.2853253,-1.4743506,-1.4239064
2599,0.4043429,-0.07296924,0.0047731213,0.61832255,-1.3035288,-1.3035288,-1.4879472,-1.4539545
2600,0.40091944,-0.07471427,0.004756337,0.62881625,-1.3045465,-1.3045465,-1.4959157,-1.4399229
2601,0.41925797,-0.06907592,0.0048833387,0.62717366,-1.3259575,-1.3259575,-1.5104762,-1.47876
2602,0.41576797,-0.070765376,0.0048653334,0.6374846,-1.3245573,-1.3245573,-1.5175006,-1.4581574
2603,0.43054044,-0.06637827,0.004969187,0.6378405,-1.3455701,-1.3455701,-1.5318818,-1.4969668
2604,0.4339887,-0.06568457,0.0049967323,0.6442439,-1.347909,-1.347909,-1.5400479,-1.4862384
2605,0.43956637,-0.06426643,0.005038328,0.6494886,-1.3615608,-1.3615608,-1.5519711,-1.5059023
2606,0.45194975,-0.06065007,0.0051259985,0.6511683,-1.3730305,-1.3730305,-1.5631526,-1.5197209
2607,0.45109963,-0.061349034,0.005124487,0.65988356,-1.3778274,-1.3778274,-1.5720994,-1.5153257
2608,0.46680632,-0.05673435,0.005235407,0.65993005,-1.3957721,-1.3957721,-1.5853562,-1.5465341
2609,0.46688512,-0.057101812,0.0052398695,0.66807586,-1.397516,-1.397516,-1.5932175,-1.5336504
2610,0.47790727,-0.05399255,0.005318998,0.67057306,-1.414367,-1.414367,-1.6061045,-1.5625136
2611,0.48513082,-0.052114878,0.0053724567,0.6750943,-1.420668,-1.420668,-1.6154838,-1.5624502
2612,0.4891101,-0.05130273,0.0054041287,0.6813663,-1.4307381,-1.4307381,-1.6261086,-1.5727268
2613,0.50276005,-0.047513455,0.0055027353,0.6828212,-1.4440656,-1.4440656,-1.6377783,-1.5919254
2614,0.5035736,-0.047741707,0.005513153,0.6907886,-1.4484197,-1.4484197,-1.6464462,-1.5859224
2615,0.51766616,-0.043849062,0.005615152,0.69207937,-1.4648863,-1.4648863,-1.6590992,-1.6139702
2616,0.5209005,-0.043277353,0.005641778,0.6987487,-1.4689263,-1.4689263,-1.6676567,-1.6072096
2617,0.53034127,-0.040801793,0.005711431,0.70235354,-1.4829503,-1.4829503,-1.6795197,-1.6289378
2618,0.5392763,-0.038510833,0.0057778717,0.7062787,-1.4912733,-1.4912733,-1.6895014,-1.6345186
2619,0.5438146,-0.037583735,0.0058139833,0.7124221,-1.5001887,-1.5001887,-1.6996498,-1.6416129
2620,0.5569504,-0.034063157,0.005910136,0.7143936,-1.5132152,-1.5132152,-1.7111154,-1.660339
2621,0.55919766,-0.03380182,0.005929995,0.72161776,-1.5185007,-1.5185007,-1.720025,-1.6568239
2622,0.57268554,-0.030162366,0.0060284794,0.72340673,-1.5335088,-1.5335088,-1.7321405,-1.6816119
2623,0.57625693,-0.02949725,0.006057542,0.72998565,-1.5384402,-1.5384402,-1.7409472,-1.6773837
2624,0.5874406,-0.02661119,0.0061405185,0.73300916,-1.5522306,-1.5522306,-1.7526606,-1.6989875
2625,0.59470505,-0.024923654,0.0061962875,0.7379724,-1.5594404,-1.5594404,-1.762181,-1.7012354
2626,0.602598,-0.023060549,0.006256586,0.7426673,-1.5702336,-1.5702336,-1.7728447,-1.7138827
2627,0.6132576,-0.020381624,0.0063363924,0.7460675,-1.5805231,-1.5805231,-1.7833422,-1.7250822
2628,0.6183237,-0.019329684,0.0063765333,0.75207967,-1.5884138,-1.5884138,-1.7930642,-1.7293082
2629,0.6312891,-0.015991043,0.006472802,0.75444585,-1.6011161,-1.6011161,-1.8043468,-1.7479435
2630,0.6349146,-0.015384958,0.0065029953,0.7611831,-1.6070856,-1.6070856,-1.8134371,-1.7465422
2631,0.649258,-0.011712473,0.0066097053,0.7630356,-1.6211091,-1.6211091,-1.8251121,-1.7691818
2632,0.6523397,-0.011273836,0.0066361357,0.77004355,-1.6261246,-1.6261246,-1.8338383,-1.7647215
2633,0.66705716,-0.0075042616,0.0067456146,0.7717513,-1.640626,-1.640626,-1.8456236,-1.7889603
2634,0.6700171,-0.0070742257,0.0067709135,0.77876985,-1.6453604,-1.6453604,-1.8542557,-1.7837739
2635,0.68481356,-0.0033144706,0.0068812803,0.7805042,-1.659855,-1.659855,-1.8660271,-1.8084013
2636,0.6880814,-0.0028246124,0.00690906,0.78743035,-1.6646268,-1.6646268,-1.874638,-1.8033274
2637,0.70302594,0.0009203404,0.0070210556,0.7892022,-1.6789316,-1.6789316,-1.8862897,-1.8274523
2638,0.70636195,0.0014293921,0.007049326,0.79609746,-1.6837636,-1.6837636,-1.8948759,-1.8224097
2639,0.72154963,0.0052285166,0.0071632112,0.7977926,-1.697987,-1.697987,-1.9064666,-1.8465431
2640,0.72448575,0.005636367,0.0071884934,0.80484456,-1.7026643,-1.7026643,-1.9149886,-1.8411279
2641,0.7406144,0.009650144,0.0073096426,0.8062107,-1.7171508,-1.7171508,-1.9266386,-1.8664027
2642,0.7425847,0.009770693,0.00732814,0.8137096,-1.7212119,-1.7212119,-1.9349259,-1.8590063
2643,0.7605402,0.014221295,0.007463189,0.8143922,-1.7364935,-1.7364935,-1.9467646,-1.8869436
2644,0.7605132,0.013802004,0.007467112,0.8227197,-1.7392929,-1.7392929,-1.954605,-1.875445
2645,0.7811336,0.018922523,0.007622111,0.8223383,-1.756059,-1.756059,-1.9668716,-1.9084635
2646,0.7783079,0.017763676,0.0076054423,0.8317828,-1.7568971,-1.7568971,-1.9740403,-1.8907499
2647,0.80206525,0.023619562,0.0077844565,0.83021975,-1.7756643,-1.7756643,-1.986885,-1.9307348
2648,0.7970566,0.021887919,0.0077516874,0.8404926,-1.7743318,-1.7743318,-1.9932673,-1.9058288
2649,0.82193804,0.027945949,0.007939921,0.838565,-1.794568,-1.794568,-2.0064976,-1.9511429
2650,0.81803125,0.026562583,0.007914687,0.8482179,-1.7925586,-1.7925586,-2.0125582,-1.9239023
2651,0.83894783,0.031575568,0.008073723,0.8478858,-1.8116226,-1.8116226,-2.0253444,-1.9662058
2652,0.84135467,0.031871136,0.008094835,0.8548932,-1.812503,-1.812503,-2.032274,-1.9485292
2653,0.8540645,0.03480335,0.008192612,0.857808,-1.8267217,-1.8267217,-2.0434582,-1.9752254
2654,0.86520016,0.037339132,0.00827861,0.8613517,-1.8334913,-1.8334913,-2.0522346,-1.9771085
2655,0.8697972,0.038221437,0.008315758,0.86746424,-1.8413953,-1.8413953,-2.0613632,-1.9827571
2656,0.8879643,0.042501867,0.008454625,0.8683179,-1.8539535,-1.8539535,-2.0719593,-2.0041182
2657,0.8875848,0.04210307,0.008454817,0.87640053,-1.8569607,-1.8569607,-2.0795083,-1.9933181
2658,0.909392,0.04718927,0.008622027,0.8760029,-1.8730669,-1.8730669,-2.0911963,-2.0270035
2659,0.90816724,0.046518564,0.008616487,0.8844737,-1.8737953,-1.8737953,-2.097971,-2.0083878
2660,0.9294301,0.051371366,0.008780587,0.8844265,-1.8905784,-1.8905784,-2.1098144,-2.044721
2661,0.9311422,0.051420562,0.008797216,0.8917648,-1.8919322,-1.8919322,-2.116733,-2.0281374
2662,0.94804966,0.055198096,0.008928516,0.8933748,-1.9066377,-1.9066377,-2.1278741,-2.0577195
2663,0.9549947,0.056570563,0.008984241,0.89868236,-1.9109755,-1.9109755,-2.1357162,-2.0514956
2664,0.9661281,0.05898214,0.00907146,0.90240514,-1.921986,-1.921986,-2.1456573,-2.0685267
2665,0.97847414,0.061702084,0.009167721,0.90566677,-1.9301262,-1.9301262,-2.1546812,-2.07559
2666,0.9845948,0.062931545,0.009216633,0.911212,-1.9374269,-1.9374269,-2.1634266,-2.0797184
2667,1.0013349,0.06670832,0.009346266,0.91287565,-1.9488372,-1.9488372,-2.1734548,-2.0983825
2668,1.0038176,0.06705598,0.009367616,0.91976637,-1.9532421,-1.9532421,-2.181282,-2.09237
2669,1.0241417,0.07162014,0.009525215,0.92024034,-1.9670556,-1.9670556,-2.1920316,-2.1197853
2670,1.02403,0.071297705,0.009527323,0.9281363,-1.969306,-1.969306,-2.1991525,-2.106068
2671,1.0473685,0.076478824,0.009708897,0.92767423,-1.9849068,-1.9849068,-2.2104087,-2.1400936
2672,1.0451503,0.07563299,0.009695172,0.93633485,-1.9854623,-1.9854623,-2.2169585,-2.120179
2673,1.0706054,0.08124815,0.009893573,0.935206,-2.002407,-2.002407,-2.2285793,-2.1594563
2674,1.0670674,0.08011985,0.009869476,0.9442533,-2.0017526,-2.0017526,-2.234709,-2.1351137
2675,1.0930108,0.085820876,0.010071899,0.9429812,-2.019359,-2.019359,-2.2464771,-2.1773288
2676,1.0899737,0.08486968,0.010051039,0.9517216,-2.0184348,-2.0184348,-2.2524736,-2.1519074
2677,1.1138802,0.09011072,0.010237695,0.9511343,-2.0354576,-2.0354576,-2.2640014,-2.1925292
2678,1.1138315,0.08991331,0.010239181,0.958716,-2.0357502,-2.0357502,-2.2703257,-2.1715486
2679,1.1333921,0.09418145,0.010392107,0.959597,-2.0506668,-2.0506668,-2.2811592,-2.204857
2680,1.138266,0.09512912,0.010431369,0.96546006,-2.0535772,-2.0535772,-2.2882776,-2.1935904
2681,1.1527333,0.09822863,0.010545046,0.96811175,-2.065394,-2.065394,-2.2981212,-2.2156334
2682,1.1629452,0.100351654,0.010625934,0.9722343,-2.0714612,-2.0714612,-2.3061962,-2.2161338
2683,1.1728884,0.102393426,0.01070495,0.9764876,-2.0801516,-2.0801516,-2.315057,-2.2265043
2684,1.1877915,0.10551639,0.010822751,0.9791417,-2.0890665,-2.0890665,-2.3239806,-2.2377787
2685,1.1939633,0.10667055,0.010872928,0.9847326,-2.0951219,-2.0951219,-2.332028,-2.2382216
2686,1.213099,0.11068393,0.011024151,0.9860862,-2.1064086,-2.1064086,-2.3416555,-2.258602
2687,1.2153736,0.11095811,0.011044156,0.99298793,-2.110133,-2.110133,-2.3489788,-2.2500978
2688,1.2391471,0.11597017,0.01123177,0.99287826,-2.1237357,-2.1237357,-2.3592787,-2.279556
2689,1.2362273,0.11512165,0.011211057,1.0014272,-2.124842,-2.124842,-2.365783,-2.2609363
2690,1.2661892,0.121463776,0.011447255,0.9993551,-2.141351,-2.141351,-2.3769221,-2.3019822
2691,1.2562537,0.1191203,0.011371334,1.0100621,-2.1389525,-2.1389525,-2.3823376,-2.2696722
2692,1.2937409,0.12701298,0.011667279,1.0056767,-2.1592603,-2.1592603,-2.3945546,-2.326139
2693,1.2774024,0.12332393,0.0115407845,1.0182663,-2.1527376,-2.1527376,-2.398644,-2.2774725
2694,1.3184462,0.13185622,0.011865899,1.0128732,-2.1763413,-2.1763413,-2.4117677,-2.3478723
2695,1.3040988,0.12866566,0.011754332,1.0246164,-2.1680248,-2.1680248,-2.415205,-2.2918437
2696,1.3356473,0.13516629,0.01200481,1.022153,-2.190086,-2.190086,-2.427781,-2.3572824
2697,1.336938,0.13536514,0.012015729,1.0289049,-2.1869566,-2.1869566,-2.4327133,-2.3219166
2698,1.348295,0.13771103,0.012105839,1.0325369,-2.2001412,-2.2001412,-2.4425638,-2.3522847
2699,1.3694179,0.14210166,0.012273163,1.033211,-2.207787,-2.207787,-2.4507337,-2.360347
2700,1.3642262,0.1410146,0.012232116,1.0418528,-2.2101922,-2.2101922,-2.457322,-2.3470426
2701,1.3966143,0.14766125,0.012489531,1.0392542,-2.2266774,-2.2266774,-2.4681149,-2.391179
2702,1.3879558,0.14580558,0.012421502,1.0489707,-2.2232926,-2.2232926,-2.4729388,-2.3541055
2703,1.4172407,0.15169086,0.012655498,1.0474684,-2.2416537,-2.2416537,-2.4842546,-2.4065316
2704,1.4189935,0.15191928,0.012670742,1.0541533,-2.2402039,-2.2402039,-2.4896307,-2.3773108
2705,1.4343542,0.15491833,0.012794359,1.0568508,-2.253194,-2.253194,-2.4992938,-2.4078763
2706,1.4515305,0.15830022,0.012932302,1.0590168,-2.2591414,-2.2591414,-2.5068605,-2.409189
2707,1.4529874,0.15852934,0.012944581,1.0657287,-2.2641478,-2.2641478,-2.5141408,-2.4065053
2708,1.4801393,0.16397735,0.013161619,1.0649478,-2.2771518,-2.2771518,-2.5237815,-2.4374428
2709,1.4758594,0.16311772,0.013127416,1.0732149,-2.2769585,-2.2769585,-2.5295231,-2.4129498
2710,1.5034821,0.16866487,0.013348172,1.0723058,-2.2926793,-2.2926793,-2.539952,-2.4557917
2711,1.5032902,0.1686468,0.013346434,1.0793618,-2.292258,-2.292258,-2.5456073,-2.4302416
2712,1.5234101,0.1726813,0.013507287,1.080641,-2.3058307,-2.3058307,-2.555373,-2.4642792
2713,1.5329763,0.174613,0.013583633,1.084935,-2.3092482,-2.3092482,-2.5621543,-2.4549732
2714,1.5430888,0.17664996,0.013664388,1.0890936,-2.3179543,-2.3179543,-2.5704768,-2.4683375
2715,1.5621988,0.1804558,0.01381743,1.0907569,-2.3264155,-2.3264155,-2.5787218,-2.4806862
2716,1.5648109,0.18099736,0.013838135,1.0970618,-2.330496,-2.330496,-2.5856957,-2.4740658
2717,1.5897563,0.18592374,0.014038325,1.0971681,-2.3427072,-2.3427072,-2.5950255,-2.5027516
2718,1.589045,0.18581273,0.014032323,1.1044035,-2.3440535,-2.3440535,-2.6011999,-2.4841406
2719,1.6154664,0.19101478,0.014244515,1.1041468,-2.357877,-2.357877,-2.6109707,-2.5201373
2720,1.6151987,0.19101644,0.014241823,1.1112266,-2.3585835,-2.3585835,-2.6169577,-2.4986184
2721,1.639711,0.19585063,0.014438604,1.1115174,-2.3721156,-2.3721156,-2.6266289,-2.5336525
2722,1.6423765,0.19646518,0.014459114,1.1177471,-2.3737772,-2.3737772,-2.6328843,-2.5161936
2723,1.663106,0.20059662,0.014625094,1.1190583,-2.3858058,-2.3858058,-2.6421013,-2.544812
2724,1.6696392,0.20200358,0.014676356,1.124199,-2.3892426,-2.3892426,-2.64887,-2.5351892
2725,1.6864288,0.20539361,0.014810351,1.1265852,-2.399356,-2.399356,-2.6575325,-2.5554712
2726,1.6967497,0.20753779,0.014892119,1.130728,-2.4046614,-2.4046614,-2.664839,-2.554173
2727,1.7103597,0.21030812,0.015000516,1.1340168,-2.413024,-2.413024,-2.6730049,-2.5666378
2728,1.7238816,0.21305212,0.015108295,1.137361,-2.4198947,-2.4198947,-2.6807513,-2.57236
2729,1.7349566,0.21532212,0.015196345,1.1413808,-2.4268575,-2.4268575,-2.6885214,-2.5784895
2730,1.7513317,0.21859418,0.015327375,1.1440322,-2.434991,-2.434991,-2.6966276,-2.5899792
2731,1.7597921,0.22036631,0.015394257,1.1487757,-2.4407418,-2.4407418,-2.7040586,-2.5905156
2732,1.7794076,0.22425926,0.015551484,1.1506104,-2.4501247,-2.4501247,-2.7125144,-2.6077754
2733,1.783952,0.2253146,0.015586374,1.1563714,-2.4544501,-2.4544501,-2.7195573,-2.6016905
2734,1.8087871,0.23020777,0.015785793,1.1568705,-2.465587,-2.465587,-2.728493,-2.6271985
2735,1.8061837,0.22994612,0.015762376,1.164459,-2.4675882,-2.4675882,-2.7348878,-2.6102273
2736,1.8410902,0.23671907,0.016043711,1.1624162,-2.4818757,-2.4818757,-2.7446904,-2.6506765
2737,1.8248589,0.23390827,0.015909506,1.1734807,-2.4794636,-2.4794636,-2.7498713,-2.6128206
2738,1.8785765,0.24408281,0.016344937,1.1667892,-2.499739,-2.499739,-2.7612686,-2.6819222
2739,1.8403922,0.23716007,0.016032321,1.1833578,-2.4892647,-2.4892647,-2.764169,-2.6055815
2740,1.9171637,0.25129965,0.016658641,1.1711379,-2.5190015,-2.5190015,-2.7780647,-2.720789
2741,1.866407,0.24211398,0.01624293,1.19052,-2.498952,-2.498952,-2.7781308,-2.5982099
2742,1.9334773,0.25432464,0.016791526,1.1807065,-2.5335035,-2.5335035,-2.7932055,-2.738874
2743,1.9192464,0.25202382,0.016672226,1.1905805,-2.5176375,-2.5176375,-2.794224,-2.636379
2744,1.925864,0.25364044,0.016722236,1.1951746,-2.5357337,-2.5357337,-2.804656,-2.6991405
2745,1.9710163,0.26222596,0.017087903,1.1903746,-2.5446746,-2.5446746,-2.812554,-2.7175786
2746,1.9358929,0.2564317,0.016794613,1.2049679,-2.5374043,-2.5374043,-2.8159473,-2.6562304
2747,1.9905751,0.2665885,0.017239867,1.19798,-2.5635643,-2.5635643,-2.8285093,-2.7591453
2748,1.9809494,0.26533362,0.017156158,1.2063646,-2.5525622,-2.5525622,-2.8307803,-2.678933
2749,1.9873301,0.2668731,0.01720457,1.2110162,-2.5680156,-2.5680156,-2.8403902,-2.7304008
2750,2.0295491,0.27459106,0.01754958,1.207409,-2.5770106,-2.5770106,-2.8482337,-2.750039
2751,2.0059457,0.2705716,0.01735374,1.2195319,-2.5717986,-2.5717986,-2.8521285,-2.6979215
2752,2.050876,0.27857327,0.017723026,1.2155354,-2.593645,-2.593645,-2.8633742,-2.781015
2753,2.0534992,0.279276,0.017742233,1.2213097,-2.5877972,-2.5877972,-2.8670218,-2.7249947
2754,2.0552604,0.27993372,0.017753268,1.2271638,-2.5987146,-2.5987146,-2.8753264,-2.7543178
2755,2.0955234,0.2873144,0.01808209,1.2240859,-2.6097379,-2.6097379,-2.883687,-2.7846262
2756,2.0785542,0.28474534,0.017938087,1.2342454,-2.6054466,-2.6054466,-2.8878417,-2.7363942
2757,2.112182,0.29100195,0.018211799,1.2326821,-2.6238658,-2.6238658,-2.8981147,-2.803907
2758,2.1212463,0.2931049,0.018281415,1.236649,-2.6221871,-2.6221871,-2.9029262,-2.768471
2759,2.119713,0.29342866,0.018262845,1.2429873,-2.6299694,-2.6299694,-2.9103584,-2.7821734
2760,2.156193,0.3002385,0.018559545,1.2407755,-2.6417956,-2.6417956,-2.9189146,-2.8171964
2761,2.1459217,0.29890457,0.018470172,1.2493229,-2.6389942,-2.6389942,-2.9235005,-2.7759225
2762,2.1740239,0.30410418,0.018699197,1.2492788,-2.6546052,-2.6546052,-2.9329987,-2.830118
2763,2.1872988,0.30680048,0.018804982,1.2525504,-2.6555302,-2.6555302,-2.938527,-2.8073456
2764,2.188034,0.3074059,0.018806282,1.2585804,-2.6621068,-2.6621068,-2.9456239,-2.8145747
2765,2.2212164,0.3135364,0.0190768,1.2573915,-2.673383,-2.673383,-2.9540162,-2.8470395
2766,2.2157402,0.3130673,0.01902673,1.2648557,-2.6723368,-2.6723368,-2.9591,-2.8140497
2767,2.2413003,0.31789973,0.019234005,1.2654136,-2.686062,-2.686062,-2.9680808,-2.8591018
2768,2.2531307,0.32049885,0.019326318,1.2689039,-2.688006,-2.688006,-2.9739273,-2.8412623
2769,2.2568822,0.32180592,0.019350763,1.2740916,-2.6949413,-2.6949413,-2.981138,-2.8504877
2770,2.284988,0.32722235,0.019577656,1.2739663,-2.704757,-2.704757,-2.9891398,-2.875578
2771,2.2818105,0.3273249,0.019544857,1.280755,-2.7055268,-2.7055268,-2.9947512,-2.851625
2772,2.3075626,0.33226424,0.019752983,1.281302,-2.7180657,-2.7180657,-3.0034285,-2.8911095
2773,2.3159652,0.33430588,0.019816592,1.2856166,-2.719988,-2.719988,-3.0093212,-2.8727314
2774,2.3262265,0.33667558,0.019895509,1.2895269,-2.728311,-2.728311,-3.0169084,-2.8894556
2775,2.349385,0.3411898,0.020081952,1.2907044,-2.7359393,-2.7359393,-3.0243423,-2.9026232
2776,2.3501458,0.34193906,0.02008207,1.2967465,-2.7389235,-2.7389235,-3.0305705,-2.8901038
2777,2.3769827,0.3470332,0.020299494,1.2972373,-2.7501688,-2.7501688,-3.0389304,-2.9229407
2778,2.3809767,0.34838116,0.020325955,1.3025454,-2.751995,-2.751995,-3.0448272,-2.9033642
2779,2.398776,0.35208338,0.020466926,1.3048624,-2.7619872,-2.7619872,-3.0528812,-2.9294634
2780,2.4133062,0.35526827,0.02058038,1.3078682,-2.7669,-2.7669,-3.0596352,-2.9274542
2781,2.420573,0.3572445,0.020633284,1.3124425,-2.77298,-2.77298,-3.0667064,-2.9318752
2782,2.4436426,0.36183366,0.02081809,1.3137225,-2.7817154,-2.7817154,-3.0744443,-2.9510095
2783,2.446346,0.36308664,0.020832593,1.3192571,-2.7848766,-2.7848766,-3.080746,-2.9384475
2784,2.469911,0.3677889,0.021021223,1.3204435,-2.7952287,-2.7952287,-3.088916,-2.9669082
2785,2.4756732,0.36955723,0.021061162,1.3253672,-2.7982264,-2.7982264,-3.095224,-2.9535403
2786,2.4942064,0.37339926,0.021208072,1.3277026,-2.807537,-2.807537,-3.1031487,-2.9762464
2787,2.5071392,0.37632164,0.021308176,1.3312274,-2.812479,-2.812479,-3.1099546,-2.973599
2788,2.5187569,0.37906045,0.021396963,1.3350074,-2.8194256,-2.8194256,-3.1172745,-2.9823792
2789,2.5376632,0.38302153,0.021546416,1.3372792,-2.8268006,-2.8268006,-3.124716,-2.9937541
2790,2.544226,0.3849935,0.021592325,1.3420701,-2.8316271,-2.8316271,-3.1315382,-2.990403
2791,2.5666058,0.3895385,0.021770673,1.3436743,-2.840698,-2.840698,-3.1394343,-3.0118146
2792,2.5714905,0.3912544,0.021802362,1.3488367,-2.8444023,-2.8444023,-3.1459827,-3.0015097
2793,2.5943575,0.39591277,0.021984447,1.3503591,-2.8540928,-2.8540928,-3.1540365,-3.0264184
2794,2.5996008,0.3977398,0.02201861,1.3554276,-2.8576603,-2.8576603,-3.1605637,-3.0151675
2795,2.6214018,0.40223816,0.022191636,1.357211,-2.867184,-2.867184,-3.1686172,-3.0394053
2796,2.6285384,0.40436226,0.022241762,1.3619666,-2.8711872,-2.8711872,-3.175285,-3.0305634
2797,2.648954,0.40862873,0.022403251,1.3641032,-2.8801801,-2.8801801,-3.1831963,-3.0514612
2798,2.6577096,0.4110431,0.022466665,1.3685535,-2.884777,-2.884777,-3.1900313,-3.045829
2799,2.6767414,0.4151266,0.022616148,1.3709772,-2.8932526,-2.8932526,-3.1978366,-3.0637019
2800,2.6865196,0.41773847,0.022687811,1.3752418,-2.898328,-2.898328,-3.204824,-3.0609393
2801,2.7051399,0.42177358,0.022833662,1.3777934,-2.9064865,-2.9064865,-3.2125711,-3.0768743
2802,2.7150571,0.4244396,0.022906175,1.3820521,-2.9117768,-2.9117768,-3.2196229,-3.0750973
2803,2.7340958,0.428587,0.023055088,1.384531,-2.9199219,-2.9199219,-3.2273905,-3.0908325
2804,2.742782,0.43110582,0.023116762,1.3890264,-2.9250872,-2.9250872,-3.2344394,-3.0882125
2805,2.7639518,0.43561184,0.023283402,1.3911374,-2.9336224,-2.9336224,-3.2423277,-3.1064796
2806,2.7697406,0.43767935,0.023320613,1.3962431,-2.9381719,-2.9381719,-3.249255,-3.0997832
2807,2.795802,0.44297004,0.02352832,1.3974729,-2.9477224,-2.9477224,-3.2573981,-3.1242375
2808,2.794646,0.44397452,0.023506716,1.4039167,-2.9508023,-2.9508023,-3.2639866,-3.108001
2809,2.831115,0.4509202,0.023801949,1.4032168,-2.9625754,-2.9625754,-3.2727044,-3.1466944
2810,2.8150811,0.44958735,0.023654938,1.4125159,-2.9624355,-2.9624355,-3.2785478,-3.1097877
2811,2.8739688,0.4600222,0.024139466,1.4076767,-2.978949,-2.978949,-3.2883837,-3.1788442
2812,2.8268735,0.45379952,0.02373074,1.4228252,-2.971913,-2.971913,-3.2925737,-3.0972595
2813,2.9283574,0.4707379,0.024576195,1.4101555,-2.998113,-2.998113,-3.3046722,-3.229386
2814,2.833621,0.4569767,0.023766443,1.4341303,-2.9780152,-2.9780152,-3.3056457,-3.0632312
2815,2.975608,0.4797959,0.02495812,1.4141039,-3.018805,-3.018805,-3.3210309,-3.2918527
2816,2.8771725,0.46554148,0.02411631,1.438233,-2.986452,-2.986452,-3.3187473,-3.0464416
2817,2.9594574,0.47929344,0.02480164,1.4287555,-3.0275009,-3.0275009,-3.3339133,-3.2802258
2818,2.9701078,0.48228672,0.024878211,1.4322208,-3.0126975,-3.0126975,-3.3356917,-3.1508136
2819,2.922779,0.47653967,0.024462394,1.4461565,-3.0193312,-3.0193312,-3.3425975,-3.161293
2820,3.0249813,0.49360567,0.025313757,1.432874,-3.0432904,-3.0432904,-3.3535917,-3.2857437
2821,2.958288,0.48489833,0.024733895,1.4501498,-3.0221176,-3.0221176,-3.3537643,-3.111854
2822,3.0023131,0.49290103,0.02509412,1.4475805,-3.05166,-3.05166,-3.3660252,-3.2752554
2823,3.0431373,0.50030756,0.025428297,1.4458101,-3.0482814,-3.0482814,-3.3704188,-3.2195716
2824,2.9911873,0.49354395,0.024976434,1.4608169,-3.0461848,-3.0461848,-3.3751493,-3.1719449
2825,3.0762851,0.50729936,0.025689857,1.4515381,-3.0718665,-3.0718665,-3.3864677,-3.3110957
2826,3.0564308,0.5052403,0.025511904,1.4609364,-3.0573876,-3.0573876,-3.3881803,-3.1788917
2827,3.0581927,0.5065916,0.02551601,1.4663506,-3.0738177,-3.0738177,-3.3972244,-3.2556822
2828,3.1232333,0.51757205,0.026056614,1.4604726,-3.0836112,-3.0836112,-3.4047575,-3.288399
2829,3.0786898,0.51219314,0.025664967,1.473796,-3.0747278,-3.0747278,-3.407919,-3.1938543
2830,3.1270716,0.52072126,0.026063504,1.4708277,-3.0975988,-3.0975988,-3.4185224,-3.3163464
2831,3.1457722,0.5249643,0.026208078,1.4729261,-3.093574,-3.093574,-3.422731,-3.2533147
2832,3.119004,0.5225401,0.025964638,1.4828308,-3.0978901,-3.0978901,-3.4289694,-3.2482526
2833,3.181221,0.5332541,0.026479669,1.4774286,-3.1150637,-3.1150637,-3.4382982,-3.3333197
2834,3.1629078,0.53188753,0.026310204,1.486122,-3.1070137,-3.1070137,-3.4416785,-3.2422314
2835,3.1781418,0.5354337,0.02642708,1.4891442,-3.1222136,-3.1222136,-3.4504712,-3.3128114
2836,3.221896,0.54320645,0.026786894,1.4873059,-3.1280591,-3.1280591,-3.4570837,-3.3177447
2837,3.195697,0.54066664,0.026550306,1.4974215,-3.1258886,-3.1258886,-3.461876,-3.2663252
2838,3.2417688,0.54878443,0.026929844,1.4952362,-3.1433995,-3.1433995,-3.4712627,-3.3543267
2839,3.249623,0.5513473,0.026982758,1.4995055,-3.1406815,-3.1406815,-3.475936,-3.2983565
2840,3.2448711,0.55214304,0.026927281,1.5058451,-3.1485732,-3.1485732,-3.4830894,-3.3178754
2841,3.2917404,0.5605734,0.027311672,1.5034353,-3.1598577,-3.1598577,-3.491047,-3.3617778
2842,3.2750502,0.5597683,0.02715282,1.5116417,-3.1567736,-3.1567736,-3.4956732,-3.3022175
2843,3.301702,0.5653094,0.027363928,1.5126073,-3.171121,-3.171121,-3.5043793,-3.3688014
2844,3.3240325,0.5701828,0.027538497,1.5143882,-3.1735842,-3.1735842,-3.5103421,-3.3492246
2845,3.3142958,0.5703405,0.027439551,1.521586,-3.1773849,-3.1773849,-3.5166204,-3.3388488
2846,3.3566658,0.5780658,0.027786,1.5201886,-3.1900635,-3.1900635,-3.5249355,-3.3932035
2847,3.3525455,0.5790482,0.027734974,1.5264883,-3.1886635,-3.1886635,-3.5300457,-3.3442187
2848,3.370007,0.5831514,0.027868558,1.5292829,-3.1998687,-3.1998687,-3.5380874,-3.388339
2849,3.3984284,0.58884966,0.028095786,1.530318,-3.2053316,-3.2053316,-3.5448017,-3.3897545
2850,3.3909578,0.5894136,0.028015442,1.5371873,-3.20792,-3.20792,-3.5508673,-3.3692956
2851,3.4269383,0.5963166,0.028306216,1.5369292,-3.2200449,-3.2200449,-3.5591269,-3.4201825
2852,3.428873,0.5983717,0.028305013,1.5421677,-3.220526,-3.220526,-3.564759,-3.3838005
2853,3.4422023,0.6021013,0.02840101,1.5455594,-3.229983,-3.229983,-3.5724459,-3.4149637
2854,3.4688914,0.6077675,0.028611237,1.5468206,-3.2364216,-3.2364216,-3.5794654,-3.4232292
2855,3.4647772,0.60901076,0.028557666,1.5530695,-3.239387,-3.239387,-3.5857027,-3.404871
2856,3.496925,0.6154413,0.028814837,1.553553,-3.2504847,-3.2504847,-3.593799,-3.4484606
2857,3.5010815,0.61787236,0.02883209,1.5585347,-3.252185,-3.252185,-3.5997899,-3.4199584
2858,3.5168056,0.6219493,0.028948562,1.5617218,-3.261216,-3.261216,-3.6074524,-3.44784
2859,3.5404892,0.62715805,0.02913331,1.5636958,-3.2673237,-3.2673237,-3.6144714,-3.4530106
2860,3.541471,0.6291587,0.029123124,1.5692629,-3.2714584,-3.2714584,-3.6210554,-3.44248
2861,3.5716245,0.63536376,0.029362606,1.5702085,-3.2814367,-3.2814367,-3.6289585,-3.4774632
2862,3.5747623,0.6377726,0.029369898,1.5753849,-3.283901,-3.283901,-3.6352088,-3.453743
2863,3.5948966,0.6426111,0.029522855,1.5779214,-3.2932403,-3.2932403,-3.6430218,-3.4839964
2864,3.6118546,0.64702535,0.029648291,1.5809667,-3.298292,-3.298292,-3.6498713,-3.4801621
2865,3.6186013,0.6500196,0.029685816,1.5856079,-3.3041697,-3.3041697,-3.656937,-3.4827092
2866,3.6453772,0.65585005,0.029895272,1.587179,-3.3126366,-3.3126366,-3.6645792,-3.5058863
2867,3.6483483,0.6583211,0.029900271,1.5924644,-3.3161223,-3.3161223,-3.6711533,-3.4891124
2868,3.6738183,0.6639614,0.030098569,1.5943285,-3.325631,-3.325631,-3.679073,-3.5205538
2869,3.6834998,0.66738874,0.03016111,1.5986457,-3.3295994,-3.3295994,-3.685783,-3.5071583
2870,3.7000837,0.6718057,0.03028278,1.6019257,-3.3375363,-3.3375363,-3.6933777,-3.525766
2871,3.7193718,0.67663515,0.030427368,1.6047988,-3.3437974,-3.3437974,-3.7006254,-3.5306244
2872,3.7275696,0.6799452,0.030476244,1.609358,-3.3494003,-3.3494003,-3.7077556,-3.530004
2873,3.7525659,0.68562996,0.030669361,1.6113919,-3.357728,-3.357728,-3.7154832,-3.5516734
2874,3.758134,0.68863463,0.030694993,1.6163572,-3.3619761,-3.3619761,-3.722348,-3.5394874
2875,3.7826347,0.6943113,0.030883234,1.6184849,-3.3709567,-3.3709567,-3.7302506,-3.5664089
2876,3.791123,0.6977755,0.030933475,1.6230322,-3.3753603,-3.3753603,-3.737194,-3.5552173
2877,3.8113532,0.702875,0.031084782,1.6258692,-3.383666,-3.383666,-3.7449892,-3.5764809
2878,3.8255548,0.7071521,0.031184027,1.6296289,-3.3892133,-3.3892133,-3.752209,-3.5743804
2879,3.8404639,0.7115426,0.031289212,1.6333092,-3.39625,-3.39625,-3.7597635,-3.5846844
2880,3.8599446,0.71658367,0.03143361,1.6363404,-3.4031594,-3.4031594,-3.7673175,-3.5938253
2881,3.8706496,0.72043395,0.031502157,1.6406807,-3.4090242,-3.4090242,-3.7746606,-3.5939105
2882,3.893695,0.7260143,0.031676807,1.6432289,-3.416991,-3.416991,-3.7824714,-3.6118436
2883,3.9017904,0.7295622,0.03172228,1.6479723,-3.422083,-3.422083,-3.789686,-3.6049275
2884,3.926791,0.7354689,0.03191322,1.6502662,-3.4306977,-3.4306977,-3.797674,-3.6282682
2885,3.9333963,0.7388741,0.031945225,1.6552411,-3.4353833,-3.4353833,-3.804847,-3.6174395
2886,3.9597592,0.7450155,0.032147437,1.6573813,-3.444367,-3.444367,-3.8129475,-3.6439176
2887,3.9652307,0.74830437,0.032169264,1.662562,-3.4488087,-3.4488087,-3.8201065,-3.6304994
2888,3.9934158,0.75473076,0.03238685,1.6644981,-3.4581244,-3.4581244,-3.828313,-3.6596706
2889,3.9967422,0.75777423,0.03238968,1.6700162,-3.4622424,-3.4622424,-3.835447,-3.642927
2890,4.0283413,0.7647011,0.032636404,1.6715275,-3.4720936,-3.4720936,-3.8437953,-3.6768372
2891,4.0272646,0.76718545,0.03260079,1.6777093,-3.4755375,-3.4755375,-3.8508255,-3.6535263
2892,4.0654984,0.7750611,0.03290437,1.6783316,-3.486444,-3.486444,-3.859436,-3.6967704
2893,4.0552106,0.77635384,0.032788567,1.6858222,-3.488473,-3.488473,-3.8662083,-3.6602004
2894,4.106539,0.7860491,0.033204895,1.6846582,-3.5014627,-3.5014627,-3.875281,-3.722359
2895,4.078178,0.78493553,0.032932423,1.6946927,-3.500647,-3.500647,-3.8815067,-3.659302
2896,4.155011,0.7981055,0.03356906,1.6900319,-3.5176787,-3.5176787,-3.8914268,-3.7585416
2897,4.092282,0.7923493,0.032999326,1.7048585,-3.5112906,-3.5112906,-3.8965182,-3.6437929
2898,4.2152348,0.81169564,0.03403539,1.6938789,-3.5359292,-3.5359292,-3.9079826,-3.8135526
2899,4.097274,0.79840803,0.03298866,1.7163364,-3.5194616,-3.5194616,-3.910978,-3.6054811
2900,4.2787395,0.82544774,0.03453292,1.6972963,-3.5561874,-3.5561874,-3.9247518,-3.8883092
2901,4.119751,0.8065649,0.03313186,1.7251805,-3.526851,-3.526851,-3.925001,-3.5620925
2902,4.2951117,0.83270526,0.034624066,1.7066928,-3.5721745,-3.5721745,-3.940189,-3.927208
2903,4.2060223,0.8234689,0.033825535,1.7244104,-3.5437212,-3.5437212,-3.9404464,-3.6117334
2904,4.244546,0.8315356,0.034130104,1.7244495,-3.5728652,-3.5728652,-3.952193,-3.8303285
2905,4.313749,0.8437811,0.03469968,1.7203237,-3.5738451,-3.5738451,-3.9583235,-3.7879596
2906,4.217705,0.83385783,0.03383847,1.7388146,-3.5681722,-3.5681722,-3.9631398,-3.6824012
2907,4.357991,0.8553052,0.035026863,1.7252915,-3.5984275,-3.5984275,-3.9750655,-3.9134102
2908,4.279609,0.8476207,0.034319885,1.7413512,-3.5778704,-3.5778704,-3.976832,-3.6664488
2909,4.327811,0.856604,0.03471207,1.7405282,-3.60428,-3.60428,-3.988022,-3.8648098
2910,4.3838243,0.8664815,0.03517343,1.7389116,-3.603884,-3.603884,-3.9938512,-3.8085759
2911,4.3160133,0.860049,0.03455964,1.7538126,-3.6022158,-3.6022158,-3.9993818,-3.7379975
2912,4.4304066,0.87783587,0.035525706,1.744225,-3.6267247,-3.6267247,-4.010119,-3.9183414
2913,4.3755836,0.8734602,0.035021234,1.7569839,-3.6124482,-3.6124482,-4.013229,-3.7272518
2914,4.4091287,0.880823,0.035283055,1.7579732,-3.6335688,-3.6335688,-4.0233355,-3.8775043
2915,4.4602003,0.89058614,0.035696145,1.7566327,-3.636049,-3.636049,-4.0297427,-3.847146
2916,4.40311,0.8861723,0.035169378,1.7695333,-3.6348333,-3.6348333,-4.035469,-3.7801898
2917,4.495229,0.90127945,0.035939496,1.7629064,-3.6561344,-3.6561344,-4.0456123,-3.932992
2918,4.4586,0.8995418,0.035590585,1.7731297,-3.646591,-3.646591,-4.049704,-3.7833796
2919,4.483982,0.90584755,0.035781343,1.7753845,-3.6636648,-3.6636648,-4.0590653,-3.8961742
2920,4.534233,0.91530204,0.03618931,1.774588,-3.6681507,-3.6681507,-4.065982,-3.884424
2921,4.492172,0.9127574,0.035794143,1.7857374,-3.6678245,-3.6678245,-4.0719304,-3.8233554
2922,4.570137,0.9259511,0.03644186,1.7812967,-3.6863377,-3.6863377,-4.0815554,-3.9501839
2923,4.544414,0.9257623,0.036186516,1.7901307,-3.6802807,-3.6802807,-4.0864797,-3.831958
2924,4.5688634,0.9321114,0.03636752,1.7925627,-3.6951392,-3.6951392,-4.095474,-3.9238317
2925,4.6091633,0.94058764,0.036685757,1.7929586,-3.6999178,-3.6999178,-4.1024923,-3.9132018
2926,4.5780973,0.9399027,0.03638195,1.8023939,-3.7014925,-3.7014925,-4.108927,-3.8697238
2927,4.6445127,0.95180285,0.0369271,1.7995111,-3.7172766,-3.7172766,-4.1181383,-3.9714515
2928,4.6223226,0.9522288,0.036700938,1.8079118,-3.713705,-3.713705,-4.123651,-3.8750432
2929,4.653784,0.9595503,0.036942333,1.8096184,-3.7278664,-3.7278664,-4.1325593,-3.960221
2930,4.681919,0.96644515,0.037154738,1.8117998,-3.7315185,-3.7315185,-4.1394777,-3.9368753
2931,4.6672544,0.96787226,0.03699382,1.8193465,-3.7359133,-3.7359133,-4.146568,-3.9207995
2932,4.7248645,0.97864217,0.037462223,1.8178566,-3.7487218,-3.7487218,-4.155267,-3.9921927
2933,4.7032666,0.97931695,0.037239496,1.8261957,-3.7473717,-3.7473717,-4.161321,-3.9156175
2934,4.744544,0.9880948,0.037564494,1.8267375,-3.7614198,-3.7614198,-4.170303,-4.0004005
2935,4.75397,0.9928763,0.037610937,1.8311864,-3.763263,-3.763263,-4.176975,-3.9562387
2936,4.75774,0.9969945,0.037607457,1.8363191,-3.7712185,-3.7712185,-4.1848373,-3.976722
2937,4.799826,1.0059876,0.037938386,1.8368192,-3.780242,-3.780242,-4.192933,-4.0087028
2938,4.783842,1.0075629,0.037762795,1.8444825,-3.7820265,-3.7820265,-4.199678,-3.9627786
2939,4.8320227,1.0173254,0.038146973,1.8443459,-3.7950044,-3.7950044,-4.208528,-4.0365067
2940,4.8250666,1.0200921,0.038049746,1.8509396,-3.7958074,-3.7958074,-4.2151427,-3.9792323
2941,4.854219,1.0274479,0.03826771,1.8532064,-3.807112,-3.807112,-4.2237325,-4.03542
2942,4.8723555,1.033452,0.038389035,1.8568126,-3.8116674,-3.8116674,-4.231085,-4.017886
2943,4.876418,1.0377429,0.03838675,1.8620893,-3.8183162,-3.8183162,-4.23883,-4.022843
2944,4.914385,1.0463762,0.038680084,1.8633003,-3.8275654,-3.8275654,-4.2471037,-4.0563793
2945,4.905324,1.0491018,0.03856222,1.8701417,-3.8304865,-3.8304865,-4.2542224,-4.0200095
2946,4.948138,1.058407,0.038897313,1.8708235,-3.842167,-3.842167,-4.262963,-4.0803165
2947,4.942213,1.0615796,0.038806334,1.8773249,-3.8442738,-3.8442738,-4.269984,-4.034052
2948,4.976416,1.0698233,0.039065927,1.8791101,-3.8554218,-3.8554218,-4.2786684,-4.08847
2949,4.9836903,1.0747004,0.039089896,1.8841014,-3.8592486,-3.8592486,-4.2860403,-4.0606303
2950,5.0035543,1.0811794,0.039223753,1.8876454,-3.8680515,-3.8680515,-4.294338,-4.0886426
2951,5.025694,1.0879707,0.039377235,1.8909507,-3.874611,-3.874611,-4.3022494,-4.090985
2952,5.032312,1.0928769,0.03939435,1.8960574,-3.8808014,-3.8808014,-4.3101153,-4.088758
2953,5.065133,1.1011156,0.039640177,1.8981184,-3.8897843,-3.8897843,-4.318517,-4.11844
2954,5.063233,1.1050386,0.039581943,1.9042301,-3.8940527,-3.8940527,-4.3260865,-4.0938625
2955,5.102378,1.1141362,0.039882418,1.9056054,-3.9045875,-3.9045875,-4.3347836,-4.141069
2956,5.0960145,1.1175927,0.03978422,1.9122314,-3.9078019,-3.9078019,-4.342205,-4.103416
2957,5.1383743,1.1271428,0.040112317,1.9132978,-3.9191265,-3.9191265,-4.351104,-4.160026
2958,5.130061,1.1303964,0.039996646,1.9201978,-3.9218695,-3.9218695,-4.358492,-4.116075
2959,5.1749496,1.1403036,0.040346462,1.9210474,-3.9336162,-3.9336162,-4.367485,-4.177457
2960,5.1639185,1.1432912,0.040206272,1.9282726,-3.9360332,-3.9360332,-4.374857,-4.1287336
2961,5.212873,1.1537671,0.040591057,1.9287131,-3.9482741,-3.9482741,-4.3839726,-4.1961503
2962,5.195966,1.1561148,0.04039851,1.9366003,-3.9500635,-3.9500635,-4.3912754,-4.139093
2963,5.253427,1.1677135,0.040857136,1.936132,-3.9633188,-3.9633188,-4.4006157,-4.218811
2964,5.224459,1.1686538,0.04055805,1.9453651,-3.9637175,-3.9637175,-4.4077077,-4.144005
2965,5.2987266,1.1823934,0.04116333,1.9430667,-3.9790285,-3.9790285,-4.4174213,-4.2489285
2966,5.2468405,1.1805599,0.040662803,1.954855,-3.9766245,-3.9766245,-4.424074,-4.139148
2967,5.352747,1.1982038,0.041545436,1.949136,-3.9958444,-3.9958444,-4.434478,-4.292297
2968,5.259657,1.1913377,0.04068319,1.9654455,-3.9881916,-3.9881916,-4.4402285,-4.1169896
2969,5.418485,1.2154398,0.042030454,1.9539719,-4.01431,-4.01431,-4.451805,-4.3564796
2970,5.263185,1.2009239,0.04062261,1.9770219,-3.9978232,-3.9978232,-4.455994,-4.071223
2971,5.4871454,1.2328392,0.04254306,1.958445,-4.034212,-4.034212,-4.4692054,-4.4405756
2972,5.280643,1.2120873,0.04068556,1.9867713,-4.006814,-4.006814,-4.4713855,-4.019727
2973,5.513609,1.2449529,0.042686556,1.9670614,-4.051222,-4.051222,-4.4857287,-4.493889
2974,5.359821,1.230832,0.04128989,1.9891638,-4.022081,-4.022081,-4.4873896,-4.0523963
2975,5.4649067,1.2482979,0.042166088,1.983127,-4.0569425,-4.0569425,-4.4999022,-4.4125266
2976,5.48342,1.255333,0.042280868,1.9864618,-4.0487227,-4.0487227,-4.505073,-4.2328
2977,5.410416,1.2512549,0.04159161,1.9997119,-4.0548153,-4.0548153,-4.5126867,-4.23228
2978,5.5703163,1.2752777,0.042950388,1.988105,-4.0760345,-4.0760345,-4.522867,-4.4232874
2979,5.429835,1.262877,0.041669577,2.008635,-4.059294,-4.059294,-4.5266285,-4.1311293
2980,5.575596,1.2848971,0.042906985,1.9987762,-4.091626,-4.091626,-4.5386696,-4.466483
2981,5.5292816,1.2838123,0.04245469,2.009306,-4.077599,-4.077599,-4.542838,-4.2075706
2982,5.5350146,1.289095,0.042459197,2.0143034,-4.0946584,-4.0946584,-4.552277,-4.3486013
2983,5.629715,1.305199,0.04324516,2.0098867,-4.1032667,-4.1032667,-4.5603123,-4.380435
2984,5.5294595,1.2980493,0.0423141,2.0258188,-4.097528,-4.097528,-4.5659523,-4.2250056
2985,5.662861,1.3189862,0.04343875,2.0172286,-4.1227736,-4.1227736,-4.5768003,-4.474331
2986,5.5916557,1.3154478,0.04276208,2.0299904,-4.110713,-4.110713,-4.5814095,-4.2352457
2987,5.6402984,1.3262178,0.043140806,2.030361,-4.1311336,-4.1311336,-4.59144,-4.4231257
2988,5.681916,1.3361423,0.043457735,2.0315452,-4.1327114,-4.1327114,-4.598345,-4.3618865
2989,5.627639,1.3346007,0.04293038,2.0427036,-4.1355224,-4.1355224,-4.6055026,-4.3163247
2990,5.738919,1.3527762,0.043861426,2.0368676,-4.15347,-4.15347,-4.615174,-4.4724183
2991,5.6661406,1.3491068,0.043170337,2.0498805,-4.145646,-4.145646,-4.620591,-4.2828197
2992,5.745083,1.363558,0.043815248,2.0473378,-4.1664033,-4.1664033,-4.630744,-4.477902
2993,5.73987,1.3681071,0.04371763,2.0533555,-4.1635895,-4.1635895,-4.63703,-4.3547297
2994,5.734358,1.3727088,0.043616492,2.0593812,-4.173739,-4.173739,-4.6454673,-4.406773
2995,5.8050995,1.386411,0.04418689,2.0576887,-4.1838946,-4.1838946,-4.6539226,-4.4589033
2996,5.7480316,1.3849807,0.04363051,2.0689337,-4.1823807,-4.1823807,-4.6605096,-4.350855
2997,5.8374763,1.4008561,0.044366203,2.065498,-4.200424,-4.200424,-4.670294,-4.511693
2998,5.7974725,1.4014333,0.04396039,2.0750916,-4.1962943,-4.1962943,-4.6764827,-4.365868
2999,5.844768,1.4123303,0.04432438,2.0759957,-4.2118373,-4.2118373,-4.685891,-4.492792
3000,5.8620987,1.4197532,0.044423457,2.0798967,-4.2142696,-4.2142696,-4.6931906,-4.4367485
3001,5.850841,1.4238914,0.044269495,2.0866184,-4.2212224,-4.2212224,-4.7012424,-4.443524
3002,5.915332,1.4370315,0.044783,2.0858257,-4.232422,-4.232422,-4.7100153,-4.5099945
3003,5.8733263,1.4377153,0.044356108,2.0955234,-4.2323117,-4.2323117,-4.7169795,-4.4161034
3004,5.947091,1.4520589,0.044950325,2.0938323,-4.2479877,-4.2479877,-4.726502,-4.546293
3005,5.914774,1.453972,0.04460802,2.1025674,-4.246535,-4.246535,-4.733299,-4.432078
3006,5.9642377,1.4654803,0.044987574,2.103361,-4.260759,-4.260759,-4.742624,-4.5421185
3007,5.9666805,1.4715089,0.044951715,2.1087646,-4.263052,-4.263052,-4.7500477,-4.480094
3008,5.979021,1.4787241,0.04500297,2.113238,-4.272269,-4.272269,-4.758611,-4.517884
3009,6.017204,1.4889938,0.0452821,2.1152442,-4.2800856,-4.2800856,-4.7669907,-4.5351863
3010,6.000041,1.4928526,0.04507188,2.12259,-4.2842083,-4.2842083,-4.774787,-4.4979825
3011,6.059655,1.5057448,0.045539103,2.122551,-4.2963305,-4.2963305,-4.7838745,-4.577948
3012,6.0290117,1.5081464,0.045208655,2.1311722,-4.2973995,-4.2973995,-4.7912574,-4.494838
3013,6.094075,1.5217543,0.045723207,2.1306643,-4.3114233,-4.3114233,-4.8006725,-4.6032786
3014,6.0646667,1.5243948,0.045402724,2.1391659,-4.311801,-4.311801,-4.807971,-4.5084605
3015,6.1236987,1.537362,0.045863368,2.1393006,-4.3256364,-4.3256364,-4.8173976,-4.614612
3016,6.1041903,1.5412186,0.045629714,2.1468954,-4.326981,-4.326981,-4.8249087,-4.532917
3017,6.1520824,1.5529553,0.04599127,2.1481504,-4.339459,-4.339459,-4.8341565,-4.6188135
3018,6.144539,1.5582976,0.04586241,2.1546352,-4.342481,-4.342481,-4.841967,-4.56124
3019,6.1809688,1.5688018,0.046121668,2.1570072,-4.3533006,-4.3533006,-4.8509965,-4.6219435
3020,6.1836834,1.5754533,0.046082303,2.1625366,-4.357995,-4.357995,-4.8591156,-4.58874
3021,6.211052,1.5850118,0.0462604,2.1657867,-4.367388,-4.367388,-4.8679695,-4.627462
3022,6.2213984,1.5926498,0.046287484,2.170633,-4.3733935,-4.3733935,-4.8763304,-4.6135163
3023,6.242585,1.6015866,0.04640999,2.1744974,-4.381772,-4.381772,-4.8850837,-4.636081
3024,6.2583365,1.6099306,0.04648406,2.1788921,-4.388692,-4.388692,-4.893634,-4.6356125
3025,6.275408,1.6184691,0.046569385,2.1831884,-4.3964024,-4.3964024,-4.9023366,-4.6471243
3026,6.2952332,1.6273708,0.046678625,2.1872554,-4.4039664,-4.4039664,-4.9110384,-4.6560626
3027,6.3086824,1.635582,0.046731006,2.1919262,-4.411192,-4.411192,-4.9197097,-4.6592903
3028,6.332684,1.6450701,0.04687614,2.1956465,-4.419313,-4.419313,-4.9285326,-4.6763606
3029,6.3409834,1.6528044,0.04688179,2.2008042,-4.4260263,-4.4260263,-4.9371834,-4.6707263
3030,6.3717766,1.6631802,0.047085963,2.2039473,-4.434865,-4.434865,-4.946169,-4.698911
3031,6.3706017,1.6699332,0.04700668,2.2099822,-4.440732,-4.440732,-4.9547434,-4.678652
3032,6.4152513,1.6820078,0.047332436,2.211922,-4.4508677,-4.4508677,-4.963956,-4.7274246
3033,6.3936405,1.6865016,0.04707139,2.2198184,-4.454962,-4.454962,-4.972318,-4.6773643
3034,6.4698253,1.7022763,0.04767549,2.2190104,-4.467834,-4.467834,-4.981978,-4.7708063
3035,6.4003325,1.7013602,0.04698972,2.2311733,-4.46789,-4.46789,-4.9897866,-4.6528196
3036,6.5508184,1.7256927,0.048251256,2.223864,-4.4870186,-4.4870186,-5.000387,-4.8505263
3037,6.3689647,1.7118932,0.046570715,2.2459402,-4.4775085,-4.4775085,-5.006827,-4.5718317
3038,6.6861124,1.755084,0.049310286,2.2240624,-4.5111423,-4.5111423,-5.0194635,-5.0143123
3039,6.287034,1.7161094,0.04570925,2.2651515,-4.4801445,-4.4801445,-5.022656,-4.375602
3040,6.827593,1.7839555,0.050436374,2.2233906,-4.5415344,-4.5415344,-5.0388465,-5.2904854
3041,6.3294554,1.7335279,0.045959275,2.2722936,-4.4810853,-4.4810853,-5.037181,-4.1699085
3042,6.6713257,1.7788595,0.048924662,2.2466483,-4.5540776,-4.5540776,-5.054163,-5.2872796
3043,6.6617594,1.7845385,0.048772205,2.2518733,-4.5173645,-4.5173645,-5.055346,-4.581108
3044,6.401301,1.7615756,0.046397254,2.2793782,-4.525914,-4.525914,-5.0629783,-4.630214
3045,6.8020725,1.8133444,0.04988728,2.2490487,-4.567098,-4.567098,-5.0750647,-5.224393
3046,6.542743,1.7906822,0.047520608,2.275704,-4.523362,-4.523362,-5.0748873,-4.3868084
3047,6.5455856,1.7974284,0.04748157,2.2799065,-4.563463,-4.563463,-5.086846,-4.9758635
3048,6.816189,1.8336439,0.04982545,2.2617369,-4.570431,-4.570431,-5.094168,-5.004035
3049,6.5310607,1.8071264,0.04723934,2.291426,-4.544515,-4.544515,-5.096487,-4.4609942
3050,6.686509,1.8309877,0.04855521,2.282443,-4.588967,-4.588967,-5.1086845,-5.1218905
3051,6.798225,1.8500599,0.04948165,2.2773025,-4.576654,-4.576654,-5.1132207,-4.81977
3052,6.5621977,1.8296282,0.047325693,2.3023303,-4.569875,-4.569875,-5.118576,-4.6110253
3053,6.781981,1.8606853,0.049212955,2.2881238,-4.6073627,-4.6073627,-5.1297827,-5.1591544
3054,6.773194,1.8666631,0.04906531,2.2929575,-4.5874586,-4.5874586,-5.1329355,-4.7123165
3055,6.614132,1.8554627,0.047586694,2.3108933,-4.595352,-4.595352,-5.1404347,-4.758214
3056,6.8425303,1.8871884,0.04955342,2.2964675,-4.6223707,-4.6223707,-5.150513,-5.136917
3057,6.7647686,1.8847479,0.048800208,2.30784,-4.6021643,-4.6021643,-5.1536527,-4.6768064
3058,6.6929045,1.8832766,0.04809628,2.318487,-4.619689,-4.619689,-5.162263,-4.8836384
3059,6.888183,1.9116112,0.04976572,2.3068037,-4.636055,-4.636055,-5.170964,-5.077417
3060,6.7680006,1.9045855,0.048634153,2.321708,-4.6198564,-4.6198564,-5.175009,-4.6885266
3061,6.77383,1.9119291,0.048619006,2.3259077,-4.642527,-4.642527,-5.184331,-4.9872823
3062,6.914892,1.9347034,0.04980189,2.3185928,-4.6495447,-4.6495447,-5.1915846,-5.0082474
3063,6.7779427,1.9264038,0.04851539,2.334449,-4.6397457,-4.6397457,-5.1966777,-4.7306833
3064,6.844882,1.9406525,0.049042296,2.3336663,-4.663741,-4.663741,-5.2064166,-5.06172
3065,6.930207,1.9569397,0.04973267,2.3314397,-4.6635413,-4.6635413,-5.2127047,-4.948948
3066,6.809889,1.9504493,0.048594393,2.3460362,-4.6612177,-4.6612177,-5.2187786,-4.797896
3067,6.9153166,1.9691083,0.049462084,2.3421376,-4.683338,-4.683338,-5.2283607,-5.09838
3068,6.9415374,1.9788028,0.049627345,2.344966,-4.678623,-4.678623,-5.2342563,-4.9034786
3069,6.859405,1.9765795,0.048828255,2.3565676,-4.683684,-4.683684,-5.241392,-4.884237
3070,6.976571,1.9969078,0.049796633,2.3516378,-4.701457,-4.701457,-5.2503166,-5.102402
3071,6.946916,2.0009422,0.049459737,2.3587053,-4.6952634,-4.6952634,-5.2561417,-4.8776155
3072,6.913708,2.0044127,0.049092956,2.3662739,-4.706474,-4.706474,-5.264316,-4.975709
3073,7.020963,2.0236378,0.049973253,2.3624067,-4.718409,-4.718409,-5.272471,-5.0839925
3074,6.9583406,2.0241642,0.049341764,2.3721333,-4.71379,-4.71379,-5.2784896,-4.88152
3075,6.9767747,2.0335221,0.049432527,2.3755405,-4.7288413,-4.7288413,-5.287307,-5.0538235
3076,7.0528145,2.0491693,0.050036453,2.3744922,-4.7347593,-4.7347593,-5.294812,-5.0497746
3077,6.9856443,2.049134,0.049365107,2.384767,-4.734252,-4.734252,-5.301415,-4.919938
3078,7.044156,2.063194,0.049809616,2.3849285,-4.7500873,-4.7500873,-5.3103285,-5.105962
3079,7.072183,2.073821,0.04998362,2.3876355,-4.751334,-4.751334,-5.3173556,-5.012052
3080,7.0252876,2.076185,0.049491026,2.3963213,-4.7562547,-4.7562547,-5.3248143,-4.9864035
3081,7.1024256,2.0924685,0.05009957,2.3950946,-4.769794,-4.769794,-5.333427,-5.127199
3082,7.086255,2.0984306,0.049878243,2.4012566,-4.7690644,-4.7690644,-5.340245,-4.9908648
3083,7.078684,2.1052637,0.0497342,2.4068818,-4.778961,-4.778961,-5.348492,-5.063203
3084,7.1477337,2.1205986,0.05027135,2.4065483,-4.7880955,-4.7880955,-5.3566055,-5.1181936
3085,7.109347,2.1241302,0.049852166,2.4145772,-4.788676,-4.788676,-5.3636284,-5.002792
3086,7.142909,2.1356895,0.050072197,2.4169955,-4.801255,-4.801255,-5.372287,-5.127452
3087,7.178151,2.1474564,0.050306946,2.4193504,-4.8057876,-4.8057876,-5.3799157,-5.0911503
3088,7.146076,2.151846,0.049942303,2.4269211,-4.8102393,-4.8102393,-5.3875237,-5.0509424
3089,7.202883,2.1662018,0.050366808,2.4275477,-4.8221607,-4.8221607,-5.396127,-5.161325
3090,7.1982584,2.1738179,0.050244406,2.4329414,-4.8241386,-4.8241386,-5.403495,-5.071436
3091,7.197395,2.1818027,0.050155923,2.4381456,-4.8329453,-4.8329453,-5.411774,-5.119474
3092,7.249103,2.195641,0.05053462,2.4393299,-4.841482,-4.841482,-5.4199915,-5.1603527
3093,7.2245502,2.2011497,0.050234005,2.4463236,-4.844276,-4.844276,-5.4275284,-5.083489
3094,7.2590737,2.2131767,0.05045897,2.4488792,-4.8553634,-4.8553634,-5.4361825,-5.17835
3095,7.280775,2.223796,0.05056979,2.452465,-4.8601303,-4.8601303,-5.444019,-5.140741
3096,7.2674093,2.230676,0.050367337,2.4586608,-4.866364,-4.866364,-5.4520364,-5.132563
3097,7.3148804,2.2443666,0.05070514,2.4602394,-4.8763123,-4.8763123,-5.4606013,-5.2028947
3098,7.30581,2.251808,0.05054002,2.4661505,-4.8796926,-4.8796926,-5.4683633,-5.1350203
3099,7.324166,2.262343,0.05061823,2.4700072,-4.889241,-4.889241,-5.4768834,-5.1958003
3100,7.354048,2.2742422,0.050798055,2.4729848,-4.8958726,-4.8958726,-5.4850836,-5.1944027
3101,7.3416576,2.2814848,0.050601725,2.4791727,-4.9012513,-4.9012513,-5.4931664,-5.166751
3102,7.382492,2.294614,0.050878778,2.4814453,-4.9111915,-4.9111915,-5.501833,-5.2359133
3103,7.3830633,2.303396,0.050796676,2.486698,-4.9155846,-4.9155846,-5.5098114,-5.184491
3104,7.3954606,2.3135533,0.050819073,2.491072,-4.924201,-4.924201,-5.5183563,-5.224499
3105,7.426197,2.3257778,0.051004197,2.4941244,-4.931572,-4.931572,-5.526793,-5.237523
3106,7.418292,2.3338056,0.050844867,2.5000415,-4.9370804,-4.9370804,-5.535002,-5.2086363
3107,7.4531507,2.3466308,0.051065203,2.5028021,-4.94664,-4.94664,-5.5437174,-5.2679777
3108,7.456421,2.3560245,0.051003963,2.5079038,-4.951743,-4.951743,-5.5519443,-5.22938
3109,7.470479,2.3666246,0.051038545,2.5122702,-4.96015,-4.96015,-5.560593,-5.263378
3110,7.4972973,2.3786907,0.051186066,2.5157177,-4.9675236,-4.9675236,-5.5691237,-5.2732196
3111,7.4942317,2.387538,0.05106694,2.5213401,-4.973606,-4.973606,-5.577539,-5.254016
3112,7.527273,2.4004014,0.051268723,2.5243843,-4.982751,-4.982751,-5.586355,-5.3035765
3113,7.5299525,2.409974,0.051199783,2.5296435,-4.988273,-4.988273,-5.594759,-5.270288
3114,7.5488973,2.4214392,0.05127458,2.5337155,-4.9969125,-4.9969125,-5.6035457,-5.3070264
3115,7.568396,2.4330287,0.051353674,2.5377665,-5.0038824,-5.0038824,-5.6121807,-5.305897
3116,7.572199,2.4429204,0.05129278,2.5429835,-5.0108294,-5.0108294,-5.6208415,-5.3034697
3117,7.602045,2.4557521,0.051462926,2.5463483,-5.0194163,-5.0194163,-5.6296945,-5.337757
3118,7.602818,2.4654536,0.051373642,2.5517938,-5.0254054,-5.0254054,-5.6382875,-5.311866
3119,7.6288524,2.4779644,0.05150888,2.55549,-5.0343122,-5.0343122,-5.647258,-5.3534327
3120,7.6393194,2.4888287,0.051504906,2.5603065,-5.040777,-5.040777,-5.65596,-5.336931
3121,7.6534367,2.5001805,0.051532563,2.5648644,-5.0488095,-5.0488095,-5.664868,-5.356653
3122,7.6751924,2.5124311,0.051627614,2.5689075,-5.0564833,-5.0564833,-5.6737733,-5.367744
3123,7.6805286,2.52293,0.05157599,2.5741313,-5.0634413,-5.0634413,-5.6826296,-5.3611994
3124,7.7077456,2.535918,0.051718272,2.5778294,-5.072049,-5.072049,-5.6916757,-5.3930364
3125,7.7114773,2.5463812,0.051650964,2.583187,-5.0785346,-5.0785346,-5.7005386,-5.373804
3126,7.736947,2.5592868,0.051776603,2.587066,-5.0873356,-5.0873356,-5.7096753,-5.409714
3127,7.7457304,2.5704205,0.0517531,2.5921216,-5.09408,-5.09408,-5.7186193,-5.395015
3128,7.764774,2.5827575,0.051820163,2.5964797,-5.1024666,-5.1024666,-5.727761,-5.419651
3129,7.7805834,2.5948002,0.051857833,2.601088,-5.109881,-5.109881,-5.7368474,-5.4203215
3130,7.793157,2.606553,0.05186604,2.6059384,-5.117654,-5.117654,-5.745985,-5.428681
3131,7.814659,2.6193757,0.051952835,2.6101835,-5.1257625,-5.1257625,-5.755191,-5.4447756
3132,7.822504,2.6307576,0.051917464,2.6153877,-5.1330395,-5.1330395,-5.7643533,-5.439761
3133,7.847782,2.6441185,0.05203663,2.6194305,-5.141643,-5.141643,-5.773671,-5.4671097
3134,7.8532743,2.6553752,0.051978987,2.624834,-5.148648,-5.148648,-5.7828555,-5.4535704
3135,7.880249,2.6690671,0.052111816,2.6288033,-5.1575403,-5.1575403,-5.792277,-5.4869304
3136,7.884821,2.6803482,0.05204473,2.634317,-5.1644483,-5.1644483,-5.801504,-5.46961
3137,7.9129534,2.6943042,0.05218649,2.638258,-5.1734924,-5.1734924,-5.8110075,-5.505718
3138,7.9162607,2.7056043,0.052106563,2.6438832,-5.1803794,-5.1803794,-5.820296,-5.485948
3139,7.9461517,2.7199008,0.052262507,2.6477516,-5.189585,-5.189585,-5.829887,-5.525216
3140,7.9470387,2.731077,0.05215962,2.653578,-5.19638,-5.19638,-5.839231,-5.50134
3141,7.980798,2.7459497,0.05234848,2.6572337,-5.2058635,-5.2058635,-5.8488975,-5.546732
3142,7.9761944,2.7566578,0.052195366,2.663467,-5.212381,-5.212381,-5.8582892,-5.513852
3143,8.0184,2.7726038,0.052457962,2.6666188,-5.2224336,-5.2224336,-5.868079,-5.5729127
3144,8.001903,2.7821481,0.052197546,2.673671,-5.228273,-5.228273,-5.877469,-5.5201097
3145,8.061468,2.8001602,0.052613083,2.675733,-5.239449,-5.239449,-5.887449,-5.6081347
3146,8.020045,2.807101,0.05212944,2.6844506,-5.2438083,-5.2438083,-5.8967485,-5.5137515
3147,8.116109,2.8292918,0.05286817,2.6841755,-5.257262,-5.257262,-5.9070096,-5.6621366
3148,8.02138,2.8304613,0.051909193,2.696403,-5.258448,-5.258448,-5.9160624,-5.479868
3149,8.196601,2.8615208,0.053350803,2.691026,-5.2766824,-5.2766824,-5.9268517,-5.7576947
3150,7.986034,2.8498888,0.05136145,2.710825,-5.270925,-5.270925,-5.9352527,-5.3842244
3151,8.330237,2.8996627,0.054305747,2.6944501,-5.2994337,-5.2994337,-5.947024,-5.9439716
3152,7.8887463,2.861968,0.050267782,2.7294686,-5.278664,-5.278664,-5.9539757,-5.161743
3153,8.518574,2.9433668,0.05575207,2.6937668,-5.327794,-5.327794,-5.9673295,-6.2847676
3154,7.8103433,2.874371,0.04935972,2.74704,-5.280429,-5.280429,-5.971743,-4.8087354
3155,8.528807,2.9663365,0.055624697,2.7028975,-5.3544874,-5.3544874,-5.985873,-6.5796003
3156,8.050467,2.9227104,0.051277563,2.7405505,-5.295147,-5.295147,-5.989123,-4.8674817
3157,8.168001,2.9466002,0.05221401,2.7369695,-5.348127,-5.348127,-6.0004134,-6.057948
3158,8.449561,2.9897838,0.054597773,2.7221205,-5.344231,-5.344231,-6.007475,-5.8038816
3159,7.961363,2.944688,0.050166752,2.7605958,-5.3248262,-5.3248262,-6.0138674,-5.141561
3160,8.438854,3.0086427,0.054302122,2.732996,-5.3786225,-5.3786225,-6.02508,-6.3689623
3161,8.26014,2.9989567,0.05261184,2.7494612,-5.3419113,-5.3419113,-6.0292783,-5.2373543
3162,8.102904,2.9916291,0.051112752,2.764991,-5.3654766,-5.3654766,-6.0385747,-5.709988
3163,8.517431,3.0480351,0.054693963,2.7423918,-5.3877625,-5.3877625,-6.047829,-6.1313305
3164,8.160705,3.017469,0.051432356,2.7713776,-5.357887,-5.357887,-6.0525117,-5.1601353
3165,8.288346,3.043897,0.052444495,2.766522,-5.3985653,-5.3985653,-6.0624757,-6.0781317
3166,8.464969,3.0741706,0.05390798,2.759579,-5.3930335,-5.3930335,-6.0701838,-5.776789
3167,8.156261,3.04847,0.05107791,2.7858827,-5.3845825,-5.3845825,-6.076714,-5.377606
3168,8.436266,3.0921195,0.05344147,2.7710574,-5.4215336,-5.4215336,-6.086014,-6.1878705
3169,8.38258,3.0966508,0.052859288,2.7793267,-5.402473,-5.402473,-6.0927777,-5.5122886
3170,8.233044,3.0889301,0.05144113,2.7950819,-5.4148245,-5.4148245,-6.101241,-5.682787
3171,8.52433,3.13309,0.053912397,2.7804465,-5.437373,-5.437373,-6.1096926,-6.1087756
3172,8.3277025,3.1217678,0.05205935,2.7981324,-5.4186487,-5.4186487,-6.11621,-5.4167604
3173,8.347393,3.1345057,0.052128866,2.8018298,-5.4438505,-5.4438505,-6.125738,-5.939604
3174,8.536135,3.1670349,0.053690996,2.7943606,-5.4500036,-5.4500036,-6.1335874,-5.9319944
3175,8.313813,3.1527886,0.051610246,2.813987,-5.4410925,-5.4410925,-6.140639,-5.4922404
3176,8.461208,3.1809213,0.05280287,2.8088005,-5.46894,-5.46894,-6.150215,-6.080613
3177,8.501749,3.196611,0.053051382,2.8112867,-5.463067,-5.463067,-6.157736,-5.7470884
3178,8.356272,3.19071,0.051655613,2.8263166,-5.4677153,-5.4677153,-6.165835,-5.680922
3179,8.553154,3.2245781,0.053285755,2.818128,-5.4893446,-5.4893446,-6.1749015,-6.0881696
3180,8.463456,3.2257383,0.052377176,2.8290699,-5.479468,-5.479468,-6.1823573,-5.6335015
3181,8.440992,3.2342844,0.052067086,2.835928,-5.4955773,-5.4955773,-6.1914353,-5.894787
3182,8.594273,3.2632809,0.053309914,2.8309193,-5.5061784,-5.5061784,-6.199949,-5.9905357
3183,8.447411,3.2582982,0.051891122,2.845476,-5.5006785,-5.5006785,-6.2076573,-5.643579
3184,8.537706,3.2803948,0.052573115,2.8447196,-5.521657,-5.521657,-6.217198,-6.047803
3185,8.588049,3.2974422,0.05290607,2.8468332,-5.522011,-5.522011,-6.22541,-5.8540745
3186,8.480416,3.2968807,0.05183536,2.8590367,-5.5261974,-5.5261974,-6.2336597,-5.7710285
3187,8.620686,3.325079,0.05295606,2.855021,-5.544001,-5.544001,-6.243061,-6.083179
3188,8.567261,3.3302174,0.052370436,2.864076,-5.5399942,-5.5399942,-6.251341,-5.7633786
3189,8.559335,3.341252,0.05218083,2.869912,-5.553565,-5.553565,-6.2601867,-5.9470654
3190,8.660608,3.3653555,0.052952528,2.8684385,-5.56283,-5.56283,-6.26914,-6.0071015
3191,8.564871,3.366014,0.051988572,2.8801506,-5.5622783,-5.5622783,-6.2778172,-5.7838726
3192,8.6502495,3.3880339,0.05262215,2.880046,-5.579417,-5.579417,-6.287025,-6.0739565
3193,8.659541,3.4015408,0.052580003,2.8847208,-5.5807567,-5.5807567,-6.2956233,-5.8950024
3194,8.610202,3.4078512,0.052023508,2.893415,-5.5884886,-5.5884886,-6.3047795,-5.9099865
3195,8.717787,3.4325252,0.052852612,2.892089,-5.601585,-5.601585,-6.3140097,-6.0834646
3196,8.655599,3.437666,0.052179325,2.901605,-5.601327,-5.601327,-6.3226657,-5.8505797
3197,8.694759,3.454629,0.052401308,2.9045568,-5.6155686,-5.6155686,-6.332114,-6.054402
3198,8.739175,3.472269,0.05266906,2.9073312,-5.6210074,-5.6210074,-6.341199,-5.9990687
3199,8.685831,3.4785755,0.052072555,2.9163818,-5.62626,-5.62626,-6.350265,-5.927899
3200,8.771976,3.5013478,0.052706286,2.9163616,-5.639889,-5.639889,-6.3597193,-6.1103325
3201,8.736703,3.5099535,0.052267496,2.924256,-5.6413918,-5.6413918,-6.3687797,-5.931759
3202,8.759722,3.5252948,0.05234427,2.9285424,-5.6534963,-5.6534963,-6.378276,-6.0676694
3203,8.807294,3.5436647,0.052636288,2.9311714,-5.6607966,-5.6607966,-6.3875585,-6.0546007
3204,8.76297,3.5514302,0.052115396,2.9396853,-5.665869,-5.665869,-6.396866,-5.978531
3205,8.838114,3.573118,0.052649956,2.940726,-5.678805,-5.678805,-6.4065423,-6.140117
3206,8.813527,3.5832145,0.052303128,2.9480453,-5.681817,-5.681817,-6.415785,-5.9915905
3207,8.834092,3.5989354,0.052351568,2.952434,-5.693155,-5.693155,-6.4253893,-6.1043916
3208,8.873211,3.6166852,0.052565258,2.9557953,-5.7006273,-5.7006273,-6.435019,-6.095183
3209,8.843967,3.6264205,0.052175473,2.9635067,-5.70674,-5.70674,-6.444498,-6.0405927
3210,8.907482,3.6474075,0.052600753,2.9652839,-5.7186203,-5.7186203,-6.4542065,-6.166799
3211,8.883232,3.6578724,0.052253596,2.9727101,-5.722664,-5.722664,-6.4638424,-6.045843
3212,8.918522,3.6754398,0.05243082,2.9764519,-5.734175,-5.734175,-6.473608,-6.1602187
3213,8.937572,3.691365,0.052462064,2.9811292,-5.7408304,-5.7408304,-6.4832816,-6.1171994
3214,8.9273205,3.7037745,0.052235465,2.987696,-5.748732,-5.748732,-6.4931254,-6.1147523
3215,8.98076,3.7238047,0.05256955,2.9903579,-5.7591224,-5.7591224,-6.502996,-6.1923575
3216,8.955791,3.7347064,0.052210853,2.997868,-5.764386,-5.764386,-6.512757,-6.1002336
3217,9.003497,3.7542741,0.052492227,3.0008652,-5.776042,-5.776042,-6.5227647,-6.2157784
3218,8.999963,3.76778,0.05232183,3.0071561,-5.7817497,-5.7817497,-6.5326786,-6.1395373
3219,9.019543,3.7841282,0.052354146,3.0120037,-5.7918158,-5.7918158,-6.542666,-6.199758
3220,9.045994,3.8014145,0.05244579,3.016409,-5.799986,-5.799986,-6.552692,-6.199067
3221,9.039038,3.8147736,0.052242644,3.0229652,-5.807575,-5.807575,-6.56276,-6.1801777
3222,9.085234,3.8345358,0.052506976,3.0262446,-5.8180103,-5.8180103,-6.572897,-6.250322
3223,9.068355,3.8469248,0.0522143,3.0333889,-5.824147,-5.824147,-6.582984,-6.178942
3224,9.113926,3.866836,0.052470896,3.0367558,-5.8353515,-5.8353515,-6.593236,-6.276345
3225,9.10685,3.880447,0.052264035,3.0434024,-5.84163,-5.84163,-6.6034293,-6.2057743
3226,9.138018,3.8988419,0.05239176,3.047675,-5.852194,-5.852194,-6.6136928,-6.27888
3227,9.14761,3.9146662,0.052329436,3.0533326,-5.859671,-5.859671,-6.624016,-6.247524
3228,9.16271,3.9311838,0.052315257,3.0586987,-5.868962,-5.868962,-6.634366,-6.2755575
3229,9.187971,3.949137,0.05238834,3.063415,-5.877882,-5.877882,-6.6447334,-6.2897763
3230,9.1886635,3.9641454,0.052245177,3.0696769,-5.885965,-5.885965,-6.6551833,-6.2747974
3231,9.22639,3.9836974,0.052426923,3.073728,-5.896064,-5.896064,-6.6656613,-6.3279805
3232,9.217655,3.9977965,0.05219858,3.0805907,-5.903297,-5.903297,-6.676144,-6.2804585
3233,9.262595,4.0184107,0.052441847,3.0842361,-5.914196,-5.914196,-6.686728,-6.3590136
3234,9.248466,4.031958,0.052165072,3.091518,-5.920916,-5.920916,-6.697304,-6.2925525
3235,9.299519,4.0535345,0.05245984,3.0948355,-5.9323754,-5.9323754,-6.7079306,-6.3872356
3236,9.278103,4.066381,0.052117225,3.1025746,-5.938693,-5.938693,-6.7186227,-6.3037434
3237,9.3387985,4.089288,0.052495096,3.1054032,-5.9507475,-5.9507475,-6.72934,-6.4194813
3238,9.30526,4.100848,0.05204412,3.1138976,-5.9564633,-5.9564633,-6.74009,-6.3095956
3239,9.382289,4.1259775,0.052563112,3.115771,-5.9695015,-5.9695015,-6.750887,-6.459355
3240,9.326048,4.1348834,0.051911652,3.1257086,-5.974001,-5.974001,-6.761753,-6.3042135
3241,9.436522,4.164284,0.052722372,3.1256237,-5.9889193,-5.9889193,-6.7725844,-6.51786
3242,9.33252,4.167528,0.05164992,3.138438,-5.9909005,-5.9909005,-6.7835565,-6.270644
3243,9.5117,4.205462,0.05306238,3.134333,-6.0095305,-6.0095305,-6.794427,-6.6172714
3244,9.311062,4.1969194,0.051141426,3.1529427,-6.0063615,-6.0063615,-6.8054943,-6.179932
3245,9.62726,4.251842,0.05375418,3.1406598,-6.0324287,-6.0324287,-6.816287,-6.7970314
3246,9.23783,4.2197785,0.050180517,3.170614,-6.0187297,-6.0187297,-6.827558,-5.977048
3247,9.804462,4.3055067,0.05498956,3.1431952,-6.059311,-6.059311,-6.8379335,-7.1251783
3248,9.123169,4.236317,0.048868515,3.1907647,-6.02604,-6.02604,-6.849353,-5.6032877
3249,9.950262,4.3543377,0.055959247,3.1465592,-6.0891304,-6.0891304,-6.8586016,-7.5750775
3250,9.17407,4.2718163,0.049022548,3.1998756,-6.033917,-6.033917,-6.869965,-5.306688
3251,9.754551,4.3600535,0.05394498,3.168796,-6.1044407,-6.1044407,-6.877619,-7.5391254
3252,9.56621,4.35101,0.052152004,3.1858754,-6.065914,-6.065914,-6.888303,-5.93181
3253,9.371304,4.3407044,0.050305985,3.2035582,-6.0896354,-6.0896354,-6.896781,-6.498393
3254,9.882418,4.420052,0.05462366,3.177406,-6.113954,-6.113954,-6.905257,-7.1010003
3255,9.330435,4.3647513,0.049656834,3.2168896,-6.081735,-6.081735,-6.9158764,-5.693861
3256,9.725542,4.428915,0.05296627,3.1979227,-6.1342444,-6.1342444,-6.923426,-7.3057675
3257,9.692052,4.439353,0.052526988,3.2052097,-6.1114006,-6.1114006,-6.93318,-6.2238913
3258,9.423531,4.4197474,0.05003783,3.2273257,-6.1223354,-6.1223354,-6.942238,-6.362683
3259,9.884216,4.4924254,0.05391791,3.2046728,-6.152355,-6.152355,-6.950586,-7.177868
3260,9.516413,4.460415,0.050559975,3.232493,-6.124798,-6.124798,-6.9607153,-5.907762
3261,9.65611,4.4934134,0.051626965,3.2290573,-6.162184,-6.162184,-6.9687057,-7.0036087
3262,9.828423,4.5295944,0.052988276,3.224261,-6.1594253,-6.1594253,-6.9784646,-6.6377907
3263,9.507118,4.5029335,0.050041843,3.2497475,-6.154875,-6.154875,-6.9879475,-6.196017
3264,9.851507,4.562267,0.052892406,3.2339382,-6.189228,-6.189228,-6.99599,-7.1752954
3265,9.700645,4.5575013,0.051431444,3.2487965,-6.170665,-6.170665,-7.0066357,-6.2211256
3266,9.646252,4.5652113,0.0508104,3.2579865,-6.1913986,-6.1913986,-7.015276,-6.7109456
3267,9.907577,4.614161,0.052934155,3.2475474,-6.2049136,-6.2049136,-7.0242863,-6.918853
3268,9.6308975,4.59369,0.05037207,3.2700086,-6.1933002,-6.1933002,-7.0348053,-6.2045918
3269,9.826312,4.634137,0.05192175,3.2638202,-6.223762,-6.223762,-7.043193,-7.0589433
3270,9.843744,4.6518607,0.05191884,3.2684047,-6.2177005,-6.2177005,-7.0533223,-6.5328436
3271,9.685083,4.646721,0.05038362,3.2837868,-6.225367,-6.225367,-7.0629945,-6.528379
3272,9.940779,4.695229,0.052455503,3.27415,-6.246789,-6.246789,-7.0720253,-7.0453115
3273,9.766886,4.688171,0.05078715,3.2905583,-6.236403,-6.236403,-7.0826693,-6.345023
3274,9.832058,4.7124043,0.05119653,3.2922997,-6.2591987,-6.2591987,-7.0916147,-6.906228
3275,9.940274,4.7422624,0.05198012,3.291699,-6.2633,-6.2633,-7.101756,-6.7658887
3276,9.77238,4.7360406,0.05036339,3.307889,-6.26449,-6.26449,-7.1120434,-6.4958415
3277,9.967989,4.7776732,0.05190315,3.3018088,-6.2870154,-6.2870154,-7.1210594,-7.0450816
3278,9.878415,4.782093,0.050963223,3.3132038,-6.281239,-6.281239,-7.1319866,-6.517548
3279,9.881847,4.7983136,0.05083534,3.3191154,-6.2977343,-6.2977343,-7.141574,-6.831085
3280,10.009707,4.8313,0.051784076,3.317401,-6.3072224,-6.3072224,-7.151483,-6.8793154
3281,9.866538,4.828799,0.05037739,3.3321345,-6.307073,-6.307073,-7.1622677,-6.553528
3282,10.017766,4.8647346,0.051530313,3.3291678,-6.3278036,-6.3278036,-7.171722,-7.0323505
3283,9.971636,4.875199,0.050964374,3.338053,-6.3260865,-6.3260865,-7.182531,-6.641228
3284,9.956339,4.889743,0.050665963,3.3450785,-6.3394356,-6.3394356,-7.1925516,-6.830813
3285,10.073406,4.921588,0.051518176,3.3442876,-6.350404,-6.350404,-7.202775,-6.931862
3286,9.961243,4.9234433,0.050377995,3.3572943,-6.35151,-6.35151,-7.213623,-6.6409025
3287,10.084413,4.9564605,0.05127952,3.356076,-6.370089,-6.370089,-7.223367,-7.032005
3288,10.04846,4.968342,0.050801184,3.3645961,-6.370676,-6.370676,-7.234496,-6.7220325
3289,10.051287,4.9855213,0.050657652,3.3707993,-6.3835917,-6.3835917,-7.2446494,-6.890011
3290,10.137819,5.013965,0.051238537,3.3719065,-6.393597,-6.393597,-7.255127,-6.9409547
3291,10.054446,5.019854,0.050345924,3.3833196,-6.397168,-6.397168,-7.266186,-6.7416797
3292,10.169035,5.0521717,0.05116864,3.3828845,-6.4137464,-6.4137464,-7.2762117,-7.0529714
3293,10.118328,5.0626154,0.05055712,3.392289,-6.415433,-6.415433,-7.2874637,-6.7678986
3294,10.155783,5.084882,0.050709005,3.3965209,-6.429477,-6.429477,-7.2978015,-6.9827437
3295,10.200854,5.1081514,0.050927028,3.4003572,-6.437055,-6.437055,-7.3086925,-6.9303966
3296,10.154271,5.11935,0.050349213,3.4096186,-6.4441347,-6.4441347,-7.3196354,-6.8574777
3297,10.252516,5.150068,0.051024485,3.410298,-6.4580245,-6.4580245,-7.330101,-7.062226
3298,10.192165,5.1594563,0.050327096,3.4204774,-6.4611783,-6.4611783,-7.3415356,-6.82586
3299,10.2679825,5.187422,0.050805602,3.4224951,-6.476231,-6.476231,-7.3518796,-7.0744605
3300,10.255808,5.203576,0.05052232,3.4298096,-6.481078,-6.481078,-7.363276,-6.9060135
3301,10.271125,5.2234187,0.05047706,3.435542,-6.492567,-6.492567,-7.374068,-7.0066714
3302,10.320166,5.248058,0.05072108,3.4392595,-6.5020733,-6.5020733,-7.3850408,-7.0258064
3303,10.28564,5.261369,0.050242703,3.4479778,-6.5090857,-6.5090857,-7.396372,-6.9395504
3304,10.367471,5.290516,0.05076955,3.4498522,-6.522337,-6.522337,-7.407092,-7.1121707
3305,10.321234,5.30246,0.050187733,3.4592965,-6.527059,-6.527059,-7.418679,-6.927612
3306,10.395931,5.3308873,0.050650433,3.4615905,-6.541237,-6.541237,-7.4294105,-7.135769
3307,10.371117,5.3458548,0.050252616,3.469848,-6.5464935,-6.5464935,-7.441053,-6.973361
3308,10.41636,5.370491,0.05045869,3.4739292,-6.5592117,-6.5592117,-7.4519496,-7.1165886
3309,10.424721,5.390185,0.050345354,3.4802349,-6.5667167,-6.5667167,-7.4634523,-7.0448823
3310,10.437494,5.4105206,0.050269734,3.4863367,-6.5770054,-6.5770054,-7.474704,-7.087055
3311,10.476746,5.4346123,0.050421327,3.4908583,-6.5870476,-6.5870476,-7.485982,-7.1163855
3312,10.462761,5.451495,0.050112657,3.498566,-6.595131,-6.595131,-7.4975533,-7.0643754
3313,10.524813,5.478875,0.050459377,3.5018227,-6.6071835,-6.6071835,-7.5087233,-7.177178
3314,10.492753,5.493444,0.04999309,3.5106204,-6.613719,-6.613719,-7.5205274,-7.0548315
3315,10.569702,5.523144,0.05046558,3.5130286,-6.627126,-6.627126,-7.531607,-7.2251725
3316,10.524732,5.5360126,0.049887188,3.5226576,-6.632631,-6.632631,-7.543638,-7.055618
3317,10.615757,5.56789,0.050478667,3.5242782,-6.647077,-6.647077,-7.5546036,-7.268483
3318,10.554525,5.578655,0.049758706,3.5348966,-6.651624,-6.651624,-7.566871,-7.0548735
3319,10.667207,5.613695,0.050535116,3.5353193,-6.6672997,-6.6672997,-7.577745,-7.3201675
3320,10.5775385,5.6206894,0.049568493,3.5476193,-6.670385,-6.670385,-7.5902553,-7.0392437
3321,10.729134,5.6613693,0.05067765,3.5457964,-6.6881447,-6.6881447,-7.600928,-7.394552
3322,10.586094,5.66098,0.04925114,3.56127,-6.6884665,-6.6884665,-7.6138635,-6.990882
3323,10.812336,5.7123384,0.050999973,3.5550878,-6.710133,-6.710133,-7.624023,-7.516291
3324,10.566586,5.697472,0.04869114,3.5766094,-6.7050996,-6.7050996,-7.6377745,-6.8757463
3325,10.934049,5.7688146,0.051652342,3.562169,-6.734171,-6.734171,-7.6468496,-7.729701
3326,10.502402,5.7273417,0.047750607,3.5945673,-6.7189703,-6.7189703,-7.6619844,-6.6390996
3327,11.102815,5.831615,0.052711997,3.5663369,-6.7613134,-6.7613134,-7.6689253,-8.090519
3328,10.413893,5.7524166,0.046614766,3.6137283,-6.7290745,-6.7290745,-7.686307,-6.249766
3329,11.230532,5.887739,0.053427927,3.5721004,-6.789609,-6.789609,-7.6898103,-8.53636
3330,10.467184,5.7962523,0.046709325,3.6233008,-6.7407722,-6.7407722,-7.7091246,-5.97161
3331,11.081456,5.9035296,0.051779266,3.5927975,-6.805682,-6.805682,-7.7107186,-8.511606
3332,10.808633,5.88211,0.04926523,3.61447,-6.7705345,-6.7705345,-7.7274857,-6.550151
3333,10.7410145,5.890339,0.04850676,3.624938,-6.799,-6.799,-7.7343254,-7.510257
3334,11.154997,5.96831,0.051866874,3.6066089,-6.814034,-6.814034,-7.743187,-7.7822304
3335,10.613825,5.907819,0.047060054,3.6444507,-6.793636,-6.793636,-7.7578487,-6.4960628
3336,11.146248,6.003266,0.051429823,3.6192875,-6.8418827,-6.8418827,-7.7615857,-8.340513
3337,10.860941,5.980082,0.048808593,3.641607,-6.8133864,-6.8133864,-7.77717,-6.6345634
3338,10.865244,5.9987893,0.048664548,3.6474216,-6.842629,-6.842629,-7.7838607,-7.6374817
3339,11.171668,6.0612874,0.051103804,3.635905,-6.851837,-6.851837,-7.793734,-7.6848416
3340,10.7595825,6.0191092,0.047404736,3.6660461,-6.8399944,-6.8399944,-7.806938,-6.735341
3341,11.1694145,6.097498,0.05071917,3.6480207,-6.878745,-6.878745,-7.812132,-8.175207
3342,10.972732,6.086834,0.048858978,3.665828,-6.859016,-6.859016,-7.8268847,-6.8728642
3343,10.958303,6.102855,0.048554488,3.6726494,-6.882941,-6.882941,-7.8343363,-7.5857844
3344,11.214722,6.1592236,0.050554983,3.6640077,-6.8933177,-6.8933177,-7.844239,-7.7122455
3345,10.8966875,6.130525,0.047661625,3.6890204,-6.8851466,-6.8851466,-7.8574467,-6.914791
3346,11.211454,6.195535,0.050159194,3.676593,-6.9177613,-6.9177613,-7.863514,-8.048882
3347,11.072859,6.194309,0.0487855,3.691041,-6.904871,-6.904871,-7.877566,-7.068895
3348,11.057032,6.210183,0.048468485,3.6982243,-6.92486,-6.92486,-7.8861284,-7.58018
3349,11.266117,6.260177,0.050059404,3.692419,-6.9357553,-6.9357553,-7.896011,-7.7176147
3350,11.01775,6.2425356,0.047752142,3.7133505,-6.931116,-6.931116,-7.908963,-7.0791483
3351,11.273029,6.2991295,0.049739003,3.704637,-6.9589,-6.9589,-7.916235,-7.974722
3352,11.159484,6.3016977,0.048577864,3.717879,-6.9505944,-6.9505944,-7.9297843,-7.199167
3353,11.166689,6.3219447,0.04844744,3.7237291,-6.9691944,-6.9691944,-7.9387374,-7.634156
3354,11.3181505,6.363663,0.049544875,3.7214396,-6.978618,-6.978618,-7.949416,-7.6876726
3355,11.136457,6.355993,0.04780465,3.73879,-6.9782767,-6.9782767,-7.961844,-7.2514915
3356,11.352604,6.4077864,0.049448177,3.732405,-7.001832,-7.001832,-7.969979,-7.92781
3357,11.233849,6.409465,0.04824384,3.7461405,-6.996475,-6.996475,-7.983614,-7.279711
3358,11.294606,6.438213,0.04856393,3.749179,-7.0156684,-7.0156684,-7.9925313,-7.7476344
3359,11.369383,6.469158,0.049002253,3.7513108,-7.021856,-7.021856,-8.004071,-7.6156473
3360,11.258204,6.472153,0.047860514,3.7647297,-7.0269012,-7.0269012,-8.015926,-7.441966
3361,11.441598,6.519625,0.049219728,3.760593,-7.0457444,-7.0457444,-8.025053,-7.8879385
3362,11.308435,6.5194216,0.047890145,3.7751179,-7.043268,-7.043268,-8.03847,-7.3462033
3363,11.430651,6.5579996,0.04872651,3.7748032,-7.063372,-7.063372,-8.047451,-7.875286
3364,11.4184265,6.5759993,0.048424274,3.7822435,-7.0656514,-7.0656514,-8.060043,-7.5311666
3365,11.398485,6.593277,0.048052084,3.7902997,-7.077158,-7.077158,-8.070762,-7.6591234
3366,11.515307,6.6311855,0.04884122,3.7903352,-7.089549,-7.089549,-8.081466,-7.8001547
3367,11.408594,6.635006,0.04773589,3.8034828,-7.0922236,-7.0922236,-8.094143,-7.4831476
3368,11.559031,6.6786256,0.048804052,3.801607,-7.110672,-7.110672,-8.10352,-7.933799
3369,11.471767,6.6853404,0.047864277,3.813638,-7.111153,-7.111153,-8.116918,-7.4915814
3370,11.561881,6.719813,0.048420683,3.8153706,-7.128224,-7.128224,-8.12656,-7.8824883
3371,11.560619,6.74017,0.0482045,3.8224068,-7.1330647,-7.1330647,-8.1390705,-7.649663
3372,11.557936,6.760237,0.04797699,3.8295972,-7.1442075,-7.1442075,-8.150184,-7.739009
3373,11.642029,6.794127,0.048479024,3.831766,-7.1555285,-7.1555285,-8.161251,-7.8363304
3374,11.573847,6.804219,0.04769628,3.8427505,-7.160929,-7.160929,-8.173795,-7.62436
3375,11.698137,6.844488,0.04853649,3.842626,-7.1767783,-7.1767783,-8.183917,-7.952584
3376,11.616308,6.8526597,0.047636487,3.8544993,-7.179446,-7.179446,-8.19714,-7.6021843
3377,11.732112,6.8917713,0.04840341,3.8548021,-7.196403,-7.196403,-8.207054,-7.9751234
3378,11.675348,6.9040203,0.047713283,3.865337,-7.199545,-7.199545,-8.220256,-7.6593533
3379,11.757064,6.9379344,0.048191294,3.867647,-7.214962,-7.214962,-8.230573,-7.941808
3380,11.739031,6.956455,0.04782576,3.8759232,-7.2204895,-7.2204895,-8.243266,-7.7484245
3381,11.782152,6.9844627,0.0479769,3.8806114,-7.233223,-7.233223,-8.254323,-7.896367
3382,11.8018875,7.0090313,0.04792856,3.8866663,-7.2416253,-7.2416253,-8.266384,-7.837242
3383,11.810157,7.0318604,0.047782965,3.893458,-7.2516856,-7.2516856,-8.278147,-7.8575644
3384,11.86254,7.0616145,0.048009258,3.8976583,-7.26265,-7.26265,-8.289694,-7.9174933
3385,11.84122,7.080001,0.04761219,3.9062145,-7.27049,-7.27049,-8.302021,-7.827549
3386,11.922549,7.1145363,0.04808013,3.9087722,-7.2835765,-7.2835765,-8.313151,-7.9913163
3387,11.872238,7.128345,0.047438927,3.919075,-7.2894845,-7.2894845,-8.326046,-7.7997794
3388,11.986483,7.168476,0.04818007,3.919735,-7.3046327,-7.3046327,-8.336652,-8.0697155
3389,11.89692,7.175979,0.04720941,3.9323678,-7.308326,-7.308326,-8.350258,-7.7586107
3390,12.062094,7.2245293,0.04837565,3.9301174,-7.3262177,-7.3262177,-8.360123,-8.173168
3391,11.906088,7.2213864,0.04684702,3.9466228,-7.3265014,-7.3265014,-8.374724,-7.6783075
3392,12.161097,7.2845583,0.048765387,3.939185,-7.3489428,-7.3489428,-8.383362,-8.333807
3393,11.884898,7.261879,0.046230193,3.9627256,-7.3431053,-7.3431053,-8.399651,-7.5168185
3394,12.302444,7.351407,0.049510367,3.9457715,-7.3738217,-7.3738217,-8.405935,-8.606565
3395,11.815086,7.293907,0.045211796,3.9816437,-7.3567,-7.3567,-8.425286,-7.2055707
3396,12.492814,7.4255066,0.050673075,3.9493206,-7.4018664,-7.4018664,-8.427173,-9.059988
3397,11.727251,7.321297,0.044059545,4.0011654,-7.3664656,-7.3664656,-8.45127,-6.715261
3398,12.618422,7.487707,0.051307138,3.9558234,-7.4301796,-7.4301796,-8.446976,-9.585955
3399,11.816696,7.3764057,0.04440291,4.0085444,-7.379307,-7.379307,-8.474577,-6.4293566
3400,12.426965,7.4971046,0.0492986,3.9794962,-7.4435787,-7.4435787,-8.468964,-9.446152
3401,12.210401,7.4822125,0.04728188,3.9970803,-7.4120975,-7.4120975,-8.490124,-7.2500334
3402,12.064078,7.477041,0.045870375,4.0129623,-7.4346776,-7.4346776,-8.496502,-8.1450615
3403,12.573721,7.580789,0.049929317,3.989749,-7.4559317,-7.4559317,-8.502443,-8.753022
3404,11.966469,7.5012875,0.04465181,4.030343,-7.4309716,-7.4309716,-8.522101,-6.9675426
3405,12.517368,7.6116467,0.04905721,4.0055323,-7.480639,-7.480639,-8.5207205,-9.298438
3406,12.278914,7.5927744,0.046861403,4.024545,-7.454291,-7.454291,-8.53996,-7.308188
3407,12.201605,7.6001596,0.046014447,4.035256,-7.4786,-7.4786,-8.545579,-8.28307
3408,12.603983,7.6855164,0.049184665,4.0192895,-7.4935374,-7.4935374,-8.553975,-8.647363
3409,12.13983,7.6285114,0.045113187,4.0517335,-7.4774303,-7.4774303,-8.570696,-7.23972
3410,12.549723,7.7172585,0.04832464,4.0344286,-7.5174665,-7.5174665,-8.571852,-9.073845
3411,12.414955,7.7140594,0.04700896,4.0489006,-7.4998574,-7.4998574,-8.589795,-7.609724
3412,12.321581,7.7187133,0.046028674,4.060235,-7.519255,-7.519255,-8.5963745,-8.201301
3413,12.651899,7.7947063,0.048571926,4.047868,-7.534753,-7.534753,-8.604742,-8.652954
3414,12.306679,7.756249,0.045504298,4.074408,-7.5230484,-7.5230484,-8.621401,-7.483254
3415,12.607249,7.827345,0.047799043,4.0632005,-7.556432,-7.556432,-8.623933,-8.880463
3416,12.526808,7.8352265,0.046915818,4.074343,-7.5458517,-7.5458517,-8.640244,-7.841454
3417,12.448634,7.8411875,0.046074465,4.08556,-7.5616255,-7.5616255,-8.648982,-8.205912
3418,12.7167015,7.9075713,0.048091307,4.0766654,-7.577075,-7.577075,-8.65687,-8.620295
3419,12.447163,7.883434,0.045637295,4.0986586,-7.5694523,-7.5694523,-8.672792,-7.6884065
3420,12.6917095,7.944404,0.04747305,4.0912457,-7.5977693,-7.5977693,-8.677733,-8.782863
3421,12.629179,7.9558043,0.046733752,4.1014557,-7.591632,-7.591632,-8.692459,-7.9740977
3422,12.578151,7.9678993,0.046102513,4.1109242,-7.6064267,-7.6064267,-8.7018585,-8.273702
3423,12.788448,8.02389,0.047645595,4.10579,-7.6200304,-7.6200304,-8.711159,-8.571297
3424,12.584258,8.011026,0.045732316,4.124302,-7.616782,-7.616782,-8.725569,-7.8791866
3425,12.794152,8.067486,0.047266666,4.118762,-7.6412115,-7.6412115,-8.732026,-8.72914
3426,12.721918,8.076206,0.046457123,4.1300135,-7.637368,-7.637368,-8.746867,-8.046637
3427,12.729268,8.099121,0.04630147,4.136317,-7.6533527,-7.6533527,-8.755594,-8.409834
3428,12.86138,8.142814,0.04718566,4.1354427,-7.6635084,-7.6635084,-8.766503,-8.474097
3429,12.720772,8.140147,0.04580625,4.1507406,-7.665196,-7.665196,-8.779855,-8.08184
3430,12.914904,8.194956,0.047199473,4.1463113,-7.685948,-7.685948,-8.787273,-8.705467
3431,12.806735,8.197791,0.04608944,4.1594563,-7.6835957,-7.6835957,-8.802225,-8.071016
3432,12.891497,8.234062,0.046574343,4.161749,-7.701683,-7.701683,-8.81049,-8.588329
3433,12.937423,8.2633295,0.04674093,4.1659904,-7.707358,-7.707358,-8.822979,-8.356916
3434,12.868904,8.273474,0.04595431,4.177003,-7.7150493,-7.7150493,-8.83466,-8.297074
3435,13.029782,8.3228655,0.047069166,4.1749506,-7.7307944,-7.7307944,-8.843993,-8.656879
3436,12.911613,8.323962,0.045876518,4.1887403,-7.731389,-7.731389,-8.858206,-8.145079
3437,13.052832,8.37096,0.04681872,4.1877117,-7.7501893,-7.7501893,-8.866283,-8.71435
3438,13.010121,8.384683,0.046254385,4.19745,-7.7520847,-7.7520847,-8.880547,-8.2639265
3439,13.04751,8.413576,0.046339344,4.2023387,-7.76623,-7.76623,-8.8899975,-8.549208
3440,13.112483,8.447103,0.046653807,4.205831,-7.7748795,-7.7748795,-8.901936,-8.509219
3441,13.059603,8.459316,0.046002865,4.2161813,-7.7819667,-7.7819667,-8.914345,-8.363454
3442,13.186886,8.504644,0.04682242,4.215934,-7.7968345,-7.7968345,-8.923657,-8.689939
3443,13.103699,8.511786,0.045919128,4.228047,-7.799664,-7.799664,-8.937949,-8.293811
3444,13.229981,8.556435,0.046735466,4.228032,-7.8165975,-7.8165975,-8.94662,-8.735747
3445,13.175572,8.569573,0.04605999,4.2383533,-7.8196383,-7.8196383,-8.960558,-8.354502
3446,13.25334,8.605312,0.04648027,4.241241,-7.8346024,-7.8346024,-8.970413,-8.672942
3447,13.259591,8.62925,0.046303418,4.248186,-7.8409295,-7.8409295,-8.982977,-8.49102
3448,13.275831,8.65464,0.046211917,4.2545304,-7.8520584,-7.8520584,-8.994252,-8.573172
3449,13.337938,8.688205,0.046497338,4.2583737,-7.862389,-7.862389,-9.005628,-8.627623
3450,13.30917,8.705977,0.04603193,4.267371,-7.8698993,-7.8698993,-9.018067,-8.500211
3451,13.406222,8.745919,0.04660303,4.2691493,-7.8833623,-7.8833623,-9.028473,-8.725315
3452,13.35192,8.759073,0.045928467,4.279741,-7.8884654,-7.8884654,-9.041853,-8.465747
3453,13.469166,8.802938,0.046662267,4.28038,-7.9037733,-7.9037733,-9.051562,-8.793147
3454,13.399691,8.813319,0.04586371,4.2918277,-7.9076095,-7.9076095,-9.065549,-8.452103
3455,13.529274,8.859736,0.046695374,4.2918444,-7.9238534,-7.9238534,-9.074845,-8.845829
3456,13.450186,8.868261,0.045819238,4.3038564,-7.927045,-7.927045,-9.0892315,-8.450886
3457,13.589161,8.916847,0.046723135,4.303303,-7.9438806,-7.9438806,-9.098183,-8.889233
3458,13.498724,8.923142,0.04575581,4.316084,-7.946464,-7.946464,-9.113025,-8.452979
3459,13.655792,8.975238,0.04680555,4.314465,-7.964179,-7.964179,-9.121538,-8.940174
3460,13.538386,8.976777,0.04561609,4.3288302,-7.9655333,-7.9655333,-9.136939,-8.433604
3461,13.7364025,9.036207,0.047001958,4.324948,-7.98509,-7.98509,-9.144802,-9.027552
3462,13.561779,9.0276,0.04534179,4.3425274,-7.9838314,-7.9838314,-9.161148,-8.362371
3463,13.838524,9.101429,0.047370944,4.3341904,-8.007052,-8.007052,-9.167638,-9.183014
3464,13.559042,9.073357,0.044856858,4.3577995,-8.000712,-8.000712,-9.185989,-8.204092
3465,13.974577,9.173063,0.04801514,4.341397,-8.030757,-8.030757,-9.18954,-9.448829
3466,13.518136,9.111397,0.04406739,4.3752365,-8.015221,-8.015221,-9.211757,-7.907467
3467,14.149632,9.251247,0.04898385,4.3462405,-8.056755,-8.056755,-9.209962,-9.87481
3468,13.456125,9.144508,0.043116175,4.393412,-8.026865,-8.026865,-9.238076,-7.45125
3469,14.294872,9.32217,0.049727015,4.3523755,-8.083256,-8.083256,-9.229172,-10.386997
3470,13.499255,9.19656,0.043026954,4.404173,-8.0395975,-8.0395975,-9.262187,-7.1010523
3471,14.218589,9.350964,0.048676252,4.3700356,-8.100867,-8.100867,-9.250606,-10.446012
3472,13.798168,9.295879,0.04502289,4.399386,-8.06503,-8.06503,-9.278946,-7.6115017
3473,13.920529,9.3390875,0.04581442,4.399485,-8.100658,-8.100658,-9.278142,-9.423617
3474,14.187099,9.409689,0.047774106,4.3910317,-8.1035385,-8.1035385,-9.290241,-9.028011
3475,13.723774,9.345713,0.043780614,4.423427,-8.096579,-8.096579,-9.306863,-8.05737
3476,14.335112,9.479704,0.048554074,4.3960776,-8.1357155,-8.1357155,-9.304679,-10.0651245
3477,13.843966,9.410417,0.044335492,4.429672,-8.107638,-8.107638,-9.329672,-7.6686535
3478,14.163992,9.491789,0.04672203,4.4180136,-8.148053,-8.148053,-9.326576,-9.788982
3479,14.1743145,9.514101,0.04660213,4.4243603,-8.137637,-8.137637,-9.344783,-8.573486
3480,13.962698,9.495897,0.044668,4.442757,-8.147502,-8.147502,-9.354118,-8.652445
3481,14.390322,9.596996,0.047933258,4.4256387,-8.170851,-8.170851,-9.35835,-9.651392
3482,13.987741,9.542533,0.04445208,4.454987,-8.154406,-8.154406,-9.379432,-8.006889
3483,14.342649,9.630995,0.047116544,4.4415083,-8.1901455,-8.1901455,-9.378018,-9.792127
3484,14.220968,9.630207,0.04590761,4.4549336,-8.177756,-8.177756,-9.397482,-8.43594
3485,14.183556,9.644153,0.045394026,4.4638953,-8.195725,-8.195725,-9.404108,-9.045152
3486,14.446978,9.715956,0.04731022,4.4558825,-8.208548,-8.208548,-9.412516,-9.329015
3487,14.145702,9.681029,0.044646725,4.4795074,-8.202478,-8.202478,-9.429802,-8.349371
3488,14.490305,9.767413,0.04722892,4.4671645,-8.231867,-8.231867,-9.431526,-9.720965
3489,14.294529,9.753403,0.045411263,4.4846864,-8.220891,-8.220891,-9.450493,-8.413725
3490,14.39023,9.7932625,0.045969684,4.4861465,-8.243558,-8.243558,-9.455582,-9.33158
3491,14.50215,9.836585,0.046655647,4.4869423,-8.248056,-8.248056,-9.468017,-9.060455
3492,14.326607,9.82602,0.04500587,4.5034738,-8.25201,-8.25201,-9.4810505,-8.710844
3493,14.609198,9.90157,0.047076277,4.4947476,-8.273516,-8.273516,-9.4866295,-9.56354
3494,14.396758,9.883614,0.045131445,4.5136743,-8.2667265,-8.2667265,-9.504367,-8.513597
3495,14.592972,9.943571,0.046494007,4.509489,-8.291055,-8.291055,-9.508635,-9.5198
3496,14.553438,9.958222,0.045952152,4.5189214,-8.289328,-8.289328,-9.524491,-8.8289995
3497,14.543672,9.978953,0.04564718,4.5264983,-8.303028,-8.303028,-9.53341,-9.119582
3498,14.696272,10.030916,0.046653558,4.524969,-8.314599,-8.314599,-9.543461,-9.288804
3499,14.546312,10.0246,0.04521712,4.5406566,-8.315959,-8.315959,-9.558188,-8.779007
3500,14.768724,10.090113,0.04678612,4.535253,-8.336703,-8.336703,-9.5640745,-9.536583
3501,14.625136,10.085311,0.045398254,4.5504465,-8.333741,-8.333741,-9.580866,-8.735081
3502,14.775726,10.136891,0.046388343,4.5493164,-8.3539095,-8.3539095,-9.58714,-9.468938
3503,14.751762,10.155155,0.045966078,4.557794,-8.35582,-8.35582,-9.601733,-8.9691515
3504,14.763149,10.18036,0.045827888,4.564442,-8.368435,-8.368435,-9.61151,-9.206421
3505,14.873501,10.224355,0.046491463,4.56562,-8.379102,-8.379102,-9.622314,-9.290543
3506,14.778441,10.229172,0.045492698,4.5781627,-8.383583,-8.383583,-9.635818,-8.965716
3507,14.956533,10.286752,0.04669781,4.5755734,-8.400821,-8.400821,-9.643658,-9.502503
3508,14.836596,10.286232,0.045503635,4.589652,-8.401166,-8.401166,-9.659354,-8.887059
3509,15.002216,10.342127,0.046600897,4.587644,-8.420078,-8.420078,-9.666139,-9.537971
3510,14.9240265,10.349546,0.045744795,4.599483,-8.421124,-8.421124,-9.681837,-8.969235
3511,15.02935,10.393785,0.046355646,4.600903,-8.437528,-8.437528,-9.689706,-9.447657
3512,15.020889,10.415433,0.046054564,4.6087465,-8.442407,-8.442407,-9.703571,-9.135237
3513,15.054175,10.445288,0.046088878,4.61434,-8.454394,-8.454394,-9.713837,-9.313245
3514,15.115046,10.481053,0.04633992,4.6182866,-8.463903,-8.463903,-9.725311,-9.312925
3515,15.086317,10.498693,0.045876235,4.62737,-8.471602,-8.471602,-9.737897,-9.191849
3516,15.201241,10.545163,0.04656078,4.628411,-8.484974,-8.484974,-9.74747,-9.460866
3517,15.129126,10.554398,0.04574728,4.639899,-8.489482,-8.489482,-9.761686,-9.109776
3518,15.279276,10.607947,0.046713285,4.63901,-8.50552,-8.50552,-9.769992,-9.566453
3519,15.179212,10.611605,0.04567607,4.6521373,-8.507883,-8.507883,-9.785324,-9.066223
3520,15.354724,10.670496,0.046842277,4.649771,-8.525772,-8.525772,-9.792688,-9.644281
3521,15.228882,10.668929,0.045599524,4.664426,-8.526471,-8.526471,-9.80895,-9.035648
3522,15.43547,10.734193,0.04701277,4.6603227,-8.546071,-8.546071,-9.815411,-9.726212
3523,15.270908,10.724931,0.04545978,4.677126,-8.544828,-8.544828,-9.832681,-8.984501
3524,15.527977,10.800354,0.047276232,4.6702666,-8.566809,-8.566809,-9.837917,-9.843621
3525,15.299181,10.778114,0.04521067,4.690622,-8.562507,-8.562507,-9.856752,-8.884059
3526,15.638473,10.870345,0.047681276,4.6791515,-8.58838,-8.58838,-9.859872,-10.023863
3527,15.306089,10.826729,0.04479361,4.705307,-8.578986,-8.578986,-9.881425,-8.704687
3528,15.774009,10.945268,0.04828741,4.686554,-8.6112,-8.6112,-9.880884,-10.2992115
3529,15.288311,10.869868,0.04418442,4.7212076,-8.593729,-8.593729,-9.906733,-8.415595
3530,15.927556,11.022884,0.049046718,4.6928554,-8.635202,-8.635202,-9.900768,-10.683892
3531,15.271908,10.912738,0.043591693,4.7364855,-8.607069,-8.607069,-9.9319725,-8.046792
3532,16.03686,11.090038,0.049468208,4.701272,-8.6582365,-8.6582365,-9.92038,-11.056828
3533,15.3465805,10.97379,0.043727897,4.7457333,-8.622446,-8.622446,-9.954628,-7.858563
3534,15.988342,11.124781,0.048635613,4.717593,-8.674275,-8.674275,-9.942528,-11.00787
3535,15.59127,11.068561,0.045227095,4.745249,-8.646261,-8.646261,-9.971525,-8.332525
3536,15.792681,11.130703,0.046619773,4.7413416,-8.67944,-8.67944,-9.969275,-10.193359
3537,15.909107,11.176573,0.047325347,4.7417088,-8.678119,-8.678119,-9.9843855,-9.445656
3538,15.630941,11.14349,0.044874515,4.7634444,-8.681363,-8.681363,-9.997473,-9.076355
3539,16.116375,11.262891,0.048534837,4.744352,-8.708157,-8.708157,-9.998692,-10.433889
3540,15.639455,11.189475,0.044499796,4.776713,-8.690163,-8.690163,-10.022676,-8.449724
3541,16.12714,11.310789,0.0481635,4.7569957,-8.728552,-8.728552,-10.017581,-10.683815
3542,15.827835,11.271636,0.045561984,4.78019,-8.70989,-8.70989,-10.042423,-8.672418
3543,16.008953,11.331402,0.046775516,4.77696,-8.738247,-8.738247,-10.041962,-10.13936
3544,16.078121,11.367375,0.04710745,4.780284,-8.737675,-8.737675,-10.057617,-9.481069
3545,15.910061,11.355295,0.045547653,4.796423,-8.744327,-8.744327,-10.069081,-9.327107
3546,16.252493,11.44842,0.04804073,4.784661,-8.76501,-8.76501,-10.073133,-10.221801
3547,15.921072,11.403117,0.045179542,4.809629,-8.755198,-8.755198,-10.094062,-8.847761
3548,16.295547,11.502732,0.047928162,4.7962317,-8.7855625,-8.7855625,-10.092772,-10.461487
3549,16.053549,11.476669,0.04576879,4.8160343,-8.773992,-8.773992,-10.114494,-8.941394
3550,16.241318,11.537366,0.047039516,4.8130465,-8.7987385,-8.7987385,-10.116717,-10.15303
3551,16.246063,11.561928,0.046841357,4.8196554,-8.798556,-8.798556,-10.132005,-9.47069
3552,16.17937,11.571158,0.046082128,4.8302855,-8.808953,-8.808953,-10.142268,-9.591274
3553,16.405813,11.640746,0.04765067,4.8252845,-8.82367,-8.82367,-10.149809,-10.040245
3554,16.181763,11.618385,0.045633774,4.8442473,-8.821441,-8.821441,-10.166845,-9.180243
3555,16.485308,11.704113,0.047811948,4.8350425,-8.845311,-8.845311,-10.1697235,-10.32449
3556,16.264246,11.681777,0.045824684,4.854121,-8.838464,-8.838464,-10.189342,-9.121839
3557,16.499798,11.754016,0.04745783,4.8484015,-8.862553,-8.862553,-10.192001,-10.2579155
3558,16.39602,11.755542,0.04640479,4.8613706,-8.859461,-8.859461,-10.209799,-9.361376
3559,16.491056,11.798677,0.046923786,4.8633466,-8.8769455,-8.8769455,-10.2161255,-9.979945
3560,16.533184,11.831232,0.047019515,4.8682795,-8.882275,-8.882275,-10.229238,-9.714073
3561,16.49158,11.845753,0.04645827,4.877882,-8.890991,-8.890991,-10.2407675,-9.677487
3562,16.651329,11.903254,0.047480743,4.876377,-8.904721,-8.904721,-10.249126,-10.024165
3563,16.516972,11.898624,0.04618347,4.891037,-8.906382,-8.906382,-10.264811,-9.461366
3564,16.745075,11.969934,0.0477514,4.8860455,-8.9257,-8.9257,-10.270169,-10.224979
3565,16.570494,11.957343,0.0461315,4.902764,-8.923535,-8.923535,-10.287871,-9.363687
3566,16.8152,12.031944,0.047832556,4.897004,-8.945133,-8.945133,-10.292199,-10.308003
3567,16.645325,12.020373,0.04624951,4.913462,-8.942132,-8.942132,-10.310293,-9.374917
3568,16.868576,12.091125,0.04777451,4.9087443,-8.963445,-8.963445,-10.314768,-10.298764
3569,16.729727,12.085645,0.04644082,4.9236646,-8.961591,-8.961591,-10.3323965,-9.456497
3570,16.917717,12.149602,0.047681157,4.920768,-8.981213,-8.981213,-10.33761,-10.245199
3571,16.814676,12.151398,0.046632793,4.933839,-8.981384,-8.981384,-10.3543625,-9.558311
3572,16.971254,12.208928,0.047623258,4.9327116,-8.998963,-8.998963,-10.360619,-10.191414
3573,16.894735,12.216589,0.046781465,4.944279,-9.001117,-9.001117,-10.376352,-9.645579
3574,17.030285,12.269819,0.047604658,4.944371,-9.01703,-9.01703,-10.383617,-10.159577
3575,16.968445,12.280754,0.046876915,4.9551353,-9.020559,-9.020559,-10.398613,-9.707518
3576,17.096355,12.332674,0.04763681,4.955639,-9.03558,-9.03558,-10.406436,-10.155895
3577,17.034958,12.343458,0.046915,4.9665093,-9.039574,-9.039574,-10.421301,-9.738192
3578,17.173939,12.398077,0.047758617,4.966384,-9.054736,-9.054736,-10.428974,-10.189524
3579,17.090265,12.403887,0.046863783,4.978574,-9.058042,-9.058042,-10.444403,-9.723066
3580,17.268509,12.467135,0.048013743,4.976341,-9.074651,-9.074651,-10.451173,-10.280301
3581,17.125666,12.460374,0.046652924,4.9917073,-9.075669,-9.075669,-10.468077,-9.63563
3582,17.389233,12.542041,0.048471924,4.984925,-9.09573,-9.09573,-10.472755,-10.463131
3583,17.127281,12.509572,0.0461771,5.0066915,-9.09181,-9.09181,-10.492683,-9.429211
3584,17.556164,12.626939,0.049292244,4.9910083,-9.118795,-9.118795,-10.492994,-10.80292
3585,17.071993,12.545718,0.045262747,5.0247707,-9.105176,-9.105176,-10.518906,-9.01358
3586,17.79395,12.726151,0.05067797,4.993233,-9.145081,-9.145081,-10.510828,-11.411266
3587,16.953535,12.5667925,0.04386742,5.0458207,-9.114148,-9.114148,-10.547141,-8.277164
3588,18.049006,12.825633,0.052233722,4.9943285,-9.174201,-9.174201,-10.525721,-12.313749
3589,16.926735,12.607379,0.04319356,5.0599194,-9.121387,-9.121387,-10.573901,-7.4540963
3590,18.00388,12.857536,0.05146344,5.010088,-9.195004,-9.195004,-10.5437,-12.754114
3591,17.31672,12.738065,0.045786545,5.0497274,-9.143964,-9.143964,-10.587408,-7.9399214
3592,17.526937,12.799644,0.047272924,5.046636,-9.18896,-9.18896,-10.575391,-11.189718
3593,17.924025,12.906287,0.050177373,5.0315905,-9.188617,-9.188617,-10.587822,-10.379027
3594,17.206585,12.777263,0.044293214,5.074215,-9.174569,-9.174569,-10.609855,-8.707129
3595,18.072655,12.977772,0.050948832,5.0371327,-9.223162,-9.223162,-10.595892,-12.1424885
3596,17.49091,12.880112,0.046107985,5.0711365,-9.185916,-9.185916,-10.629369,-8.311952
3597,17.662178,12.938589,0.047235895,5.068313,-9.224734,-9.224734,-10.620777,-11.088099
3598,18.029415,13.031624,0.049977917,5.0572615,-9.224619,-9.224619,-10.635146,-10.425151
3599,17.442503,12.932465,0.045100387,5.0919914,-9.215107,-9.215107,-10.651886,-8.9317875
3600,18.08868,13.089559,0.049991217,5.0655656,-9.255057,-9.255057,-10.644129,-11.773381
3601,17.769892,13.038694,0.04731197,5.089037,-9.229467,-9.229467,-10.672685,-8.944436
3602,17.76015,13.065224,0.046949275,5.0935626,-9.257164,-9.257164,-10.667775,-10.588003
3603,18.151846,13.16483,0.049870163,5.081412,-9.264904,-9.264904,-10.680421,-10.734827
3604,17.69474,13.088073,0.04606668,5.1111956,-9.254529,-9.254529,-10.698373,-9.106912
3605,18.114426,13.206387,0.049080383,5.093916,-9.289266,-9.289266,-10.69127,-11.372962
3606,17.993212,13.194741,0.04798471,5.10855,-9.273621,-9.273621,-10.717712,-9.525004
3607,17.904236,13.201005,0.047032315,5.118432,-9.292057,-9.292057,-10.71757,-10.2786
3608,18.243359,13.298112,0.049452472,5.1067324,-9.305642,-9.305642,-10.725516,-10.821154
3609,17.917397,13.244157,0.0467324,5.1315727,-9.295927,-9.295927,-10.746822,-9.382039
3610,18.205318,13.334593,0.048707265,5.121417,-9.325493,-9.325493,-10.740905,-11.079472
3611,18.158312,13.345303,0.04813009,5.1305847,-9.317666,-9.317666,-10.763001,-9.843843
3612,18.06858,13.345454,0.047231257,5.142597,-9.330358,-9.330358,-10.769187,-10.219139
3613,18.359425,13.435156,0.04924268,5.132927,-9.346348,-9.346348,-10.773423,-10.809552
3614,18.102713,13.398596,0.04704117,5.1535335,-9.339029,-9.339029,-10.794956,-9.584606
3615,18.340467,13.472981,0.04867486,5.147958,-9.3640785,-9.3640785,-10.793148,-10.962529
3616,18.323715,13.4939575,0.048297577,5.1547327,-9.361334,-9.361334,-10.810519,-10.006843
3617,18.237251,13.4952755,0.047419753,5.1665483,-9.3716135,-9.3716135,-10.820159,-10.231928
3618,18.50009,13.576473,0.049236163,5.1595073,-9.387368,-9.387368,-10.824747,-10.812722
3619,18.286995,13.552854,0.047341403,5.1769414,-9.383083,-9.383083,-10.843702,-9.736041
3620,18.486458,13.618435,0.048680235,5.173744,-9.40477,-9.40477,-10.845468,-10.896921
3621,18.487732,13.641867,0.04845866,5.1803565,-9.404591,-9.404591,-10.8610935,-10.129837
3622,18.421736,13.650145,0.047715914,5.190455,-9.414893,-9.414893,-10.870584,-10.289327
3623,18.638107,13.720476,0.04917631,5.1863217,-9.428773,-9.428773,-10.877348,-10.76906
3624,18.479212,13.707939,0.047712725,5.201393,-9.427698,-9.427698,-10.894196,-9.921435
3625,18.650219,13.769903,0.048803154,5.1990604,-9.446973,-9.446973,-10.897393,-10.8398
3626,18.635956,13.78886,0.048470967,5.2070136,-9.447671,-9.447671,-10.91337,-10.194081
3627,18.627851,13.809911,0.048179414,5.2142787,-9.45952,-9.45952,-10.921614,-10.437606
3628,18.7705,13.866189,0.049043104,5.2134566,-9.470406,-9.470406,-10.93031,-10.648238
3629,18.668833,13.864449,0.04804384,5.226286,-9.472858,-9.472858,-10.94571,-10.139583
3630,18.829712,13.925418,0.04904294,5.224312,-9.489822,-9.489822,-10.9498415,-10.805803
3631,18.7732,13.936269,0.048369307,5.234181,-9.490902,-9.490902,-10.965976,-10.203353
3632,18.842922,13.97346,0.04869461,5.2379885,-9.50481,-9.50481,-10.973252,-10.641651
3633,18.899132,14.012604,0.04886528,5.24115,-9.512052,-9.512052,-10.983834,-10.489846
3634,18.860336,14.024789,0.048355464,5.250871,-9.518761,-9.518761,-10.997081,-10.378586
3635,19.001705,14.08098,0.04920726,5.250255,-9.532404,-9.532404,-11.0033245,-10.75069
3636,18.921186,14.087571,0.04833615,5.2610664,-9.534991,-9.534991,-11.018344,-10.248202
3637,19.053898,14.138357,0.049155403,5.261958,-9.549867,-9.549867,-11.025403,-10.802009
3638,19.03032,14.159565,0.04870754,5.2693415,-9.5540285,-9.5540285,-11.03791,-10.359859
3639,19.073582,14.191078,0.048825044,5.2746444,-9.565251,-9.565251,-11.048144,-10.63479
3640,19.149576,14.232275,0.049173005,5.2776685,-9.574131,-9.574131,-11.0577965,-10.615211
3641,19.108166,14.247716,0.048604503,5.2865024,-9.580667,-9.580667,-11.070148,-10.430176
3642,19.238335,14.299112,0.049392235,5.2873645,-9.593381,-9.593381,-11.078519,-10.802222
3643,19.181227,14.311713,0.048695132,5.296866,-9.597543,-9.597543,-11.091516,-10.369685
3644,19.293106,14.3598585,0.049332485,5.2984385,-9.611024,-9.611024,-11.099775,-10.816063
3645,19.277464,14.380665,0.048967987,5.306202,-9.615899,-9.615899,-11.112485,-10.465218
3646,19.336653,14.418267,0.049183857,5.3101406,-9.627537,-9.627537,-11.121511,-10.720373
3647,19.374859,14.450645,0.04924213,5.3153434,-9.634971,-9.634971,-11.133039,-10.615711
3648,19.386099,14.477657,0.04908441,5.3217406,-9.643803,-9.643803,-11.14355,-10.616376
3649,19.465448,14.519421,0.04946028,5.3248477,-9.653937,-9.653937,-11.153548,-10.744649
3650,19.444393,14.539328,0.049050655,5.3328824,-9.66048,-9.66048,-11.16549,-10.547795
3651,19.547367,14.586349,0.049610198,5.334886,-9.672392,-9.672392,-11.174397,-10.832686
3652,19.512325,14.603479,0.049088452,5.3435307,-9.677755,-9.677755,-11.187065,-10.523529
3653,19.61863,14.651469,0.049671605,5.3453918,-9.690287,-9.690287,-11.195588,-10.873171
3654,19.59069,14.669778,0.04920913,5.3538184,-9.695543,-9.695543,-11.208491,-10.54893
3655,19.681889,14.715476,0.049664114,5.356188,-9.707806,-9.707806,-11.216884,-10.866734
3656,19.674667,14.737285,0.049373824,5.36395,-9.713637,-9.713637,-11.22992,-10.611962
3657,19.74504,14.779433,0.04965607,5.3670816,-9.725167,-9.725167,-11.238301,-10.838037
3658,19.756437,14.804992,0.049514458,5.3740973,-9.731819,-9.731819,-11.251218,-10.679361
3659,19.81333,14.844157,0.049691726,5.377941,-9.74257,-9.74257,-11.259941,-10.820042
3660,19.83315,14.872451,0.049606998,5.384352,-9.749971,-9.749971,-11.272341,-10.726789
3661,19.886179,14.909769,0.049764093,5.388725,-9.760085,-9.760085,-11.281819,-10.824317
3662,19.908384,14.939796,0.049685873,5.3947277,-9.768044,-9.768044,-11.293423,-10.756515
3663,19.960104,14.976046,0.049840577,5.399439,-9.7777405,-9.7777405,-11.303689,-10.838959
3664,19.984596,15.007213,0.04977384,5.4052114,-9.786066,-9.786066,-11.31471,-10.782682
3665,20.034056,15.042931,0.049911253,5.4100914,-9.795525,-9.795525,-11.325413,-10.853733
3666,20.060612,15.074648,0.04985963,5.4158034,-9.804019,-9.804019,-11.33625,-10.808816
3667,20.109886,15.110558,0.04999328,5.420681,-9.813441,-9.813441,-11.347031,-10.871707
3668,20.134415,15.141937,0.049924783,5.426517,-9.821919,-9.821919,-11.357905,-10.827209
3669,20.189005,15.179104,0.050099008,5.431182,-9.831484,-9.831484,-11.368656,-10.901093
3670,20.205194,15.208885,0.049963087,5.437396,-9.839751,-9.839751,-11.379686,-10.831895
3671,20.27228,15.248858,0.050234206,5.4415255,-9.849714,-9.849714,-11.390232,-10.946193
3672,20.271759,15.275024,0.049967337,5.4485526,-9.857425,-9.857425,-11.401643,-10.8183155
3673,20.362335,15.3206215,0.05041714,5.4515295,-9.868257,-9.868257,-11.411665,-11.014455
3674,20.329021,15.339016,0.049900047,5.460283,-9.874752,-9.874752,-11.423992,-10.772556
3675,20.468336,15.396553,0.05071783,5.460724,-9.88743,-9.88743,-11.432644,-11.131711
3676,20.362406,15.397378,0.049650278,5.4733133,-9.891231,-9.891231,-11.44714,-10.64989
3677,20.61286,15.48198,0.051308792,5.4679585,-9.907985,-9.907985,-11.45259,-11.369672
3678,20.337746,15.44165,0.04896095,5.489398,-9.90562,-9.90562,-11.471922,-10.338864
3679,20.849022,15.589172,0.0525985,5.4705095,-9.931748,-9.931748,-11.469962,-11.899031
3680,20.184113,15.4533615,0.047307514,5.5122137,-9.914971,-9.914971,-11.500478,-9.5813465
3681,21.264685,15.73682,0.05527864,5.463866,-9.96242,-9.96242,-11.481208,-13.079389
3682,19.869263,15.421907,0.044473547,5.542725,-9.914198,-9.914198,-11.535619,-7.958196
3683,21.67556,15.873189,0.0580237,5.457108,-10.000271,-10.000271,-11.483881,-15.071463
3684,19.960415,15.492087,0.04468327,5.546612,-9.912269,-9.912269,-11.565596,-6.3630595
3685,21.063128,15.765767,0.05297361,5.497881,-10.008213,-10.008213,-11.504515,-14.857191
3686,21.080486,15.797705,0.052827813,5.4990287,-9.959712,-9.959712,-11.550986,-9.576257
3687,20.097038,15.585115,0.045119226,5.5527167,-9.961713,-9.961713,-11.560987,-9.519505
3688,21.55231,15.9264,0.0562591,5.4906707,-10.020186,-10.020186,-11.530682,-14.581728
3689,20.647976,15.752645,0.04895332,5.5340066,-9.95723,-9.95723,-11.582694,-7.6746826
3690,20.470821,15.735604,0.04735218,5.5457034,-10.003654,-10.003654,-11.561834,-12.022893
3691,21.596025,15.990094,0.05605931,5.5027795,-10.018066,-10.018066,-11.565476,-13.029827
3692,20.519775,15.775159,0.04744617,5.554787,-9.975079,-9.975079,-11.59935,-7.79839
3693,20.790764,15.870811,0.04919952,5.5421658,-10.0308695,-10.0308695,-11.57299,-13.054224
3694,21.528492,16.026505,0.055019867,5.520618,-10.019653,-10.019653,-11.597916,-11.795842
3695,20.595345,15.839058,0.04756287,5.5673833,-9.999353,-9.999353,-11.613398,-8.551667
3696,21.041948,15.984235,0.05057713,5.5441556,-10.049931,-10.049931,-11.590913,-13.209551
3697,21.443474,16.061611,0.053818624,5.539376,-10.027484,-10.027484,-11.626748,-11.024511
3698,20.738476,15.924024,0.048144516,5.5763826,-10.025139,-10.025139,-11.629006,-9.408535
3699,21.205273,16.08182,0.051234543,5.550558,-10.0657835,-10.0657835,-11.612901,-12.955276
3700,21.351732,16.103003,0.052487295,5.557581,-10.040588,-10.040588,-11.652985,-10.599463
3701,20.911587,16.019558,0.048920278,5.5840917,-10.050885,-10.050885,-11.647349,-10.214756
3702,21.331509,16.169699,0.051618107,5.560075,-10.080807,-10.080807,-11.637228,-12.518913
3703,21.288942,16.152742,0.051361997,5.5748463,-10.057561,-10.057561,-11.677511,-10.389876
3704,21.098003,16.120283,0.049777202,5.591601,-10.076123,-10.076123,-11.668326,-10.912385
3705,21.424307,16.251358,0.05172949,5.5718265,-10.096102,-10.096102,-11.663271,-12.025024
3706,21.24798,16.211014,0.050369665,5.5911493,-10.0774355,-10.0774355,-11.701315,-10.340941
3707,21.278587,16.223194,0.050553944,5.5994925,-10.100811,-10.100811,-11.691517,-11.481908
3708,21.49587,16.328941,0.051669296,5.585284,-10.112237,-10.112237,-11.69059,-11.541012
3709,21.248245,16.277985,0.049702615,5.606505,-10.099577,-10.099577,-11.725025,-10.416252
3710,21.46024,16.32639,0.051338494,5.6080627,-10.124926,-10.124926,-11.716398,-11.899514
3711,21.561829,16.403755,0.051580723,5.600009,-10.129452,-10.129452,-11.719005,-11.111281
3712,21.293575,16.353384,0.049401917,5.620861,-10.123422,-10.123422,-11.74881,-10.589152
3713,21.626455,16.427961,0.051984943,5.6174784,-10.14831,-10.14831,-11.742421,-12.148476
3714,21.612495,16.476734,0.051357605,5.6155963,-10.1478,-10.1478,-11.748095,-10.7691345
3715,21.371275,16.436642,0.04934633,5.6342025,-10.148416,-10.148416,-11.772751,-10.834011
3716,21.768936,16.526522,0.052424133,5.6279154,-10.1708765,-10.1708765,-11.769367,-12.234889
3717,21.66119,16.549427,0.051117625,5.631682,-10.167421,-10.167421,-11.77758,-10.542409
3718,21.486906,16.527147,0.049597587,5.6466208,-10.174116,-10.174116,-11.79696,-11.11397
3719,21.888958,16.62104,0.05267918,5.6395297,-10.192673,-10.192673,-11.797052,-12.169981
3720,21.71085,16.623377,0.050874736,5.6478534,-10.188437,-10.188437,-11.807093,-10.444152
3721,21.623672,16.623379,0.050002944,5.658275,-10.200039,-10.200039,-11.821578,-11.392109
3722,21.977821,16.710623,0.052671984,5.6523743,-10.21381,-10.21381,-11.825422,-11.990495
3723,21.768213,16.700268,0.05067945,5.663655,-10.210842,-10.210842,-11.83626,-10.482035
3724,21.77669,16.723398,0.05053291,5.6694536,-10.225622,-10.225622,-11.846754,-11.625363
3725,22.044361,16.79531,0.052490532,5.666399,-10.234519,-10.234519,-11.854197,-11.738443
3726,21.84378,16.781895,0.050618853,5.6786847,-10.2345295,-10.2345295,-11.864793,-10.643909
3727,21.932749,16.824738,0.051080108,5.6805997,-10.250417,-10.250417,-11.872693,-11.774521
3728,22.089993,16.876062,0.052139305,5.681395,-10.255236,-10.255236,-11.883163,-11.472604
3729,21.937645,16.869455,0.05068189,5.692684,-10.259265,-10.259265,-11.892675,-10.902267
3730,22.076477,16.924574,0.051519036,5.6922197,-10.2741375,-10.2741375,-11.89953,-11.812679
3731,22.126682,16.954912,0.051717695,5.696934,-10.276461,-10.276461,-11.911937,-11.256345
3732,22.056229,16.963045,0.05093183,5.705612,-10.284557,-10.284557,-11.920039,-11.208745
3733,22.204603,17.020477,0.051841263,5.7047353,-10.296703,-10.296703,-11.9272995,-11.737013
3734,22.173443,17.034714,0.05138728,5.712426,-10.2986,-10.2986,-11.940211,-11.142996
3735,22.195385,17.061247,0.051341392,5.7177296,-10.309771,-10.309771,-11.947213,-11.496641
3736,22.307913,17.1111,0.051968135,5.718355,-10.318368,-10.318368,-11.955716,-11.575701
3737,22.237823,17.118433,0.051193915,5.7272696,-10.321863,-10.321863,-11.967847,-11.161756
3738,22.339012,17.161243,0.051777687,5.7295966,-10.334261,-10.334261,-11.974662,-11.701546
3739,22.388397,17.197115,0.051912833,5.7329454,-10.339743,-10.339743,-11.984407,-11.39014
3740,22.329533,17.208178,0.05121356,5.741076,-10.346088,-10.346088,-11.994858,-11.297935
3741,22.473713,17.259602,0.052141115,5.7418895,-10.357637,-10.357637,-12.0026,-11.777575
3742,22.457119,17.281162,0.051759563,5.747981,-10.361513,-10.361513,-12.012821,-11.254257
3743,22.445692,17.303854,0.051418383,5.7538548,-10.370745,-10.370745,-12.021646,-11.493306
3744,22.585539,17.353542,0.052319966,5.7551146,-10.3799,-10.3799,-12.0310955,-11.72769
3745,22.529642,17.366966,0.05162676,5.7627263,-10.38422,-10.38422,-12.040585,-11.227177
3746,22.576427,17.402962,0.05173465,5.7660937,-10.395047,-10.395047,-12.048711,-11.665257
3747,22.674574,17.44267,0.05231903,5.7693377,-10.401548,-10.401548,-12.05977,-11.605543
3748,22.621494,17.457705,0.051637888,5.7765937,-10.407926,-10.407926,-12.067676,-11.318712
3749,22.705612,17.501541,0.05204072,5.7785745,-10.418393,-10.418393,-12.076481,-11.744578
3750,22.750893,17.529459,0.052214332,5.784084,-10.423429,-10.423429,-12.088114,-11.498339
3751,22.734175,17.553965,0.051802102,5.789501,-10.432149,-10.432149,-12.094469,-11.47666
3752,22.817232,17.596285,0.052209474,5.7919207,-10.440698,-10.440698,-12.104982,-11.716377
3753,22.830872,17.61806,0.052128132,5.7985497,-10.446178,-10.446178,-12.115673,-11.478817
3754,22.858084,17.653091,0.05204992,5.8019867,-10.456055,-10.456055,-12.12167,-11.61433
3755,22.911507,17.686918,0.052245885,5.8061686,-10.462541,-10.462541,-12.133735,-11.634064
3756,22.929508,17.711594,0.052179135,5.8121524,-10.469841,-10.469841,-12.14251,-11.555771
3757,22.97688,17.750837,0.052260425,5.814884,-10.479047,-10.479047,-12.149668,-11.664259
3758,22.999462,17.77658,0.052228816,5.8207,-10.484791,-10.484791,-12.162008,-11.585166
3759,23.044315,17.809696,0.05234618,5.824993,-10.49379,-10.49379,-12.169198,-11.667589
3760,23.07938,17.84464,0.052347396,5.828687,-10.5012245,-10.5012245,-12.178412,-11.632473
3761,23.098433,17.869583,0.0522885,5.834695,-10.507982,-10.507982,-12.189498,-11.624119
3762,23.161295,17.90857,0.05252726,5.837833,-10.517178,-10.517178,-12.196532,-11.727268
3763,23.171795,17.936058,0.052357376,5.8430915,-10.523398,-10.523398,-12.207203,-11.5952635
3764,23.213205,17.967422,0.052457824,5.8478727,-10.531782,-10.531782,-12.216406,-11.720025
3765,23.264917,18.004377,0.0526054,5.8514137,-10.539707,-10.539707,-12.224775,-11.705648
3766,23.270233,18.029495,0.052407388,5.8572474,-10.546346,-10.546346,-12.235326,-11.6286745
3767,23.331804,18.067142,0.052646615,5.8608146,-10.555334,-10.555334,-12.243612,-11.785105
3768,23.356968,18.097366,0.05259602,5.8657002,-10.561998,-10.561998,-12.253458,-11.663522
3769,23.384377,18.127571,0.05256806,5.8706527,-10.5700445,-10.5700445,-12.262759,-11.724763
3770,23.438828,18.164463,0.05274365,5.8743615,-10.578113,-10.578113,-12.271646,-11.7709465
3771,23.454645,18.191786,0.052628588,5.8798895,-10.584945,-10.584945,-12.281741,-11.685365
3772,23.503832,18.227882,0.052759495,5.8837686,-10.593647,-10.593647,-12.290252,-11.797228
3773,23.533836,18.259027,0.0527481,5.888595,-10.600619,-10.600619,-12.30022,-11.730922
3774,23.56828,18.290594,0.05277685,5.8934126,-10.60862,-10.60862,-12.309466,-11.773032
3775,23.611757,18.326025,0.05285733,5.897429,-10.61658,-10.61658,-12.318383,-11.790198
3776,23.634804,18.355045,0.052797575,5.9027386,-10.623711,-10.623711,-12.328555,-11.754742
3777,23.68709,18.391386,0.05295704,5.906715,-10.632218,-10.632218,-12.337254,-11.836063
3778,23.70876,18.421837,0.052869223,5.91169,-10.639315,-10.639315,-12.346956,-11.76053
3779,23.751402,18.455246,0.052961566,5.916286,-10.647453,-10.647453,-12.356503,-11.839737
3780,23.793125,18.489883,0.053032413,5.9205885,-10.655222,-10.655222,-12.365577,-11.821273
3781,23.813328,18.519732,0.052935965,5.925754,-10.662662,-10.662662,-12.375342,-11.798889
3782,23.87011,18.556591,0.053135175,5.929788,-10.671019,-10.671019,-12.384631,-11.889425
3783,23.890614,18.586853,0.053037614,5.934905,-10.678207,-10.678207,-12.394134,-11.79848
3784,23.93272,18.621475,0.05311244,5.939306,-10.686502,-10.686502,-12.403542,-11.885713
3785,23.975174,18.655367,0.05319808,5.9439144,-10.694083,-10.694083,-12.413225,-11.866549
3786,23.999031,18.686869,0.053121623,5.948845,-10.701882,-10.701882,-12.422457,-11.849484
3787,24.049456,18.722965,0.0532649,5.953087,-10.709997,-10.709997,-12.432167,-11.91989
3788,24.076628,18.754103,0.05322525,5.9582024,-10.7174225,-10.7174225,-12.441752,-11.861045
3789,24.117937,18.789629,0.053283088,5.962491,-10.725747,-10.725747,-12.450914,-11.921592
3790,24.154724,18.82232,0.05332404,5.967424,-10.733217,-10.733217,-12.461045,-11.904096
3791,24.190323,18.85644,0.053338837,5.9720135,-10.741372,-10.741372,-12.47005,-11.91899
3792,24.22935,18.890749,0.053385995,5.9766383,-10.74917,-10.74917,-12.479956,-11.933699
3793,24.264193,18.92371,0.053404823,5.981545,-10.757004,-10.757004,-12.489545,-11.932024
3794,24.305443,18.959303,0.053461395,5.9859385,-10.765142,-10.765142,-12.498864,-11.956704
3795,24.337275,18.991606,0.05345669,5.9910054,-10.772746,-10.772746,-12.508947,-11.942797
3796,24.381561,19.02766,0.053539,5.99538,-10.781049,-10.781049,-12.518106,-11.982765
3797,24.413193,19.060446,0.05352747,6.0003767,-10.788651,-10.788651,-12.528136,-11.957526
3798,24.454575,19.095755,0.053588193,6.004939,-10.796895,-10.796895,-12.537524,-11.996895
3799,24.491598,19.129953,0.05361644,6.009723,-10.804694,-10.804694,-12.547344,-11.986985
3800,24.5279,19.16413,0.053637706,6.0145297,-10.812729,-10.812729,-12.556993,-12.00129
3801,24.568651,19.199553,0.05369098,6.0191264,-10.82078,-10.82078,-12.566629,-12.017357
3802,24.603546,19.233168,0.053703785,6.0240946,-10.828638,-10.828638,-12.57654,-12.012463
3803,24.644836,19.269176,0.053756606,6.028611,-10.836869,-10.836869,-12.585966,-12.038695
3804,24.679207,19.302687,0.0537652,6.03364,-10.8446455,-10.8446455,-12.59607,-12.029166
3805,24.722652,19.339039,0.053836137,6.038156,-10.852955,-10.852955,-12.605468,-12.060746
3806,24.754566,19.372623,0.053819433,6.043182,-10.860734,-10.860734,-12.615491,-12.041899
3807,24.799898,19.409084,0.053908132,6.0477524,-10.869047,-10.869047,-12.62513,-12.084433
3808,24.832111,19.44309,0.0538902,6.05273,-10.876897,-10.876897,-12.635005,-12.058824
3809,24.875065,19.479225,0.05395841,6.0573916,-10.885171,-10.885171,-12.6447735,-12.099108
3810,24.911861,19.514038,0.05397824,6.062296,-10.893127,-10.893127,-12.654649,-12.086505
3811,24.950445,19.549677,0.054007683,6.067057,-10.901336,-10.901336,-12.664402,-12.106248
3812,24.99078,19.58521,0.054055683,6.071894,-10.909396,-10.909396,-12.674384,-12.115375
3813,25.027723,19.620613,0.054071102,6.0767365,-10.917545,-10.917545,-12.684116,-12.118232
3814,25.06839,19.656569,0.05411822,6.081532,-10.925695,-10.925695,-12.694098,-12.136621
3815,25.106022,19.69196,0.054140624,6.0864363,-10.933811,-10.933811,-12.70395,-12.137218
3816,25.146584,19.728277,0.05418307,6.091194,-10.942037,-10.942037,-12.713817,-12.154413
3817,25.183887,19.763556,0.054203324,6.096169,-10.950116,-10.950116,-12.723844,-12.1553545
3818,25.2262,19.80042,0.054257803,6.100875,-10.958435,-10.958435,-12.73363,-12.1760435
3819,25.261675,19.835413,0.05426262,6.105939,-10.966467,-10.966467,-12.743758,-12.169543
3820,25.30613,19.872961,0.05433169,6.11057,-10.974879,-10.974879,-12.753522,-12.200158
3821,25.339657,19.907524,0.054321326,6.115753,-10.982856,-10.982856,-12.763756,-12.182865
3822,25.386448,19.945969,0.054404803,6.120263,-10.991393,-10.991393,-12.773409,-12.224536
3823,25.417244,19.979729,0.05437515,6.1256385,-10.999249,-10.999249,-12.78385,-12.195036
3824,25.46909,20.019741,0.054493494,6.129914,-11.008003,-11.008003,-12.79331,-12.2537985
3825,25.492657,20.051659,0.054409973,6.1356535,-11.015618,-11.015618,-12.804056,-12.197786
3826,25.555403,20.094734,0.054606687,6.1394434,-11.024756,-11.024756,-12.813195,-12.296662
3827,25.563496,20.122704,0.054407917,6.1459064,-11.031889,-11.031889,-12.824443,-12.182214
3828,25.648056,20.171804,0.054762527,6.1486964,-11.041765,-11.041765,-12.832944,-12.364349
3829,25.625977,20.191528,0.05434448,6.1566305,-11.047885,-11.047885,-12.845218,-12.132962
3830,25.754892,20.253048,0.05501844,6.1573033,-11.0592785,-11.0592785,-12.852231,-12.480894
3831,25.66867,20.254868,0.05413803,6.1683936,-11.063242,-11.063242,-12.8667555,-12.010415
3832,25.893179,20.34343,0.055497494,6.1643915,-11.077872,-11.077872,-12.870476,-12.708565
3833,25.663877,20.304905,0.05358973,6.18251,-11.077052,-11.077052,-12.88999,-11.717485
3834,26.105158,20.454464,0.056506936,6.167918,-11.098863,-11.098863,-12.886205,-13.197166
3835,25.551592,20.324,0.052275926,6.201882,-11.087176,-11.087176,-12.916958,-11.025881
3836,26.475594,20.607916,0.05867677,6.163842,-11.12511,-11.12511,-12.89609,-14.2785015
3837,25.251732,20.287842,0.049638905,6.229988,-11.089294,-11.089294,-12.951346,-9.488307
3838,27.008934,20.795895,0.062130388,6.1522937,-11.159707,-11.159707,-12.895526,-16.39104
3839,25.026075,20.27502,0.047510542,6.250661,-11.082896,-11.082896,-12.989585,-7.1204615
3840,26.89405,20.794577,0.06099474,6.1691647,-11.185124,-11.185124,-12.899842,-17.960125
3841,25.866032,20.557627,0.053084057,6.2163477,-11.104363,-11.104363,-12.989854,-8.127966
3842,25.68,20.51639,0.051636115,6.231074,-11.153366,-11.153366,-12.954407,-13.488958
3843,27.04026,20.878521,0.061617397,6.1779814,-11.170512,-11.170512,-12.948864,-14.842326
3844,25.452177,20.503397,0.049487796,6.2478423,-11.118132,-11.118132,-13.00529,-7.8502693
3845,26.345978,20.752815,0.05593162,6.2125354,-11.190144,-11.190144,-12.952296,-16.222889
3846,26.724848,20.851587,0.058732603,6.204432,-11.156563,-11.156563,-12.994046,-11.664683
3847,25.513832,20.580841,0.049329907,6.255989,-11.149779,-11.149779,-13.003572,-9.80313
3848,26.719099,20.904522,0.058145773,6.2088246,-11.203319,-11.203319,-12.972653,-16.291683
3849,26.481926,20.83455,0.056473758,6.229547,-11.157693,-11.157693,-13.024317,-10.135359
3850,25.779068,20.706497,0.0507257,6.256432,-11.180428,-11.180428,-13.004684,-11.604907
3851,26.880854,20.997759,0.058830943,6.215728,-11.20912,-11.20912,-13.001386,-15.399655
3852,26.35881,20.852169,0.055066407,6.249598,-11.170119,-11.170119,-13.045612,-9.813452
3853,26.062283,20.842316,0.05219966,6.2563553,-11.2065525,-11.2065525,-13.013058,-12.790327
3854,26.885859,21.06102,0.058248382,6.228576,-11.215037,-11.215037,-13.031518,-14.309492
3855,26.316572,20.901373,0.05415199,6.26516,-11.189282,-11.189282,-13.063056,-10.158766
3856,26.329361,20.974382,0.053549774,6.2582564,-11.228755,-11.228755,-13.028334,-13.434472
3857,26.840664,21.112307,0.05728358,6.2443624,-11.223596,-11.223596,-13.060498,-13.295398
3858,26.358976,20.974825,0.05384152,6.27745,-11.212041,-11.212041,-13.079602,-10.813284
3859,26.572233,21.097754,0.0547448,6.262804,-11.248213,-11.248213,-13.0491,-13.676402
3860,26.774578,21.161428,0.0561315,6.2613654,-11.235431,-11.235431,-13.0877495,-12.466614
3861,26.444153,21.065868,0.05378285,6.287594,-11.2365885,-11.2365885,-13.0968075,-11.578619
3862,26.767931,21.21074,0.055571925,6.270118,-11.265993,-11.265993,-13.073988,-13.641922
3863,26.722605,21.2146,0.055080052,6.2786016,-11.250596,-11.250596,-13.113602,-11.886518
3864,26.581202,21.169811,0.05411391,6.296481,-11.261885,-11.261885,-13.115387,-12.319376
3865,26.932863,21.313282,0.05619581,6.2800465,-11.282979,-11.282979,-13.101737,-13.405496
3866,26.709497,21.275604,0.05433893,6.2953463,-11.268858,-11.268858,-13.13841,-11.571725
3867,26.74679,21.281893,0.054648977,6.3047523,-11.287087,-11.287087,-13.135512,-12.939856
3868,27.046144,21.405483,0.05640661,6.2922482,-11.299688,-11.299688,-13.131162,-13.044806
3869,26.728802,21.346586,0.053822156,6.3110356,-11.289739,-11.289739,-13.162378,-11.523382
3870,26.920366,21.397646,0.055227205,6.313007,-11.3115225,-11.3115225,-13.157275,-13.379197
3871,27.120186,21.489145,0.056310404,6.3063025,-11.316652,-11.316652,-13.161364,-12.640393
3872,26.797182,21.42927,0.05367912,6.325343,-11.312722,-11.312722,-13.185738,-11.702042
3873,27.094524,21.513044,0.055814803,6.3218584,-11.334791,-11.334791,-13.180821,-13.599298
3874,27.167063,21.567175,0.055998873,6.3216677,-11.334439,-11.334439,-13.191704,-12.274008
3875,26.904228,21.523666,0.05380561,6.338145,-11.337216,-11.337216,-13.20871,-12.039051
3876,27.241228,21.623932,0.056172963,6.331817,-11.356715,-11.356715,-13.206156,-13.59796
3877,27.195896,21.64317,0.055527277,6.33763,-11.353499,-11.353499,-13.221486,-12.026857
3878,27.045116,21.628263,0.054168526,6.3495502,-11.362408,-11.362408,-13.231601,-12.444826
3879,27.359684,21.727407,0.056322765,6.34324,-11.377316,-11.377316,-13.233118,-13.406518
3880,27.236244,21.72161,0.055146344,6.3534117,-11.37411,-11.37411,-13.250139,-11.950237
3881,27.21143,21.740004,0.054714262,6.3599944,-11.387463,-11.387463,-13.254791,-12.814209
3882,27.442852,21.822342,0.05620511,6.35625,-11.396976,-11.396976,-13.261263,-13.091175
3883,27.296295,21.806581,0.05489714,6.3683195,-11.396361,-11.396361,-13.277414,-12.063283
3884,27.379406,21.85433,0.05525076,6.370167,-11.411623,-11.411623,-13.278851,-13.060694
3885,27.498148,21.909971,0.055881765,6.3706107,-11.416384,-11.416384,-13.290047,-12.751968
3886,27.393188,21.9008,0.054923873,6.381879,-11.419969,-11.419969,-13.303304,-12.332981
3887,27.538502,21.96618,0.055723216,6.380832,-11.434415,-11.434415,-13.304163,-13.1271305
3888,27.547054,21.993935,0.055531204,6.3857026,-11.436253,-11.436253,-13.318717,-12.494193
3889,27.52677,22.00436,0.055224095,6.3940177,-11.444281,-11.444281,-13.328237,-12.675255
3890,27.668081,22.071218,0.055968624,6.3926196,-11.455722,-11.455722,-13.330815,-13.013658
3891,27.602997,22.079346,0.055236515,6.400683,-11.457219,-11.457219,-13.346581,-12.402607
3892,27.679153,22.114342,0.055648107,6.4051766,-11.468425,-11.468425,-13.352836,-12.977662
3893,27.761696,22.167961,0.05593735,6.4057755,-11.475984,-11.475984,-13.358531,-12.7877
3894,27.686157,22.171244,0.055149127,6.4147625,-11.479512,-11.479512,-13.373287,-12.501867
3895,27.832245,22.225597,0.056066483,6.416172,-11.491609,-11.491609,-13.377845,-13.137074
3896,27.830606,22.258472,0.055721346,6.4199862,-11.496037,-11.496037,-13.386636,-12.562195
3897,27.802547,22.272,0.055305492,6.4275336,-11.502808,-11.502808,-13.398901,-12.73796
3898,27.961758,22.332504,0.05629254,6.427854,-11.5134115,-11.5134115,-13.403778,-13.109993
3899,27.894619,22.347775,0.055468436,6.434461,-11.5167265,-11.5167265,-13.414385,-12.455596
3900,27.945236,22.380043,0.055651937,6.4392066,-11.526297,-11.526297,-13.423948,-12.995752
3901,28.060293,22.431946,0.056283478,6.440717,-11.534057,-11.534057,-13.430614,-12.93916
3902,27.980467,22.441822,0.05538645,6.448297,-11.538552,-11.538552,-13.441217,-12.52646
3903,28.093983,22.490274,0.056037076,6.4505777,-11.549091,-11.549091,-13.449193,-13.146636
3904,28.133808,22.525314,0.05608494,6.4545774,-11.554344,-11.554344,-13.4578705,-12.742341
3905,28.09661,22.54385,0.055527594,6.460993,-11.5613365,-11.5613365,-13.467152,-12.736693
3906,28.222376,22.596663,0.056257136,6.4625688,-11.570692,-11.570692,-13.475159,-13.126086
3907,28.204586,22.61796,0.055866253,6.4686365,-11.575226,-11.575226,-13.484823,-12.65219
3908,28.236866,22.652206,0.0558466,6.472792,-11.584282,-11.584282,-13.492682,-12.963408
3909,28.322464,22.696318,0.056261454,6.475628,-11.59135,-11.59135,-13.5018425,-12.978371
3910,28.298143,22.715807,0.05582337,6.4820046,-11.597145,-11.597145,-13.511056,-12.727826
3911,28.377604,22.761236,0.05616367,6.484554,-11.606491,-11.606491,-13.518549,-13.075924
3912,28.403286,22.791636,0.056116506,6.4894085,-11.611942,-11.611942,-13.528688,-12.8331175
3913,28.419619,22.821,0.055986192,6.4943686,-11.619758,-11.619758,-13.536735,-12.9106245
3914,28.4951,22.8654,0.056297,6.4971147,-11.627676,-11.627676,-13.545096,-13.031423
3915,28.490051,22.888786,0.056012657,6.503006,-11.633316,-11.633316,-13.555053,-12.813218
3916,28.555347,22.929943,0.056254044,6.5062804,-11.64218,-11.64218,-13.562544,-13.062006
3917,28.588297,22.964119,0.056241784,6.510564,-11.648381,-11.648381,-13.571953,-12.912179
3918,28.601215,22.992313,0.05608901,6.51576,-11.655578,-11.655578,-13.580874,-12.931654
3919,28.679012,23.036453,0.05642558,6.5186586,-11.663741,-11.663741,-13.588945,-13.080005
3920,28.676085,23.062244,0.0561384,6.524179,-11.669557,-11.669557,-13.598494,-12.85853
3921,28.731941,23.100925,0.056310162,6.5278845,-11.678011,-11.678011,-13.606702,-13.079947
3922,28.77964,23.13771,0.056419294,6.5319133,-11.684668,-11.684668,-13.615793,-12.991446
3923,28.78278,23.165487,0.056172922,6.537141,-11.691624,-11.691624,-13.624513,-12.9374275
3924,28.859383,23.20874,0.056506433,6.5402684,-11.699787,-11.699787,-13.633131,-13.129351
3925,28.870934,23.237331,0.05633602,6.5454946,-11.705866,-11.705866,-13.642391,-12.9268465
3926,28.909977,23.274042,0.05635935,6.549454,-11.714024,-11.714024,-13.650492,-13.07345
3927,28.96664,23.311886,0.056547545,6.5534635,-11.720926,-11.720926,-13.660066,-13.068973
3928,28.975899,23.341219,0.05634679,6.558542,-11.727888,-11.727888,-13.668424,-12.977074
3929,29.036852,23.382458,0.056543943,6.5619555,-11.735908,-11.735908,-13.677144,-13.136356
3930,29.063627,23.413347,0.0565028,6.5669985,-11.74227,-11.74227,-13.686739,-13.013661
3931,29.09917,23.450039,0.056491315,6.5710044,-11.750282,-11.750282,-13.694485,-13.088062
3932,29.14708,23.486801,0.056602787,6.575202,-11.75723,-11.75723,-13.704269,-13.101131
3933,29.171764,23.518787,0.056529764,6.5800385,-11.764392,-11.764392,-13.712821,-13.054941
3934,29.221458,23.558506,0.056629535,6.5837007,-11.772202,-11.772202,-13.7212925,-13.138095
3935,29.249802,23.590204,0.056595974,6.5886936,-11.778816,-11.778816,-13.731122,-13.073717
3936,29.293858,23.628326,0.056655318,6.592618,-11.786786,-11.786786,-13.738985,-13.139329
3937,29.330431,23.663477,0.05666954,6.5970798,-11.793681,-11.793681,-13.7486315,-13.113495
3938,29.364176,23.697758,0.056664184,6.6016693,-11.801116,-11.801116,-13.757336,-13.126341
3939,29.411959,23.73664,0.05675318,6.6055636,-11.808692,-11.808692,-13.765997,-13.162621
3940,29.437685,23.768877,0.056688074,6.6105084,-11.815563,-11.815563,-13.775535,-13.115321
3941,29.487022,23.808105,0.056789175,6.614382,-11.823502,-11.823502,-13.7838,-13.1918955
3942,29.519333,23.84225,0.056770824,6.6190753,-11.830378,-11.830378,-13.793383,-13.140788
3943,29.557123,23.878561,0.056785624,6.623418,-11.838059,-11.838059,-13.801951,-13.181105
3944,29.601902,23.916193,0.05685709,6.6276145,-11.845404,-11.845404,-13.811101,-13.192682
3945,29.631824,23.950048,0.05681777,6.6323857,-11.8526125,-11.8526125,-13.820232,-13.168497
3946,29.678505,23.98912,0.05689385,6.63636,-11.860385,-11.860385,-13.828843,-13.223476
3947,29.711603,24.023186,0.056884177,6.64117,-11.867381,-11.867381,-13.838473,-13.186966
3948,29.753601,24.06135,0.05692252,6.645306,-11.87521,-11.87521,-13.846877,-13.229147
3949,29.791042,24.097157,0.056938864,6.6498632,-11.882368,-11.882368,-13.856436,-13.216668
3950,29.830433,24.13374,0.056966934,6.654319,-11.889953,-11.889953,-13.865277,-13.235643
3951,29.870167,24.17133,0.056988362,6.658593,-11.897441,-11.897441,-13.874257,-13.241324
3952,29.906944,24.206663,0.05700282,6.6632977,-11.90474,-11.90474,-13.883722,-13.244498
3953,29.950771,24.245462,0.05705308,6.6674347,-11.912496,-11.912496,-13.892308,-13.268652
3954,29.983343,24.280396,0.05702948,6.672198,-11.919674,-11.919674,-13.901927,-13.249214
3955,30.030043,24.319284,0.05710758,6.676398,-11.927489,-11.927489,-13.910667,-13.295384
3956,30.063047,24.35507,0.057079777,6.6810393,-11.934735,-11.934735,-13.92002,-13.263188
3957,30.10619,24.392897,0.057132933,6.6854424,-11.942438,-11.942438,-13.929129,-13.306189
3958,30.145325,24.430305,0.05715019,6.6898837,-11.949906,-11.949906,-13.9382305,-13.294167
3959,30.18234,24.466873,0.05715467,6.6944923,-11.957413,-11.957413,-13.947542,-13.305363
3960,30.226639,24.505564,0.05721075,6.6987963,-11.965093,-11.965093,-13.956556,-13.3275585
3961,30.260996,24.541567,0.057194293,6.703511,-11.972476,-11.972476,-13.965953,-13.311102
3962,30.30636,24.580725,0.057256352,6.707786,-11.980262,-11.980262,-13.9749565,-13.350467
3963,30.341078,24.6169,0.05724179,6.712506,-11.987625,-11.987625,-13.984392,-13.326739
3964,30.385832,24.655981,0.057298504,6.716833,-11.995437,-11.995437,-13.993441,-13.366187
3965,30.421455,24.6927,0.057287563,6.7215047,-12.002857,-12.002857,-14.002852,-13.346292
3966,30.46529,24.731438,0.057338532,6.7259197,-12.010625,-12.010625,-14.012007,-13.38006
3967,30.503029,24.76891,0.057341196,6.730517,-12.018142,-12.018142,-14.021341,-13.368288
3968,30.544287,24.80714,0.057371464,6.735032,-12.025837,-12.025837,-14.030607,-13.39027
3969,30.58547,24.845476,0.057399936,6.7395525,-12.033471,-12.033471,-14.039926,-13.394357
3970,30.623314,24.88317,0.05740145,6.744165,-12.041106,-12.041106,-14.0492325,-13.3975315
3971,30.667622,24.92228,0.057453413,6.7486215,-12.048833,-12.048833,-14.058577,-13.420788
3972,30.703651,24.959663,0.05743987,6.7533097,-12.056413,-12.056413,-14.067891,-13.40779
3973,30.749094,24.999262,0.057498317,6.7577267,-12.064227,-12.064227,-14.077224,-13.442071
3974,30.7853,25.036594,0.057487056,6.7624674,-12.071783,-12.071783,-14.08666,-13.423919
3975,30.830412,25.076513,0.057538986,6.7668595,-12.079653,-12.079653,-14.095905,-13.458711
3976,30.866943,25.113825,0.05753118,6.77165,-12.087185,-12.087185,-14.105488,-13.442037
3977,30.91254,25.154167,0.057583734,6.7760086,-12.095117,-12.095117,-14.114639,-13.476354
3978,30.94819,25.191256,0.05756935,6.78087,-12.102621,-12.102621,-14.124371,-13.457277
3979,30.99578,25.23228,0.057635013,6.7851663,-12.11064,-12.11064,-14.133433,-13.497856
3980,31.029253,25.268877,0.057603754,6.7901316,-12.118092,-12.118092,-14.143242,-13.468889
3981,31.079723,25.310883,0.057688415,6.7943206,-12.126216,-12.126216,-14.152251,-13.522145
3982,31.11011,25.346598,0.05763512,6.799454,-12.133582,-12.133582,-14.162253,-13.478173
3983,31.1647,25.390177,0.05774523,6.803446,-12.141869,-12.141869,-14.171057,-13.549898
3984,31.189642,25.424103,0.057655394,6.808878,-12.149042,-12.149042,-14.181379,-13.481746
3985,31.252869,25.470577,0.05782291,6.8124847,-12.157652,-12.157652,-14.189815,-13.5875
3986,31.265797,25.500854,0.057649426,6.818476,-12.164439,-12.164439,-14.200676,-13.469838
3987,31.346384,25.552818,0.057935655,6.8213334,-12.173608,-12.173608,-14.208468,-13.646899
3988,31.335007,25.575804,0.057592023,6.828402,-12.1796665,-12.1796665,-14.220266,-13.428464
3989,31.449837,25.63843,0.058114063,6.8297706,-12.18991,-12.18991,-14.2268095,-13.746833
3990,31.3911,25.64666,0.057444397,6.8389826,-12.194506,-12.194506,-14.240451,-13.330626
3991,31.57391,25.730827,0.058430832,6.837297,-12.206874,-12.206874,-14.244354,-13.927703
3992,31.417454,25.708185,0.05709268,6.8509536,-12.208445,-12.208445,-14.261881,-13.113933
3993,31.743286,25.83771,0.059055757,6.842794,-12.225219,-12.225219,-14.2601795,-14.284871
3994,31.377739,25.748611,0.056291282,6.865936,-12.220368,-12.220368,-14.28587,-12.6336775
3995,32.01171,25.97525,0.060364604,6.8438554,-12.246516,-12.246516,-14.272135,-15.03278
3996,31.20243,25.744947,0.05457484,6.886963,-12.227829,-12.227829,-14.3152685,-11.580253
3997,32.46098,26.165438,0.06295543,6.836907,-12.273597,-12.273597,-14.27601,-16.581245
3998,30.854286,25.685144,0.051691424,6.914745,-12.226991,-12.226991,-14.35334,-9.495149
3999,32.953,26.35231,0.066006884,6.8283186,-12.306573,-12.306573,-14.269953,-19.121414


==> DR-example1/adaptive_DR_ex1_points.csv <==
N_points,xpoints,ypoints,Est,Est_prime
0,0.0,0.0,0.00029793155,0.0013568569
1,3.14,0.0,-0.0007520132,0.000829553
2,3.14,3.14,-0.0006754319,-0.00015611855
3,0.0,3.14,-0.000106377134,9.4179864e-05
4,1.57,1.57,1.0637242,0.9698435
5,1.57,0.0,-0.02428257,-0.018443804
6,3.14,1.57,-0.0047973017,-0.0043429346
7,0.0,1.57,-0.010643991,-0.005746958
8,1.57,3.14,-0.0011459962,-0.0010294603
9,0.785,0.785,0.22559634,0.20320156
10,2.355,0.785,0.22073528,0.19614822
11,2.355,2.355,0.22066078,0.19033328
12,0.785,2.355,0.22109792,0.19131862
13,0.785,0.0,-0.014420593,-0.011647384
14,1.57,0.785,0.49380875,0.4472062
15,0.785,1.57,0.48779127,0.4380442
16,0.785,3.14,-0.00095659867,-0.00077766273
17,0.0,0.785,-0.008869711,-0.0055571767
18,3.14,0.785,-0.0052216896,-0.004348322
19,2.355,0.0,-0.01552967,-0.012842708
20,2.355,1.57,0.49022377,0.4387985
21,2.355,3.14,-0.0010372859,-0.0007897944
22,0.0,2.355,-0.0033186723,-0.0016417995
23,3.14,2.355,-0.0024533174,-0.0019364163
24,1.57,2.355,0.48657712,0.4301501
25,0.3925,0.3925,0.008063605,0.0075862883
26,1.1775,0.3925,0.0990171,0.08693156
27,1.1775,1.1775,0.753953,0.68743277
28,0.3925,1.1775,0.103176996,0.09025121
29,1.9625,0.3925,0.09789687,0.084892675
30,2.7475,0.3925,0.009159709,0.008346439
31,2.7475,1.1775,0.10786214,0.09350704
32,1.9625,1.1775,0.7447697,0.6766964
33,1.9625,1.9625,0.73550665,0.6607948
34,2.7475,1.9625,0.10796034,0.091381565
35,2.7475,2.7475,0.016672,0.014148189
36,1.9625,2.7475,0.10728567,0.08948808
37,0.3925,1.9625,0.1048586,0.08917245
38,1.1775,1.9625,0.73414177,0.66001236
39,1.1775,2.7475,0.1102251,0.092367485
40,0.3925,2.7475,0.015893213,0.013348722
41,3.14,2.7475,-0.0015619883,-0.0009867344
42,0.0,2.7475,-0.00101489,-0.0004163317
43,2.7475,2.355,0.05985043,0.049699623
44,0.3925,2.355,0.058116294,0.04844767
45,1.9625,2.355,0.40188235,0.35290647
46,2.355,1.9625,0.40398207,0.35704088
47,2.355,1.1775,0.4093358,0.3670498
48,1.57,1.9625,0.88307613,0.79737794
49,2.7475,0.785,0.055259395,0.04783377
50,0.785,2.7475,0.060176305,0.049904946
51,2.7475,0.0,-0.007656118,-0.0064731855
52,3.14,1.9625,-0.0036539256,-0.0032115572
53,2.355,0.3925,0.05042652,0.043467432
54,1.9625,3.14,-0.0011440945,-0.00099138
55,0.0,1.9625,-0.007014516,-0.0036374948
56,0.3925,0.0,-0.006185245,-0.005203516
57,2.7475,1.57,0.13100511,0.112874076
58,0.3925,0.785,0.05303537,0.04680149
59,0.785,0.3925,0.050507262,0.04464198
60,0.3925,1.57,0.12544192,0.108534455
61,0.0,0.3925,-0.0037143386,-0.0026069302
62,1.1775,0.0,-0.021448769,-0.016489116
63,1.57,1.1775,0.8967112,0.81877095
64,3.14,0.3925,-0.0032079737,-0.0019384216
65,1.57,0.3925,0.11954638,0.10440378
66,1.1775,1.57,0.88838184,0.8074839
67,0.3925,3.14,-0.0005436009,-0.000337158
68,2.7475,3.14,-0.00082754844,-0.00044735376
69,1.1775,0.785,0.41587177,0.37683785
70,1.9625,1.57,0.88843375,0.80649227
71,3.14,1.1775,-0.0055557173,-0.004955089
72,1.9625,0.785,0.40714854,0.3664764
73,0.785,1.1775,0.4134353,0.37339583
74,0.0,1.1775,-0.011722675,-0.006708834
75,1.9625,0.0,-0.021893186,-0.017104229
76,1.1775,3.14,-0.0011322984,-0.0009968162
77,2.355,2.7475,0.059581485,0.049313135
78,1.57,2.7475,0.13122566,0.110316575
79,0.785,1.9625,0.40141597,0.3555548
80,1.1775,2.355,0.40556422,0.3568329
81,0.19625,0.19625,-0.0037571462,-0.0024996186
82,0.58875,0.19625,-0.0015611732,-0.0011424022
83,0.58875,0.58875,0.07189112,0.06420212
84,0.19625,0.58875,0.0018938789,0.0018285615
85,0.98125,0.19625,0.006813842,0.0050208177
86,1.37375,0.19625,0.014028247,0.01029526
87,1.37375,0.58875,0.27508605,0.24677622
88,0.98125,0.58875,0.18806356,0.16869077
89,0.98125,0.98125,0.47143653,0.42794588
90,1.37375,0.98125,0.68215597,0.6215964
91,1.37375,1.37375,0.9797435,0.8945563
92,0.98125,1.37375,0.67630297,0.6138144
93,0.19625,0.98125,0.01345886,0.010919511
94,0.58875,0.98125,0.18853535,0.16868679
95,0.58875,1.37375,0.2748311,0.24488159
96,0.19625,1.37375,0.023790013,0.018970955
97,1.76625,0.19625,0.014037728,0.010096566
98,2.15875,0.19625,0.0067926245,0.0045914743
99,2.15875,0.58875,0.1838244,0.16271232
100,1.76625,0.58875,0.2721291,0.2430635
101,2.55125,0.19625,-0.0015641237,-0.0012604622
102,2.94375,0.19625,-0.003992483,-0.0022695158
103,2.94375,0.58875,0.0034036334,0.0031677922
104,2.55125,0.58875,0.072116494,0.06299769
105,2.55125,0.98125,0.18828128,0.16638222
106,2.94375,0.98125,0.016792947,0.013667568
107,2.94375,1.37375,0.02831344,0.022821099
108,2.55125,1.37375,0.27828172,0.2464794
109,1.76625,0.98125,0.6753034,0.6138361
110,2.15875,0.98125,0.4611914,0.4155007
111,2.15875,1.37375,0.6724112,0.6081369
112,1.76625,1.37375,0.9767476,0.8908698
113,1.76625,1.76625,0.9702449,0.88029313
114,2.15875,1.76625,0.66749847,0.6000258
115,2.15875,2.15875,0.45391294,0.40111506
116,1.76625,2.15875,0.6643812,0.59377676
117,2.55125,1.76625,0.27626774,0.24252917
118,2.94375,1.76625,0.028734252,0.022642482
119,2.94375,2.15875,0.01943062,0.01497262
120,2.55125,2.15875,0.1879104,0.16175108
121,2.55125,2.55125,0.078725435,0.06608081
122,2.94375,2.55125,0.0081371665,0.0066755577
123,2.94375,2.94375,0.00017305405,0.00081412564
124,2.55125,2.94375,0.008556255,0.0071722073
125,1.76625,2.55125,0.27424097,0.23740767
126,2.15875,2.55125,0.18664604,0.15959549
127,2.15875,2.94375,0.02017099,0.015561116
128,1.76625,2.94375,0.030181078,0.0232289
129,0.19625,1.76625,0.025848242,0.020324498
130,0.58875,1.76625,0.2718534,0.23947032
131,0.58875,2.15875,0.18582126,0.16052358
132,0.19625,2.15875,0.018428674,0.014326697
133,0.98125,1.76625,0.66473985,0.59841007
134,1.37375,1.76625,0.96877766,0.8792237
135,1.37375,2.15875,0.6654349,0.59502226
136,0.98125,2.15875,0.45451868,0.40235493
137,0.98125,2.55125,0.18977669,0.16289926
138,1.37375,2.55125,0.27721986,0.24041419
139,1.37375,2.94375,0.030983659,0.023958525
140,0.98125,2.94375,0.020938164,0.016171116
141,0.19625,2.55125,0.0077491086,0.0063252267
142,0.58875,2.55125,0.07771659,0.06537441
143,0.58875,2.94375,0.0083681755,0.0068125
144,0.19625,2.94375,0.00059720804,0.000989642
145,1.1775,2.15875,0.578892,0.5157452
146,0.98125,1.9625,0.57710314,0.5158098
147,1.37375,2.7475,0.12629198,0.106159635
148,0.58875,1.9625,0.23607527,0.20614177
149,0.19625,1.9625,0.023050552,0.017990498
150,0.98125,2.355,0.31832427,0.2781949
151,0.98125,3.14,-0.0010764069,-0.0009196208
152,0.3925,1.76625,0.12014671,0.10314348
153,0.0,1.76625,-0.008986215,-0.0047481176
154,1.76625,3.14,-0.0011485104,-0.0010216811
155,0.785,2.55125,0.13187072,0.112176076
156,2.15875,2.7475,0.08440206,0.070040606
157,1.76625,2.7475,0.12418699,0.10409784
158,2.355,2.94375,0.014206239,0.0112221325
159,3.14,2.94375,-0.001158904,-0.0005931695
160,2.94375,2.7475,0.003423822,0.003304608
161,3.14,2.55125,-0.001969438,-0.001414275
162,0.0,2.55125,-0.0019629644,-0.00092068233
163,2.55125,2.7475,0.036138777,0.030027788
164,2.55125,2.355,0.13153347,0.11181809
165,3.14,1.76625,-0.00425683,-0.0038239679
166,0.19625,2.355,0.012996765,0.010188173
167,2.94375,2.355,0.013651932,0.010635335
168,2.355,1.76625,0.4662627,0.41529328
169,0.785,2.94375,0.014381119,0.011231252
170,2.7475,2.94375,0.0036848956,0.0035986071
171,1.9625,1.76625,0.8465702,0.76550096
172,1.76625,1.57,1.0176303,0.92670614
173,2.55125,3.14,-0.0009346509,-0.0006236667
174,3.14,0.98125,-0.00559114,-0.004868872
175,0.98125,2.7475,0.0865807,0.07217821
176,2.355,2.15875,0.3166971,0.27693704
177,2.355,0.98125,0.32068348,0.28667584
178,2.55125,0.785,0.12842959,0.11295239
179,0.0,2.15875,-0.0050467253,-0.0025667436
180,2.7475,2.15875,0.08496622,0.07114871
181,2.55125,1.57,0.29055056,0.25657868
182,3.14,1.37375,-0.0052505764,-0.0047401097
183,1.57,0.98125,0.70949215,0.64618194
184,0.785,0.98125,0.3265171,0.29485035
185,2.15875,0.3925,0.07544155,0.065172695
186,2.15875,0.785,0.31898424,0.28556913
187,3.14,0.58875,-0.0043922947,-0.0033377288
188,0.19625,2.7475,0.003439473,0.0031896797
189,0.98125,1.1775,0.5951994,0.5408319
190,1.76625,1.1775,0.8551109,0.7795155
191,1.1775,0.58875,0.24019781,0.21558717
192,2.15875,1.9625,0.5789547,0.51678944
193,2.15875,1.1775,0.5867403,0.5303088
194,1.57,0.58875,0.2863226,0.25644273
195,2.7475,0.58875,0.029526163,0.025676623
196,0.785,2.15875,0.31583843,0.27689403
197,2.7475,1.76625,0.12461215,0.10654468
198,1.37375,0.3925,0.11438636,0.10017728
199,0.0,0.98125,-0.010760651,-0.0064091124
200,2.94375,3.14,-0.0007383843,-0.00028740682
201,1.37375,1.57,1.0176086,0.92722195
202,1.57,0.19625,0.015107285,0.01100399
203,2.55125,0.0,-0.011613441,-0.009854419
204,0.19625,3.14,-0.00030565326,-9.9423865e-05
205,2.355,2.55125,0.1310188,0.11105896
206,2.7475,1.37375,0.12510662,0.108286306
207,1.1775,0.19625,0.01104717,0.0081389
208,0.785,1.37375,0.4705874,0.42421433
209,0.3925,1.37375,0.11944693,0.1039842
210,0.98125,0.3925,0.07629948,0.06716213
211,0.58875,2.355,0.13014112,0.1110209
212,2.15875,2.355,0.31567833,0.27514243
213,0.19625,0.0,-0.002582301,-0.0018581694
214,1.76625,2.355,0.46328357,0.4087609
215,0.58875,0.0,-0.010243247,-0.008527632
216,0.3925,2.15875,0.082798846,0.0696843
217,1.9625,2.55125,0.2374665,0.20452382
218,1.76625,1.9625,0.84432185,0.76139754
219,0.3925,0.19625,-0.0037421368,-0.002659349
220,0.98125,1.57,0.7005275,0.63382536
221,0.0,1.37375,-0.01164693,-0.0064552785
222,2.7475,0.19625,-0.0038154675,-0.002554019
223,0.785,0.58875,0.12837382,0.11494919
224,1.37375,1.9625,0.8435121,0.7608729
225,1.57,2.94375,0.032133892,0.024822
226,2.94375,1.9625,0.024793,0.01925775
227,0.19625,0.3925,-0.0020084078,-0.00120551
228,0.3925,0.98125,0.07963619,0.069943085
229,1.76625,0.785,0.4694333,0.4241385
230,1.9625,2.94375,0.025821403,0.0198179
231,2.15875,1.57,0.70120525,0.6330469
232,1.37375,1.1775,0.8609654,0.7861975
233,0.58875,2.7475,0.035506394,0.029412342
234,0.0,0.19625,-0.0013706858,-0.00073895813
235,1.57,2.15875,0.69612193,0.6231167
236,0.785,0.19625,0.002262555,0.0016560098
237,2.355,0.19625,0.002250826,0.0013188813
238,0.58875,0.3925,0.026392497,0.02357741
239,1.37375,3.14,-0.0011457414,-0.0010252512
240,0.3925,2.55125,0.034779154,0.028863749
241,2.355,1.37375,0.4699598,0.42159194
242,1.57,1.37375,1.0223173,0.9337032
243,1.37375,0.0,-0.02351471,-0.01787649
244,0.58875,0.785,0.12895975,0.11534354
245,0.19625,1.57,0.026133489,0.020701576
246,2.94375,0.785,0.009668459,0.008013842
247,1.1775,0.98125,0.5976805,0.54406613
248,1.37375,0.785,0.47497422,0.43057036
249,0.3925,0.58875,0.027870204,0.024847819
250,2.55125,0.3925,0.027145376,0.023526553
251,0.58875,3.14,-0.00077228073,-0.0005755127
252,2.15875,3.14,-0.0011107341,-0.0009170887
253,3.14,2.15875,-0.0030302764,-0.0025557748
254,0.19625,0.785,0.0073340344,0.0061016493
255,0.98125,0.0,-0.018298903,-0.014363941
256,0.58875,1.57,0.28589448,0.25353363
257,2.7475,2.55125,0.036160193,0.030014455
258,1.9625,2.15875,0.577527,0.5139736
259,2.55125,1.1775,0.24166125,0.21407701
260,0.98125,0.785,0.32729286,0.29598403
261,0.0,0.58875,-0.0063696206,-0.0042456994
262,1.1775,1.37375,0.8568306,0.78077304
263,1.57,2.55125,0.2888164,0.25062883
264,1.9625,1.37375,0.8521686,0.77479625
265,2.94375,1.1775,0.0235,0.019037353
266,0.19625,1.1775,0.019280476,0.015481538
267,0.58875,1.1775,0.24028698,0.21472767
268,1.9625,0.58875,0.23559837,0.20961209
269,2.55125,1.9625,0.23932494,0.20828296
270,2.7475,0.98125,0.08292808,0.0718464
271,1.76625,0.0,-0.023705991,-0.018174935
272,1.37375,2.355,0.46592337,0.41150892
273,1.1775,1.76625,0.8442636,0.76398724
274,1.9625,0.98125,0.58688414,0.53158504
275,1.9625,0.19625,0.011043176,0.0077749686
276,0.785,1.76625,0.4627731,0.41316742
277,1.76625,0.3925,0.11362712,0.09890638
278,2.15875,0.0,-0.019068198,-0.015297266
279,2.94375,0.3925,-0.0012417473,-0.00029453682
280,2.94375,1.57,0.030134086,0.024066132
281,2.355,0.58875,0.12616007,0.11097285
282,1.57,1.76625,1.013914,0.92099226
283,2.94375,0.0,-0.003958211,-0.0028582164
284,3.14,0.19625,-0.0019480888,-0.00042476828
285,1.1775,2.55125,0.24165015,0.20879132
286,1.1775,2.94375,0.026914973,0.020783331
287,0.3925,2.94375,0.0036241524,0.003342132
288,0.0,2.94375,-0.00042987958,-9.9395984e-05
289,0.098125,0.098125,-0.0022371397,-0.0010878369
290,0.294375,0.098125,-0.005085831,-0.0036845072
291,0.294375,0.294375,-0.0016840333,-0.00081656314
292,0.098125,0.294375,-0.003448184,-0.002352587
293,0.490625,0.098125,-0.0073401863,-0.005948885
294,0.686875,0.098125,-0.008947915,-0.0077978717
295,0.686875,0.294375,0.015865248,0.013978719
296,0.490625,0.294375,0.005001908,0.0048241387
297,0.490625,0.490625,0.03074017,0.027525995
298,0.686875,0.490625,0.06598014,0.058810174
299,0.686875,0.686875,0.1360985,0.12200943
300,0.490625,0.686875,0.067083,0.059729077
301,0.098125,0.490625,-0.0038945428,-0.0030473797
302,0.294375,0.490625,0.006690365,0.0062683495
303,0.294375,0.686875,0.019016404,0.016714282
304,0.098125,0.686875,-0.003670562,-0.003235447
305,0.883125,0.098125,-0.009986196,-0.009233679
306,1.07937,0.098125,-0.010589745,-0.01028797
307,1.07937,0.294375,0.042070325,0.036000833
308,0.883125,0.294375,0.02905217,0.02507989
309,1.27563,0.098125,-0.010897124,-0.0109895645
310,1.47188,0.098125,-0.011029294,-0.011365032
311,1.47188,0.294375,0.058053445,0.04919159
312,1.27563,0.294375,0.052401908,0.04459799
313,1.27563,0.490625,0.17785284,0.15821691
314,1.47188,0.490625,0.19439442,0.17264631
315,1.47188,0.686875,0.383654,0.34612566
316,1.27563,0.686875,0.35220653,0.3179548
317,0.883125,0.490625,0.10707641,0.09537571
318,1.07937,0.490625,0.1468172,0.13072437
319,1.07937,0.686875,0.2925923,0.26395527
320,0.883125,0.686875,0.2158656,0.19431064
321,0.883125,0.883125,0.3391297,0.30677572
322,1.07937,0.883125,0.4575071,0.4152937
323,1.07937,1.07937,0.61355597,0.5584149
324,0.883125,1.07937,0.4559125,0.41317
325,1.27563,0.883125,0.54943234,0.49950644
326,1.47188,0.883125,0.5979731,0.5436297
327,1.47188,1.07937,0.80181146,0.73166656
328,1.27563,1.07937,0.7363426,0.6716057
329,1.27563,1.27563,0.8800152,0.803218
330,1.47188,1.27563,0.9595934,0.8766532
331,1.47188,1.47188,1.043223,0.9521875
332,1.27563,1.47188,0.9549709,0.87047905
333,0.883125,1.27563,0.5452967,0.49393976
334,1.07937,1.27563,0.73297364,0.6672225
335,1.07937,1.47188,0.7944606,0.7218598
336,0.883125,1.47188,0.5911592,0.5341568
337,0.098125,0.883125,-0.002884896,-0.002971396
338,0.294375,0.883125,0.033467572,0.02894013
339,0.294375,1.07937,0.047724973,0.040930692
340,0.098125,1.07937,-0.0016731285,-0.002317964
341,0.490625,0.883125,0.10869628,0.09661751
342,0.686875,0.883125,0.21581948,0.19401845
343,0.686875,1.07937,0.2917063,0.26238626
344,0.490625,1.07937,0.14870043,0.13193193
345,0.490625,1.27563,0.18003553,0.15926021
346,0.686875,1.27563,0.35018262,0.31454587
347,0.686875,1.47188,0.3805871,0.3407341
348,0.490625,1.47188,0.19696419,0.17345518
349,0.098125,1.27563,-0.0002349536,-0.0013915747
350,0.294375,1.27563,0.059352677,0.050576214
351,0.294375,1.47188,0.0662359,0.056067307
352,0.098125,1.47188,0.0011535152,-0.0003865664
353,1.66812,0.098125,-0.011077676,-0.011445383
354,1.86437,0.098125,-0.011074722,-0.011247787
355,1.86437,0.294375,0.052168693,0.0438467
356,1.66812,0.294375,0.05795538,0.048906986
357,2.06062,0.098125,-0.010959462,-0.010743682
358,2.25687,0.098125,-0.010575951,-0.009850968
359,2.25687,0.294375,0.02910984,0.02437102
360,2.06062,0.294375,0.04187503,0.035074882
361,2.06062,0.490625,0.14419729,0.12675628
362,2.25687,0.490625,0.105365545,0.09216905
363,2.25687,0.686875,0.21066548,0.18707623
364,2.06062,0.686875,0.28567684,0.2552528
365,1.66812,0.490625,0.19348058,0.17140216
366,1.86437,0.490625,0.1755394,0.15497462
367,1.86437,0.686875,0.3463571,0.31089273
368,1.66812,0.686875,0.38137534,0.34341878
369,2.45312,0.098125,-0.0097231865,-0.008471248
370,2.64938,0.098125,-0.008231331,-0.006549332
371,2.64938,0.294375,0.0056313416,0.005179636
372,2.45312,0.294375,0.016281899,0.013791061
373,2.84563,0.098125,-0.0060174502,-0.0041119712
374,3.04188,0.098125,-0.0030999875,-0.0012671323
375,3.04188,0.294375,-0.0033124378,-0.0017770149
376,2.84563,0.294375,-0.0011875434,-0.00019100122
377,2.84563,0.490625,0.008091542,0.007377001
378,3.04188,0.490625,-0.003110491,-0.0020744144
379,3.04188,0.686875,-0.0022819282,-0.0018778495
380,2.84563,0.686875,0.021152712,0.018193712
381,2.45312,0.490625,0.06584713,0.057347976
382,2.64938,0.490625,0.03188736,0.02779079
383,2.64938,0.686875,0.068176754,0.059443332
384,2.45312,0.686875,0.13423592,0.11825659
385,2.45312,0.883125,0.2127657,0.1887683
386,2.64938,0.883125,0.11012116,0.09635976
387,2.64938,1.07937,0.15133876,0.13278894
388,2.45312,1.07937,0.28934997,0.25778615
389,2.84563,0.883125,0.036585696,0.03115213
390,3.04188,0.883125,-0.0007904363,-0.001075556
391,3.04188,1.07937,0.0011057127,0.00015322212
392,2.84563,1.07937,0.052065197,0.044243164
393,2.84563,1.27563,0.064653546,0.054835014
394,3.04188,1.27563,0.0029100347,0.0013909098
395,3.04188,1.47188,0.004111307,0.0021990007
396,2.84563,1.47188,0.0716425,0.060489558
397,2.45312,1.27563,0.35025388,0.31252366
398,2.64938,1.27563,0.18431407,0.16182193
399,2.64938,1.47188,0.20228866,0.17722608
400,2.45312,1.47188,0.38330072,0.34161556
401,1.66812,0.883125,0.5945617,0.53975296
402,1.86437,0.883125,0.5406487,0.48939618
403,1.86437,1.07937,0.72728604,0.6612695
404,1.66812,1.07937,0.7982926,0.72770154
405,2.06062,0.883125,0.44704455,0.40285203
406,2.25687,0.883125,0.33113128,0.29648063
407,2.25687,1.07937,0.44800496,0.40297422
408,2.06062,1.07937,0.6028426,0.54576635
409,2.06062,1.27563,0.7257737,0.658302
410,2.25687,1.27563,0.5405893,0.4871531
411,2.25687,1.47188,0.59080774,0.532039
412,2.06062,1.47188,0.7924639,0.7184402
413,1.66812,1.27563,0.957178,0.87385094
414,1.86437,1.27563,0.8738005,0.7958842
415,1.86437,1.47188,0.9530828,0.86768407
416,1.66812,1.47188,1.0424986,0.95115304
417,1.66812,1.66812,1.0386753,0.94516987
418,1.86437,1.66812,0.9499772,0.86257577
419,1.86437,1.86437,0.86548585,0.7819684
420,1.66812,1.86437,0.94703466,0.85766035
421,2.06062,1.66812,0.7896912,0.71389043
422,2.25687,1.66812,0.5884726,0.52820873
423,2.25687,1.86437,0.53468364,0.47707564
424,2.06062,1.86437,0.7184667,0.6460311
425,2.06062,2.06062,0.593824,0.52960855
426,2.25687,2.06062,0.44135398,0.3903385
427,2.25687,2.25687,0.32704505,0.2857893
428,2.06062,2.25687,0.4401375,0.38803607
429,1.66812,2.06062,0.7856258,0.70630074
430,1.86437,2.06062,0.7167224,0.6426332
431,1.86437,2.25687,0.5321722,0.47194567
432,1.66812,2.25687,0.5846628,0.52011496
433,2.45312,1.66812,0.38172615,0.33887154
434,2.64938,1.66812,0.20159014,0.17570943
435,2.64938,1.86437,0.18299481,0.1582263
436,2.45312,1.86437,0.34656626,0.305578
437,2.84563,1.66812,0.07160641,0.05998388
438,3.04188,1.66812,0.00444908,0.0023744348
439,3.04188,1.86437,0.004026414,0.002050855
440,2.84563,1.86437,0.06497279,0.053847827
441,2.84563,2.06062,0.053668283,0.043980636
442,3.04188,2.06062,0.0031722018,0.0015506363
443,3.04188,2.25687,0.0021822096,0.0011180721
444,2.84563,2.25687,0.04012646,0.032638192
445,2.45312,2.06062,0.28604355,0.24981783
446,2.64938,2.06062,0.15117839,0.12937854
447,2.64938,2.25687,0.112669386,0.09534208
448,2.45312,2.25687,0.21236126,0.183236
449,2.45312,2.45312,0.13803616,0.11739694
450,2.64938,2.45312,0.07380004,0.061825175
451,2.64938,2.64938,0.0397252,0.033129476
452,2.45312,2.64938,0.07355234,0.061509866
453,2.84563,2.45312,0.026455496,0.021598984
454,3.04188,2.45312,0.0011836474,0.0007815239
455,3.04188,2.64938,0.00021787174,0.000441349
456,2.84563,2.64938,0.014256379,0.012000931
457,2.84563,2.84563,0.0048968373,0.004656653
458,3.04188,2.84563,-0.0005818525,5.9915008e-05
459,3.04188,3.04188,-0.00088718196,-0.0002161634
460,2.84563,3.04188,-0.00023676362,0.00036807655
461,2.45312,2.84563,0.026589422,0.021786265
462,2.64938,2.84563,0.014402441,0.012211249
463,2.64938,3.04188,0.00082145503,0.0010248215
464,2.45312,3.04188,0.0020489346,0.0016326971
465,1.66812,2.45312,0.37902606,0.33207262
466,1.86437,2.45312,0.34416577,0.3004467
467,1.86437,2.64938,0.18160552,0.15473844
468,1.66812,2.64938,0.20052025,0.17153911
469,2.06062,2.45312,0.2843289,0.24666262
470,2.25687,2.45312,0.21157734,0.18196574
471,2.25687,2.64938,0.11191039,0.094144724
472,2.06062,2.64938,0.14993927,0.12699173
473,2.06062,2.84563,0.05374642,0.043510977
474,2.25687,2.84563,0.040192444,0.03256202
475,2.25687,3.04188,0.0033792076,0.0022527676
476,2.06062,3.04188,0.0047848895,0.0029822667
477,1.66812,2.84563,0.0723964,0.05906591
478,1.86437,2.84563,0.06526982,0.053037073
479,1.86437,3.04188,0.0061101597,0.0037755328
480,1.66812,3.04188,0.0070248544,0.0043862145
481,0.098125,1.66812,0.0021954435,0.00046635699
482,0.294375,1.66812,0.0670802,0.056344442
483,0.294375,1.86437,0.06180592,0.051448017
484,0.098125,1.86437,0.0026827725,0.0009962041
485,0.490625,1.66812,0.19646248,0.17193122
486,0.686875,1.66812,0.37771246,0.3363959
487,0.686875,1.86437,0.34297743,0.30324486
488,0.490625,1.86437,0.17901272,0.15538213
489,0.490625,2.06062,0.14842938,0.12755212
490,0.686875,2.06062,0.28379562,0.24856175
491,0.686875,2.25687,0.2113412,0.18294415
492,0.490625,2.25687,0.110677384,0.09403937
493,0.098125,2.06062,0.0025865878,0.0011710529
494,0.294375,2.06062,0.051624935,0.04256416
495,0.294375,2.25687,0.038661335,0.0316313
496,0.098125,2.25687,0.002056783,0.0010924654
497,0.883125,1.66812,0.5858751,0.5270446
498,1.07937,1.66812,0.7878722,0.7131892
499,1.07937,1.86437,0.7160438,0.64445746
500,0.883125,1.86437,0.53179884,0.47532016
501,1.27563,1.66812,0.9486266,0.8619187
502,1.47188,1.66812,1.0381279,0.9448557
503,1.47188,1.86437,0.9463006,0.8570945
504,1.27563,1.86437,0.86362946,0.78062254
505,1.27563,2.06062,0.71675587,0.6430277
506,1.47188,2.06062,0.7856693,0.7064605
507,1.47188,2.25687,0.5857326,0.5212572
508,1.27563,2.25687,0.5347078,0.47471502
509,0.883125,2.06062,0.44017637,0.3900232
510,1.07937,2.06062,0.593498,0.52990633
511,1.07937,2.25687,0.44255614,0.39087802
512,0.883125,2.25687,0.3279221,0.28727782
513,0.883125,2.45312,0.21355687,0.18429938
514,1.07937,2.45312,0.28822356,0.2507827
515,1.07937,2.64938,0.15340967,0.13049218
516,0.883125,2.64938,0.11373141,0.09605975
517,1.27563,2.45312,0.34804782,0.30444017
518,1.47188,2.45312,0.38064894,0.3337272
519,1.47188,2.64938,0.20196395,0.17297535
520,1.27563,2.64938,0.18505543,0.15818164
521,1.27563,2.84563,0.06713862,0.054814413
522,1.47188,2.84563,0.07318457,0.059819505
523,1.47188,3.04188,0.0071851364,0.0045178914
524,1.27563,3.04188,0.006479795,0.0040642126
525,0.883125,2.84563,0.041118264,0.03337425
526,1.07937,2.84563,0.05559061,0.045237523
527,1.07937,3.04188,0.005126506,0.0032022046
528,0.883125,3.04188,0.0035323962,0.0022558
529,0.098125,2.45312,0.00132592,0.00090090896
530,0.294375,2.45312,0.025280852,0.020681048
531,0.294375,2.64938,0.013498588,0.01127982
532,0.098125,2.64938,0.0006004801,0.00067602465
533,0.490625,2.45312,0.072203115,0.060652494
534,0.686875,2.45312,0.13767232,0.117476776
535,0.686875,2.64938,0.07339437,0.06149983
536,0.490625,2.64938,0.038569424,0.032113828
537,0.490625,2.84563,0.013888043,0.011591804
538,0.686875,2.84563,0.026487157,0.021585086
539,0.686875,3.04188,0.0020593836,0.0014705276
540,0.490625,3.04188,0.00089760806,0.000900966
541,0.098125,2.84563,2.7807546e-05,0.00041869434
542,0.294375,2.84563,0.004765503,0.004368998
543,0.294375,3.04188,0.000109134126,0.00047299563
544,0.098125,3.04188,-0.00024329792,0.00013168958
545,0.294375,2.94375,0.0018727793,0.0020184442
546,0.098125,2.94375,-0.00015737541,0.00027549773
547,0.58875,3.04188,0.0014341667,0.0011620692
548,0.490625,2.94375,0.005805696,0.0049452563
549,1.07937,2.94375,0.024082322,0.01858608
550,0.785,2.84563,0.033667363,0.027343746
551,1.47188,3.14,-0.0011460085,-0.0010291159
552,1.1775,2.84563,0.061908286,0.05046851
553,1.27563,2.94375,0.029265707,0.022617768
554,1.47188,2.55125,0.2863033,0.24846661
555,1.27563,2.55125,0.26205415,0.22692631
556,1.37375,2.45312,0.3683578,0.3226995
557,1.07937,2.55125,0.21712895,0.1870527
558,1.1775,2.45312,0.32084328,0.2800061
559,0.883125,3.14,-0.0010250778,-0.00085697894
560,0.785,2.45312,0.17496681,0.15020983
561,0.098125,2.7475,0.00028690102,0.00055263017
562,1.07937,2.355,0.36428043,0.31955022
563,1.47188,2.15875,0.6884939,0.61616516
564,1.1775,2.06062,0.660548,0.59137714
565,1.47188,1.9625,0.8729356,0.78804296
566,1.47188,1.76625,1.002272,0.9102481
567,1.37375,2.25687,0.566288,0.5035255
568,1.27563,1.76625,0.91520363,0.82960933
569,0.883125,1.76625,0.56441027,0.50623244
570,0.490625,2.355,0.09115022,0.07699881
571,0.785,3.04188,0.0027646527,0.0018351735
572,0.490625,1.9625,0.16502029,0.14255089
573,0.785,1.86437,0.43599248,0.38782325
574,1.07937,1.76625,0.759442,0.68566096
575,0.686875,1.76625,0.36398363,0.32307613
576,1.27563,2.7475,0.119478524,0.10031121
577,0.294375,1.9625,0.057209898,0.047393624
578,0.3925,1.86437,0.11358641,0.097069725
579,0.3925,1.66812,0.124178074,0.107045144
580,0.0,1.66812,-0.009876082,-0.0052724523
581,0.883125,2.355,0.26988336,0.23479623
582,1.66812,3.14,-0.0011469844,-0.0010272133
583,1.37375,1.86437,0.9144844,0.82765615
584,1.86437,2.94375,0.028234653,0.021690214
585,2.06062,2.94375,0.023088554,0.01773816
586,1.66812,2.55125,0.28468457,0.24683614
587,1.1775,1.66812,0.8754883,0.7941968
588,1.76625,2.45312,0.36537135,0.31964517
589,2.355,3.04188,0.0027016662,0.0019336499
590,2.45312,3.14,-0.0009882178,-0.0007099495
591,3.14,3.04188,-0.0009317473,-0.00038434452
592,3.14,2.84563,-0.0013654489,-0.00079068943
593,2.84563,2.7475,0.009136982,0.0079989955
594,3.04188,3.14,-0.0007038145,-0.00021812276
595,3.14,2.64938,-0.0017597806,-0.0011915019
596,0.0,2.45312,-0.0025899846,-0.0012539392
597,1.07937,1.9625,0.6598373,0.5916818
598,3.14,2.45312,-0.0021991448,-0.0016616817
599,2.15875,3.04188,0.004077801,0.0026016873
600,2.84563,2.55125,0.02008499,0.016566092
601,2.64938,2.7475,0.025762968,0.021556454
602,1.37375,3.04188,0.0069340873,0.0043591047
603,2.64938,2.55125,0.055890802,0.046662495
604,2.45312,2.55125,0.10401663,0.08775097
605,2.45312,2.355,0.17455855,0.14957702
606,2.55125,2.06062,0.21483085,0.18598796
607,0.294375,2.355,0.031884044,0.026045121
608,2.84563,2.355,0.03319692,0.026996864
609,3.04188,2.355,0.0016814787,0.0009432358
610,2.94375,1.86437,0.027014155,0.02112964
611,3.14,1.66812,-0.004536262,-0.004096861
612,2.94375,1.66812,0.029811978,0.023659403
613,2.7475,1.86437,0.11734912,0.09985256
614,0.0,2.84563,-0.00068231096,-0.00023776875
615,1.76625,2.25687,0.56432444,0.5014124
616,1.57,1.86437,0.95735747,0.8672945
617,1.9625,2.84563,0.059907004,0.048576105
618,1.66812,1.9625,0.8733641,0.7883305
619,2.25687,2.55125,0.1588865,0.13528927
620,1.76625,1.86437,0.91585755,0.828691
621,0.0,2.64938,-0.0014391013,-0.0006422879
622,0.098125,1.9625,0.0027016643,0.0011239981
623,1.9625,1.86437,0.79854923,0.7199986
624,2.64938,3.14,-0.00088002946,-0.00053489336
625,1.9625,1.66812,0.87707776,0.7948729
626,1.66812,1.76625,1.0030599,0.9108375
627,1.66812,1.57,1.0520624,0.9588597
628,1.86437,1.57,0.96216756,0.8750403
629,2.45312,2.7475,0.047513526,0.039355062
630,2.25687,1.1775,0.4985885,0.44903332
631,0.98125,2.45312,0.2518778,0.21834175
632,1.57,2.45312,0.38425043,0.33689275
633,2.55125,2.84563,0.020239636,0.01679761
634,2.25687,0.98125,0.39131308,0.35130343
635,2.06062,0.98125,0.5273666,0.4765177
636,0.3925,1.07937,0.092069134,0.08070124
637,2.355,0.098125,-0.010220381,-0.009227024
638,0.490625,2.15875,0.13003768,0.11112851
639,0.19625,0.883125,0.010370603,0.008490942
640,0.686875,2.355,0.17394012,0.14954723
641,2.7475,2.25687,0.0724322,0.060365777
642,2.25687,2.355,0.26829255,0.23272105
643,0.785,1.47188,0.48452488,0.43605024
644,1.66812,2.7475,0.12913193,0.10843588
645,2.355,2.84563,0.03329582,0.027077984
646,0.883125,1.57,0.594997,0.5365681
647,1.37375,2.84563,0.07097261,0.05799885
648,0.98125,2.25687,0.38674814,0.3403336
649,2.94375,2.25687,0.016544154,0.012774919
650,1.57,1.66812,1.0499802,0.9557788
651,0.3925,0.883125,0.06643326,0.05847176
652,1.07937,1.57,0.7998023,0.7255235
653,3.04188,1.57,0.0043897857,0.0023648222
654,0.3925,3.04188,0.00045424758,0.00067480945
655,1.66812,1.37375,1.0103734,0.9223616
656,1.07937,1.37375,0.7718885,0.7021675
657,2.55125,0.490625,0.047836915,0.041622963
658,1.1775,1.47188,0.88213426,0.80300665
659,2.94375,2.45312,0.010828263,0.00859389
660,1.1775,1.27563,0.81347984,0.74167556
661,3.04188,1.37375,0.0036107083,0.0018692785
662,2.55125,1.47188,0.28774577,0.25457418
663,0.58875,2.45312,0.103039384,0.08730091
664,0.98125,1.66812,0.6898725,0.6227633
665,1.66812,2.94375,0.031519018,0.024307579
666,1.27563,1.37375,0.9272127,0.84593886
667,2.06062,0.0,-0.020589866,-0.0162878
668,2.94375,3.04188,-0.000635837,5.0617324e-05
669,1.37375,1.27563,0.92948425,0.84893095
670,2.64938,0.19625,-0.002925789,-0.0020938623
671,1.57,1.47188,1.0543888,0.9623973
672,1.57,1.07937,0.8088982,0.7378888
673,1.57,0.883125,0.6029089,0.5478202
674,1.27563,0.98125,0.64633286,0.5887718
675,2.84563,1.57,0.072519965,0.06101493
676,2.06062,2.355,0.36089027,0.3158354
677,0.785,1.07937,0.37280172,0.33676195
678,2.355,2.45312,0.17421341,0.14904827
679,0.0,0.883125,-0.009915641,-0.0060480917
680,1.07937,1.1775,0.6793934,0.6185594
681,1.07937,0.98125,0.5384605,0.48959485
682,3.04188,1.1775,0.0020543025,0.0008011367
683,1.1775,0.883125,0.5079954,0.461576
684,0.490625,1.57,0.19894771,0.1746943
685,0.490625,2.7475,0.02491074,0.020711314
686,2.25687,3.14,-0.0010788366,-0.00085970055
687,0.0,1.07937,-0.011369968,-0.0066305366
688,1.47188,0.98125,0.70352036,0.64102054
689,0.883125,0.98125,0.39969957,0.36201283
690,2.7475,0.098125,-0.007215841,-0.0053900676
691,0.98125,0.883125,0.4003345,0.36286864
692,2.94375,0.686875,0.0063678073,0.0054407422
693,2.45312,1.37375,0.37084833,0.3308215
694,0.294375,2.15875,0.045340132,0.03722075
695,0.98125,0.686875,0.2555242,0.23030949
696,3.14,0.294375,-0.0025646733,-0.0011733646
697,0.19625,3.04188,-0.00012848416,0.0002907428
698,0.98125,1.86437,0.62650734,0.5621327
699,0.58875,2.06062,0.21220751,0.18435083
700,1.07937,0.58875,0.215734,0.1935978
701,0.19625,2.25687,0.015747823,0.01226408
702,2.55125,1.66812,0.2866177,0.25245097
703,0.98125,0.490625,0.12759437,0.11363411
704,2.84563,0.58875,0.014216505,0.012428023
705,0.3925,2.25687,0.07052276,0.059053436
706,2.84563,1.9625,0.059751395,0.049235046
707,1.1775,0.686875,0.32533532,0.29364622
708,1.27563,1.9625,0.79642093,0.71740854
709,1.9625,2.45312,0.31665397,0.27565274
710,0.883125,1.1775,0.50520205,0.4578497
711,1.47188,0.785,0.4898073,0.44387442
712,1.37375,1.66812,1.003752,0.9130056
713,1.37375,0.686875,0.37194574,0.3357221
714,2.25687,0.19625,0.00449281,0.0029150732
715,0.785,2.25687,0.26865646,0.23408832
716,0.0,1.86437,-0.008018423,-0.004196383
717,1.86437,3.14,-0.0011485366,-0.0010107209
718,1.57,0.686875,0.38682395,0.34871015
719,1.07937,2.15875,0.5200119,0.4619743
720,0.19625,2.06062,0.020907797,0.016272668
721,0.294375,1.76625,0.065159954,0.054492943
722,0.785,1.27563,0.44653675,0.4030109
723,0.98125,1.27563,0.6422115,0.5833576
724,1.47188,0.58875,0.28388888,0.2545032
725,1.57,2.25687,0.59195936,0.5268834
726,1.86437,2.355,0.43663794,0.38447
727,1.27563,1.1775,0.81542784,0.7442067
728,1.57,0.490625,0.19617358,0.17402664
729,3.14,1.86437,-0.0039614327,-0.0035272813
730,1.1775,0.490625,0.16383944,0.14582819
731,1.37375,2.64938,0.19567469,0.16748922
732,1.76625,2.84563,0.06952693,0.056619417
733,2.25687,2.94375,0.017181389,0.013370749
734,2.55125,2.45312,0.10422254,0.088032596
735,2.45312,1.76625,0.36796877,0.32566687
736,2.06062,1.76625,0.76198554,0.6872262
737,1.76625,1.66812,1.0047632,0.9135519
738,1.37375,0.490625,0.18819632,0.16729733
739,2.15875,0.686875,0.24915697,0.2219854
740,3.14,0.098125,-0.0014076198,0.00025822065
741,1.27563,0.3925,0.10784136,0.09456396
742,2.355,1.07937,0.367512,0.32915276
743,1.37375,2.06062,0.7592203,0.68210924
744,0.19625,1.07937,0.016471593,0.013284331
745,0.785,0.686875,0.1754517,0.15765297
746,2.06062,3.14,-0.0011322037,-0.00096080656
747,2.15875,1.86437,0.629129,0.56375307
748,0.686875,0.58875,0.099088304,0.08861506
749,1.86437,0.3925,0.10683138,0.09281977
750,2.45312,1.1775,0.32260627,0.28772902
751,1.9625,1.07937,0.6704526,0.60842746
752,0.3925,2.06062,0.09442415,0.0798858
753,1.9625,2.64938,0.16697682,0.14187285
754,1.66812,1.1775,0.8853775,0.8079232
755,0.686875,0.785,0.17555855,0.15765299
756,3.14,1.27563,-0.0054280227,-0.004876593
757,0.686875,2.94375,0.011252389,0.008921085
758,0.98125,2.64938,0.13410299,0.113690786
759,0.98125,1.47188,0.69599843,0.6308593
760,0.294375,0.785,0.02611381,0.02272421
761,0.98125,2.06062,0.5188971,0.46171728
762,0.490625,1.76625,0.18968575,0.16536194
763,0.098125,1.76625,0.0025149859,0.0007773866
764,1.76625,3.04188,0.006643027,0.0041240137
765,2.15875,2.64938,0.13131781,0.11084543
766,1.76625,2.64938,0.19301935,0.16484421
767,2.45312,2.94375,0.01131283,0.009149126
768,3.04188,2.94375,-0.00082445634,-0.0001082705
769,2.94375,2.64938,0.0056440667,0.0049028345
770,2.355,2.64938,0.09243908,0.077517405
771,2.25687,1.76625,0.567482,0.5080279
772,0.785,0.490625,0.086221956,0.07681536
773,2.55125,0.686875,0.09927827,0.08703909
774,2.45312,0.98125,0.252153,0.22425435
775,1.1775,1.07937,0.68091583,0.62052786
776,0.3925,0.490625,0.017094878,0.015450966
777,1.47188,1.37375,1.0119542,0.9242917
778,0.294375,0.58875,0.012458037,0.011156135
779,0.785,2.64938,0.09321716,0.07842051
780,2.7475,2.84563,0.009234038,0.008127856
781,1.47188,1.57,1.0520406,0.9591083
782,3.14,0.686875,-0.0048622526,-0.0039022164
783,0.19625,2.84563,0.0018061689,0.0019636333
784,0.883125,2.15875,0.38545868,0.33973315
785,0.490625,0.58875,0.04786922,0.04269382
786,1.86437,2.7475,0.116748445,0.09763718
787,0.785,0.883125,0.2766985,0.2496309
788,0.58875,0.294375,0.010005615,0.009041113
789,0.490625,3.14,-0.0006615759,-0.00045878513
790,0.686875,0.19625,0.00019632652,0.00013638008
791,0.785,0.098125,-0.009530377,-0.008565578
792,0.19625,0.294375,-0.0031779506,-0.0020908543
793,2.06062,1.57,0.80005246,0.7245058
794,0.490625,0.19625,-0.002901652,-0.0020956309
795,1.86437,0.785,0.44240788,0.39904198
796,2.7475,1.07937,0.09605615,0.08326219
797,0.686875,2.55125,0.10379285,0.08782201
798,2.55125,3.04188,0.0014211473,0.0013341081
799,0.686875,0.3925,0.03795505,0.033675708
800,0.58875,0.098125,-0.008222261,-0.0069264914
801,2.25687,0.0,-0.017367678,-0.014144529
802,1.9625,0.490625,0.16121174,0.14203295
803,0.294375,0.3925,0.001923292,0.0022321967
804,0.098125,1.57,0.0017342558,7.2216615e-05
805,2.7475,0.294375,0.0016699238,0.0020380719
806,1.1775,1.86437,0.796363,0.7184943
807,0.098125,2.15875,0.0023617689,0.0011541226
808,0.883125,0.58875,0.15848541,0.14205529
809,0.19625,0.490625,-0.00029491168,0.00011956226
810,2.64938,2.94375,0.005992162,0.0053120633
811,0.294375,1.1775,0.054013066,0.046171904
812,0.19625,0.098125,-0.0037258596,-0.002417861
813,1.66812,0.58875,0.28232068,0.2525486
814,0.294375,2.7475,0.0086801825,0.007474736
815,0.686875,0.0,-0.012341908,-0.010125384
816,0.0,1.47188,-0.011247049,-0.006148613
817,0.98125,2.84563,0.048540168,0.03943503
818,1.27563,3.14,-0.0011424276,-0.0010155549
819,2.84563,1.76625,0.06901853,0.05752227
820,2.45312,1.9625,0.3187577,0.2798136
821,0.098125,0.19625,-0.0029430059,-0.0017951946
822,0.294375,0.98125,0.04077503,0.035098955
823,0.58875,0.490625,0.047232777,0.042153675
824,0.883125,0.19625,0.0045126043,0.0033186618
825,0.490625,0.98125,0.12935458,0.114885606
826,1.37375,1.07937,0.7772632,0.70923424
827,0.0,0.490625,-0.005030933,-0.003459422
828,0.490625,0.3925,0.01630295,0.01477164
829,1.47188,0.3925,0.11834765,0.103507474
830,2.7475,1.47188,0.12960759,0.11197026
831,0.58875,1.07937,0.21602322,0.19320238
832,0.0,2.06062,-0.0060131066,-0.003089397
833,0.0,0.098125,-0.00043326872,0.00027577946
834,2.84563,2.94375,0.001713038,0.0020774014
835,1.27563,0.19625,0.01274325,0.009374322
836,0.883125,0.785,0.27693987,0.25002113
837,0.294375,0.0,-0.0043104286,-0.003523154
838,1.1775,0.098125,-0.010772411,-0.01068132
839,0.883125,0.3925,0.06348906,0.055981576
840,0.3925,1.47188,0.123845935,0.10750423
841,1.07937,0.3925,0.08833274,0.07764734
842,1.47188,1.1775,0.8884736,0.81143874
843,0.785,0.294375,0.022316132,0.019412125
844,0.0,0.294375,-0.0024774922,-0.0016987164
845,0.98125,0.294375,0.035746418,0.030702898
846,0.490625,1.1775,0.16585942,0.14696278
847,0.0,1.27563,-0.011812368,-0.006647163
848,2.84563,0.785,0.028697258,0.024509974
849,0.785,2.06062,0.3607426,0.31798983
850,0.3925,0.098125,-0.0062943795,-0.004866067
851,0.098125,0.3925,-0.003761549,-0.0027672094
852,1.47188,0.19625,0.014831517,0.010849416
853,2.355,1.27563,0.4440824,0.39842212
854,0.3925,0.294375,0.0010606521,0.0015016329
855,2.7475,0.686875,0.041902002,0.036303625
856,2.7475,2.45312,0.047639266,0.039490797
857,2.64938,2.15875,0.13234143,0.11262301
858,0.883125,1.37375,0.5743724,0.5197587
859,0.294375,0.19625,-0.004031853,-0.00279618
860,0.294375,3.14,-0.0004231739,-0.00021558582
861,0.490625,0.0,-0.008175755,-0.0068790573
862,0.098125,0.785,-0.0033405197,-0.0031567102
863,0.686875,1.57,0.38337785,0.34242114
864,0.3925,2.84563,0.008825952,0.007595456
865,0.686875,2.15875,0.24846023,0.21640532
866,2.15875,2.25687,0.3849692,0.33803403
867,0.58875,0.686875,0.099491775,0.088926956
868,2.84563,3.14,-0.0007798022,-0.0003641503
869,0.883125,0.0,-0.016424708,-0.013068445
870,1.76625,1.27563,0.924915,0.84359825
871,0.490625,0.785,0.087639086,0.07795876
872,0.19625,2.45312,0.010296306,0.008186549
873,2.15875,2.06062,0.5195839,0.46165365
874,0.3925,0.686875,0.04000554,0.035436448
875,1.47188,0.0,-0.024067761,-0.018265108
876,2.94375,2.06062,0.022219375,0.017165026
877,2.15875,1.66812,0.69198877,0.6235847
878,0.098125,0.58875,-0.0038598392,-0.0032011135
879,2.15875,2.45312,0.24877489,0.21494885
880,0.58875,0.883125,0.15907507,0.1423298
881,1.37375,0.883125,0.57988614,0.52728564
882,0.19625,0.686875,0.0044707237,0.0038502081
883,2.45312,0.19625,0.00019376818,-0.00010070577
884,1.76625,0.883125,0.5734363,0.51992226
885,0.58875,1.86437,0.25629792,0.22483957
886,0.19625,1.86437,0.024732076,0.019372197
887,3.04188,1.9625,0.0036312288,0.0018029334
888,0.686875,0.98125,0.25512516,0.22947636
889,0.98125,1.07937,0.5373918,0.4882045
890,1.27563,0.58875,0.2602967,0.23360011
891,0.0,0.686875,-0.0076692966,-0.0049507166
892,0.686875,1.1775,0.32389057,0.29120144
893,0.098125,1.1775,-0.0009666416,-0.0018784786
894,0.98125,0.098125,-0.010333371,-0.009806567
895,1.9625,0.686875,0.3185857,0.28536242
896,0.098125,0.0,-0.0010237753,-0.00022636497
897,1.27563,0.785,0.44994918,0.40787473
898,1.07937,0.0,-0.019989688,-0.015510861
899,0.098125,1.37375,0.00048465002,-0.00088438997
900,0.883125,2.55125,0.1609256,0.1375505
901,2.7475,2.64938,0.025738701,0.021501105
902,0.098125,0.98125,-0.0023216335,-0.00268779
903,1.37375,1.47188,1.0095354,0.92102826
904,1.07937,0.19625,0.009033471,0.006659409
905,1.66812,0.98125,0.6998963,0.63693446
906,1.57,3.04188,0.007214069,0.004525311
907,2.25687,2.7475,0.07200698,0.059645094
908,1.1775,0.294375,0.047714397,0.04071054
909,3.14,2.06062,-0.0033407286,-0.0028844206
910,1.57,1.27563,0.9689507,0.88507533
911,1.27563,0.0,-0.02263451,-0.017281827
912,0.294375,1.37375,0.06349294,0.053929888
913,0.294375,1.57,0.067449324,0.05688335
914,0.19625,2.64938,0.005440206,0.0046498403
915,1.07937,0.785,0.37433437,0.33893543
916,1.37375,0.098125,-0.01097847,-0.011216151
917,1.76625,0.686875,0.36764252,0.33058035
918,2.64938,2.355,0.092925474,0.07821332
919,1.57,0.098125,-0.0110600805,-0.011440285
920,0.098125,3.14,-0.00019680732,5.716704e-06
921,0.686875,3.14,-0.0008716797,-0.0006830045
922,1.27563,1.57,0.9621562,0.8758266
923,1.57,0.294375,0.0587468,0.049676344
924,0.3925,2.45312,0.0460622,0.038272828
925,1.9625,3.04188,0.0054749856,0.0033824067
926,2.55125,2.64938,0.055813126,0.04658119
927,2.55125,2.25687,0.15977053,0.13668963
928,1.86437,1.76625,0.91717607,0.83098483
929,1.76625,1.47188,1.0081533,0.9190326
930,1.37375,0.294375,0.055904366,0.047471434
931,2.15875,0.490625,0.12529434,0.10987435
932,3.04188,0.0,-0.0022823042,-0.0010136929
933,1.1775,3.04188,0.0058602616,0.0036646128
934,0.58875,1.27563,0.26019844,0.23223312
935,0.19625,1.27563,0.021758895,0.01740849
936,2.15875,1.27563,0.6358407,0.57505
937,0.490625,1.37375,0.19056612,0.16823296
938,1.9625,0.294375,0.047472864,0.03982562
939,2.55125,0.098125,-0.009064803,-0.0075785373
940,0.3925,1.27563,0.11244794,0.09813929
941,2.7475,1.27563,0.11772515,0.10201234
942,0.098125,2.55125,0.0009522508,0.0007912811
943,1.57,2.84563,0.07365699,0.060171794
944,2.64938,1.9625,0.1683462,0.14484532
945,1.9625,2.25687,0.49002492,0.43344355
946,2.15875,1.07937,0.5275714,0.47622827
947,0.686875,1.37375,0.3693682,0.3313129
948,2.45312,0.3925,0.03832183,0.03306463
949,1.66812,2.15875,0.6879159,0.61549324
950,0.58875,1.47188,0.2835195,0.25208443
951,2.55125,0.294375,0.010563801,0.009143423
952,1.57,2.64938,0.20358922,0.17433293
953,0.19625,1.47188,0.025273468,0.020088345
954,3.14,2.25687,-0.002731883,-0.0022365882
955,1.66812,0.0,-0.024158832,-0.018412702
956,1.76625,0.098125,-0.011083994,-0.011381732
957,1.86437,0.58875,0.25629023,0.22850293
958,2.84563,2.15875,0.04703176,0.038365837
959,1.76625,1.07937,0.77061075,0.70170456
960,1.66812,0.19625,0.014838498,0.010748636
961,2.64938,0.58875,0.04900142,0.04267417
962,1.86437,0.0,-0.022942407,-0.017736312
963,1.9625,0.883125,0.4978289,0.44972226
964,1.9625,0.098125,-0.011039028,-0.011038185
965,3.04188,2.15875,0.002682301,0.0013191653
966,1.86437,0.19625,0.012748679,0.009085286
967,2.94375,1.27563,0.026228458,0.021202466
968,0.19625,1.66812,0.026327042,0.02077984
969,1.86437,2.15875,0.6268915,0.5592774
970,1.76625,0.294375,0.055723626,0.0469281
971,0.58875,2.25687,0.15808876,0.1357399
972,1.86437,2.55125,0.25818142,0.22300264
973,2.15875,1.47188,0.6945809,0.6278196
974,1.66812,0.3925,0.11794126,0.10283859
975,0.58875,2.84563,0.019827448,0.016287923
976,1.86437,1.37375,0.9231366,0.84084684
977,2.15875,0.098125,-0.010813618,-0.010352351
978,2.84563,0.98125,0.044496477,0.03783824
979,2.06062,2.15875,0.51890445,0.46034497
980,2.06062,0.19625,0.009019051,0.006245626
981,2.355,0.294375,0.022553548,0.018939802
982,3.04188,0.58875,-0.0027830412,-0.0020509926
983,2.64938,1.1775,0.16932504,0.14866282
984,2.7475,3.04188,0.0002611695,0.00070019584
985,1.66812,2.355,0.4802832,0.42432353
986,2.25687,1.9625,0.49189028,0.43712205
987,2.25687,0.3925,0.06297797,0.05432473
988,2.64938,1.57,0.2043328,0.1786255
989,0.686875,2.7475,0.04738582,0.039239496
990,2.15875,2.84563,0.04708506,0.03809871
991,2.94375,2.84563,0.0015651422,0.0019224708
992,3.04188,2.55125,0.00069236616,0.0006177642
993,3.04188,1.76625,0.00431441,0.0022560228
994,1.57,2.06062,0.7946357,0.7146816
995,2.15875,0.294375,0.03565268,0.029836264
996,2.55125,0.883125,0.15850279,0.13977183
997,1.07937,2.7475,0.099057205,0.082807384
998,2.7475,2.06062,0.09698388,0.081644416
999,2.355,1.86437,0.43920687,0.38982
1000,2.06062,0.3925,0.08726444,0.07552505
1001,2.06062,0.58875,0.21106213,0.18732972
1002,2.55125,1.27563,0.26264238,0.23272482
1003,1.76625,2.06062,0.75915635,0.6818091
1004,1.9625,1.47188,0.8800001,0.79969287
1005,2.355,0.490625,0.085272335,0.074414186
1006,2.84563,0.0,-0.0057582515,-0.0046845963
1007,2.25687,0.58875,0.15511493,0.1368883
1008,0.98125,3.04188,0.0043335343,0.00272017
1009,0.785,1.66812,0.4803714,0.43023837
1010,2.25687,2.15875,0.38555118,0.33908898
1011,1.9625,2.06062,0.6606314,0.5909694
1012,2.355,0.686875,0.17183438,0.15202343
1013,0.0,3.04188,-0.00024328796,7.8542e-06
1014,2.25687,0.785,0.27008635,0.24096595
1015,2.06062,0.785,0.36536327,0.3280492
1016,1.76625,0.490625,0.1864787,0.1649345
1017,1.66812,0.785,0.48687583,0.44048846
1018,2.355,2.06062,0.36246565,0.31876644
1019,1.86437,1.1775,0.8074621,0.73503095
1020,2.45312,0.0,-0.013597425,-0.011407145
1021,2.7475,1.66812,0.12928054,0.1110018
1022,2.64938,0.0,-0.009619755,-0.008203143
1023,0.3925,2.64938,0.024624357,0.020487953
1024,1.27563,2.15875,0.62822825,0.56090975
1025,2.64938,0.3925,0.017313631,0.015198428
1026,3.04188,0.98125,0.00013448857,-0.0004920382
1027,2.94375,0.098125,-0.004641922,-0.0027312655
1028,2.45312,0.58875,0.09814075,0.08602934
1029,1.1775,2.64938,0.17070076,0.14560367
1030,2.84563,0.19625,-0.0041807923,-0.0026147251
1031,0.58875,1.66812,0.2819127,0.24922836
1032,2.55125,1.86437,0.26018456,0.22749549
1033,3.04188,0.19625,-0.0032435975,-0.001530201
1034,2.06062,2.55125,0.21322785,0.18302588
1035,3.04188,0.3925,-0.0032783188,-0.0019714963
1036,0.294375,2.55125,0.019086426,0.015714474
1037,2.94375,0.294375,-0.0028586432,-0.0014627262
1038,0.883125,2.94375,0.01765289,0.013679115
1039,2.84563,0.3925,0.002924113,0.0031496128
1040,0.490625,2.55125,0.054488912,0.045542806
1041,2.94375,0.490625,0.0008523497,0.0012486568
1042,1.47188,2.7475,0.13027754,0.109558046
1043,0.883125,2.7475,0.073420405,0.061036196
1044,1.1775,2.25687,0.4927203,0.43646425
1045,0.883125,1.9625,0.48970684,0.43593058
1046,2.06062,1.9625,0.66143733,0.5925495
1047,2.06062,1.1775,0.6700463,0.607369
1048,2.7475,0.490625,0.018514737,0.01627849
1049,1.86437,1.9625,0.7975386,0.7180944
1050,2.25687,1.57,0.596421,0.5363937
1051,3.14,0.490625,-0.0038306846,-0.0026731663
1052,3.04188,0.785,-0.0016101059,-0.0015483636
1053,1.07937,3.14,-0.0011113915,-0.00096571096
1054,0.686875,1.9625,0.3157967,0.27797508
1055,2.64938,0.785,0.08879877,0.07756093
1056,0.098125,2.355,0.0017020174,0.0010036082
1057,2.355,1.66812,0.48362052,0.43196955
1058,2.45312,0.785,0.17292193,0.15293907
1059,3.14,1.47188,-0.0050371634,-0.0045591183
1060,2.355,2.25687,0.26876715,0.23351534
1061,2.355,0.883125,0.2710327,0.24166428
1062,2.7475,0.883125,0.06912171,0.059848845
1063,0.58875,2.64938,0.054981507,0.04590415
1064,2.06062,1.37375,0.7672758,0.6959778
1065,2.64938,0.98125,0.13128236,0.11505753
1066,1.47188,2.94375,0.03195811,0.024709012
1067,2.55125,1.07937,0.2164471,0.19156525
1068,1.27563,2.355,0.4400631,0.38806736
1069,2.25687,1.37375,0.5718699,0.5153265
1070,2.94375,0.883125,0.013192924,0.010797728
1071,2.06062,2.7475,0.096327715,0.0801323
1072,3.14,0.883125,-0.0054634986,-0.0046693254
1073,3.14,1.07937,-0.005616293,-0.004958608
1074,2.94375,1.07937,0.020292144,0.016470166
1075,1.47188,2.355,0.4817184,0.425811
1076,2.45312,2.15875,0.2500341,0.21711732
1077,1.9625,1.27563,0.8063377,0.733091
1078,2.15875,0.883125,0.3906389,0.35098696
1079,2.84563,1.1775,0.05890835,0.050020956
1080,2.84563,1.37375,0.068977624,0.058394484
1081,2.94375,1.47188,0.029635936,0.02379148
1082,2.64938,1.76625,0.19430853,0.16874075
1083,2.64938,1.37375,0.19550171,0.17152518
1084,0.0,2.25687,-0.0041420665,-0.0020813595
1085,3.04188,2.7475,-0.00021838362,0.00025149982
1086,2.45312,1.57,0.38696817,0.34432587
1087,2.355,1.47188,0.485611,0.4352967
1088,1.86437,0.98125,0.6370006,0.578119


==> DR-example1/adaptive_DR_func_plot_ex1.csv <==
epoch,Error,Error func
0,3.9148827,3.9148827
1,3.8414094,3.8414094
2,3.7680633,3.7680633
3,3.6949382,3.6949382
4,3.6221461,3.6221461
5,3.5498967,3.5498967
6,3.4781954,3.4781954
7,3.4071329,3.4071329
8,3.3368068,3.3368068
9,3.2675161,3.2675161
10,3.1993184,3.1993184
11,3.1322951,3.1322951
12,3.0666084,3.0666084
13,3.0023243,3.0023243
14,2.9397995,2.9397995
15,2.879175,2.879175
16,2.8205287,2.8205287
17,2.7640512,2.7640512
18,2.7099197,2.7099197
19,2.6583674,2.6583674
20,2.6094782,2.6094782
21,2.5633876,2.5633876
22,2.520295,2.520295
23,2.4802008,2.4802008
24,2.443314,2.443314
25,2.409621,2.409621
26,2.379324,2.379324
27,2.3522391,2.3522391
28,2.3283517,2.3283517
29,2.3075883,2.3075883
30,2.289853,2.289853
31,2.2749822,2.2749822
32,2.2626603,2.2626603
33,2.2532191,2.2532191
34,2.2462597,2.2462597
35,2.2417238,2.2417238
36,2.239421,2.239421
37,2.2391562,2.2391562
38,2.2409027,2.2409027
39,2.2443256,2.2443256
40,2.249055,2.249055
41,2.2550118,2.2550118
42,2.2620652,2.2620652
43,2.2698147,2.2698147
44,2.2781246,2.2781246
45,2.286961,2.286961
46,2.2960377,2.2960377
47,2.3051312,2.3051312
48,2.314163,2.314163
49,2.3231862,2.3231862
50,2.3317127,2.3317127
51,2.3396878,2.3396878
52,2.3471165,2.3471165
53,2.3539045,2.3539045
54,2.3600507,2.3600507
55,2.365409,2.365409
56,2.3700101,2.3700101
57,2.3738558,2.3738558
58,2.3769062,2.3769062
59,2.3793101,2.3793101
60,2.3808188,2.3808188
61,2.3815684,2.3815684
62,2.3815844,2.3815844
63,2.3807635,2.3807635
64,2.3792503,2.3792503
65,2.3771372,2.3771372
66,2.3745224,2.3745224
67,2.3713903,2.3713903
68,2.3677204,2.3677204
69,2.36363,2.36363
70,2.3592045,2.3592045
71,2.354633,2.354633
72,2.349928,2.349928
73,2.3451724,2.3451724
74,2.3403707,2.3403707
75,2.3355212,2.3355212
76,2.3307004,2.3307004
77,2.3259115,2.3259115
78,2.3212352,2.3212352
79,2.3168156,2.3168156
80,2.312586,2.312586
81,2.3084512,2.3084512
82,2.3044722,2.3044722
83,2.3008037,2.3008037
84,2.297463,2.297463
85,2.2943056,2.2943056
86,2.2914236,2.2914236
87,2.288956,2.288956
88,2.2867944,2.2867944
89,2.284868,2.284868
90,2.2832303,2.2832303
91,2.2817948,2.2817948
92,2.2805605,2.2805605
93,2.2795372,2.2795372
94,2.2786558,2.2786558
95,2.2778504,2.2778504
96,2.2771423,2.2771423
97,2.276508,2.276508
98,2.2759535,2.2759535
99,2.2754493,2.2754493
100,2.2750082,2.2750082
101,2.2746525,2.2746525
102,2.2743073,2.2743073
103,2.2739744,2.2739744
104,2.2736032,2.2736032
105,2.273216,2.273216
106,2.2727797,2.2727797
107,2.272317,2.272317
108,2.271785,2.271785
109,2.271162,2.271162
110,2.270456,2.270456
111,2.2696984,2.2696984
112,2.2689142,2.2689142
113,2.2680476,2.2680476
114,2.2672017,2.2672017
115,2.2663217,2.2663217
116,2.265406,2.265406
117,2.2644691,2.2644691
118,2.2635093,2.2635093
119,2.262562,2.262562
120,2.2616253,2.2616253
121,2.260655,2.260655
122,2.2596636,2.2596636
123,2.258644,2.258644
124,2.2576394,2.2576394
125,2.2566433,2.2566433
126,2.255696,2.255696
127,2.2547557,2.2547557
128,2.2538416,2.2538416
129,2.25299,2.25299
130,2.2521765,2.2521765
131,2.2513893,2.2513893
132,2.2505753,2.2505753
133,2.249769,2.249769
134,2.2489712,2.2489712
135,2.2482285,2.2482285
136,2.2475164,2.2475164
137,2.2468944,2.2468944
138,2.2463813,2.2463813
139,2.2459435,2.2459435
140,2.2454963,2.2454963
141,2.2450404,2.2450404
142,2.2446294,2.2446294
143,2.2442453,2.2442453
144,2.2438853,2.2438853
145,2.2435362,2.2435362
146,2.2431633,2.2431633
147,2.2428222,2.2428222
148,2.2424562,2.2424562
149,2.2420783,2.2420783
150,2.2417223,2.2417223
151,2.2413871,2.2413871
152,2.2410514,2.2410514
153,2.2407408,2.2407408
154,2.24045,2.24045
155,2.240154,2.240154
156,2.2398636,2.2398636
157,2.239578,2.239578
158,2.2393312,2.2393312
159,2.239049,2.239049
160,2.2388196,2.2388196
161,2.2385983,2.2385983
162,2.2383113,2.2383113
163,2.2380486,2.2380486
164,2.2377887,2.2377887
165,2.23756,2.23756
166,2.2373402,2.2373402
167,2.2371566,2.2371566
168,2.2369463,2.2369463
169,2.2367477,2.2367477
170,2.2365324,2.2365324
171,2.2363396,2.2363396
172,2.2361033,2.2361033
173,2.235892,2.235892
174,2.235688,2.235688
175,2.2354946,2.2354946
176,2.235295,2.235295
177,2.2351303,2.2351303
178,2.2349854,2.2349854
179,2.2348526,2.2348526
180,2.2347186,2.2347186
181,2.2346156,2.2346156
182,2.2344418,2.2344418
183,2.2342374,2.2342374
184,2.2340572,2.2340572
185,2.233878,2.233878
186,2.2337134,2.2337134
187,2.2335749,2.2335749
188,2.2334058,2.2334058
189,2.2332842,2.2332842
190,2.2331843,2.2331843
191,2.233099,2.233099
192,2.233044,2.233044
193,2.2329755,2.2329755
194,2.232904,2.232904
195,2.2328594,2.2328594
196,2.2327945,2.2327945
197,2.2327385,2.2327385
198,2.2326608,2.2326608
199,2.232553,2.232553
200,2.2324727,2.2324727
201,2.232412,2.232412
202,2.2323606,2.2323606
203,2.232274,2.232274
204,2.2322068,2.2322068
205,2.2321146,2.2321146
206,2.231998,2.231998
207,2.2319071,2.2319071
208,2.23179,2.23179
209,2.231659,2.231659
210,2.2315366,2.2315366
211,2.2314422,2.2314422
212,2.2313476,2.2313476
213,2.2312288,2.2312288
214,2.231073,2.231073
215,2.2309453,2.2309453
216,2.2308254,2.2308254
217,2.2307339,2.2307339
218,2.230677,2.230677
219,2.2305784,2.2305784
220,2.2304797,2.2304797
221,2.2303731,2.2303731
222,2.2302444,2.2302444
223,2.2301288,2.2301288
224,2.2299922,2.2299922
225,2.229876,2.229876
226,2.2297566,2.2297566
227,2.229623,2.229623
228,2.2295284,2.2295284
229,2.229431,2.229431
230,2.2292988,2.2292988
231,2.2291632,2.2291632
232,2.2290542,2.2290542
233,2.228972,2.228972
234,2.2289057,2.2289057
235,2.2288427,2.2288427
236,2.2288268,2.2288268
237,2.2288196,2.2288196
238,2.2288492,2.2288492
239,2.2288558,2.2288558
240,2.2288625,2.2288625
241,2.2288682,2.2288682
242,2.2288492,2.2288492
243,2.2288451,2.2288451
244,2.2288444,2.2288444
245,2.228792,2.228792
246,2.2287066,2.2287066
247,2.228642,2.228642
248,2.228537,2.228537
249,2.228409,2.228409
250,2.2282705,2.2282705
251,2.2281811,2.2281811
252,2.2280562,2.2280562
253,2.2279487,2.2279487
254,2.2278252,2.2278252
255,2.2277393,2.2277393
256,2.2277052,2.2277052
257,2.2277093,2.2277093
258,2.227684,2.227684
259,2.2276332,2.2276332
260,2.2276084,2.2276084
261,2.2275681,2.2275681
262,2.227492,2.227492
263,2.2273881,2.2273881
264,2.227303,2.227303
265,2.2271967,2.2271967
266,2.2270854,2.2270854
267,2.2269764,2.2269764
268,2.2268534,2.2268534
269,2.2267416,2.2267416
270,2.226671,2.226671
271,2.2265797,2.2265797
272,2.2264915,2.2264915
273,2.2263997,2.2263997
274,2.226324,2.226324
275,2.226234,2.226234
276,2.2261574,2.2261574
277,2.2260895,2.2260895
278,2.2260425,2.2260425
279,2.2259455,2.2259455
280,2.2258599,2.2258599
281,2.2257917,2.2257917
282,2.2257228,2.2257228
283,2.2256706,2.2256706
284,2.22563,2.22563
285,2.2256136,2.2256136
286,2.2255788,2.2255788
287,2.2255492,2.2255492
288,2.2255514,2.2255514
289,2.2255986,2.2255986
290,2.2256193,2.2256193
291,2.225651,2.225651
292,2.2256205,2.2256205
293,2.2255702,2.2255702
294,2.225496,2.225496
295,2.2254171,2.2254171
296,2.225343,2.225343
297,2.2251914,2.2251914
298,2.2250426,2.2250426
299,2.2248378,2.2248378
300,2.2246475,2.2246475
301,2.224457,2.224457
302,2.2242994,2.2242994
303,2.224152,2.224152
304,2.2240403,2.2240403
305,2.2239273,2.2239273
306,2.223884,2.223884
307,2.2238379,2.2238379
308,2.2238157,2.2238157
309,2.223784,2.223784
310,2.223736,2.223736
311,2.2237108,2.2237108
312,2.2237067,2.2237067
313,2.2237136,2.2237136
314,2.22374,2.22374
315,2.2237322,2.2237322
316,2.2237248,2.2237248
317,2.2236817,2.2236817
318,2.223637,2.223637
319,2.223562,2.223562
320,2.2234936,2.2234936
321,2.2234395,2.2234395
322,2.2233398,2.2233398
323,2.2232244,2.2232244
324,2.2230995,2.2230995
325,2.2229643,2.2229643
326,2.2228227,2.2228227
327,2.2226903,2.2226903
328,2.2225688,2.2225688
329,2.2224467,2.2224467
330,2.2223785,2.2223785
331,2.2222795,2.2222795
332,2.2221653,2.2221653
333,2.2220547,2.2220547
334,2.221927,2.221927
335,2.2218184,2.2218184
336,2.2217312,2.2217312
337,2.2216334,2.2216334
338,2.2215583,2.2215583
339,2.221483,2.221483
340,2.2214072,2.2214072
341,2.2213647,2.2213647
342,2.221319,2.221319
343,2.2212384,2.2212384
344,2.2211697,2.2211697
345,2.2210424,2.2210424
346,2.2209005,2.2209005
347,2.2207625,2.2207625
348,2.220611,2.220611
349,2.2204514,2.2204514
350,2.2203,2.2203
351,2.2201939,2.2201939
352,2.2201068,2.2201068
353,2.2200224,2.2200224
354,2.2199354,2.2199354
355,2.219851,2.219851
356,2.2197957,2.2197957
357,2.219747,2.219747
358,2.2197096,2.2197096
359,2.219695,2.219695
360,2.21965,2.21965
361,2.2195916,2.2195916
362,2.2195382,2.2195382
363,2.219504,2.219504
364,2.2194731,2.2194731
365,2.2194626,2.2194626
366,2.2194092,2.2194092
367,2.2193282,2.2193282
368,2.2192519,2.2192519
369,2.2191975,2.2191975
370,2.2191365,2.2191365
371,2.2190893,2.2190893
372,2.2190201,2.2190201
373,2.2189333,2.2189333
374,2.2188115,2.2188115
375,2.2186463,2.2186463
376,2.2184954,2.2184954
377,2.2183352,2.2183352
378,2.2181973,2.2181973
379,2.2180984,2.2180984
380,2.2180555,2.2180555
381,2.2179894,2.2179894
382,2.2179372,2.2179372
383,2.217908,2.217908
384,2.2178617,2.2178617
385,2.2177732,2.2177732
386,2.2176669,2.2176669
387,2.21756,2.21756
388,2.2174866,2.2174866
389,2.217419,2.217419
390,2.2173538,2.2173538
391,2.217316,2.217316
392,2.2172673,2.2172673
393,2.2172246,2.2172246
394,2.217164,2.217164
395,2.2171342,2.2171342
396,2.217092,2.217092
397,2.217038,2.217038
398,2.2169242,2.2169242
399,2.2167897,2.2167897
400,2.2166317,2.2166317
401,2.2161767,2.2161767
402,2.2154665,2.2154665
403,2.2145524,2.2145524
404,2.2134824,2.2134824
405,2.2123146,2.2123146
406,2.2110972,2.2110972
407,2.209878,2.209878
408,2.2087,2.2087
409,2.2076008,2.2076008
410,2.206609,2.206609
411,2.205744,2.205744
412,2.2050211,2.2050211
413,2.2044466,2.2044466
414,2.2040157,2.2040157
415,2.2037237,2.2037237
416,2.203555,2.203555
417,2.2034926,2.2034926
418,2.203516,2.203516
419,2.2036033,2.2036033
420,2.2037294,2.2037294
421,2.203871,2.203871
422,2.2040102,2.2040102
423,2.2041237,2.2041237
424,2.204197,2.204197
425,2.204217,2.204217
426,2.2041733,2.2041733
427,2.2040608,2.2040608
428,2.203878,2.203878
429,2.2036257,2.2036257
430,2.203307,2.203307
431,2.2029278,2.2029278
432,2.2024996,2.2024996
433,2.2020311,2.2020311
434,2.2015326,2.2015326
435,2.2010164,2.2010164
436,2.2004924,2.2004924
437,2.1999726,2.1999726
438,2.1994648,2.1994648
439,2.1989765,2.1989765
440,2.198515,2.198515
441,2.1980844,2.1980844
442,2.197687,2.197687
443,2.1973226,2.1973226
444,2.1969924,2.1969924
445,2.196693,2.196693
446,2.1964228,2.1964228
447,2.1961746,2.1961746
448,2.195946,2.195946
449,2.1957314,2.1957314
450,2.195524,2.195524
451,2.1953204,2.1953204
452,2.1951132,2.1951132
453,2.194903,2.194903
454,2.194682,2.194682
455,2.1944478,2.1944478
456,2.1941988,2.1941988
457,2.1939354,2.1939354
458,2.1936555,2.1936555
459,2.1933608,2.1933608
460,2.1930532,2.1930532
461,2.1927319,2.1927319
462,2.1924012,2.1924012
463,2.1920624,2.1920624
464,2.1917198,2.1917198
465,2.1913733,2.1913733
466,2.1910264,2.1910264
467,2.1906826,2.1906826
468,2.1903424,2.1903424
469,2.1900084,2.1900084
470,2.1896803,2.1896803
471,2.1893585,2.1893585
472,2.189046,2.189046
473,2.1887407,2.1887407
474,2.1884408,2.1884408
475,2.1881485,2.1881485
476,2.1878624,2.1878624
477,2.1875803,2.1875803
478,2.1873002,2.1873002
479,2.187022,2.187022
480,2.1867461,2.1867461
481,2.1864688,2.1864688
482,2.1861906,2.1861906
483,2.1859095,2.1859095
484,2.1856263,2.1856263
485,2.1853385,2.1853385
486,2.1850471,2.1850471
487,2.1847522,2.1847522
488,2.1844544,2.1844544
489,2.184153,2.184153
490,2.1838486,2.1838486
491,2.183542,2.183542
492,2.183233,2.183233
493,2.1829233,2.1829233
494,2.1826138,2.1826138
495,2.182304,2.182304
496,2.1819944,2.1819944
497,2.1816854,2.1816854
498,2.1813772,2.1813772
499,2.1810715,2.1810715
500,2.1807663,2.1807663
501,2.1804636,2.1804636
502,2.180162,2.180162
503,2.1798627,2.1798627
504,2.1795645,2.1795645
505,2.1792676,2.1792676
506,2.178971,2.178971
507,2.1786761,2.1786761
508,2.1783795,2.1783795
509,2.178085,2.178085
510,2.177789,2.177789
511,2.1774926,2.1774926
512,2.1771958,2.1771958
513,2.1768982,2.1768982
514,2.176599,2.176599
515,2.1763003,2.1763003
516,2.176,2.176
517,2.1756988,2.1756988
518,2.1753974,2.1753974
519,2.175095,2.175095
520,2.1747916,2.1747916
521,2.1744895,2.1744895
522,2.174186,2.174186
523,2.1738825,2.1738825
524,2.1735792,2.1735792
525,2.1732752,2.1732752
526,2.1729746,2.1729746
527,2.1726713,2.1726713
528,2.1723707,2.1723707
529,2.1720684,2.1720684
530,2.1717682,2.1717682
531,2.1714675,2.1714675
532,2.1711671,2.1711671
533,2.170867,2.170867
534,2.1705685,2.1705685
535,2.1702688,2.1702688
536,2.1699686,2.1699686
537,2.1696694,2.1696694
538,2.1693707,2.1693707
539,2.1690712,2.1690712
540,2.1687717,2.1687717
541,2.168471,2.168471
542,2.1681721,2.1681721
543,2.1678717,2.1678717
544,2.1675715,2.1675715
545,2.1672714,2.1672714
546,2.1669703,2.1669703
547,2.1666698,2.1666698
548,2.166369,2.166369
549,2.1660666,2.1660666
550,2.1657672,2.1657672
551,2.165465,2.165465
552,2.1651654,2.1651654
553,2.1648636,2.1648636
554,2.1645627,2.1645627
555,2.1642635,2.1642635
556,2.163962,2.163962
557,2.1636624,2.1636624
558,2.1633618,2.1633618
559,2.1630611,2.1630611
560,2.162762,2.162762
561,2.1624618,2.1624618
562,2.1621625,2.1621625
563,2.1618638,2.1618638
564,2.1615634,2.1615634
565,2.1612642,2.1612642
566,2.160964,2.160964
567,2.1606648,2.1606648
568,2.160365,2.160365
569,2.1600657,2.1600657
570,2.1597652,2.1597652
571,2.1594641,2.1594641
572,2.1591654,2.1591654
573,2.1588655,2.1588655
574,2.1585653,2.1585653
575,2.1582656,2.1582656
576,2.157966,2.157966
577,2.1576657,2.1576657
578,2.1573665,2.1573665
579,2.1570659,2.1570659
580,2.156767,2.156767
581,2.1564667,2.1564667
582,2.1561685,2.1561685
583,2.1558678,2.1558678
584,2.1555674,2.1555674
585,2.155269,2.155269
586,2.1549692,2.1549692
587,2.1546698,2.1546698
588,2.1543708,2.1543708
589,2.1540716,2.1540716
590,2.1537733,2.1537733
591,2.1534746,2.1534746
592,2.1531756,2.1531756
593,2.152876,2.152876
594,2.1525764,2.1525764
595,2.1522782,2.1522782
596,2.1519792,2.1519792
597,2.1516807,2.1516807
598,2.1513815,2.1513815
599,2.151082,2.151082
600,2.1507828,2.1507828
601,2.1504838,2.1504838
602,2.1501849,2.1501849
603,2.1498861,2.1498861
604,2.1495864,2.1495864
605,2.149288,2.149288
606,2.1489902,2.1489902
607,2.1486914,2.1486914
608,2.148393,2.148393
609,2.148094,2.148094
610,2.1477962,2.1477962
611,2.1474974,2.1474974
612,2.1471984,2.1471984
613,2.1469002,2.1469002
614,2.146603,2.146603
615,2.1463048,2.1463048
616,2.146006,2.146006
617,2.1457083,2.1457083
618,2.1454103,2.1454103
619,2.1451118,2.1451118
620,2.1448145,2.1448145
621,2.1445167,2.1445167
622,2.1442184,2.1442184
623,2.1439207,2.1439207
624,2.1436226,2.1436226
625,2.1433241,2.1433241
626,2.1430275,2.1430275
627,2.1427302,2.1427302
628,2.142432,2.142432
629,2.1421337,2.1421337
630,2.1418371,2.1418371
631,2.1415398,2.1415398
632,2.1412425,2.1412425
633,2.1409452,2.1409452
634,2.1406484,2.1406484
635,2.1403506,2.1403506
636,2.1400542,2.1400542
637,2.139758,2.139758
638,2.1394603,2.1394603
639,2.1391637,2.1391637
640,2.1388674,2.1388674
641,2.1385698,2.1385698
642,2.1382737,2.1382737
643,2.137977,2.137977
644,2.1376803,2.1376803
645,2.1373832,2.1373832
646,2.1370878,2.1370878
647,2.1367898,2.1367898
648,2.1364944,2.1364944
649,2.1361973,2.1361973
650,2.135902,2.135902
651,2.135605,2.135605
652,2.1353083,2.1353083
653,2.135012,2.135012
654,2.1347167,2.1347167
655,2.134421,2.134421
656,2.1341248,2.1341248
657,2.1338294,2.1338294
658,2.1335347,2.1335347
659,2.1332386,2.1332386
660,2.1329427,2.1329427
661,2.1326475,2.1326475
662,2.1323524,2.1323524
663,2.132057,2.132057
664,2.1317618,2.1317618
665,2.1314662,2.1314662
666,2.1311727,2.1311727
667,2.1308765,2.1308765
668,2.1305816,2.1305816
669,2.1302865,2.1302865
670,2.1299913,2.1299913
671,2.1296978,2.1296978
672,2.1294007,2.1294007
673,2.1291072,2.1291072
674,2.1288137,2.1288137
675,2.128518,2.128518
676,2.1282246,2.1282246
677,2.12793,2.12793
678,2.1276343,2.1276343
679,2.127341,2.127341
680,2.1270473,2.1270473
681,2.1267526,2.1267526
682,2.1264591,2.1264591
683,2.1261652,2.1261652
684,2.1258733,2.1258733
685,2.1255794,2.1255794
686,2.1252851,2.1252851
687,2.1249917,2.1249917
688,2.1246986,2.1246986
689,2.124406,2.124406
690,2.1241121,2.1241121
691,2.123819,2.123819
692,2.1235254,2.1235254
693,2.1232328,2.1232328
694,2.1229396,2.1229396
695,2.1226475,2.1226475
696,2.1223547,2.1223547
697,2.122062,2.122062
698,2.1217697,2.1217697
699,2.121477,2.121477
700,2.121184,2.121184
701,2.1208928,2.1208928
702,2.1205995,2.1205995
703,2.1203084,2.1203084
704,2.1200168,2.1200168
705,2.1197252,2.1197252
706,2.1194339,2.1194339
707,2.1191413,2.1191413
708,2.1188507,2.1188507
709,2.1185594,2.1185594
710,2.118268,2.118268
711,2.1179771,2.1179771
712,2.1176858,2.1176858
713,2.1173959,2.1173959
714,2.117105,2.117105
715,2.1168127,2.1168127
716,2.1165226,2.1165226
717,2.1162317,2.1162317
718,2.1159425,2.1159425
719,2.1156507,2.1156507
720,2.1153605,2.1153605
721,2.115071,2.115071
722,2.114781,2.114781
723,2.1144898,2.1144898
724,2.1142004,2.1142004
725,2.1139112,2.1139112
726,2.1136208,2.1136208
727,2.1133313,2.1133313
728,2.1130414,2.1130414
729,2.112753,2.112753
730,2.112463,2.112463
731,2.1121738,2.1121738
732,2.1118839,2.1118839
733,2.1115966,2.1115966
734,2.111307,2.111307
735,2.111019,2.111019
736,2.1107304,2.1107304
737,2.1104417,2.1104417
738,2.110154,2.110154
739,2.109866,2.109866
740,2.1095777,2.1095777
741,2.1092904,2.1092904
742,2.1090012,2.1090012
743,2.1087146,2.1087146
744,2.1084268,2.1084268
745,2.108139,2.108139
746,2.107852,2.107852
747,2.1075637,2.1075637
748,2.1072779,2.1072779
749,2.1069903,2.1069903
750,2.1067035,2.1067035
751,2.1064181,2.1064181
752,2.1061306,2.1061306
753,2.1058443,2.1058443
754,2.105557,2.105557
755,2.1052716,2.1052716
756,2.1049836,2.1049836
757,2.1046999,2.1046999
758,2.104413,2.104413
759,2.1041267,2.1041267
760,2.1038418,2.1038418
761,2.1035562,2.1035562
762,2.1032696,2.1032696
763,2.1029847,2.1029847
764,2.1027002,2.1027002
765,2.1024153,2.1024153
766,2.1021311,2.1021311
767,2.101845,2.101845
768,2.1015618,2.1015618
769,2.1012774,2.1012774
770,2.1009924,2.1009924
771,2.100708,2.100708
772,2.100424,2.100424
773,2.1001408,2.1001408
774,2.0998564,2.0998564
775,2.0995734,2.0995734
776,2.0992894,2.0992894
777,2.0990062,2.0990062
778,2.0987232,2.0987232
779,2.0984402,2.0984402
780,2.0981557,2.0981557
781,2.0978737,2.0978737
782,2.097591,2.097591
783,2.0973089,2.0973089
784,2.097026,2.097026
785,2.0967443,2.0967443
786,2.0964622,2.0964622
787,2.0961802,2.0961802
788,2.0958982,2.0958982
789,2.0956163,2.0956163
790,2.0953348,2.0953348
791,2.095052,2.095052
792,2.0947716,2.0947716
793,2.09449,2.09449
794,2.0942109,2.0942109
795,2.0939283,2.0939283
796,2.0936482,2.0936482
797,2.0933664,2.0933664
798,2.093087,2.093087
799,2.0928082,2.0928082
800,2.0925272,2.0925272
801,2.0922458,2.0922458
802,2.0919676,2.0919676
803,2.0916872,2.0916872
804,2.0914075,2.0914075
805,2.0911298,2.0911298
806,2.0908496,2.0908496
807,2.0905704,2.0905704
808,2.0902927,2.0902927
809,2.0900133,2.0900133
810,2.089735,2.089735
811,2.0894563,2.0894563
812,2.0891783,2.0891783
813,2.0888994,2.0888994
814,2.0886219,2.0886219
815,2.0883443,2.0883443
816,2.0880663,2.0880663
817,2.0877895,2.0877895
818,2.087512,2.087512
819,2.0872347,2.0872347
820,2.0869575,2.0869575
821,2.0866797,2.0866797
822,2.0864043,2.0864043
823,2.0861282,2.0861282
824,2.085852,2.085852
825,2.0855749,2.0855749
826,2.0852988,2.0852988
827,2.0850236,2.0850236
828,2.0847485,2.0847485
829,2.0844727,2.0844727
830,2.084197,2.084197
831,2.0839217,2.0839217
832,2.0836475,2.0836475
833,2.083372,2.083372
834,2.083097,2.083097
835,2.0828238,2.0828238
836,2.0825484,2.0825484
837,2.0822737,2.0822737
838,2.0820007,2.0820007
839,2.0817258,2.0817258
840,2.0814528,2.0814528
841,2.0811799,2.0811799
842,2.0809064,2.0809064
843,2.0806324,2.0806324
844,2.0803602,2.0803602
845,2.080087,2.080087
846,2.0798142,2.0798142
847,2.0795429,2.0795429
848,2.0792706,2.0792706
849,2.0789983,2.0789983
850,2.0787268,2.0787268
851,2.0784545,2.0784545
852,2.0781837,2.0781837
853,2.0779114,2.0779114
854,2.07764,2.07764
855,2.0773683,2.0773683
856,2.0770981,2.0770981
857,2.0768287,2.0768287
858,2.0765576,2.0765576
859,2.0762866,2.0762866
860,2.0760167,2.0760167
861,2.0757468,2.0757468
862,2.0754766,2.0754766
863,2.0752077,2.0752077
864,2.074938,2.074938
865,2.0746691,2.0746691
866,2.074401,2.074401
867,2.0741308,2.0741308
868,2.0738635,2.0738635
869,2.0735948,2.0735948
870,2.0733266,2.0733266
871,2.073059,2.073059
872,2.0727906,2.0727906
873,2.0725224,2.0725224
874,2.072255,2.072255
875,2.0719876,2.0719876
876,2.0717213,2.0717213
877,2.0714536,2.0714536
878,2.0711868,2.0711868
879,2.070919,2.070919
880,2.0706537,2.0706537
881,2.0703874,2.0703874
882,2.0701206,2.0701206
883,2.0698552,2.0698552
884,2.0695899,2.0695899
885,2.0693252,2.0693252
886,2.0690587,2.0690587
887,2.0687933,2.0687933
888,2.0685282,2.0685282
889,2.0682647,2.0682647
890,2.0680008,2.0680008
891,2.0677357,2.0677357
892,2.0674715,2.0674715
893,2.067208,2.067208
894,2.0669444,2.0669444
895,2.0666811,2.0666811
896,2.0664177,2.0664177
897,2.0661542,2.0661542
898,2.0658903,2.0658903
899,2.0656285,2.0656285
900,2.0653667,2.0653667
901,2.0651035,2.0651035
902,2.0648413,2.0648413
903,2.0645795,2.0645795
904,2.0643182,2.0643182
905,2.0640569,2.0640569
906,2.0637958,2.0637958
907,2.0635345,2.0635345
908,2.0632749,2.0632749
909,2.0630138,2.0630138
910,2.0627537,2.0627537
911,2.0624928,2.0624928
912,2.0622323,2.0622323
913,2.0619724,2.0619724
914,2.0617125,2.0617125
915,2.0614533,2.0614533
916,2.061195,2.061195
917,2.060934,2.060934
918,2.060676,2.060676
919,2.060418,2.060418
920,2.060159,2.060159
921,2.0599008,2.0599008
922,2.0596435,2.0596435
923,2.059385,2.059385
924,2.0591278,2.0591278
925,2.0588703,2.0588703
926,2.0586133,2.0586133
927,2.0583558,2.0583558
928,2.0580993,2.0580993
929,2.0578437,2.0578437
930,2.0575874,2.0575874
931,2.0573316,2.0573316
932,2.0570745,2.0570745
933,2.0568182,2.0568182
934,2.0565627,2.0565627
935,2.0563078,2.0563078
936,2.0560522,2.0560522
937,2.0557976,2.0557976
938,2.0555425,2.0555425
939,2.0552886,2.0552886
940,2.0550342,2.0550342
941,2.0547795,2.0547795
942,2.0545259,2.0545259
943,2.0542722,2.0542722
944,2.0540187,2.0540187
945,2.0537667,2.0537667
946,2.0535142,2.0535142
947,2.0532618,2.0532618
948,2.0530102,2.0530102
949,2.0527565,2.0527565
950,2.0525057,2.0525057
951,2.0522525,2.0522525
952,2.0520012,2.0520012
953,2.0517495,2.0517495
954,2.051498,2.051498
955,2.0512474,2.0512474
956,2.050996,2.050996
957,2.050746,2.050746
958,2.050494,2.050494
959,2.050244,2.050244
960,2.0499945,2.0499945
961,2.0497453,2.0497453
962,2.049496,2.049496
963,2.0492473,2.0492473
964,2.048997,2.048997
965,2.04875,2.04875
966,2.0485017,2.0485017
967,2.0482526,2.0482526
968,2.0480042,2.0480042
969,2.047757,2.047757
970,2.0475101,2.0475101
971,2.0472622,2.0472622
972,2.0470138,2.0470138
973,2.0467675,2.0467675
974,2.0465207,2.0465207
975,2.0462744,2.0462744
976,2.0460272,2.0460272
977,2.0457823,2.0457823
978,2.0455356,2.0455356
979,2.04529,2.04529
980,2.0450437,2.0450437
981,2.0447989,2.0447989
982,2.0445533,2.0445533
983,2.0443094,2.0443094
984,2.0440645,2.0440645
985,2.0438197,2.0438197
986,2.0435755,2.0435755
987,2.0433323,2.0433323
988,2.0430884,2.0430884
989,2.0428455,2.0428455
990,2.0426025,2.0426025
991,2.0423596,2.0423596
992,2.042116,2.042116
993,2.0418737,2.0418737
994,2.0416317,2.0416317
995,2.0413892,2.0413892
996,2.0411475,2.0411475
997,2.0409064,2.0409064
998,2.0406647,2.0406647
999,2.0404236,2.0404236
1000,2.0401828,2.0401828
1001,2.0399415,2.0399415
1002,2.0397017,2.0397017
1003,2.039461,2.039461
1004,2.039221,2.039221
1005,2.038982,2.038982
1006,2.038743,2.038743
1007,2.0385034,2.0385034
1008,2.0382643,2.0382643
1009,2.038025,2.038025
1010,2.0377872,2.0377872
1011,2.0375476,2.0375476
1012,2.037309,2.037309
1013,2.0370715,2.0370715
1014,2.0368335,2.0368335
1015,2.0365963,2.0365963
1016,2.0363576,2.0363576
1017,2.0361214,2.0361214
1018,2.0358849,2.0358849
1019,2.0356479,2.0356479
1020,2.0354114,2.0354114
1021,2.035175,2.035175
1022,2.03494,2.03494
1023,2.034703,2.034703
1024,2.0344687,2.0344687
1025,2.034234,2.034234
1026,2.0339975,2.0339975
1027,2.033763,2.033763
1028,2.0335286,2.0335286
1029,2.0332952,2.0332952
1030,2.033061,2.033061
1031,2.0328271,2.0328271
1032,2.0325935,2.0325935
1033,2.03236,2.03236
1034,2.0321267,2.0321267
1035,2.031894,2.031894
1036,2.0316615,2.0316615
1037,2.0314279,2.0314279
1038,2.0311956,2.0311956
1039,2.0309644,2.0309644
1040,2.030732,2.030732
1041,2.0305002,2.0305002
1042,2.0302691,2.0302691
1043,2.0300372,2.0300372
1044,2.029807,2.029807
1045,2.0295775,2.0295775
1046,2.0293472,2.0293472
1047,2.0291164,2.0291164
1048,2.0288877,2.0288877
1049,2.028657,2.028657
1050,2.028428,2.028428
1051,2.0281982,2.0281982
1052,2.0279686,2.0279686
1053,2.0277407,2.0277407
1054,2.0275116,2.0275116
1055,2.027283,2.027283
1056,2.0270555,2.0270555
1057,2.026828,2.026828
1058,2.0265996,2.0265996
1059,2.0263724,2.0263724
1060,2.0261452,2.0261452
1061,2.0259182,2.0259182
1062,2.0256922,2.0256922
1063,2.0254657,2.0254657
1064,2.0252392,2.0252392
1065,2.0250132,2.0250132
1066,2.0247881,2.0247881
1067,2.0245614,2.0245614
1068,2.024337,2.024337
1069,2.0241117,2.0241117
1070,2.0238864,2.0238864
1071,2.0236628,2.0236628
1072,2.023438,2.023438
1073,2.0232131,2.0232131
1074,2.0229895,2.0229895
1075,2.0227652,2.0227652
1076,2.0225415,2.0225415
1077,2.0223186,2.0223186
1078,2.022096,2.022096
1079,2.0218723,2.0218723
1080,2.0216503,2.0216503
1081,2.0214274,2.0214274
1082,2.021206,2.021206
1083,2.020983,2.020983
1084,2.0207615,2.0207615
1085,2.0205402,2.0205402
1086,2.0203197,2.0203197
1087,2.0200975,2.0200975
1088,2.0198765,2.0198765
1089,2.0196571,2.0196571
1090,2.0194368,2.0194368
1091,2.0192156,2.0192156
1092,2.0189965,2.0189965
1093,2.0187771,2.0187771
1094,2.0185575,2.0185575
1095,2.0183384,2.0183384
1096,2.0181186,2.0181186
1097,2.017901,2.017901
1098,2.0176816,2.0176816
1099,2.0174632,2.0174632
1100,2.0172448,2.0172448
1101,2.017028,2.017028
1102,2.01681,2.01681
1103,2.0165923,2.0165923
1104,2.0163763,2.0163763
1105,2.0161586,2.0161586
1106,2.015941,2.015941
1107,2.0157244,2.0157244
1108,2.015509,2.015509
1109,2.0152934,2.0152934
1110,2.0150766,2.0150766
1111,2.0148613,2.0148613
1112,2.0146456,2.0146456
1113,2.01443,2.01443
1114,2.0142157,2.0142157
1115,2.0140004,2.0140004
1116,2.0137868,2.0137868
1117,2.0135722,2.0135722
1118,2.0133586,2.0133586
1119,2.0131443,2.0131443
1120,2.01293,2.01293
1121,2.012718,2.012718
1122,2.0125039,2.0125039
1123,2.012291,2.012291
1124,2.0120785,2.0120785
1125,2.0118666,2.0118666
1126,2.011653,2.011653
1127,2.0114412,2.0114412
1128,2.0112302,2.0112302
1129,2.0110176,2.0110176
1130,2.0108056,2.0108056
1131,2.0105944,2.0105944
1132,2.0103836,2.0103836
1133,2.0101717,2.0101717
1134,2.0099614,2.0099614
1135,2.0097513,2.0097513
1136,2.0095403,2.0095403
1137,2.0093317,2.0093317
1138,2.0091207,2.0091207
1139,2.008913,2.008913
1140,2.0087025,2.0087025
1141,2.0084941,2.0084941
1142,2.0082846,2.0082846
1143,2.0080764,2.0080764
1144,2.0078673,2.0078673
1145,2.0076587,2.0076587
1146,2.0074508,2.0074508
1147,2.0072434,2.0072434
1148,2.0070357,2.0070357
1149,2.006827,2.006827
1150,2.0066206,2.0066206
1151,2.0064132,2.0064132
1152,2.0062065,2.0062065
1153,2.0059998,2.0059998
1154,2.0057936,2.0057936
1155,2.0055873,2.0055873
1156,2.0053809,2.0053809
1157,2.0051758,2.0051758
1158,2.0049691,2.0049691
1159,2.004764,2.004764
1160,2.0045586,2.0045586
1161,2.0043533,2.0043533
1162,2.0041485,2.0041485
1163,2.0039449,2.0039449
1164,2.0037396,2.0037396
1165,2.0035355,2.0035355
1166,2.0033305,2.0033305
1167,2.0031278,2.0031278
1168,2.0029235,2.0029235
1169,2.0027204,2.0027204
1170,2.0025165,2.0025165
1171,2.0023134,2.0023134
1172,2.0021105,2.0021105
1173,2.0019083,2.0019083
1174,2.0017054,2.0017054
1175,2.0015042,2.0015042
1176,2.001302,2.001302
1177,2.0010986,2.0010986
1178,2.0008981,2.0008981
1179,2.0006955,2.0006955
1180,2.0004947,2.0004947
1181,2.000295,2.000295
1182,2.0000932,2.0000932
1183,1.999892,1.999892
1184,1.9996922,1.9996922
1185,1.999492,1.999492
1186,1.999291,1.999291
1187,1.9990914,1.9990914
1188,1.998891,1.998891
1189,1.9986907,1.9986907
1190,1.9984908,1.9984908
1191,1.9982915,1.9982915
1192,1.9980919,1.9980919
1193,1.9978944,1.9978944
1194,1.9976948,1.9976948
1195,1.997496,1.997496
1196,1.9972985,1.9972985
1197,1.9971014,1.9971014
1198,1.996902,1.996902
1199,1.9967031,1.9967031
1200,1.9965062,1.9965062
1201,1.9963089,1.9963089
1202,1.996111,1.996111
1203,1.9959137,1.9959137
1204,1.9957162,1.9957162
1205,1.9955202,1.9955202
1206,1.9953232,1.9953232
1207,1.9951268,1.9951268
1208,1.9949296,1.9949296
1209,1.9947333,1.9947333
1210,1.9945383,1.9945383
1211,1.9943422,1.9943422
1212,1.9941462,1.9941462
1213,1.9939502,1.9939502
1214,1.9937552,1.9937552
1215,1.9935604,1.9935604
1216,1.9933645,1.9933645
1217,1.9931701,1.9931701
1218,1.9929757,1.9929757
1219,1.9927799,1.9927799
1220,1.9925864,1.9925864
1221,1.9923917,1.9923917
1222,1.9921987,1.9921987
1223,1.9920044,1.9920044
1224,1.9918092,1.9918092
1225,1.9916172,1.9916172
1226,1.9914223,1.9914223
1227,1.9912288,1.9912288
1228,1.9910363,1.9910363
1229,1.9908421,1.9908421
1230,1.99065,1.99065
1231,1.9904563,1.9904563
1232,1.9902651,1.9902651
1233,1.9900719,1.9900719
1234,1.9898797,1.9898797
1235,1.9896878,1.9896878
1236,1.9894948,1.9894948
1237,1.9893024,1.9893024
1238,1.9891117,1.9891117
1239,1.9889182,1.9889182
1240,1.9887273,1.9887273
1241,1.9885359,1.9885359
1242,1.9883449,1.9883449
1243,1.9881544,1.9881544
1244,1.9879625,1.9879625
1245,1.9877708,1.9877708
1246,1.9875809,1.9875809
1247,1.9873903,1.9873903
1248,1.9871998,1.9871998
1249,1.9870076,1.9870076
1250,1.986818,1.986818
1251,1.9866283,1.9866283
1252,1.9864384,1.9864384
1253,1.9862474,1.9862474
1254,1.9860588,1.9860588
1255,1.9858683,1.9858683
1256,1.9856797,1.9856797
1257,1.9854895,1.9854895
1258,1.9853004,1.9853004
1259,1.9851099,1.9851099
1260,1.9849216,1.9849216
1261,1.9847324,1.9847324
1262,1.9845427,1.9845427
1263,1.9843534,1.9843534
1264,1.9841652,1.9841652
1265,1.9839759,1.9839759
1266,1.9837881,1.9837881
1267,1.9835991,1.9835991
1268,1.983411,1.983411
1269,1.9832215,1.9832215
1270,1.9830339,1.9830339
1271,1.9828463,1.9828463
1272,1.9826576,1.9826576
1273,1.9824687,1.9824687
1274,1.9822811,1.9822811
1275,1.9820939,1.9820939
1276,1.9819049,1.9819049
1277,1.9817175,1.9817175
1278,1.9815303,1.9815303
1279,1.9813427,1.9813427
1280,1.9811559,1.9811559
1281,1.980968,1.980968
1282,1.9807813,1.9807813
1283,1.9805937,1.9805937
1284,1.9804056,1.9804056
1285,1.9802192,1.9802192
1286,1.9800324,1.9800324
1287,1.9798443,1.9798443
1288,1.9796585,1.9796585
1289,1.9794705,1.9794705
1290,1.9792837,1.9792837
1291,1.9790976,1.9790976
1292,1.9789102,1.9789102
1293,1.9787232,1.9787232
1294,1.978536,1.978536
1295,1.9783493,1.9783493
1296,1.9781636,1.9781636
1297,1.9779769,1.9779769
1298,1.9777908,1.9777908
1299,1.977604,1.977604
1300,1.9774184,1.9774184
1301,1.977231,1.977231
1302,1.9770454,1.9770454
1303,1.9768593,1.9768593
1304,1.9766722,1.9766722
1305,1.9764858,1.9764858
1306,1.9762995,1.9762995
1307,1.9761132,1.9761132
1308,1.9759265,1.9759265
1309,1.9757413,1.9757413
1310,1.9755548,1.9755548
1311,1.9753673,1.9753673
1312,1.9751811,1.9751811
1313,1.9749956,1.9749956
1314,1.974811,1.974811
1315,1.9746239,1.9746239
1316,1.974437,1.974437
1317,1.9742512,1.9742512
1318,1.9740639,1.9740639
1319,1.9738792,1.9738792
1320,1.9736927,1.9736927
1321,1.973505,1.973505
1322,1.9733194,1.9733194
1323,1.9731328,1.9731328
1324,1.9729475,1.9729475
1325,1.9727601,1.9727601
1326,1.9725735,1.9725735
1327,1.9723872,1.9723872
1328,1.9722011,1.9722011
1329,1.9720144,1.9720144
1330,1.9718286,1.9718286
1331,1.9716412,1.9716412
1332,1.9714551,1.9714551
1333,1.971269,1.971269
1334,1.9710815,1.9710815
1335,1.9708946,1.9708946
1336,1.9707083,1.9707083
1337,1.9705216,1.9705216
1338,1.9703343,1.9703343
1339,1.9701481,1.9701481
1340,1.969961,1.969961
1341,1.9697737,1.9697737
1342,1.9695871,1.9695871
1343,1.9693997,1.9693997
1344,1.969212,1.969212
1345,1.9690237,1.9690237
1346,1.968837,1.968837
1347,1.96865,1.96865
1348,1.9684618,1.9684618
1349,1.9682747,1.9682747
1350,1.968086,1.968086
1351,1.9678979,1.9678979
1352,1.9677116,1.9677116
1353,1.9675221,1.9675221
1354,1.9673343,1.9673343
1355,1.9671471,1.9671471
1356,1.9669578,1.9669578
1357,1.9667693,1.9667693
1358,1.96658,1.96658
1359,1.9663913,1.9663913
1360,1.9662027,1.9662027
1361,1.9660136,1.9660136
1362,1.9658262,1.9658262
1363,1.9656365,1.9656365
1364,1.9654473,1.9654473
1365,1.9652582,1.9652582
1366,1.9650686,1.9650686
1367,1.9648783,1.9648783
1368,1.9646888,1.9646888
1369,1.964498,1.964498
1370,1.9643091,1.9643091
1371,1.964119,1.964119
1372,1.963928,1.963928
1373,1.9637374,1.9637374
1374,1.9635469,1.9635469
1375,1.9633567,1.9633567
1376,1.9631655,1.9631655
1377,1.9629738,1.9629738
1378,1.9627835,1.9627835
1379,1.9625915,1.9625915
1380,1.9624001,1.9624001
1381,1.9622078,1.9622078
1382,1.9620154,1.9620154
1383,1.9618244,1.9618244
1384,1.9616318,1.9616318
1385,1.961439,1.961439
1386,1.9612466,1.9612466
1387,1.9610536,1.9610536
1388,1.9608606,1.9608606
1389,1.9606669,1.9606669
1390,1.9604734,1.9604734
1391,1.9602804,1.9602804
1392,1.9600862,1.9600862
1393,1.9598919,1.9598919
1394,1.9596977,1.9596977
1395,1.9595027,1.9595027
1396,1.959309,1.959309
1397,1.9591137,1.9591137
1398,1.9589182,1.9589182
1399,1.9587234,1.9587234
1400,1.9585271,1.9585271
1401,1.9583318,1.9583318
1402,1.9581369,1.9581369
1403,1.9579401,1.9579401
1404,1.957743,1.957743
1405,1.9575473,1.9575473
1406,1.9573495,1.9573495
1407,1.9571537,1.9571537
1408,1.9569559,1.9569559
1409,1.9567593,1.9567593
1410,1.95656,1.95656
1411,1.9563609,1.9563609
1412,1.9561634,1.9561634
1413,1.9559648,1.9559648
1414,1.955766,1.955766
1415,1.9555675,1.9555675
1416,1.9553668,1.9553668
1417,1.9551678,1.9551678
1418,1.9549676,1.9549676
1419,1.9547676,1.9547676
1420,1.9545664,1.9545664
1421,1.9543656,1.9543656
1422,1.9541657,1.9541657
1423,1.9539646,1.9539646
1424,1.953763,1.953763
1425,1.9535599,1.9535599
1426,1.953359,1.953359
1427,1.9531568,1.9531568
1428,1.9529539,1.9529539
1429,1.952751,1.952751
1430,1.9525473,1.9525473
1431,1.9523444,1.9523444
1432,1.95214,1.95214
1433,1.9519359,1.9519359
1434,1.951731,1.951731
1435,1.951526,1.951526
1436,1.9513203,1.9513203
1437,1.9511147,1.9511147
1438,1.9509094,1.9509094
1439,1.9507037,1.9507037
1440,1.950497,1.950497
1441,1.9502903,1.9502903
1442,1.9500843,1.9500843
1443,1.9498763,1.9498763
1444,1.9496696,1.9496696
1445,1.9494611,1.9494611
1446,1.9492531,1.9492531
1447,1.9490439,1.9490439
1448,1.9488354,1.9488354
1449,1.9486256,1.9486256
1450,1.9484158,1.9484158
1451,1.9482048,1.9482048
1452,1.9479953,1.9479953
1453,1.9477842,1.9477842
1454,1.9475727,1.9475727
1455,1.9473614,1.9473614
1456,1.947149,1.947149
1457,1.9469379,1.9469379
1458,1.9467249,1.9467249
1459,1.9465119,1.9465119
1460,1.9462982,1.9462982
1461,1.9460837,1.9460837
1462,1.9458714,1.9458714
1463,1.9456575,1.9456575
1464,1.9454408,1.9454408
1465,1.9452257,1.9452257
1466,1.9450096,1.9450096
1467,1.9447937,1.9447937
1468,1.944578,1.944578
1469,1.9443601,1.9443601
1470,1.9441434,1.9441434
1471,1.9439256,1.9439256
1472,1.9437076,1.9437076
1473,1.9434897,1.9434897
1474,1.9432703,1.9432703
1475,1.9430513,1.9430513
1476,1.9428316,1.9428316
1477,1.9426109,1.9426109
1478,1.9423909,1.9423909
1479,1.9421697,1.9421697
1480,1.9419477,1.9419477
1481,1.9417278,1.9417278
1482,1.9415047,1.9415047
1483,1.9412807,1.9412807
1484,1.9410579,1.9410579
1485,1.940835,1.940835
1486,1.9406104,1.9406104
1487,1.9403875,1.9403875
1488,1.9401616,1.9401616
1489,1.9399351,1.9399351
1490,1.93971,1.93971
1491,1.9394836,1.9394836
1492,1.9392571,1.9392571
1493,1.9390303,1.9390303
1494,1.9388003,1.9388003
1495,1.9385732,1.9385732
1496,1.9383459,1.9383459
1497,1.9381151,1.9381151
1498,1.9378859,1.9378859
1499,1.9376545,1.9376545
1500,1.9374247,1.9374247
1501,1.9371935,1.9371935
1502,1.9369615,1.9369615
1503,1.9367291,1.9367291
1504,1.9364965,1.9364965
1505,1.9362632,1.9362632
1506,1.93603,1.93603
1507,1.9357953,1.9357953
1508,1.9355601,1.9355601
1509,1.9353254,1.9353254
1510,1.9350891,1.9350891
1511,1.9348539,1.9348539
1512,1.9346154,1.9346154
1513,1.9343791,1.9343791
1514,1.9341401,1.9341401
1515,1.9339011,1.9339011
1516,1.9336632,1.9336632
1517,1.9334236,1.9334236
1518,1.9331839,1.9331839
1519,1.9329416,1.9329416
1520,1.9327006,1.9327006
1521,1.9324591,1.9324591
1522,1.9322163,1.9322163
1523,1.9319731,1.9319731
1524,1.9317298,1.9317298
1525,1.9314846,1.9314846
1526,1.9312397,1.9312397
1527,1.9309955,1.9309955
1528,1.9307499,1.9307499
1529,1.9305027,1.9305027
1530,1.9302552,1.9302552
1531,1.9300067,1.9300067
1532,1.9297583,1.9297583
1533,1.929509,1.929509
1534,1.92926,1.92926
1535,1.9290078,1.9290078
1536,1.9287575,1.9287575
1537,1.9285052,1.9285052
1538,1.9282534,1.9282534
1539,1.9280007,1.9280007
1540,1.9277487,1.9277487
1541,1.9274936,1.9274936
1542,1.9272382,1.9272382
1543,1.9269824,1.9269824
1544,1.9267268,1.9267268
1545,1.9264693,1.9264693
1546,1.9262115,1.9262115
1547,1.9259541,1.9259541
1548,1.925694,1.925694
1549,1.9254348,1.9254348
1550,1.9251748,1.9251748
1551,1.9249132,1.9249132
1552,1.9246511,1.9246511
1553,1.9243877,1.9243877
1554,1.9241254,1.9241254
1555,1.9238613,1.9238613
1556,1.9235965,1.9235965
1557,1.9233314,1.9233314
1558,1.9230657,1.9230657
1559,1.9227986,1.9227986
1560,1.9225314,1.9225314
1561,1.9222633,1.9222633
1562,1.9219947,1.9219947
1563,1.9217238,1.9217238
1564,1.9214531,1.9214531
1565,1.9211833,1.9211833
1566,1.9209099,1.9209099
1567,1.9206377,1.9206377
1568,1.9203626,1.9203626
1569,1.9200891,1.9200891
1570,1.9198136,1.9198136
1571,1.9195387,1.9195387
1572,1.9192599,1.9192599
1573,1.9189832,1.9189832
1574,1.918704,1.918704
1575,1.918425,1.918425
1576,1.918145,1.918145
1577,1.9178646,1.9178646
1578,1.9175833,1.9175833
1579,1.9173005,1.9173005
1580,1.9170179,1.9170179
1581,1.916733,1.916733
1582,1.9164476,1.9164476
1583,1.9161618,1.9161618
1584,1.9158748,1.9158748
1585,1.9155872,1.9155872
1586,1.9152982,1.9152982
1587,1.9150103,1.9150103
1588,1.9147187,1.9147187
1589,1.9144279,1.9144279
1590,1.9141369,1.9141369
1591,1.913843,1.913843
1592,1.9135505,1.9135505
1593,1.913255,1.913255
1594,1.9129592,1.9129592
1595,1.9126623,1.9126623
1596,1.9123663,1.9123663
1597,1.9120681,1.9120681
1598,1.9117677,1.9117677
1599,1.9114681,1.9114681
1600,1.9111664,1.9111664
1601,1.9108652,1.9108652
1602,1.910562,1.910562
1603,1.9102589,1.9102589
1604,1.9099529,1.9099529
1605,1.9096483,1.9096483
1606,1.9093404,1.9093404
1607,1.9090323,1.9090323
1608,1.9087242,1.9087242
1609,1.9084144,1.9084144
1610,1.9081041,1.9081041
1611,1.9077928,1.9077928
1612,1.9074799,1.9074799
1613,1.9071662,1.9071662
1614,1.906851,1.906851
1615,1.9065359,1.9065359
1616,1.90622,1.90622
1617,1.9059023,1.9059023
1618,1.9055833,1.9055833
1619,1.9052638,1.9052638
1620,1.904942,1.904942
1621,1.904622,1.904622
1622,1.9042984,1.9042984
1623,1.9039743,1.9039743
1624,1.9036494,1.9036494
1625,1.9033239,1.9033239
1626,1.9029968,1.9029968
1627,1.9026679,1.9026679
1628,1.9023395,1.9023395
1629,1.9020095,1.9020095
1630,1.9016775,1.9016775
1631,1.9013466,1.9013466
1632,1.901013,1.901013
1633,1.9006776,1.9006776
1634,1.9003427,1.9003427
1635,1.9000057,1.9000057
1636,1.8996687,1.8996687
1637,1.8993293,1.8993293
1638,1.8989902,1.8989902
1639,1.8986483,1.8986483
1640,1.8983072,1.8983072
1641,1.8979627,1.8979627
1642,1.897619,1.897619
1643,1.8972733,1.8972733
1644,1.8969271,1.8969271
1645,1.8965793,1.8965793
1646,1.8962297,1.8962297
1647,1.8958787,1.8958787
1648,1.8955282,1.8955282
1649,1.8951753,1.8951753
1650,1.8948214,1.8948214
1651,1.8944656,1.8944656
1652,1.8941104,1.8941104
1653,1.8937542,1.8937542
1654,1.8933951,1.8933951
1655,1.893035,1.893035
1656,1.8926746,1.8926746
1657,1.8923136,1.8923136
1658,1.8919488,1.8919488
1659,1.8915852,1.8915852
1660,1.8912191,1.8912191
1661,1.8908514,1.8908514
1662,1.8904833,1.8904833
1663,1.8901156,1.8901156
1664,1.8897434,1.8897434
1665,1.8893714,1.8893714
1666,1.8889983,1.8889983
1667,1.888625,1.888625
1668,1.8882493,1.8882493
1669,1.8878725,1.8878725
1670,1.8874953,1.8874953
1671,1.8871149,1.8871149
1672,1.8867347,1.8867347
1673,1.8863535,1.8863535
1674,1.8859684,1.8859684
1675,1.8855853,1.8855853
1676,1.8851994,1.8851994
1677,1.884812,1.884812
1678,1.8844237,1.8844237
1679,1.8840339,1.8840339
1680,1.8836429,1.8836429
1681,1.8832501,1.8832501
1682,1.8828562,1.8828562
1683,1.8824621,1.8824621
1684,1.8820653,1.8820653
1685,1.8816684,1.8816684
1686,1.8812692,1.8812692
1687,1.8808693,1.8808693
1688,1.8804675,1.8804675
1689,1.8800642,1.8800642
1690,1.8796602,1.8796602
1691,1.879254,1.879254
1692,1.878847,1.878847
1693,1.8784382,1.8784382
1694,1.8780284,1.8780284
1695,1.8776169,1.8776169
1696,1.8772043,1.8772043
1697,1.8767905,1.8767905
1698,1.8763741,1.8763741
1699,1.8759587,1.8759587
1700,1.87554,1.87554
1701,1.8751203,1.8751203
1702,1.8746998,1.8746998
1703,1.8742769,1.8742769
1704,1.8738527,1.8738527
1705,1.8734279,1.8734279
1706,1.8730007,1.8730007
1707,1.8725733,1.8725733
1708,1.8721431,1.8721431
1709,1.8717111,1.8717111
1710,1.8712796,1.8712796
1711,1.8708452,1.8708452
1712,1.8704103,1.8704103
1713,1.8699721,1.8699721
1714,1.8695343,1.8695343
1715,1.8690946,1.8690946
1716,1.8686535,1.8686535
1717,1.8682104,1.8682104
1718,1.8677659,1.8677659
1719,1.8673193,1.8673193
1720,1.8668724,1.8668724
1721,1.8664237,1.8664237
1722,1.8659734,1.8659734
1723,1.8655213,1.8655213
1724,1.8650677,1.8650677
1725,1.864613,1.864613
1726,1.8641567,1.8641567
1727,1.8636993,1.8636993
1728,1.8632386,1.8632386
1729,1.8627784,1.8627784
1730,1.8623163,1.8623163
1731,1.8618523,1.8618523
1732,1.8613853,1.8613853
1733,1.8609182,1.8609182
1734,1.8604497,1.8604497
1735,1.8599781,1.8599781
1736,1.8595072,1.8595072
1737,1.8590341,1.8590341
1738,1.858558,1.858558
1739,1.8580817,1.8580817
1740,1.8576035,1.8576035
1741,1.8571237,1.8571237
1742,1.8566422,1.8566422
1743,1.8561583,1.8561583
1744,1.8556738,1.8556738
1745,1.8551874,1.8551874
1746,1.8546996,1.8546996
1747,1.8542093,1.8542093
1748,1.8537176,1.8537176
1749,1.8532258,1.8532258
1750,1.8527315,1.8527315
1751,1.8522353,1.8522353
1752,1.8517367,1.8517367
1753,1.8512377,1.8512377
1754,1.8507365,1.8507365
1755,1.8502328,1.8502328
1756,1.8497277,1.8497277
1757,1.8492221,1.8492221
1758,1.8487154,1.8487154
1759,1.8482046,1.8482046
1760,1.8476934,1.8476934
1761,1.8471806,1.8471806
1762,1.8466656,1.8466656
1763,1.8461498,1.8461498
1764,1.845631,1.845631
1765,1.8451118,1.8451118
1766,1.84459,1.84459
1767,1.8440669,1.8440669
1768,1.8435419,1.8435419
1769,1.8430153,1.8430153
1770,1.842486,1.842486
1771,1.8419555,1.8419555
1772,1.8414241,1.8414241
1773,1.8408905,1.8408905
1774,1.8403537,1.8403537
1775,1.8398181,1.8398181
1776,1.8392785,1.8392785
1777,1.8387374,1.8387374
1778,1.838195,1.838195
1779,1.8376524,1.8376524
1780,1.837105,1.837105
1781,1.8365564,1.8365564
1782,1.8360065,1.8360065
1783,1.8354537,1.8354537
1784,1.8349018,1.8349018
1785,1.8343459,1.8343459
1786,1.8337885,1.8337885
1787,1.8332303,1.8332303
1788,1.8326693,1.8326693
1789,1.8321062,1.8321062
1790,1.8315425,1.8315425
1791,1.8309765,1.8309765
1792,1.830408,1.830408
1793,1.8298382,1.8298382
1794,1.8292655,1.8292655
1795,1.8286926,1.8286926
1796,1.8281174,1.8281174
1797,1.8275392,1.8275392
1798,1.8269601,1.8269601
1799,1.8263794,1.8263794
1800,1.8257954,1.8257954
1801,1.8252103,1.8252103
1802,1.8246226,1.8246226
1803,1.8240347,1.8240347
1804,1.8234441,1.8234441
1805,1.8228502,1.8228502
1806,1.8222557,1.8222557
1807,1.8216585,1.8216585
1808,1.82106,1.82106
1809,1.8204602,1.8204602
1810,1.8198574,1.8198574
1811,1.8192534,1.8192534
1812,1.8186469,1.8186469
1813,1.8180385,1.8180385
1814,1.8174288,1.8174288
1815,1.8168163,1.8168163
1816,1.8162018,1.8162018
1817,1.8155854,1.8155854
1818,1.8149658,1.8149658
1819,1.8143461,1.8143461
1820,1.813723,1.813723
1821,1.813099,1.813099
1822,1.8124735,1.8124735
1823,1.8118454,1.8118454
1824,1.8112137,1.8112137
1825,1.8105825,1.8105825
1826,1.8099469,1.8099469
1827,1.8093112,1.8093112
1828,1.8086721,1.8086721
1829,1.8080316,1.8080316
1830,1.8073884,1.8073884
1831,1.8067437,1.8067437
1832,1.8060958,1.8060958
1833,1.8054472,1.8054472
1834,1.8047966,1.8047966
1835,1.8041435,1.8041435
1836,1.8034881,1.8034881
1837,1.8028306,1.8028306
1838,1.8021698,1.8021698
1839,1.8015096,1.8015096
1840,1.8008443,1.8008443
1841,1.8001784,1.8001784
1842,1.799511,1.799511
1843,1.7988409,1.7988409
1844,1.7981684,1.7981684
1845,1.7974932,1.7974932
1846,1.7968163,1.7968163
1847,1.7961382,1.7961382
1848,1.7954563,1.7954563
1849,1.7947727,1.7947727
1850,1.7940874,1.7940874
1851,1.7934005,1.7934005
1852,1.7927102,1.7927102
1853,1.7920183,1.7920183
1854,1.7913238,1.7913238
1855,1.7906271,1.7906271
1856,1.7899292,1.7899292
1857,1.7892277,1.7892277
1858,1.7885245,1.7885245
1859,1.7878183,1.7878183
1860,1.7871099,1.7871099
1861,1.7863998,1.7863998
1862,1.7856874,1.7856874
1863,1.7849724,1.7849724
1864,1.7842548,1.7842548
1865,1.7835358,1.7835358
1866,1.782815,1.782815
1867,1.7820908,1.7820908
1868,1.7813642,1.7813642
1869,1.7806362,1.7806362
1870,1.7799047,1.7799047
1871,1.7791715,1.7791715
1872,1.7784361,1.7784361
1873,1.7776974,1.7776974
1874,1.7769573,1.7769573
1875,1.7762147,1.7762147
1876,1.7754701,1.7754701
1877,1.7747219,1.7747219
1878,1.7739722,1.7739722
1879,1.7732198,1.7732198
1880,1.7724657,1.7724657
1881,1.7717087,1.7717087
1882,1.770948,1.770948
1883,1.770187,1.770187
1884,1.7694211,1.7694211
1885,1.7686545,1.7686545
1886,1.7678852,1.7678852
1887,1.7671132,1.7671132
1888,1.7663381,1.7663381
1889,1.7655617,1.7655617
1890,1.7647834,1.7647834
1891,1.7640015,1.7640015
1892,1.7632166,1.7632166
1893,1.7624304,1.7624304
1894,1.7616419,1.7616419
1895,1.7608497,1.7608497
1896,1.7600548,1.7600548
1897,1.7592577,1.7592577
1898,1.7584575,1.7584575
1899,1.7576548,1.7576548
1900,1.7568505,1.7568505
1901,1.7560438,1.7560438
1902,1.7552334,1.7552334
1903,1.7544199,1.7544199
1904,1.7536049,1.7536049
1905,1.752788,1.752788
1906,1.7519675,1.7519675
1907,1.7511445,1.7511445
1908,1.7503196,1.7503196
1909,1.749491,1.749491
1910,1.7486585,1.7486585
1911,1.7478259,1.7478259
1912,1.7469891,1.7469891
1913,1.7461506,1.7461506
1914,1.7453088,1.7453088
1915,1.7444643,1.7444643
1916,1.7436157,1.7436157
1917,1.7427671,1.7427671
1918,1.7419143,1.7419143
1919,1.7410581,1.7410581
1920,1.7402,1.7402
1921,1.7393395,1.7393395
1922,1.7384763,1.7384763
1923,1.7376088,1.7376088
1924,1.7367388,1.7367388
1925,1.735867,1.735867
1926,1.7349914,1.7349914
1927,1.734114,1.734114
1928,1.733232,1.733232
1929,1.7323496,1.7323496
1930,1.7314626,1.7314626
1931,1.7305729,1.7305729
1932,1.7296815,1.7296815
1933,1.7287859,1.7287859
1934,1.7278879,1.7278879
1935,1.7269872,1.7269872
1936,1.7260838,1.7260838
1937,1.7251766,1.7251766
1938,1.7242663,1.7242663
1939,1.7233533,1.7233533
1940,1.7224383,1.7224383
1941,1.7215194,1.7215194
1942,1.7205973,1.7205973
1943,1.7196724,1.7196724
1944,1.7187439,1.7187439
1945,1.7178135,1.7178135
1946,1.7168802,1.7168802
1947,1.7159427,1.7159427
1948,1.7150024,1.7150024
1949,1.7140597,1.7140597
1950,1.7131132,1.7131132
1951,1.7121639,1.7121639
1952,1.7112107,1.7112107
1953,1.7102554,1.7102554
1954,1.7092965,1.7092965
1955,1.7083348,1.7083348
1956,1.7073699,1.7073699
1957,1.7064021,1.7064021
1958,1.7054304,1.7054304
1959,1.7044556,1.7044556
1960,1.7034779,1.7034779
1961,1.7024968,1.7024968
1962,1.7015114,1.7015114
1963,1.7005244,1.7005244
1964,1.6995336,1.6995336
1965,1.6985391,1.6985391
1966,1.6975409,1.6975409
1967,1.6965408,1.6965408
1968,1.695536,1.695536
1969,1.694529,1.694529
1970,1.6935178,1.6935178
1971,1.6925038,1.6925038
1972,1.6914856,1.6914856
1973,1.6904655,1.6904655
1974,1.6894407,1.6894407
1975,1.6884133,1.6884133
1976,1.6873808,1.6873808
1977,1.6863458,1.6863458
1978,1.6853082,1.6853082
1979,1.6842662,1.6842662
1980,1.6832205,1.6832205
1981,1.6821713,1.6821713
1982,1.6811198,1.6811198
1983,1.6800642,1.6800642
1984,1.6790049,1.6790049
1985,1.6779411,1.6779411
1986,1.676875,1.676875
1987,1.675805,1.675805
1988,1.6747309,1.6747309
1989,1.6736536,1.6736536
1990,1.6725717,1.6725717
1991,1.6714867,1.6714867
1992,1.6703981,1.6703981
1993,1.6693068,1.6693068
1994,1.6682092,1.6682092
1995,1.6671106,1.6671106
1996,1.6660073,1.6660073
1997,1.6649,1.6649
1998,1.6637887,1.6637887
1999,1.6626738,1.6626738
2000,1.6615548,1.6615548
2001,1.6604327,1.6604327
2002,1.6593059,1.6593059
2003,1.6581757,1.6581757
2004,1.6570415,1.6570415
2005,1.655903,1.655903
2006,1.6547623,1.6547623
2007,1.6536163,1.6536163
2008,1.6524651,1.6524651
2009,1.6513113,1.6513113
2010,1.6501544,1.6501544
2011,1.6489922,1.6489922
2012,1.6478262,1.6478262
2013,1.6466554,1.6466554
2014,1.6454821,1.6454821
2015,1.6443043,1.6443043
2016,1.6431208,1.6431208
2017,1.6419356,1.6419356
2018,1.6407448,1.6407448
2019,1.6395496,1.6395496
2020,1.6383507,1.6383507
2021,1.6371481,1.6371481
2022,1.6359403,1.6359403
2023,1.6347276,1.6347276
2024,1.6335124,1.6335124
2025,1.6322914,1.6322914
2026,1.6310675,1.6310675
2027,1.6298386,1.6298386
2028,1.6286054,1.6286054
2029,1.6273674,1.6273674
2030,1.6261246,1.6261246
2031,1.624879,1.624879
2032,1.6236275,1.6236275
2033,1.6223724,1.6223724
2034,1.6211126,1.6211126
2035,1.6198487,1.6198487
2036,1.6185802,1.6185802
2037,1.617306,1.617306
2038,1.6160278,1.6160278
2039,1.6147451,1.6147451
2040,1.613458,1.613458
2041,1.6121666,1.6121666
2042,1.6108696,1.6108696
2043,1.6095686,1.6095686
2044,1.6082624,1.6082624
2045,1.6069514,1.6069514
2046,1.6056374,1.6056374
2047,1.6043168,1.6043168
2048,1.602991,1.602991
2049,1.6016606,1.6016606
2050,1.600327,1.600327
2051,1.5989867,1.5989867
2052,1.597643,1.597643
2053,1.5962929,1.5962929
2054,1.5949382,1.5949382
2055,1.5935801,1.5935801
2056,1.592214,1.592214
2057,1.5908458,1.5908458
2058,1.5894712,1.5894712
2059,1.5880911,1.5880911
2060,1.5867065,1.5867065
2061,1.5853171,1.5853171
2062,1.583923,1.583923
2063,1.5825232,1.5825232
2064,1.5811174,1.5811174
2065,1.5797068,1.5797068
2066,1.5782912,1.5782912
2067,1.5768697,1.5768697
2068,1.5754437,1.5754437
2069,1.5740113,1.5740113
2070,1.5725745,1.5725745
2071,1.5711312,1.5711312
2072,1.5696838,1.5696838
2073,1.5682311,1.5682311
2074,1.5667714,1.5667714
2075,1.5653069,1.5653069
2076,1.5638367,1.5638367
2077,1.5623616,1.5623616
2078,1.5608807,1.5608807
2079,1.559394,1.559394
2080,1.5579016,1.5579016
2081,1.556404,1.556404
2082,1.5548999,1.5548999
2083,1.5533904,1.5533904
2084,1.551875,1.551875
2085,1.550354,1.550354
2086,1.5488273,1.5488273
2087,1.5472944,1.5472944
2088,1.545755,1.545755
2089,1.5442106,1.5442106
2090,1.5426601,1.5426601
2091,1.5411034,1.5411034
2092,1.539541,1.539541
2093,1.5379717,1.5379717
2094,1.536397,1.536397
2095,1.5348161,1.5348161
2096,1.5332285,1.5332285
2097,1.5316359,1.5316359
2098,1.5300363,1.5300363
2099,1.5284305,1.5284305
2100,1.5268182,1.5268182
2101,1.5251999,1.5251999
2102,1.5235747,1.5235747
2103,1.5219434,1.5219434
2104,1.520306,1.520306
2105,1.5186616,1.5186616
2106,1.517011,1.517011
2107,1.5153537,1.5153537
2108,1.5136898,1.5136898
2109,1.51202,1.51202
2110,1.5103428,1.5103428
2111,1.5086589,1.5086589
2112,1.5069692,1.5069692
2113,1.5052716,1.5052716
2114,1.5035678,1.5035678
2115,1.5018572,1.5018572
2116,1.5001386,1.5001386
2117,1.4984143,1.4984143
2118,1.4966835,1.4966835
2119,1.494945,1.494945
2120,1.4931996,1.4931996
2121,1.4914474,1.4914474
2122,1.4896876,1.4896876
2123,1.4879206,1.4879206
2124,1.4861465,1.4861465
2125,1.4843656,1.4843656
2126,1.4825768,1.4825768
2127,1.4807806,1.4807806
2128,1.4789773,1.4789773
2129,1.4771678,1.4771678
2130,1.4753497,1.4753497
2131,1.4735247,1.4735247
2132,1.4716914,1.4716914
2133,1.4698511,1.4698511
2134,1.468003,1.468003
2135,1.466147,1.466147
2136,1.4642841,1.4642841
2137,1.4624124,1.4624124
2138,1.4605346,1.4605346
2139,1.4586487,1.4586487
2140,1.4567534,1.4567534
2141,1.4548507,1.4548507
2142,1.4529403,1.4529403
2143,1.4510224,1.4510224
2144,1.4490957,1.4490957
2145,1.4471618,1.4471618
2146,1.44522,1.44522
2147,1.4432689,1.4432689
2148,1.4413103,1.4413103
2149,1.4393433,1.4393433
2150,1.4373676,1.4373676
2151,1.4353828,1.4353828
2152,1.433391,1.433391
2153,1.4313916,1.4313916
2154,1.4293823,1.4293823
2155,1.427364,1.427364
2156,1.4253384,1.4253384
2157,1.4233018,1.4233018
2158,1.4212595,1.4212595
2159,1.4192071,1.4192071
2160,1.4171458,1.4171458
2161,1.4150766,1.4150766
2162,1.4129977,1.4129977
2163,1.4109094,1.4109094
2164,1.4088129,1.4088129
2165,1.4067068,1.4067068
2166,1.404592,1.404592
2167,1.4024669,1.4024669
2168,1.4003338,1.4003338
2169,1.3981923,1.3981923
2170,1.3960403,1.3960403
2171,1.3938786,1.3938786
2172,1.3917072,1.3917072
2173,1.3895276,1.3895276
2174,1.3873386,1.3873386
2175,1.3851396,1.3851396
2176,1.3829306,1.3829306
2177,1.3807118,1.3807118
2178,1.3784826,1.3784826
2179,1.3762442,1.3762442
2180,1.3739969,1.3739969
2181,1.3717393,1.3717393
2182,1.3694718,1.3694718
2183,1.3671924,1.3671924
2184,1.3649048,1.3649048
2185,1.3626066,1.3626066
2186,1.3602989,1.3602989
2187,1.3579799,1.3579799
2188,1.355651,1.355651
2189,1.3533112,1.3533112
2190,1.3509613,1.3509613
2191,1.3486003,1.3486003
2192,1.3462291,1.3462291
2193,1.3438486,1.3438486
2194,1.341456,1.341456
2195,1.3390527,1.3390527
2196,1.3366393,1.3366393
2197,1.3342152,1.3342152
2198,1.3317788,1.3317788
2199,1.3293318,1.3293318
2200,1.3268751,1.3268751
2201,1.3244048,1.3244048
2202,1.3219248,1.3219248
2203,1.319433,1.319433
2204,1.316931,1.316931
2205,1.3144163,1.3144163
2206,1.3118906,1.3118906
2207,1.3093538,1.3093538
2208,1.3068043,1.3068043
2209,1.3042444,1.3042444
2210,1.3016726,1.3016726
2211,1.2990878,1.2990878
2212,1.2964928,1.2964928
2213,1.2938849,1.2938849
2214,1.2912642,1.2912642
2215,1.2886323,1.2886323
2216,1.2859883,1.2859883
2217,1.2833319,1.2833319
2218,1.280663,1.280663
2219,1.2779816,1.2779816
2220,1.2752882,1.2752882
2221,1.2725819,1.2725819
2222,1.2698644,1.2698644
2223,1.2671329,1.2671329
2224,1.2643877,1.2643877
2225,1.2616314,1.2616314
2226,1.258862,1.258862
2227,1.2560793,1.2560793
2228,1.2532834,1.2532834
2229,1.2504747,1.2504747
2230,1.2476532,1.2476532
2231,1.2448179,1.2448179
2232,1.2419685,1.2419685
2233,1.2391067,1.2391067
2234,1.2362314,1.2362314
2235,1.233342,1.233342
2236,1.2304397,1.2304397
2237,1.2275227,1.2275227
2238,1.224592,1.224592
2239,1.2216481,1.2216481
2240,1.218689,1.218689
2241,1.2157183,1.2157183
2242,1.2127318,1.2127318
2243,1.2097315,1.2097315
2244,1.2067161,1.2067161
2245,1.2036872,1.2036872
2246,1.2006427,1.2006427
2247,1.1975851,1.1975851
2248,1.1945121,1.1945121
2249,1.1914251,1.1914251
2250,1.1883224,1.1883224
2251,1.1852046,1.1852046
2252,1.1820731,1.1820731
2253,1.178926,1.178926
2254,1.1757637,1.1757637
2255,1.1725858,1.1725858
2256,1.1693931,1.1693931
2257,1.1661849,1.1661849
2258,1.1629611,1.1629611
2259,1.1597216,1.1597216
2260,1.1564676,1.1564676
2261,1.1531963,1.1531963
2262,1.14991,1.14991
2263,1.1466076,1.1466076
2264,1.143289,1.143289
2265,1.1399548,1.1399548
2266,1.1366045,1.1366045
2267,1.1332369,1.1332369
2268,1.1298542,1.1298542
2269,1.1264542,1.1264542
2270,1.1230384,1.1230384
2271,1.1196063,1.1196063
2272,1.1161562,1.1161562
2273,1.1126897,1.1126897
2274,1.1092062,1.1092062
2275,1.1057066,1.1057066
2276,1.1021888,1.1021888
2277,1.0986547,1.0986547
2278,1.0951031,1.0951031
2279,1.0915337,1.0915337
2280,1.0879469,1.0879469
2281,1.0843433,1.0843433
2282,1.0807215,1.0807215
2283,1.0770824,1.0770824
2284,1.0734252,1.0734252
2285,1.0697498,1.0697498
2286,1.0660563,1.0660563
2287,1.0623451,1.0623451
2288,1.0586157,1.0586157
2289,1.0548681,1.0548681
2290,1.0511013,1.0511013
2291,1.0473168,1.0473168
2292,1.0435137,1.0435137
2293,1.0396912,1.0396912
2294,1.0358509,1.0358509
2295,1.0319921,1.0319921
2296,1.0281135,1.0281135
2297,1.0242157,1.0242157
2298,1.020298,1.020298
2299,1.0163624,1.0163624
2300,1.0124078,1.0124078
2301,1.0084325,1.0084325
2302,1.0044382,1.0044382
2303,1.0004239,1.0004239
2304,0.9963902,0.9963902
2305,0.9923363,0.9923363
2306,0.98826355,0.98826355
2307,0.98416954,0.98416954
2308,0.98005635,0.98005635
2309,0.9759222,0.9759222
2310,0.97176856,0.97176856
2311,0.96759355,0.96759355
2312,0.9633983,0.9633983
2313,0.9591822,0.9591822
2314,0.9549469,0.9549469
2315,0.95068944,0.95068944
2316,0.94641113,0.94641113
2317,0.9421117,0.9421117
2318,0.9377916,0.9377916
2319,0.93345076,0.93345076
2320,0.9290881,0.9290881
2321,0.92470306,0.92470306
2322,0.9202977,0.9202977
2323,0.9158705,0.9158705
2324,0.91142184,0.91142184
2325,0.9069511,0.9069511
2326,0.9024583,0.9024583
2327,0.89794326,0.89794326
2328,0.8934077,0.8934077
2329,0.8888491,0.8888491
2330,0.88426834,0.88426834
2331,0.8796645,0.8796645
2332,0.87503844,0.87503844
2333,0.87039053,0.87039053
2334,0.8657199,0.8657199
2335,0.861026,0.861026
2336,0.8563091,0.8563091
2337,0.85156983,0.85156983
2338,0.84680784,0.84680784
2339,0.8420224,0.8420224
2340,0.83721375,0.83721375
2341,0.8323809,0.8323809
2342,0.8275257,0.8275257
2343,0.8226469,0.8226469
2344,0.8177445,0.8177445
2345,0.8128183,0.8128183
2346,0.8078675,0.8078675
2347,0.8028943,0.8028943
2348,0.79789704,0.79789704
2349,0.79287523,0.79287523
2350,0.7878292,0.7878292
2351,0.7827587,0.7827587
2352,0.777665,0.777665
2353,0.77254575,0.77254575
2354,0.76740205,0.76740205
2355,0.76223415,0.76223415
2356,0.757042,0.757042
2357,0.7518248,0.7518248
2358,0.74658275,0.74658275
2359,0.74131554,0.74131554
2360,0.7360227,0.7360227
2361,0.73070586,0.73070586
2362,0.72536385,0.72536385
2363,0.7199962,0.7199962
2364,0.7146025,0.7146025
2365,0.70918417,0.70918417
2366,0.7037407,0.7037407
2367,0.6982717,0.6982717
2368,0.69277585,0.69277585
2369,0.6872544,0.6872544
2370,0.68170816,0.68170816
2371,0.6761349,0.6761349
2372,0.6705362,0.6705362
2373,0.6649111,0.6649111
2374,0.65925986,0.65925986
2375,0.6535825,0.6535825
2376,0.6478788,0.6478788
2377,0.64214855,0.64214855
2378,0.63639235,0.63639235
2379,0.6306094,0.6306094
2380,0.6247989,0.6247989
2381,0.61896247,0.61896247
2382,0.6130994,0.6130994
2383,0.60720944,0.60720944
2384,0.60129195,0.60129195
2385,0.5953478,0.5953478
2386,0.58937675,0.58937675
2387,0.58337843,0.58337843
2388,0.5773526,0.5773526
2389,0.57129955,0.57129955
2390,0.56521946,0.56521946
2391,0.55911213,0.55911213
2392,0.55297685,0.55297685
2393,0.5468135,0.5468135
2394,0.54062337,0.54062337
2395,0.5344057,0.5344057
2396,0.5281595,0.5281595
2397,0.5218849,0.5218849
2398,0.5155835,0.5155835
2399,0.50925475,0.50925475
2400,0.50289667,0.50289667
2401,0.4965103,0.4965103
2402,0.4900961,0.4900961
2403,0.48365492,0.48365492
2404,0.47718439,0.47718439
2405,0.47068492,0.47068492
2406,0.4641575,0.4641575
2407,0.45760295,0.45760295
2408,0.45101857,0.45101857
2409,0.4444053,0.4444053
2410,0.43776405,0.43776405
2411,0.4310943,0.4310943
2412,0.42439526,0.42439526
2413,0.4176675,0.4176675
2414,0.41091156,0.41091156
2415,0.40412623,0.40412623
2416,0.3973115,0.3973115
2417,0.39046818,0.39046818
2418,0.38359642,0.38359642
2419,0.37669483,0.37669483
2420,0.36976376,0.36976376
2421,0.36280409,0.36280409
2422,0.35581523,0.35581523
2423,0.3487966,0.3487966
2424,0.34174863,0.34174863
2425,0.33467153,0.33467153
2426,0.32756546,0.32756546
2427,0.32042852,0.32042852
2428,0.3132626,0.3132626
2429,0.30606842,0.30606842
2430,0.29884338,0.29884338
2431,0.29158795,0.29158795
2432,0.28430435,0.28430435
2433,0.27699107,0.27699107
2434,0.26964587,0.26964587
2435,0.26227227,0.26227227
2436,0.2548699,0.2548699
2437,0.24743563,0.24743563
2438,0.23997171,0.23997171
2439,0.23247913,0.23247913
2440,0.2249561,0.2249561
2441,0.21740165,0.21740165
2442,0.20981781,0.20981781
2443,0.20220476,0.20220476
2444,0.19456054,0.19456054
2445,0.18688595,0.18688595
2446,0.1791815,0.1791815
2447,0.17144714,0.17144714
2448,0.16368198,0.16368198
2449,0.15588582,0.15588582
2450,0.1480607,0.1480607
2451,0.14020453,0.14020453
2452,0.13231717,0.13231717
2453,0.12440012,0.12440012
2454,0.11645288,0.11645288
2455,0.10847378,0.10847378
2456,0.10046502,0.10046502
2457,0.09242597,0.09242597
2458,0.08435534,0.08435534
2459,0.076255135,0.076255135
2460,0.068123035,0.068123035
2461,0.059960905,0.059960905
2462,0.051768012,0.051768012
2463,0.043544233,0.043544233
2464,0.03528961,0.03528961
2465,0.02700482,0.02700482
2466,0.018688112,0.018688112
2467,0.010341007,0.010341007
2468,0.0019634888,0.0019634888
2469,-0.00644557,-0.00644557
2470,-0.014885332,-0.014885332
2471,-0.02335565,-0.02335565
2472,-0.031857837,-0.031857837
2473,-0.0403904,-0.0403904
2474,-0.0489536,-0.0489536
2475,-0.057548236,-0.057548236
2476,-0.06617379,-0.06617379
2477,-0.07483046,-0.07483046
2478,-0.08351809,-0.08351809
2479,-0.092236646,-0.092236646
2480,-0.10098664,-0.10098664
2481,-0.10976741,-0.10976741
2482,-0.11857904,-0.11857904
2483,-0.12742165,-0.12742165
2484,-0.1362963,-0.1362963
2485,-0.14520015,-0.14520015
2486,-0.15413675,-0.15413675
2487,-0.16310441,-0.16310441
2488,-0.17210111,-0.17210111
2489,-0.18113168,-0.18113168
2490,-0.19019082,-0.19019082
2491,-0.19928198,-0.19928198
2492,-0.20840487,-0.20840487
2493,-0.21755676,-0.21755676
2494,-0.22674116,-0.22674116
2495,-0.23595637,-0.23595637
2496,-0.24520123,-0.24520123
2497,-0.2544791,-0.2544791
2498,-0.263786,-0.263786
2499,-0.2731228,-0.2731228


==> DR-example1/adaptive_DR_func_standard_plot_ex1.csv <==
epoch,Functional error_standard
0,2.3386297
1,2.2882493
2,2.237893
3,2.1893442
4,2.1426752
5,2.098104
6,2.0567462
7,2.0194535
8,1.9844081
9,1.9529562
10,1.9249378
11,1.9008896
12,1.8801411
13,1.8626622
14,1.8484154
15,1.8369175
16,1.8280822
17,1.8224256
18,1.8199085
19,1.8204337
20,1.8231757
21,1.8279666
22,1.8351545
23,1.8438896
24,1.8539808
25,1.8651093
26,1.8771771
27,1.8897166
28,1.9026395
29,1.9160128
30,1.9296992
31,1.9433253
32,1.95628
33,1.9694325
34,1.9819598
35,1.993451
36,2.0037615
37,2.0130055
38,2.0215018
39,2.029177
40,2.0356119
41,2.0406868
42,2.0445998
43,2.0477712
44,2.0501854
45,2.0516267
46,2.0523767
47,2.0530121
48,2.0534885
49,2.054092
50,2.0543795
51,2.0544376
52,2.0549107
53,2.0556026
54,2.056369
55,2.0572224
56,2.058607
57,2.0602474
58,2.0624475
59,2.0649772
60,2.0679436
61,2.0710187
62,2.0741193
63,2.0776274
64,2.081622
65,2.086017
66,2.0906632
67,2.095665
68,2.100798
69,2.105941
70,2.1108623
71,2.1155245
72,2.1199124
73,2.1243165
74,2.1284485
75,2.1323614
76,2.1361318
77,2.1396036
78,2.142725
79,2.1455827
80,2.1484547
81,2.151108
82,2.1534133
83,2.1556203
84,2.157507
85,2.159348
86,2.1610653
87,2.1628776
88,2.1647246
89,2.166727
90,2.1688218
91,2.1711237
92,2.1736214
93,2.1760833
94,2.1786475
95,2.1812065
96,2.1836705
97,2.1861029
98,2.188608
99,2.1910932
100,2.1934803
101,2.19578
102,2.1981
103,2.200481
104,2.2026935
105,2.2048905
106,2.2068331
107,2.2087646
108,2.2106164
109,2.2121112
110,2.2134907
111,2.2149036
112,2.2162728
113,2.2176087
114,2.218875
115,2.2200177
116,2.2211177
117,2.2223089
118,2.2236269
119,2.2250404
120,2.2264836
121,2.228061
122,2.2297156
123,2.2313452
124,2.233138
125,2.2348387
126,2.2364035
127,2.2382052
128,2.2398574
129,2.2415159
130,2.2430127
131,2.2444742
132,2.2457983
133,2.2468574
134,2.2478695
135,2.24891
136,2.2499955
137,2.250906
138,2.2517395
139,2.2523613
140,2.252904
141,2.2532942
142,2.2536292
143,2.254142
144,2.2549682
145,2.2558653
146,2.2568405
147,2.258038
148,2.2589765
149,2.2598526
150,2.2609513
151,2.2618408
152,2.2625012
153,2.26321
154,2.2640753
155,2.2650027
156,2.2657645
157,2.2664568
158,2.2671614
159,2.2676063
160,2.2679884
161,2.2683947
162,2.268879
163,2.2695086
164,2.2700417
165,2.2704298
166,2.2708328
167,2.2710161
168,2.2711558
169,2.271541
170,2.2719572
171,2.2723134
172,2.2727237
173,2.273183
174,2.2736228
175,2.2739038
176,2.2743835
177,2.2747188
178,2.275063
179,2.2754638
180,2.2758722
181,2.2764375
182,2.2769601
183,2.2776117
184,2.278112
185,2.2786968
186,2.2792308
187,2.2798889
188,2.280567
189,2.2812252
190,2.2815802
191,2.2817671
192,2.2819157
193,2.2821486
194,2.282342
195,2.2825975
196,2.282864
197,2.2830958
198,2.2832944
199,2.283409
200,2.2834108
201,2.2835581
202,2.283796
203,2.2840648
204,2.2843883
205,2.2848725
206,2.2854435
207,2.286081
208,2.286581
209,2.2870562
210,2.2875874
211,2.287895
212,2.28799
213,2.2881572
214,2.2881703
215,2.2880704
216,2.2881134
217,2.2881994
218,2.2882323
219,2.2882845
220,2.2883325
221,2.288546
222,2.2886105
223,2.2887301
224,2.288807
225,2.2888691
226,2.2889764
227,2.2892513
228,2.289581
229,2.2898633
230,2.2901478
231,2.290437
232,2.2907412
233,2.2909167
234,2.2910767
235,2.2912984
236,2.2915745
237,2.2917807
238,2.2918901
239,2.2919753
240,2.2921116
241,2.2922044
242,2.2923243
243,2.292367
244,2.2922833
245,2.2921731
246,2.2921033
247,2.2920332
248,2.2919564
249,2.291964
250,2.292038
251,2.2920947
252,2.292139
253,2.2921326
254,2.2920914
255,2.2920353
256,2.291941
257,2.2919555
258,2.2920933
259,2.2921882
260,2.2923596
261,2.2925224
262,2.2926025
263,2.2925982
264,2.2926118
265,2.2926478
266,2.2927089
267,2.29274
268,2.2927194
269,2.2926075
270,2.2924445
271,2.2923315
272,2.2922597
273,2.2921934
274,2.292077
275,2.2919695
276,2.2918983
277,2.2919257
278,2.2919207
279,2.291913
280,2.291809
281,2.2917793
282,2.2917016
283,2.2916539
284,2.2916424
285,2.2915425
286,2.2914069
287,2.2912955
288,2.2912273
289,2.2911303
290,2.2910752
291,2.2910745
292,2.2910674
293,2.2910721
294,2.2911077
295,2.2911155
296,2.2910478
297,2.2909856
298,2.2908425
299,2.2906704
300,2.2904985
301,2.2902706
302,2.2900338
303,2.289829
304,2.2896051
305,2.2893894
306,2.2891273
307,2.2889218
308,2.2887788
309,2.2886624
310,2.2886093
311,2.2885463
312,2.2885246
313,2.2885141
314,2.2884567
315,2.2883353
316,2.2881885
317,2.2880354
318,2.2879107
319,2.2877948
320,2.2876408
321,2.287438
322,2.2872014
323,2.2869112
324,2.2866287
325,2.2864425
326,2.2862792
327,2.2860785
328,2.285931
329,2.2858245
330,2.2856917
331,2.2855644
332,2.2854264
333,2.285223
334,2.285066
335,2.2849028
336,2.2847
337,2.2845235
338,2.284387
339,2.284185
340,2.2839699
341,2.283709
342,2.2834177
343,2.2830913
344,2.2827787
345,2.282524
346,2.2823157
347,2.282152
348,2.2819967
349,2.2818487
350,2.281677
351,2.2814837
352,2.281327
353,2.2811625
354,2.2810042
355,2.2808113
356,2.280553
357,2.2803
358,2.2800112
359,2.2797585
360,2.2795196
361,2.2792165
362,2.2788873
363,2.278563
364,2.278233
365,2.277958
366,2.2777398
367,2.2775793
368,2.2774441
369,2.2773082
370,2.2771678
371,2.277036
372,2.2768908
373,2.2766922
374,2.276493
375,2.2762828
376,2.2760725
377,2.275877
378,2.2756212
379,2.2753026
380,2.2749643
381,2.2746532
382,2.2743847
383,2.2741256
384,2.2738528
385,2.2735827
386,2.2733033
387,2.2730725
388,2.2729323
389,2.272746
390,2.2725003
391,2.2722726
392,2.2720015
393,2.2717185
394,2.2715006
395,2.271201
396,2.2709265
397,2.2707286
398,2.270498
399,2.2702558
400,2.2699974
401,2.269741
402,2.2695134
403,2.2693102
404,2.2690563
405,2.268805
406,2.2685583
407,2.2682474
408,2.267872
409,2.2675784
410,2.2673101
411,2.267047
412,2.2668262
413,2.2666147
414,2.2663615
415,2.2661662
416,2.26596
417,2.2657142
418,2.2654562
419,2.2651725
420,2.2649164
421,2.2646346
422,2.2644012
423,2.264178
424,2.2639797
425,2.2637515
426,2.2635286
427,2.2632885
428,2.2630496
429,2.2627957
430,2.2624493
431,2.262132
432,2.2618241
433,2.2614813
434,2.2611763
435,2.2608943
436,2.260568
437,2.260274
438,2.2600913
439,2.2599423
440,2.2598238
441,2.2596586
442,2.2593932
443,2.2591085
444,2.2588205
445,2.2585506
446,2.2581844
447,2.2578866
448,2.2575629
449,2.2572672
450,2.2570026
451,2.2568302
452,2.2567039
453,2.2565355
454,2.2563365
455,2.2561316
456,2.2558725
457,2.255621
458,2.2553468
459,2.2550836
460,2.254826
461,2.2545736
462,2.2543583
463,2.2541173
464,2.2539086
465,2.253805
466,2.253632
467,2.2533875
468,2.253081
469,2.252662
470,2.252276
471,2.2519066
472,2.251475
473,2.2511268
474,2.250799
475,2.2504916
476,2.2502809
477,2.2501566
478,2.2501078
479,2.2500482
480,2.249906
481,2.249812
482,2.2497113
483,2.249598
484,2.24941
485,2.2491608
486,2.248863
487,2.2485445
488,2.2481732
489,2.2477384
490,2.247309
491,2.2468636
492,2.2464056
493,2.2459524
494,2.2455757
495,2.245247
496,2.2450058
497,2.2448473
498,2.244682
499,2.2445447
500,2.244416
501,2.2442794
502,2.24419
503,2.2440379
504,2.2438762
505,2.2435787
506,2.2432146
507,2.2428503
508,2.2425315
509,2.2422037
510,2.2419484
511,2.2416575
512,2.2413716
513,2.2411265
514,2.2408633
515,2.2406523
516,2.2403781
517,2.2401752
518,2.2399905
519,2.239812
520,2.2396653
521,2.239496
522,2.2392507
523,2.2390158
524,2.2387302
525,2.2384517
526,2.2381492
527,2.2377763
528,2.2373822
529,2.2370377
530,2.236697
531,2.2364383
532,2.2362106
533,2.236022
534,2.2358253
535,2.2356308
536,2.2354062
537,2.2352183
538,2.2350516
539,2.2348666
540,2.2347507
541,2.2344964
542,2.234214
543,2.2338543
544,2.233505
545,2.2331698
546,2.2328408
547,2.2325175
548,2.2321827
549,2.2319412
550,2.2316658
551,2.2314441
552,2.2312653
553,2.2311778
554,2.231033
555,2.2309363
556,2.2308145
557,2.2307305
558,2.2306192
559,2.230357
560,2.2300084
561,2.2294984
562,2.228947
563,2.2284546
564,2.2279913
565,2.227657
566,2.2273786
567,2.2271693
568,2.2269948
569,2.2269397
570,2.2268786
571,2.226878
572,2.2268355
573,2.2266545
574,2.2264435
575,2.226263
576,2.2259972
577,2.225606
578,2.2251766
579,2.2247381
580,2.22433
581,2.2239707
582,2.223571
583,2.2232184
584,2.2229335
585,2.2227492
586,2.2226224
587,2.2224462
588,2.2222493
589,2.22197
590,2.2218153
591,2.2217004
592,2.2216587
593,2.2215495
594,2.2213926
595,2.2211437
596,2.2209117
597,2.220583
598,2.22029
599,2.2200048
600,2.2198002
601,2.2195234
602,2.219191
603,2.2188208
604,2.2183754
605,2.2179303
606,2.217441
607,2.2171028
608,2.2168062
609,2.2165573
610,2.2164383
611,2.216372
612,2.2164211
613,2.2163143
614,2.2161736
615,2.2161043
616,2.2159414
617,2.2157295
618,2.2154229
619,2.2151067
620,2.214732
621,2.2143667
622,2.2140548
623,2.2137375
624,2.2134259
625,2.213213
626,2.2130864
627,2.2130296
628,2.2129662
629,2.2129736
630,2.212993
631,2.2129853
632,2.2128246
633,2.212387
634,2.211878
635,2.2113113
636,2.2106745
637,2.2102244
638,2.2097676
639,2.2093987
640,2.20909
641,2.2088602
642,2.2087593
643,2.2087533
644,2.208873
645,2.2089663
646,2.2089348
647,2.2088573
648,2.2086098
649,2.2082338
650,2.207852
651,2.2074766
652,2.2070558
653,2.2067935
654,2.206579
655,2.2063427
656,2.2061048
657,2.2058964
658,2.205781
659,2.205597
660,2.2053504
661,2.2051082
662,2.204871
663,2.204614
664,2.2044055
665,2.204073
666,2.203662
667,2.2032282
668,2.202865
669,2.2026558
670,2.2025259
671,2.2025752
672,2.202744
673,2.2029686
674,2.2030618
675,2.2031343
676,2.2028408
677,2.202524
678,2.2019663
679,2.2013521
680,2.200822
681,2.2003121
682,2.199921
683,2.1996293
684,2.1993124
685,2.199144
686,2.1991656
687,2.1994712
688,2.1997724
689,2.1998334
690,2.1997523
691,2.1993356
692,2.198754
693,2.1979737
694,2.1972668
695,2.196798
696,2.1964586
697,2.1960757
698,2.1958501
699,2.1957982
700,2.1957283
701,2.195733
702,2.1957593
703,2.1957083
704,2.1956923
705,2.1957014
706,2.1957192
707,2.195606
708,2.1952734
709,2.1947572
710,2.194278
711,2.1936994
712,2.193111
713,2.1926916
714,2.192539
715,2.1923902
716,2.192182
717,2.192035
718,2.1919832
719,2.1919534
720,2.1918528
721,2.1915698
722,2.1913502
723,2.1912766
724,2.191231
725,2.19125
726,2.1911366
727,2.1909611
728,2.19064
729,2.1904309
730,2.190217
731,2.18991
732,2.18964
733,2.189436
734,2.1893198
735,2.1892292
736,2.188985
737,2.1887212
738,2.1884048
739,2.1881309
740,2.1877387
741,2.1875198
742,2.1872666
743,2.1870031
744,2.186699
745,2.1864028
746,2.1863031
747,2.1861439
748,2.186212
749,2.186271
750,2.1863258
751,2.1862261
752,2.186128
753,2.18598
754,2.1858375
755,2.185662
756,2.1854343
757,2.1851149
758,2.1845767
759,2.1841123
760,2.183504
761,2.1829898
762,2.182626
763,2.1825688
764,2.1824892
765,2.1824994
766,2.1825538
767,2.1827307
768,2.182883
769,2.182818
770,2.1825557
771,2.1822207
772,2.1820223
773,2.1817758
774,2.18142
775,2.1809194
776,2.1803317
777,2.179765
778,2.1793356
779,2.178994
780,2.1788816
781,2.1788166
782,2.1788187
783,2.1789942
784,2.179225
785,2.1793995
786,2.1794188
787,2.1791708
788,2.1788642
789,2.178373
790,2.1777499
791,2.177167
792,2.176592
793,2.1763105
794,2.1762216
795,2.176184
796,2.1762984
797,2.176689
798,2.1769733
799,2.1770039
800,2.1769881
801,2.1767316
802,2.1762252
803,2.1758425
804,2.1753678
805,2.1747139
806,2.1741223
807,2.1735475
808,2.1730826
809,2.172887
810,2.172925
811,2.1733103
812,2.1737294
813,2.1743562
814,2.174861
815,2.1750326
816,2.1749282
817,2.174466
818,2.1736615
819,2.1726937
820,2.171659
821,2.1707563
822,2.1702814
823,2.1700826
824,2.1701734
825,2.1705875
826,2.1710024
827,2.171143
828,2.171114
829,2.1711202
830,2.1709924
831,2.1707852
832,2.1703553
833,2.1698039
834,2.169418
835,2.1688898
836,2.1684976
837,2.1682289
838,2.1682675
839,2.168326
840,2.1684668
841,2.1685069
842,2.1684716
843,2.1685858
844,2.1687107
845,2.1685946
846,2.16851
847,2.168062
848,2.167676
849,2.1672685
850,2.1670241
851,2.167041
852,2.166964
853,2.1667924
854,2.1664827
855,2.1661017
856,2.1657238
857,2.1652455
858,2.164878
859,2.1647506
860,2.1650708
861,2.165414
862,2.1658137
863,2.1661663
864,2.16635
865,2.166209
866,2.1658514
867,2.165203
868,2.164309
869,2.1632817
870,2.1624103
871,2.161858
872,2.1614928
873,2.1615376
874,2.161924
875,2.1623018
876,2.1627498
877,2.1631074
878,2.163261
879,2.1632233
880,2.1632113
881,2.1628861
882,2.1622932
883,2.161713
884,2.161188
885,2.1607308
886,2.1602738
887,2.1598582
888,2.1596282
889,2.1596699
890,2.1598337
891,2.1599684
892,2.1601894
893,2.1603012
894,2.160301
895,2.1601825
896,2.1598523
897,2.1593676
898,2.1588042
899,2.158283
900,2.1577842
901,2.1573558
902,2.1570013
903,2.1567914
904,2.1571255
905,2.157435
906,2.1579258
907,2.1585467
908,2.1589665
909,2.1590033
910,2.1586182
911,2.1581073
912,2.157307
913,2.156518
914,2.1558855
915,2.1552804
916,2.1550508
917,2.15488
918,2.1549957
919,2.1552963
920,2.1556451
921,2.1558325
922,2.1559591
923,2.1560886
924,2.1561213
925,2.1559408
926,2.1555586
927,2.1550076
928,2.1544273
929,2.1538594
930,2.1534982
931,2.153258
932,2.15319
933,2.1534576
934,2.1540492
935,2.1544175
936,2.1546786
937,2.1546206
938,2.154283
939,2.153573
940,2.152846
941,2.1522603
942,2.151522
943,2.1511903
944,2.1508837
945,2.1508338
946,2.1508887
947,2.1510484
948,2.1512146
949,2.151521
950,2.1516733
951,2.151458
952,2.1510143
953,2.1505463
954,2.1498377
955,2.149138
956,2.1488426
957,2.1491573
958,2.1494083
959,2.1496148
960,2.1497874
961,2.1498034
962,2.1499765
963,2.1500845
964,2.1502469
965,2.1501637
966,2.150047
967,2.1495037
968,2.1490326
969,2.148438
970,2.1478121
971,2.147542
972,2.147443
973,2.1476655
974,2.1479926
975,2.1480968
976,2.1480205
977,2.1476724
978,2.147421
979,2.147538
980,2.147508
981,2.1474268
982,2.1472673
983,2.1470833
984,2.1469233
985,2.1466968
986,2.1463645
987,2.1458943
988,2.145505
989,2.1453488
990,2.1453269
991,2.1454
992,2.1454763
993,2.1454194
994,2.1454713
995,2.1454692
996,2.145351
997,2.1451752
998,2.1451566
999,2.144977
1000,2.1448812
1001,2.1447961
1002,2.144825
1003,2.1445262
1004,2.1442754
1005,2.1442056
1006,2.1438751
1007,2.1436336
1008,2.1435266
1009,2.143489
1010,2.143776
1011,2.1441145
1012,2.1442115
1013,2.1445322
1014,2.1444094
1015,2.1443245
1016,2.1438334
1017,2.1432712
1018,2.1426566
1019,2.1420922
1020,2.1414266
1021,2.1409407
1022,2.1407704
1023,2.1408722
1024,2.1411803
1025,2.1415231
1026,2.1416235
1027,2.1412337
1028,2.140885
1029,2.1407435
1030,2.1408596
1031,2.141086
1032,2.1413596
1033,2.1416433
1034,2.1417348
1035,2.141703
1036,2.1414368
1037,2.1413314
1038,2.1410027
1039,2.1405993
1040,2.1402297
1041,2.1395917
1042,2.1391134
1043,2.13863
1044,2.138422
1045,2.1386797
1046,2.138748
1047,2.1388443
1048,2.1393526
1049,2.1396067
1050,2.1397626
1051,2.1400409
1052,2.1403248
1053,2.1403105
1054,2.14026
1055,2.1398654
1056,2.1389172
1057,2.1378112
1058,2.1364055
1059,2.1355515
1060,2.1356335
1061,2.1360564
1062,2.1368477
1063,2.137761
1064,2.138455
1065,2.1387756
1066,2.1389496
1067,2.1386304
1068,2.1380446
1069,2.1370573
1070,2.1364446
1071,2.1358652
1072,2.135287
1073,2.1352224
1074,2.1355512
1075,2.1362307
1076,2.136605
1077,2.136834
1078,2.136923
1079,2.137042
1080,2.137096
1081,2.1368222
1082,2.13635
1083,2.1357212
1084,2.1351547
1085,2.1348608
1086,2.1344745
1087,2.1341112
1088,2.1339824
1089,2.1337683
1090,2.1338031
1091,2.1338985
1092,2.1341252
1093,2.1343923
1094,2.134531
1095,2.1346018
1096,2.134518
1097,2.1341667
1098,2.133528
1099,2.1329424
1100,2.1320786
1101,2.131613
1102,2.1314745
1103,2.1319115
1104,2.1323986
1105,2.1327193
1106,2.133407
1107,2.134281
1108,2.1350014
1109,2.135436
1110,2.1354182
1111,2.1348817
1112,2.1339424
1113,2.1328404
1114,2.1318944
1115,2.130827
1116,2.129993
1117,2.129645
1118,2.1301746
1119,2.130794
1120,2.131454
1121,2.1320963
1122,2.132368
1123,2.1323812
1124,2.1321282
1125,2.1316838
1126,2.1313415
1127,2.1310391
1128,2.130811
1129,2.1305156
1130,2.1305814
1131,2.1309516
1132,2.1309772
1133,2.1306555
1134,2.1300642
1135,2.129263
1136,2.128406
1137,2.127514
1138,2.127139
1139,2.1276207
1140,2.128432
1141,2.1294603
1142,2.1302743
1143,2.130835
1144,2.1308784
1145,2.130818
1146,2.1303983
1147,2.1298008
1148,2.1289334
1149,2.1281462
1150,2.127194
1151,2.1267693
1152,2.1268847
1153,2.1272392
1154,2.1277497
1155,2.1284513
1156,2.1292198
1157,2.1298575
1158,2.130064
1159,2.129897
1160,2.129516
1161,2.128769
1162,2.128042
1163,2.127625
1164,2.1272125
1165,2.127233
1166,2.1271205
1167,2.126858
1168,2.1269243
1169,2.126563
1170,2.126352
1171,2.1261482
1172,2.12607
1173,2.1258633
1174,2.1257493
1175,2.1260457
1176,2.1264195
1177,2.1269855
1178,2.127077
1179,2.1269562
1180,2.126377
1181,2.1256104
1182,2.1250362
1183,2.124296
1184,2.123857
1185,2.123611
1186,2.1240053
1187,2.124524
1188,2.1249251
1189,2.1253283
1190,2.1256669
1191,2.1259408
1192,2.1260438
1193,2.125982
1194,2.125704
1195,2.125017
1196,2.124346
1197,2.1236095
1198,2.1230118
1199,2.1232014
1200,2.123479
1201,2.1243503
1202,2.1251175
1203,2.1253264
1204,2.1252885
1205,2.124851
1206,2.1242707
1207,2.1238117
1208,2.1234257
1209,2.1231794
1210,2.123202
1211,2.1239002
1212,2.124876
1213,2.125651
1214,2.1258075
1215,2.125472
1216,2.124697
1217,2.123859
1218,2.1227
1219,2.121842
1220,2.1218116
1221,2.1222372
1222,2.122818
1223,2.1231112
1224,2.1232495
1225,2.1231306
1226,2.122421
1227,2.1218224
1228,2.1210597
1229,2.1206748
1230,2.1205647
1231,2.1206436
1232,2.1210704
1233,2.1214764
1234,2.122046
1235,2.1221578
1236,2.1222107
1237,2.1222312
1238,2.1223433
1239,2.1226301
1240,2.122446
1241,2.1220756
1242,2.121641
1243,2.1211338
1244,2.1211524
1245,2.1208375
1246,2.1200478
1247,2.1198337
1248,2.1200101
1249,2.120273
1250,2.1203809
1251,2.120875
1252,2.1212084
1253,2.121321
1254,2.1210709
1255,2.1205106
1256,2.1199477
1257,2.1193297
1258,2.1186955
1259,2.1183124
1260,2.1181865
1261,2.1183352
1262,2.118735
1263,2.1192138
1264,2.1200876
1265,2.1209645
1266,2.121182
1267,2.121396
1268,2.1211097
1269,2.1204371
1270,2.1197174
1271,2.1190095
1272,2.1184773
1273,2.1179776
1274,2.117796
1275,2.1180794
1276,2.1188605
1277,2.1196272
1278,2.12019
1279,2.1205432
1280,2.1202948
1281,2.1195896
1282,2.1191435
1283,2.1182573
1284,2.117387
1285,2.1166875
1286,2.1162243
1287,2.116364
1288,2.1166997
1289,2.1171472
1290,2.117712
1291,2.1182997
1292,2.1188335
1293,2.1192234
1294,2.1189523
1295,2.1184602
1296,2.1172867
1297,2.1158276
1298,2.114649
1299,2.1142247
1300,2.1147232
1301,2.1155875
1302,2.1163855
1303,2.1172864
1304,2.1175473
1305,2.117664
1306,2.1178026
1307,2.1177487
1308,2.1178577
1309,2.1177154
1310,2.1174722
1311,2.1165433
1312,2.1155777
1313,2.1148214
1314,2.1143887
1315,2.114152
1316,2.1141653
1317,2.1142426
1318,2.114229
1319,2.114235
1320,2.1146514
1321,2.1150172
1322,2.1157188
1323,2.116658
1324,2.1169515
1325,2.1171782
1326,2.11718
1327,2.1169806
1328,2.1164215
1329,2.1156652
1330,2.1144788
1331,2.1138115
1332,2.1133606
1333,2.1131673
1334,2.113327
1335,2.1135838
1336,2.114087
1337,2.1146512
1338,2.1149433
1339,2.1154106
1340,2.1155598
1341,2.115509
1342,2.1151438
1343,2.1146233
1344,2.114138
1345,2.1133885
1346,2.1129863
1347,2.113112
1348,2.1132436
1349,2.1134667
1350,2.1133387
1351,2.1136405
1352,2.1138108
1353,2.1136942
1354,2.1139314
1355,2.1140296
1356,2.1140249
1357,2.1139708
1358,2.1139858
1359,2.1137924
1360,2.1133373
1361,2.1127505
1362,2.1124692
1363,2.112272
1364,2.1120815
1365,2.1121519
1366,2.1123385
1367,2.112821
1368,2.113059
1369,2.113069
1370,2.113195
1371,2.1134622
1372,2.1132536
1373,2.112919
1374,2.1125395
1375,2.112035
1376,2.1112432
1377,2.1107082
1378,2.1105163
1379,2.110873
1380,2.1119027
1381,2.1131492
1382,2.1140196
1383,2.1141632
1384,2.1136556
1385,2.1131608
1386,2.1126895
1387,2.111965
1388,2.111249
1389,2.110212
1390,2.1095793
1391,2.109023
1392,2.1093068
1393,2.1101823
1394,2.1113262
1395,2.1122353
1396,2.1129
1397,2.1125462
1398,2.111409
1399,2.1104891
1400,2.1098626
1401,2.1090426
1402,2.1087806
1403,2.108846
1404,2.1092615
1405,2.1100888
1406,2.1110432
1407,2.1116095
1408,2.1115873
1409,2.1119275
1410,2.1122665
1411,2.1122043
1412,2.1119502
1413,2.1116216
1414,2.1111994
1415,2.1106105
1416,2.1097257
1417,2.1085532
1418,2.1075659
1419,2.1068738
1420,2.1071758
1421,2.1080544
1422,2.109318
1423,2.1103232
1424,2.1108153
1425,2.110794
1426,2.1104674
1427,2.109251
1428,2.1083252
1429,2.1076214
1430,2.107225
1431,2.1070368
1432,2.107224
1433,2.1073205
1434,2.1077647
1435,2.1074324
1436,2.1075368
1437,2.1079013
1438,2.1088572
1439,2.109306
1440,2.110062
1441,2.110436
1442,2.1101277
1443,2.10944
1444,2.1083457
1445,2.1076224
1446,2.10702
1447,2.1066644
1448,2.106867
1449,2.1077168
1450,2.1082702
1451,2.1089401
1452,2.1089637
1453,2.1087244
1454,2.1085536
1455,2.1081476
1456,2.1076157
1457,2.1065223
1458,2.1059496
1459,2.1056402
1460,2.1058545
1461,2.106118
1462,2.1062489
1463,2.1066797
1464,2.1067417
1465,2.1067283
1466,2.1068134
1467,2.1071196
1468,2.1075337
1469,2.1080704
1470,2.1085753
1471,2.1087418
1472,2.1084163
1473,2.1079853
1474,2.1075191
1475,2.1071124
1476,2.1070225
1477,2.1068325
1478,2.1065323
1479,2.1057673
1480,2.1054795
1481,2.1049974
1482,2.104896
1483,2.1048625
1484,2.1052315
1485,2.1059608
1486,2.106993
1487,2.1073363
1488,2.1071713
1489,2.1069553
1490,2.1064777
1491,2.105927
1492,2.1055083
1493,2.104624
1494,2.1040142
1495,2.1043913
1496,2.1050746
1497,2.105525
1498,2.106021
1499,2.1067436
1500,2.107293
1501,2.1071181
1502,2.106342
1503,2.1050868
1504,2.1036725
1505,2.1031456
1506,2.1034458
1507,2.1035619
1508,2.1038136
1509,2.1041312
1510,2.1043606
1511,2.1043835
1512,2.1047554
1513,2.1054127
1514,2.1060941
1515,2.1062663
1516,2.1057234
1517,2.1050072
1518,2.1048098
1519,2.1042287
1520,2.103722
1521,2.103118
1522,2.1030848
1523,2.103431
1524,2.1042933
1525,2.104871
1526,2.1054554
1527,2.105719
1528,2.1049552
1529,2.1037896
1530,2.1022458
1531,2.1012967
1532,2.1015573
1533,2.1022465
1534,2.1034074
1535,2.1047852
1536,2.1059268
1537,2.106973
1538,2.1069946
1539,2.1057396
1540,2.1037302
1541,2.1019168
1542,2.1007853
1543,2.0999756
1544,2.0999744
1545,2.1009018
1546,2.1025648
1547,2.104358
1548,2.1052413
1549,2.10582
1550,2.1058564
1551,2.105233
1552,2.1036396
1553,2.101907
1554,2.10108
1555,2.1003077
1556,2.100107
1557,2.10084
1558,2.102164
1559,2.1028304
1560,2.1037257
1561,2.1035392
1562,2.1030157
1563,2.1020849
1564,2.101461
1565,2.1014478
1566,2.1014817
1567,2.1015487
1568,2.102054
1569,2.101885
1570,2.101478
1571,2.1008883
1572,2.1008282
1573,2.10116
1574,2.101619
1575,2.1021917
1576,2.1022096
1577,2.1022522
1578,2.1021624
1579,2.1017244
1580,2.1009514
1581,2.1002007
1582,2.0996876
1583,2.0993483
1584,2.099584
1585,2.1005359
1586,2.101593
1587,2.1022732
1588,2.1025634
1589,2.1025307
1590,2.1017964
1591,2.1009
1592,2.099873
1593,2.0989273
1594,2.0986931
1595,2.0991185
1596,2.1000292
1597,2.10056
1598,2.100594
1599,2.1008422
1600,2.1006858
1601,2.1009793
1602,2.101383
1603,2.1015909
1604,2.101479
1605,2.1006098
1606,2.0997703
1607,2.0988874
1608,2.0983107
1609,2.0977492
1610,2.0983531
1611,2.0993638
1612,2.099626
1613,2.0995462
1614,2.0993745
1615,2.0993075
1616,2.099375
1617,2.0989058
1618,2.0986934
1619,2.0989473
1620,2.0994656
1621,2.0993896
1622,2.0995681
1623,2.0995343
1624,2.0997531
1625,2.099684
1626,2.0995202
1627,2.0990927
1628,2.0983708
1629,2.097636
1630,2.0967822
1631,2.0963361
1632,2.0968661
1633,2.098459
1634,2.0997105
1635,2.1003928
1636,2.0997837
1637,2.0986483
1638,2.097085
1639,2.0955727
1640,2.094734
1641,2.0952168
1642,2.0965989
1643,2.0985732
1644,2.1000142
1645,2.1003757
1646,2.099904
1647,2.098753
1648,2.0972044
1649,2.095356
1650,2.0939233
1651,2.0938702
1652,2.0945952
1653,2.0956523
1654,2.0966017
1655,2.0977993
1656,2.0987027
1657,2.098576
1658,2.0980449
1659,2.096873
1660,2.0958393
1661,2.0957308
1662,2.0957866
1663,2.0966313
1664,2.097196
1665,2.097995
1666,2.0989063
1667,2.098752
1668,2.0977848
1669,2.0963984
1670,2.095013
1671,2.0946577
1672,2.0946655
1673,2.095224
1674,2.095581
1675,2.0953772
1676,2.0951915
1677,2.0952375
1678,2.0958776
1679,2.0964081
1680,2.097068
1681,2.097369
1682,2.0974586
1683,2.097094
1684,2.0965335
1685,2.095907
1686,2.0955303
1687,2.0951996
1688,2.0946567
1689,2.094132
1690,2.093734
1691,2.0937717
1692,2.0943239
1693,2.0947955
1694,2.0953677
1695,2.095611
1696,2.0959375
1697,2.096141
1698,2.0961637
1699,2.095707
1700,2.094594
1701,2.0936515
1702,2.0925617
1703,2.0925019
1704,2.0925589
1705,2.0927393
1706,2.0938063
1707,2.0949202
1708,2.0951061
1709,2.0949674
1710,2.094868
1711,2.0945086
1712,2.0939212
1713,2.0934815
1714,2.0933392
1715,2.0934126
1716,2.0934584
1717,2.0930336
1718,2.0927198
1719,2.092965
1720,2.0932708
1721,2.0930192
1722,2.0930014
1723,2.0926995
1724,2.0922513
1725,2.0922406
1726,2.0923889
1727,2.0924892
1728,2.0923233
1729,2.0925057
1730,2.0930722
1731,2.0934775
1732,2.0933235
1733,2.0934079
1734,2.0927854
1735,2.092121
1736,2.0918884
1737,2.0908847
1738,2.0907464
1739,2.0906966
1740,2.0908384
1741,2.091054
1742,2.0915897
1743,2.09237
1744,2.0926304
1745,2.0929954
1746,2.0930114
1747,2.0930986
1748,2.0923507
1749,2.09148
1750,2.090505
1751,2.0898676
1752,2.08964
1753,2.0896752
1754,2.090262
1755,2.090808
1756,2.091293
1757,2.091496
1758,2.091954
1759,2.0920064
1760,2.0914655
1761,2.090062
1762,2.08893
1763,2.088731
1764,2.088779
1765,2.0896726
1766,2.0906098
1767,2.0911374
1768,2.0911093
1769,2.0909436
1770,2.0905614
1771,2.0897753
1772,2.0888286
1773,2.0877352
1774,2.0874236
1775,2.0881104
1776,2.0890937
1777,2.090124
1778,2.0908673
1779,2.0911505
1780,2.0907893
1781,2.089576
1782,2.0889077
1783,2.088448
1784,2.0879617
1785,2.087754
1786,2.0876706
1787,2.0880456
1788,2.0884705
1789,2.0895574
1790,2.0906627
1791,2.091393
1792,2.0910437
1793,2.0900073
1794,2.0885675
1795,2.087726
1796,2.0872009
1797,2.0867422
1798,2.086989
1799,2.0872371
1800,2.0873475
1801,2.0869615
1802,2.0872552
1803,2.0877352
1804,2.0884666
1805,2.0886996
1806,2.0886796
1807,2.0882967
1808,2.088361
1809,2.0890355
1810,2.0898263
1811,2.0900528
1812,2.0894365
1813,2.0883892
1814,2.087007
1815,2.0859945
1816,2.0850682
1817,2.085017
1818,2.085209
1819,2.0859232
1820,2.0870414
1821,2.0876484
1822,2.0878034
1823,2.087375
1824,2.0868633
1825,2.0863638
1826,2.0854826
1827,2.0852017
1828,2.085446
1829,2.0858867
1830,2.0865395
1831,2.0860903
1832,2.085729
1833,2.085542
1834,2.085184
1835,2.0852206
1836,2.0850043
1837,2.0848377
1838,2.0857325
1839,2.0862958
1840,2.0871763
1841,2.0869231
1842,2.0866783
1843,2.0864437
1844,2.086658
1845,2.086489
1846,2.0861156
1847,2.0863569
1848,2.0863576
1849,2.0858474
1850,2.0850937
1851,2.0847275
1852,2.084997
1853,2.0856073
1854,2.085837
1855,2.0854251
1856,2.0842519
1857,2.0830986
1858,2.0829198
1859,2.0836127
1860,2.0842996
1861,2.0850105
1862,2.0853183
1863,2.0852447
1864,2.0849144
1865,2.0846798
1866,2.0836854
1867,2.0825846
1868,2.0815492
1869,2.0815182
1870,2.0828412
1871,2.0846965
1872,2.0860488
1873,2.085814
1874,2.0848532
1875,2.083516
1876,2.0826073
1877,2.08217
1878,2.081673
1879,2.0821393
1880,2.0828838
1881,2.0834525
1882,2.083992
1883,2.0840466
1884,2.0846426
1885,2.0848591
1886,2.0842166
1887,2.0830035
1888,2.0814724
1889,2.0806022
1890,2.0803351
1891,2.080527
1892,2.081553
1893,2.0836108
1894,2.085239
1895,2.0859764
1896,2.0851393
1897,2.0829046
1898,2.0800939
1899,2.0787969
1900,2.0784097
1901,2.078866
1902,2.080221
1903,2.0823805
1904,2.0838418
1905,2.0846515
1906,2.0843818
1907,2.0833905
1908,2.081623
1909,2.0803175
1910,2.079833
1911,2.0800323
1912,2.0805874
1913,2.081695
1914,2.0826695
1915,2.0827808
1916,2.0825038
1917,2.081438
1918,2.08061
1919,2.080206
1920,2.078264
1921,2.0771415
1922,2.077557
1923,2.07866
1924,2.0801444
1925,2.0806813
1926,2.0800946
1927,2.0798738
1928,2.0796459
1929,2.079537
1930,2.0793211
1931,2.0795174
1932,2.0798576
1933,2.0802543
1934,2.0805562
1935,2.0800543
1936,2.0794342
1937,2.0786958
1938,2.0786927
1939,2.079178
1940,2.0800514
1941,2.0802736
1942,2.0799937
1943,2.0791678
1944,2.078508
1945,2.0782483
1946,2.0773833
1947,2.0773463
1948,2.077199
1949,2.0773764
1950,2.0780036
1951,2.0785332
1952,2.0795584
1953,2.0795903
1954,2.0789237
1955,2.0783904
1956,2.0777805
1957,2.0779376
1958,2.0788445
1959,2.0793726
1960,2.0795193
1961,2.0792837
1962,2.078921
1963,2.078998
1964,2.0785513
1965,2.0779684
1966,2.0779784
1967,2.0778117
1968,2.0781646
1969,2.0787241
1970,2.0798416
1971,2.079893
1972,2.0788229
1973,2.0769565
1974,2.0756793
1975,2.074994
1976,2.0750606
1977,2.0759268
1978,2.0773077
1979,2.0782602
1980,2.078217
1981,2.0773723
1982,2.0762155
1983,2.0756748
1984,2.0753074
1985,2.0750072
1986,2.0749032
1987,2.0760806
1988,2.0768209
1989,2.0767896
1990,2.0770683
1991,2.0777478
1992,2.0773256
1993,2.0764434
1994,2.0755022
1995,2.07445
1996,2.0732694
1997,2.0724638
1998,2.0732155
1999,2.0738573
2000,2.074618
2001,2.0755405
2002,2.076414
2003,2.077064
2004,2.0771844
2005,2.0761278
2006,2.0741544
2007,2.0729675
2008,2.072737
2009,2.0729775
2010,2.0725605
2011,2.0729773
2012,2.0745926
2013,2.0765321
2014,2.0773444
2015,2.0770352
2016,2.0756717
2017,2.073275
2018,2.0719016
2019,2.0713773
2020,2.0715668
2021,2.0714037
2022,2.0721323
2023,2.073124
2024,2.0743313
2025,2.0742657
2026,2.0736628
2027,2.0727036
2028,2.0718772
2029,2.070946
2030,2.0709815
2031,2.0715885
2032,2.0720723
2033,2.0728204
2034,2.0736382
2035,2.074402
2036,2.0739486
2037,2.073262
2038,2.0708725
2039,2.0686047
2040,2.0676775
2041,2.068378
2042,2.0701632
2043,2.0714934
2044,2.072677
2045,2.073132
2046,2.073434
2047,2.0724018
2048,2.0707235
2049,2.0698695
2050,2.0699337
2051,2.0703444
2052,2.0704846
2053,2.0723212
2054,2.0735896
2055,2.0732756
2056,2.0719519
2057,2.0691772
2058,2.0681713
2059,2.0676713
2060,2.0683644
2061,2.0699887
2062,2.0712855
2063,2.0720592
2064,2.071879
2065,2.0704007
2066,2.0687656
2067,2.0678816
2068,2.067321
2069,2.0678215
2070,2.0689652
2071,2.0704536
2072,2.0702996
2073,2.0692039
2074,2.0679262
2075,2.0672648
2076,2.0671108
2077,2.067737
2078,2.0684087
2079,2.06911
2080,2.0689695
2081,2.068639
2082,2.0690234
2083,2.0696673
2084,2.0695233
2085,2.068849
2086,2.0683022
2087,2.0674505
2088,2.0670393
2089,2.0674753
2090,2.0675263
2091,2.0672495
2092,2.0670555
2093,2.0668588
2094,2.065767
2095,2.065821
2096,2.0661888
2097,2.0666497
2098,2.0670097
2099,2.0669227
2100,2.0661848
2101,2.0658534
2102,2.065772
2103,2.0660262
2104,2.0669265
2105,2.067364
2106,2.0669363
2107,2.0657465
2108,2.0649738
2109,2.0653086
2110,2.0653172
2111,2.0647507
2112,2.0650394
2113,2.0662096
2114,2.067269
2115,2.067564
2116,2.0670204
2117,2.066018
2118,2.064943
2119,2.0639925
2120,2.0636005
2121,2.0638862
2122,2.064598
2123,2.064554
2124,2.0639865
2125,2.0630014
2126,2.0622284
2127,2.062265
2128,2.0624366
2129,2.0626416
2130,2.062652
2131,2.0629086
2132,2.0634007
2133,2.0644233
2134,2.0653038
2135,2.065356
2136,2.0648918
2137,2.0636394
2138,2.0624492
2139,2.0615418
2140,2.0616705
2141,2.0618496
2142,2.062673
2143,2.063862
2144,2.0644944
2145,2.065079
2146,2.0654962
2147,2.065397
2148,2.0646966
2149,2.0629897
2150,2.0609174
2151,2.0599592
2152,2.0601408
2153,2.0606496
2154,2.061447
2155,2.0623474
2156,2.062331
2157,2.0617177
2158,2.0607786
2159,2.0605159
2160,2.0604718
2161,2.060236
2162,2.0597034
2163,2.059805
2164,2.0605981
2165,2.0614007
2166,2.0617247
2167,2.0613396
2168,2.0608344
2169,2.0605555
2170,2.0603442
2171,2.0606532
2172,2.0611422
2173,2.0624416
2174,2.0631046
2175,2.063245
2176,2.0626276
2177,2.0608096
2178,2.0581272
2179,2.055921
2180,2.0551763
2181,2.0562274
2182,2.0578578
2183,2.0600939
2184,2.0618346
2185,2.0625112
2186,2.0614576
2187,2.0592449
2188,2.0566716
2189,2.0546196
2190,2.054134
2191,2.055865
2192,2.058371
2193,2.0607965
2194,2.0618708
2195,2.0611525
2196,2.059152
2197,2.0575285
2198,2.0560293
2199,2.0552516
2200,2.0552065
2201,2.0561574
2202,2.057569
2203,2.058538
2204,2.0584
2205,2.0575588
2206,2.0570424
2207,2.056768
2208,2.0570025
2209,2.0564704
2210,2.0549288
2211,2.0547514
2212,2.055218
2213,2.0560718
2214,2.0571952
2215,2.0581927
2216,2.05823
2217,2.0568633
2218,2.0558689
2219,2.0547376
2220,2.0539055
2221,2.0528324
2222,2.0520191
2223,2.052687
2224,2.0541081
2225,2.0544105
2226,2.0549903
2227,2.0553834
2228,2.0547206
2229,2.0534122
2230,2.0529094
2231,2.0529375
2232,2.0525203
2233,2.05234
2234,2.0516024
2235,2.051548
2236,2.052615
2237,2.0538242
2238,2.0546885
2239,2.0541015
2240,2.0528588
2241,2.052003
2242,2.0508113
2243,2.0499587
2244,2.0501525
2245,2.0497334
2246,2.0488045
2247,2.0484369
2248,2.0496933
2249,2.0508695
2250,2.051545
2251,2.0519862
2252,2.0516808
2253,2.0518157
2254,2.0507953
2255,2.049685
2256,2.0491338
2257,2.0490327
2258,2.0499494
2259,2.0516818
2260,2.0529454
2261,2.0533288
2262,2.0524056
2263,2.050567
2264,2.0481396
2265,2.046565
2266,2.0469482
2267,2.0483603
2268,2.050842
2269,2.0526037
2270,2.0530617
2271,2.0518103
2272,2.0506163
2273,2.0491302
2274,2.047876
2275,2.0462544
2276,2.0453258
2277,2.0456774
2278,2.0475724
2279,2.049066
2280,2.050508
2281,2.0508265
2282,2.0502987
2283,2.0471356
2284,2.0443864
2285,2.0419812
2286,2.041837
2287,2.044736
2288,2.048969
2289,2.0521057
2290,2.0528822
2291,2.0511649
2292,2.0479455
2293,2.0447817
2294,2.0419612
2295,2.040882
2296,2.041177
2297,2.043498
2298,2.0469224
2299,2.04963
2300,2.0508564
2301,2.0498638
2302,2.0467272
2303,2.043014
2304,2.040376
2305,2.039532
2306,2.0406184
2307,2.0433013
2308,2.045536
2309,2.047057
2310,2.0469928
2311,2.0462966
2312,2.0444605
2313,2.0428987
2314,2.0427475
2315,2.043485
2316,2.0453236
2317,2.0459745
2318,2.0444374
2319,2.0425732
2320,2.0400753
2321,2.0390232
2322,2.0395837
2323,2.0416198
2324,2.0442493
2325,2.0461917
2326,2.0469992
2327,2.0452201
2328,2.0429673
2329,2.0413573
2330,2.0399683
2331,2.0402005
2332,2.0410628
2333,2.0411978
2334,2.0404046
2335,2.0402527
2336,2.0407689
2337,2.0417595
2338,2.0429134
2339,2.0421114
2340,2.0411417
2341,2.0408185
2342,2.0416265
2343,2.042186
2344,2.041322
2345,2.0402255
2346,2.0403707
2347,2.0397694
2348,2.03804
2349,2.0374517
2350,2.0378234
2351,2.0379407
2352,2.0390263
2353,2.040125
2354,2.0402162
2355,2.040124
2356,2.038731
2357,2.0367832
2358,2.0357125
2359,2.0352552
2360,2.036101
2361,2.0372782
2362,2.0377684
2363,2.0380979
2364,2.03808
2365,2.0380614
2366,2.0379467
2367,2.0376966
2368,2.0369782
2369,2.0364034
2370,2.0349321
2371,2.034273
2372,2.0336556
2373,2.0339563
2374,2.034158
2375,2.0350707
2376,2.0360048
2377,2.036499
2378,2.0372717
2379,2.0361152
2380,2.0348158
2381,2.0337298
2382,2.0327659
2383,2.031914
2384,2.0320196
2385,2.032985
2386,2.034424
2387,2.035173
2388,2.0354087
2389,2.0344849
2390,2.0333745
2391,2.0317724
2392,2.0305717
2393,2.0317433
2394,2.0336971
2395,2.034963
2396,2.0350814
2397,2.0328984
2398,2.0311584
2399,2.030105
2400,2.03077
2401,2.0317924
2402,2.0326996
2403,2.0331488
2404,2.0334687
2405,2.0337543
2406,2.03372
2407,2.0318484
2408,2.029235
2409,2.027949
2410,2.027853
2411,2.0287206
2412,2.0301826
2413,2.030176
2414,2.0304081
2415,2.030218
2416,2.0294943
2417,2.0296519
2418,2.0308473
2419,2.0299296
2420,2.0284
2421,2.0271513
2422,2.0259116
2423,2.0252347
2424,2.0255287
2425,2.0262876
2426,2.0279331
2427,2.0301745
2428,2.031545
2429,2.0306435
2430,2.0286794
2431,2.026667
2432,2.0246465
2433,2.0239518
2434,2.0252235
2435,2.027577
2436,2.029749
2437,2.0295734
2438,2.0274668
2439,2.0253658
2440,2.0243208
2441,2.0231466
2442,2.0229
2443,2.0237937
2444,2.0250752
2445,2.0259483
2446,2.0261507
2447,2.0248055
2448,2.0238216
2449,2.023388
2450,2.0234008
2451,2.0241256
2452,2.0250845
2453,2.0238566
2454,2.0222604
2455,2.0209632
2456,2.0203316
2457,2.021092
2458,2.022148
2459,2.0232854
2460,2.0249066
2461,2.024476
2462,2.0226417
2463,2.0204535
2464,2.0181983
2465,2.0184755
2466,2.020426
2467,2.0220535
2468,2.0233293
2469,2.023948
2470,2.0235384
2471,2.021915
2472,2.0187984
2473,2.01715
2474,2.0171351
2475,2.0183513
2476,2.0202768
2477,2.0218031
2478,2.021496
2479,2.0197828
2480,2.01772
2481,2.0171158
2482,2.0171273
2483,2.0180237
2484,2.019661
2485,2.0198035
2486,2.019597
2487,2.0197427
2488,2.0202465
2489,2.0206788
2490,2.0194619
2491,2.0175247
2492,2.0164602
2493,2.015498
2494,2.0150595
2495,2.0159307
2496,2.0171814
2497,2.0178423
2498,2.0163727
2499,2.014803
2500,2.0131602
2501,2.0120423
2502,2.0124545
2503,2.013626
2504,2.0160763
2505,2.0180714
2506,2.0188742
2507,2.0163674
2508,2.013463
2509,2.0115936
2510,2.0113232
2511,2.0124073
2512,2.0143826
2513,2.01651
2514,2.0160816
2515,2.0154145
2516,2.013262
2517,2.0104914
2518,2.0094407
2519,2.0094237
2520,2.0119581
2521,2.0150564
2522,2.0160325
2523,2.0146601
2524,2.012224
2525,2.0101671
2526,2.0079122
2527,2.007306
2528,2.0085309
2529,2.0114238
2530,2.014689
2531,2.0147343
2532,2.0131347
2533,2.0107386
2534,2.007751
2535,2.0061052
2536,2.0065062
2537,2.0094569
2538,2.0118773
2539,2.0123513
2540,2.0111196
2541,2.0085714
2542,2.0050957
2543,2.0037994
2544,2.0036626
2545,2.0052722
2546,2.0085151
2547,2.009747
2548,2.0087838
2549,2.0073807
2550,2.0054734
2551,2.004176
2552,2.0031557
2553,2.0036426
2554,2.0037541
2555,2.0053735
2556,2.006716
2557,2.0060859
2558,2.0045483
2559,2.0030646
2560,2.002517
2561,2.002428
2562,2.0031295
2563,2.004318
2564,2.0042014
2565,2.0035691
2566,2.0022948
2567,2.0015578
2568,2.001093
2569,2.0008335
2570,2.0018387
2571,2.0024412
2572,2.0028558
2573,2.0016625
2574,2.0008032
2575,2.0007894
2576,2.0007982
2577,2.000196
2578,1.9990916
2579,1.9983898
2580,1.9980574
2581,1.9984376
2582,1.9979763
2583,1.9974074
2584,1.9973191
2585,1.9971918
2586,1.9974494
2587,1.9969759
2588,1.9971192
2589,1.997762
2590,1.9978155
2591,1.9967098
2592,1.9958191
2593,1.9955125
2594,1.9954914
2595,1.9949033
2596,1.99415
2597,1.9940153
2598,1.9942881
2599,1.9944166
2600,1.9949849
2601,1.9957898
2602,1.9952096
2603,1.9940805
2604,1.9932786
2605,1.9929477
2606,1.9933192
2607,1.993547
2608,1.993262
2609,1.9927639
2610,1.9914219
2611,1.9903225
2612,1.9908227
2613,1.992008
2614,1.9926692
2615,1.9922653
2616,1.9919398
2617,1.9906386
2618,1.9898309
2619,1.9900852
2620,1.9906893
2621,1.9902476
2622,1.9900452
2623,1.9895618
2624,1.98927
2625,1.9887512
2626,1.9891127
2627,1.9906883
2628,1.9912043
2629,1.990364
2630,1.9889007
2631,1.9872408
2632,1.9851464
2633,1.9848602
2634,1.9852549
2635,1.9868673
2636,1.9884001
2637,1.9895291
2638,1.9895216
2639,1.988685
2640,1.9870374
2641,1.984344
2642,1.9820533
2643,1.9821385
2644,1.983198
2645,1.9858856
2646,1.9862057
2647,1.9851832
2648,1.9831525
2649,1.9815474
2650,1.9810225
2651,1.9807248
2652,1.9814973
2653,1.9828997
2654,1.983581
2655,1.9830348
2656,1.982138
2657,1.9817636
2658,1.9805654
2659,1.9797989
2660,1.978673
2661,1.9777915
2662,1.978584
2663,1.9796175
2664,1.9802022
2665,1.9805546
2666,1.9803741
2667,1.9795899
2668,1.9778509
2669,1.9765126
2670,1.9753021
2671,1.9756922
2672,1.9763693
2673,1.9766409
2674,1.9770875
2675,1.9763775
2676,1.9763845
2677,1.9746593
2678,1.9735631
2679,1.974339
2680,1.9759495
2681,1.9769113
2682,1.976506
2683,1.9740644
2684,1.9709598
2685,1.9705244
2686,1.9722158
2687,1.9732301
2688,1.9730198
2689,1.9727067
2690,1.9718196
2691,1.9703283
2692,1.9701973
2693,1.969752
2694,1.9705539
2695,1.9703948
2696,1.9701288
2697,1.969351
2698,1.9687529
2699,1.9691504
2700,1.9694437
2701,1.9695997
2702,1.9691627
2703,1.9672648
2704,1.9658967
2705,1.9645907
2706,1.9640564
2707,1.9646268
2708,1.9659504
2709,1.9662808
2710,1.9648993
2711,1.9644331
2712,1.9643155
2713,1.9650383
2714,1.9645933
2715,1.9627868
2716,1.9609436
2717,1.9602228
2718,1.9609731
2719,1.9630045
2720,1.9645438
2721,1.9636923
2722,1.9619306
2723,1.9586766
2724,1.9572133
2725,1.9577278
2726,1.9609724
2727,1.9630139
2728,1.9627781
2729,1.960159
2730,1.9562782
2731,1.9536856
2732,1.9551584
2733,1.9572858
2734,1.959576
2735,1.9606923
2736,1.9596218
2737,1.957398
2738,1.954071
2739,1.952739
2740,1.953583
2741,1.9553378
2742,1.9570644
2743,1.9569073
2744,1.9550391
2745,1.9519109
2746,1.94989
2747,1.9507748
2748,1.9538457
2749,1.9571563
2750,1.957296
2751,1.9537653
2752,1.9491467
2753,1.9467063
2754,1.9476154
2755,1.9510958
2756,1.9542266
2757,1.9536326
2758,1.9508865
2759,1.9476022
2760,1.946971
2761,1.9462299
2762,1.9463471
2763,1.9483476
2764,1.9496095
2765,1.950152
2766,1.9484092
2767,1.9456515
2768,1.9437708
2769,1.9420037
2770,1.9431802
2771,1.9450567
2772,1.9463384
2773,1.9460834
2774,1.9456681
2775,1.9434665
2776,1.9406229
2777,1.9390119
2778,1.9388171
2779,1.9407368
2780,1.9439306
2781,1.9445828
2782,1.9430608
2783,1.9394495
2784,1.9360443
2785,1.9363304
2786,1.9376285
2787,1.9384888
2788,1.9395036
2789,1.9405593
2790,1.9398589
2791,1.9383836
2792,1.9360011
2793,1.9331673
2794,1.9321587
2795,1.9338639
2796,1.9369279
2797,1.9376433
2798,1.9358106
2799,1.9325293
2800,1.9307476
2801,1.9302509
2802,1.9308548
2803,1.9328638
2804,1.9346259
2805,1.9332696
2806,1.9322524
2807,1.9306383
2808,1.929407
2809,1.9291546
2810,1.9288604
2811,1.9288495
2812,1.9289268
2813,1.9289334
2814,1.9288222
2815,1.9280753
2816,1.9259694
2817,1.9248637
2818,1.9241492
2819,1.9243633
2820,1.9245296
2821,1.9248505
2822,1.9258956
2823,1.9261252
2824,1.9245363
2825,1.9221689
2826,1.9210792
2827,1.9212981
2828,1.9209048
2829,1.9201084
2830,1.9201301
2831,1.9210664
2832,1.9202719
2833,1.920064
2834,1.9189767
2835,1.9176757
2836,1.9165645
2837,1.9171321
2838,1.9188617
2839,1.9203987
2840,1.9191625
2841,1.9155704
2842,1.9128217
2843,1.9116896
2844,1.9124441
2845,1.9149171
2846,1.9160329
2847,1.9145788
2848,1.912419
2849,1.9107244
2850,1.9097534
2851,1.9101924
2852,1.9111807
2853,1.911618
2854,1.9122558
2855,1.9123431
2856,1.9112777
2857,1.9096236
2858,1.9074124
2859,1.9053658
2860,1.9041039
2861,1.905601
2862,1.9079491
2863,1.908903
2864,1.9074445
2865,1.9029795
2866,1.9009253
2867,1.9013486
2868,1.9035237
2869,1.9062623
2870,1.9071023
2871,1.9059354
2872,1.9017066
2873,1.8977091
2874,1.8962573
2875,1.8980505
2876,1.9010336
2877,1.9032398
2878,1.9023588
2879,1.899645
2880,1.8971012
2881,1.8953563
2882,1.8961604
2883,1.8987209
2884,1.9000126
2885,1.8990567
2886,1.8954592
2887,1.8912159
2888,1.8892828
2889,1.8911774
2890,1.895172
2891,1.8972652
2892,1.8956137
2893,1.8913816
2894,1.8863096
2895,1.8845114
2896,1.8863239
2897,1.8891817
2898,1.8905593
2899,1.8902322
2900,1.8880244
2901,1.8863081
2902,1.8852931
2903,1.8833097
2904,1.8833091
2905,1.884551
2906,1.8860283
2907,1.886176
2908,1.8836544
2909,1.8823047
2910,1.8811779
2911,1.8809403
2912,1.8812186
2913,1.8821852
2914,1.8808419
2915,1.8789794
2916,1.8790989
2917,1.8791956
2918,1.8772837
2919,1.8748657
2920,1.8737069
2921,1.873206
2922,1.8741997
2923,1.8755392
2924,1.875786
2925,1.8756807
2926,1.8748517
2927,1.8721874
2928,1.8688724
2929,1.8676186
2930,1.868002
2931,1.8701515
2932,1.871008
2933,1.8721689
2934,1.8703588
2935,1.8676679
2936,1.8642573
2937,1.8628014
2938,1.8626192
2939,1.864331
2940,1.8653096
2941,1.8658936
2942,1.8657217
2943,1.8635881
2944,1.8597229
2945,1.8569816
2946,1.8562043
2947,1.8584914
2948,1.8610474
2949,1.8607863
2950,1.8587621
2951,1.856884
2952,1.8543618
2953,1.8539076
2954,1.8535703
2955,1.8552508
2956,1.8546404
2957,1.8536588
2958,1.8520375
2959,1.8511021
2960,1.8511071
2961,1.8519737
2962,1.852761
2963,1.8514687
2964,1.8470526
2965,1.8447484
2966,1.8450501
2967,1.8474934
2968,1.8496876
2969,1.8489317
2970,1.8472605
2971,1.844324
2972,1.8419969
2973,1.8398253
2974,1.8401304
2975,1.8425994
2976,1.8443639
2977,1.8442217
2978,1.8408393
2979,1.8377297
2980,1.836621
2981,1.8379642
2982,1.8406029
2983,1.8406634
2984,1.8379654
2985,1.8354322
2986,1.8337661
2987,1.8339417
2988,1.834265
2989,1.8338146
2990,1.8325924
2991,1.8312359
2992,1.829501
2993,1.8283013
2994,1.8289603
2995,1.8293937
2996,1.8277644
2997,1.826465
2998,1.8247827
2999,1.8227789
3000,1.8232071
3001,1.8235538
3002,1.8245187
3003,1.8234065
3004,1.8215923
3005,1.8195012
3006,1.8176513
3007,1.8169017
3008,1.8184199
3009,1.819622
3010,1.8201528
3011,1.8174458
3012,1.8134196
3013,1.810998
3014,1.8110818
3015,1.8139133
3016,1.8165594
3017,1.8156431
3018,1.8124329
3019,1.8094646
3020,1.8074774
3021,1.8064259
3022,1.8067988
3023,1.8084782
3024,1.8097891
3025,1.8093154
3026,1.8060113
3027,1.8020939
3028,1.7993352
3029,1.8003292
3030,1.8019654
3031,1.8018318
3032,1.8003074
3033,1.7967657
3034,1.7950504
3035,1.796557
3036,1.7977911
3037,1.7980516
3038,1.7957994
3039,1.7942646
3040,1.7926823
3041,1.7903818
3042,1.788617
3043,1.790277
3044,1.7921119
3045,1.7915468
3046,1.7899516
3047,1.7862755
3048,1.7821946
3049,1.7818172
3050,1.7839695
3051,1.7864925
3052,1.7854028
3053,1.7838932
3054,1.7809148
3055,1.7798598
3056,1.7802849
3057,1.7807084
3058,1.7800983
3059,1.7786081
3060,1.7775042
3061,1.7753567
3062,1.7740523
3063,1.7726382
3064,1.7733514
3065,1.7731785
3066,1.7724619
3067,1.7705305
3068,1.7697594
3069,1.769042
3070,1.7688557
3071,1.767223
3072,1.7644788
3073,1.7626365
3074,1.7615162
3075,1.7624098
3076,1.7632447
3077,1.763401
3078,1.7634864
3079,1.7614493
3080,1.7578133
3081,1.7556968
3082,1.7550819
3083,1.7568564
3084,1.7592607
3085,1.7565761
3086,1.7526735
3087,1.749163
3088,1.7481548
3089,1.749233
3090,1.7517023
3091,1.7511473
3092,1.7468065
3093,1.743383
3094,1.7431107
3095,1.7424867
3096,1.7436279
3097,1.7435883
3098,1.7414262
3099,1.738857
3100,1.7368412
3101,1.735671
3102,1.7356733
3103,1.7348266
3104,1.7328414
3105,1.7313474
3106,1.7318696
3107,1.7320609
3108,1.7318621
3109,1.7296436
3110,1.7272869
3111,1.7260871
3112,1.7258946
3113,1.7254816
3114,1.7235478
3115,1.721049
3116,1.719265
3117,1.7188115
3118,1.7207845
3119,1.7222531
3120,1.72094
3121,1.7168783
3122,1.7123622
3123,1.7099742
3124,1.7102596
3125,1.7128978
3126,1.7146634
3127,1.7124854
3128,1.7099499
3129,1.7055632
3130,1.7038617
3131,1.7048764
3132,1.7069439
3133,1.7067837
3134,1.7048826
3135,1.7013543
3136,1.6995455
3137,1.6986555
3138,1.6986722
3139,1.7000954
3140,1.7001148
3141,1.6975877
3142,1.693443
3143,1.6900394
3144,1.6900814
3145,1.691358
3146,1.6915088
3147,1.6904002
3148,1.6893826
3149,1.6866671
3150,1.6833805
3151,1.681443
3152,1.6833193
3153,1.6864022
3154,1.6863825
3155,1.6822937
3156,1.6771239
3157,1.6751529
3158,1.6763924
3159,1.6783369
3160,1.6775119
3161,1.6743453
3162,1.6703879
3163,1.6675318
3164,1.6680909
3165,1.6690536
3166,1.6688099
3167,1.6692016
3168,1.6659838
3169,1.6626323
3170,1.6618581
3171,1.6620401
3172,1.660655
3173,1.6595441
3174,1.6577553
3175,1.6551131
3176,1.6529832
3177,1.6531885
3178,1.6542016
3179,1.6546154
3180,1.653212
3181,1.6516244
3182,1.6496062
3183,1.6455524
3184,1.6432503
3185,1.6446481
3186,1.6460046
3187,1.6451994
3188,1.6416641
3189,1.6378578
3190,1.6369009
3191,1.6378677
3192,1.6386539
3193,1.6373407
3194,1.6359501
3195,1.6323664
3196,1.6301119
3197,1.6294012
3198,1.6278452
3199,1.6270679
3200,1.6264652
3201,1.6270173
3202,1.6254767
3203,1.6229212
3204,1.619554
3205,1.6184032
3206,1.6189017
3207,1.6178356
3208,1.616157
3209,1.6139697
3210,1.611669
3211,1.6114639
3212,1.611423
3213,1.6115406
3214,1.608759
3215,1.60589
3216,1.6029978
3217,1.601864
3218,1.601313
3219,1.6015894
3220,1.6015646
3221,1.6004434
3222,1.5978566
3223,1.5956106
3224,1.5945525
3225,1.5936513
3226,1.5911728
3227,1.589347
3228,1.5883763
3229,1.5882882
3230,1.5873582
3231,1.5843127
3232,1.582388
3233,1.5824885
3234,1.582457
3235,1.5813088
3236,1.5790664
3237,1.5752723
3238,1.5732507
3239,1.573961
3240,1.5760134
3241,1.5757402
3242,1.5705829
3243,1.5672956
3244,1.5659841
3245,1.5658973
3246,1.5653968
3247,1.5640903
3248,1.5612135
3249,1.5599527
3250,1.5594372
3251,1.5584888
3252,1.5573013
3253,1.5540627
3254,1.5526011
3255,1.5537347
3256,1.5537157
3257,1.5522777
3258,1.5477535
3259,1.5434308
3260,1.5424068
3261,1.5438856
3262,1.5450823
3263,1.5443691
3264,1.539402
3265,1.5354062
3266,1.5326419
3267,1.5345757
3268,1.5365092
3269,1.5357085
3270,1.5313295
3271,1.5261744
3272,1.5236588
3273,1.5234889
3274,1.5231127
3275,1.5251327
3276,1.524379
3277,1.5203652
3278,1.5162492
3279,1.5136898
3280,1.5163767
3281,1.5191344
3282,1.5189606
3283,1.513507
3284,1.5078238
3285,1.5049419
3286,1.5066547
3287,1.5084846
3288,1.5063599
3289,1.5022486
3290,1.4992073
3291,1.4976603
3292,1.498218
3293,1.4978256
3294,1.4956183
3295,1.4927623
3296,1.4908378
3297,1.4897829
3298,1.4890432
3299,1.4870756
3300,1.4856657
3301,1.485047
3302,1.4854169
3303,1.4816166
3304,1.4785284
3305,1.4760219
3306,1.4760886
3307,1.4753498
3308,1.4734317
3309,1.4722743
3310,1.4690021
3311,1.4670979
3312,1.4656283
3313,1.4646788
3314,1.4646115
3315,1.4629406
3316,1.4589503
3317,1.4572022
3318,1.457176
3319,1.4576474
3320,1.4564192
3321,1.4533545
3322,1.4501792
3323,1.4488453
3324,1.4493718
3325,1.4476454
3326,1.444695
3327,1.442247
3328,1.4418794
3329,1.4409701
3330,1.4385922
3331,1.4359721
3332,1.4335907
3333,1.4314111
3334,1.4309839
3335,1.4296119
3336,1.4263451
3337,1.424338
3338,1.4249138
3339,1.4249191
3340,1.4238617
3341,1.4211273
3342,1.4182726
3343,1.4166032
3344,1.413714
3345,1.4129843
3346,1.4129263
3347,1.4114965
3348,1.4090743
3349,1.4048065
3350,1.403501
3351,1.4047098
3352,1.4040017
3353,1.4004636
3354,1.3954896
3355,1.3936461
3356,1.3939644
3357,1.3937787
3358,1.3921568
3359,1.3898336
3360,1.3887329
3361,1.3871936
3362,1.3864021
3363,1.3827308
3364,1.3792597
3365,1.3790259
3366,1.379413
3367,1.3795176
3368,1.3769927
3369,1.3733014
3370,1.3711205
3371,1.3710995
3372,1.3711404
3373,1.3695061
3374,1.3652655
3375,1.3604608
3376,1.3612534
3377,1.36374
3378,1.3628733
3379,1.3577083
3380,1.3530871
3381,1.3509637
3382,1.3517325
3383,1.3543886
3384,1.3538325
3385,1.3480394
3386,1.3420993
3387,1.340045
3388,1.3430542
3389,1.3459724
3390,1.3436611
3391,1.3362821
3392,1.3311373
3393,1.3304677
3394,1.3344133
3395,1.3360854
3396,1.3326187
3397,1.3278035
3398,1.3231713
3399,1.3198036
3400,1.3218974
3401,1.3233887
3402,1.3222406
3403,1.3187991
3404,1.3140526
3405,1.310069
3406,1.3115431
3407,1.3140042
3408,1.3140123
3409,1.3082341
3410,1.3000321
3411,1.2972134
3412,1.301713
3413,1.3059547
3414,1.3026787
3415,1.2942982
3416,1.28777
3417,1.2904296
3418,1.2959471
3419,1.2968189
3420,1.288692
3421,1.2810748
3422,1.2771245
3423,1.2819533
3424,1.2870269
3425,1.283809
3426,1.2751794
3427,1.2695899
3428,1.2702583
3429,1.274403
3430,1.2746872
3431,1.2696574
3432,1.264158
3433,1.260633
3434,1.2605207
3435,1.261749
3436,1.2620189
3437,1.2599981
3438,1.2576622
3439,1.2527341
3440,1.2509133
3441,1.2488914
3442,1.2483574
3443,1.2483239
3444,1.2467712
3445,1.2443585
3446,1.2437994
3447,1.2427874
3448,1.240594
3449,1.2391454
3450,1.2376951
3451,1.236181
3452,1.2337961
3453,1.2315822
3454,1.2276562
3455,1.2226297
3456,1.2243725
3457,1.2247537
3458,1.2230675
3459,1.2191168
3460,1.2157692
3461,1.2158525
3462,1.2189044
3463,1.2175021
3464,1.2097409
3465,1.2034686
3466,1.2033883
3467,1.2070758
3468,1.2085083
3469,1.2029129
3470,1.196399
3471,1.1940478
3472,1.1969507
3473,1.199864
3474,1.1961086
3475,1.1879141
3476,1.1822481
3477,1.1843079
3478,1.1900848
3479,1.1902764
3480,1.1820264
3481,1.1772975
3482,1.1784551
3483,1.1809596
3484,1.1808126
3485,1.1764024
3486,1.1698806
3487,1.1683855
3488,1.1717342
3489,1.1734948
3490,1.1683664
3491,1.1598566
3492,1.1566803
3493,1.1603693
3494,1.1647594
3495,1.1615738
3496,1.152299
3497,1.1470989
3498,1.1492506
3499,1.1535182
3500,1.154136
3501,1.1489888
3502,1.1408916
3503,1.1385244
3504,1.1401476
3505,1.1438103
3506,1.142132
3507,1.1347184
3508,1.1301745
3509,1.1293567
3510,1.1322877
3511,1.1324645
3512,1.1290088
3513,1.1222199
3514,1.1207285
3515,1.1236703
3516,1.1256577
3517,1.119969
3518,1.1150569
3519,1.1134166
3520,1.1153393
3521,1.1153857
3522,1.1122175
3523,1.1063272
3524,1.1040046
3525,1.1059618
3526,1.106778
3527,1.1050758
3528,1.1003053
3529,1.0947275
3530,1.0946704
3531,1.096207
3532,1.0970932
3533,1.094863
3534,1.0919343
3535,1.0893321
3536,1.0861723
3537,1.0845847
3538,1.0831525
3539,1.0819161
3540,1.0820111
3541,1.0816526
3542,1.0777034
3543,1.0702873
3544,1.067899
3545,1.0726597
3546,1.0752668
3547,1.0710645
3548,1.0639254
3549,1.0605563
3550,1.063301
3551,1.0666536
3552,1.0630496
3553,1.0553889
3554,1.0502286
3555,1.0541031
3556,1.0588353
3557,1.0555626
3558,1.0481412
3559,1.0432671
3560,1.0450336
3561,1.0492632
3562,1.050764
3563,1.0452051
3564,1.0383848
3565,1.0360326
3566,1.0379146
3567,1.040283
3568,1.0366727
3569,1.0301225
3570,1.0267926
3571,1.0274777
3572,1.0301579
3573,1.0295782
3574,1.0255693
3575,1.0191993
3576,1.0170698
3577,1.0200046
3578,1.021225
3579,1.0189972
3580,1.0154437
3581,1.0101036
3582,1.0100608
3583,1.0112439
3584,1.0111346
3585,1.0082661
3586,1.0048987
3587,1.0021682
3588,1.0019803
3589,1.0027808
3590,1.0019996
3591,0.9966706
3592,0.9927082
3593,0.9924434
3594,0.9944707
3595,0.9925307
3596,0.98781765
3597,0.98541355
3598,0.9855067
3599,0.9858239
3600,0.98506784
3601,0.9807656
3602,0.9778761
3603,0.97848266
3604,0.97767997
3605,0.97600484
3606,0.9759468
3607,0.9719014
3608,0.96945417
3609,0.97031665
3610,0.9713491
3611,0.96760595
3612,0.96474004
3613,0.96438396
3614,0.96343094
3615,0.9598067
3616,0.95794696
3617,0.9571705
3618,0.9573916
3619,0.9550705
3620,0.95046186
3621,0.9514407
3622,0.9518796
3623,0.94931614
3624,0.94402844
3625,0.94143707
3626,0.9426276
3627,0.9419252
3628,0.9387004
3629,0.9333084
3630,0.9324927
3631,0.9336313
3632,0.9319247
3633,0.93029827
3634,0.925362
3635,0.9245553
3636,0.9236345
3637,0.92373
3638,0.9217381
3639,0.91893315
3640,0.9166165
3641,0.9188044
3642,0.9144821
3643,0.91334426
3644,0.91005814
3645,0.9082126
3646,0.9088878
3647,0.9069455
3648,0.9044335
3649,0.90385985
3650,0.90291244
3651,0.899044
3652,0.897154
3653,0.8990866
3654,0.89890313
3655,0.8913864
3656,0.88774186
3657,0.89189595
3658,0.8939877
3659,0.8886207
3660,0.88244116
3661,0.88222486
3662,0.8842943
3663,0.88592184
3664,0.8806156
3665,0.8731577
3666,0.873843
3667,0.87496763
3668,0.874376
3669,0.8730247
3670,0.8707041
3671,0.8695152
3672,0.86731666
3673,0.8660809
3674,0.8669395
3675,0.8659481
3676,0.859571
3677,0.85375476
3678,0.85654444
3679,0.863401
3680,0.8607952
3681,0.8494056
3682,0.8421856
3683,0.8486047
3684,0.8560459
3685,0.85450834
3686,0.84428746
3687,0.8387745
3688,0.84137946
3689,0.8480595
3690,0.8462452
3691,0.8346514
3692,0.82906395
3693,0.8354667
3694,0.84026545
3695,0.8384314
3696,0.82859564
3697,0.82423776
3698,0.82569563
3699,0.82663035
3700,0.82686156
3701,0.8242132
3702,0.8174638
3703,0.8165006
3704,0.8196849
3705,0.81902164
3706,0.8148089
3707,0.8121109
3708,0.811114
3709,0.81154907
3710,0.8087604
3711,0.80631804
3712,0.8070653
3713,0.8072748
3714,0.80489546
3715,0.8032339
3716,0.8008081
3717,0.7972804
3718,0.8007684
3719,0.8011445
3720,0.79586935
3721,0.79221743
3722,0.7913494
3723,0.7950477
3724,0.7950056
3725,0.78734833
3726,0.7792631
3727,0.7793658
3728,0.7885004
3729,0.79004216
3730,0.78072107
3731,0.7710382
3732,0.77361834
3733,0.77910936
3734,0.7765371
3735,0.7688814
3736,0.77019715
3737,0.7732536
3738,0.77329934
3739,0.765606
3740,0.75940484
3741,0.7631847
3742,0.7663625
3743,0.76523393
3744,0.76159894
3745,0.75644803
3746,0.75464
3747,0.75973517
3748,0.7590444
3749,0.75513357
3750,0.7508158
3751,0.74811953
3752,0.7509141
3753,0.75307524
3754,0.75018454
3755,0.7459459
3756,0.7410918
3757,0.7434284
3758,0.74876827
3759,0.74504524
3760,0.7377816
3761,0.7326598
3762,0.7394811
3763,0.7439039
3764,0.73672915
3765,0.7268306
3766,0.7278726
3767,0.73745674
3768,0.73942566
3769,0.72538453
3770,0.71899897
3771,0.7251197
3772,0.73471487
3773,0.7278437
3774,0.7152555
3775,0.7167849
3776,0.72852945
3777,0.7293861
3778,0.7160912
3779,0.70846075
3780,0.7131681
3781,0.72374016
3782,0.7212286
3783,0.70928484
3784,0.7032655
3785,0.7079839
3786,0.71470463
3787,0.70971864
3788,0.7006794
3789,0.6994167
3790,0.70838183
3791,0.71137875
3792,0.70046955
3793,0.6886917
3794,0.6907515
3795,0.70227957
3796,0.70406
3797,0.6928939
3798,0.6825213
3799,0.68978566
3800,0.6997626
3801,0.69574004
3802,0.6814772
3803,0.6772639
3804,0.68685925
3805,0.6944992
3806,0.6881964
3807,0.676619
3808,0.67467624
3809,0.67957586
3810,0.68101937
3811,0.6803496
3812,0.67504436
3813,0.6732999
3814,0.6757552
3815,0.67643785
3816,0.67406976
3817,0.6659813
3818,0.6665169
3819,0.6712631
3820,0.67266965
3821,0.6647803
3822,0.66094834
3823,0.6627907
3824,0.66702104
3825,0.66443616
3826,0.65700847
3827,0.6536824
3828,0.6572657
3829,0.66152066
3830,0.65995014
3831,0.65282845
3832,0.6499894
3833,0.6517723
3834,0.6522734
3835,0.65209633
3836,0.6501192
3837,0.6488672
3838,0.6478727
3839,0.6448081
3840,0.6418376
3841,0.6458726
3842,0.6474361
3843,0.64274114
3844,0.6357353
3845,0.63676333
3846,0.641992
3847,0.6445958
3848,0.6385963
3849,0.6336568
3850,0.6323617
3851,0.6341621
3852,0.6361754
3853,0.63353837
3854,0.62868136
3855,0.6270933
3856,0.6310896
3857,0.6305002
3858,0.62261194
3859,0.6201686
3860,0.6241967
3861,0.62455624
3862,0.6209928
3863,0.6176829
3864,0.6167974
3865,0.6164933
3866,0.6185421
3867,0.6180916
3868,0.6130085
3869,0.6116817
3870,0.6144065
3871,0.6151266
3872,0.6097526
3873,0.6034953
3874,0.6045223
3875,0.6108769
3876,0.6110426
3877,0.60515016
3878,0.6000343
3879,0.60295254
3880,0.60792166
3881,0.6036527
3882,0.5964495
3883,0.5964403
3884,0.5995619
3885,0.59852326
3886,0.5964528
3887,0.59669614
3888,0.59535384
3889,0.5913626
3890,0.58788556
3891,0.5914922
3892,0.59160185
3893,0.5878777
3894,0.5846617
3895,0.58605367
3896,0.58523655
3897,0.5833824
3898,0.580786
3899,0.5792095
3900,0.5776619
3901,0.579434
3902,0.5829346
3903,0.5772424
3904,0.57385445
3905,0.5755327
3906,0.5750064
3907,0.57691175
3908,0.5712696
3909,0.5681956
3910,0.56977695
3911,0.57006174
3912,0.57193935
3913,0.5687912
3914,0.5651956
3915,0.5671348
3916,0.56586117
3917,0.56426615
3918,0.5633803
3919,0.56299603
3920,0.55796975
3921,0.5567445
3922,0.55990195
3923,0.55997425
3924,0.55384666
3925,0.5488177
3926,0.5512445
3927,0.55479
3928,0.558409
3929,0.5500318
3930,0.54358244
3931,0.54532874
3932,0.55159163
3933,0.54779875
3934,0.5383958
3935,0.5392626
3936,0.54815644
3937,0.55094576
3938,0.5358537
3939,0.5298962
3940,0.5442321
3941,0.5514755
3942,0.5380446
3943,0.52497935
3944,0.5321172
3945,0.54442126
3946,0.5436462
3947,0.52727294
3948,0.5255575
3949,0.53463465
3950,0.5392595
3951,0.5356219
3952,0.5272541
3953,0.5242605
3954,0.5322987
3955,0.5361061
3956,0.52653754
3957,0.51865655
3958,0.5238133
3959,0.52944744
3960,0.5292545
3961,0.5219016
3962,0.5168164
3963,0.5216478
3964,0.5263993
3965,0.51990867
3966,0.5136102
3967,0.51524234
3968,0.5188217
3969,0.51802975
3970,0.51094353
3971,0.50880826
3972,0.51202846
3973,0.5155363
3974,0.5127221
3975,0.50473124
3976,0.5016132
3977,0.5091471
3978,0.51153827
3979,0.5086914
3980,0.5016195
3981,0.4998312
3982,0.50521153
3983,0.5113191
3984,0.50642633
3985,0.49750125
3986,0.49781993
3987,0.5037121
3988,0.5052057
3989,0.49755833
3990,0.49152198
3991,0.49352702
3992,0.4986576
3993,0.49726456
3994,0.48947683
3995,0.48495156
3996,0.4915802
3997,0.49562195
3998,0.48832485
3999,0.48099235
4000,0.48206106
4001,0.489088
4002,0.48905855
4003,0.48197109
4004,0.47831514
4005,0.4817163
4006,0.48574525
4007,0.4846679
4008,0.47716737
4009,0.477525
4010,0.47819325
4011,0.4807214
4012,0.4788353
4013,0.47676456
4014,0.47530362
4015,0.47634253
4016,0.4805541
4017,0.4750383
4018,0.47129145
4019,0.472462
4020,0.4735066
4021,0.46961144
4022,0.46686217
4023,0.46660358
4024,0.47073525
4025,0.46867633
4026,0.4633768
4027,0.46329173
4028,0.4659752
4029,0.46544054
4030,0.45992327
4031,0.45963952
4032,0.4626256
4033,0.46448416
4034,0.46152493
4035,0.45706934
4036,0.45816836
4037,0.45625937
4038,0.45612872
4039,0.4565916
4040,0.45788056
4041,0.45648307
4042,0.4522227
4043,0.4532087
4044,0.45408654
4045,0.45798433
4046,0.45114076
4047,0.4456579
4048,0.4462345
4049,0.45512068
4050,0.45424938
4051,0.44524753
4052,0.43726736
4053,0.44291422
4054,0.4528942
4055,0.45115286
4056,0.44309282
4057,0.43421286
4058,0.44558457
4059,0.4499453
4060,0.43987647
4061,0.43267405
4062,0.43671528
4063,0.44422787
4064,0.44139645
4065,0.43045422
4066,0.43367693
4067,0.43849653
4068,0.43606126
4069,0.42974576
4070,0.42968652
4071,0.4339447
4072,0.4337402
4073,0.42488286
4074,0.42393565
4075,0.43073595
4076,0.43614814
4077,0.42695102
4078,0.4167802
4079,0.42381907
4080,0.43441346
4081,0.4306726
4082,0.42090523
4083,0.42109975
4084,0.42771363
4085,0.42881653
4086,0.42028883
4087,0.41753656
4088,0.42541152
4089,0.42770803
4090,0.41473624
4091,0.40619928
4092,0.41887835
4093,0.4276414
4094,0.41637895
4095,0.40196633
4096,0.40681103
4097,0.42002252
4098,0.42060664
4099,0.40465748
4100,0.39838332
4101,0.4137881
4102,0.4201363
4103,0.40873295
4104,0.39586964
4105,0.40097868
4106,0.40927023
4107,0.4095449
4108,0.40444782
4109,0.4006581
4110,0.40301323
4111,0.40092576
4112,0.4004218
4113,0.40009212
4114,0.40018773
4115,0.40049556
4116,0.40263122
4117,0.3979345
4118,0.39421442
4119,0.39562452
4120,0.3991865
4121,0.3966633
4122,0.38931894
4123,0.3919728
4124,0.4009199
4125,0.39461902
4126,0.38658753
4127,0.38677874
4128,0.39288044
4129,0.39626762
4130,0.39155576
4131,0.38404274
4132,0.38540474
4133,0.39105624
4134,0.3928703
4135,0.3870978
4136,0.38432735
4137,0.38512403
4138,0.39049733
4139,0.39152533
4140,0.3804063
4141,0.37786266
4142,0.3881515
4143,0.39178637
4144,0.37937704
4145,0.3767008
4146,0.38681287
4147,0.38974324
4148,0.3805061
4149,0.3713547
4150,0.38055843
4151,0.39006475
4152,0.38407427
4153,0.3751567
4154,0.37914893
4155,0.38217005
4156,0.38180107
4157,0.37501532
4158,0.37056774
4159,0.3742413
4160,0.37693083
4161,0.376321
4162,0.37109193
4163,0.36736837
4164,0.37165242
4165,0.37603962
4166,0.3702216
4167,0.36251497
4168,0.367062
4169,0.37276933
4170,0.37149307
4171,0.36109477
4172,0.36054128
4173,0.3673327
4174,0.37111884
4175,0.36378142
4176,0.36018112
4177,0.36347902
4178,0.36186302
4179,0.3584921
4180,0.35591164
4181,0.35681814
4182,0.3611949
4183,0.3594362
4184,0.35493657
4185,0.3545584
4186,0.35839817
4187,0.3569451
4188,0.35765722
4189,0.35910162
4190,0.35677892
4191,0.3528797
4192,0.35474262
4193,0.3562924
4194,0.3581346
4195,0.3523347
4196,0.35106045
4197,0.35593903
4198,0.35466686
4199,0.34839064
4200,0.34858787
4201,0.35250854
4202,0.3496021
4203,0.34469637
4204,0.34519255
4205,0.3455136
4206,0.34988555
4207,0.3485195
4208,0.34083253
4209,0.3430796
4210,0.34782988
4211,0.34588665
4212,0.33807537
4213,0.33866766
4214,0.34883118
4215,0.34885752
4216,0.33915865
4217,0.33151636
4218,0.33818406
4219,0.34629545
4220,0.3398887
4221,0.33525202
4222,0.33712023
4223,0.338056
4224,0.33779764
4225,0.33487055
4226,0.33772695
4227,0.33637372
4228,0.33730274
4229,0.33520904
4230,0.33391824
4231,0.3312043
4232,0.33282167
4233,0.3345679
4234,0.32964617
4235,0.3272463
4236,0.33164752
4237,0.33526054
4238,0.33017147
4239,0.32557204
4240,0.33006978
4241,0.33236426
4242,0.32567933
4243,0.32520226
4244,0.3304557
4245,0.33115342
4246,0.32639664
4247,0.32298473
4248,0.32369775
4249,0.32700336
4250,0.3246405
4251,0.32144687
4252,0.32529026
4253,0.32625335
4254,0.31831986
4255,0.31774247
4256,0.32462198
4257,0.32618594
4258,0.31741872
4259,0.31496465
4260,0.32091057
4261,0.32041603
4262,0.316167
4263,0.31601486
4264,0.31742468
4265,0.31558335
4266,0.31839308
4267,0.3145575
4268,0.31049818
4269,0.316433
4270,0.32041028
4271,0.31517282
4272,0.30943912
4273,0.31390375
4274,0.3167354
4275,0.3167951
4276,0.31203213
4277,0.30489
4278,0.3120068
4279,0.31904128
4280,0.31022263
4281,0.3055823
4282,0.30808148
4283,0.30965498
4284,0.30781585
4285,0.30493814
4286,0.30880585
4287,0.31113303
4288,0.30508542
4289,0.3082595
4290,0.31102043
4291,0.30470508
4292,0.30080074
4293,0.3031102
4294,0.31114125
4295,0.31181225
4296,0.29888064
4297,0.29830033
4298,0.30850324
4299,0.31450048
4300,0.30205846
4301,0.29331124
4302,0.30006903
4303,0.30727914
4304,0.30301797
4305,0.29432565
4306,0.29942554
4307,0.3069359
4308,0.30168667
4309,0.29285145
4310,0.29646358
4311,0.3011865
4312,0.30152962
4313,0.29810482
4314,0.29809958
4315,0.29852855
4316,0.29724675
4317,0.2958533
4318,0.29913116
4319,0.29920077
4320,0.2929661
4321,0.29307744
4322,0.2947878
4323,0.29592732
4324,0.29300013
4325,0.2897509
4326,0.2907377
4327,0.29563287
4328,0.29520047
4329,0.28841394
4330,0.28506523
4331,0.29220194
4332,0.29296988
4333,0.29030046
4334,0.28451908
4335,0.28548303
4336,0.29257557
4337,0.2887933
4338,0.28682223
4339,0.28258651
4340,0.2849075
4341,0.28843537
4342,0.28586063
4343,0.28510803
4344,0.28571048
4345,0.28686494
4346,0.28175762
4347,0.27893922
4348,0.28606847
4349,0.28864336
4350,0.28399947
4351,0.27858368
4352,0.277902
4353,0.28163862
4354,0.28713796
4355,0.28313693
4356,0.275384
4357,0.27556357
4358,0.2807312
4359,0.28260043
4360,0.27863327
4361,0.27653328
4362,0.27364326
4363,0.2766423
4364,0.2793775
4365,0.27646086
4366,0.27911752
4367,0.2785633
4368,0.27250552
4369,0.27207085
4370,0.2720024
4371,0.27257478
4372,0.2712016
4373,0.27205986
4374,0.2756892
4375,0.27436262
4376,0.26864722
4377,0.27150047
4378,0.2768856
4379,0.27205095
4380,0.26510638
4381,0.27080694
4382,0.27731785
4383,0.2695355
4384,0.26379284
4385,0.26736027
4386,0.275599
4387,0.2760684
4388,0.26435304
4389,0.2601711
4390,0.27252486
4391,0.27569175
4392,0.26238522
4393,0.2567159
4394,0.26523504
4395,0.27555093
4396,0.26716167
4397,0.25678843
4398,0.2646934
4399,0.27151
4400,0.2627383
4401,0.25541398
4402,0.2646016
4403,0.27158582
4404,0.262057
4405,0.25436175
4406,0.26076433
4407,0.26915887
4408,0.2619192
4409,0.25367254
4410,0.25672635
4411,0.2662525
4412,0.26536235
4413,0.25608796
4414,0.25438455
4415,0.26452756
4416,0.26427376
4417,0.25491378
4418,0.25281015
4419,0.2611795
4420,0.26396045
4421,0.25187218
4422,0.24914637
4423,0.25592297
4424,0.26466697
4425,0.25746804
4426,0.24865907
4427,0.25372213
4428,0.26422185
4429,0.26089332
4430,0.25014523
4431,0.24469163
4432,0.25487998
4433,0.26284873
4434,0.2563721
4435,0.24515925
4436,0.24851383
4437,0.263749
4438,0.26235563
4439,0.24738061
4440,0.24277815
4441,0.2564814
4442,0.262804
4443,0.24824004
4444,0.24289325
4445,0.25502262
4446,0.25955325
4447,0.24795286
4448,0.24209188
4449,0.24908155
4450,0.26125968
4451,0.25355157
4452,0.24158259
4453,0.24326096
4454,0.25653282
4455,0.25978136
4456,0.24871731
4457,0.23860873
4458,0.25260875
4459,0.2621491
4460,0.24706137
4461,0.23184827
4462,0.2452663
4463,0.26468298
4464,0.2575301
4465,0.2400358
4466,0.23951818
4467,0.2556402
4468,0.2618002
4469,0.2467138
4470,0.23790601
4471,0.24855031
4472,0.2594832
4473,0.2509228
4474,0.24317074
4475,0.24982673
4476,0.2516007
4477,0.24807125
4478,0.24316151
4479,0.24565838
4480,0.24677135
4481,0.24787599
4482,0.24619004
4483,0.24547996
4484,0.24704155
4485,0.24932712
4486,0.24680737
4487,0.24440545
4488,0.24485102
4489,0.24772671
4490,0.246049
4491,0.24508104
4492,0.2464569
4493,0.24554281
4494,0.24530977
4495,0.24824277
4496,0.24791443
4497,0.24324486
4498,0.24074802
4499,0.24704148
4500,0.24651842
4501,0.24250025
4502,0.24087818
4503,0.24385832
4504,0.24698341
4505,0.24328652
4506,0.24143516
4507,0.24363987
4508,0.2459415
4509,0.23995937
4510,0.23680177
4511,0.2457571
4512,0.24427733
4513,0.23997588
4514,0.23667222
4515,0.24121924
4516,0.24574418
4517,0.24255052
4518,0.23677437
4519,0.23765378
4520,0.243579
4521,0.24271788
4522,0.23825277
4523,0.2333333
4524,0.2372819
4525,0.24342132
4526,0.2386832
4527,0.23293394
4528,0.23404674
4529,0.2400323
4530,0.2403721
4531,0.23615918
4532,0.23334493
4533,0.23601134
4534,0.2449344
4535,0.23579775
4536,0.22815296
4537,0.23315752
4538,0.23936334
4539,0.23278308
4540,0.2304369
4541,0.23171821
4542,0.23314556
4543,0.23310377
4544,0.23190323
4545,0.23036742
4546,0.23312588
4547,0.23061068
4548,0.22797152
4549,0.22269586
4550,0.22866705
4551,0.23427154
4552,0.22806305
4553,0.22219479
4554,0.22652882
4555,0.2303163
4556,0.22430092
4557,0.22231257
4558,0.22704923
4559,0.2270528
4560,0.2261104
4561,0.22670515
4562,0.22398436
4563,0.22185047
4564,0.22492555
4565,0.22809947
4566,0.225302
4567,0.21984169
4568,0.22438096
4569,0.225066
4570,0.22485568
4571,0.22204202
4572,0.22184248
4573,0.22186439
4574,0.22036436
4575,0.2205185
4576,0.22293559
4577,0.22013667
4578,0.2197877
4579,0.22050768
4580,0.2190342
4581,0.21731022
4582,0.21626617
4583,0.2189816
4584,0.221204
4585,0.21718797
4586,0.21655518
4587,0.21887913
4588,0.2200683
4589,0.21610402
4590,0.2170464
4591,0.21842217
4592,0.21561478
4593,0.21672034
4594,0.21688531
4595,0.21642375
4596,0.21714085
4597,0.21642074
4598,0.21591924
4599,0.21252936
4600,0.2122017
4601,0.21483047
4602,0.21487063
4603,0.21407901
4604,0.21289805
4605,0.20943509
4606,0.20919855
4607,0.20992252
4608,0.21223612
4609,0.2114585
4610,0.20625903
4611,0.20516776
4612,0.20818791
4613,0.2146678
4614,0.20594396
4615,0.20365772
4616,0.20654568
4617,0.21119444
4618,0.20814621
4619,0.20528142
4620,0.20754826
4621,0.20992269
4622,0.2083704
4623,0.20248741
4624,0.20284738
4625,0.21125601
4626,0.21053566
4627,0.20275421
4628,0.20284767
4629,0.21280023
4630,0.21317726
4631,0.19868217
4632,0.20104566
4633,0.20945002
4634,0.21229362
4635,0.20418459
4636,0.20088238
4637,0.2069109
4638,0.20770913
4639,0.2054349
4640,0.20703363
4641,0.20829946
4642,0.20642407
4643,0.20533112
4644,0.2072308
4645,0.20811655
4646,0.20362863
4647,0.20294666
4648,0.20652375
4649,0.20687957
4650,0.20212045
4651,0.20261791
4652,0.20765461
4653,0.20512775
4654,0.20137107
4655,0.20158707
4656,0.20416078
4657,0.20719728
4658,0.20650773
4659,0.20071751
4660,0.19624916
4661,0.20276259
4662,0.20731212
4663,0.20383172
4664,0.198674
4665,0.20076881
4666,0.20029843
4667,0.20628487
4668,0.20818546
4669,0.20242533
4670,0.1976953
4671,0.2030116
4672,0.206338
4673,0.20025752
4674,0.19779491
4675,0.20132883
4676,0.20240608
4677,0.20223285
4678,0.19930272
4679,0.19651502
4680,0.19608533
4681,0.20403013
4682,0.2047462
4683,0.19600959
4684,0.19392471
4685,0.20088995
4686,0.20637436
4687,0.19943155
4688,0.19369297
4689,0.19909054
4690,0.20327513
4691,0.2005168
4692,0.19402407
4693,0.1956255
4694,0.2015514
4695,0.2018011
4696,0.19577438
4697,0.19131471
4698,0.20349644
4699,0.20677565
4700,0.19267933
4701,0.18968722
4702,0.20453475
4703,0.20394304
4704,0.19163631
4705,0.18972905
4706,0.19804111
4707,0.20369643
4708,0.19322559
4709,0.18950398
4710,0.19626105
4711,0.20300569
4712,0.19081217
4713,0.18811448
4714,0.19492179
4715,0.19803385
4716,0.19342172
4717,0.19051535
4718,0.19540267
4719,0.1982631
4720,0.1919292
4721,0.18601248
4722,0.19176286
4723,0.19676901
4724,0.19117135
4725,0.1838783
4726,0.19184664
4727,0.19573376
4728,0.18565005
4729,0.1835863
4730,0.18957737
4731,0.19497375
4732,0.1878772
4733,0.18159457
4734,0.1869241
4735,0.1883398
4736,0.19027445
4737,0.18510374
4738,0.18360426
4739,0.18615718
4740,0.18701756
4741,0.1902853
4742,0.18396196
4743,0.18101506
4744,0.18529771
4745,0.18864012
4746,0.18537356
4747,0.18098436
4748,0.17815162
4749,0.18955353
4750,0.18918492
4751,0.1767112
4752,0.17746623
4753,0.18751356
4754,0.18811762
4755,0.18242621
4756,0.1819937
4757,0.18574819
4758,0.18798591
4759,0.18030073
4760,0.17961384
4761,0.18723641
4762,0.18709543
4763,0.18219896
4764,0.17986175
4765,0.1834728
4766,0.18520215
4767,0.18178828
4768,0.18030657
4769,0.182885
4770,0.18045734
4771,0.17946868
4772,0.1780849
4773,0.18071006
4774,0.18313876
4775,0.18475111
4776,0.17836002
4777,0.17645568
4778,0.17731385
4779,0.18173385
4780,0.18230997
4781,0.17655784
4782,0.1750013
4783,0.18088259
4784,0.17865878
4785,0.17251745
4786,0.17731734
4787,0.18026136
4788,0.17489313
4789,0.17262577
4790,0.17689978
4791,0.1810325
4792,0.17690837
4793,0.17319146
4794,0.17573336
4795,0.17665692
4796,0.17575154
4797,0.17331438
4798,0.17515004
4799,0.17746997
4800,0.17945649
4801,0.17255078
4802,0.17215128
4803,0.1743981
4804,0.17631249
4805,0.17098618
4806,0.17040184
4807,0.17395137
4808,0.1751845
4809,0.17475884
4810,0.16908167
4811,0.17226093
4812,0.1775943
4813,0.17519498
4814,0.16708043
4815,0.1701687
4816,0.17137206
4817,0.1750603
4818,0.17268686
4819,0.17088205
4820,0.17298575
4821,0.17556338
4822,0.1705348
4823,0.16859563
4824,0.1694562
4825,0.1734245
4826,0.17335103
4827,0.16983302
4828,0.17067394
4829,0.17536402
4830,0.17206329
4831,0.16879226
4832,0.17158124
4833,0.17563637
4834,0.16881071
4835,0.16963942
4836,0.17373072
4837,0.17080607
4838,0.16801013
4839,0.16828613
4840,0.17255178
4841,0.1717773
4842,0.16783631
4843,0.16841452
4844,0.17285095
4845,0.16971539
4846,0.16534398
4847,0.1692722
4848,0.1780636
4849,0.16742645
4850,0.16215126
4851,0.17423506
4852,0.17358285
4853,0.1640776
4854,0.16475503
4855,0.17505752
4856,0.17378055
4857,0.1663084
4858,0.16146182
4859,0.17209111
4860,0.18027811
4861,0.17118937
4862,0.1613058
4863,0.17080371
4864,0.17844306
4865,0.16646458
4866,0.16530901
4867,0.17060699
4868,0.17528774
4869,0.16813801
4870,0.16426763
4871,0.16904473
4872,0.17296325
4873,0.16875033
4874,0.16436
4875,0.16552961
4876,0.17080973
4877,0.17025404
4878,0.16751947
4879,0.16423434
4880,0.16448002
4881,0.17320912
4882,0.17121197
4883,0.16089416
4884,0.16126703
4885,0.17483158
4886,0.17588514
4887,0.15843438
4888,0.15816337
4889,0.17918459
4890,0.17967713
4891,0.15892334
4892,0.15561876
4893,0.1718428
4894,0.17825665
4895,0.16435377
4896,0.15474908
4897,0.16473472
4898,0.17464045
4899,0.1653897
4900,0.15654695
4901,0.16299082
4902,0.17324102
4903,0.16750039
4904,0.15865399
4905,0.16264343
4906,0.16888206
4907,0.16657919
4908,0.16062546
4909,0.15835693
4910,0.16427812
4911,0.174423
4912,0.16594082
4913,0.1496081
4914,0.1655293
4915,0.17498851
4916,0.16135736
4917,0.15224585
4918,0.16522463
4919,0.1746574
4920,0.15786155
4921,0.14854321
4922,0.16372174
4923,0.17776176
4924,0.16099137
4925,0.14567085
4926,0.15262769
4927,0.1723268
4928,0.1704174
4929,0.1498894
4930,0.14816211
4931,0.16953078
4932,0.17346196
4933,0.15907952
4934,0.14934088
4935,0.16346091
4936,0.16608135
4937,0.16057721
4938,0.15571621
4939,0.16228673
4940,0.16492708
4941,0.16136022
4942,0.15404321
4943,0.1580549
4944,0.16726391
4945,0.1653388
4946,0.15413648
4947,0.15501788
4948,0.16463602
4949,0.16324177
4950,0.15454616
4951,0.15353347
4952,0.1616555
4953,0.16119452
4954,0.15380104
4955,0.15389839
4956,0.16011712
4957,0.15954304
4958,0.15579428
4959,0.15146704
4960,0.15572514
4961,0.16281994
4962,0.15847488
4963,0.14851731
4964,0.15335013
4965,0.16654165
4966,0.15681876
4967,0.14456253
4968,0.15153562
4969,0.16398934
4970,0.15713444
4971,0.15003033
4972,0.15258262
4973,0.1573617
4974,0.15512793
4975,0.15528917
4976,0.15852202
4977,0.1560497
4978,0.15164044
4979,0.15374437
4980,0.1590156
4981,0.15279882
4982,0.1500037
4983,0.15418154
4984,0.15992129
4985,0.156729
4986,0.15115619
4987,0.1522229
4988,0.15747951
4989,0.15290445
4990,0.14768931
4991,0.15055032
4992,0.15148635
4993,0.15513425
4994,0.15172553
4995,0.14999694
4996,0.15432195
4997,0.15608324
4998,0.14916016
4999,0.1442164
5000,0.15385345
5001,0.15558824
5002,0.14555834
5003,0.14317892
5004,0.15589227
5005,0.16322023
5006,0.14958405
5007,0.13667408
5008,0.146454
5009,0.1624945
5010,0.15354095
5011,0.14207184
5012,0.14508326
5013,0.15552893
5014,0.15298446
5015,0.14821507
5016,0.1458986
5017,0.15150158
5018,0.15081616
5019,0.14892647
5020,0.1486648
5021,0.15567636
5022,0.1522371
5023,0.1417151
5024,0.1465341
5025,0.15284914
5026,0.15130745
5027,0.14405794
5028,0.14463145
5029,0.14885592
5030,0.14668088
5031,0.14668068
5032,0.14807983
5033,0.14600305
5034,0.1469655
5035,0.14676143
5036,0.14860336
5037,0.14755401
5038,0.14405508
5039,0.14430688
5040,0.14957827
5041,0.14937769
5042,0.14571494
5043,0.14547205
5044,0.14914164
5045,0.1490975
5046,0.14329036
5047,0.1404863
5048,0.15047121
5049,0.1539821
5050,0.14395393
5051,0.13914816
5052,0.14553313
5053,0.1509078
5054,0.14834276
5055,0.14391065
5056,0.14586934
5057,0.15100187
5058,0.14915667
5059,0.14220344
5060,0.14336208
5061,0.1514345
5062,0.15293007
5063,0.14749424
5064,0.14446762
5065,0.14895305
5066,0.15562169
5067,0.15023933
5068,0.14211796
5069,0.14642659
5070,0.15219021
5071,0.14750609
5072,0.14262585
5073,0.1464764
5074,0.14896236
5075,0.14803371
5076,0.14701064
5077,0.14695586
5078,0.14762889
5079,0.1434953
5080,0.1462544
5081,0.14780512
5082,0.14953904
5083,0.14904656
5084,0.14596805
5085,0.14570592
5086,0.14875476
5087,0.14798833
5088,0.15006283
5089,0.143324
5090,0.14374393
5091,0.14962676
5092,0.15043242
5093,0.14446664
5094,0.14347167
5095,0.15136144
5096,0.15345939
5097,0.14461817
5098,0.14215331
5099,0.14575556
5100,0.1489939
5101,0.14726347
5102,0.14453968
5103,0.14340621
5104,0.14918454
5105,0.1482167
5106,0.14057676
5107,0.13488415
5108,0.14739129
5109,0.153154
5110,0.14039396
5111,0.13475762
5112,0.14706033
5113,0.15225793
5114,0.14159864
5115,0.13508233
5116,0.14257097
5117,0.15001324
5118,0.14395311
5119,0.1393615
5120,0.1435909
5121,0.14753477
5122,0.14493224
5123,0.1420273
5124,0.14350682
5125,0.14813317
5126,0.143946
5127,0.14178512
5128,0.14844848
5129,0.14579128
5130,0.1391738
5131,0.1430158
5132,0.14693515
5133,0.14596161
5134,0.13997714
5135,0.1452665
5136,0.15144123
5137,0.14774641
5138,0.13916935
5139,0.13931543
5140,0.1495222
5141,0.1527737
5142,0.14410481
5143,0.1404206
5144,0.14753014
5145,0.15553477
5146,0.14739032
5147,0.13913082
5148,0.14622521
5149,0.15208495
5150,0.15065643
5151,0.14297096
5152,0.14638968
5153,0.15571819
5154,0.15320374
5155,0.14420696
5156,0.1436779
5157,0.15224493
5158,0.15285377
5159,0.14474042
5160,0.14076982
5161,0.14921235
5162,0.15590036
5163,0.14707537
5164,0.14090168
5165,0.14776467
5166,0.15564607
5167,0.15045308
5168,0.13959678
5169,0.14558491
5170,0.15157096
5171,0.14736168
5172,0.14354761
5173,0.14522767
5174,0.15043078
5175,0.14981602
5176,0.14597687
5177,0.14279492
5178,0.14609912
5179,0.15117769
5180,0.14798823
5181,0.14441237
5182,0.14301507
5183,0.14609163
5184,0.14922012
5185,0.14828616
5186,0.14537436
5187,0.1455944
5188,0.14487964
5189,0.14286716
5190,0.14609656
5191,0.1475154
5192,0.14819466
5193,0.14334823
5194,0.14134341
5195,0.14333896
5196,0.14747511
5197,0.14700343
5198,0.14098743
5199,0.14077747
5200,0.14677113
5201,0.14234681
5202,0.13803436
5203,0.14278652
5204,0.14464773
5205,0.13922942
5206,0.14004166
5207,0.14318718
5208,0.1457827
5209,0.14232661
5210,0.13646272
5211,0.14044447
5212,0.14448045
5213,0.14274868
5214,0.13573174
5215,0.13720892
5216,0.14614983
5217,0.14441659
5218,0.1388561
5219,0.13706064
5220,0.14384502
5221,0.14420424
5222,0.14052925
5223,0.13784932
5224,0.14495395
5225,0.14429376
5226,0.1392589
5227,0.1405677
5228,0.1410843
5229,0.13974786
5230,0.13772209
5231,0.1396996
5232,0.13948074
5233,0.13662313
5234,0.13601628
5235,0.1421686
5236,0.1378126
5237,0.13331741
5238,0.13762906
5239,0.1414167
5240,0.13890284
5241,0.13015576
5242,0.13336207
5243,0.14002346
5244,0.1407236
5245,0.13532801
5246,0.133719
5247,0.14229119
5248,0.14137484
5249,0.13450763
5250,0.13044989
5251,0.1377401
5252,0.14260432
5253,0.13273764
5254,0.12945971
5255,0.14222951
5256,0.14661351
5257,0.13141157
5258,0.12656547
5259,0.14109783
5260,0.1438261
5261,0.13186
5262,0.13088404
5263,0.13792193
5264,0.14029482
5265,0.136387
5266,0.1309598
5267,0.13460709
5268,0.13902631
5269,0.13433726
5270,0.128859
5271,0.13686956
5272,0.14108212
5273,0.12998827
5274,0.1238516
5275,0.13369098
5276,0.14317659
5277,0.13159794
5278,0.12422295
5279,0.13389656
5280,0.14157669
5281,0.13461088
5282,0.12205944
5283,0.1297943
5284,0.13787742
5285,0.13645907
5286,0.1267677
5287,0.12892161
5288,0.13810515
5289,0.13352728
5290,0.12177911
5291,0.12729593
5292,0.14002185
5293,0.13478202
5294,0.11925348
5295,0.12493615
5296,0.13809945
5297,0.13322718
5298,0.11643054
5299,0.12222209
5300,0.14227796
5301,0.13426629
5302,0.116575
5303,0.12010598
5304,0.13687183
5305,0.13695695
5306,0.122689046
5307,0.1187109
5308,0.13295458
5309,0.14010267
5310,0.12501808
5311,0.11886038
5312,0.12886812
5313,0.13585109
5314,0.12547079
5315,0.11845227
5316,0.12627628
5317,0.12933952
5318,0.12436446
5319,0.121376045
5320,0.12547256
5321,0.12643723
5322,0.12441905
5323,0.12505838
5324,0.12747352
5325,0.12265058
5326,0.121813394
5327,0.1269135
5328,0.12656021
5329,0.12386967
5330,0.12090748
5331,0.123719044
5332,0.12622766
5333,0.12417531
5334,0.12419633
5335,0.1254584
5336,0.12620525
5337,0.1243696
5338,0.11985623
5339,0.12337113
5340,0.12916273
5341,0.12502778
5342,0.11907572
5343,0.124568045
5344,0.12924792
5345,0.12431149
5346,0.121360436
5347,0.12641521
5348,0.12588792
5349,0.122005396
5350,0.12354036
5351,0.12789664
5352,0.1283869
5353,0.12055557
5354,0.12072746
5355,0.12932701
5356,0.12621368
5357,0.119851045
5358,0.12250908
5359,0.1282573
5360,0.12554385
5361,0.1231231
5362,0.12139506
5363,0.12517951
5364,0.12389007
5365,0.12616374
5366,0.12642509
5367,0.12314632
5368,0.1221287
5369,0.12670071
5370,0.12963954
5371,0.12243675
5372,0.12074549
5373,0.12458849
5374,0.1261061
5375,0.124893986
5376,0.11978714
5377,0.12128064
5378,0.12604512
5379,0.12893577
5380,0.1230333
5381,0.118313074
5382,0.12023154
5383,0.1292821
5384,0.12586108
5385,0.11930169
5386,0.119349256
5387,0.1286066
5388,0.1247508
5389,0.11725721
5390,0.122449614
5391,0.1299577
5392,0.12240057
5393,0.11403411
5394,0.121794894
5395,0.13015914
5396,0.1268712
5397,0.11922625
5398,0.114331394
5399,0.1233225
5400,0.13100582
5401,0.12599093
5402,0.115534425
5403,0.115694545
5404,0.12677039
5405,0.12968758
5406,0.12305583
5407,0.11861454
5408,0.12160451
5409,0.12622678
5410,0.12529042
5411,0.12220376
5412,0.12099547
5413,0.12479263
5414,0.12734465
5415,0.120510735
5416,0.123460025
5417,0.12552112
5418,0.12581302
5419,0.12158364
5420,0.12232037
5421,0.12501323
5422,0.1236567
5423,0.1251127
5424,0.12580805
5425,0.12328771
5426,0.12538092
5427,0.12355309
5428,0.12235611
5429,0.12162117
5430,0.12381434
5431,0.12694907
5432,0.12666269
5433,0.123029515
5434,0.120436475
5435,0.12379405
5436,0.12679933
5437,0.123568796
5438,0.12087367
5439,0.12587266
5440,0.12848072
5441,0.12480172
5442,0.12202089
5443,0.12603064
5444,0.12851438
5445,0.123046346
5446,0.11992686
5447,0.121970296
5448,0.12857452
5449,0.12818076
5450,0.1222377
5451,0.1189955
5452,0.12282697
5453,0.1313766
5454,0.12740004
5455,0.11909521
5456,0.121712945
5457,0.1291026
5458,0.122887775
5459,0.118705675
5460,0.12708013
5461,0.12983127
5462,0.11801914
5463,0.11781424
5464,0.1255849
5465,0.12470026
5466,0.11839428
5467,0.118755735
5468,0.12400471
5469,0.12625256
5470,0.117783375
5471,0.11713977
5472,0.12305894
5473,0.12628484
5474,0.11725095
5475,0.116529286
5476,0.12068881
5477,0.12273322
5478,0.12209216
5479,0.117842644
5480,0.11842685
5481,0.124541715
5482,0.12013599
5483,0.11270144
5484,0.12050897
5485,0.12595935
5486,0.11979908
5487,0.11595972
5488,0.117615975
5489,0.11938111
5490,0.11912011
5491,0.11624291
5492,0.11871694
5493,0.120831266
5494,0.11960719
5495,0.120401025
5496,0.11816513
5497,0.11505942
5498,0.12119316
5499,0.11922301
5500,0.11455366
5501,0.11528822
5502,0.12145741
5503,0.12087469
5504,0.11314653
5505,0.11739113
5506,0.12244416
5507,0.119962625
5508,0.113895044
5509,0.11348163
5510,0.11628314
5511,0.11711339
5512,0.11606185
5513,0.113297716
5514,0.11417587
5515,0.11346126
5516,0.12033975
5517,0.1183623
5518,0.11308507
5519,0.115209796
5520,0.12128966
5521,0.1210993
5522,0.112610824
5523,0.10891861
5524,0.11970479
5525,0.12320756
5526,0.11150568
5527,0.108825795
5528,0.12069524
5529,0.12136868
5530,0.11244199
5531,0.11165208
5532,0.11790455
5533,0.116942935
5534,0.11164177
5535,0.11560819
5536,0.121465005
5537,0.121579394
5538,0.11505926
5539,0.11747286
5540,0.119650304
5541,0.1194398
5542,0.111495085
5543,0.11562217
5544,0.12411082
5545,0.12265847
5546,0.11488379
5547,0.11449097
5548,0.11957929
5549,0.11951181
5550,0.11975545
5551,0.11655669
5552,0.113723464
5553,0.11675672
5554,0.117486544
5555,0.11262566
5556,0.112772
5557,0.11935481
5558,0.11414261
5559,0.11272116
5560,0.11461063
5561,0.11453398
5562,0.10840749
5563,0.112893716
5564,0.12128714
5565,0.112554796
5566,0.10297956
5567,0.11458668
5568,0.12543717
5569,0.11214731
5570,0.10484584
5571,0.11210958
5572,0.1182545
5573,0.111253425
5574,0.10835577
5575,0.11416563
5576,0.11951031
5577,0.11695384
5578,0.10923332
5579,0.111544736
5580,0.11938055
5581,0.11783505
5582,0.10982073
5583,0.10849139
5584,0.11770204
5585,0.11895396
5586,0.10867632
5587,0.108299725
5588,0.11583559
5589,0.1147009
5590,0.11222859
5591,0.112640165
5592,0.11301172
5593,0.1147314
5594,0.11304539
5595,0.11527833
5596,0.115458585
5597,0.1124872
5598,0.11209412
5599,0.11655045
5600,0.1175701
5601,0.11327744
5602,0.10841232
5603,0.11654196
5604,0.11911437
5605,0.11071742
5606,0.108579926
5607,0.11671206
5608,0.119072825
5609,0.109081574
5610,0.10820532
5611,0.11368799
5612,0.118336715
5613,0.10905742
5614,0.105787836
5615,0.11628554
5616,0.11640192
5617,0.10928386
5618,0.11142309
5619,0.11754026
5620,0.115910776
5621,0.110109545
5622,0.11011999
5623,0.11370104
5624,0.11250852
5625,0.1082116
5626,0.11220023
5627,0.11610882
5628,0.10836431
5629,0.1046057
5630,0.11261264
5631,0.11747506
5632,0.107742675
5633,0.101919495
5634,0.109793276
5635,0.11704532
5636,0.113738306
5637,0.10352454
5638,0.11035453
5639,0.11551435
5640,0.11133803
5641,0.10552261
5642,0.10902576
5643,0.11485938
5644,0.10687212
5645,0.10231161
5646,0.11233164
5647,0.114744835
5648,0.10354808
5649,0.10297992
5650,0.11128992
5651,0.114450395
5652,0.106315285
5653,0.103130236
5654,0.110939786
5655,0.111773394
5656,0.10619389
5657,0.10240588
5658,0.10748445
5659,0.11241356
5660,0.11014185
5661,0.10505982
5662,0.10784704
5663,0.11172303
5664,0.10976717
5665,0.10403125
5666,0.10879024
5667,0.1147101
5668,0.104179166
5669,0.099256754
5670,0.112479135
5671,0.11774216
5672,0.10866259
5673,0.100532494
5674,0.111869015
5675,0.115888976
5676,0.10783477
5677,0.10810663
5678,0.108114876
5679,0.11123644
5680,0.109200165
5681,0.106534585
5682,0.11084462
5683,0.11172173
5684,0.10700648
5685,0.10905484
5686,0.115256175
5687,0.10862124
5688,0.10295515
5689,0.110640496
5690,0.11474221
5691,0.11010399
5692,0.10837959
5693,0.11008667
5694,0.11697078
5695,0.11098835
5696,0.10300441
5697,0.111268386
5698,0.1140991
5699,0.11455994
5700,0.10481633
5701,0.10541241
5702,0.11353318
5703,0.115748465
5704,0.10692692
5705,0.10492809
5706,0.11390843
5707,0.11521932
5708,0.10856072
5709,0.10605651
5710,0.11247968
5711,0.11796455
5712,0.107304744
5713,0.10684304
5714,0.112118356
5715,0.10992128
5716,0.10848901
5717,0.10553662
5718,0.10802372
5719,0.11286081
5720,0.10764933
5721,0.10719469
5722,0.11002622
5723,0.1127171
5724,0.10900568
5725,0.10863075
5726,0.10967582
5727,0.11163272
5728,0.110361695
5729,0.10322912
5730,0.10751049
5731,0.114060774
5732,0.11065679
5733,0.10196694
5734,0.109326534
5735,0.11419629
5736,0.106634974
5737,0.10295663
5738,0.11282399
5739,0.115874544
5740,0.10727585
5741,0.10402377
5742,0.10894544
5743,0.11493926
5744,0.108327135
5745,0.09922827
5746,0.10907425
5747,0.1138055
5748,0.1072745
5749,0.103665166
5750,0.108789876
5751,0.11243239
5752,0.10275604
5753,0.10111352
5754,0.11012747
5755,0.11078568
5756,0.099366345
5757,0.101477414
5758,0.11128788
5759,0.1072165
5760,0.10158902
5761,0.10337792
5762,0.108835585
5763,0.109330334
5764,0.10666121
5765,0.1025565
5766,0.110346034
5767,0.1108802
5768,0.10665668
5769,0.101314366
5770,0.107721016
5771,0.110818654
5772,0.10431571
5773,0.103563584
5774,0.108385876
5775,0.111243375
5776,0.104547374
5777,0.100491755
5778,0.10387196
5779,0.10709028
5780,0.10600319
5781,0.1019068
5782,0.10290479
5783,0.10716026
5784,0.104886726
5785,0.102269754
5786,0.0998501
5787,0.105900176
5788,0.10487839
5789,0.10381299
5790,0.10285706
5791,0.10516463
5792,0.10588688
5793,0.104522996
5794,0.10019309
5795,0.10330056
5796,0.10214766
5797,0.100840166
5798,0.10582089
5799,0.099299446
5800,0.10043689
5801,0.10226262
5802,0.103432365
5803,0.10209379
5804,0.10007295
5805,0.09931486
5806,0.10060794
5807,0.10005029
5808,0.1024409
5809,0.10512248
5810,0.101798125
5811,0.09863847
5812,0.10096019
5813,0.10403959
5814,0.09777932
5815,0.098023646
5816,0.1045927
5817,0.10942274
5818,0.09919509
5819,0.09384208
5820,0.10303821
5821,0.106464066
5822,0.098429285
5823,0.0937946
5824,0.09916103
5825,0.106941134
5826,0.09634496
5827,0.09024891
5828,0.100422435
5829,0.10588991
5830,0.09555981
5831,0.09190352
5832,0.099376634
5833,0.10428037
5834,0.09770614
5835,0.094975345
5836,0.10343566
5837,0.10253259
5838,0.09786051
5839,0.10111808
5840,0.10590546
5841,0.10086365
5842,0.09570882
5843,0.10232772
5844,0.104489386
5845,0.099437006
5846,0.09753886
5847,0.10014513
5848,0.10322389
5849,0.09945633
5850,0.096078664
5851,0.09985362
5852,0.10095501
5853,0.10013236
5854,0.10054835
5855,0.10121232
5856,0.09483003
5857,0.09463409
5858,0.10464072
5859,0.09975952
5860,0.0939953
5861,0.09933979
5862,0.102795355
5863,0.097003855
5864,0.09578827
5865,0.10086918
5866,0.10522612
5867,0.09653887
5868,0.09036785
5869,0.09570344
5870,0.107919544
5871,0.096690744
5872,0.08577468
5873,0.09477839
5874,0.10561748
5875,0.096394405
5876,0.086451665
5877,0.09020023
5878,0.10742976
5879,0.09990806
5880,0.08336751
5881,0.09172931
5882,0.10450585
5883,0.098008454
5884,0.08945424
5885,0.09342599
5886,0.103957005
5887,0.09857472
5888,0.089214705
5889,0.09364114
5890,0.10689644
5891,0.10061349
5892,0.09183747
5893,0.10036746
5894,0.104789555
5895,0.095940284
5896,0.092490494
5897,0.09879836
5898,0.104073815
5899,0.097633965
5900,0.09351796
5901,0.096268594
5902,0.10509031
5903,0.09995119
5904,0.09222869
5905,0.095681034
5906,0.10225003
5907,0.10335599
5908,0.09366131
5909,0.09535624
5910,0.10312474
5911,0.101817414
5912,0.090493485
5913,0.09634071
5914,0.10395265
5915,0.10003358
5916,0.09005636
5917,0.09991178
5918,0.104790874
5919,0.094253704
5920,0.09036283
5921,0.09465678
5922,0.100099586
5923,0.100505784
5924,0.09634281
5925,0.09326131
5926,0.09799018
5927,0.09825074
5928,0.09404396
5929,0.0962251
5930,0.099074334
5931,0.097182535
5932,0.094372764
5933,0.09785494
5934,0.09963993
5935,0.09814643
5936,0.0952546
5937,0.09719135
5938,0.10399996
5939,0.1021957
5940,0.09271328
5941,0.09717384
5942,0.105544016
5943,0.105493136
5944,0.09649619
5945,0.09617794
5946,0.10157387
5947,0.10338058
5948,0.10057502
5949,0.095812246
5950,0.10356177
5951,0.10623488
5952,0.09930488
5953,0.09511924
5954,0.102029555
5955,0.10271172
5956,0.10002771
5957,0.099173
5958,0.101281896
5959,0.10377645
5960,0.101710215
5961,0.09898692
5962,0.10573185
5963,0.1061078
5964,0.099983655
5965,0.094193235
5966,0.10470071
5967,0.108358696
5968,0.098114945
5969,0.09353223
5970,0.10477891
5971,0.10887103
5972,0.09692786
5973,0.09237967
5974,0.10392858
5975,0.10564966
5976,0.09947857
5977,0.09378718
5978,0.1019757
5979,0.108829394
5980,0.09898328
5981,0.092694156
5982,0.10092042
5983,0.10714842
5984,0.09751109
5985,0.09157008
5986,0.10085521
5987,0.103141025
5988,0.097165115
5989,0.09290077
5990,0.09531885
5991,0.10014605
5992,0.09398609
5993,0.08943999
5994,0.0933679
5995,0.0981445
5996,0.09254501
5997,0.08573117
5998,0.09169986
5999,0.09519935
6000,0.090243734
6001,0.08869592
6002,0.095507935
6003,0.093891
6004,0.08574843
6005,0.087254316
6006,0.09566049
6007,0.09906324
6008,0.09141376
6009,0.08731639
6010,0.09263221
6011,0.09155107
6012,0.08656431
6013,0.089953646
6014,0.09507002
6015,0.09099074
6016,0.0887085
6017,0.0887731
6018,0.08852919
6019,0.08932401
6020,0.08767051
6021,0.0866576
6022,0.08755757
6023,0.08984579
6024,0.087497
6025,0.08556958
6026,0.089127146
6027,0.089776784
6028,0.08691377
6029,0.082082696
6030,0.085725166
6031,0.09126876
6032,0.08849507
6033,0.07799389
6034,0.08296682
6035,0.09143751
6036,0.0871849
6037,0.08093249
6038,0.08237728
6039,0.085668564
6040,0.08566735
6041,0.08170321
6042,0.08459985
6043,0.087376736
6044,0.08164783
6045,0.083906524
6046,0.08842834
6047,0.08508242
6048,0.07848231
6049,0.082713224
6050,0.09094184
6051,0.08535252
6052,0.08064543
6053,0.08412518
6054,0.08446048
6055,0.0824029
6056,0.08124108
6057,0.08103915
6058,0.08323034
6059,0.08721944
6060,0.08128295
6061,0.08057478
6062,0.08630964
6063,0.08572342
6064,0.076965906
6065,0.08205322
6066,0.09040188
6067,0.086015545
6068,0.07922374
6069,0.08578941
6070,0.09332435
6071,0.08482693
6072,0.07855463
6073,0.08600796
6074,0.0914432
6075,0.08823417
6076,0.07449779
6077,0.08269866
6078,0.09234907
6079,0.08799423
6080,0.08075522
6081,0.08322513
6082,0.091229685
6083,0.09079598
6084,0.082531676
6085,0.086146146
6086,0.09337349
6087,0.08736068
6088,0.08338082
6089,0.08957016
6090,0.09260862
6091,0.08932277
6092,0.083624996
6093,0.08495922
6094,0.09490097
6095,0.091294944
6096,0.08212659
6097,0.089230634
6098,0.09502997
6099,0.08461754
6100,0.08532245
6101,0.09526717
6102,0.091214634
6103,0.0798891
6104,0.08579823
6105,0.10062203
6106,0.08942248
6107,0.07874012
6108,0.089805946
6109,0.10111503
6110,0.09048667
6111,0.07785862
6112,0.092322715
6113,0.09898894
6114,0.08951242
6115,0.08330471
6116,0.091892764
6117,0.09741615
6118,0.090908594
6119,0.083192036
6120,0.08797582
6121,0.100265294
6122,0.09101674
6123,0.08240048
6124,0.092298664
6125,0.0986667
6126,0.08838181
6127,0.083222724
6128,0.09269868
6129,0.0945774
6130,0.0868206
6131,0.081866495
6132,0.0945967
6133,0.09709027
6134,0.08246744
6135,0.07946115
6136,0.094484426
6137,0.0945833
6138,0.08348554
6139,0.07959495
6140,0.093171634
6141,0.09477331
6142,0.080985814
6143,0.08000755
6144,0.09004558
6145,0.09322766
6146,0.08532075
6147,0.081367746
6148,0.08649548
6149,0.09129847
6150,0.084206626
6151,0.07429558
6152,0.086939454
6153,0.09805039
6154,0.08316407
6155,0.07300763
6156,0.08492563
6157,0.093125954
6158,0.08038928
6159,0.07438572
6160,0.08431907
6161,0.09167067
6162,0.08425183
6163,0.07244284
6164,0.08086725
6165,0.09198524
6166,0.0827269
6167,0.07659042
6168,0.08283838
6169,0.091434985
6170,0.082778454
6171,0.07349856
6172,0.08357173
6173,0.09236742
6174,0.07841297
6175,0.07200269
6176,0.08700246
6177,0.09371147
6178,0.08116253
6179,0.0733383
6180,0.078049235
6181,0.08872108
6182,0.08599949
6183,0.07451301
6184,0.0796058
6185,0.08664748
6186,0.08355322
6187,0.0830371
6188,0.08135929
6189,0.08271197
6190,0.08779873
6191,0.08175783
6192,0.07928704
6193,0.08427288
6194,0.08381624
6195,0.081684776
6196,0.08007769
6197,0.08187189
6198,0.08303558
6199,0.08023876
6200,0.07931897
6201,0.078864455
6202,0.080168106
6203,0.07938055
6204,0.07771592
6205,0.08129404
6206,0.078975596
6207,0.07527148
6208,0.07785806
6209,0.08378916
6210,0.07799847
6211,0.07635839
6212,0.081768855
6213,0.08441002
6214,0.07924844
6215,0.076836094
6216,0.08091745
6217,0.08390464
6218,0.08134321
6219,0.08295472
6220,0.08172716
6221,0.081609644
6222,0.08427185
6223,0.081351146
6224,0.078108326
6225,0.08207406
6226,0.08400886
6227,0.08082356
6228,0.08054298
6229,0.07986432
6230,0.082252905
6231,0.08181511
6232,0.08018835
6233,0.081754506
6234,0.084566616
6235,0.08168701
6236,0.079543255
6237,0.08294353
6238,0.08406879
6239,0.0819788
6240,0.08167734
6241,0.08099195
6242,0.081040196
6243,0.08330565
6244,0.07970576
6245,0.080708005
6246,0.08321526
6247,0.08309989
6248,0.08099802
6249,0.07802544
6250,0.08644283
6251,0.088381276
6252,0.07532394
6253,0.07527237
6254,0.08804343
6255,0.089784846
6256,0.07549914
6257,0.077769
6258,0.08866065
6259,0.087387264
6260,0.077211365
6261,0.076310486
6262,0.08632741
6263,0.08579683
6264,0.07770956
6265,0.08095211
6266,0.086350895
6267,0.084127314
6268,0.07617267
6269,0.07920272
6270,0.088697396
6271,0.08465749
6272,0.075585075
6273,0.079458185
6274,0.08876874
6275,0.08469967
6276,0.0801309
6277,0.07945055
6278,0.082072265
6279,0.08094551
6280,0.07989251
6281,0.08076558
6282,0.08020563
6283,0.086349785
6284,0.08328352
6285,0.076249
6286,0.07668868
6287,0.08163798
6288,0.08111217
6289,0.07690506
6290,0.07858812
6291,0.08114793
6292,0.082070895
6293,0.07776609
6294,0.07590277
6295,0.07847659
6296,0.080489144
6297,0.08004166
6298,0.076520815
6299,0.079675235
6300,0.08354935
6301,0.08278897
6302,0.079135224
6303,0.07664386
6304,0.08196133
6305,0.08468196
6306,0.08182054
6307,0.07872726
6308,0.08006123
6309,0.08349012
6310,0.08021681
6311,0.083412014
6312,0.08368959
6313,0.08005534
6314,0.0788165
6315,0.082941
6316,0.087049514
6317,0.08170557
6318,0.07316671
6319,0.07936305
6320,0.08747883
6321,0.07881167
6322,0.070969515
6323,0.080099165
6324,0.08413063
6325,0.07414789
6326,0.07374463
6327,0.080783136
6328,0.0825013
6329,0.07590285
6330,0.07627667
6331,0.08029064
6332,0.07922686
6333,0.07779542
6334,0.078877315
6335,0.08176728
6336,0.080091916
6337,0.07745026
6338,0.07821458
6339,0.08195243
6340,0.07957042
6341,0.07898851
6342,0.08196407
6343,0.083036944
6344,0.07920795
6345,0.07996481
6346,0.08119874
6347,0.0777607
6348,0.08156877
6349,0.08343585
6350,0.07762437
6351,0.07690588
6352,0.08356975
6353,0.0839547
6354,0.075108476
6355,0.07566545
6356,0.08575133
6357,0.08506463
6358,0.07224655
6359,0.07576928
6360,0.08369801
6361,0.083821855
6362,0.07272716
6363,0.07286862
6364,0.080250375
6365,0.08397328
6366,0.07427561
6367,0.073056124
6368,0.07842483
6369,0.08264236
6370,0.07878602
6371,0.06833248
6372,0.07342852
6373,0.083057545
6374,0.07880249
6375,0.06764873
6376,0.07647106
6377,0.083973974
6378,0.07338795
6379,0.06717098
6380,0.07840437
6381,0.08423993
6382,0.074696794
6383,0.070802666
6384,0.080899514
6385,0.08321803
6386,0.06936673
6387,0.068056904
6388,0.0812436
6389,0.079569295
6390,0.06695342
6391,0.0682344
6392,0.08022803
6393,0.077623844
6394,0.06849624
6395,0.07082158
6396,0.0765532
6397,0.0716695
6398,0.07046824
6399,0.076125026
6400,0.07350938
6401,0.06867283
6402,0.0702269
6403,0.07536576
6404,0.077903405
6405,0.068455465
6406,0.06421499
6407,0.07638909
6408,0.07569406
6409,0.06466192
6410,0.06976011
6411,0.08122658
6412,0.07552027
6413,0.06663662
6414,0.06754079
6415,0.08118292
6416,0.07754057
6417,0.062751226
6418,0.07083351
6419,0.081191644
6420,0.07257594
6421,0.06513038
6422,0.070853904
6423,0.07765205
6424,0.07249835
6425,0.067030326
6426,0.06825271
6427,0.07315125
6428,0.07650409
6429,0.067690305
6430,0.06229536
6431,0.07093066
6432,0.07994458
6433,0.07291217
6434,0.060152892
6435,0.06996769
6436,0.08164341
6437,0.06954346
6438,0.06365421
6439,0.07421159
6440,0.0794371
6441,0.06538618
6442,0.063061826
6443,0.07655372
6444,0.077393055
6445,0.064660706
6446,0.065506205
6447,0.07554562
6448,0.0733762
6449,0.065026246
6450,0.06496958
6451,0.075063765
6452,0.07037329
6453,0.061541673
6454,0.0663705
6455,0.077927075
6456,0.071065396
6457,0.06017465
6458,0.06727564
6459,0.08043403
6460,0.069671474
6461,0.05682775
6462,0.06689337
6463,0.07493852
6464,0.06686778
6465,0.058815226
6466,0.06845219
6467,0.07304751
6468,0.06520359
6469,0.058301076
6470,0.062296145
6471,0.07032034
6472,0.06847085
6473,0.057536148
6474,0.060662597
6475,0.06830237
6476,0.0688773
6477,0.060046613
6478,0.057265557
6479,0.0708364
6480,0.07105143
6481,0.06122124
6482,0.060621664
6483,0.07061212
6484,0.07088377
6485,0.058031738
6486,0.060108475
6487,0.07359584
6488,0.07204847
6489,0.057432827
6490,0.06053764
6491,0.072177336
6492,0.070257686
6493,0.0546975
6494,0.0545504
6495,0.07170764
6496,0.071679436
6497,0.056449983
6498,0.056038577
6499,0.06937113
6500,0.06945683
6501,0.057614934
6502,0.054365862
6503,0.07069329
6504,0.07406278
6505,0.058306657
6506,0.055111468
6507,0.0694091
6508,0.07499756
6509,0.06339425
6510,0.056005478
6511,0.06758501
6512,0.07587158
6513,0.06596978
6514,0.056472123
6515,0.06532093
6516,0.07290952
6517,0.06643854
6518,0.05936205
6519,0.064810745
6520,0.07024986
6521,0.06276265
6522,0.059709918
6523,0.066157
6524,0.0702382
6525,0.059879888
6526,0.058745433
6527,0.06565356
6528,0.067618765
6529,0.060836148
6530,0.059341908
6531,0.06516066
6532,0.06977944
6533,0.06349728
6534,0.061116636
6535,0.06362297
6536,0.06915547
6537,0.067238644
6538,0.06293834
6539,0.06313475
6540,0.06943731
6541,0.06779729
6542,0.06097503
6543,0.06082174
6544,0.06823556
6545,0.06393924
6546,0.058633134
6547,0.061547168
6548,0.06479417
6549,0.06494666
6550,0.0567018
6551,0.058127813
6552,0.066856876
6553,0.06438904
6554,0.057337895
6555,0.05893203
6556,0.06680976
6557,0.066408046
6558,0.06057546
6559,0.06007206
6560,0.068609685
6561,0.0653417
6562,0.058176264
6563,0.06479744
6564,0.069860816
6565,0.06281139
6566,0.055514317
6567,0.064334944
6568,0.0689124
6569,0.061563972
6570,0.05497275
6571,0.062269337
6572,0.06812017
6573,0.05947782
6574,0.05481071
6575,0.062903315
6576,0.06905776
6577,0.0642595
6578,0.060902324
6579,0.0645542
6580,0.06445106
6581,0.063910596
6582,0.061463572
6583,0.06510009
6584,0.06649076
6585,0.06556659
6586,0.06577725
6587,0.06539015
6588,0.06393926
6589,0.063876376
6590,0.06544428
6591,0.06323462
6592,0.06520406
6593,0.064841256
6594,0.062313855
6595,0.064880684
6596,0.06503887
6597,0.059411384
6598,0.061510526
6599,0.06579665
6600,0.0644133
6601,0.062206414
6602,0.06451997
6603,0.06365636
6604,0.06441701
6605,0.06501249
6606,0.05990439
6607,0.06419448
6608,0.06347799
6609,0.0625998
6610,0.06582275
6611,0.06613166
6612,0.0644775
6613,0.062540166
6614,0.06576045
6615,0.06490314
6616,0.06342178
6617,0.063249096
6618,0.066651806
6619,0.06796882
6620,0.06797782
6621,0.06535116
6622,0.0638711
6623,0.06509959
6624,0.06925229
6625,0.06424981
6626,0.06249396
6627,0.06857206
6628,0.06921375
6629,0.062081113
6630,0.06399274
6631,0.06967864
6632,0.066878825
6633,0.060648683
6634,0.06407591
6635,0.07235225
6636,0.07092457
6637,0.060367264
6638,0.06583286
6639,0.072605684
6640,0.071348734
6641,0.060733806
6642,0.06651409
6643,0.07497103
6644,0.07083493
6645,0.06536604
6646,0.06455983
6647,0.07184136
6648,0.07016901
6649,0.0627767
6650,0.06388424
6651,0.072132595
6652,0.07407536
6653,0.0658792
6654,0.06324148
6655,0.07255126
6656,0.07469399
6657,0.064512916
6658,0.06402662
6659,0.07586059
6660,0.07589792
6661,0.06389154
6662,0.06452351
6663,0.07522862
6664,0.075447835
6665,0.063027404
6666,0.06265648
6667,0.074432164
6668,0.073343046
6669,0.062029954
6670,0.06312658
6671,0.0730734
6672,0.07038651
6673,0.062287323
6674,0.0662251
6675,0.07027821
6676,0.06803621
6677,0.06426065
6678,0.06423145
6679,0.06622306
6680,0.069868766
6681,0.06689983
6682,0.060109414
6683,0.06634962
6684,0.06730151
6685,0.06814452
6686,0.0631611
6687,0.06307455
6688,0.064395785
6689,0.06619602
6690,0.06519585
6691,0.05963614
6692,0.062322304
6693,0.0671279
6694,0.06387184
6695,0.06368597
6696,0.062060732
6697,0.060873292
6698,0.06383861
6699,0.06310075
6700,0.061634615
6701,0.06468255
6702,0.06494067
6703,0.059192758
6704,0.057696722
6705,0.063000314
6706,0.063265756
6707,0.056883216
6708,0.059354484
6709,0.0660365
6710,0.062373165
6711,0.05453521
6712,0.05817279
6713,0.06544228
6714,0.05838926
6715,0.055159207
6716,0.06148812
6717,0.06465885
6718,0.060931295
6719,0.052287426
6720,0.058704473
6721,0.06434302
6722,0.059097163
6723,0.054829773
6724,0.059948776
6725,0.06355622
6726,0.058873024
6727,0.054709133
6728,0.06055452
6729,0.06619788
6730,0.058989707
6731,0.052810106
6732,0.05983194
6733,0.063487135
6734,0.05922236
6735,0.05690333
6736,0.059340045
6737,0.05889279
6738,0.05451575
6739,0.05437452
6740,0.05897054
6741,0.05716307
6742,0.053343337
6743,0.051825657
6744,0.05554279
6745,0.060607545
6746,0.049273815
6747,0.047788825
6748,0.059414648
6749,0.058815528
6750,0.047286637
6751,0.05255933
6752,0.06165247
6753,0.05516613
6754,0.05004802
6755,0.049961466
6756,0.05715448
6757,0.05548528
6758,0.05388199
6759,0.05515234
6760,0.055644043
6761,0.05404294
6762,0.05131892
6763,0.053098362
6764,0.05595929
6765,0.052225113
6766,0.050566815
6767,0.050551806
6768,0.051642105
6769,0.0523269
6770,0.051988862
6771,0.052444316
6772,0.050281685
6773,0.045675676
6774,0.05301696
6775,0.057958465
6776,0.04980353
6777,0.04921546
6778,0.058153767
6779,0.05503152
6780,0.046265207
6781,0.050524727
6782,0.05808892
6783,0.051711906
6784,0.051403593
6785,0.05302349
6786,0.05391508
6787,0.052041125
6788,0.048610423
6789,0.0523726
6790,0.054864008
6791,0.048782565
6792,0.048072435
6793,0.05383421
6794,0.05241847
6795,0.046408523
6796,0.050088923
6797,0.053384952
6798,0.050292544
6799,0.048784614
6800,0.05109491
6801,0.052659944
6802,0.05025507
6803,0.049448177
6804,0.053359773
6805,0.05238748
6806,0.051393416
6807,0.052543476
6808,0.05218365
6809,0.049899325
6810,0.050224844
6811,0.057099346
6812,0.05597674
6813,0.051767774
6814,0.050141856
6815,0.052832525
6816,0.05337315
6817,0.05389656
6818,0.05520377
6819,0.053395
6820,0.050980754
6821,0.05591335
6822,0.053337753
6823,0.05238283
6824,0.053478055
6825,0.050488036
6826,0.051556718
6827,0.050855864
6828,0.05402893
6829,0.051230434
6830,0.049266085
6831,0.052442666
6832,0.054070566
6833,0.048870277
6834,0.048855923
6835,0.056568827
6836,0.054894958
6837,0.046847563
6838,0.05336388
6839,0.060112383
6840,0.05327895
6841,0.04841482
6842,0.058729574
6843,0.061899744
6844,0.04743773
6845,0.04658586
6846,0.063199334
6847,0.06354697
6848,0.046910483
6849,0.04668774
6850,0.062157314
6851,0.059965935
6852,0.041646775
6853,0.050246537
6854,0.06052297
6855,0.053096157
6856,0.046601206
6857,0.048802126
6858,0.05453302
6859,0.051242158
6860,0.048652682
6861,0.04731753
6862,0.04967637
6863,0.05415797
6864,0.05100189
6865,0.04507684
6866,0.050551943
6867,0.05375427
6868,0.04587277
6869,0.043968204
6870,0.048229773
6871,0.051319655
6872,0.04583917
6873,0.04279438
6874,0.051532865
6875,0.048091058
6876,0.042783845
6877,0.044516183
6878,0.051540807
6879,0.049339276
6880,0.045485545
6881,0.045492835
6882,0.048360784
6883,0.05080714
6884,0.047747567
6885,0.04301037
6886,0.04669995
6887,0.05119256
6888,0.044553984
6889,0.038536478
6890,0.05099046
6891,0.05068012
6892,0.041022092
6893,0.043484364
6894,0.043061897
6895,0.04362929
6896,0.041503645
6897,0.046465766
6898,0.045750223
6899,0.03766547
6900,0.04160147
6901,0.05154703
6902,0.044754762
6903,0.03637164
6904,0.046279464
6905,0.04933102
6906,0.04338088
6907,0.039748747
6908,0.048108283
6909,0.04925905
6910,0.043456037
6911,0.044471074
6912,0.04786051
6913,0.047587723
6914,0.046415783
6915,0.046544585
6916,0.049002457
6917,0.04571888
6918,0.046117477
6919,0.048910785
6920,0.048249718
6921,0.04322523
6922,0.044787504
6923,0.049436957
6924,0.044967163
6925,0.043880757
6926,0.04645789
6927,0.04650018
6928,0.044587307
6929,0.047134977
6930,0.0487275
6931,0.047574874
6932,0.045506183
6933,0.04682703
6934,0.044807244
6935,0.044451002
6936,0.04766537
6937,0.049652707
6938,0.045003034
6939,0.03878962
6940,0.049032927
6941,0.051470518
6942,0.044670597
6943,0.041921586
6944,0.050255544
6945,0.04756989
6946,0.04218776
6947,0.044395316
6948,0.04657529
6949,0.04517535
6950,0.043109316
6951,0.045588173
6952,0.046645217
6953,0.042294826
6954,0.04217389
6955,0.046686172
6956,0.04635419
6957,0.04145549
6958,0.043354955
6959,0.047167946
6960,0.045509007
6961,0.041460656
6962,0.042139933
6963,0.04721826
6964,0.04596865
6965,0.041712236
6966,0.0428788
6967,0.045770075
6968,0.043523483
6969,0.041352347
6970,0.042526316
6971,0.045546602
6972,0.041888207
6973,0.037573725
6974,0.04306033
6975,0.043910086
6976,0.041761305
6977,0.041961078
6978,0.044101696
6979,0.041090146
6980,0.04400046
6981,0.044990465
6982,0.043637555
6983,0.044534564
6984,0.046195302
6985,0.042558443
6986,0.044638317
6987,0.0444652
6988,0.04496275
6989,0.04362208
6990,0.042178724
6991,0.045677792
6992,0.047262125
6993,0.041448284
6994,0.042880982
6995,0.048065215
6996,0.045950823
6997,0.0426818
6998,0.043280367
6999,0.04801429
7000,0.04512244
7001,0.047190964
7002,0.047657494
7003,0.044684026
7004,0.045207314
7005,0.045670137
7006,0.049847677
7007,0.04706431
7008,0.043422386
7009,0.044815212
7010,0.048052985
7011,0.048294667
7012,0.042750888
7013,0.043326907
7014,0.048968714
7015,0.04834568
7016,0.042756062
7017,0.045947082
7018,0.047709793
7019,0.042013064
7020,0.045406386
7021,0.050075617
7022,0.04478968
7023,0.042354535
7024,0.04803565
7025,0.0500299
7026,0.04176497
7027,0.044340268
7028,0.0505327
7029,0.04649314
7030,0.03984969
7031,0.04462023
7032,0.047463447
7033,0.045881335
7034,0.039723475
7035,0.045566823
7036,0.04883292
7037,0.04248086
7038,0.04167507
7039,0.04731748
7040,0.047914974
7041,0.03927927
7042,0.039814986
7043,0.050022896
7044,0.04678602
7045,0.038624473
7046,0.04258718
7047,0.048605435
7048,0.04736275
7049,0.04138359
7050,0.045934137
7051,0.0499283
7052,0.043547906
7053,0.04282033
7054,0.048106484
7055,0.048326258
7056,0.041115206
7057,0.041985244
7058,0.0519962
7059,0.04842837
7060,0.039671805
7061,0.044881307
7062,0.05122785
7063,0.04621464
7064,0.040015843
7065,0.04939715
7066,0.053166814
7067,0.04697405
7068,0.044009846
7069,0.04790266
7070,0.05441767
7071,0.048058342
7072,0.042367477
7073,0.050550416
7074,0.053093385
7075,0.04643287
7076,0.045497622
7077,0.051862013
7078,0.049570307
7079,0.050159484
7080,0.050701577
7081,0.048469387
7082,0.04588081
7083,0.052964352
7084,0.052918248
7085,0.04617536
7086,0.047968592
7087,0.058484327
7088,0.0547682
7089,0.046335913
7090,0.053340953
7091,0.05566225
7092,0.054229267
7093,0.05156415
7094,0.05363297
7095,0.053886294
7096,0.048028443
7097,0.05256608
7098,0.058844328
7099,0.051091556
7100,0.044729356
7101,0.05603926
7102,0.05838028
7103,0.048359267
7104,0.04443279
7105,0.055029113
7106,0.06046327
7107,0.04549159
7108,0.04428976
7109,0.059224173
7110,0.053715102
7111,0.04432203
7112,0.05171596
7113,0.056829385
7114,0.050507803
7115,0.043065004
7116,0.05068163
7117,0.05458607
7118,0.04757055
7119,0.041962728
7120,0.04566745
7121,0.052634384
7122,0.05002064
7123,0.04334806
7124,0.04331662
7125,0.050153594
7126,0.046614185
7127,0.037650127
7128,0.04665014
7129,0.051807087
7130,0.04074561
7131,0.0375326
7132,0.05009184
7133,0.048055172
7134,0.036970884
7135,0.040270053
7136,0.050122354
7137,0.041886434
7138,0.038808476
7139,0.04176208
7140,0.04482208
7141,0.040417496
7142,0.03724358
7143,0.041686345
7144,0.045526594
7145,0.0385787
7146,0.03713973
7147,0.04480084
7148,0.040709008
7149,0.032741193
7150,0.037720155
7151,0.04778568
7152,0.038092647
7153,0.03371226
7154,0.039930742
7155,0.042268977
7156,0.03273722
7157,0.03399806
7158,0.042563137
7159,0.039523516
7160,0.03005635
7161,0.036226556
7162,0.042809635
7163,0.036162093
7164,0.035556175
7165,0.035813075
7166,0.03624207
7167,0.03066
7168,0.037688263
7169,0.040258255
7170,0.028018204
7171,0.029077781
7172,0.038896926
7173,0.034524295
7174,0.025769262
7175,0.03004024
7176,0.037212647
7177,0.027577404
7178,0.026046256
7179,0.035490472
7180,0.029670091
7181,0.026668182
7182,0.031580657
7183,0.030195577
7184,0.02889155
7185,0.03232209
7186,0.030714264
7187,0.026566384
7188,0.029156482
7189,0.033632345
7190,0.030588124
7191,0.027668636
7192,0.03238018
7193,0.031806506
7194,0.026398154
7195,0.030033115
7196,0.028996976
7197,0.028060874
7198,0.028799538
7199,0.025966072
7200,0.025904575
7201,0.028793698
7202,0.025194205
7203,0.027310047
7204,0.028093942
7205,0.028048337
7206,0.026289346
7207,0.027462222
7208,0.031394172
7209,0.029291986
7210,0.023781074
7211,0.026691187
7212,0.028346825
7213,0.026945215
7214,0.028228689
7215,0.025770126
7216,0.025360672
7217,0.028588254
7218,0.028233381
7219,0.021990491
7220,0.024790512
7221,0.029175742
7222,0.027738988
7223,0.02322258
7224,0.022981439
7225,0.025254251
7226,0.02482139
7227,0.022131119
7228,0.025616018
7229,0.02669026
7230,0.022039477
7231,0.019974299
7232,0.028226627
7233,0.024701355
7234,0.018897014
7235,0.027228037
7236,0.028676761
7237,0.019438656
7238,0.023098703
7239,0.028330201
7240,0.024537778
7241,0.018871292
7242,0.025160495
7243,0.028634889
7244,0.021472389
7245,0.022667414
7246,0.02690978
7247,0.026513672
7248,0.021837877
7249,0.023684792
7250,0.028715765
7251,0.027331404
7252,0.018696612
7253,0.027092518
7254,0.03317009
7255,0.02561529
7256,0.021731747
7257,0.029862875
7258,0.028869718
7259,0.024902008
7260,0.028004616
7261,0.030567449
7262,0.028918928
7263,0.021807166
7264,0.027927266
7265,0.030107759
7266,0.02526394
7267,0.025046976
7268,0.03273269
7269,0.02814621
7270,0.01992016
7271,0.029971123
7272,0.03384648
7273,0.021506356
7274,0.022240765
7275,0.0372285
7276,0.03133547
7277,0.016410656
7278,0.024615709
7279,0.0386025
7280,0.029516352
7281,0.01842792
7282,0.029149653
7283,0.03585986
7284,0.024905946
7285,0.02152617
7286,0.03586212
7287,0.031889908
7288,0.0186811
7289,0.026697261
7290,0.039289396
7291,0.029372001
7292,0.021099934
7293,0.030131558
7294,0.032961946
7295,0.026833521
7296,0.024922488
7297,0.030191133
7298,0.031639215
7299,0.023735577
7300,0.024752174
7301,0.031872462
7302,0.028012432
7303,0.021933861
7304,0.024695102
7305,0.031545416
7306,0.027577272
7307,0.020904679
7308,0.027392209
7309,0.02670824
7310,0.022679016
7311,0.021497056
7312,0.026019162
7313,0.026166517
7314,0.021358952
7315,0.023044394
7316,0.023365777
7317,0.019430513
7318,0.02083205
7319,0.02720187
7320,0.022508267
7321,0.015478544
7322,0.023528859
7323,0.026150983
7324,0.014884462
7325,0.020399228
7326,0.026263533
7327,0.01834421
7328,0.016330512
7329,0.02512069
7330,0.022971816
7331,0.017785378
7332,0.016247451
7333,0.022912683
7334,0.022353262
7335,0.014116688
7336,0.014277392
7337,0.025769144
7338,0.01957464
7339,0.012054837
7340,0.016539607
7341,0.022014633
7342,0.017273717
7343,0.012331974
7344,0.022630591
7345,0.021390008
7346,0.013274317
7347,0.016007312
7348,0.024672223
7349,0.01826244
7350,0.012268573
7351,0.020212958
7352,0.020642292
7353,0.013466574
7354,0.014666034
7355,0.022262342
7356,0.022642814
7357,0.016524374
7358,0.015110835
7359,0.020704618
7360,0.023410093
7361,0.0142942015
7362,0.016638922
7363,0.023599297
7364,0.018244013
7365,0.011522714
7366,0.018185716
7367,0.027356083
7368,0.017277502
7369,0.011786908
7370,0.0250508
7371,0.026127566
7372,0.014631232
7373,0.018155936
7374,0.026711944
7375,0.02348541
7376,0.020662662
7377,0.023302384
7378,0.023878494
7379,0.019203022
7380,0.020250056
7381,0.025992792
7382,0.025628006
7383,0.019054104
7384,0.019472012
7385,0.026473146
7386,0.023455335
7387,0.01763969
7388,0.022619296
7389,0.025793148
7390,0.026758492
7391,0.022950547
7392,0.023375269
7393,0.027544864
7394,0.026354274
7395,0.02265822
7396,0.025550373
7397,0.030164251
7398,0.027114544
7399,0.026236275
7400,0.028300911
7401,0.026068157
7402,0.024900217
7403,0.026645264
7404,0.030100504
7405,0.02782708
7406,0.023954855
7407,0.02718405
7408,0.029928086
7409,0.02400383
7410,0.02677087
7411,0.032971255
7412,0.029574806
7413,0.025230533
7414,0.030762466
7415,0.0363616
7416,0.030963026
7417,0.022348579
7418,0.03192773
7419,0.03521043
7420,0.030218175
7421,0.0260133
7422,0.033899594
7423,0.03582455
7424,0.027702486
7425,0.031130532
7426,0.03597493
7427,0.03069118
7428,0.03110047
7429,0.035603054
7430,0.035100568
7431,0.033467263
7432,0.03569845
7433,0.033501748
7434,0.031919375
7435,0.035540327
7436,0.03468339
7437,0.03536803
7438,0.03665099
7439,0.03805447
7440,0.03254789
7441,0.031150125
7442,0.035192195
7443,0.034549605
7444,0.030126149
7445,0.032458257
7446,0.033989076
7447,0.031374756
7448,0.030337282
7449,0.031177724
7450,0.033228695
7451,0.033509746
7452,0.030186241
7453,0.03084351
7454,0.035255656
7455,0.03263911
7456,0.028580599
7457,0.032808628
7458,0.03309289
7459,0.028960045
7460,0.034896955
7461,0.035455912
7462,0.028891994
7463,0.032565728
7464,0.034435242
7465,0.030757625
7466,0.029898511
7467,0.03574061
7468,0.037300672
7469,0.031686023
7470,0.027955445
7471,0.033512615
7472,0.034460276
7473,0.028186759
7474,0.032818798
7475,0.03332527
7476,0.025726886
7477,0.03021749
7478,0.035508197
7479,0.027543776
7480,0.027111646
7481,0.03102356
7482,0.032055363
7483,0.028753832
7484,0.02637152
7485,0.032883566
7486,0.031460878
7487,0.024635553
7488,0.029406471
7489,0.034322537
7490,0.02768366
7491,0.027227528
7492,0.030147951
7493,0.035518985
7494,0.029165648
7495,0.024236098
7496,0.030399606
7497,0.034595776
7498,0.027529037
7499,0.024867479
7500,0.031635642
7501,0.031385083
7502,0.021515382
7503,0.02622496
7504,0.035933785
7505,0.027900303
7506,0.02117491
7507,0.028242426
7508,0.036677495
7509,0.028399639
7510,0.021519357
7511,0.029625507
7512,0.03545338
7513,0.023599414
7514,0.024873028
7515,0.029312521
7516,0.02584648
7517,0.025791563
7518,0.031262964
7519,0.027265826
7520,0.020949569
7521,0.02623646
7522,0.029433986
7523,0.020747036
7524,0.022332076
7525,0.027238287
7526,0.027273983
7527,0.021175457
7528,0.021815758
7529,0.026552977
7530,0.028164862
7531,0.024673082
7532,0.024003437
7533,0.026426995
7534,0.027708633
7535,0.023715766
7536,0.025009556
7537,0.03026034
7538,0.024262212
7539,0.018571364
7540,0.026087685
7541,0.027618382
7542,0.02013762
7543,0.022626821
7544,0.027044246
7545,0.020485511
7546,0.019273126
7547,0.025776412
7548,0.02445951
7549,0.018726239
7550,0.021113303
7551,0.025899928
7552,0.020437367
7553,0.019249627
7554,0.022857122
7555,0.021718174
7556,0.02014852
7557,0.02097648
7558,0.02284726
7559,0.02162844
7560,0.018007096
7561,0.019828137
7562,0.025839552
7563,0.022063982
7564,0.01771079
7565,0.021853507
7566,0.029255128
7567,0.024871238
7568,0.016774802
7569,0.02289136
7570,0.02968728
7571,0.022821505
7572,0.01969133
7573,0.027196283
7574,0.030160656
7575,0.018386899
7576,0.019177986
7577,0.030309897
7578,0.028798629
7579,0.020565672
7580,0.026130661
7581,0.029909156
7582,0.021553548
7583,0.023430556
7584,0.03019935
7585,0.026041038
7586,0.01600783
7587,0.026701774
7588,0.029997649
7589,0.015756994
7590,0.020079676
7591,0.032298464
7592,0.024897214
7593,0.01307126
7594,0.025000082
7595,0.03414215
7596,0.016116703
7597,0.009604774
7598,0.033646956
7599,0.029096803
7600,0.007457942
7601,0.018553367
7602,0.031584937
7603,0.019392053
7604,0.008592274
7605,0.025113912
7606,0.026318602
7607,0.01219717
7608,0.017355198
7609,0.0253392
7610,0.021036573
7611,0.015757905
7612,0.017174417
7613,0.02741782
7614,0.021859618
7615,0.013172853
7616,0.02204915
7617,0.030065639
7618,0.020624347
7619,0.013476508
7620,0.024039445
7621,0.029851072
7622,0.020150479
7623,0.018874485
7624,0.02531695
7625,0.028887337
7626,0.018883673
7627,0.016282259
7628,0.029533137
7629,0.027382173
7630,0.02000262
7631,0.022270499
7632,0.029043268
7633,0.022775339
7634,0.016773943
7635,0.023992743
7636,0.028653476
7637,0.01907609
7638,0.017102754
7639,0.0256323
7640,0.025518283
7641,0.016011924
7642,0.016756613
7643,0.026228476
7644,0.0187072
7645,0.013755668
7646,0.022990685
7647,0.018934768
7648,0.013428005
7649,0.017665753
7650,0.023141347
7651,0.019044863
7652,0.011278422
7653,0.01957161
7654,0.0290161
7655,0.014711418
7656,0.012691113
7657,0.024379311
7658,0.024998749
7659,0.013447648
7660,0.017373366
7661,0.028816314
7662,0.018327845
7663,0.01220593
7664,0.022329764
7665,0.029052623
7666,0.009939132
7667,0.013749744
7668,0.024890972
7669,0.021403313
7670,0.010286739
7671,0.013901529
7672,0.025208961
7673,0.021114577
7674,0.009356843
7675,0.014181153
7676,0.022997055
7677,0.017544754
7678,0.013120259
7679,0.01914063
7680,0.024398614
7681,0.014356028
7682,0.012540279
7683,0.024194058
7684,0.019968923
7685,0.012240779
7686,0.017729722
7687,0.026275618
7688,0.016348474
7689,0.0079021305
7690,0.019566964
7691,0.029980859
7692,0.015198615
7693,0.0067204214
7694,0.02521015
7695,0.026640179
7696,0.0074845054
7697,0.0132290125
7698,0.030116053
7699,0.021107746
7700,0.0066598402
7701,0.014237899
7702,0.024353774
7703,0.016661087
7704,0.0072909435
7705,0.018632296
7706,0.0232696
7707,0.011838973
7708,0.008234126
7709,0.018202716
7710,0.018994728
7711,0.009944105
7712,0.011428078
7713,0.02115792
7714,0.015561276
7715,0.010368269
7716,0.015424848
7717,0.018415
7718,0.014092872
7719,0.01272764
7720,0.019818533
7721,0.019438826
7722,0.011331836
7723,0.009154417
7724,0.020949064
7725,0.021491954
7726,0.009250282
7727,0.012935591
7728,0.02200608
7729,0.016240649
7730,0.009801084
7731,0.014647417
7732,0.022980869
7733,0.015826361
7734,0.013651729
7735,0.019541303
7736,0.022503892
7737,0.016870433
7738,0.015666664
7739,0.027313983
7740,0.02691829
7741,0.013695575
7742,0.017957821
7743,0.029114228
7744,0.024449438
7745,0.015879052
7746,0.023417205
7747,0.030030634
7748,0.02233996
7749,0.021295914
7750,0.027716583
7751,0.025762485
7752,0.020824647
7753,0.023803614
7754,0.033964615
7755,0.02654312
7756,0.021129614
7757,0.031259798
7758,0.03139543
7759,0.02319883
7760,0.028974876
7761,0.034740876
7762,0.030225717
7763,0.024758827
7764,0.03061746
7765,0.033974823
7766,0.02885996
7767,0.027208498
7768,0.030455604
7769,0.033446006
7770,0.033573322
7771,0.02876208
7772,0.030865518
7773,0.0317569
7774,0.031483315
7775,0.032399606
7776,0.029499568
7777,0.029719956
7778,0.0337883
7779,0.03259314
7780,0.030276667
7781,0.028652616
7782,0.030487172
7783,0.03427522
7784,0.030160412
7785,0.030192373
7786,0.03302379
7787,0.030419696
7788,0.031415943
7789,0.032344386
7790,0.03161812
7791,0.030718103
7792,0.032122303
7793,0.036198806
7794,0.0343323
7795,0.030437935
7796,0.033001676
7797,0.035226792
7798,0.03426848
7799,0.03006082
7800,0.032164734
7801,0.037873164
7802,0.032005437
7803,0.023172626
7804,0.03684991
7805,0.042081386
7806,0.030665731
7807,0.027643463
7808,0.037228256
7809,0.04166369
7810,0.029999603
7811,0.031392626
7812,0.04206491
7813,0.039026987
7814,0.029150622
7815,0.032844357
7816,0.04330052
7817,0.037643258
7818,0.023594823
7819,0.03658403
7820,0.045664713
7821,0.03265896
7822,0.025666723
7823,0.037691105
7824,0.04451868
7825,0.029430298
7826,0.027493428
7827,0.042373225
7828,0.039753165
7829,0.02892899
7830,0.035527997
7831,0.041118298
7832,0.036603667
7833,0.031447716
7834,0.03206741
7835,0.038890205
7836,0.037089616
7837,0.02998551
7838,0.031380787
7839,0.038385853
7840,0.03178265
7841,0.026196538
7842,0.035890333
7843,0.03672147
7844,0.030462729
7845,0.026934301
7846,0.03643095
7847,0.037336085
7848,0.030509284
7849,0.032205373
7850,0.038126834
7851,0.032718726
7852,0.027901521
7853,0.035911486
7854,0.036894314
7855,0.027125232
7856,0.0309183
7857,0.0385729
7858,0.031931873
7859,0.02637837
7860,0.035515547
7861,0.035823807
7862,0.027411962
7863,0.027326725
7864,0.035475448
7865,0.034836937
7866,0.026616277
7867,0.03177524
7868,0.03328741
7869,0.030802853
7870,0.028202105
7871,0.03200297
7872,0.031425975
7873,0.028217478
7874,0.030039284
7875,0.03014931
7876,0.025868226
7877,0.027931277
7878,0.03202106
7879,0.02732851
7880,0.02754355
7881,0.031019062
7882,0.031518683
7883,0.028756818
7884,0.030473707
7885,0.030138984
7886,0.032736514
7887,0.02841239
7888,0.028956003
7889,0.028620813
7890,0.030475287
7891,0.027830973
7892,0.025795957
7893,0.026032127
7894,0.027518276
7895,0.02942784
7896,0.026231665
7897,0.021749951
7898,0.028066823
7899,0.023919687
7900,0.019586666
7901,0.024075137
7902,0.026938552
7903,0.020634305
7904,0.018205961
7905,0.023708327
7906,0.02562012
7907,0.02073403
7908,0.0183295
7909,0.023463836
7910,0.0253123
7911,0.020644337
7912,0.023551954
7913,0.025467316
7914,0.022585055
7915,0.021498721
7916,0.022921544
7917,0.023792667
7918,0.020696646
7919,0.022268437
7920,0.02257858
7921,0.019148063
7922,0.021901315
7923,0.02329338
7924,0.01798016
7925,0.01786353
7926,0.020593924
7927,0.018959038
7928,0.017254157
7929,0.017868714
7930,0.020056449
7931,0.018837163
7932,0.014185188
7933,0.01895178
7934,0.018874062
7935,0.014571677
7936,0.018768406
7937,0.020586783
7938,0.014079792
7939,0.0121165365
7940,0.019245552
7941,0.018952863
7942,0.013059666
7943,0.014935412
7944,0.020372316
7945,0.014861961
7946,0.012792811
7947,0.016351521
7948,0.016284334
7949,0.012017471
7950,0.013377919
7951,0.016764032
7952,0.014818629
7953,0.011927532
7954,0.01348636
7955,0.016507177
7956,0.012620229
7957,0.0104247555
7958,0.01496061
7959,0.018459093
7960,0.009641169
7961,0.010445038
7962,0.016371172
7963,0.015381928
7964,0.008176802
7965,0.012314905
7966,0.017555851
7967,0.015632547
7968,0.009371619
7969,0.012244477
7970,0.015519644
7971,0.010132266
7972,0.00788546
7973,0.01408597
7974,0.013730912
7975,0.005569455
7976,0.011621502
7977,0.015204639
7978,0.011150842
7979,0.010402656
7980,0.0147462655
7981,0.013098221
7982,0.012198843
7983,0.013407645
7984,0.016549643
7985,0.014087172
7986,0.010920335
7987,0.015990848
7988,0.0148899965
7989,0.011638839
7990,0.014027433
7991,0.018876342
7992,0.013822006
7993,0.011180853
7994,0.016586667
7995,0.019787945
7996,0.013091972
7997,0.00921486
7998,0.016155394
7999,0.019653428


==> DR-example1/result_direct_DR_ex1.csv <==
epoch,loss,loss_boundary,energy,test_error,Functional error
0,39.70472,0.39646286,0.05843502,1.1754578,2.3386297
1,39.77147,0.39728302,0.043167476,1.1432211,2.2882493
2,39.832386,0.39804417,0.027969554,1.1113878,2.237893
3,39.84676,0.3983343,0.013328094,1.08093,2.1893442
4,39.807125,0.39807868,-0.00074559124,1.0518526,2.1426752
5,39.710472,0.39724666,-0.014193125,1.0242566,2.098104
6,39.531895,0.39558604,-0.02671064,0.9986895,2.0567462
7,39.264824,0.39302883,-0.038059242,0.9755612,2.0194535
8,38.954865,0.39003602,-0.048734743,0.9539204,1.9844081
9,38.57817,0.3863654,-0.058371305,0.93439835,1.9529562
10,38.14453,0.38211545,-0.067011125,0.91687953,1.9249378
11,37.658363,0.37732863,-0.0745014,0.901603,1.9008896
12,37.12848,0.37209514,-0.08103484,0.8881701,1.8801411
13,36.56435,0.3665097,-0.086621426,0.8765295,1.8626622
14,35.969994,0.3606127,-0.09127414,0.8666263,1.8484154
15,35.350964,0.35446095,-0.09513047,0.8581915,1.8369175
16,34.710136,0.34808353,-0.09821827,0.8511581,1.8280822
17,34.046627,0.3414702,-0.10039648,0.8457582,1.8224256
18,33.36317,0.3346485,-0.10167824,0.841959,1.8199085
19,32.66198,0.32764077,-0.102096215,0.83969975,1.8204337
20,31.9549,0.32056782,-0.1018806,0.8385891,1.8231757
21,31.24451,0.31345588,-0.10107826,0.83855635,1.8279666
22,30.527882,0.30627477,-0.099596664,0.8397726,1.8351545
23,29.814796,0.2991247,-0.09767241,0.8418379,1.8438896
24,29.101715,0.2919708,-0.09536293,0.8446566,1.8539808
25,28.392681,0.28485438,-0.09275693,0.8480825,1.8651093
26,27.689877,0.2777976,-0.08988301,0.8520743,1.8771771
27,26.999088,0.27085957,-0.08686875,0.85641,1.8897166
28,26.316553,0.26400295,-0.08374226,0.8610362,1.9026395
29,25.643778,0.25724265,-0.08048558,0.8659883,1.9160128
30,24.983576,0.25060713,-0.07713634,0.8712013,1.9296992
31,24.336452,0.24410251,-0.0737987,0.87647724,1.9433253
32,23.70875,0.2377939,-0.070639275,0.8814994,1.95628
33,23.09067,0.2315809,-0.06742123,0.88670754,1.9694325
34,22.48669,0.22551063,-0.064372554,0.89165974,1.9819598
35,21.901003,0.21962607,-0.061604183,0.896135,1.993451
36,21.33377,0.21392928,-0.059156656,0.9000401,2.0037615
37,20.785767,0.20842762,-0.056995243,0.9034376,2.0130055
38,20.254673,0.20309706,-0.055033155,0.90648884,2.0215018
39,19.739464,0.19792753,-0.05329012,0.90914744,2.029177
40,19.244118,0.19295998,-0.05188058,0.9111818,2.0356119
41,18.766422,0.1881726,-0.050836578,0.9125199,2.0406868
42,18.305885,0.1835599,-0.050103635,0.9132641,2.0445998
43,17.860264,0.1790983,-0.049565658,0.913644,2.0477712
44,17.429413,0.1747864,-0.049226306,0.91364956,2.0501854
45,17.013815,0.17062958,-0.049143385,0.9131627,2.0516267
46,16.612875,0.16662115,-0.049240198,0.91233647,2.0523767
47,16.219704,0.16269064,-0.049360026,0.91148156,2.0530121
48,15.835181,0.15884697,-0.04951582,0.91057074,2.0534885
49,15.457331,0.15506959,-0.049628455,0.90976435,2.054092
50,15.090199,0.15140016,-0.04981707,0.90882546,2.0543795
51,14.732682,0.14782742,-0.050059456,0.9077972,2.0544376
52,14.378332,0.14428514,-0.050182775,0.9070234,2.0549107
53,14.029799,0.14080039,-0.05023927,0.9064003,2.0556026
54,13.689897,0.13740164,-0.050266966,0.90585405,2.056369
55,13.356371,0.13406634,-0.050263755,0.9053876,2.0572224
56,13.025917,0.13076028,-0.0501109,0.9052359,2.058607
57,12.699937,0.1274982,-0.049883217,0.90525097,2.0602474
58,12.377179,0.12426679,-0.04949948,0.9055943,2.0624475
59,12.059098,0.121081196,-0.049021523,0.90614337,2.0649772
60,11.746252,0.11794673,-0.048420697,0.90695626,2.0679436
61,11.440067,0.11487852,-0.047784902,0.9078572,2.0710187
62,11.140609,0.111877464,-0.047137532,0.9087981,2.0741193
63,10.845283,0.10891659,-0.046376288,0.9099838,2.0776274
64,10.553561,0.105990425,-0.045481425,0.91145444,2.081622
65,10.26666,0.10311135,-0.04447549,0.9131656,2.086017
66,9.987094,0.10030492,-0.04339764,0.9150407,2.0906632
67,9.71115,0.097533725,-0.042222053,0.91712946,2.095665
68,9.440604,0.094816126,-0.041008364,0.9193116,2.100798
69,9.175868,0.092156574,-0.039789166,0.92152107,2.105941
70,8.91908,0.08957704,-0.038625225,0.9236344,2.1108623
71,8.66992,0.08707446,-0.037526086,0.92563146,2.1155245
72,8.428556,0.08465055,-0.03649781,0.9274982,2.1199124
73,8.190818,0.08226281,-0.035462737,0.9293904,2.1243165
74,7.960708,0.079952054,-0.03449727,0.9311536,2.1284485
75,7.7368026,0.07770389,-0.033586882,0.93281543,2.1323614
76,7.5189204,0.07551632,-0.03271165,0.9344161,2.1361318
77,7.3086667,0.07340579,-0.031911783,0.9358736,2.1396036
78,7.1051536,0.07136356,-0.03120239,0.9371553,2.142725
79,6.9084997,0.069390595,-0.030559747,0.93830955,2.1455827
80,6.7148223,0.06744734,-0.029912142,0.93948126,2.1484547
81,6.5277553,0.06557074,-0.029318942,0.9405502,2.151108
82,6.3476896,0.06376504,-0.028814392,0.941445,2.1534133
83,6.1727204,0.062010534,-0.028333023,0.94229984,2.1556203
84,6.0037956,0.06031729,-0.02793327,0.942994,2.157507
85,5.838627,0.0586617,-0.027543236,0.94367504,2.159348
86,5.6789865,0.057061695,-0.027182933,0.944302,2.1610653
87,5.5229115,0.055497065,-0.02679492,0.94499314,2.1628776
88,5.3709226,0.053973183,-0.026395792,0.94571376,2.1647246
89,5.223,0.052489523,-0.025952462,0.94653255,2.166727
90,5.0787854,0.05104269,-0.025483778,0.9474099,2.1688218
91,4.936639,0.049615968,-0.02495832,0.94841,2.1711237
92,4.797085,0.048214655,-0.024380736,0.94952357,2.1736214
93,4.6618204,0.046856306,-0.023810212,0.95062816,2.1760833
94,4.5305233,0.04553734,-0.023211233,0.9517977,2.1786475
95,4.4031305,0.04425742,-0.022611467,0.9529741,2.1812065
96,4.2803802,0.04302415,-0.02203473,0.95410824,2.1836705
97,4.1612597,0.041827243,-0.021464767,0.95523304,2.1861029
98,4.045081,0.040659554,-0.020874623,0.9564042,2.188608
99,3.9329941,0.039532825,-0.02028844,0.9575716,2.1910932
100,3.8237145,0.038434416,-0.019727,0.9586914,2.1934803
101,3.7185018,0.037376884,-0.019186772,0.95977104,2.19578
102,3.6159875,0.03634628,-0.018640356,0.9608668,2.1981
103,3.515928,0.035340052,-0.018077195,0.9620007,2.200481
104,3.4199765,0.03437533,-0.01755635,0.96304995,2.2026935
105,3.3273468,0.033443853,-0.017038569,0.9640958,2.2048905
106,3.239036,0.03255622,-0.01658615,0.96500826,2.2068331
107,3.1530502,0.031691864,-0.016136277,0.96591794,2.2087646
108,3.069422,0.030851278,-0.015705843,0.9667897,2.2106164
109,2.9894469,0.030048149,-0.015367876,0.9674709,2.2121112
110,2.9118862,0.029269455,-0.015059152,0.9680933,2.2134907
111,2.8368313,0.028515719,-0.014740558,0.9687385,2.2149036
112,2.7634683,0.027779017,-0.0144334305,0.9693616,2.2162728
113,2.6922233,0.027063573,-0.01413393,0.9699704,2.2176087
114,2.6235995,0.026374513,-0.0138519155,0.9705443,2.218875
115,2.5575545,0.025711557,-0.0136012295,0.9710544,2.2200177
116,2.4939458,0.025073068,-0.013360949,0.9715444,2.2211177
117,2.4324234,0.024455197,-0.013096245,0.97208697,2.2223089
118,2.372879,0.023856763,-0.012797357,0.97270244,2.2236269
119,2.3143914,0.023268642,-0.0124729285,0.9733725,2.2250404
120,2.2574847,0.022696257,-0.01214094,0.97405964,2.2264836
121,2.2016673,0.022134403,-0.011772917,0.9748233,2.228061
122,2.146875,0.021582596,-0.011384778,0.97563004,2.2297156
123,2.093842,0.021048449,-0.0110026775,0.9764252,2.2313452
124,2.0413945,0.020519722,-0.0105777895,0.9773109,2.233138
125,1.9906491,0.020008251,-0.01017604,0.97814924,2.2348387
126,1.9420506,0.019518603,-0.009809767,0.9789142,2.2364035
127,1.894613,0.01903994,-0.009380949,0.97981113,2.2382052
128,1.848527,0.018575178,-0.008990908,0.9806277,2.2398574
129,1.8036871,0.018122856,-0.008598486,0.98144996,2.2415159
130,1.7602012,0.017684493,-0.00824805,0.9821849,2.2430127
131,1.7178785,0.017257849,-0.007906494,0.98290175,2.2444742
132,1.6773465,0.016849466,-0.00760006,0.9835456,2.2457983
133,1.6383698,0.016457314,-0.007361533,0.98404735,2.2468574
134,1.6004391,0.016075747,-0.0071356525,0.98452294,2.2478695
135,1.5633101,0.015702115,-0.0069013843,0.9850166,2.24891
136,1.5273695,0.015340252,-0.0066557135,0.9855343,2.2499955
137,1.4925951,0.014990498,-0.006454738,0.9859584,2.250906
138,1.4588317,0.01465105,-0.00627329,0.9863418,2.2517395
139,1.4263065,0.014324526,-0.0061461446,0.9866111,2.2523613
140,1.3948438,0.014008835,-0.006039571,0.9868375,2.252904
141,1.3646697,0.013706408,-0.005971248,0.9869838,2.2532942
142,1.3359113,0.013418283,-0.005917119,0.98710036,2.2536292
143,1.3077487,0.013135652,-0.005816619,0.98731446,2.254142
144,1.2803868,0.012860212,-0.0056343516,0.9877005,2.2549682
145,1.2536472,0.012590808,-0.0054335105,0.9881258,2.2558653
146,1.2277435,0.012329556,-0.0052120714,0.9885945,2.2568405
147,1.2019064,0.012068392,-0.004932776,0.98918504,2.258038
148,1.1778338,0.011825538,-0.0047199465,0.9896357,2.2589765
149,1.1540529,0.011585756,-0.004522811,0.9900536,2.2598526
150,1.1302083,0.011344767,-0.0042683994,0.9905922,2.2609513
151,1.1072526,0.011113198,-0.0040671327,0.991019,2.2618408
152,1.0853604,0.01089286,-0.003925544,0.9913206,2.2625012
153,1.0643328,0.010681031,-0.0037702497,0.9916509,2.26321
154,1.0433067,0.010468811,-0.0035743222,0.9920668,2.2640753
155,1.0227267,0.010260887,-0.0033620638,0.99251723,2.2650027
156,1.0033556,0.010065483,-0.0031926585,0.9928772,2.2657645
157,0.98430955,0.0098735,-0.0030404471,0.993201,2.2664568
158,0.9656019,0.009684867,-0.0028847866,0.9935322,2.2671614
159,0.9475836,0.009503797,-0.0027960327,0.99372226,2.2676063
160,0.9300608,0.009327843,-0.0027234666,0.99387866,2.2679884
161,0.91288126,0.009155255,-0.002644241,0.99404895,2.2683947
162,0.89610076,0.008986452,-0.0025444261,0.99426264,2.268879
163,0.8797097,0.008821165,-0.0024067739,0.9945559,2.2695086
164,0.86358136,0.008658748,-0.0022934575,0.99479795,2.2700417
165,0.84810644,0.008503241,-0.002217723,0.99496084,2.2704298
166,0.8328882,0.008350255,-0.002137278,0.9951336,2.2708328
167,0.8182132,0.008203267,-0.0021134613,0.9951871,2.2710161
168,0.80395097,0.008060513,-0.0021003375,0.9952181,2.2711558
169,0.7897325,0.007917566,-0.0020241071,0.9953818,2.271541
170,0.77574563,0.0077768485,-0.0019392314,0.9955638,2.2719572
171,0.76217663,0.007640464,-0.0018698121,0.9957131,2.2723134
172,0.7487173,0.007505036,-0.001786318,0.99589217,2.2727237
173,0.7355677,0.0073725674,-0.0016890961,0.9961,2.273183
174,0.7225399,0.00724137,-0.0015971155,0.9962968,2.2736228
175,0.7100719,0.0071161753,-0.0015456211,0.9964083,2.2739038
176,0.6976407,0.0069908313,-0.0014424112,0.9966285,2.2743835
177,0.6855726,0.0068694903,-0.0013764066,0.9967704,2.2747188
178,0.6735516,0.006748594,-0.0013077778,0.99691784,2.275063
179,0.66175264,0.006629763,-0.0012236842,0.99709773,2.2754638
180,0.65025413,0.006513917,-0.001137539,0.9972819,2.2758722
181,0.6388345,0.00639845,-0.0010105507,0.9975522,2.2764375
182,0.6277619,0.006286563,-0.00089437625,0.99779963,2.2769601
183,0.6166612,0.0061740577,-0.0007445788,0.998118,2.2776117
184,0.6057522,0.006063857,-0.0006334707,0.9983548,2.278112
185,0.59514385,0.0059564426,-0.0005003973,0.9986379,2.2786968
186,0.58471185,0.0058509186,-0.00038000318,0.99889416,2.2792308
187,0.574257,0.005744846,-0.00022754997,0.9992181,2.2798889
188,0.56401235,0.005640821,-6.972315e-05,0.9995533,2.280567
189,0.55404085,0.005539577,8.3173836e-05,0.9998781,2.2812252
190,0.54433644,0.005441777,0.000158746,1.0000398,2.2815802
191,0.53503156,0.0053484105,0.00019047048,1.0001091,2.2817671
192,0.525917,0.005257046,0.00021244049,1.0001576,2.2819157
193,0.5167555,0.005164984,0.0002571186,1.0002542,2.2821486
194,0.50783074,0.0050753905,0.00029169128,1.0003293,2.282342
195,0.4989088,0.004985661,0.00034269798,1.0004389,2.2825975
196,0.4903269,0.004899301,0.00039677674,1.000555,2.282864
197,0.4819835,0.0048154155,0.00044196477,1.0006522,2.2830958
198,0.47370666,0.004732277,0.00047898927,1.0007325,2.2832944
199,0.46566558,0.0046517137,0.0004942095,1.0007666,2.283409
200,0.45786467,0.00457384,0.00048064938,1.0007399,2.2834108
201,0.45007583,0.004495708,0.00050505484,1.0007933,2.2835581
202,0.44236305,0.0044181,0.00055305497,1.0008963,2.283796
203,0.4348925,0.004342833,0.00060919527,1.0010166,2.2840648
204,0.42753994,0.0042685997,0.0006799572,1.0011675,2.2843883
205,0.42017436,0.004193823,0.0007920888,1.0014056,2.2848725
206,0.4128619,0.00411935,0.0009269207,1.0016917,2.2854435
207,0.40554622,0.004044667,0.0010795215,1.0020152,2.286081
208,0.3984412,0.0039724424,0.0011969652,1.0022645,2.286581
209,0.3914543,0.0039014644,0.0013078777,1.0025003,2.2870562
210,0.38454628,0.0038311253,0.0014337719,1.0027676,2.2875874
211,0.37797695,0.003764749,0.0015020482,1.0029131,2.287895
212,0.37171203,0.0037019558,0.0015164737,1.0029451,2.28799
213,0.36566135,0.0036411218,0.0015491836,1.0030155,2.2881572
214,0.35981795,0.0035827546,0.001542478,1.0030028,2.2881703
215,0.35421056,0.0035270334,0.0015072143,1.0029298,2.2880704
216,0.3484897,0.0034698136,0.0015083576,1.0029339,2.2881134
217,0.34280965,0.0034128802,0.0015216094,1.0029632,2.2881994
218,0.3371495,0.003356289,0.0015206139,1.0029626,2.2882323
219,0.33166307,0.0033013711,0.0015259777,1.0029756,2.2882845
220,0.32624975,0.0032472017,0.0015295803,1.0029846,2.2883325
221,0.32093945,0.0031936294,0.0015765001,1.0030853,2.288546
222,0.31598407,0.0031439885,0.0015852053,1.0031052,2.2886105
223,0.31106517,0.003094569,0.0016082652,1.0031551,2.2887301
224,0.30616823,0.0030454735,0.0016209001,1.0031831,2.288807
225,0.3012581,0.0029962878,0.0016293264,1.0032024,2.2888691
226,0.296398,0.0029474823,0.0016498077,1.003247,2.2889764
227,0.2914331,0.002897194,0.0017136914,1.0033834,2.2892513
228,0.28651983,0.0028472762,0.0017922206,1.0035506,2.289581
229,0.2817424,0.0027988367,0.001858716,1.0036924,2.2898633
230,0.27698985,0.0027506424,0.0019256296,1.0038352,2.2901478
231,0.2723843,0.0027039025,0.0019940562,1.003981,2.290437
232,0.26780123,0.002657345,0.0020667356,1.004136,2.2907412
233,0.26340798,0.002613015,0.0021064878,1.0042212,2.2909167
234,0.259149,0.002570064,0.002142577,1.004299,2.2910767
235,0.25492212,0.0025272795,0.0021941795,1.0044094,2.2912984
236,0.25068945,0.0024842897,0.0022604782,1.0045508,2.2915745
237,0.24653949,0.0024423054,0.0023089484,1.0046545,2.2917807
238,0.24258448,0.0024025184,0.0023326383,1.0047059,2.2918901
239,0.23870656,0.0023635668,0.0023498852,1.0047437,2.2919753
240,0.2349425,0.002325616,0.0023808933,1.0048105,2.2921116
241,0.23125993,0.00228859,0.002400936,1.0048541,2.2922044
242,0.22763772,0.0022521012,0.0024276082,1.0049117,2.2923243
243,0.22412403,0.0022168865,0.0024353918,1.0049293,2.292367
244,0.22067524,0.002182649,0.0024103571,1.0048777,2.2922833
245,0.21732862,0.0021494983,0.002378796,1.0048125,2.2921731
246,0.21405278,0.0021169463,0.00235816,1.00477,2.2921033
247,0.21084851,0.0020851144,0.0023370716,1.0047269,2.2920332
248,0.20761213,0.002052973,0.0023148183,1.0046811,2.2919564
249,0.20437749,0.0020206305,0.0023144265,1.0046815,2.291964
250,0.20123473,0.0019890366,0.0023310774,1.0047178,2.292038
251,0.19816811,0.0019582403,0.0023440896,1.0047466,2.2920947
252,0.19519806,0.0019284477,0.0023532882,1.0047674,2.292139
253,0.19226079,0.0018991056,0.0023502228,1.004762,2.2921326
254,0.18935888,0.0018702063,0.002338245,1.0047382,2.2920914
255,0.18653026,0.0018420765,0.0023226114,1.0047064,2.2920353
256,0.18381277,0.0018151554,0.0022972163,1.004654,2.291941
257,0.181084,0.0017878406,0.0022999465,1.0046611,2.2919555
258,0.17828263,0.0017594771,0.0023349274,1.0047363,2.2920933
259,0.1755469,0.0017318791,0.0023589823,1.0047885,2.2921882
260,0.17282496,0.0017042218,0.0024027785,1.0048822,2.2923596
261,0.17012158,0.0016767719,0.0024443895,1.0049714,2.2925224
262,0.16751525,0.0016505037,0.0024648774,1.0050161,2.2926025
263,0.1649995,0.0016253559,0.002463912,1.0050154,2.2925982
264,0.1624857,0.0016001805,0.0024676402,1.0050246,2.2926118
265,0.16000924,0.00157532,0.002477222,1.0050462,2.2926478
266,0.15759864,0.0015510484,0.0024938206,1.0050825,2.2927089
267,0.15526174,0.0015275907,0.002502663,1.0051025,2.29274
268,0.15302813,0.0015053013,0.0024980053,1.0050939,2.2927194
269,0.15082437,0.0014835425,0.0024701264,1.0050366,2.2926075
270,0.14873876,0.0014630955,0.0024291978,1.0049515,2.2924445
271,0.14666384,0.0014426211,0.0024017429,1.0048947,2.2923315
272,0.1445963,0.0014221179,0.0023845031,1.0048597,2.2922597
273,0.14264585,0.0014027716,0.0023686884,1.0048275,2.2921934
274,0.14073539,0.0013839445,0.002340929,1.0047702,2.292077
275,0.13882296,0.00136508,0.0023149531,1.0047165,2.2919695
276,0.13692151,0.0013462285,0.002298646,1.0046833,2.2918983
277,0.13498034,0.0013267216,0.002308177,1.0047047,2.2919257
278,0.13309322,0.0013078398,0.0023092425,1.004708,2.2919207
279,0.13128588,0.00128976,0.002309875,1.0047107,2.291913
280,0.12958178,0.0012729637,0.002285405,1.0046601,2.291809
281,0.12783578,0.001255552,0.002280584,1.0046511,2.2917793
282,0.12615383,0.0012389047,0.0022633662,1.0046159,2.2917016
283,0.12447828,0.0012222434,0.002253939,1.0045972,2.2916539
284,0.12281738,0.0012056334,0.0022540428,1.0045985,2.2916424
285,0.12124505,0.001190134,0.0022316496,1.0045525,2.2915425
286,0.11969833,0.0011749817,0.00220016,1.004487,2.2914069
287,0.11815293,0.0011597847,0.0021744561,1.004434,2.2912955
288,0.11664858,0.0011448789,0.0021606823,1.004406,2.2912273
289,0.11517691,0.001130376,0.0021393094,1.004362,2.2911303
290,0.11371738,0.0011158835,0.002129036,1.0043415,2.2910752
291,0.11223084,0.0011009825,0.0021325815,1.0043501,2.2910745
292,0.110759795,0.0010862534,0.0021344482,1.0043552,2.2910674
293,0.10937138,0.0010723085,0.0021405327,1.0043693,2.2910721
294,0.10800095,0.0010584706,0.0021538888,1.0043986,2.2911077
295,0.106627405,0.0010446706,0.0021603499,1.0044134,2.2911155
296,0.10531191,0.0010316449,0.0021474215,1.0043871,2.2910478
297,0.10402551,0.0010188983,0.002135681,1.0043635,2.2909856
298,0.102810204,0.0010070679,0.002103418,1.0042967,2.2908425
299,0.10164214,0.0009957817,0.0020639692,1.0042143,2.2906704
300,0.10054348,0.0009851934,0.002024134,1.0041312,2.2904985
301,0.099428795,0.0009745835,0.0019704448,1.004019,2.2902706
302,0.098333396,0.0009641911,0.001914286,1.0039012,2.2900338
303,0.09723017,0.0009536317,0.0018670011,1.0038028,2.289829
304,0.096138716,0.0009432458,0.0018141423,1.0036922,2.2896051
305,0.095055975,0.00093292125,0.0017638507,1.0035871,2.2893894
306,0.09401485,0.00092312886,0.0017019637,1.0034573,2.2891273
307,0.09297656,0.0009132197,0.0016545963,1.0033585,2.2889218
308,0.091947325,0.00090323953,0.0016233663,1.0032935,2.2887788
309,0.090923265,0.0008932474,0.0015985284,1.0032421,2.2886624
310,0.089869395,0.00088278385,0.0015910084,1.0032274,2.2886093
311,0.08883948,0.00087258447,0.001581034,1.0032073,2.2885463
312,0.08780008,0.000862187,0.0015813807,1.0032091,2.2885246
313,0.086796306,0.00085211464,0.0015848448,1.0032175,2.2885141
314,0.08582771,0.00084251567,0.0015761373,1.0032002,2.2884567
315,0.0848524,0.00083300984,0.0015514111,1.003149,2.2883353
316,0.08390106,0.0008238162,0.0015194452,1.0030825,2.2881885
317,0.08302266,0.000815362,0.001486462,1.0030137,2.2880354
318,0.0821735,0.0008071223,0.0014612644,1.0029616,2.2879107
319,0.08133289,0.0007989557,0.001437324,1.0029119,2.2877948
320,0.080533035,0.0007912865,0.0014043805,1.0028434,2.2876408
321,0.07975071,0.0007839164,0.0013590683,1.0027485,2.287438
322,0.078984484,0.00077679334,0.0013051452,1.0026356,2.2872014
323,0.07823856,0.00077001454,0.0012371069,1.0024927,2.2869112
324,0.07748861,0.0007631757,0.001171041,1.0023541,2.2866287
325,0.07673415,0.00075604283,0.0011298665,1.0022681,2.2864425
326,0.07596005,0.00074864744,0.0010953037,1.002196,2.2862792
327,0.07519666,0.00074146123,0.0010505399,1.0021021,2.2860785
328,0.07442266,0.00073402945,0.0010197125,1.002038,2.285931
329,0.0736255,0.00072626,0.0009994931,1.0019963,2.2858245
330,0.07285932,0.0007188659,0.00097272784,1.0019406,2.2856917
331,0.07211645,0.0007116908,0.0009473698,1.0018878,2.2855644
332,0.07137269,0.0007045328,0.0009194065,1.0018296,2.2854264
333,0.07066264,0.0006978856,0.000874079,1.0017347,2.285223
334,0.06997148,0.00069130043,0.0008414394,1.0016665,2.285066
335,0.069263,0.00068455696,0.00080729916,1.0015954,2.2849028
336,0.06857734,0.00067815394,0.00076194847,1.0015005,2.2847
337,0.067896195,0.00067171606,0.00072458823,1.0014222,2.2845235
338,0.06719605,0.0006649891,0.0006971392,1.001365,2.284387
339,0.06650106,0.0006584842,0.0006526385,1.0012718,2.284185
340,0.06580302,0.0006519793,0.000605091,1.0011722,2.2839699
341,0.06511773,0.0006457232,0.00054541475,1.0010469,2.283709
342,0.06444266,0.0006396443,0.0004782313,1.0009058,2.2834177
343,0.06381507,0.0006341336,0.00040171668,1.0007448,2.2830913
344,0.06320279,0.0006287364,0.00032914904,1.0005921,2.2827787
345,0.06258934,0.00062317547,0.00027178988,1.0004716,2.282524
346,0.0619978,0.00061771786,0.00022601259,1.0003756,2.2823157
347,0.061410606,0.0006121831,0.00019229033,1.000305,2.282152
348,0.060816508,0.0006065618,0.00016032926,1.0002382,2.2819967
349,0.060212508,0.0006008232,0.0001301894,1.0001751,2.2818487
350,0.059606258,0.00059511914,9.4342264e-05,1.0001001,2.281677
351,0.058993924,0.0005894119,5.2733954e-05,1.0000128,2.2814837
352,0.058404908,0.0005838423,2.0680713e-05,0.99994576,2.281327
353,0.05781542,0.0005782841,-1.2986882e-05,0.99987525,2.2811625
354,0.057229977,0.0005727582,-4.5843994e-05,0.9998065,2.2810042
355,0.056674138,0.00056760956,-8.6817665e-05,0.99972045,2.2808113
356,0.05613403,0.00056279165,-0.00014513436,0.9995977,2.280553
357,0.055614673,0.000558166,-0.00020193019,0.99947834,2.2803
358,0.055109248,0.0005537706,-0.00026781057,0.99933964,2.2800112
359,0.054580726,0.00054905104,-0.0003243795,0.99922067,2.2797585
360,0.054056637,0.0005443391,-0.0003772739,0.9991095,2.2795196
361,0.05355053,0.0005399695,-0.00044641786,0.998964,2.2792165
362,0.05303629,0.0005355899,-0.0005226938,0.99880326,2.2788873
363,0.05253728,0.0005313442,-0.0005971382,0.99864656,2.278563
364,0.05205146,0.00052724814,-0.00067335286,0.998486,2.278233
365,0.051580448,0.00052315707,-0.00073525915,0.9983557,2.277958
366,0.05109418,0.00051876827,-0.00078264455,0.9982561,2.2777398
367,0.050598945,0.00051413773,-0.00081482844,0.99818844,2.2775793
368,0.050134253,0.00050975534,-0.0008412813,0.998133,2.2774441
369,0.049667235,0.00050534087,-0.0008668518,0.99807936,2.2773082
370,0.04917566,0.00050069945,-0.0008942814,0.99802166,2.2771678
371,0.048677552,0.00049597054,-0.00091950333,0.9979688,2.277036
372,0.04820752,0.00049154885,-0.0009473654,0.99791026,2.2768908
373,0.047757253,0.00048746803,-0.0009895503,0.99782145,2.2766922
374,0.04732268,0.00048354245,-0.0010315651,0.997733,2.276493
375,0.04690706,0.00047983511,-0.0010764517,0.9976384,2.2762828
376,0.046508323,0.00047629685,-0.0011213591,0.9975439,2.2760725
377,0.046108812,0.00047270878,-0.0011620666,0.99745816,2.275877
378,0.045727182,0.00046945777,-0.0012185939,0.997339,2.2756212
379,0.0453445,0.00046635696,-0.0012911932,0.9971858,2.2753026
380,0.044955153,0.00046323755,-0.0013686,0.9970226,2.2749643
381,0.04457172,0.00046011584,-0.0014398668,0.9968723,2.2746532
382,0.044168696,0.00045667918,-0.0014992211,0.99674714,2.2743847
383,0.043760564,0.00045316975,-0.0015564107,0.99662644,2.2741256
384,0.043321013,0.0004493794,-0.0016169276,0.9964989,2.2738528
385,0.04289082,0.0004456792,-0.0016770987,0.99637204,2.2735827
386,0.042465564,0.00044205008,-0.0017394414,0.9962405,2.2733033
387,0.04205386,0.00043842892,-0.0017890341,0.9961359,2.2730725
388,0.041619044,0.00043434117,-0.0018150717,0.996081,2.2729323
389,0.041184835,0.00043038695,-0.0018538602,0.9959991,2.272746
390,0.040773775,0.00042680782,-0.0019070068,0.99588704,2.2725003
391,0.040364496,0.00042320686,-0.0019561916,0.9957832,2.2722726
392,0.039965976,0.00041982505,-0.0020165297,0.9956559,2.2720015
393,0.03956688,0.00041646778,-0.002079899,0.995522,2.2717185
394,0.03915423,0.00041280605,-0.0021263747,0.995424,2.2715006
395,0.03875795,0.0004095132,-0.0021933685,0.9952825,2.271201
396,0.03837364,0.0004062816,-0.0022545147,0.99515325,2.2709265
397,0.037973702,0.00040269073,-0.0022953693,0.99506694,2.2707286
398,0.037565026,0.00039909792,-0.0023447657,0.9949627,2.270498
399,0.037167996,0.000395654,-0.002397404,0.9948515,2.2702558
400,0.03679517,0.00039249242,-0.0024540727,0.99473166,2.2699974
401,0.036401834,0.0003891189,-0.0025100543,0.9946135,2.269741
402,0.03602625,0.0003858519,-0.0025589392,0.9945102,2.2695134
403,0.035646174,0.00038247797,-0.0026016228,0.9944198,2.2693102
404,0.035268664,0.00037925292,-0.0026566267,0.9943036,2.2690563
405,0.034891903,0.00037603689,-0.0027117843,0.994187,2.268805
406,0.034522224,0.00037287083,-0.0027648578,0.9940747,2.2685583
407,0.03415866,0.00036993995,-0.0028353364,0.9939257,2.2682474
408,0.03379339,0.0003671491,-0.0029215221,0.9937436,2.267872
409,0.033414993,0.00036402018,-0.0029870241,0.993605,2.2675784
410,0.033039343,0.00036085426,-0.0030460833,0.99348015,2.2673101
411,0.032687146,0.00035790342,-0.0031031969,0.9933592,2.267047
412,0.03234409,0.00035493998,-0.003149909,0.9932603,2.2668262
413,0.032002542,0.0003519693,-0.0031943868,0.9931661,2.2666147
414,0.031671364,0.00034920656,-0.0032492916,0.99304986,2.2663615
415,0.03136019,0.00034649187,-0.0032889957,0.99296564,2.2661662
416,0.031033568,0.00034365573,-0.0033320042,0.9928744,2.26596
417,0.030720416,0.00034105574,-0.0033851569,0.9927618,2.2657142
418,0.030392403,0.00033833407,-0.0034410043,0.99264336,2.2654562
419,0.030065717,0.00033569426,-0.0035037082,0.9925106,2.2651725
420,0.029744571,0.00033304034,-0.003559464,0.9923925,2.2649164
421,0.029415254,0.00033037094,-0.00362184,0.9922604,2.2646346
422,0.029090924,0.00032762648,-0.0036717227,0.9921545,2.2644012
423,0.028765732,0.00032484462,-0.0037187277,0.9920549,2.264178
424,0.02845648,0.00032215856,-0.0037593772,0.9919686,2.2639797
425,0.028163733,0.00031971492,-0.0038077587,0.99186593,2.2637515
426,0.027868174,0.00031722803,-0.003854628,0.9917664,2.2635286
427,0.027567877,0.0003147397,-0.0039060954,0.9916572,2.2632885
428,0.027249036,0.00031206376,-0.003957338,0.9915484,2.2630496
429,0.026919255,0.00030931746,-0.004012491,0.9914314,2.2627957
430,0.026597207,0.00030688394,-0.0040911864,0.99126464,2.2624493
431,0.026270408,0.0003043342,-0.0041630105,0.9911124,2.262132
432,0.025934167,0.0003016548,-0.004231314,0.99096775,2.2618241
433,0.025597628,0.0002990697,-0.0043093422,0.99080247,2.2614813
434,0.025257833,0.00029635208,-0.0043773735,0.99065816,2.2611763
435,0.024912167,0.00029351612,-0.004439446,0.99052656,2.2608943
436,0.02457517,0.00029088184,-0.004513014,0.99037063,2.260568
437,0.024256498,0.00028834594,-0.004578097,0.9902326,2.260274
438,0.023922533,0.0002853679,-0.0046142563,0.9901555,2.2600913
439,0.023585737,0.0002822806,-0.0046423236,0.9900956,2.2599423
440,0.023250554,0.00027912646,-0.004662093,0.9900533,2.2598238
441,0.022929655,0.00027623712,-0.0046940558,0.98998505,2.2596586
442,0.022627788,0.00027379266,-0.0047514774,0.9898631,2.2593932
443,0.022315964,0.00027130116,-0.0048141517,0.98973,2.2591085
444,0.022001326,0.00026879317,-0.0048779896,0.9895945,2.2588205
445,0.021679915,0.00026617042,-0.004937127,0.98946893,2.2585506
446,0.02137224,0.0002639293,-0.00502069,0.9892917,2.2581844
447,0.021082282,0.00026169384,-0.0050871023,0.9891507,2.2578866
448,0.020801011,0.00025960998,-0.0051599876,0.98899597,2.2575629
449,0.020525075,0.0002575072,-0.0052256426,0.98885655,2.2572672
450,0.020246169,0.00025529056,-0.0052828887,0.9887347,2.2570026
451,0.019957129,0.0002527399,-0.0053168605,0.98866206,2.2568302
452,0.019639064,0.00024977844,-0.005338781,0.9886151,2.2567039
453,0.019319534,0.00024691073,-0.0053715394,0.98854494,2.2565355
454,0.019020844,0.0002443297,-0.0054121274,0.9884584,2.2563365
455,0.018704373,0.00024158806,-0.005454433,0.98836815,2.2561316
456,0.018392507,0.00023902909,-0.0055104024,0.98824906,2.2558725
457,0.018100522,0.00023664876,-0.0055643553,0.9881343,2.255621
458,0.01781552,0.00023440216,-0.0056246957,0.98800594,2.2553468
459,0.01754035,0.00023222122,-0.005681772,0.98788446,2.2550836
460,0.017250616,0.00022988462,-0.0057378467,0.987765,2.254826
461,0.016961247,0.00022753241,-0.0057919947,0.9876497,2.2545736
462,0.016688071,0.00022525266,-0.0058371956,0.98755324,2.2543583
463,0.016409323,0.00022298085,-0.0058887615,0.9874434,2.2541173
464,0.016129803,0.00022061694,-0.005931891,0.9873512,2.2539086
465,0.015852755,0.00021800857,-0.0059481016,0.9873159,2.253805
466,0.015578075,0.00021560385,-0.0059823105,0.98724264,2.253632
467,0.0153037775,0.00021338483,-0.0060347053,0.9871309,2.2533875
468,0.015027308,0.00021130507,-0.0061032,0.9869852,2.253081
469,0.014727134,0.00020927902,-0.0062007685,0.98677826,2.252662
470,0.01442295,0.00020712762,-0.0062898127,0.9865892,2.252276
471,0.014126628,0.00020500524,-0.0063738963,0.9864107,2.2519066
472,0.013820961,0.00020295367,-0.006474405,0.9861974,2.251475
473,0.013504819,0.00020058134,-0.0065533156,0.9860299,2.2511268
474,0.013181195,0.00019808664,-0.006627468,0.9858722,2.250799
475,0.012862962,0.00019558836,-0.0066958736,0.9857268,2.2504916
476,0.0125563685,0.00019295648,-0.006739279,0.9856341,2.2502809
477,0.012248759,0.0001900929,-0.006760531,0.98558795,2.2501566
478,0.011958487,0.00018720876,-0.006762389,0.98558295,2.2501078
479,0.01167488,0.00018441504,-0.006766624,0.9855728,2.2500482
480,0.011387806,0.00018180262,-0.006792456,0.98551697,2.249906
481,0.011116395,0.0001792204,-0.0068056453,0.9854879,2.249812
482,0.010849787,0.00017670498,-0.006820712,0.9854548,2.2497113
483,0.010592825,0.00017432065,-0.006839241,0.9854143,2.249598
484,0.010339038,0.00017216048,-0.006877009,0.98533344,2.24941
485,0.010091758,0.00017021746,-0.006929987,0.9852202,2.2491608
486,0.009849854,0.00016845795,-0.00699594,0.9850795,2.248863
487,0.009618081,0.00016685574,-0.0070674927,0.984927,2.2485445
488,0.009393729,0.00016545742,-0.007152011,0.9847472,2.2481732
489,0.009164262,0.00016417721,-0.0072534597,0.9845316,2.2477384
490,0.008936172,0.00016289439,-0.0073532662,0.9843194,2.247309
491,0.008720469,0.00016177348,-0.0074568796,0.98409927,2.2468636
492,0.008518422,0.0001608276,-0.007564338,0.98387086,2.2464056
493,0.008305702,0.00015975715,-0.0076700132,0.9836464,2.2459524
494,0.008109918,0.00015866062,-0.007756144,0.983463,2.2455757
495,0.0079141,0.00015744407,-0.007830307,0.983305,2.245247
496,0.007730201,0.00015611823,-0.007881622,0.983195,2.2450058
497,0.0075474195,0.00015458856,-0.007911436,0.9831304,2.2448473
498,0.0073735006,0.00015316601,-0.0079431,0.98306197,2.244682
499,0.0072006853,0.00015167917,-0.007967232,0.9830093,2.2445447
500,0.007019585,0.00015009259,-0.007989674,0.9829603,2.244416
501,0.0068355715,0.0001484911,-0.008013539,0.98290825,2.2442794
502,0.0066470755,0.00014672994,-0.008025919,0.98288035,2.24419
503,0.006438694,0.00014492725,-0.008054031,0.9828193,2.2440379
504,0.0062292516,0.00014313856,-0.0080846045,0.9827532,2.2438762
505,0.0059988787,0.00014149565,-0.0081506865,0.98261213,2.2435787
506,0.005757572,0.00013990805,-0.008233232,0.98243636,2.2432146
507,0.005515948,0.00013832205,-0.008316257,0.9822595,2.2428503
508,0.0052711116,0.00013657959,-0.008386848,0.98210895,2.2425315
509,0.0050207423,0.00013480839,-0.008460097,0.98195267,2.2422037
510,0.0047902307,0.0001330546,-0.0085152285,0.9818346,2.2419484
511,0.004551308,0.00013130237,-0.008578928,0.98169845,2.2416575
512,0.004316882,0.0001295845,-0.008641568,0.9815646,2.2413716
513,0.0040920814,0.00012785704,-0.008693622,0.981453,2.2411265
514,0.0038758852,0.00012626137,-0.0087502515,0.98133165,2.2408633
515,0.00366198,0.00012455627,-0.008793647,0.9812382,2.2406523
516,0.0034445534,0.00012297445,-0.008852892,0.98111135,2.2403781
517,0.0032370407,0.00012130983,-0.008893942,0.9810229,2.2401752
518,0.0030242978,0.00011954867,-0.0089305695,0.9809438,2.2399905
519,0.0028088046,0.00011774023,-0.008965218,0.9808689,2.239812
520,0.0026015546,0.000115937226,-0.008992168,0.9808101,2.2396653
521,0.0023967521,0.00011421343,-0.00902459,0.9807398,2.239496
522,0.0021844236,0.000112612244,-0.009076801,0.9806277,2.2392507
523,0.0019802274,0.00011106351,-0.009126124,0.9805216,2.2390158
524,0.001764698,0.0001095333,-0.009188632,0.9803879,2.2387302
525,0.001546978,0.00010796322,-0.009249344,0.9802579,2.2384517
526,0.0013261791,0.000106425374,-0.009316359,0.98011464,2.2381492
527,0.0010937639,0.00010495413,-0.009401649,0.97993284,2.2377763
528,0.00086450577,0.000103566505,-0.009492145,0.97973996,2.2373822
529,0.0006378107,0.000102081496,-0.009570339,0.97957313,2.2370377
530,0.00041013956,0.00010057283,-0.009647144,0.9794092,2.236697
531,0.0002014162,9.904396e-05,-0.00970298,0.9792896,2.2364383
532,1.4901161e-08,9.750679e-05,-0.009750664,0.97918695,2.2362106
533,-0.00019737892,9.591186e-05,-0.009788565,0.979105,2.236022
534,-0.0003878912,9.44019e-05,-0.009828081,0.9790196,2.2358253
535,-0.0005778847,9.289701e-05,-0.009867586,0.9789342,2.2356308
536,-0.0007617716,9.15245e-05,-0.009914221,0.9788337,2.2354062
537,-0.00093696266,9.0147194e-05,-0.009951682,0.97875243,2.2352183
538,-0.0011051791,8.877978e-05,-0.009983157,0.9786839,2.2350516
539,-0.0012785001,8.741111e-05,-0.010019611,0.97860485,2.2348666
540,-0.0014460869,8.5925945e-05,-0.010038681,0.9785623,2.2347507
541,-0.0016310541,8.461627e-05,-0.010092681,0.9784462,2.2344964
542,-0.0018164264,8.338386e-05,-0.010154812,0.9783129,2.234214
543,-0.0020089317,8.227398e-05,-0.01023633,0.9781388,2.2338543
544,-0.002206536,8.108672e-05,-0.010315208,0.9779701,2.233505
545,-0.0024059983,7.9846024e-05,-0.010390601,0.9778089,2.2331698
546,-0.0025977213,7.866511e-05,-0.010464232,0.9776514,2.2328408
547,-0.0027841874,7.752132e-05,-0.01053632,0.9774971,2.2325175
548,-0.0029687486,7.642681e-05,-0.01061143,0.9773365,2.2321827
549,-0.0031413361,7.5212614e-05,-0.010662598,0.97722614,2.2319412
550,-0.0033229417,7.399147e-05,-0.010722089,0.9770985,2.2316658
551,-0.0035013473,7.266824e-05,-0.010768171,0.976999,2.2314441
552,-0.0036716317,7.131315e-05,-0.010802947,0.9769235,2.2312653
553,-0.0038231667,6.991549e-05,-0.010814716,0.97689635,2.2311778
554,-0.0039844112,6.8564965e-05,-0.010840908,0.97683895,2.231033
555,-0.004125738,6.728994e-05,-0.010854732,0.9768075,2.2309363
556,-0.004270861,6.604069e-05,-0.01087493,0.9767624,2.2308145
557,-0.004408526,6.4768115e-05,-0.010885337,0.9767383,2.2307305
558,-0.0045504505,6.352787e-05,-0.010903237,0.9766981,2.2306192
559,-0.0047113136,6.2483705e-05,-0.010959684,0.9765767,2.230357
560,-0.0048810537,6.1573475e-05,-0.011038401,0.9764081,2.2300084
561,-0.0050753276,6.0835784e-05,-0.011158906,0.9761516,2.2294984
562,-0.0052723116,6.0173024e-05,-0.011289614,0.97587335,2.228947
563,-0.005462911,5.9424034e-05,-0.011405314,0.9756269,2.2284546
564,-0.0056470614,5.866832e-05,-0.0115138935,0.97539544,2.2279913
565,-0.005815583,5.7732515e-05,-0.011588834,0.975235,2.227657
566,-0.0059760083,5.673552e-05,-0.01164956,0.97510445,2.2273786
567,-0.0061270436,5.5652905e-05,-0.011692334,0.97501177,2.2271693
568,-0.0062743076,5.4519747e-05,-0.011726283,0.97493774,2.2269948
569,-0.006402574,5.3267875e-05,-0.0117293615,0.9749288,2.2269397
570,-0.0065257684,5.2081286e-05,-0.011733897,0.9749167,2.2268786
571,-0.0066403956,5.083027e-05,-0.011723422,0.97493625,2.226878
572,-0.006757111,4.9659753e-05,-0.011723086,0.97493446,2.2268355
573,-0.006898677,4.8597773e-05,-0.011758454,0.97485733,2.2266545
574,-0.007040004,4.7620866e-05,-0.01180209,0.9747627,2.2264435
575,-0.007169563,4.667953e-05,-0.011837516,0.9746853,2.226263
576,-0.0073107723,4.584117e-05,-0.011894889,0.97456163,2.2259972
577,-0.007476821,4.5080415e-05,-0.011984862,0.9743693,2.225606
578,-0.007647421,4.4366112e-05,-0.012084032,0.97415745,2.2251766
579,-0.00781973,4.3665787e-05,-0.012186308,0.97393906,2.2247381
580,-0.007986749,4.2934313e-05,-0.012280179,0.97373843,2.22433
581,-0.008146591,4.2152693e-05,-0.01236186,0.9735637,2.2239707
582,-0.00831291,4.1410847e-05,-0.012453995,0.9733668,2.223571
583,-0.008472977,4.060738e-05,-0.012533715,0.97319615,2.2232184
584,-0.008618813,3.9778137e-05,-0.012596627,0.9730608,2.2229335
585,-0.008747465,3.885093e-05,-0.012632558,0.9729823,2.2227492
586,-0.008864027,3.790401e-05,-0.012654428,0.9729336,2.2226224
587,-0.00898747,3.701119e-05,-0.012688588,0.9728589,2.2224462
588,-0.009116491,3.6118796e-05,-0.012728371,0.97277236,2.2222493
589,-0.009259579,3.5300127e-05,-0.012789591,0.9726405,2.22197
590,-0.009375411,3.4424538e-05,-0.012817865,0.9725782,2.2218153
591,-0.009481704,3.3549586e-05,-0.012836663,0.97253567,2.2217004
592,-0.009574465,3.261812e-05,-0.0128362775,0.9725337,2.2216587
593,-0.009675943,3.177717e-05,-0.012853661,0.9724942,2.2215495
594,-0.00978463,3.0981693e-05,-0.012882799,0.97242993,2.2213926
595,-0.009906567,3.0293166e-05,-0.012935883,0.9723152,2.2211437
596,-0.010025771,2.9591944e-05,-0.012984966,0.97220886,2.2209117
597,-0.010165111,2.893419e-05,-0.01305853,0.97205085,2.220583
598,-0.010295257,2.8279232e-05,-0.01312318,0.9719118,2.22029
599,-0.010424796,2.7610158e-05,-0.013185811,0.9717769,2.2200048
600,-0.010536229,2.6911512e-05,-0.013227381,0.97168636,2.2198002
601,-0.010657577,2.6303987e-05,-0.013287975,0.9715558,2.2195234
602,-0.010787928,2.5747233e-05,-0.013362651,0.97139555,2.219191
603,-0.010924685,2.5223819e-05,-0.013447067,0.97121465,2.2188208
604,-0.011076024,2.4747274e-05,-0.013550751,0.9709931,2.2183754
605,-0.011229834,2.423946e-05,-0.013653779,0.970773,2.2179303
606,-0.0113945855,2.3747654e-05,-0.013769351,0.97052634,2.217441
607,-0.011531769,2.3137585e-05,-0.013845528,0.97036314,2.2171028
608,-0.011662037,2.2489357e-05,-0.0139109725,0.97022235,2.2168062
609,-0.011783414,2.1807871e-05,-0.0139642,0.97010726,2.2165573
610,-0.011879139,2.104886e-05,-0.0139840245,0.97006255,2.2164383
611,-0.011959411,2.0305306e-05,-0.013989942,0.97004724,2.216372
612,-0.012011839,1.9543886e-05,-0.013966228,0.97009426,2.2164211
613,-0.012092102,1.8903764e-05,-0.0139824785,0.970057,2.2163143
614,-0.012176533,1.830846e-05,-0.014007379,0.9700015,2.2161736
615,-0.012244308,1.7696217e-05,-0.01401393,0.96998465,2.2161043
616,-0.012328153,1.7168397e-05,-0.014044993,0.96991605,2.2159414
617,-0.012418276,1.6701386e-05,-0.014088415,0.96982133,2.2157295
618,-0.012525389,1.6307298e-05,-0.014156119,0.96967554,2.2154229
619,-0.012636371,1.5901749e-05,-0.014226546,0.9695238,2.2151067
620,-0.012760535,1.5513864e-05,-0.014311921,0.9693406,2.214732
621,-0.012881975,1.5132392e-05,-0.014395214,0.96916187,2.2143667
622,-0.012991065,1.4734153e-05,-0.014464481,0.9690126,2.2140548
623,-0.013105271,1.4295441e-05,-0.014534815,0.9688611,2.2137375
624,-0.013215935,1.3878898e-05,-0.014603824,0.9687124,2.2134259
625,-0.013308477,1.3393479e-05,-0.014647825,0.9686165,2.213213
626,-0.013381439,1.2875711e-05,-0.01466901,0.96856844,2.2130864
627,-0.013439263,1.2334737e-05,-0.014672737,0.9685573,2.2130296
628,-0.013495496,1.1823608e-05,-0.014677856,0.9685433,2.2129662
629,-0.01353544,1.129513e-05,-0.014664953,0.9685673,2.2129736
630,-0.013572216,1.076553e-05,-0.014648769,0.9685982,2.212993
631,-0.013613379,1.02622935e-05,-0.014639608,0.9686143,2.2129853
632,-0.01368433,9.8539085e-06,-0.01466972,0.96854746,2.2128246
633,-0.013815764,9.553866e-06,-0.014771151,0.9683304,2.212387
634,-0.013960035,9.311407e-06,-0.014891176,0.96807396,2.211878
635,-0.014116982,9.088857e-06,-0.015025868,0.9677867,2.2113113
636,-0.01428918,8.897423e-06,-0.015178923,0.9674608,2.2106745
637,-0.0144218765,8.624154e-06,-0.0152842915,0.9672354,2.2102244
638,-0.014556956,8.335948e-06,-0.015390551,0.9670082,2.2097676
639,-0.014672974,8.014545e-06,-0.015474428,0.9668281,2.2093987
640,-0.014775664,7.671451e-06,-0.015542809,0.9666807,2.20909
641,-0.014862115,7.291615e-06,-0.015591276,0.96657526,2.2088602
642,-0.014919058,6.8706304e-06,-0.015606121,0.9665407,2.2087593
643,-0.014953137,6.434389e-06,-0.015596576,0.9665575,2.2087533
644,-0.014955627,5.9915005e-06,-0.015554777,0.96664226,2.208873
645,-0.014963778,5.5582877e-06,-0.015519607,0.9667131,2.2089663
646,-0.015000069,5.164331e-06,-0.015516502,0.9667163,2.2089348
647,-0.015044831,4.810312e-06,-0.015525862,0.96669316,2.2088573
648,-0.015126716,4.516237e-06,-0.01557834,0.96657926,2.2086098
649,-0.015236426,4.2770475e-06,-0.01566413,0.966395,2.2082338
650,-0.015347455,4.0442455e-06,-0.01575188,0.9662067,2.207852
651,-0.015455722,3.8205203e-06,-0.015837774,0.96602243,2.2074766
652,-0.015572901,3.6242925e-06,-0.01593533,0.9658135,2.2070558
653,-0.015651798,3.4052428e-06,-0.015992323,0.96568996,2.2067935
654,-0.015718624,3.1796149e-06,-0.016036585,0.9655933,2.206579
655,-0.015790027,2.963259e-06,-0.016086353,0.96548504,2.2063427
656,-0.01586223,2.7439019e-06,-0.01613662,0.96537554,2.2061048
657,-0.015926654,2.528759e-06,-0.01617953,0.96528167,2.2058964
658,-0.01596935,2.2919335e-06,-0.016198542,0.96523815,2.205781
659,-0.016027737,2.0746402e-06,-0.0162352,0.9651575,2.205597
660,-0.016099952,1.884496e-06,-0.016288402,0.96504205,2.2053504
661,-0.016168969,1.7066412e-06,-0.016339634,0.9649306,2.2051082
662,-0.016235469,1.5447408e-06,-0.016389944,0.9648211,2.204871
663,-0.016305849,1.3956915e-06,-0.016445419,0.9647007,2.204614
664,-0.016363712,1.2464376e-06,-0.016488357,0.9646068,2.2044055
665,-0.016451046,1.122419e-06,-0.016563287,0.96444535,2.204073
666,-0.016556924,1.0155914e-06,-0.016658483,0.9642414,2.203662
667,-0.016668238,9.125953e-07,-0.016759498,0.964025,2.2032282
668,-0.016762089,8.0547403e-07,-0.016842637,0.96384645,2.202865
669,-0.016817283,6.873584e-07,-0.016886018,0.9637517,2.2026558
670,-0.016852124,5.658208e-07,-0.016908705,0.9637004,2.2025259
671,-0.016841205,4.4011892e-07,-0.016885217,0.9637465,2.2025752
672,-0.01679856,3.2642976e-07,-0.016831202,0.96385694,2.202744
673,-0.016739922,2.2578485e-07,-0.0167625,0.9639984,2.2029686
674,-0.016712941,1.5087676e-07,-0.016728029,0.9640676,2.2030618
675,-0.016688986,9.597303e-08,-0.016698584,0.9641262,2.2031343
676,-0.0167571,6.601088e-08,-0.016763702,0.96398544,2.2028408
677,-0.016830305,4.2975344e-08,-0.016834602,0.96383244,2.202524
678,-0.016964626,3.004856e-08,-0.01696763,0.96354854,2.2019663
679,-0.017113505,2.0217108e-08,-0.017115526,0.96323323,2.2013521
680,-0.017240042,1.0989259e-08,-0.01724114,0.9629651,2.200822
681,-0.017361777,4.3792703e-09,-0.017362215,0.9627063,2.2003121
682,-0.017452566,6.185188e-10,-0.017452627,0.9625122,2.199921
683,-0.017516982,5.6347127e-10,-0.017517038,0.96237296,2.1996293
684,-0.017587349,5.409916e-09,-0.017587889,0.9622201,2.1993124
685,-0.017618814,1.7881845e-08,-0.017620603,0.9621476,2.199144
686,-0.017600067,4.2611607e-08,-0.017604329,0.96217823,2.1991656
687,-0.017505968,8.9378275e-08,-0.017514905,0.9623632,2.1994712
688,-0.017411506,1.5165335e-07,-0.017426671,0.9625455,2.1997724
689,-0.017378647,2.1548254e-07,-0.017400196,0.9625977,2.1998334
690,-0.017382521,2.8197988e-07,-0.01741072,0.9625719,2.1997523
691,-0.017474689,3.3179822e-07,-0.017507868,0.9623636,2.1993356
692,-0.017610334,3.7276553e-07,-0.017647611,0.96206546,2.198754
693,-0.017798502,3.982608e-07,-0.017838327,0.9616599,2.1979737
694,-0.017966928,4.324615e-07,-0.018010175,0.96129423,2.1972668
695,-0.01807175,4.881616e-07,-0.018120566,0.961058,2.196798
696,-0.01814252,5.523616e-07,-0.018197756,0.9608918,2.1964586
697,-0.01822354,6.220063e-07,-0.018285742,0.9607028,2.1960757
698,-0.018262394,7.127667e-07,-0.01833367,0.96059823,2.1958501
699,-0.018253505,8.2918336e-07,-0.018336423,0.9605888,2.1957982
700,-0.018248275,9.554797e-07,-0.018343823,0.9605695,2.1957283
701,-0.018222127,1.1002072e-06,-0.018332148,0.9605904,2.195733
702,-0.018189674,1.249967e-06,-0.01831467,0.9606235,2.1957593
703,-0.018178036,1.3973115e-06,-0.018317768,0.9606134,2.1957083
704,-0.018154068,1.5728705e-06,-0.018311355,0.96062326,2.1956923
705,-0.01812353,1.7512349e-06,-0.018298654,0.96064633,2.1957014
706,-0.018088872,1.948401e-06,-0.018283712,0.96067417,2.1957192
707,-0.01808943,2.1287317e-06,-0.018302303,0.9606314,2.195606
708,-0.0181506,2.2787779e-06,-0.018378478,0.9604674,2.1952734
709,-0.018261628,2.3937894e-06,-0.018501008,0.9602055,2.1947572
710,-0.018361833,2.524164e-06,-0.01861425,0.95996326,2.194278
711,-0.018489633,2.6384023e-06,-0.018753473,0.9596663,2.1936994
712,-0.018619925,2.7467659e-06,-0.018894602,0.9593653,2.193111
713,-0.018702738,2.8973475e-06,-0.018992472,0.9591554,2.1926916
714,-0.018709915,3.1187953e-06,-0.019021794,0.95909,2.192539
715,-0.018714428,3.3586573e-06,-0.019050295,0.95902634,2.1923902
716,-0.01873473,3.5891449e-06,-0.019093646,0.9589314,2.192182
717,-0.018738447,3.8323547e-06,-0.019121682,0.9588687,2.192035
718,-0.018711964,4.1271946e-06,-0.019124683,0.95885867,2.1919832
719,-0.018678246,4.439614e-06,-0.019122208,0.95886016,2.1919534
720,-0.018664941,4.7282415e-06,-0.019137766,0.9588237,2.1918528
721,-0.01870257,4.980229e-06,-0.019200593,0.9586876,2.1915698
722,-0.018722372,5.2502237e-06,-0.019247394,0.9585853,2.1913502
723,-0.018698601,5.577627e-06,-0.019256365,0.9585627,2.1912766
724,-0.018666882,5.908555e-06,-0.019257737,0.958556,2.191231
725,-0.018615685,6.264973e-06,-0.019242182,0.95858496,2.19125
726,-0.018603353,6.58043e-06,-0.019261396,0.9585407,2.1911366
727,-0.018609328,6.8713334e-06,-0.019296462,0.9584629,2.1909611
728,-0.018657228,7.1175523e-06,-0.019368984,0.95830625,2.19064
729,-0.018671786,7.4084464e-06,-0.019412631,0.9582104,2.1904309
730,-0.018687043,7.702767e-06,-0.01945732,0.95811224,2.190217
731,-0.01872989,7.962404e-06,-0.01952613,0.9579633,2.18991
732,-0.018760603,8.24713e-06,-0.019585315,0.95783466,2.18964
733,-0.018770112,8.573555e-06,-0.019627467,0.9577419,2.189436
734,-0.018746492,9.003435e-06,-0.019646835,0.95769703,2.1893198
735,-0.018712353,9.478938e-06,-0.019660247,0.9576649,2.1892292
736,-0.018724265,9.882275e-06,-0.019712493,0.95755094,2.188985
737,-0.01874304,1.0273753e-05,-0.019770415,0.95742506,2.1887212
738,-0.018781422,1.0601976e-05,-0.019841619,0.9572711,2.1884048
739,-0.01880702,1.0949557e-05,-0.019901976,0.9571401,2.1881309
740,-0.018867759,1.1251602e-05,-0.01999292,0.9569447,2.1877387
741,-0.018875135,1.1639767e-05,-0.020039111,0.95684355,2.1875198
742,-0.018894048,1.2002486e-05,-0.020094298,0.9567235,2.1872666
743,-0.01891581,1.2358404e-05,-0.02015165,0.95659876,2.1870031
744,-0.018951949,1.2681181e-05,-0.020220067,0.95645094,2.186699
745,-0.018982828,1.3035543e-05,-0.020286381,0.95630735,2.1864028
746,-0.018953312,1.3487004e-05,-0.020302013,0.95627064,2.1863031
747,-0.018938923,1.3937916e-05,-0.020332715,0.9562022,2.1861439
748,-0.018856429,1.4485938e-05,-0.020305023,0.95625687,2.186212
749,-0.018777058,1.502546e-05,-0.020279603,0.9563065,2.186271
750,-0.018698854,1.5568026e-05,-0.020255657,0.9563531,2.1863258
751,-0.01866636,1.6045875e-05,-0.020270947,0.95631707,2.1862261
752,-0.018634863,1.6517135e-05,-0.020286577,0.9562801,2.186128
753,-0.018621964,1.6927097e-05,-0.020314675,0.956217,2.18598
754,-0.018605106,1.7361699e-05,-0.020341275,0.9561569,2.1858375
755,-0.018596884,1.7795775e-05,-0.02037646,0.9560789,2.185662
756,-0.018607687,1.8176208e-05,-0.020425308,0.9559719,2.1854343
757,-0.01864999,1.8473842e-05,-0.020497374,0.9558159,2.1851149
758,-0.018761959,1.8640225e-05,-0.02062598,0.9555409,2.1845767
759,-0.018846365,1.8896897e-05,-0.020736054,0.9553051,2.1841123
760,-0.018970042,1.9128334e-05,-0.020882877,0.9549919,2.183504
761,-0.01906373,1.9415638e-05,-0.021005293,0.9547301,2.1829898
762,-0.019109285,1.9799789e-05,-0.021089263,0.95454943,2.182626
763,-0.0190586,2.0352336e-05,-0.021093834,0.9545358,2.1825688
764,-0.01901598,2.0884287e-05,-0.02110441,0.9545095,2.1824892
765,-0.0189408,2.1508982e-05,-0.0210917,0.9545325,2.1824994
766,-0.018848883,2.218933e-05,-0.021067817,0.954579,2.1825538
767,-0.018718977,2.2930475e-05,-0.021012023,0.95469254,2.1827307
768,-0.018598106,2.3648421e-05,-0.020962948,0.954792,2.182883
769,-0.018542968,2.42672e-05,-0.020969687,0.9547739,2.182818
770,-0.018556437,2.471304e-05,-0.02102774,0.9546477,2.1825557
771,-0.01859169,2.5124831e-05,-0.021104174,0.9544828,2.1822207
772,-0.018581485,2.5639827e-05,-0.021145469,0.9543919,2.1820223
773,-0.018586906,2.6122869e-05,-0.021199193,0.95427483,2.1817758
774,-0.018624278,2.6569232e-05,-0.021281201,0.95409817,2.18142
775,-0.018711612,2.6891417e-05,-0.021400753,0.9538425,2.1809194
776,-0.018831478,2.7111475e-05,-0.021542626,0.9535397,2.1803317
777,-0.018946823,2.7319187e-05,-0.021678742,0.95324916,2.179765
778,-0.019016575,2.7636315e-05,-0.021780206,0.95303154,2.1793356
779,-0.01905979,2.7989478e-05,-0.021858739,0.9528622,2.178994
780,-0.019028641,2.8497088e-05,-0.02187835,0.952817,2.1788816
781,-0.018986825,2.8986795e-05,-0.021885505,0.95279783,2.1788166
782,-0.018917188,2.9578974e-05,-0.021875085,0.95281583,2.1788187
783,-0.018793203,3.0273484e-05,-0.02182055,0.9529265,2.1789942
784,-0.018643092,3.1076153e-05,-0.021750707,0.9530696,2.179225
785,-0.018513164,3.1831456e-05,-0.021696309,0.9531804,2.1793995
786,-0.018432597,3.249025e-05,-0.021681622,0.95320725,2.1794188
787,-0.0184455,3.2901447e-05,-0.021735644,0.95308936,2.1791708
788,-0.018478408,3.3268632e-05,-0.021805272,0.95293874,2.1788642
789,-0.01856353,3.3587574e-05,-0.021922287,0.9526882,2.178373
790,-0.018698119,3.375255e-05,-0.022073373,0.95236605,2.1777499
791,-0.018817943,3.396116e-05,-0.022214059,0.95206565,2.177167
792,-0.018936466,3.4162404e-05,-0.022352707,0.9517697,2.176592
793,-0.018956624,3.4590852e-05,-0.022415709,0.951633,2.1763105
794,-0.018912964,3.516215e-05,-0.02242918,0.95160055,2.1762216
795,-0.018858356,3.5708734e-05,-0.02242923,0.9515965,2.176184
796,-0.018749814,3.6401983e-05,-0.022390014,0.95167506,2.1762984
797,-0.018548975,3.7308768e-05,-0.022279851,0.95190316,2.176689
798,-0.018381814,3.8149723e-05,-0.022196786,0.9520742,2.1769733
799,-0.018298343,3.881453e-05,-0.022179795,0.9521061,2.1770039
800,-0.018229095,3.9451752e-05,-0.02217427,0.9521139,2.1769881
801,-0.018236974,3.99407e-05,-0.022231044,0.9519905,2.1767316
802,-0.01833171,4.0207844e-05,-0.022352494,0.9517307,2.1762252
803,-0.018383786,4.0580228e-05,-0.02244181,0.9515388,2.1758425
804,-0.01846683,4.0881318e-05,-0.022554962,0.9512965,2.1753678
805,-0.01861474,4.099382e-05,-0.022714121,0.95095736,2.1747139
806,-0.018743008,4.114776e-05,-0.022857783,0.9506509,2.1741223
807,-0.018869549,4.1272306e-05,-0.02299678,0.9503543,2.1735475
808,-0.018949354,4.1582094e-05,-0.023107564,0.95011693,2.1730826
809,-0.018938007,4.2103173e-05,-0.023148324,0.95002687,2.172887
810,-0.018845025,4.2839656e-05,-0.023128992,0.95006347,2.172925
811,-0.018627437,4.3930275e-05,-0.023020465,0.9502878,2.1733103
812,-0.0183974,4.5051205e-05,-0.02290252,0.95053184,2.1737294
813,-0.0180929,4.638942e-05,-0.022731842,0.9508874,2.1743562
814,-0.017818052,4.7738988e-05,-0.022591952,0.95117813,2.174861
815,-0.017658703,4.879909e-05,-0.022538612,0.95128644,2.1750326
816,-0.017587554,4.968496e-05,-0.02255605,0.9512457,2.1749282
817,-0.017648064,5.017985e-05,-0.022666048,0.9510098,2.174466
818,-0.01782741,5.0367915e-05,-0.022864202,0.95058835,2.1736615
819,-0.018065037,5.0396895e-05,-0.023104727,0.9500778,2.1726937
820,-0.018318474,5.0437313e-05,-0.023362204,0.9495316,2.171659
821,-0.018519666,5.066213e-05,-0.023585878,0.9490569,2.1707563
822,-0.01856798,5.1309253e-05,-0.023698905,0.9488151,2.1702814
823,-0.01851146,5.2294432e-05,-0.023740903,0.9487229,2.1700826
824,-0.018342007,5.3662516e-05,-0.02370826,0.9487879,2.1701734
825,-0.018056681,5.535073e-05,-0.023591755,0.9490294,2.1705875
826,-0.017782327,5.6932113e-05,-0.023475537,0.9492702,2.1710024
827,-0.0176142,5.815765e-05,-0.023429966,0.9493622,2.171143
828,-0.01751718,5.9106045e-05,-0.023427784,0.9493628,2.171114
829,-0.017404031,6.0128415e-05,-0.023416873,0.94938177,2.1711202
830,-0.017351469,6.0891118e-05,-0.02344058,0.94932777,2.1709924
831,-0.017324831,6.160178e-05,-0.023485009,0.9492302,2.1707852
832,-0.017377079,6.209561e-05,-0.02358664,0.9490121,2.1703553
833,-0.01748578,6.233867e-05,-0.023719648,0.9487281,2.1698039
834,-0.017523859,6.2861436e-05,-0.023810003,0.94853365,2.169418
835,-0.017628515,6.308611e-05,-0.023937127,0.9482619,2.1688898
836,-0.017680505,6.348631e-05,-0.024029136,0.9480641,2.1684976
837,-0.017685594,6.404294e-05,-0.024089888,0.947932,2.1682289
838,-0.017573189,6.497046e-05,-0.024070235,0.9479691,2.1682675
839,-0.01745993,6.5859895e-05,-0.02404592,0.9480161,2.168326
840,-0.017310573,6.68996e-05,-0.024000533,0.94810754,2.1684668
841,-0.017193014,6.788236e-05,-0.02398125,0.948144,2.1685069
842,-0.017100122,6.881221e-05,-0.023981342,0.94813997,2.1684716
843,-0.016946394,6.996658e-05,-0.023943052,0.9482166,2.1685858
844,-0.01678543,7.1164744e-05,-0.023901904,0.94829947,2.1687107
845,-0.016723668,7.199656e-05,-0.023923324,0.94825065,2.1685946
846,-0.01664833,7.288053e-05,-0.023936383,0.9482193,2.16851
847,-0.016707951,7.335605e-05,-0.024043556,0.9479898,2.168062
848,-0.016743667,7.390689e-05,-0.024134357,0.9477947,2.167676
849,-0.01679252,7.43837e-05,-0.024230892,0.94758755,2.1672685
850,-0.016781226,7.503877e-05,-0.024285102,0.9474696,2.1670241
851,-0.01666253,7.6095246e-05,-0.024272056,0.9474934,2.167041
852,-0.016590076,7.693362e-05,-0.024283437,0.94746554,2.166964
853,-0.016570413,7.7482226e-05,-0.024318635,0.9473875,2.1667924
854,-0.016610634,7.7789984e-05,-0.024389632,0.9472341,2.1664827
855,-0.016683277,7.796357e-05,-0.024479633,0.9470407,2.1661017
856,-0.016750058,7.818213e-05,-0.02456827,0.94685,2.1657238
857,-0.016862376,7.8206904e-05,-0.024683066,0.94660443,2.1652455
858,-0.016927782,7.84134e-05,-0.024769124,0.9464191,2.164878
859,-0.016910834,7.882299e-05,-0.024793133,0.94636464,2.1647506
860,-0.016717209,7.984442e-05,-0.024701651,0.9465532,2.1650708
861,-0.016504187,8.100408e-05,-0.024604594,0.9467534,2.165414
862,-0.016278844,8.213915e-05,-0.02449276,0.94698477,2.1658137
863,-0.016073238,8.319999e-05,-0.024393238,0.9471905,2.1661663
864,-0.015931401,8.406013e-05,-0.024337415,0.9473042,2.16635
865,-0.015914664,8.450473e-05,-0.024365136,0.94724166,2.166209
866,-0.015970185,8.4787695e-05,-0.024448954,0.94706106,2.1658514
867,-0.01615661,8.451021e-05,-0.024607632,0.94672287,2.165203
868,-0.016434241,8.395851e-05,-0.024830094,0.94625026,2.164309
869,-0.016749134,8.337134e-05,-0.025086269,0.94570684,2.1632817
870,-0.01699104,8.311493e-05,-0.025302533,0.94524777,2.1624103
871,-0.017106187,8.330686e-05,-0.025436873,0.9449613,2.161858
872,-0.017146416,8.376392e-05,-0.025522808,0.9447768,2.1614928
873,-0.017029392,8.473365e-05,-0.025502756,0.94481534,2.1615376
874,-0.016781798,8.613216e-05,-0.025395013,0.9450385,2.161924
875,-0.016517822,8.77109e-05,-0.025288912,0.94525826,2.1623018
876,-0.01622627,8.9389614e-05,-0.02516523,0.9455152,2.1627498
877,-0.015953958,9.110671e-05,-0.02506463,0.94572353,2.1631074
878,-0.015751477,9.265531e-05,-0.025017008,0.9458202,2.163261
879,-0.015613317,9.404983e-05,-0.025018299,0.94581395,2.1632233
880,-0.015474266,9.5391006e-05,-0.025013367,0.94582057,2.1632113
881,-0.015471042,9.617941e-05,-0.025088983,0.94565743,2.1628861
882,-0.015588786,9.6447024e-05,-0.025233489,0.9453491,2.1622932
883,-0.015704468,9.670446e-05,-0.025374914,0.9450472,2.161713
884,-0.015791908,9.7099626e-05,-0.025501871,0.9447757,2.161188
885,-0.015858896,9.752327e-05,-0.025611222,0.9445415,2.1607308
886,-0.015935708,9.78517e-05,-0.025720878,0.94430643,2.1602738
887,-0.01599852,9.8209915e-05,-0.02581951,0.94409466,2.1598582
888,-0.015991813,9.87855e-05,-0.025870362,0.9439836,2.1596282
889,-0.015884278,9.967136e-05,-0.025851414,0.94401956,2.1596699
890,-0.015734993,0.000100658326,-0.025800824,0.9441221,2.1598337
891,-0.015592503,0.00010164595,-0.025757099,0.9442101,2.1599684
892,-0.0154006,0.0001029085,-0.02569145,0.9443444,2.1601894
893,-0.015247727,0.000104067236,-0.02565445,0.9444183,2.1603012
894,-0.015119341,0.000105267005,-0.025646042,0.94443214,2.160301
895,-0.015028363,0.000106396175,-0.02566798,0.9443819,2.1601825
896,-0.015022779,0.000107219144,-0.025744693,0.94421643,2.1598523
897,-0.015098647,0.00010762719,-0.025861366,0.9439669,2.1593676
898,-0.015203601,0.000107945256,-0.025998127,0.94367516,2.1588042
899,-0.015287058,0.000108368324,-0.02612389,0.9434066,2.158283
900,-0.015372505,0.00010871825,-0.026244331,0.9431492,2.1577842
901,-0.015429192,0.000109170855,-0.026346277,0.9429307,2.1573558
902,-0.015449255,0.00010979858,-0.026429113,0.9427525,2.1570013
903,-0.015418134,0.00011056156,-0.02647429,0.94265336,2.1567914
904,-0.015154856,0.000112246,-0.026379457,0.9428488,2.1571255
905,-0.014913577,0.00011377496,-0.026291072,0.9430309,2.157435
906,-0.014592218,0.00011564123,-0.026156342,0.9433106,2.1579258
907,-0.014228785,0.00011758635,-0.02598742,0.94366235,2.1585467
908,-0.013972407,0.000118985605,-0.025870968,0.94390357,2.1589665
909,-0.013872591,0.000119803946,-0.025852986,0.9439374,2.1590033
910,-0.0139720235,0.00011972306,-0.02594433,0.943741,2.1586182
911,-0.014116361,0.000119515105,-0.026067872,0.9434768,2.1581073
912,-0.014387419,0.00011878479,-0.026265899,0.9430556,2.157307
913,-0.014638372,0.00011822807,-0.026461178,0.9426402,2.156518
914,-0.014819413,0.00011796638,-0.026616052,0.94231015,2.1558855
915,-0.014989431,0.00011774572,-0.026764004,0.9419947,2.1552804
916,-0.015005473,0.00011809654,-0.026815128,0.94188315,2.1550508
917,-0.014974063,0.0001187666,-0.026850723,0.9418042,2.15488
918,-0.014836772,0.00011976057,-0.02681283,0.9418801,2.1549957
919,-0.014598648,0.00012128685,-0.026727334,0.9420561,2.1552963
920,-0.014312279,0.00012317084,-0.026629364,0.9422584,2.1556451
921,-0.014105672,0.00012466838,-0.02657251,0.9423741,2.1558325
922,-0.013920307,0.00012611104,-0.026531411,0.9424568,2.1559591
923,-0.013725769,0.00012764448,-0.026490217,0.9425397,2.1560886
924,-0.013578669,0.00012894883,-0.026473552,0.94257087,2.1561213
925,-0.013522963,0.00012989272,-0.026512235,0.9424856,2.1559408
926,-0.01356992,0.00013032786,-0.026602706,0.942291,2.1555586
927,-0.0136885755,0.00013047963,-0.026736539,0.94200516,2.1550076
928,-0.013822666,0.0001305525,-0.026877915,0.94170344,2.1544273
929,-0.013940583,0.00013075587,-0.02701617,0.9414085,2.1538594
930,-0.013959019,0.00013142363,-0.027101383,0.94122523,2.1534982
931,-0.013937292,0.00013218011,-0.027155302,0.94110805,2.153258
932,-0.013856428,0.00013308588,-0.027165016,0.9410837,2.15319
933,-0.013626747,0.00013460778,-0.027087525,0.94124293,2.1534576
934,-0.013279961,0.00013647234,-0.026927195,0.9415767,2.1540492
935,-0.013022793,0.00013801237,-0.026824031,0.94179016,2.1544175
936,-0.012815099,0.00013934003,-0.026749102,0.9419443,2.1546786
937,-0.012749701,0.00014006355,-0.026756056,0.9419259,2.1546206
938,-0.01281494,0.00014020891,-0.02683583,0.9417541,2.154283
939,-0.013052245,0.00013958992,-0.027011236,0.9413809,2.153573
940,-0.013289762,0.00013901622,-0.027191384,0.9409979,2.152846
941,-0.013469378,0.00013865347,-0.027334725,0.9406925,2.1522603
942,-0.013717024,0.00013800923,-0.027517946,0.94030315,2.151522
943,-0.0137934685,0.00013802393,-0.02759586,0.9401355,2.1511903
944,-0.01385121,0.00013816332,-0.027667541,0.93998104,2.1508837
945,-0.013792049,0.00013880616,-0.027672665,0.9399666,2.1508338
946,-0.013663392,0.00013987492,-0.027650883,0.94000876,2.1508887
947,-0.013504625,0.00014097785,-0.02760241,0.94010717,2.1510484
948,-0.0133216735,0.0001423065,-0.027552323,0.94020873,2.1512146
949,-0.013083424,0.00014381717,-0.027465142,0.94038856,2.151521
950,-0.012908426,0.00014510096,-0.027418522,0.94048303,2.1516733
951,-0.012884547,0.00014581767,-0.027466314,0.9403786,2.151458
952,-0.012961536,0.00014611796,-0.027573332,0.94014937,2.1510143
953,-0.013042709,0.00014643732,-0.027686441,0.93990743,2.1505463
954,-0.01322605,0.00014635942,-0.027861992,0.93953425,2.1498377
955,-0.013395543,0.00014639548,-0.028035091,0.93916637,2.149138
956,-0.013385749,0.00014718299,-0.028104048,0.93901783,2.1488426
957,-0.0131106675,0.00014905054,-0.028015722,0.93920016,2.1491573
958,-0.01286099,0.00015083066,-0.027944056,0.93934757,2.1494083
959,-0.012650202,0.00015233173,-0.027883375,0.9394717,2.1496148
960,-0.012470186,0.0001536152,-0.027831705,0.93957716,2.1497874
961,-0.01235006,0.0001547079,-0.02782085,0.9395969,2.1498034
962,-0.012178986,0.0001559001,-0.027768996,0.9397027,2.1499765
963,-0.0120235365,0.00015710396,-0.027733933,0.939773,2.1500845
964,-0.011840841,0.00015844259,-0.0276851,0.9398723,2.1502469
965,-0.011776743,0.00015922534,-0.027699277,0.93983895,2.1501637
966,-0.011733623,0.000159883,-0.027721923,0.9397875,2.150047
967,-0.011876492,0.00015978504,-0.027854996,0.93950367,2.1495037
968,-0.011990324,0.00015978917,-0.027969241,0.9392595,2.1490326
969,-0.012158543,0.00015957,-0.028115543,0.9389477,2.148438
970,-0.012360286,0.00015909638,-0.028269924,0.93861914,2.1478121
971,-0.0124167465,0.00015915614,-0.02833236,0.938484,2.147542
972,-0.012406541,0.00015944353,-0.028350893,0.93844116,2.147443
973,-0.012236746,0.0001604982,-0.028286565,0.9385729,2.1476655
974,-0.01201655,0.00016178787,-0.028195336,0.93876135,2.1479926
975,-0.011891436,0.00016270045,-0.028161481,0.9388291,2.1480968
976,-0.011846958,0.00016327041,-0.028173998,0.93879926,2.1480205
977,-0.011922639,0.00016334429,-0.028257068,0.938621,2.1476724
978,-0.011948831,0.00016366363,-0.028315194,0.9384952,2.147421
979,-0.011787852,0.00016489897,-0.02827775,0.93857056,2.147538
980,-0.011681059,0.00016597188,-0.028278248,0.93856597,2.147508
981,-0.0115927495,0.00016699436,-0.028292185,0.93853325,2.1474268
982,-0.0115410425,0.00016785545,-0.028326588,0.93845737,2.1472673
983,-0.01153136,0.0001683539,-0.02836675,0.9383692,2.1470833
984,-0.011493593,0.00016907857,-0.028401451,0.9382928,2.1469233
985,-0.011472207,0.00016980634,-0.028452842,0.93818116,2.1466968
986,-0.011514137,0.00017017702,-0.028531838,0.9380115,2.1463645
987,-0.0115988925,0.00017047419,-0.02864631,0.93776727,2.1458943
988,-0.011651872,0.00017088183,-0.028740054,0.93756664,2.145505
989,-0.011615461,0.00017158146,-0.028773606,0.93749267,2.1453488
990,-0.011527188,0.0001724531,-0.028772498,0.93749154,2.1453269
991,-0.011382122,0.00017364883,-0.028747005,0.9375419,2.1454
992,-0.011239285,0.00017481679,-0.028720964,0.9375934,2.1454763
993,-0.011149047,0.00017580407,-0.028729454,0.9375724,2.1454194
994,-0.011002764,0.00017706964,-0.028709728,0.93761086,2.1454713
995,-0.010879101,0.00017825101,-0.028704202,0.9376196,2.1454692
996,-0.010786438,0.00017941755,-0.028728193,0.93756604,2.145351
997,-0.01075286,0.00018014522,-0.028767383,0.93748045,2.1451752
998,-0.010634853,0.0001813091,-0.028765762,0.9374808,2.1451566
999,-0.01059431,0.0001821182,-0.02880613,0.9373928,2.144977
1000,-0.010537185,0.0001828759,-0.028824775,0.93735033,2.1448812
1001,-0.010498462,0.00018341716,-0.028840179,0.9373144,2.1447961
1002,-0.010420099,0.00018406229,-0.028826328,0.93734,2.144825
1003,-0.010484062,0.00018413023,-0.028897084,0.93718755,2.1445262
1004,-0.010539327,0.00018415692,-0.028955018,0.93706197,2.1442754
1005,-0.0105141755,0.00018452757,-0.028966932,0.9370334,2.1442056
1006,-0.01064245,0.0001840352,-0.029045971,0.9368635,2.1438751
1007,-0.010730697,0.00018370787,-0.029101484,0.9367431,2.1436336
1008,-0.010706088,0.0001841634,-0.029122427,0.93669564,2.1435266
1009,-0.010657592,0.00018468063,-0.029125655,0.9366854,2.143489
1010,-0.0104595125,0.00018585619,-0.029045131,0.9368515,2.143776
1011,-0.010245889,0.00018705547,-0.028951436,0.9370456,2.1441145
1012,-0.010131704,0.000187883,-0.028920002,0.9371085,2.1442115
1013,-0.009882363,0.00018948609,-0.028830972,0.937293,2.1445322
1014,-0.009808553,0.00019047441,-0.028855994,0.93723726,2.1444094
1015,-0.009713041,0.00019158615,-0.028871655,0.9372011,2.1443245
1016,-0.009825202,0.00019166537,-0.028991738,0.9369451,2.1438334
1017,-0.00998584,0.00019144634,-0.029130474,0.9366496,2.1432712
1018,-0.010156004,0.0001912629,-0.029282292,0.93632674,2.1426566
1019,-0.010268077,0.0001915346,-0.029421536,0.93603057,2.1420922
1020,-0.010442756,0.00019144386,-0.029587142,0.9356789,2.1414266
1021,-0.010526307,0.00019180155,-0.029706461,0.935425,2.1409407
1022,-0.01046871,0.00019275244,-0.029743955,0.9353429,2.1407704
1023,-0.010292361,0.00019419708,-0.02971207,0.9354069,2.1408722
1024,-0.010035256,0.00019591069,-0.029626325,0.9355841,2.1411803
1025,-0.009754928,0.00019776421,-0.029531348,0.93578076,2.1415231
1026,-0.009572018,0.00019927335,-0.029499352,0.93584484,2.1416235
1027,-0.009616299,0.00019976967,-0.029593265,0.93564385,2.1412337
1028,-0.009612968,0.00020064128,-0.029677097,0.9354641,2.140885
1029,-0.009517044,0.00020190125,-0.02970717,0.9353973,2.1407435
1030,-0.009307677,0.00020363269,-0.029670946,0.93547016,2.1408596
1031,-0.009040441,0.00020565778,-0.02960622,0.935603,2.141086
1032,-0.008748928,0.00020781187,-0.029530115,0.93575996,2.1413596
1033,-0.008463616,0.00020986664,-0.02945028,0.9359247,2.1416433
1034,-0.008291714,0.00021129294,-0.029421007,0.93598324,2.1417348
1035,-0.008210693,0.0002121268,-0.029423373,0.9359753,2.141703
1036,-0.008252343,0.00021233824,-0.029486168,0.93584013,2.1414368
1037,-0.008209709,0.00021297058,-0.029506767,0.93579346,2.1413314
1038,-0.008277556,0.0002130802,-0.029585576,0.9356245,2.1410027
1039,-0.008371778,0.00021311195,-0.029682973,0.93541616,2.1405993
1040,-0.008449424,0.00021322901,-0.029772324,0.93522495,2.1402297
1041,-0.008657467,0.00021273145,-0.029930612,0.93488854,2.1395917
1042,-0.008795224,0.00021252547,-0.03004777,0.9346389,2.1391134
1043,-0.00899289,0.0002117359,-0.030166479,0.93438584,2.13863
1044,-0.009022582,0.00021191331,-0.030213913,0.9342826,2.138422
1045,-0.008855073,0.00021286144,-0.030141218,0.93443227,2.1386797
1046,-0.008760026,0.00021357338,-0.030117365,0.93447906,2.138748
1047,-0.008663569,0.00021422369,-0.030085938,0.93454176,2.1388443
1048,-0.008377586,0.00021571021,-0.029948607,0.93482745,2.1393526
1049,-0.008207712,0.00021669354,-0.029877067,0.9349746,2.1396067
1050,-0.008052858,0.00021777675,-0.029830532,0.9350692,2.1397626
1051,-0.007827656,0.0002192455,-0.029752206,0.9352306,2.1400409
1052,-0.007577665,0.00022095171,-0.029672837,0.93539447,2.1403248
1053,-0.0074756313,0.00022195358,-0.02967099,0.9353955,2.1403105
1054,-0.007377399,0.00022300398,-0.029677797,0.93537813,2.14026
1055,-0.007442808,0.00022330806,-0.029773613,0.9351732,2.1398654
1056,-0.0077493023,0.00022263253,-0.030012555,0.9346673,2.1389172
1057,-0.008110799,0.00022181196,-0.030291995,0.93407637,2.1378112
1058,-0.008629482,0.0002201944,-0.030648923,0.9333229,2.1364055
1059,-0.008897547,0.0002196583,-0.030863376,0.9328693,2.1355515
1060,-0.008765534,0.00022070947,-0.03083648,0.9329229,2.1356335
1061,-0.008474352,0.00022247114,-0.030721465,0.9331615,2.1360564
1062,-0.008015657,0.00022495576,-0.030511232,0.93360054,2.1368477
1063,-0.007514978,0.00022754364,-0.030269342,0.9341063,2.137761
1064,-0.007096337,0.0002298801,-0.030084347,0.9344926,2.138455
1065,-0.006847389,0.0002314829,-0.02999568,0.9346762,2.1387756
1066,-0.006716078,0.00023228572,-0.02994465,0.93478066,2.1389496
1067,-0.0068365857,0.00023184535,-0.03002112,0.9346165,2.1386304
1068,-0.0070792288,0.00023086846,-0.030166075,0.9343082,2.1380446
1069,-0.007521659,0.00022892767,-0.030414427,0.93378204,2.1370573
1070,-0.0077642705,0.00022802492,-0.030566763,0.9334582,2.1364446
1071,-0.008028608,0.00022681235,-0.030709842,0.93315357,2.1358652
1072,-0.008260347,0.00022591781,-0.030852128,0.93285096,2.135287
1073,-0.00823104,0.000226318,-0.03086284,0.932825,2.1352224
1074,-0.008050859,0.00022720885,-0.030771744,0.9330132,2.1355512
1075,-0.007707907,0.00022882712,-0.030590618,0.93339103,2.1362307
1076,-0.0075000133,0.00022988282,-0.030488295,0.9336032,2.136605
1077,-0.007349618,0.00023074078,-0.030423697,0.9337361,2.136834
1078,-0.0072742756,0.00023120867,-0.030395143,0.93379307,2.136923
1079,-0.007190503,0.000231682,-0.030358704,0.93386686,2.137042
1080,-0.0071327537,0.0002320632,-0.030339073,0.93390524,2.137096
1081,-0.0072727073,0.00023131518,-0.030404225,0.9337651,2.1368222
1082,-0.007453328,0.00023067198,-0.030520527,0.93351746,2.13635
1083,-0.0077373814,0.00022939823,-0.030677203,0.93318486,2.1357212
1084,-0.007989023,0.00022829007,-0.03081803,0.9328855,2.1351547
1085,-0.008096334,0.00022792097,-0.03088843,0.93273455,2.1348608
1086,-0.008275773,0.00022706916,-0.03098269,0.93253344,2.1344745
1087,-0.008399097,0.00022671811,-0.031070909,0.93234515,2.1341112
1088,-0.008447029,0.00022652115,-0.031099144,0.9322829,2.1339824
1089,-0.008546824,0.000226024,-0.031149223,0.9321747,2.1337683
1090,-0.00848137,0.00022653371,-0.031134741,0.9322024,2.1338031
1091,-0.008368852,0.00022735847,-0.031104699,0.9322627,2.1338985
1092,-0.008160301,0.00022880324,-0.031040624,0.9323945,2.1341252
1093,-0.007910723,0.00023055341,-0.030966064,0.9325485,2.1343923
1094,-0.007706087,0.00023218626,-0.030924713,0.93263257,2.134531
1095,-0.007554749,0.00023346317,-0.030901067,0.93267936,2.1346018
1096,-0.007496668,0.00023420098,-0.030916767,0.93264306,2.134518
1097,-0.0075721983,0.0002342945,-0.031001648,0.93246114,2.1341667
1098,-0.0077629965,0.00023397939,-0.031160936,0.93212306,2.133528
1099,-0.007869558,0.00023436567,-0.031306125,0.9318144,2.1329424
1100,-0.008133847,0.00023389232,-0.03152308,0.931355,2.1320786
1101,-0.008224292,0.0002341312,-0.03163741,0.9311114,2.131613
1102,-0.008166529,0.00023500941,-0.03166747,0.931045,2.1314745
1103,-0.007860843,0.00023687806,-0.03154865,0.9312914,2.1319115
1104,-0.0075109564,0.00023905859,-0.031416815,0.93156534,2.1323986
1105,-0.0072305463,0.00024097931,-0.031328477,0.9317479,2.1327193
1106,-0.0067815036,0.00024363704,-0.031145208,0.93213034,2.133407
1107,-0.0061992183,0.0002471445,-0.030913668,0.9326145,2.134281
1108,-0.005717151,0.00025004745,-0.030721895,0.933015,2.1350014
1109,-0.0053679477,0.00025235818,-0.030603766,0.93326074,2.135436
1110,-0.005222313,0.00025380185,-0.030602498,0.9332603,2.1354182
1111,-0.0053161904,0.00025418893,-0.030735083,0.93297815,2.1348817
1112,-0.0056459084,0.00025325755,-0.030971663,0.9324768,2.1339424
1113,-0.006058356,0.0002519176,-0.031250115,0.9318877,2.1328404
1114,-0.006356934,0.00025131626,-0.03148856,0.9313832,2.1318944
1115,-0.0067289546,0.00025029774,-0.03175873,0.9308122,2.130827
1116,-0.0070170257,0.0002495091,-0.031967934,0.93036956,2.129993
1117,-0.007099459,0.00024953028,-0.032052487,0.93018895,2.129645
1118,-0.0067693666,0.00025140983,-0.03191035,0.93048495,2.1301746
1119,-0.006433651,0.0002531134,-0.03174499,0.93082964,2.130794
1120,-0.006042864,0.0002552658,-0.031569444,0.931196,2.131454
1121,-0.005652886,0.00025745173,-0.031398058,0.9315538,2.1320963
1122,-0.0054590087,0.00025863995,-0.031323005,0.93170905,2.132368
1123,-0.0054461528,0.00025868116,-0.03131427,0.9317248,2.1323812
1124,-0.005622275,0.00025752105,-0.03137438,0.93159544,2.1321282
1125,-0.00590699,0.0002557665,-0.03148364,0.93136245,2.1316838
1126,-0.006156016,0.00025410578,-0.031566594,0.93118477,2.1313415
1127,-0.006336838,0.00025302614,-0.031639453,0.9310283,2.1310391
1128,-0.006448092,0.0002524486,-0.031692952,0.93091255,2.130811
1129,-0.006600147,0.00025163905,-0.031764053,0.93076015,2.1305156
1130,-0.00657421,0.0002516769,-0.0317419,0.93080395,2.1305814
1131,-0.006449068,0.00025192043,-0.03164111,0.93101305,2.1309516
1132,-0.00644996,0.00025179793,-0.031629752,0.93103415,2.1309772
1133,-0.0065607876,0.00025146417,-0.031707205,0.930868,2.1306555
1134,-0.0067661423,0.00025088416,-0.03185456,0.9305552,2.1300642
1135,-0.0070539564,0.00025001634,-0.03205559,0.9301294,2.129263
1136,-0.0073212236,0.00024950062,-0.032271285,0.929673,2.128406
1137,-0.0075645223,0.00024931424,-0.032495946,0.92919797,2.127514
1138,-0.0075782556,0.00025008703,-0.03258696,0.9290039,2.127139
1139,-0.007195743,0.0002526172,-0.032457463,0.9292731,2.1276207
1140,-0.006614344,0.00025628103,-0.032242447,0.9297224,2.128432
1141,-0.0059343074,0.0002603726,-0.031971566,0.9302892,2.1294603
1142,-0.005384488,0.0002637207,-0.031756558,0.9307388,2.1302743
1143,-0.0050005447,0.0002660591,-0.031606454,0.9310518,2.130835
1144,-0.0048687123,0.00026721292,-0.031590004,0.9310834,2.1308784
1145,-0.0047928523,0.00026807198,-0.03160005,0.93105924,2.130818
1146,-0.0048942547,0.00026808566,-0.03170282,0.93083966,2.1303983
1147,-0.0051183663,0.00026733373,-0.03185174,0.9305231,2.1298008
1148,-0.005491283,0.00026578645,-0.03206993,0.93006086,2.1289334
1149,-0.0058414247,0.0002642606,-0.032267485,0.9296421,2.1281462
1150,-0.006302757,0.00026204734,-0.03250749,0.92913413,2.127194
1151,-0.0064771418,0.00026134538,-0.03261168,0.92891204,2.1267693
1152,-0.0063800197,0.00026196195,-0.032576215,0.92898345,2.1268847
1153,-0.0060953703,0.00026384072,-0.032479443,0.92918396,2.1272392
1154,-0.005731482,0.00026610625,-0.032342106,0.92946994,2.1277497
1155,-0.0052609425,0.0002689481,-0.032155752,0.92985916,2.1284513
1156,-0.004746953,0.0002720527,-0.031952225,0.9302848,2.1292198
1157,-0.0043207314,0.0002746173,-0.031782463,0.9306395,2.1298575
1158,-0.004122358,0.00027601724,-0.03172408,0.9307596,2.130064
1159,-0.0041181594,0.0002764333,-0.03176149,0.93067783,2.129897
1160,-0.0042275134,0.0002762693,-0.031854443,0.93047935,2.129516
1161,-0.0044712946,0.00027570836,-0.03204213,0.93008137,2.128769
1162,-0.004723653,0.0002750076,-0.032224413,0.92969495,2.128042
1163,-0.0048017614,0.00027525626,-0.032327387,0.92947555,2.127625
1164,-0.004881382,0.0002754694,-0.032428324,0.9292606,2.1272125
1165,-0.004723791,0.00027694192,-0.032417983,0.92927974,2.127233
1166,-0.0046998095,0.00027741975,-0.032441784,0.92922693,2.1271205
1167,-0.0047626346,0.00027741477,-0.03250411,0.92909306,2.126858
1168,-0.004686661,0.00027795509,-0.03248217,0.92913616,2.1269243
1169,-0.0048402585,0.00027729516,-0.032569773,0.9289489,2.126563
1170,-0.0049483143,0.00027670688,-0.032619003,0.9288423,2.126352
1171,-0.0050368086,0.0002762951,-0.032666318,0.92873967,2.1261482
1172,-0.0050647855,0.00027616083,-0.03268087,0.928706,2.12607
1173,-0.0051458273,0.0002758296,-0.032728788,0.9286023,2.1258633
1174,-0.005178485,0.00027574995,-0.03275348,0.9285479,2.1257493
1175,-0.0049903616,0.00027682193,-0.032672554,0.92871577,2.1260457
1176,-0.0047271494,0.00027844222,-0.03257137,0.9289261,2.1264195
1177,-0.00435191,0.00028068907,-0.032420818,0.92924064,2.1269855
1178,-0.004197398,0.00028195223,-0.03239262,0.9292977,2.127077
1179,-0.0041819103,0.00028237273,-0.032419182,0.9292393,2.1269562
1180,-0.0043739416,0.0002819027,-0.03256421,0.92893153,2.126377
1181,-0.004639806,0.0002811761,-0.032757416,0.9285224,2.1256104
1182,-0.004885614,0.00028015408,-0.032901023,0.92821765,2.1250362
1183,-0.0052053723,0.00027881982,-0.033087354,0.92782295,2.124296
1184,-0.005384082,0.00027811612,-0.033195693,0.92759246,2.123857
1185,-0.0054546148,0.00027799883,-0.033254497,0.927466,2.123611
1186,-0.005154649,0.00027993464,-0.033148114,0.92768687,2.1240053
1187,-0.0047876146,0.00028221952,-0.033009566,0.9279755,2.124524
1188,-0.0045758,0.00028325734,-0.032901533,0.9282002,2.1249251
1189,-0.004353946,0.00028439003,-0.03279295,0.92842597,2.1253283
1190,-0.004164234,0.0002853699,-0.032701224,0.9286166,2.1256669
1191,-0.0040357076,0.0002858998,-0.032625686,0.9287731,2.1259408
1192,-0.003982624,0.00028611952,-0.032594576,0.9288362,2.1260438
1193,-0.003950944,0.0002865527,-0.032606214,0.9288096,2.125982
1194,-0.0040366,0.0002863671,-0.03267331,0.92866594,2.125704
1195,-0.0043170527,0.0002852838,-0.032845434,0.92830133,2.125017
1196,-0.004566716,0.00028447044,-0.03301376,0.92794466,2.124346
1197,-0.004915146,0.00028283315,-0.03319846,0.9275534,2.1236095
1198,-0.0051568747,0.0002819107,-0.033347946,0.92723644,2.1230118
1199,-0.0049686767,0.00028325434,-0.03329411,0.92734694,2.1232014
1200,-0.0047555603,0.00028462228,-0.033217788,0.9275047,2.123479
1201,-0.004263023,0.00028724832,-0.032987855,0.92798537,2.1243503
1202,-0.0038382746,0.00028946492,-0.032784767,0.92840964,2.1251175
1203,-0.003691977,0.00029033364,-0.03272534,0.9285317,2.1253264
1204,-0.003773883,0.00028956332,-0.032730214,0.9285184,2.1252885
1205,-0.0040860362,0.00028752215,-0.03283825,0.92828804,2.124851
1206,-0.004428571,0.00028554915,-0.032983486,0.92797977,2.1242707
1207,-0.004672207,0.0002842468,-0.033096887,0.92773855,2.1238117
1208,-0.004867088,0.00028325233,-0.03319232,0.9275353,2.1234257
1209,-0.0049643274,0.00028286973,-0.0332513,0.9274088,2.1231794
1210,-0.0048986673,0.0002834274,-0.033241406,0.92742735,2.123202
1211,-0.004486654,0.00028569874,-0.033056527,0.9278138,2.1239002
1212,-0.0039730165,0.0002882746,-0.032800477,0.9283503,2.124876
1213,-0.0035738293,0.0002902184,-0.032595668,0.928779,2.125651
1214,-0.003438009,0.00029113298,-0.032551307,0.92887014,2.1258075
1215,-0.0035297237,0.0002910379,-0.032633513,0.92869455,2.125472
1216,-0.0038219523,0.00029007523,-0.032829475,0.9282796,2.124697
1217,-0.004157435,0.00028883704,-0.03304114,0.92783177,2.123859
1218,-0.00461849,0.0002871771,-0.0333362,0.9272088,2.1227
1219,-0.004941318,0.00028612054,-0.033553373,0.92674977,2.121842
1220,-0.0048771165,0.00028679796,-0.033556912,0.92674005,2.1218116
1221,-0.0045899358,0.0002885307,-0.033443004,0.92697734,2.1222372
1222,-0.0041833557,0.00029105824,-0.03328918,0.92729867,2.122818
1223,-0.0039915424,0.00029217737,-0.03320928,0.9274645,2.1231112
1224,-0.0038856808,0.00029284152,-0.033169832,0.92754513,2.1232495
1225,-0.0039232764,0.0002927283,-0.033196107,0.9274876,2.1231306
1226,-0.004221227,0.00029154043,-0.03337527,0.92710835,2.122421
1227,-0.004438104,0.00029088082,-0.033526186,0.92678857,2.1218224
1228,-0.0047039054,0.00029014985,-0.03371889,0.92638105,2.1210597
1229,-0.004799815,0.0002901407,-0.033813886,0.9261792,2.1206748
1230,-0.0046834946,0.0002915496,-0.033838455,0.9261253,2.1205647
1231,-0.0044565387,0.00029357485,-0.033814024,0.9261744,2.1206436
1232,-0.004038347,0.00029661326,-0.033699673,0.9264127,2.1210704
1233,-0.0036142748,0.00029976538,-0.033590812,0.9266393,2.1214764
1234,-0.003108289,0.00030331343,-0.033439633,0.92695504,2.122046
1235,-0.002848331,0.00030558012,-0.033406343,0.9270228,2.1221578
1236,-0.0026188325,0.0003076979,-0.033388622,0.92705786,2.1222107
1237,-0.0024541095,0.00030924618,-0.033378728,0.92707634,2.1222312
1238,-0.0022673719,0.00031078103,-0.033345476,0.9271437,2.1223433
1239,-0.0020603556,0.00031206376,-0.03326673,0.9273067,2.1226301
1240,-0.002112385,0.00031196955,-0.03330934,0.9272144,2.122446
1241,-0.0022683237,0.0003113203,-0.033400353,0.92702043,2.1220756
1242,-0.002470998,0.00031036822,-0.03350782,0.9267917,2.121641
1243,-0.0026698634,0.00030964252,-0.033634115,0.9265237,2.1211338
1244,-0.0026260577,0.00030998822,-0.03362488,0.9265407,2.1211524
1245,-0.0028445981,0.00030857048,-0.033701647,0.92637664,2.1208375
1246,-0.00331386,0.00030586726,-0.033900585,0.9259556,2.1200478
1247,-0.0035003163,0.00030451152,-0.03395147,0.9258459,2.1198337
1248,-0.0035381056,0.00030363377,-0.033901483,0.9259483,2.1200101
1249,-0.0035123527,0.00030316916,-0.033829268,0.92609763,2.120273
1250,-0.0035481825,0.00030248665,-0.033796847,0.9261631,2.1203809
1251,-0.0033847615,0.00030280396,-0.033665158,0.92643774,2.120875
1252,-0.003238866,0.00030335912,-0.03357478,0.92662555,2.1212084
1253,-0.0032050684,0.00030336223,-0.033541292,0.9266937,2.121321
1254,-0.003333157,0.0003026847,-0.033601627,0.9265643,2.1210709
1255,-0.0036121812,0.0003012962,-0.033741802,0.92626673,2.1205106
1256,-0.0038813744,0.00030001154,-0.03388253,0.92596805,2.1199477
1257,-0.0041601844,0.0002987755,-0.034037735,0.92563885,2.1193297
1258,-0.004444208,0.00029752194,-0.034196403,0.92530245,2.1186955
1259,-0.0045287963,0.00029762014,-0.03429081,0.9251014,2.1183124
1260,-0.0044232123,0.00029895478,-0.03431869,0.92504025,2.1181865
1261,-0.00417882,0.00030096626,-0.034275446,0.9251285,2.1183352
1262,-0.0038048252,0.0003036322,-0.034168046,0.9253519,2.118735
1263,-0.003323609,0.0003071654,-0.03404015,0.92561847,2.1192138
1264,-0.002675658,0.00031134082,-0.03380974,0.9261005,2.1200876
1265,-0.0020196699,0.0003155926,-0.03357893,0.9265837,2.1209645
1266,-0.00170549,0.00031812518,-0.03351801,0.9267095,2.121182
1267,-0.0013787486,0.00032079653,-0.0334584,0.9268324,2.121396
1268,-0.0013653226,0.00032162122,-0.033527445,0.9266846,2.1211097
1269,-0.001523003,0.0003217356,-0.033696562,0.9263264,2.1204371
1270,-0.0017032698,0.00032174788,-0.03387806,0.9259423,2.1197174
1271,-0.0019291975,0.00032126962,-0.03405616,0.92556554,2.1190095
1272,-0.0020720102,0.00032117617,-0.034189627,0.9252828,2.1184773
1273,-0.0022445656,0.0003206994,-0.034314506,0.92501813,2.1179776
1274,-0.0022367202,0.0003212066,-0.03435738,0.92492604,2.117796
1275,-0.0019756444,0.0003230434,-0.034279983,0.9250866,2.1180794
1276,-0.0015291758,0.00032545402,-0.03407458,0.92551625,2.1188605
1277,-0.0011355728,0.00032736815,-0.03387239,0.9259392,2.1196272
1278,-0.0009050444,0.00032818504,-0.033723548,0.9262501,2.12019
1279,-0.00081191957,0.0003281656,-0.03362848,0.92644775,2.1205432
1280,-0.0011040531,0.00032584553,-0.033688605,0.926319,2.1202948
1281,-0.0016710646,0.00032195533,-0.0338666,0.9259419,2.1195896
1282,-0.0020518564,0.00031925627,-0.033977482,0.9257059,2.1191435
1283,-0.0026641563,0.0003153745,-0.034201607,0.9252317,2.1182573
1284,-0.0032848027,0.0003113734,-0.034422144,0.9247653,2.117387
1285,-0.0038478822,0.00030751023,-0.034598906,0.92439127,2.1166875
1286,-0.0043561384,0.00030358546,-0.034714684,0.9241455,2.1162243
1287,-0.0045634937,0.00030111207,-0.0346747,0.9242272,2.116364
1288,-0.0045999307,0.0002998495,-0.03458488,0.9244137,2.1166997
1289,-0.0045831315,0.00029882803,-0.034465935,0.92466176,2.1171472
1290,-0.004391147,0.00029925528,-0.034316674,0.9249737,2.117712
1291,-0.004098244,0.00030063494,-0.03416174,0.9252979,2.1182997
1292,-0.0038138703,0.00030206438,-0.03402031,0.92559373,2.1188335
1293,-0.0035440624,0.00030372362,-0.033916425,0.92581064,2.1192234
1294,-0.003611561,0.0003037101,-0.03398257,0.9256695,2.1189523
1295,-0.003813237,0.00030292585,-0.034105822,0.9254082,2.1184602
1296,-0.0043624546,0.0003004257,-0.034405023,0.9247767,2.1172867
1297,-0.005104551,0.0002967298,-0.03477753,0.9239914,2.1158276
1298,-0.0056882873,0.00029389255,-0.035077542,0.9233588,2.114649
1299,-0.005917024,0.0002926651,-0.035183534,0.92313415,2.1142247
1300,-0.005618194,0.00029432646,-0.03505084,0.9234109,2.1147232
1301,-0.0051200744,0.00029703995,-0.03482407,0.9238855,2.1155875
1302,-0.004654618,0.00029959666,-0.034614284,0.9243244,2.1163855
1303,-0.0041057095,0.00030272722,-0.03437843,0.92481863,2.1172864
1304,-0.0038645454,0.00030442883,-0.034307428,0.92496634,2.1175473
1305,-0.0037029944,0.0003057104,-0.034274034,0.9250347,2.117664
1306,-0.0035491027,0.00030685522,-0.034234624,0.9251155,2.1178026
1307,-0.0035671405,0.00030678004,-0.034245145,0.9250912,2.1177487
1308,-0.0035177134,0.00030695964,-0.034213677,0.9251552,2.1178577
1309,-0.0035522077,0.0003069471,-0.034246918,0.925083,2.1177154
1310,-0.0035702828,0.00030735557,-0.03430584,0.92495674,2.1174722
1311,-0.0039403085,0.0003060127,-0.034541577,0.9244586,2.1165433
1312,-0.0043157265,0.00030471227,-0.034786955,0.9239405,2.1155777
1313,-0.0045493357,0.00030429207,-0.034978542,0.9235357,2.1148214
1314,-0.0045727044,0.0003051385,-0.035086554,0.9233066,2.1143887
1315,-0.0045656934,0.00030577916,-0.03514361,0.9231847,2.114152
1316,-0.0044006463,0.00030735557,-0.035136204,0.92319816,2.1141653
1317,-0.0042141173,0.00030898472,-0.03511259,0.9232458,2.1142426
1318,-0.0041169133,0.00030995568,-0.03511248,0.92324406,2.114229
1319,-0.0040308833,0.00031076212,-0.035107095,0.92325306,2.114235
1320,-0.0037159584,0.0003127981,-0.03499577,0.923485,2.1146514
1321,-0.0034306645,0.00031467152,-0.034897815,0.9236887,2.1150172
1322,-0.0029378906,0.00031774843,-0.034712736,0.92407566,2.1157188
1323,-0.0023212582,0.0003214534,-0.0344666,0.92459136,2.116658
1324,-0.00199195,0.00032395142,-0.034387093,0.9247565,2.1169515
1325,-0.0017744675,0.00032550454,-0.03432492,0.92488515,2.1171782
1326,-0.0016233772,0.00032697516,-0.034320895,0.9248916,2.11718
1327,-0.0015935674,0.00032775218,-0.034368783,0.924789,2.1169806
1328,-0.0017849468,0.00032724577,-0.034509525,0.92449087,2.1164215
1329,-0.0020675808,0.00032633744,-0.034701325,0.9240855,2.1156652
1330,-0.0025599003,0.00032443868,-0.035003766,0.92344755,2.1144788
1331,-0.0028096288,0.00032362,-0.03517163,0.9230925,2.1138115
1332,-0.0029436126,0.00032340668,-0.03528428,0.9228538,2.1133606
1333,-0.0029469132,0.0003238302,-0.035329934,0.922756,2.1131673
1334,-0.0028003901,0.00032484622,-0.03528501,0.92284834,2.113327
1335,-0.0026250929,0.0003259015,-0.035215244,0.92299294,2.1135838
1336,-0.0023942217,0.00032687548,-0.03508177,0.92327154,2.114087
1337,-0.0021459423,0.00032786874,-0.034932815,0.9235825,2.1146512
1338,-0.0020508915,0.00032802526,-0.034853417,0.9237472,2.1149433
1339,-0.0018680654,0.0003286117,-0.034729235,0.9240063,2.1154106
1340,-0.001869496,0.00032817695,-0.03468719,0.92409253,2.1155598
1341,-0.002015829,0.00032680435,-0.034696266,0.92407113,2.115509
1342,-0.0022734515,0.00032513097,-0.03478655,0.9238787,2.1151438
1343,-0.0025437213,0.00032372886,-0.034916606,0.92360276,2.1146233
1344,-0.0028029643,0.00032235438,-0.0350384,0.92334443,2.114138
1345,-0.003192082,0.00032035683,-0.035227764,0.9229445,2.1133885
1346,-0.0034483522,0.00031879955,-0.035328306,0.922731,2.1129863
1347,-0.0033915117,0.0003190023,-0.035291743,0.92280567,2.113112
1348,-0.0033175722,0.0003193596,-0.035253532,0.9228839,2.1132436
1349,-0.0031892993,0.00032002566,-0.035191864,0.9230113,2.1134667
1350,-0.0032947622,0.00031925787,-0.03522055,0.9229485,2.1133387
1351,-0.0031621493,0.00031976288,-0.03513844,0.9231187,2.1136405
1352,-0.0030188337,0.000320717,-0.035090532,0.9232171,2.1138108
1353,-0.003011465,0.0003210544,-0.035116903,0.92315954,2.1136942
1354,-0.002835095,0.00032216875,-0.03505197,0.923294,2.1139314
1355,-0.0027140453,0.0003230868,-0.035022724,0.9233533,2.1140296
1356,-0.0026716888,0.00032348867,-0.035020556,0.9233557,2.1140249
1357,-0.0027212873,0.00032309536,-0.035030823,0.92333186,2.1139708
1358,-0.0026849657,0.00032338523,-0.035023488,0.9233452,2.1139858
1359,-0.002728615,0.0003234131,-0.035069928,0.92324555,2.1137924
1360,-0.0029224306,0.00032261503,-0.035183933,0.92300385,2.1133373
1361,-0.003218066,0.0003211377,-0.035331834,0.92269087,2.1127505
1362,-0.0034405664,0.00031960622,-0.035401188,0.92254335,2.1124692
1363,-0.003661964,0.00031787116,-0.03544908,0.9224409,2.112272
1364,-0.0038643405,0.0003163056,-0.0354949,0.9223429,2.1120815
1365,-0.0038677827,0.00031605866,-0.03547365,0.92238593,2.1121519
1366,-0.0037666634,0.00031655637,-0.0354223,0.92249227,2.1123385
1367,-0.0034969375,0.00031797477,-0.035294414,0.92275935,2.112821
1368,-0.0033520497,0.0003187703,-0.03522908,0.9228947,2.113059
1369,-0.003369838,0.00031853197,-0.035223033,0.9229055,2.113069
1370,-0.0032782368,0.00031908855,-0.03518709,0.92297876,2.113195
1371,-0.0030823797,0.00032032002,-0.03511438,0.9231294,2.1134622
1372,-0.0031925067,0.00031972452,-0.03516496,0.9230207,2.1132536
1373,-0.003362961,0.0003188533,-0.03524829,0.9228432,2.112919
1374,-0.0034931228,0.0003184942,-0.03534254,0.92264295,2.1125395
1375,-0.0036603548,0.00031809224,-0.035469577,0.92237365,2.112035
1376,-0.003915444,0.0003175487,-0.035670314,0.92194986,2.1112432
1377,-0.0040944666,0.00031710858,-0.035805326,0.9216645,2.1107082
1378,-0.004105583,0.00031746374,-0.035851955,0.921565,2.1105163
1379,-0.003850665,0.00031906247,-0.035756912,0.92176306,2.110873
1380,-0.0032677837,0.00032220405,-0.03548819,0.9223262,2.1119027
1381,-0.00253072,0.0003263229,-0.035163008,0.92300814,2.1131492
1382,-0.0020081773,0.0003292695,-0.034935128,0.923486,2.1140196
1383,-0.0019273013,0.0003296774,-0.03489504,0.92356884,2.1141632
1384,-0.0021736883,0.00032848798,-0.035022486,0.92329895,2.1136556
1385,-0.0024062842,0.00032740427,-0.03514671,0.9230355,2.1131608
1386,-0.0026402362,0.0003262373,-0.035263967,0.9227866,2.1126895
1387,-0.003019821,0.0003242739,-0.03544721,0.922399,2.111965
1388,-0.0034230612,0.00032204785,-0.035627846,0.9220168,2.111249
1389,-0.003980182,0.00031911358,-0.03589154,0.92146045,2.110212
1390,-0.004321471,0.0003172949,-0.03605096,0.921123,2.1095793
1391,-0.0046081394,0.00031582295,-0.036190435,0.92082787,2.109023
1392,-0.004466269,0.0003164726,-0.03611353,0.92098737,2.1093068
1393,-0.004047096,0.00031836762,-0.03588386,0.9214677,2.1101823
1394,-0.0035046302,0.0003208072,-0.035585348,0.9220933,2.1113262
1395,-0.003135167,0.00032211526,-0.035346694,0.92259294,2.1122353
1396,-0.0029069223,0.00032265196,-0.03517212,0.92295814,2.1129
1397,-0.003208734,0.00032050675,-0.03525941,0.9227722,2.1125462
1398,-0.003867492,0.0003168168,-0.03554917,0.92216074,2.111409
1399,-0.004418459,0.00031364674,-0.035783134,0.921667,2.1104891
1400,-0.004808584,0.0003113219,-0.035940774,0.92133355,2.1098626
1401,-0.00528563,0.00030863227,-0.036148857,0.9208945,2.1090426
1402,-0.005444484,0.00030767696,-0.03621218,0.92075926,2.1087806
1403,-0.005448118,0.0003074329,-0.036191408,0.9208007,2.108846
1404,-0.005285142,0.000307952,-0.03608034,0.9210318,2.1092615
1405,-0.0049189236,0.00030944066,-0.03586299,0.9214861,2.1100888
1406,-0.0044729505,0.00031139603,-0.035612553,0.92201006,2.1110432
1407,-0.004223326,0.00031239027,-0.035462353,0.92232317,2.1116095
1408,-0.004254222,0.0003120927,-0.035463493,0.92231804,2.1115873
1409,-0.004077319,0.0003129457,-0.03537189,0.92250836,2.1119275
1410,-0.003908936,0.00031371063,-0.035279997,0.9226991,2.1122665
1411,-0.0039873607,0.0003130464,-0.035292,0.92267126,2.1122043
1412,-0.0041469056,0.00031206166,-0.035353072,0.9225398,2.1119502
1413,-0.0043757763,0.0003105746,-0.035433237,0.9223684,2.1116216
1414,-0.0045743044,0.00030963623,-0.03553793,0.92214566,2.1111994
1415,-0.0048435293,0.00030842706,-0.035686236,0.92183155,2.1106105
1416,-0.0052055456,0.00030704946,-0.03591049,0.9213577,2.1097257
1417,-0.0057133865,0.00030495683,-0.03620907,0.920728,2.1085532
1418,-0.0060849804,0.00030374853,-0.036459833,0.9201991,2.1075659
1419,-0.006290376,0.00030344166,-0.036634542,0.9198303,2.1068738
1420,-0.0059938636,0.00030559002,-0.036552865,0.92000026,2.1071758
1421,-0.0054435227,0.0003087883,-0.03632235,0.92048264,2.1080544
1422,-0.0046963245,0.00031296257,-0.03599258,0.9211736,2.109318
1423,-0.004067097,0.0003166216,-0.035729256,0.9217249,2.1103232
1424,-0.0037458017,0.00031852344,-0.035598144,0.92199844,2.1108153
1425,-0.0037394166,0.00031860376,-0.035599794,0.9219927,2.110794
1426,-0.003900148,0.00031780102,-0.03568025,0.9218214,2.1104674
1427,-0.004516475,0.00031474343,-0.03599082,0.9211665,2.109251
1428,-0.00497368,0.00031252037,-0.036225718,0.9206707,2.1083252
1429,-0.005327346,0.00031076578,-0.036403924,0.9202944,2.1076214
1430,-0.005496893,0.00031005696,-0.03650259,0.92008513,2.107225
1431,-0.005540991,0.00031006744,-0.036547735,0.9199883,2.1070368
1432,-0.005419476,0.0003107663,-0.036496107,0.92009485,2.107224
1433,-0.005381195,0.00031086194,-0.03646739,0.920153,2.1073205
1434,-0.0051356386,0.0003121343,-0.03634907,0.92039955,2.1077647
1435,-0.0053221826,0.0003110916,-0.036431342,0.9202244,2.1074324
1436,-0.0052688867,0.00031131454,-0.03640034,0.92028743,2.1075368
1437,-0.0051188692,0.00031184164,-0.036303032,0.92048955,2.1079013
1438,-0.004673265,0.00031379404,-0.03605267,0.92101365,2.1088572
1439,-0.0044944882,0.0003143898,-0.03593347,0.92126215,2.109306
1440,-0.0041841343,0.00031550735,-0.03573487,0.9216776,2.110062
1441,-0.0040736943,0.00031561166,-0.03563486,0.9218856,2.110436
1442,-0.0042834505,0.0003142725,-0.0357107,0.92172384,2.1101277
1443,-0.004697036,0.0003118753,-0.035884567,0.92135566,2.10944
1444,-0.00526735,0.0003089601,-0.03616336,0.9207671,2.1083457
1445,-0.0056397673,0.00030707347,-0.036347114,0.9203791,2.1076224
1446,-0.0059655085,0.00030534365,-0.036499873,0.92005634,2.10702
1447,-0.006115634,0.00030472685,-0.03658832,0.91986895,2.1066644
1448,-0.0059936643,0.00030538999,-0.036532663,0.91998416,2.106867
1449,-0.0054838173,0.00030826483,-0.0363103,0.92045027,2.1077168
1450,-0.0051251557,0.00031039448,-0.036164604,0.9207555,2.1082702
1451,-0.0047124997,0.00031276856,-0.035989355,0.921123,2.1089401
1452,-0.004696328,0.00031284025,-0.03598035,0.92114115,2.1089637
1453,-0.0047768056,0.0003126268,-0.036039487,0.9210158,2.1087244
1454,-0.004829634,0.00031251353,-0.036080986,0.92092746,2.1085536
1455,-0.0050373375,0.0003114581,-0.03618315,0.9207113,2.1081476
1456,-0.005365379,0.00030952296,-0.036317676,0.9204268,2.1076157
1457,-0.0059501585,0.00030646852,-0.03659701,0.9198379,2.1065223
1458,-0.0062634517,0.000304782,-0.03674165,0.91953206,2.1059496
1459,-0.0064532496,0.00030365557,-0.036818806,0.91936785,2.1056402
1460,-0.00639241,0.00030367842,-0.036760252,0.91948855,2.1058545
1461,-0.00631156,0.00030377554,-0.036689114,0.9196358,2.106118
1462,-0.0062148087,0.0003043706,-0.03665187,0.9197119,2.1062489
1463,-0.0059522633,0.00030585733,-0.036537997,0.9199494,2.1066797
1464,-0.005828038,0.00030691578,-0.036519617,0.91998655,2.1067417
1465,-0.005788585,0.00030732108,-0.036520693,0.91998273,2.1067283
1466,-0.0057141203,0.0003078244,-0.03649656,0.920032,2.1068134
1467,-0.0055026766,0.00030911987,-0.036414664,0.92020255,2.1071196
1468,-0.005218804,0.0003108667,-0.036305472,0.92043084,2.1075337
1469,-0.0049519856,0.00031212272,-0.036164258,0.9207263,2.1080704
1470,-0.0047228597,0.00031308754,-0.036031615,0.9210038,2.1085753
1471,-0.004579991,0.00031406438,-0.03598643,0.9210978,2.1087418
1472,-0.0045810156,0.0003148682,-0.036067836,0.92092544,2.1084163
1473,-0.004670061,0.00031506445,-0.036176506,0.9206955,2.1079853
1474,-0.004773289,0.00031521468,-0.03629476,0.92044556,2.1075191
1475,-0.004891511,0.00031505385,-0.036396895,0.9202295,2.1071124
1476,-0.0048543513,0.0003156323,-0.03641758,0.92018455,2.1070225
1477,-0.0048609935,0.00031603378,-0.03646437,0.920085,2.1068325
1478,-0.004995972,0.0003154322,-0.036539193,0.9199262,2.1065323
1479,-0.0053426772,0.0003139086,-0.036733538,0.9195163,2.1057673
1480,-0.005403761,0.0003140142,-0.036805183,0.9193642,2.1054795
1481,-0.0056090653,0.00031317348,-0.036926415,0.91910803,2.1049974
1482,-0.0056009293,0.00031348527,-0.036949456,0.91905797,2.104896
1483,-0.005572725,0.00031382096,-0.03695482,0.9190448,2.1048625
1484,-0.0053705946,0.00031485816,-0.03685641,0.9192496,2.1052315
1485,-0.005022183,0.00031643017,-0.0366652,0.9196492,2.1059608
1486,-0.0045124516,0.00031883467,-0.03639592,0.9202134,2.106993
1487,-0.004316978,0.00031987054,-0.03630403,0.9204046,2.1073363
1488,-0.0044506863,0.0003189262,-0.036343306,0.92032015,2.1071713
1489,-0.0045741536,0.00031821555,-0.03639571,0.92020804,2.1069553
1490,-0.0047924854,0.0003172312,-0.036515605,0.91995406,2.1064777
1491,-0.00506635,0.00031587854,-0.036654204,0.91966075,2.105927
1492,-0.0052407123,0.0003151824,-0.03675895,0.919439,2.1055083
1493,-0.0056299567,0.00031353696,-0.036983654,0.91896504,2.104624
1494,-0.005943902,0.00031193532,-0.037137434,0.91864,2.1040142
1495,-0.0057271384,0.00031308964,-0.037036102,0.91885096,2.1043913
1496,-0.005359046,0.00031496605,-0.03685565,0.9192281,2.1050746
1497,-0.0051179603,0.00031617365,-0.036735326,0.91947895,2.105525
1498,-0.0049143434,0.00031689,-0.036603343,0.91975445,2.106021
1499,-0.0046371445,0.00031776383,-0.036413528,0.9201517,2.1067436
1500,-0.0044853613,0.00031782544,-0.036267906,0.9204556,2.107293
1501,-0.0047238916,0.00031585366,-0.036309257,0.9203664,2.1071181
1502,-0.0053000264,0.00031205744,-0.03650577,0.9199506,2.106342
1503,-0.006139662,0.0003068688,-0.036826544,0.91927415,2.1050868
1504,-0.0070439205,0.00030144106,-0.037188027,0.9185122,2.1036725
1505,-0.0074537992,0.00029866886,-0.037320685,0.9182314,2.1031456
1506,-0.0074089784,0.00029831615,-0.037240595,0.9183976,2.1034458
1507,-0.007464204,0.0002974289,-0.037207093,0.9184658,2.1035619
1508,-0.007389592,0.00029749417,-0.03713901,0.9186066,2.1038136
1509,-0.00722879,0.00029824668,-0.03705346,0.9187842,2.1041312
1510,-0.007122848,0.00029868432,-0.03699128,0.91891307,2.1043606
1511,-0.0070858784,0.0002989656,-0.03698244,0.9189298,2.1043835
1512,-0.0068154205,0.00030067834,-0.036883254,0.9191369,2.1047554
1513,-0.0063676983,0.00030343127,-0.036710825,0.9194981,2.1054127
1514,-0.005880315,0.00030652276,-0.036532592,0.91987187,2.1060941
1515,-0.005691968,0.00030793212,-0.03648518,0.9199704,2.1062663
1516,-0.005828224,0.00030794312,-0.036622535,0.9196804,2.1057234
1517,-0.006051345,0.0003075306,-0.036804404,0.9192968,2.1050072
1518,-0.0060200114,0.0003083208,-0.03685209,0.91919523,2.1048098
1519,-0.006193286,0.0003080592,-0.036999207,0.9188846,2.1042287
1520,-0.0063790027,0.00030747836,-0.03712684,0.9186145,2.103722
1521,-0.006626282,0.0003065358,-0.037279863,0.91829115,2.103118
1522,-0.006533833,0.0003075212,-0.037285954,0.91827655,2.1030848
1523,-0.0062611885,0.00030932113,-0.037193302,0.9184692,2.103431
1524,-0.0057138056,0.00031253882,-0.036967687,0.9189414,2.1042933
1525,-0.0052991845,0.0003151655,-0.036815733,0.9192591,2.104871
1526,-0.004881028,0.00031781165,-0.03666219,0.9195803,2.1054554
1527,-0.004687343,0.00031904064,-0.036591407,0.9197278,2.105719
1528,-0.0050797537,0.0003170587,-0.036785625,0.9193176,2.1049552
1529,-0.0057449713,0.0003133845,-0.03708342,0.9186898,2.1037896
1530,-0.0066826027,0.00030796038,-0.03747864,0.91785777,2.1022458
1531,-0.0073646344,0.00030355898,-0.03772053,0.91734797,2.1012967
1532,-0.007352542,0.0003029777,-0.037650313,0.9174934,2.1015573
1533,-0.007130813,0.0003033835,-0.037469164,0.9178719,2.1022465
1534,-0.006634183,0.0003053249,-0.037166674,0.9185056,2.1034074
1535,-0.0059596654,0.00030848043,-0.03680771,0.91925853,2.1047852
1536,-0.005429035,0.0003108052,-0.036509555,0.9198837,2.1059268
1537,-0.004950106,0.000312864,-0.036236506,0.92045647,2.106973
1538,-0.0049869698,0.00031239868,-0.03622684,0.9204748,2.1069946
1539,-0.005633399,0.00030913352,-0.03654675,0.9197994,2.1057396
1540,-0.0066393446,0.0003042266,-0.037062004,0.9187135,2.1037302
1541,-0.007587515,0.00029938365,-0.03752588,0.91773665,2.1019168
1542,-0.008122273,0.00029691771,-0.037814043,0.9171293,2.1007853
1543,-0.008471627,0.0002954749,-0.038019117,0.91669655,2.0999756
1544,-0.008421779,0.00029593974,-0.038015753,0.91670144,2.0999744
1545,-0.007892488,0.00029880228,-0.037772715,0.9172094,2.1009018
1546,-0.0070553906,0.00030284337,-0.03733973,0.91811657,2.1025648
1547,-0.006054634,0.00030819,-0.036873635,0.91909426,2.104358
1548,-0.0055762324,0.00031065496,-0.036641728,0.91957974,2.1052413
1549,-0.005267758,0.0003122091,-0.036488667,0.91989964,2.10582
1550,-0.0052448884,0.00031230703,-0.03647559,0.91992486,2.1058564
1551,-0.0055307336,0.00031102065,-0.0366328,0.9195921,2.105233
1552,-0.006298544,0.00030741983,-0.037040528,0.9187325,2.1036396
1553,-0.0070908666,0.0003039366,-0.037484527,0.9177972,2.101907
1554,-0.007512696,0.00030181374,-0.03769407,0.9173548,2.10108
1555,-0.007879496,0.00030009725,-0.03788922,0.9169427,2.1003077
1556,-0.007953351,0.00029983761,-0.037937112,0.91683996,2.100107
1557,-0.007572716,0.00030171743,-0.03774446,0.9172424,2.10084
1558,-0.006807586,0.00030592093,-0.03739968,0.9179651,2.102164
1559,-0.006412454,0.00030812304,-0.03722476,0.91833115,2.1028304
1560,-0.0059384014,0.00031052207,-0.03699061,0.918822,2.1037257
1561,-0.006075576,0.00030960265,-0.03703584,0.9187249,2.1035392
1562,-0.0063395128,0.00030828628,-0.03716814,0.9184452,2.1030157
1563,-0.0067627337,0.00030642728,-0.03740546,0.9179446,2.1020849
1564,-0.0069608074,0.0003060179,-0.037562598,0.9176127,2.101461
1565,-0.0068263374,0.00030736183,-0.03756252,0.91761065,2.1014478
1566,-0.0066811033,0.00030868725,-0.037549827,0.9176354,2.1014817
1567,-0.0065762177,0.0003095261,-0.037528828,0.9176774,2.1015487
1568,-0.0062401816,0.00031154015,-0.037394196,0.917958,2.102054
1569,-0.0062068105,0.0003122686,-0.03743367,0.9178723,2.101885
1570,-0.0063355155,0.00031199268,-0.037534785,0.91765743,2.101478
1571,-0.0066303853,0.00031052416,-0.0376828,0.91734415,2.1008883
1572,-0.00670968,0.0003098476,-0.03769444,0.91731733,2.1008282
1573,-0.006581636,0.00031023225,-0.03760486,0.91750354,2.10116
1574,-0.006343905,0.0003113908,-0.037482984,0.91775733,2.101619
1575,-0.0060657673,0.00031265157,-0.037330925,0.9180747,2.1021917
1576,-0.006071698,0.0003125109,-0.03732279,0.9180896,2.1022096
1577,-0.006102916,0.00031205482,-0.0373084,0.91811776,2.1022522
1578,-0.006209232,0.00031118677,-0.037327908,0.91807455,2.1021624
1579,-0.0064919125,0.0003094506,-0.037436973,0.9178431,2.1017244
1580,-0.006859863,0.0003077371,-0.03763357,0.9174279,2.1009514
1581,-0.0072696563,0.0003055395,-0.037823606,0.9170266,2.1002007
1582,-0.0075568426,0.00030395167,-0.03795201,0.9167545,2.0996876
1583,-0.007795848,0.0003024022,-0.038036067,0.9165756,2.0993483
1584,-0.0076747183,0.0003029689,-0.03797161,0.9167085,2.099584
1585,-0.007178746,0.0003054405,-0.037722796,0.9172295,2.1005359
1586,-0.006620487,0.00030825855,-0.037446342,0.9178083,2.101593
1587,-0.006264575,0.00031002704,-0.03726728,0.91818273,2.1022732
1588,-0.006111592,0.00031077,-0.037188593,0.918346,2.1025634
1589,-0.006137021,0.0003105604,-0.03719306,0.91833436,2.1025307
1590,-0.0064619854,0.00030916705,-0.03737869,0.9179421,2.1017964
1591,-0.0068284087,0.00030778465,-0.037606873,0.91746074,2.1009
1592,-0.0072132405,0.00030655408,-0.03786865,0.9169094,2.099873
1593,-0.0076005813,0.00030509112,-0.038109694,0.916402,2.0989273
1594,-0.007684525,0.0003048309,-0.038167614,0.91627926,2.0986931
1595,-0.007477194,0.00030578073,-0.038055267,0.916514,2.0991185
1596,-0.0070883594,0.00030728817,-0.037817176,0.91701263,2.1000292
1597,-0.006958289,0.00030719204,-0.037677493,0.9173042,2.10056
1598,-0.0070815943,0.0003058417,-0.037665766,0.917327,2.100594
1599,-0.007074943,0.00030523533,-0.037598476,0.9174664,2.1008422
1600,-0.007326061,0.00030309756,-0.037635818,0.9173857,2.1006858
1601,-0.007380979,0.0003017635,-0.03755733,0.9175482,2.1009793
1602,-0.0073756874,0.0003007455,-0.03745024,0.9177712,2.101383
1603,-0.007409023,0.00029984227,-0.03739325,0.917889,2.1015909
1604,-0.007610252,0.00029808612,-0.037418865,0.91783315,2.101479
1605,-0.008152178,0.00029488248,-0.037640426,0.9173655,2.1006098
1606,-0.0086906385,0.00029163866,-0.037854504,0.91691417,2.0997703
1607,-0.009197481,0.00028882336,-0.038079817,0.91643924,2.0988874
1608,-0.009514524,0.00028711552,-0.038226075,0.9161306,2.0983107
1609,-0.009796649,0.00028572395,-0.038369045,0.91582936,2.0977492
1610,-0.009438636,0.00028771727,-0.038210362,0.91616166,2.0983531
1611,-0.0089313965,0.00029015748,-0.037947144,0.9167137,2.0993638
1612,-0.008763829,0.00029112687,-0.037876517,0.9168612,2.099626
1613,-0.008816615,0.0002907746,-0.037894074,0.91682273,2.0995462
1614,-0.008933825,0.00029000925,-0.03793475,0.9167356,2.0993745
1615,-0.0089765005,0.00028972205,-0.037948705,0.9167048,2.0993075
1616,-0.008983117,0.0002894472,-0.037927836,0.9167467,2.099375
1617,-0.0092687365,0.00028776782,-0.038045518,0.91649723,2.0989058
1618,-0.00940991,0.0002868666,-0.03809657,0.91638756,2.0986934
1619,-0.009322211,0.00028704532,-0.038026743,0.9165316,2.0989473
1620,-0.009134773,0.0002875444,-0.037889212,0.91681755,2.0994656
1621,-0.009189533,0.0002871453,-0.03790406,0.91678315,2.0993896
1622,-0.009091727,0.0002876192,-0.037853647,0.9168859,2.0995681
1623,-0.009148082,0.00028710085,-0.037858166,0.9168738,2.0995343
1624,-0.009128815,0.000286694,-0.037798215,0.9169974,2.0997531
1625,-0.009237755,0.0002857436,-0.037812114,0.9169657,2.099684
1626,-0.009308644,0.00028541975,-0.03785062,0.9168823,2.0995202
1627,-0.009495156,0.0002846097,-0.037956126,0.9166577,2.0990927
1628,-0.009782242,0.00028355586,-0.038137827,0.9162731,2.0983708
1629,-0.010118499,0.0002820408,-0.03832258,0.9158824,2.097636
1630,-0.010481745,0.00028057076,-0.03853882,0.91542596,2.0967822
1631,-0.010553433,0.00028096026,-0.03864946,0.91519135,2.0963361
1632,-0.010110103,0.0002839841,-0.038508512,0.9154853,2.0968661
1633,-0.009206641,0.00028886742,-0.038093384,0.9163554,2.098459
1634,-0.008482451,0.00029284152,-0.037766602,0.9170404,2.0997105
1635,-0.008047357,0.00029539756,-0.037587114,0.91741616,2.1003928
1636,-0.0083329175,0.00029407957,-0.037740875,0.9170907,2.0997837
1637,-0.008883869,0.00029146715,-0.038030583,0.9164795,2.0986483
1638,-0.009631924,0.00028798473,-0.038430396,0.91563725,2.097085
1639,-0.010309763,0.0002850684,-0.038816605,0.914824,2.0955727
1640,-0.010647498,0.00028381537,-0.039029036,0.91437566,2.094734
1641,-0.010419233,0.00028480784,-0.038900018,0.9146438,2.0952168
1642,-0.009695301,0.0002884401,-0.03853931,0.9153986,2.0965989
1643,-0.008689685,0.00029336908,-0.038026594,0.9164737,2.0985732
1644,-0.007943643,0.00029706975,-0.03765062,0.9172622,2.1000142
1645,-0.007682262,0.0002987147,-0.03755373,0.91746384,2.1003757
1646,-0.007853938,0.00029817308,-0.037671246,0.917214,2.099904
1647,-0.008377535,0.00029586026,-0.03796356,0.9165965,2.098753
1648,-0.009089809,0.00029269516,-0.038359325,0.9157622,2.0972044
1649,-0.009969046,0.0002886365,-0.038832698,0.9147657,2.095356
1650,-0.010664336,0.0002853402,-0.039198358,0.9139958,2.0939233
1651,-0.010615341,0.00028593253,-0.039208595,0.913972,2.0938702
1652,-0.010161657,0.0002885656,-0.039018217,0.9143696,2.0945952
1653,-0.0094455015,0.0002929675,-0.03874225,0.9149475,2.0956523
1654,-0.008854268,0.00029639775,-0.038494043,0.9154671,2.0966017
1655,-0.008094382,0.00030087266,-0.038181648,0.91612184,2.0977993
1656,-0.0074988008,0.00030446678,-0.03794548,0.9166167,2.0987027
1657,-0.007467702,0.00030506772,-0.037974473,0.91655385,2.098576
1658,-0.0076733623,0.00030434562,-0.038107924,0.91627157,2.0980449
1659,-0.008268073,0.00030138466,-0.03840654,0.91564196,2.096873
1660,-0.008786382,0.00029883473,-0.038669854,0.91508657,2.0958393
1661,-0.008842545,0.00029851438,-0.038693983,0.9150337,2.0957308
1662,-0.008849189,0.0002982688,-0.03867607,0.91506904,2.0957866
1663,-0.0083894115,0.00030065043,-0.038454454,0.9155324,2.0966313
1664,-0.008105731,0.00030198978,-0.03830471,0.91584474,2.097196
1665,-0.007704364,0.0003039018,-0.038094543,0.9162843,2.097995
1666,-0.0072389822,0.00030616703,-0.037855685,0.9167843,2.0989063
1667,-0.007352479,0.00030539156,-0.037891634,0.91670644,2.098752
1668,-0.007960804,0.00030176248,-0.038137052,0.91618794,2.0977848
1669,-0.008698801,0.0002979215,-0.03849095,0.91544145,2.0963984
1670,-0.009421652,0.00029423187,-0.03884484,0.9146956,2.095013
1671,-0.0096129645,0.000293192,-0.038932163,0.9145096,2.0946577
1672,-0.009608606,0.00029317668,-0.038926274,0.9145194,2.0946655
1673,-0.0092766695,0.00029501916,-0.038778584,0.91482735,2.095224
1674,-0.0090745725,0.00029608075,-0.038682647,0.9150268,2.095581
1675,-0.009173382,0.00029557943,-0.038731325,0.9149223,2.0953772
1676,-0.009209443,0.0002956619,-0.038775634,0.9148273,2.0951915
1677,-0.009170286,0.00029590077,-0.038760364,0.9148574,2.0952375
1678,-0.008785909,0.0002980599,-0.0385919,0.9152096,2.0958776
1679,-0.008528706,0.000299229,-0.038451605,0.91550255,2.0964081
1680,-0.008220309,0.00030057604,-0.038277913,0.91586584,2.097068
1681,-0.008089304,0.00030107793,-0.038197096,0.91603416,2.097369
1682,-0.008064734,0.00030106088,-0.038170822,0.9160878,2.0974586
1683,-0.008279527,0.0002998211,-0.038261637,0.9158952,2.097094
1684,-0.008574361,0.0002982817,-0.03840253,0.9155968,2.0965335
1685,-0.008887662,0.00029672877,-0.03856054,0.91526234,2.095907
1686,-0.00908909,0.000295645,-0.03865359,0.9150646,2.0955303
1687,-0.009356126,0.0002937878,-0.038734905,0.9148912,2.0951996
1688,-0.009677272,0.00029193595,-0.038870867,0.9146027,2.0946567
1689,-0.009991821,0.00029010416,-0.039002236,0.91432405,2.094132
1690,-0.010191616,0.0002890929,-0.039100904,0.91411406,2.093734
1691,-0.010141648,0.0002894548,-0.039087128,0.9141402,2.0937717
1692,-0.0099420305,0.00028998946,-0.038940977,0.91444457,2.0943239
1693,-0.009695871,0.000291194,-0.03881527,0.91470605,2.0947955
1694,-0.009424204,0.00029239545,-0.03866375,0.9150221,2.0953677
1695,-0.009282144,0.00029314912,-0.038597055,0.91516,2.095611
1696,-0.009058541,0.0002944993,-0.03850847,0.91534394,2.0959375
1697,-0.008896263,0.00029555635,-0.0384519,0.9154605,2.096141
1698,-0.008819621,0.00029622126,-0.038441747,0.91547966,2.0961637
1699,-0.008964773,0.00029590845,-0.03855562,0.91523814,2.095707
1700,-0.009416182,0.00029422727,-0.038838908,0.91464067,2.094594
1701,-0.009763813,0.00029313995,-0.039077807,0.9141365,2.0936515
1702,-0.010260314,0.00029094587,-0.0393549,0.91355246,2.0925617
1703,-0.010214444,0.0002915201,-0.039366454,0.9135262,2.0925019
1704,-0.010018883,0.00029328486,-0.03934737,0.9135642,2.0925589
1705,-0.009871446,0.00029425387,-0.039296832,0.9136681,2.0927393
1706,-0.009276133,0.00029741347,-0.03901748,0.9142523,2.0938063
1707,-0.008677056,0.00030048768,-0.038725823,0.9148629,2.0949202
1708,-0.008560406,0.0003011395,-0.038674355,0.9149688,2.0951061
1709,-0.008715903,0.000299914,-0.038707305,0.9148974,2.0949674
1710,-0.008850042,0.0002987961,-0.038729653,0.9148483,2.094868
1711,-0.009173479,0.00029645674,-0.038819153,0.9146581,2.0945086
1712,-0.009595603,0.0002937204,-0.038967643,0.9143437,2.0939212
1713,-0.009952553,0.0002912469,-0.03907724,0.9141109,2.0934815
1714,-0.010087719,0.00029022602,-0.03911032,0.91403896,2.0933392
1715,-0.010145389,0.00028942488,-0.039087877,0.9140842,2.0934126
1716,-0.010254048,0.00028818403,-0.03907245,0.91411465,2.0934584
1717,-0.010586839,0.00028592296,-0.039179135,0.9138886,2.0930336
1718,-0.010889737,0.00028366124,-0.03925586,0.9137253,2.0927198
1719,-0.010894805,0.00028294444,-0.03918925,0.9138631,2.092965
1720,-0.0108289495,0.0002827765,-0.0391066,0.91403466,2.0932708
1721,-0.011017017,0.000281509,-0.03916792,0.9139038,2.0930192
1722,-0.011126116,0.0002804275,-0.03916887,0.91389984,2.0930014
1723,-0.011440968,0.00027802715,-0.039243683,0.9137407,2.0926995
1724,-0.01177283,0.0002758202,-0.03935485,0.913505,2.0922513
1725,-0.011974819,0.00027378675,-0.039353494,0.913505,2.0922406
1726,-0.0121172145,0.0002719431,-0.039311524,0.91359067,2.0923889
1727,-0.0122211985,0.00027060896,-0.039282095,0.9136502,2.0924892
1728,-0.012403624,0.00026917638,-0.039321262,0.91356575,2.0923233
1729,-0.012402095,0.00026868324,-0.03927042,0.91367024,2.0925057
1730,-0.01212725,0.0002699392,-0.03912117,0.91398185,2.0930722
1731,-0.011892725,0.00027120445,-0.03901317,0.9142066,2.0934775
1732,-0.011947064,0.00027102436,-0.0390495,0.9141282,2.0933235
1733,-0.011814848,0.00027209107,-0.039023954,0.9141797,2.0934079
1734,-0.012082387,0.00027098611,-0.039180998,0.9138475,2.0927854
1735,-0.0123454835,0.0002700288,-0.039348364,0.9134936,2.092121
1736,-0.012393292,0.0002701145,-0.039404742,0.9133732,2.0918884
1737,-0.012814514,0.0002684532,-0.039659835,0.9128352,2.0908847
1738,-0.012876198,0.000268152,-0.0396914,0.9127665,2.0907464
1739,-0.012839973,0.0002686046,-0.039700434,0.9127451,2.0906966
1740,-0.012683742,0.00026975854,-0.039659597,0.91282845,2.0908384
1741,-0.012475217,0.00027124764,-0.03959998,0.91295105,2.091054
1742,-0.01213729,0.00027320173,-0.039457463,0.9132479,2.0915897
1743,-0.0117054265,0.00027546546,-0.039251972,0.9136771,2.09237
1744,-0.011442097,0.000277386,-0.039180696,0.91382474,2.0926304
1745,-0.011088479,0.0002799436,-0.03908284,0.9140281,2.0929954
1746,-0.0109443925,0.00028130104,-0.039074495,0.9140434,2.0930114
1747,-0.010849996,0.00028197526,-0.03904752,0.91409785,2.0930986
1748,-0.011179334,0.00028057126,-0.03923646,0.9136983,2.0923507
1749,-0.011579547,0.00027877503,-0.03945705,0.9132328,2.09148
1750,-0.012037272,0.00027667763,-0.039705034,0.91270983,2.090505
1751,-0.012357103,0.00027508027,-0.03986513,0.9123714,2.0898676
1752,-0.012427116,0.000274931,-0.039920215,0.9122536,2.08964
1753,-0.012483271,0.00027424062,-0.039907333,0.91227865,2.0896752
1754,-0.012201438,0.000275507,-0.039752137,0.9126025,2.090262
1755,-0.011912379,0.00027695284,-0.039607663,0.91290414,2.090808
1756,-0.011735082,0.0002774361,-0.039478693,0.9131729,2.091293
1757,-0.011684235,0.000277381,-0.039422337,0.9132889,2.091496
1758,-0.011528481,0.00027771815,-0.039300296,0.9135427,2.091954
1759,-0.011528619,0.00027753788,-0.039282408,0.9135773,2.0920064
1760,-0.01179301,0.00027624503,-0.039417513,0.91329044,2.0914655
1761,-0.012517653,0.00027257402,-0.039775055,0.912536,2.090062
1762,-0.013032118,0.0002703046,-0.040062577,0.9119294,2.08893
1763,-0.013149891,0.00026960048,-0.04010994,0.9118271,2.088731
1764,-0.013150832,0.00026942385,-0.040093217,0.91185933,2.088779
1765,-0.012771275,0.00027087278,-0.039858554,0.91234964,2.0896726
1766,-0.0124046635,0.00027208516,-0.03961318,0.9128629,2.0906098
1767,-0.012219116,0.00027254302,-0.03947342,0.91315454,2.0911374
1768,-0.012284892,0.00027192247,-0.03947714,0.91314507,2.0911093
1769,-0.012510523,0.0002700587,-0.039516393,0.9130607,2.0909436
1770,-0.012756657,0.00026854698,-0.039611354,0.91285926,2.0905614
1771,-0.013236802,0.00026574076,-0.039810877,0.9124382,2.0897753
1772,-0.013804825,0.00026246964,-0.040051788,0.9119304,2.0888286
1773,-0.014498929,0.0002583194,-0.04033087,0.9113423,2.0877352
1774,-0.014811028,0.00025596243,-0.04040727,0.9111797,2.0874236
1775,-0.014538348,0.0002568811,-0.040226456,0.91155696,2.0881104
1776,-0.01410993,0.00025859202,-0.03996913,0.91209495,2.0890937
1777,-0.013553405,0.00026146104,-0.03969951,0.91265905,2.090124
1778,-0.013102036,0.00026402035,-0.03950407,0.91306746,2.0908673
1779,-0.012847142,0.0002658015,-0.03942729,0.9132265,2.0911505
1780,-0.012917554,0.00026599393,-0.03951695,0.9130356,2.0907893
1781,-0.013457626,0.0002636844,-0.039826065,0.91238344,2.089576
1782,-0.013735153,0.00026259373,-0.039994527,0.9120271,2.0889077
1783,-0.01391024,0.00026199187,-0.040109426,0.9117834,2.088448
1784,-0.014019832,0.00026210718,-0.04023055,0.9115268,2.0879617
1785,-0.013925752,0.00026354456,-0.040280208,0.9114204,2.087754
1786,-0.0137634855,0.0002653377,-0.040297255,0.9113825,2.0876706
1787,-0.013408955,0.00026787538,-0.040196493,0.9115921,2.0880456
1788,-0.013001468,0.00027081196,-0.040082663,0.9118291,2.0884705
1789,-0.012291145,0.0002750664,-0.039797787,0.9124254,2.0895574
1790,-0.01165846,0.00027850192,-0.039508652,0.91303056,2.0906627
1791,-0.011149712,0.00028165855,-0.039315566,0.91343397,2.091393
1792,-0.011253785,0.00028147452,-0.039401237,0.9132512,2.0910437
1793,-0.011651048,0.0002801376,-0.03966481,0.91269475,2.0900073
1794,-0.01228142,0.0002775056,-0.04003198,0.9119205,2.0885675
1795,-0.012546521,0.0002769816,-0.04024468,0.91147107,2.087726
1796,-0.012748737,0.0002762723,-0.040375967,0.9111928,2.0872009
1797,-0.012912791,0.0002757727,-0.04049006,0.9109505,2.0867422
1798,-0.01274764,0.0002767411,-0.04042175,0.9110911,2.086989
1799,-0.012677781,0.00027675994,-0.040353775,0.911231,2.0872371
1800,-0.012736147,0.00027584596,-0.040320743,0.9112972,2.0873475
1801,-0.013044968,0.00027371082,-0.04041605,0.91109455,2.0869615
1802,-0.013019236,0.00027317562,-0.0403368,0.9112587,2.0872552
1803,-0.0128984675,0.00027310912,-0.04020938,0.9115241,2.0877352
1804,-0.01257411,0.0002744282,-0.04001693,0.91192645,2.0884666
1805,-0.012435492,0.0002751831,-0.0399538,0.9120574,2.0886996
1806,-0.012454299,0.00027501056,-0.039955355,0.9120522,2.0886796
1807,-0.012649242,0.0002740087,-0.04005011,0.9118511,2.0882967
1808,-0.012687178,0.00027342638,-0.040029816,0.9118916,2.088361
1809,-0.0124235265,0.00027428404,-0.03985193,0.91226333,2.0890355
1810,-0.012149548,0.00027494683,-0.03964423,0.9126978,2.0898263
1811,-0.012039557,0.00027541895,-0.03958145,0.91282743,2.0900528
1812,-0.012412582,0.00027324457,-0.03973704,0.9124982,2.0894365
1813,-0.012929928,0.00027073204,-0.040003132,0.9119363,2.0883892
1814,-0.013602708,0.0002675287,-0.040355578,0.9111931,2.087007
1815,-0.01402802,0.00026584524,-0.040612545,0.9106509,2.0859945
1816,-0.014387628,0.00026459014,-0.040846642,0.9101566,2.0850682
1817,-0.01433078,0.0002652474,-0.04085552,0.9101354,2.085017
1818,-0.014149655,0.00026651283,-0.040800937,0.9102471,2.085209
1819,-0.013778744,0.00026833554,-0.0406123,0.91064,2.0859232
1820,-0.013287546,0.00027031684,-0.04031923,0.9112525,2.0870414
1821,-0.013030125,0.00027127465,-0.04015759,0.91158897,2.0876484
1822,-0.012979433,0.000271337,-0.040113132,0.9116796,2.0878034
1823,-0.013263822,0.0002695584,-0.04021966,0.91145307,2.087375
1824,-0.013597818,0.0002675004,-0.04034786,0.91118145,2.0868633
1825,-0.0139237605,0.00026549306,-0.040473066,0.91091585,2.0863638
1826,-0.014417836,0.00026278937,-0.040696774,0.91044366,2.0854826
1827,-0.014704362,0.00026060588,-0.04076495,0.91029793,2.0852017
1828,-0.014665881,0.0002603192,-0.0406978,0.9104362,2.085446
1829,-0.014493797,0.00026086092,-0.04057989,0.9106814,2.0858867
1830,-0.014254615,0.00026152897,-0.040407512,0.91104114,2.0865395
1831,-0.014556682,0.00025963256,-0.040519938,0.9108027,2.0860903
1832,-0.014800079,0.0002580905,-0.04060913,0.9106131,2.085729
1833,-0.014888605,0.0002576454,-0.040653147,0.91051835,2.085542
1834,-0.015056942,0.00025684907,-0.04074185,0.9103301,2.085184
1835,-0.015000682,0.00025728103,-0.040728785,0.9103556,2.0852206
1836,-0.015015958,0.00025764687,-0.040780645,0.9102448,2.0850043
1837,-0.014904924,0.00025915352,-0.040820275,0.91015977,2.0848377
1838,-0.014278423,0.0002630716,-0.04058558,0.91065097,2.0857325
1839,-0.013834089,0.0002660299,-0.04043708,0.9109614,2.0862958
1840,-0.013252122,0.0002695349,-0.040205613,0.9114455,2.0871763
1841,-0.013326425,0.00026940674,-0.0402671,0.91131395,2.0869231
1842,-0.013452776,0.00026873552,-0.040326327,0.9111871,2.0866783
1843,-0.013581242,0.0002680159,-0.040382832,0.9110659,2.0864437
1844,-0.013515219,0.00026808225,-0.040323444,0.9111881,2.086658
1845,-0.013627471,0.00026735468,-0.04036294,0.9111026,2.086489
1846,-0.013900293,0.00026554795,-0.040455088,0.9109059,2.0861156
1847,-0.013896678,0.0002649199,-0.040388666,0.911043,2.0863569
1848,-0.013945121,0.00026439916,-0.040385038,0.9110483,2.0863576
1849,-0.014333656,0.0002617922,-0.040512875,0.9107775,2.0858474
1850,-0.014850084,0.0002585345,-0.040703535,0.9103744,2.0850937
1851,-0.015193697,0.00025600914,-0.04079461,0.9101809,2.0847275
1852,-0.015224665,0.000254974,-0.040722065,0.9103313,2.084997
1853,-0.014995379,0.00025565544,-0.040560924,0.9106678,2.0856073
1854,-0.014948353,0.0002554968,-0.040498033,0.9107977,2.085837
1855,-0.015296714,0.00025304084,-0.0406008,0.9105796,2.0854251
1856,-0.015963117,0.0002493674,-0.040899858,0.90994954,2.0842519
1857,-0.016669778,0.0002452427,-0.041194048,0.9093299,2.0830986
1858,-0.016891863,0.00024344496,-0.04123636,0.9092388,2.0829198
1859,-0.016684847,0.00024368682,-0.04105353,0.90962005,2.0836127
1860,-0.016467234,0.0002440503,-0.040872265,0.9099985,2.0842996
1861,-0.01618829,0.00024496648,-0.04068494,0.9103897,2.0850105
1862,-0.016075961,0.0002452609,-0.04060205,0.91056156,2.0853183
1863,-0.016183095,0.00024434694,-0.04061779,0.91052616,2.0852447
1864,-0.016453344,0.00024245598,-0.04069894,0.91035306,2.0849144
1865,-0.016695103,0.00024060796,-0.040755898,0.9102309,2.0846798
1866,-0.017259827,0.0002374862,-0.041008446,0.9096981,2.0836854
1867,-0.01774838,0.00023540294,-0.041288674,0.9091074,2.0825846
1868,-0.018209739,0.00023341535,-0.041551273,0.90855366,2.0815492
1869,-0.018179897,0.00023374695,-0.041554593,0.908544,2.0815182
1870,-0.017519081,0.00023689686,-0.041208766,0.90926695,2.0828412
1871,-0.016521309,0.00024203851,-0.04072516,0.91028,2.0846965
1872,-0.015725184,0.00024646186,-0.04037137,0.911021,2.0860488
1873,-0.015671574,0.00024755552,-0.040427126,0.9109009,2.085814
1874,-0.016053515,0.00024616672,-0.040670186,0.9103869,2.0848532
1875,-0.016730072,0.00024279857,-0.04100993,0.90967,2.083516
1876,-0.017156156,0.0002408336,-0.041239515,0.90918446,2.0826073
1877,-0.017277187,0.00024070134,-0.04134732,0.9089551,2.08217
1878,-0.017380916,0.0002409039,-0.041471306,0.90869224,2.081673
1879,-0.01698872,0.00024357285,-0.041346006,0.9089525,2.0821393
1880,-0.016552458,0.00024596383,-0.04114884,0.9093636,2.0828838
1881,-0.016246408,0.0002475152,-0.04099793,0.90967804,2.0834525
1882,-0.015969977,0.0002488373,-0.04085371,0.9099787,2.083992
1883,-0.015909305,0.00024926482,-0.040835787,0.9100144,2.0840466
1884,-0.015587116,0.0002509106,-0.040678177,0.9103438,2.0846426
1885,-0.015459873,0.00025158282,-0.040618155,0.9104681,2.0848591
1886,-0.015740056,0.00025040243,-0.0407803,0.9101252,2.0842166
1887,-0.016352372,0.00024736332,-0.041088704,0.90947443,2.0830035
1888,-0.017119806,0.00024359704,-0.04147951,0.90865076,2.0814724
1889,-0.017551705,0.00024147458,-0.041699164,0.90818655,2.0806022
1890,-0.017731173,0.0002403242,-0.041763593,0.9080483,2.0803351
1891,-0.017695436,0.00024014359,-0.041709796,0.90815794,2.080527
1892,-0.017305892,0.00024134539,-0.04144043,0.9087202,2.081553
1893,-0.016351119,0.0002455424,-0.04090536,0.9098414,2.0836108
1894,-0.015566938,0.00024914063,-0.040481,0.9107309,2.085239
1895,-0.015215972,0.00025070104,-0.040286075,0.9111384,2.0859764
1896,-0.015600678,0.0002489746,-0.040498137,0.91068965,2.0851393
1897,-0.016660897,0.0002440936,-0.041070256,0.90948415,2.0829046
1898,-0.01801694,0.00023773978,-0.041790918,0.907968,2.0800939
1899,-0.018553928,0.00023566867,-0.042120796,0.90727305,2.0787969
1900,-0.018636545,0.00023579726,-0.04221627,0.90707004,2.0784097
1901,-0.018314134,0.00023779769,-0.042093903,0.90732384,2.078866
1902,-0.01756887,0.00024170944,-0.041739814,0.9080642,2.080221
1903,-0.016380735,0.00024797305,-0.04117804,0.9092412,2.0823805
1904,-0.015493156,0.00025303895,-0.04079705,0.9100399,2.0838418
1905,-0.0149711,0.00025612838,-0.04058394,0.9104858,2.0846515
1906,-0.0149836335,0.0002566533,-0.040648963,0.9103466,2.0843818
1907,-0.015352938,0.0002554744,-0.04090038,0.9098155,2.0833905
1908,-0.0160992,0.00025252864,-0.041352063,0.9088643,2.081623
1909,-0.016669113,0.00025015633,-0.041684747,0.9081635,2.0803175
1910,-0.016931001,0.00024874188,-0.04180519,0.90790814,2.079833
1911,-0.016906315,0.00024842942,-0.041749258,0.90802276,2.0800323
1912,-0.01672942,0.0002487179,-0.04160121,0.9083306,2.0805874
1913,-0.016384415,0.00024926342,-0.041310757,0.9089375,2.081695
1914,-0.01609363,0.00024960938,-0.04105457,0.90947247,2.0826695
1915,-0.016215624,0.00024805142,-0.041020766,0.9095402,2.0827808
1916,-0.016645325,0.00024442477,-0.041087802,0.90939623,2.0825038
1917,-0.017359778,0.00023999029,-0.041358806,0.908824,2.081438
1918,-0.017927233,0.00023640721,-0.041567955,0.9083819,2.08061
1919,-0.018318316,0.00023349414,-0.04166773,0.90816903,2.080206
1920,-0.019397523,0.00022767224,-0.042164747,0.9071233,2.078264
1921,-0.02007583,0.00022374338,-0.042450167,0.9065223,2.0771415
1922,-0.020005716,0.00022333166,-0.04233888,0.9067531,2.077557
1923,-0.01968012,0.00022369657,-0.042049777,0.9073571,2.07866
1924,-0.019184617,0.00022478013,-0.04166263,0.90816724,2.0801444
1925,-0.01903901,0.00022480918,-0.04151993,0.90846455,2.0806813
1926,-0.019311002,0.00022355796,-0.0416668,0.9081537,2.0800946
1927,-0.019419556,0.00022299642,-0.0417192,0.90804124,2.0798738
1928,-0.019506091,0.000222681,-0.04177419,0.9079234,2.0796459
1929,-0.019521154,0.00022276283,-0.041797437,0.9078717,2.079537
1930,-0.019534348,0.00022314287,-0.041848633,0.90776145,2.0793211
1931,-0.019345153,0.00022448623,-0.041793775,0.90787405,2.0795174
1932,-0.019163212,0.00022538552,-0.041701764,0.9080645,2.0798576
1933,-0.018960483,0.00022634401,-0.041594885,0.9082863,2.0802543
1934,-0.01879903,0.00022713967,-0.041512996,0.90845543,2.0805562
1935,-0.018970948,0.00022667054,-0.041638,0.9081902,2.0800543
1936,-0.01932389,0.00022469882,-0.04179377,0.9078604,2.0794342
1937,-0.019720681,0.00022259784,-0.041980464,0.907466,2.0786958
1938,-0.019693384,0.00022283623,-0.041977007,0.90747076,2.0786927
1939,-0.019395541,0.00022452195,-0.041847736,0.90773994,2.079178
1940,-0.018923601,0.00022695062,-0.041618664,0.9082193,2.0800514
1941,-0.018791916,0.00022765425,-0.04155734,0.9083461,2.0802736
1942,-0.018916674,0.00022709026,-0.0416257,0.9082005,2.0799937
1943,-0.019313557,0.00022521286,-0.041834842,0.90775883,2.0791678
1944,-0.019569503,0.0002243139,-0.042000894,0.9074077,2.078508
1945,-0.019576125,0.00022486951,-0.042063076,0.9072745,2.0782483
1946,-0.019842165,0.00022439336,-0.0422815,0.9068132,2.0773833
1947,-0.019770619,0.00022515024,-0.042285644,0.9068013,2.0773463
1948,-0.019757206,0.00022561735,-0.04231894,0.9067282,2.077199
1949,-0.019566169,0.00022701347,-0.042267516,0.90683293,2.0773764
1950,-0.019159935,0.00022940409,-0.042100344,0.9071806,2.0780036
1951,-0.018870533,0.00023088069,-0.0419586,0.9074749,2.0785332
1952,-0.018351536,0.00023336892,-0.041688427,0.9080388,2.0795584
1953,-0.018294932,0.00023379708,-0.04167464,0.9080645,2.0795903
1954,-0.018608836,0.00023232205,-0.04184104,0.9077116,2.0789237
1955,-0.018847696,0.00023125626,-0.041973323,0.9074308,2.0783904
1956,-0.019113649,0.00023011875,-0.042125523,0.9071081,2.0777805
1957,-0.019024571,0.0002305525,-0.04207982,0.90720093,2.0779376
1958,-0.018668843,0.0002317174,-0.041840583,0.90769994,2.0788445
1959,-0.018551784,0.00023147429,-0.041699212,0.9079936,2.0793726
1960,-0.018662447,0.0002299411,-0.041656557,0.9080798,2.0795193
1961,-0.018895648,0.0002281604,-0.041711688,0.90796024,2.0792837
1962,-0.019258628,0.00022541774,-0.041800402,0.90777075,2.078921
1963,-0.019410579,0.00022364932,-0.04177551,0.90781987,2.078998
1964,-0.019828377,0.0002205771,-0.041886088,0.9075843,2.0785513
1965,-0.02037441,0.00021657073,-0.04203148,0.9072753,2.0779684
1966,-0.020552412,0.00021470945,-0.042023357,0.9072887,2.0779784
1967,-0.020785663,0.00021275622,-0.042061284,0.9072054,2.0778117
1968,-0.020761086,0.00021203479,-0.041964564,0.9074051,2.0781646
1969,-0.020630812,0.00021184346,-0.041815158,0.9077155,2.0787241
1970,-0.020239571,0.00021281926,-0.041521497,0.9083294,2.0798416
1971,-0.02027897,0.00021224012,-0.041502982,0.90836525,2.079893
1972,-0.02084501,0.00020930059,-0.04177507,0.9077907,2.0788229
1973,-0.021685753,0.00020566162,-0.042251915,0.9067865,2.0769565
1974,-0.02230206,0.00020275629,-0.042577688,0.9061003,2.0756793
1975,-0.02256093,0.00020189193,-0.042750124,0.90573585,2.074994
1976,-0.022473354,0.00020254374,-0.042727727,0.9057798,2.0750606
1977,-0.022056334,0.00020442746,-0.04249908,0.9062564,2.0759268
1978,-0.021402203,0.00020735801,-0.042138003,0.90701133,2.0773077
1979,-0.020929307,0.0002095792,-0.041887227,0.90753514,2.0782602
1980,-0.020903708,0.00020990161,-0.04189387,0.90751827,2.078217
1981,-0.021244772,0.00020862464,-0.042107236,0.90706694,2.0773723
1982,-0.02175996,0.0002064111,-0.04240107,0.90644675,2.0762155
1983,-0.021952897,0.0002058262,-0.042535517,0.9061613,2.0756748
1984,-0.021961499,0.00020664152,-0.04262565,0.90596944,2.0753074
1985,-0.022011688,0.00020686178,-0.042697866,0.90581495,2.0750072
1986,-0.021985926,0.00020733655,-0.04271958,0.90576637,2.0749032
1987,-0.021337224,0.00021073317,-0.04241054,0.9064121,2.0760806
1988,-0.020858724,0.0002135564,-0.042214364,0.90682125,2.0768209
1989,-0.020788917,0.0002142839,-0.042217307,0.9068124,2.0767896
1990,-0.020609386,0.00021530245,-0.04213963,0.9069723,2.0770683
1991,-0.020177219,0.0002178172,-0.04195894,0.907349,2.0777478
1992,-0.020352243,0.00021710525,-0.042062767,0.9071276,2.0773256
1993,-0.020736866,0.00021548003,-0.04228487,0.90665764,2.0764434
1994,-0.021124585,0.00021397644,-0.04252223,0.9061557,2.0755022
1995,-0.021555835,0.00021231914,-0.04278775,0.9055946,2.07445
1996,-0.022004567,0.00021081581,-0.04308615,0.9049646,2.0732694
1997,-0.022333022,0.0002095516,-0.043288182,0.9045368,2.0724638
1998,-0.021912377,0.00021175672,-0.04308805,0.9049522,2.0732155
1999,-0.021541748,0.00021374371,-0.04291612,0.9053091,2.0738573
2000,-0.021037577,0.00021676988,-0.042714566,0.9057288,2.074618
2001,-0.02053857,0.00021932053,-0.042470623,0.9062375,2.0755405
2002,-0.020105537,0.00022134527,-0.042240065,0.90671855,2.076414
2003,-0.019758683,0.00022307786,-0.04206647,0.90707994,2.077064
2004,-0.0196376,0.00022392307,-0.042029906,0.9071532,2.0771844
2005,-0.020074371,0.00022222094,-0.042296465,0.90658927,2.0761278
2006,-0.020997984,0.00021801518,-0.042799503,0.9055292,2.0741544
2007,-0.021535084,0.00021565419,-0.043100502,0.90489423,2.0729675
2008,-0.021570498,0.00021584111,-0.04315461,0.90477777,2.072737
2009,-0.021465803,0.000216213,-0.043087102,0.90491617,2.0729775
2010,-0.02165839,0.0002153112,-0.04318951,0.90469813,2.0725605
2011,-0.021340303,0.00021736792,-0.043077096,0.9049318,2.0729773
2012,-0.02042641,0.0002222867,-0.04265508,0.90581536,2.0745926
2013,-0.019384952,0.00022764345,-0.042149298,0.90687555,2.0765321
2014,-0.018948779,0.0002298557,-0.04193435,0.9073243,2.0773444
2015,-0.01904205,0.00022966777,-0.04200883,0.9071644,2.0770352
2016,-0.019702604,0.0002265234,-0.042354945,0.90643287,2.0756717
2017,-0.020825403,0.00022143041,-0.042968445,0.9051409,2.073275
2018,-0.02159097,0.00021726072,-0.043317042,0.9044053,2.0719016
2019,-0.02196313,0.00021483567,-0.043446697,0.90412927,2.0713773
2020,-0.021995144,0.00021396598,-0.04339174,0.9042404,2.0715668
2021,-0.022253126,0.0002117424,-0.043427367,0.90416145,2.0714037
2022,-0.022143016,0.0002109041,-0.043233424,0.9045639,2.0721323
2023,-0.021844426,0.00021126478,-0.042970903,0.9051103,2.073124
2024,-0.021379936,0.00021272623,-0.04265256,0.9057744,2.0743313
2025,-0.021517573,0.00021145196,-0.04266277,0.90574855,2.0742657
2026,-0.021856708,0.00020954556,-0.042811263,0.9054321,2.0736628
2027,-0.02241495,0.00020637599,-0.04305255,0.9049215,2.0727036
2028,-0.022922946,0.0002033691,-0.043259855,0.90448236,2.0718772
2029,-0.023507962,0.00019986993,-0.043494955,0.9039859,2.070946
2030,-0.023705436,0.00019774368,-0.043479804,0.904014,2.0709815
2031,-0.023593757,0.00019724402,-0.04331816,0.90435,2.0715885
2032,-0.023508575,0.00019679517,-0.04318809,0.9046197,2.0720723
2033,-0.023224406,0.0001976452,-0.042988926,0.90503407,2.0728204
2034,-0.022895018,0.00019877849,-0.042772867,0.90548456,2.0736382
2035,-0.022587238,0.00019982991,-0.04257023,0.9059066,2.074402
2036,-0.022831216,0.00019850295,-0.04268151,0.90566874,2.0739486
2037,-0.023138672,0.00019714735,-0.042853408,0.90530366,2.073262
2038,-0.024086514,0.00019377163,-0.043463677,0.90401816,2.0708725
2039,-0.024920883,0.00019122043,-0.044042926,0.9027996,2.0686047
2040,-0.025190232,0.0001908637,-0.044276603,0.90230626,2.0676775
2041,-0.024611887,0.0001947827,-0.044090156,0.90269387,2.068378
2042,-0.023515211,0.00020108605,-0.043623816,0.90366894,2.0701632
2043,-0.02268255,0.00020592028,-0.043274578,0.9043989,2.0714934
2044,-0.02194959,0.00021013398,-0.042962987,0.90505,2.072677
2045,-0.021492159,0.00021346929,-0.042839088,0.90530664,2.073132
2046,-0.021173006,0.00021581833,-0.04275484,0.9054798,2.073434
2047,-0.021467581,0.00021547567,-0.04301515,0.9049288,2.0724018
2048,-0.022138236,0.00021303148,-0.043441385,0.9040292,2.0707235
2049,-0.022487268,0.0002116752,-0.04365479,0.90357685,2.0698695
2050,-0.02247269,0.00021159239,-0.04363193,0.9036205,2.0699337
2051,-0.02235509,0.00021164831,-0.04351992,0.9038515,2.0703444
2052,-0.02233442,0.00021143809,-0.04347823,0.90393585,2.0704846
2053,-0.021551995,0.00021447109,-0.042999104,0.90493876,2.0723212
2054,-0.021126889,0.00021539167,-0.042666055,0.9056352,2.0735896
2055,-0.021367695,0.00021374109,-0.042741805,0.9054726,2.0732756
2056,-0.02207169,0.00021006659,-0.043078348,0.9047617,2.0719519
2057,-0.02345225,0.00020336571,-0.04378882,0.90326655,2.0691772
2058,-0.02409495,0.00019948375,-0.044043325,0.90272886,2.0681713
2059,-0.024491588,0.00019676005,-0.044167593,0.90246505,2.0676713
2060,-0.024296368,0.00019687043,-0.04398341,0.90284806,2.0683644
2061,-0.023713306,0.00019845803,-0.043559108,0.90373516,2.0699887
2062,-0.023368848,0.0001985038,-0.043219227,0.9044454,2.0712855
2063,-0.023242956,0.00019771895,-0.04301485,0.9048718,2.0720592
2064,-0.023500925,0.00019555753,-0.043056678,0.9047811,2.071879
2065,-0.024297426,0.00019135894,-0.04343332,0.903987,2.0704007
2066,-0.02516906,0.0001868122,-0.04385028,0.9031086,2.0687656
2067,-0.02559559,0.000184775,-0.04407309,0.90263814,2.0678816
2068,-0.0258492,0.0001836283,-0.044212032,0.9023434,2.067321
2069,-0.025619656,0.00018458384,-0.04407804,0.9026213,2.0678215
2070,-0.025139011,0.00018638313,-0.043777324,0.9032489,2.0689652
2071,-0.024449341,0.00018938314,-0.043387655,0.9040639,2.0704536
2072,-0.024528874,0.00018893594,-0.043422468,0.9039876,2.0702996
2073,-0.025089296,0.0001861029,-0.043699585,0.90340203,2.0692039
2074,-0.02567094,0.00018352534,-0.044023473,0.9027184,2.0679262
2075,-0.025968375,0.00018219864,-0.04418824,0.9023688,2.0672648
2076,-0.026055427,0.00018166682,-0.04422211,0.9022939,2.0671108
2077,-0.025773475,0.00018280295,-0.04405377,0.9026428,2.067737
2078,-0.025500767,0.00018373695,-0.04387446,0.9030154,2.0684087
2079,-0.02517396,0.00018513127,-0.043687087,0.90340513,2.06911
2080,-0.025286512,0.00018430983,-0.043717496,0.9033371,2.0689695
2081,-0.025487237,0.00018308754,-0.04379599,0.90316814,2.068639
2082,-0.025330586,0.00018360448,-0.043691035,0.9033843,2.0690234
2083,-0.024986185,0.00018532231,-0.043518417,0.9037429,2.0696673
2084,-0.0249895,0.00018559463,-0.043548964,0.90367484,2.0695233
2085,-0.025267668,0.00018449032,-0.0437167,0.90331876,2.068849
2086,-0.025603546,0.0001824884,-0.043852385,0.9030301,2.0683022
2087,-0.026052149,0.00018014041,-0.04406619,0.9025778,2.0674505
2088,-0.026317652,0.00017848585,-0.044166237,0.9023642,2.0670393
2089,-0.0262126,0.0001783513,-0.04404773,0.90260893,2.0674753
2090,-0.02623861,0.00017789468,-0.044028077,0.9026462,2.0675263
2091,-0.02646908,0.00017623545,-0.044092625,0.90250605,2.0672495
2092,-0.026624609,0.00017511245,-0.044135854,0.9024106,2.0670555
2093,-0.026736295,0.00017443518,-0.044179812,0.9023141,2.0668588
2094,-0.02721779,0.00017237719,-0.04445551,0.9017314,2.065767
2095,-0.027226133,0.00017209402,-0.044435535,0.9017688,2.065821
2096,-0.027021635,0.00017313004,-0.04433464,0.9019767,2.0661888
2097,-0.02682466,0.00017385744,-0.044210404,0.90223366,2.0666497
2098,-0.026734045,0.00017377886,-0.04411193,0.90243655,2.0670097
2099,-0.026947942,0.00017180912,-0.044128854,0.90239716,2.0669227
2100,-0.027375424,0.00016938445,-0.04431387,0.9020049,2.0661848
2101,-0.027584132,0.0001680984,-0.04439397,0.9018334,2.0658534
2102,-0.027613362,0.0001679574,-0.044409104,0.901798,2.065772
2103,-0.027418295,0.00016919794,-0.04433809,0.90194386,2.0660262
2104,-0.026973585,0.00017125954,-0.04409954,0.902441,2.0669265
2105,-0.026725495,0.00017255096,-0.04398059,0.90268695,2.067364
2106,-0.026831023,0.00017254117,-0.04408514,0.9024636,2.0669363
2107,-0.027269939,0.0001711605,-0.04438599,0.9018281,2.0657465
2108,-0.027518991,0.0001706034,-0.04457933,0.90141845,2.0649738
2109,-0.02721821,0.00017267899,-0.04448611,0.9016101,2.0653086
2110,-0.027054733,0.00017422701,-0.044477433,0.9016243,2.0653172
2111,-0.02711341,0.00017503752,-0.04461716,0.90132695,2.0647507
2112,-0.026832875,0.00017703277,-0.04453615,0.90149283,2.0650394
2113,-0.026190959,0.00018035847,-0.044226807,0.9021377,2.0662096
2114,-0.025571462,0.00018374625,-0.043946087,0.9027229,2.067269
2115,-0.025369437,0.00018493587,-0.043863025,0.90289336,2.067564
2116,-0.025514696,0.00018481755,-0.04399645,0.9026087,2.0670204
2117,-0.025905497,0.00018342603,-0.0442481,0.9020757,2.066018
2118,-0.026379302,0.00018139377,-0.04451868,0.9015031,2.064943
2119,-0.026841465,0.0001791506,-0.044756524,0.90099907,2.0639925
2120,-0.02704656,0.00017804855,-0.044851415,0.9007958,2.0636005
2121,-0.026889218,0.00017882405,-0.044771623,0.90095943,2.0638862
2122,-0.026573809,0.00018007962,-0.04458177,0.90135425,2.064598
2123,-0.026657255,0.00017930141,-0.044587396,0.9013389,2.064554
2124,-0.026980245,0.00017747437,-0.044727683,0.9010408,2.0639865
2125,-0.027501404,0.00017475217,-0.044976622,0.9005152,2.0630014
2126,-0.027957065,0.0001721335,-0.045170415,0.900105,2.0622284
2127,-0.028033037,0.00017122172,-0.04515521,0.9001331,2.062265
2128,-0.028057871,0.00017047496,-0.045105368,0.90023404,2.0624366
2129,-0.028067468,0.00016979585,-0.045047052,0.9003527,2.0626416
2130,-0.028120214,0.00016918825,-0.04503904,0.90036595,2.062652
2131,-0.028008122,0.00016959592,-0.044967715,0.90051234,2.0629086
2132,-0.027847772,0.0001698844,-0.044836212,0.90078497,2.0634007
2133,-0.027422186,0.00017144524,-0.04456671,0.90134734,2.0644233
2134,-0.027044857,0.00017289014,-0.04433387,0.90183276,2.0653038
2135,-0.02701533,0.00017298969,-0.0443143,0.90187,2.065356
2136,-0.027185818,0.00017241514,-0.04442733,0.9016283,2.0648918
2137,-0.02768143,0.00017062286,-0.044743717,0.9009595,2.0636394
2138,-0.028130794,0.0001691336,-0.045044154,0.9003247,2.0624492
2139,-0.02846504,0.00016806363,-0.045271404,0.8998438,2.0615418
2140,-0.028414134,0.0001681811,-0.045232244,0.8999221,2.0616705
2141,-0.028278667,0.00016900379,-0.045179047,0.9000299,2.0618496
2142,-0.027883898,0.00017075952,-0.04495985,0.900486,2.062673
2143,-0.02738767,0.00017258541,-0.04464621,0.90114063,2.063862
2144,-0.027135937,0.00017340308,-0.044476245,0.9014934,2.0644944
2145,-0.026973946,0.000173449,-0.044318847,0.9018199,2.065079
2146,-0.02684565,0.00017359151,-0.0442048,0.90205497,2.0654962
2147,-0.026979689,0.0001724355,-0.044223238,0.9020113,2.065397
2148,-0.027400136,0.00016996599,-0.044396736,0.90164155,2.0646966
2149,-0.028274236,0.00016555595,-0.04482983,0.9007268,2.0629897
2150,-0.02933223,0.00016025515,-0.045357745,0.89961374,2.0609174
2151,-0.029844234,0.00015753458,-0.04559769,0.89910555,2.0599592
2152,-0.029809574,0.00015734498,-0.045544073,0.89921355,2.0601408
2153,-0.029653165,0.00015752784,-0.04540595,0.899499,2.0606496
2154,-0.029353956,0.00015840096,-0.045194052,0.8999399,2.061447
2155,-0.028996047,0.00015960049,-0.044956096,0.90043616,2.0623474
2156,-0.029090377,0.00015864073,-0.04495445,0.9004359,2.062331
2157,-0.029420279,0.0001568605,-0.04510633,0.90011305,2.0617177
2158,-0.02989496,0.00015447187,-0.045342147,0.89961416,2.0607786
2159,-0.030052759,0.00015350588,-0.045403346,0.8994814,2.0605159
2160,-0.030074758,0.00015334273,-0.04540903,0.8994657,2.0604718
2161,-0.030193591,0.00015270604,-0.045464195,0.8993464,2.060236
2162,-0.030406741,0.00015188845,-0.045595586,0.899067,2.0597034
2163,-0.030347178,0.00015216699,-0.045563877,0.8991299,2.059805
2164,-0.030041512,0.00015312101,-0.045353614,0.8995676,2.0605981
2165,-0.029706165,0.000154343,-0.045140464,0.90001094,2.0614007
2166,-0.029618744,0.00015431226,-0.04504997,0.9001964,2.0617247
2167,-0.029866176,0.00015276497,-0.045142673,0.89999676,2.0613396
2168,-0.030180763,0.00015085153,-0.045265917,0.8997333,2.0608344
2169,-0.030362802,0.00014967738,-0.04533054,0.8995928,2.0605555
2170,-0.030522458,0.00014855576,-0.045378033,0.89948845,2.0603442
2171,-0.030442512,0.00014848603,-0.045291115,0.89966625,2.0606532
2172,-0.030292958,0.00014864949,-0.045157906,0.89994156,2.0611422
2173,-0.029830169,0.00014985827,-0.044815995,0.9006552,2.0624416
2174,-0.029691042,0.00014946489,-0.04463753,0.90102565,2.0631046
2175,-0.02978044,0.0001481376,-0.0445942,0.9011119,2.063245
2176,-0.030165413,0.00014581012,-0.044746425,0.9007873,2.0626276
2177,-0.031053519,0.0001415577,-0.04520929,0.8998105,2.0608096
2178,-0.032293238,0.00013602151,-0.04589539,0.8983664,2.0581272
2179,-0.033294003,0.0001316417,-0.046458174,0.8971821,2.055921
2180,-0.03367643,0.00012967068,-0.0466435,0.8967891,2.0551763
2181,-0.033279616,0.00013085574,-0.04636519,0.8973678,2.0562274
2182,-0.032596815,0.0001334096,-0.045937777,0.89826,2.0578578
2183,-0.031560283,0.00013794062,-0.045354344,0.8994806,2.0600939
2184,-0.030766867,0.00014131032,-0.0448979,0.9004353,2.0618346
2185,-0.030374598,0.00014341432,-0.04471603,0.9008131,2.0625112
2186,-0.030754602,0.00014226491,-0.044981092,0.9002516,2.0614576
2187,-0.031582665,0.00013963111,-0.045545775,0.8990612,2.0592449
2188,-0.032545224,0.00013657541,-0.046202764,0.8976781,2.0566716
2189,-0.033252396,0.00013471636,-0.046724033,0.8965802,2.0546196
2190,-0.03328697,0.00013555025,-0.046841994,0.89632857,2.054134
2191,-0.03230117,0.00014086251,-0.04638742,0.8972765,2.055865
2192,-0.031027213,0.00014704888,-0.0457321,0.898646,2.058371
2193,-0.029838858,0.0001525827,-0.045097128,0.8999741,2.0607965
2194,-0.029225191,0.00015585842,-0.044811033,0.90057,2.0618708
2195,-0.029450176,0.00015538218,-0.044988394,0.9001919,2.0611525
2196,-0.030223478,0.0001527344,-0.04549692,0.8991186,2.059152
2197,-0.030898955,0.00015009478,-0.045908432,0.8982497,2.0575285
2198,-0.031464145,0.00014823736,-0.04628788,0.89744884,2.0560293
2199,-0.031768903,0.00014711864,-0.046480767,0.8970393,2.0552516
2200,-0.03177429,0.00014710454,-0.046484746,0.89702594,2.0552065
2201,-0.031415433,0.00014816916,-0.04623235,0.8975504,2.0561574
2202,-0.030912507,0.00014947909,-0.045860417,0.8983256,2.057569
2203,-0.030627575,0.00014975505,-0.04560308,0.89886075,2.058538
2204,-0.03083811,0.00014793962,-0.04563207,0.898795,2.0584
2205,-0.031383194,0.00014459307,-0.0458425,0.8983483,2.0575588
2206,-0.031772163,0.00014196293,-0.045968454,0.8980788,2.0570424
2207,-0.031974144,0.0001405818,-0.046032324,0.89794,2.056768
2208,-0.031947102,0.00014017009,-0.04596411,0.89807796,2.0570025
2209,-0.032284517,0.00013808976,-0.046093494,0.8978007,2.0564704
2210,-0.033084866,0.00013398404,-0.04648327,0.89697725,2.0549288
2211,-0.03329268,0.00013227847,-0.046520527,0.8968931,2.0547514
2212,-0.033186596,0.00013204652,-0.04639125,0.8971583,2.055218
2213,-0.03288708,0.00013275465,-0.046162542,0.8976326,2.0560718
2214,-0.032450203,0.00013414104,-0.045864306,0.89825344,2.0571952
2215,-0.03205021,0.0001354885,-0.045599062,0.89880556,2.0581927
2216,-0.03206221,0.00013518929,-0.04558114,0.8988378,2.05823
2217,-0.032654367,0.00013271449,-0.045925815,0.89810807,2.0568633
2218,-0.033098258,0.00013075245,-0.0461735,0.8975823,2.0558689
2219,-0.033627544,0.00012829111,-0.046456654,0.89698195,2.0547376
2220,-0.034035582,0.00012627241,-0.046662822,0.89654326,2.0539055
2221,-0.03441677,0.00012513902,-0.04693067,0.8959757,2.0528324
2222,-0.03467394,0.00012457024,-0.047130965,0.89554954,2.0520191
2223,-0.0343001,0.00012648717,-0.046948817,0.89592505,2.052687
2224,-0.03359076,0.0001298102,-0.04657178,0.89670885,2.0541081
2225,-0.03333906,0.00013143798,-0.046482857,0.89688826,2.0544105
2226,-0.032897495,0.00013425152,-0.046322647,0.8972178,2.0549903
2227,-0.0325324,0.00013678796,-0.046211198,0.8974454,2.0553834
2228,-0.032646798,0.00013726171,-0.04637297,0.8970999,2.0547206
2229,-0.033134993,0.00013567033,-0.046702027,0.89640373,2.0534122
2230,-0.033344977,0.00013477933,-0.04682291,0.8961442,2.0529094
2231,-0.033274133,0.00013532862,-0.046806995,0.8961721,2.0529375
2232,-0.03340214,0.00013504033,-0.046906173,0.8959588,2.0525203
2233,-0.03345389,0.0001349046,-0.04694435,0.8958735,2.05234
2234,-0.03380176,0.00013324924,-0.047126684,0.8954862,2.0516024
2235,-0.033895835,0.0001323635,-0.047132183,0.8954689,2.051548
2236,-0.03355141,0.00013296763,-0.046848174,0.8960587,2.052615
2237,-0.03316823,0.00013359796,-0.046528026,0.89672446,2.0538242
2238,-0.03295946,0.00013336864,-0.046296325,0.897205,2.0546885
2239,-0.03338266,0.00013057701,-0.046440363,0.8968969,2.0541015
2240,-0.034141514,0.00012611673,-0.046753187,0.89623433,2.0528588
2241,-0.03474497,0.0001222132,-0.046966292,0.8957813,2.052003
2242,-0.035395965,0.00011869678,-0.04726564,0.8951477,2.0508113
2243,-0.035849594,0.000116284056,-0.047477998,0.89469683,2.0499587
2244,-0.035820346,0.000115998846,-0.04742023,0.8948128,2.0501525
2245,-0.03604845,0.00011472678,-0.04752113,0.894596,2.0497334
2246,-0.036404625,0.00011348808,-0.047753435,0.8941041,2.0488045
2247,-0.036522817,0.00011318128,-0.047840945,0.89391613,2.0484369
2248,-0.035942707,0.00011566431,-0.047509138,0.8946071,2.0496933
2249,-0.03538802,0.00011811208,-0.047199227,0.89525336,2.0508695
2250,-0.035054084,0.000119639924,-0.047018077,0.8956294,2.051545
2251,-0.034891874,0.00012005819,-0.04689769,0.89587796,2.0519862
2252,-0.035087287,0.00011882929,-0.04697022,0.8957219,2.0516808
2253,-0.03508586,0.00011842874,-0.046928734,0.89580446,2.0518157
2254,-0.0355468,0.000116388524,-0.047185652,0.8952607,2.0507953
2255,-0.0360105,0.0001145516,-0.04746566,0.8946685,2.049685
2256,-0.036286328,0.00011314863,-0.04760119,0.89437944,2.0491338
2257,-0.036360547,0.00011260244,-0.047620792,0.8943333,2.0490327
2258,-0.035954632,0.000114216295,-0.04737626,0.89484096,2.0499494
2259,-0.03521751,0.00011703116,-0.046920624,0.8957918,2.0516818
2260,-0.03467483,0.00011911047,-0.046585876,0.896489,2.0529454
2261,-0.03448992,0.00011988682,-0.0464786,0.896709,2.0533288
2262,-0.034807358,0.000119021046,-0.046709463,0.8962191,2.0524056
2263,-0.035482693,0.000116938645,-0.04717656,0.89523375,2.050567
2264,-0.036350727,0.00011445816,-0.047796544,0.8939291,2.0481396
2265,-0.036883283,0.00011312707,-0.04819599,0.8930878,2.046565
2266,-0.036563084,0.00011526977,-0.048090063,0.89330554,2.0469482
2267,-0.03581764,0.00011900316,-0.04771796,0.8940812,2.0483603
2268,-0.034629066,0.00012440565,-0.04706963,0.895437,2.050842
2269,-0.03375814,0.00012848832,-0.046606973,0.89640415,2.0526037
2270,-0.03347866,0.00013002046,-0.046480704,0.8966645,2.0530617
2271,-0.0339533,0.00012841738,-0.04679504,0.8959983,2.0518103
2272,-0.034485694,0.00012608728,-0.047094423,0.89536357,2.0506163
2273,-0.035183415,0.00012286344,-0.047469757,0.8945698,2.0491302
2274,-0.03578637,0.000119993216,-0.047785692,0.8939014,2.047876
2275,-0.036557533,0.00011638338,-0.04819587,0.8930357,2.0462544
2276,-0.03701966,0.00011407014,-0.048426673,0.8925459,2.0453258
2277,-0.036890708,0.000114366674,-0.048327375,0.892748,2.0456774
2278,-0.036175422,0.0001165458,-0.04783,0.89378494,2.0475724
2279,-0.035584055,0.000118521835,-0.047436237,0.8946057,2.049066
2280,-0.03499212,0.000120631965,-0.04705532,0.89539987,2.050508
2281,-0.03484578,0.000121185454,-0.046964325,0.8955856,2.0508265
2282,-0.03502147,0.00012070563,-0.04709203,0.8953114,2.0502987
2283,-0.03628032,0.00011618702,-0.04789902,0.8936117,2.0471356
2284,-0.03737896,0.00011221411,-0.048600372,0.892136,2.0443864
2285,-0.038359534,0.00010852599,-0.04921213,0.8908493,2.0419812
2286,-0.038472608,0.00010767821,-0.04924043,0.8907838,2.041837
2287,-0.03740618,0.00011076346,-0.048482526,0.8923638,2.044736
2288,-0.035813585,0.00011566559,-0.047380146,0.89466935,2.048969
2289,-0.0347113,0.00011850269,-0.04656157,0.8963829,2.0521057
2290,-0.03459487,0.00011757698,-0.04635257,0.8968165,2.0528822
2291,-0.03548889,0.00011299176,-0.046788067,0.89589477,2.0511649
2292,-0.03693746,0.00010673151,-0.04761061,0.89416057,2.0479455
2293,-0.03831957,0.00010099259,-0.048418827,0.8924591,2.0447817
2294,-0.039486773,9.652196e-05,-0.04913897,0.89094466,2.0419612
2295,-0.039897833,9.5109164e-05,-0.04940875,0.8903742,2.040882
2296,-0.03973709,9.587072e-05,-0.049324162,0.8905453,2.041177
2297,-0.038829654,9.8858975e-05,-0.048715554,0.89181376,2.043498
2298,-0.037432596,0.0001039007,-0.047822665,0.8936807,2.0469224
2299,-0.036347616,0.00010766522,-0.047114138,0.8951626,2.04963
2300,-0.03589162,0.00010895703,-0.04678732,0.8958428,2.0508564
2301,-0.036286578,0.000107469874,-0.047033563,0.89531803,2.0498638
2302,-0.037531056,0.00010303007,-0.047834065,0.89362967,2.0467272
2303,-0.039001275,9.781986e-05,-0.04878326,0.89163184,2.043014
2304,-0.04002055,9.433878e-05,-0.04945443,0.8902192,2.040376
2305,-0.040307492,9.3547606e-05,-0.04966225,0.88977724,2.039532
2306,-0.039777488,9.594047e-05,-0.049371537,0.89037883,2.0406184
2307,-0.03864305,0.000100257166,-0.04866877,0.89184415,2.0433013
2308,-0.037646446,0.000104350474,-0.048081495,0.8930691,2.045536
2309,-0.036903575,0.00010775646,-0.047679223,0.89390755,2.047057
2310,-0.036779024,0.00010907216,-0.04768624,0.8938868,2.0469928
2311,-0.036846466,0.0001100967,-0.047856137,0.8935238,2.0462966
2312,-0.037348617,0.00010973457,-0.048322074,0.8925408,2.0444605
2313,-0.03777191,0.00010944723,-0.048716635,0.89170796,2.0428987
2314,-0.037637748,0.00011109021,-0.04874677,0.8916397,2.0427475
2315,-0.03723826,0.00011309126,-0.048547383,0.8920526,2.043485
2316,-0.036393378,0.0001167035,-0.04806373,0.8930621,2.0453236
2317,-0.036026277,0.00011860718,-0.047886994,0.893428,2.0459745
2318,-0.036632646,0.00011643129,-0.048275776,0.8926064,2.0444374
2319,-0.037462037,0.00011287236,-0.04874927,0.8916071,2.0425732
2320,-0.038510382,0.00010874777,-0.04938516,0.89026815,2.0400753
2321,-0.03902501,0.00010623269,-0.049648277,0.88971084,2.0390232
2322,-0.03901964,0.00010474418,-0.049494058,0.89002645,2.0395837
2323,-0.038412206,0.00010546493,-0.0489587,0.8911407,2.0416198
2324,-0.037499093,0.0001077079,-0.048269883,0.89257836,2.0442493
2325,-0.036902525,0.000108557346,-0.04775826,0.89364564,2.0461917
2326,-0.03678064,0.00010759534,-0.047540173,0.89409703,2.0469992
2327,-0.037701644,0.00010288432,-0.047990076,0.8931449,2.0452201
2328,-0.038739912,9.822646e-05,-0.048562557,0.8919365,2.0429673
2329,-0.039527234,9.441898e-05,-0.04896913,0.8910768,2.0413573
2330,-0.040080387,9.237009e-05,-0.049317397,0.8903399,2.0399683
2331,-0.03993991,9.306771e-05,-0.04924668,0.89048105,2.0402005
2332,-0.039552376,9.460846e-05,-0.04901322,0.89096355,2.0410628
2333,-0.039457392,9.510045e-05,-0.048967436,0.8910528,2.0411978
2334,-0.039792925,9.3680246e-05,-0.04916095,0.8906393,2.0404046
2335,-0.039878257,9.310681e-05,-0.049188938,0.8905727,2.0402527
2336,-0.039739843,9.304385e-05,-0.04904423,0.8908678,2.0407689
2337,-0.039404277,9.373304e-05,-0.04877758,0.8914193,2.0417595
2338,-0.03905591,9.413395e-05,-0.048469305,0.89205897,2.0429134
2339,-0.039471548,9.194866e-05,-0.048666414,0.8916379,2.0421114
2340,-0.039960686,8.946176e-05,-0.048906863,0.8911259,2.0411417
2341,-0.040229183,8.7511726e-05,-0.048980355,0.89096457,2.0408185
2342,-0.040097117,8.664211e-05,-0.048761327,0.8914166,2.0416265
2343,-0.040078457,8.528265e-05,-0.048606724,0.8917339,2.042186
2344,-0.040547777,8.272577e-05,-0.048820354,0.89127845,2.041322
2345,-0.04106064,8.0328755e-05,-0.04909352,0.89069813,2.0402255
2346,-0.04109692,7.949117e-05,-0.049046036,0.8907905,2.0403707
2347,-0.041383147,7.807439e-05,-0.049190585,0.8904798,2.0397694
2348,-0.042022884,7.604508e-05,-0.049627393,0.8895569,2.03804
2349,-0.042215906,7.553707e-05,-0.049769614,0.8892519,2.0374517
2350,-0.042079426,7.584536e-05,-0.04966396,0.8894666,2.0378234
2351,-0.042009395,7.613997e-05,-0.049623393,0.8895447,2.0379407
2352,-0.041564085,7.768304e-05,-0.049332388,0.890148,2.0390263
2353,-0.04107902,7.9586585e-05,-0.049037676,0.8907591,2.040125
2354,-0.040998492,8.0048005e-05,-0.049003292,0.89082396,2.0402162
2355,-0.041009594,8.007041e-05,-0.049016636,0.8907891,2.040124
2356,-0.041516364,7.850289e-05,-0.049366653,0.8900478,2.038731
2357,-0.042232916,7.626172e-05,-0.049859088,0.8890078,2.0367832
2358,-0.042641636,7.483445e-05,-0.05012508,0.88844293,2.0357125
2359,-0.042847298,7.385259e-05,-0.050232556,0.88821006,2.0352552
2360,-0.042522497,7.4810465e-05,-0.050003543,0.8886827,2.036101
2361,-0.042076115,7.6132426e-05,-0.049689356,0.8893341,2.0372782
2362,-0.041830987,7.72065e-05,-0.049551636,0.88961524,2.0377684
2363,-0.0417021,7.753471e-05,-0.049455572,0.88980913,2.0380979
2364,-0.041719466,7.730106e-05,-0.049449574,0.88981426,2.03808
2365,-0.041686386,7.7569086e-05,-0.049443293,0.8898196,2.0380614
2366,-0.041726537,7.7354525e-05,-0.04946199,0.8897729,2.0379467
2367,-0.041858356,7.6585304e-05,-0.049516886,0.88965076,2.0376966
2368,-0.042152762,7.539312e-05,-0.049692076,0.889276,2.0369782
2369,-0.042379413,7.451484e-05,-0.0498309,0.8889778,2.0364034
2370,-0.042935904,7.265808e-05,-0.05020171,0.88819396,2.0349321
2371,-0.04316609,7.19776e-05,-0.05036385,0.8878484,2.034273
2372,-0.04332199,7.1918446e-05,-0.050513834,0.8875282,2.0336556
2373,-0.043169282,7.258341e-05,-0.050427623,0.88770306,2.0339563
2374,-0.043022677,7.343699e-05,-0.050366376,0.88782513,2.034158
2375,-0.042604703,7.516429e-05,-0.050121132,0.8883327,2.0350707
2376,-0.042216815,7.652768e-05,-0.049869582,0.88885343,2.0360048
2377,-0.042004734,7.727224e-05,-0.04973196,0.889135,2.036499
2378,-0.04175112,7.7708784e-05,-0.049521998,0.8895682,2.0372717
2379,-0.042231977,7.578256e-05,-0.049810234,0.88895565,2.0361152
2380,-0.042777598,7.3575735e-05,-0.050135173,0.8882661,2.0348158
2381,-0.043234754,7.1701004e-05,-0.050404854,0.8876929,2.0337298
2382,-0.043611452,7.032001e-05,-0.050643455,0.88718534,2.0327659
2383,-0.043919157,6.933632e-05,-0.05085279,0.88673925,2.031914
2384,-0.043809943,7.005012e-05,-0.050814956,0.8868114,2.0320196
2385,-0.04339914,7.155673e-05,-0.050554812,0.8873494,2.032985
2386,-0.042780064,7.392432e-05,-0.050172497,0.8881438,2.034424
2387,-0.042353347,7.614569e-05,-0.049967915,0.8885654,2.035173
2388,-0.042141225,7.754441e-05,-0.049895667,0.8887097,2.0354087
2389,-0.04240867,7.714811e-05,-0.050123483,0.8882244,2.0344849
2390,-0.042766962,7.63281e-05,-0.050399773,0.88763785,2.0333745
2391,-0.04330413,7.499024e-05,-0.050803155,0.8867855,2.0317724
2392,-0.043674856,7.4277326e-05,-0.05110259,0.8861512,2.0305717
2393,-0.043148253,7.640988e-05,-0.05078924,0.88680047,2.0317433
2394,-0.04234746,7.926601e-05,-0.050274063,0.8878735,2.0336971
2395,-0.041853964,8.08309e-05,-0.049937055,0.8885737,2.034963
2396,-0.041866083,8.0313e-05,-0.049897384,0.8886505,2.0350814
2397,-0.042768076,7.683353e-05,-0.050451428,0.887481,2.0328984
2398,-0.04354062,7.3507756e-05,-0.050891396,0.8865517,2.0311584
2399,-0.04409989,7.054211e-05,-0.0511541,0.8859943,2.030105
2400,-0.044012427,6.9601854e-05,-0.050972614,0.8863675,2.03077
2401,-0.043767408,6.9315975e-05,-0.050699007,0.88693404,2.0317924
2402,-0.04350396,6.9504924e-05,-0.050454453,0.8874396,2.0326996
2403,-0.0433969,6.9315225e-05,-0.050328422,0.887697,2.0331488
2404,-0.043285906,6.9501446e-05,-0.05023605,0.887884,2.0334687
2405,-0.04313591,7.016715e-05,-0.050152626,0.8880527,2.0337543
2406,-0.04308384,7.067434e-05,-0.050151274,0.8880491,2.03372
2407,-0.04374704,6.8774636e-05,-0.050624505,0.88704896,2.0318484
2408,-0.044691507,6.5967564e-05,-0.051288262,0.8856499,2.029235
2409,-0.045174584,6.43505e-05,-0.051609635,0.8849687,2.027949
2410,-0.045248445,6.3748026e-05,-0.051623248,0.88493174,2.027853
2411,-0.04494864,6.43866e-05,-0.051387303,0.88541716,2.0287206
2412,-0.04441604,6.582676e-05,-0.050998718,0.8862236,2.0301826
2413,-0.044412244,6.5775996e-05,-0.050989844,0.8862349,2.030176
2414,-0.044298876,6.620402e-05,-0.05091928,0.8863754,2.0304081
2415,-0.044310264,6.648342e-05,-0.050958607,0.8862863,2.030218
2416,-0.044568777,6.5668966e-05,-0.051135674,0.8859083,2.0294943
2417,-0.04452762,6.5576016e-05,-0.051085223,0.8860073,2.0296519
2418,-0.044084873,6.680018e-05,-0.050764892,0.8866718,2.0308473
2419,-0.044438522,6.551835e-05,-0.050990358,0.8861908,2.0299296
2420,-0.04498309,6.390016e-05,-0.051373105,0.8853794,2.0284
2421,-0.04537979,6.302458e-05,-0.05168225,0.88472223,2.0271513
2422,-0.045761608,6.227328e-05,-0.051988937,0.8840705,2.0259116
2423,-0.045925114,6.225564e-05,-0.052150678,0.8837227,2.0252347
2424,-0.04576535,6.295954e-05,-0.052061304,0.88390046,2.0255287
2425,-0.04547345,6.379039e-05,-0.051852487,0.88432837,2.0262876
2426,-0.044875547,6.537996e-05,-0.051413544,0.88523793,2.0279331
2427,-0.04404932,6.771746e-05,-0.050821066,0.886471,2.0301745
2428,-0.04354959,6.903043e-05,-0.05045263,0.88723415,2.031545
2429,-0.043893814,6.778418e-05,-0.050672233,0.8867637,2.0306435
2430,-0.044605028,6.561801e-05,-0.05116683,0.885717,2.0286794
2431,-0.045349106,6.325689e-05,-0.051674794,0.88464373,2.026667
2432,-0.046066456,6.117633e-05,-0.05218409,0.883568,2.0246465
2433,-0.046315964,6.034908e-05,-0.05235087,0.8832095,2.0239518
2434,-0.045867085,6.143091e-05,-0.052010175,0.8839141,2.0252235
2435,-0.04502113,6.369188e-05,-0.05139032,0.88520485,2.027577
2436,-0.044233438,6.5847074e-05,-0.050818145,0.8863974,2.029749
2437,-0.044346035,6.507067e-05,-0.050853103,0.88631666,2.0295734
2438,-0.0451933,6.19393e-05,-0.051387228,0.8851884,2.0274668
2439,-0.04611456,5.804997e-05,-0.051919557,0.8840643,2.0253658
2440,-0.04664485,5.534718e-05,-0.05217957,0.8835117,2.0243208
2441,-0.04720527,5.26688e-05,-0.052472148,0.8828907,2.0231466
2442,-0.047402635,5.1228166e-05,-0.052525453,0.8827712,2.0229
2443,-0.04717166,5.111539e-05,-0.052283198,0.8832701,2.0237937
2444,-0.04677347,5.168523e-05,-0.051941995,0.8839772,2.0250752
2445,-0.046494655,5.209785e-05,-0.05170444,0.8844669,2.0259483
2446,-0.04644359,5.196951e-05,-0.05164054,0.8845926,2.0261507
2447,-0.046960596,5.01503e-05,-0.051975626,0.883881,2.0248055
2448,-0.047295246,4.922179e-05,-0.052217424,0.88336474,2.0238216
2449,-0.047425516,4.89097e-05,-0.052316487,0.8831481,2.023388
2450,-0.047413092,4.8866357e-05,-0.052299727,0.8831734,2.0234008
2451,-0.047131848,4.9667316e-05,-0.05209858,0.8835851,2.0241256
2452,-0.046784576,5.0526673e-05,-0.051837243,0.8841234,2.0250845
2453,-0.04718458,4.956676e-05,-0.052141253,0.8834765,2.0238566
2454,-0.04768387,4.8563914e-05,-0.05254026,0.8826313,2.0222604
2455,-0.048089642,4.772828e-05,-0.05286247,0.8819472,2.0209632
2456,-0.048229396,4.7830457e-05,-0.05301244,0.88162416,2.0203316
2457,-0.04788077,4.9222836e-05,-0.05280305,0.8820535,2.021092
2458,-0.047471922,5.0456787e-05,-0.0525176,0.8826425,2.022148
2459,-0.04709096,5.1201292e-05,-0.052211087,0.88327557,2.0232854
2460,-0.04660784,5.1717587e-05,-0.051779598,0.8841713,2.0249066
2461,-0.046853647,5.0256935e-05,-0.05187934,0.8839534,2.024476
2462,-0.04757,4.7716752e-05,-0.052341677,0.88297534,2.0226417
2463,-0.048407238,4.4889122e-05,-0.05289615,0.88180524,2.0204535
2464,-0.049262747,4.204711e-05,-0.053467456,0.88060063,2.0181983
2465,-0.049246162,4.138055e-05,-0.05338422,0.88076615,2.0184755
2466,-0.048645824,4.2233223e-05,-0.052869145,0.88183635,2.020426
2467,-0.048170656,4.26635e-05,-0.052437007,0.88273346,2.0220535
2468,-0.047793977,4.3025946e-05,-0.05209657,0.88343984,2.0233293
2469,-0.047653258,4.2729127e-05,-0.05192617,0.88378996,2.023948
2470,-0.04784806,4.1728083e-05,-0.05202087,0.88358325,2.0235384
2471,-0.04840735,4.0210492e-05,-0.0524284,0.8827197,2.021915
2472,-0.04943819,3.783194e-05,-0.053221382,0.8810492,2.0187984
2473,-0.049955186,3.67943e-05,-0.053634614,0.880175,2.01715
2474,-0.049884144,3.7412963e-05,-0.053625442,0.88018525,2.0171351
2475,-0.04939307,3.904678e-05,-0.053297747,0.8808618,2.0183513
2476,-0.048657965,4.128054e-05,-0.05278602,0.88192374,2.0202768
2477,-0.048027556,4.3496e-05,-0.052377157,0.88277125,2.0218031
2478,-0.048020158,4.4223107e-05,-0.05244247,0.8826244,2.021496
2479,-0.048490778,4.380099e-05,-0.052870877,0.8817162,2.0197828
2480,-0.0490602,4.3280063e-05,-0.053388204,0.88062173,2.01772
2481,-0.049144015,4.3851298e-05,-0.053529143,0.8803162,2.0171158
2482,-0.049069338,4.4422508e-05,-0.05351159,0.88034254,2.0171273
2483,-0.048686728,4.579477e-05,-0.053266205,0.88084674,2.0180237
2484,-0.04807419,4.7558162e-05,-0.052830007,0.8817515,2.019661
2485,-0.04803261,4.748769e-05,-0.05278138,0.88184464,2.0198035
2486,-0.048183355,4.6404442e-05,-0.0528238,0.88174754,2.019597
2487,-0.04825122,4.5245648e-05,-0.052775785,0.88184065,2.0197427
2488,-0.04827262,4.3623655e-05,-0.052634988,0.8821279,2.0202465
2489,-0.048302043,4.2104526e-05,-0.052512497,0.88237655,2.0206788
2490,-0.048882816,3.932438e-05,-0.052815255,0.88173217,2.0194619
2491,-0.049711306,3.5925797e-05,-0.053303886,0.88069767,2.0175247
2492,-0.05018179,3.3842298e-05,-0.05356602,0.88013864,2.0164602
2493,-0.050636753,3.1653475e-05,-0.053802103,0.8796344,2.015498
2494,-0.050855722,3.0470412e-05,-0.053902764,0.8794138,2.0150595
2495,-0.05058854,3.0757164e-05,-0.053664256,0.8799033,2.0159307
2496,-0.05015806,3.169037e-05,-0.0533271,0.8806,2.0171814
2497,-0.04988963,3.2525255e-05,-0.053142156,0.88097763,2.0178423
2498,-0.050307885,3.2000662e-05,-0.05350795,0.8802006,2.0163727
2499,-0.050763175,3.1362397e-05,-0.053899415,0.8793699,2.014803
2500,-0.05123218,3.077072e-05,-0.054309253,0.87850124,2.0131602
2501,-0.0514961,3.0879262e-05,-0.054584026,0.87791634,2.0120423
2502,-0.051284973,3.1800693e-05,-0.05446504,0.8781564,2.0124545
2503,-0.05081327,3.3363587e-05,-0.054149628,0.8788078,2.013626
2504,-0.049964942,3.5389603e-05,-0.0535039,0.880152,2.0160763
2505,-0.049294,3.6815996e-05,-0.0529756,0.8812512,2.0180714
2506,-0.04904023,3.7152746e-05,-0.052755505,0.8817039,2.0188742
2507,-0.049881734,3.508938e-05,-0.05339067,0.88036186,2.0163674
2508,-0.0508869,3.2428277e-05,-0.054129727,0.8788039,2.013463
2509,-0.05153099,3.0690426e-05,-0.054600034,0.87780964,2.0115936
2510,-0.051623836,3.0337962e-05,-0.05465763,0.87768,2.0113232
2511,-0.051303815,3.0616342e-05,-0.05436545,0.878283,2.0124073
2512,-0.0506843,3.1582756e-05,-0.053842574,0.8793694,2.0143826
2513,-0.050014168,3.2653024e-05,-0.05327947,0.8805408,2.01651
2514,-0.05015337,3.222359e-05,-0.05337573,0.8803285,2.0160816
2515,-0.050393045,3.1409145e-05,-0.05353396,0.8799855,2.0154145
2516,-0.051105533,2.9694005e-05,-0.054074932,0.8788401,2.013262
2517,-0.052002456,2.7740443e-05,-0.0547765,0.8773595,2.0104914
2518,-0.052371517,2.6617798e-05,-0.055033296,0.87681115,2.0094407
2519,-0.052385204,2.6374802e-05,-0.055022683,0.8768219,2.0094237
2520,-0.05153593,2.8162076e-05,-0.05435214,0.8782145,2.0119581
2521,-0.050471757,3.064999e-05,-0.053536754,0.8799138,2.0150564
2522,-0.05008741,3.1815653e-05,-0.053268977,0.88046503,2.0160325
2523,-0.05048267,3.1262003e-05,-0.053608872,0.879741,2.0146601
2524,-0.051254433,2.9696928e-05,-0.054224126,0.8784397,2.012224
2525,-0.051902294,2.8390437e-05,-0.054741338,0.8773457,2.0101671
2526,-0.052621704,2.6874266e-05,-0.05530913,0.8761459,2.0079122
2527,-0.052788407,2.6626409e-05,-0.055451047,0.8758381,2.007306
2528,-0.05235069,2.7696668e-05,-0.055120356,0.87651986,2.0085309
2529,-0.051413108,2.944767e-05,-0.054357875,0.87810636,2.0114238
2530,-0.05035339,3.1449577e-05,-0.053498346,0.87989813,2.014689
2531,-0.050370254,3.1010564e-05,-0.05347131,0.8799435,2.0147343
2532,-0.050948735,2.9199464e-05,-0.05386868,0.8790971,2.0131347
2533,-0.05179839,2.6738942e-05,-0.054472283,0.8778188,2.0107386
2534,-0.052865278,2.3622195e-05,-0.055227496,0.87622374,2.007751
2535,-0.053453136,2.182541e-05,-0.055635676,0.8753563,2.0061052
2536,-0.053395577,2.1196238e-05,-0.0555152,0.87559557,2.0065062
2537,-0.052528463,2.2078144e-05,-0.05473628,0.87721425,2.0094569
2538,-0.05180715,2.2870148e-05,-0.054094166,0.8785485,2.0118773
2539,-0.051653653,2.3013035e-05,-0.053954955,0.87882787,2.0123513
2540,-0.052058652,2.1977155e-05,-0.05425637,0.87818265,2.0111196
2541,-0.052872796,2.0266514e-05,-0.054899447,0.8768219,2.0085714
2542,-0.053965587,1.816287e-05,-0.055781875,0.874962,2.0050957
2543,-0.054362554,1.7390768e-05,-0.05610163,0.87428176,2.0037994
2544,-0.054404408,1.7178896e-05,-0.056122296,0.87422717,2.0036626
2545,-0.053897724,1.792563e-05,-0.055690285,0.8751194,2.0052722
2546,-0.0529087,1.9266618e-05,-0.05483536,0.8768975,2.0085151
2547,-0.05254012,1.959649e-05,-0.054499768,0.87758845,2.009747
2548,-0.05285168,1.8801797e-05,-0.05473186,0.8770885,2.0087838
2549,-0.053298708,1.7781822e-05,-0.05507689,0.87635154,2.0073807
2550,-0.053881716,1.6705648e-05,-0.05555228,0.87534195,2.0054734
2551,-0.054273218,1.596313e-05,-0.05586953,0.87466395,2.004176
2552,-0.054562505,1.5531712e-05,-0.056115676,0.87413514,2.0031557
2553,-0.05439716,1.5751295e-05,-0.05597229,0.8744219,2.0036426
2554,-0.054352537,1.5734031e-05,-0.05592594,0.8745054,2.0037541
2555,-0.053821538,1.6671802e-05,-0.055488717,0.87540746,2.0053735
2556,-0.053398162,1.725804e-05,-0.055123966,0.8761585,2.006716
2557,-0.05358112,1.6886414e-05,-0.05526976,0.87583953,2.0060859
2558,-0.05402817,1.621464e-05,-0.05564963,0.87503034,2.0045483
2559,-0.054431308,1.5843332e-05,-0.05601564,0.8742506,2.0030646
2560,-0.054550234,1.5895808e-05,-0.056139816,0.87397724,2.002517
2561,-0.054558598,1.5868134e-05,-0.05614541,0.8739523,2.002428
2562,-0.054299425,1.6471746e-05,-0.0559466,0.87435555,2.0031295
2563,-0.053905476,1.7163087e-05,-0.055621784,0.87502295,2.004318
2564,-0.053923283,1.7111272e-05,-0.05563441,0.8749832,2.0042014
2565,-0.0540608,1.7193968e-05,-0.055780195,0.8746644,2.0035691
2566,-0.054401327,1.6901235e-05,-0.05609145,0.87399894,2.0022948
2567,-0.054576945,1.6879188e-05,-0.056264862,0.87362254,2.0015578
2568,-0.054676797,1.6909322e-05,-0.05636773,0.8733944,2.001093
2569,-0.054742485,1.675636e-05,-0.05641812,0.8732761,2.0008335
2570,-0.05442666,1.713495e-05,-0.056140155,0.87384456,2.0018387
2571,-0.05424713,1.7188284e-05,-0.055965956,0.8741953,2.0024412
2572,-0.054143235,1.6974582e-05,-0.055840693,0.8744439,2.0028558
2573,-0.05455582,1.5752716e-05,-0.05613109,0.873821,2.0016625
2574,-0.054874957,1.4596742e-05,-0.05633463,0.87337977,2.0008032
2575,-0.054928973,1.3909781e-05,-0.056319952,0.87339586,2.0007894
2576,-0.05494841,1.3503207e-05,-0.05629873,0.87342584,2.0007982
2577,-0.05512912,1.3053949e-05,-0.056434512,0.8731261,2.000196
2578,-0.05544425,1.2553408e-05,-0.056699593,0.872555,1.9990916
2579,-0.05562114,1.2398353e-05,-0.056860976,0.87220156,1.9983898
2580,-0.0556804,1.2470339e-05,-0.056927435,0.87204754,1.9980574
2581,-0.05555485,1.2555731e-05,-0.05681042,0.8722782,1.9984376
2582,-0.055689104,1.22275815e-05,-0.056911863,0.8720522,1.9979763
2583,-0.05584554,1.1964932e-05,-0.057042032,0.8717672,1.9974074
2584,-0.055872414,1.175515e-05,-0.05704793,0.8717423,1.9973191
2585,-0.05592911,1.1358821e-05,-0.05706499,0.8716941,1.9971918
2586,-0.055887617,1.0950543e-05,-0.05698267,0.87185407,1.9974494
2587,-0.056062624,1.02645845e-05,-0.057089083,0.8716183,1.9969759
2588,-0.0560421,9.934715e-06,-0.057035573,0.87171745,1.9971192
2589,-0.055855677,9.966961e-06,-0.056852374,0.8720885,1.997762
2590,-0.055836894,9.84839e-06,-0.056821734,0.8721401,1.9978155
2591,-0.056144696,9.463988e-06,-0.057091095,0.8715638,1.9967098
2592,-0.056363378,9.41107e-06,-0.057304483,0.8711044,1.9958191
2593,-0.056422688,9.448959e-06,-0.057367586,0.87095964,1.9955125
2594,-0.05641192,9.456197e-06,-0.05735754,0.87096846,1.9954914
2595,-0.056565285,9.290684e-06,-0.057494354,0.87066996,1.9949033
2596,-0.056745887,9.275248e-06,-0.057673413,0.87028337,1.99415
2597,-0.056748208,9.450882e-06,-0.057693295,0.8702306,1.9940153
2598,-0.05662926,9.7831235e-06,-0.057607573,0.8703987,1.9942881
2599,-0.05654017,1.0182825e-05,-0.05755845,0.87049013,1.9944166
2600,-0.056352645,1.0432069e-05,-0.057395853,0.8708187,1.9949849
2601,-0.056113914,1.0584905e-05,-0.057172403,0.87127507,1.9957898
2602,-0.0563095,9.975619e-06,-0.05730706,0.870981,1.9952096
2603,-0.05664976,9.335522e-06,-0.057583313,0.8703905,1.9940805
2604,-0.056899916,8.744298e-06,-0.057774346,0.86997837,1.9932786
2605,-0.056995116,8.475665e-06,-0.057842683,0.8698228,1.9929477
2606,-0.05686941,8.593986e-06,-0.05772881,0.8700481,1.9933192
2607,-0.056759395,8.92607e-06,-0.057652,0.8701956,1.993547
2608,-0.05679415,9.126632e-06,-0.057706814,0.8700664,1.993262
2609,-0.056877945,9.395351e-06,-0.05781748,0.8698205,1.9927639
2610,-0.057214804,9.316409e-06,-0.058146443,0.86911845,1.9914219
2611,-0.05751298,9.003971e-06,-0.05841338,0.8685468,1.9903225
2612,-0.057344265,9.2158025e-06,-0.058265846,0.8688421,1.9908227
2613,-0.057014428,9.275157e-06,-0.057941943,0.86950666,1.992008
2614,-0.056874357,8.807599e-06,-0.057755116,0.8698854,1.9926692
2615,-0.057061788,7.825169e-06,-0.057844304,0.869686,1.9922653
2616,-0.057228904,6.830459e-06,-0.05791195,0.86953104,1.9919398
2617,-0.057665244,5.661982e-06,-0.058231443,0.8688487,1.9906386
2618,-0.05794328,4.794507e-06,-0.058422733,0.8684347,1.9898309
2619,-0.057899103,4.4025173e-06,-0.058339354,0.8685956,1.9900852
2620,-0.057743736,4.2202255e-06,-0.05816576,0.86894566,1.9906893
2621,-0.057881534,3.8229673e-06,-0.05826383,0.86872756,1.9902476
2622,-0.05795123,3.4912414e-06,-0.058300354,0.86863834,1.9900452
2623,-0.058095146,3.1473337e-06,-0.05840988,0.8683966,1.9895618
2624,-0.05817996,2.8878185e-06,-0.05846874,0.86825997,1.98927
2625,-0.058321204,2.6526052e-06,-0.058586463,0.86800027,1.9887512
2626,-0.05819479,2.8164504e-06,-0.058476437,0.8682175,1.9891127
2627,-0.057729453,3.214892e-06,-0.05805094,0.86909544,1.9906883
2628,-0.057549518,3.4941377e-06,-0.05789893,0.8694005,1.9912043
2629,-0.05775858,3.383664e-06,-0.05809695,0.8689705,1.990364
2630,-0.058136106,3.1935e-06,-0.058455456,0.8682043,1.9889007
2631,-0.058573097,2.911162e-06,-0.058864214,0.86733204,1.9872408
2632,-0.059123352,2.6097744e-06,-0.05938433,0.86622655,1.9851464
2633,-0.059169095,2.671374e-06,-0.05943623,0.8661009,1.9848602
2634,-0.059023246,2.8782545e-06,-0.059311073,0.8663453,1.9852549
2635,-0.058533046,3.3982071e-06,-0.058872867,0.86724645,1.9868673
2636,-0.05807141,3.8335215e-06,-0.05845476,0.8681059,1.9884001
2637,-0.057704438,4.366884e-06,-0.058141127,0.86874735,1.9895291
2638,-0.057650335,4.7008043e-06,-0.058120415,0.86877394,1.9895216
2639,-0.05783791,4.770718e-06,-0.058314983,0.868349,1.988685
2640,-0.058273457,4.4609897e-06,-0.058719557,0.86748415,1.9870374
2641,-0.059007753,3.856605e-06,-0.059393413,0.86605513,1.984344
2642,-0.05962745,3.3600777e-06,-0.059963457,0.8648455,1.9820533
2643,-0.059589054,3.307567e-06,-0.05991981,0.8649194,1.9821385
2644,-0.059271555,3.523222e-06,-0.05962388,0.86552083,1.983198
2645,-0.05851028,3.960418e-06,-0.058906324,0.8670052,1.9858856
2646,-0.058427393,3.7438415e-06,-0.058801778,0.86720693,1.9862057
2647,-0.05872233,3.2158541e-06,-0.059043914,0.8666815,1.9851832
2648,-0.05931636,2.319629e-06,-0.059548322,0.86560786,1.9831525
2649,-0.059784632,1.5790062e-06,-0.059942532,0.86476517,1.9815474
2650,-0.059936065,1.2135184e-06,-0.060057417,0.8645077,1.9810225
2651,-0.060025755,8.837588e-07,-0.06011413,0.86437196,1.9807248
2652,-0.05981894,7.540063e-07,-0.05989434,0.86481565,1.9814973
2653,-0.05943932,7.2763794e-07,-0.059512082,0.86560005,1.9828997
2654,-0.05924594,7.0218834e-07,-0.05931616,0.86599475,1.983581
2655,-0.059375364,6.107521e-07,-0.05943644,0.8657256,1.9830348
2656,-0.059591684,5.386487e-07,-0.05964555,0.8652694,1.982138
2657,-0.059669424,5.110793e-07,-0.05972053,0.8650952,1.9817636
2658,-0.059963644,4.454137e-07,-0.060008183,0.8644757,1.9805654
2659,-0.060143393,4.057814e-07,-0.060183972,0.86408985,1.9797989
2660,-0.060411777,4.0040777e-07,-0.060451817,0.8635113,1.978673
2661,-0.06061421,4.2843362e-07,-0.060657054,0.86306393,1.9777915
2662,-0.060369514,5.9008477e-07,-0.060428523,0.86352354,1.978584
2663,-0.060052425,8.622346e-07,-0.060138647,0.86411273,1.9796175
2664,-0.059864953,9.943199e-07,-0.059964385,0.86445946,1.9802022
2665,-0.05974537,1.0467007e-06,-0.05985004,0.8646804,1.9805546
2666,-0.059767354,1.0582884e-06,-0.059873182,0.8646133,1.9803741
2667,-0.05995124,9.999444e-07,-0.060051233,0.8642205,1.9795899
2668,-0.06039697,7.915726e-07,-0.060476128,0.86331105,1.9778509
2669,-0.060740948,5.745297e-07,-0.0607984,0.862617,1.9765126
2670,-0.061047602,4.0146452e-07,-0.06108775,0.8619927,1.9753021
2671,-0.060928196,3.5999432e-07,-0.060964197,0.86223286,1.9756922
2672,-0.06073372,3.38978e-07,-0.060767617,0.862627,1.9763693
2673,-0.060645293,2.945883e-07,-0.060674753,0.8628038,1.9766409
2674,-0.06050909,2.7701685e-07,-0.06053679,0.86307466,1.9770875
2675,-0.06067728,2.0866176e-07,-0.060698144,0.862719,1.9763775
2676,-0.06065292,2.0738405e-07,-0.060673658,0.86275196,1.9763845
2677,-0.061086144,1.2429959e-07,-0.061098576,0.8618445,1.9746593
2678,-0.061353154,7.260745e-08,-0.061360415,0.86127883,1.9735631
2679,-0.061128862,8.646224e-08,-0.06113751,0.8617269,1.974339
2680,-0.06068499,1.379686e-07,-0.06069879,0.86262745,1.9759495
2681,-0.060412094,1.5387816e-07,-0.060427483,0.8631779,1.9769113
2682,-0.060498253,1.11045345e-07,-0.060509358,0.8629876,1.976506
2683,-0.061116368,1.8708155e-08,-0.061118238,0.8616935,1.9740644
2684,-0.061896015,1.4698131e-08,-0.061897486,0.8600434,1.9709598
2685,-0.061980616,5.4404573e-08,-0.061986055,0.8598381,1.9705244
2686,-0.061518114,4.9820247e-08,-0.061523095,0.8607853,1.9722158
2687,-0.061230928,4.3894577e-08,-0.061235316,0.8613669,1.9732301
2688,-0.061256867,6.0136976e-08,-0.06126288,0.86128724,1.9730198
2689,-0.061312653,5.8980554e-08,-0.06131855,0.8611499,1.9727067
2690,-0.061515305,6.6386605e-08,-0.061521944,0.86070305,1.9718196
2691,-0.061875444,7.10023e-08,-0.061882544,0.8599276,1.9703283
2692,-0.0618849,3.883574e-08,-0.06188878,0.85989255,1.9701973
2693,-0.061974075,2.8644678e-08,-0.06197694,0.85968596,1.969752
2694,-0.061741717,1.09455645e-08,-0.061742812,0.86015433,1.9705539
2695,-0.061756454,5.6179283e-09,-0.061757017,0.8601028,1.9703948
2696,-0.06179981,5.515645e-09,-0.06180036,0.85999125,1.9701288
2697,-0.06197575,5.0754867e-09,-0.061976258,0.8596029,1.969351
2698,-0.062105276,5.974103e-09,-0.06210587,0.8593117,1.9687529
2699,-0.06197705,1.114131e-11,-0.06197705,0.8595608,1.9691504
2700,-0.061874945,2.7200464e-09,-0.061875217,0.85975295,1.9694437
2701,-0.061807934,5.396772e-09,-0.061808474,0.85987115,1.9695997
2702,-0.061895635,1.2503618e-09,-0.06189576,0.8596672,1.9691627
2703,-0.06236093,8.256863e-09,-0.06236176,0.85867065,1.9672648
2704,-0.062686145,3.894741e-08,-0.06269004,0.8579626,1.9658967
2705,-0.06299537,6.341065e-08,-0.06300171,0.8572894,1.9645907
2706,-0.06310692,7.0479146e-08,-0.063113965,0.85703325,1.9640564
2707,-0.06293483,4.6729966e-08,-0.0629395,0.85737616,1.9646268
2708,-0.06256665,3.4511526e-08,-0.0625701,0.8581265,1.9659504
2709,-0.06245059,6.819559e-08,-0.062457412,0.85833955,1.9662808
2710,-0.06276721,2.154272e-07,-0.06278875,0.85762423,1.9648993
2711,-0.06284823,3.4968025e-07,-0.0628832,0.85740435,1.9644331
2712,-0.06284512,4.3136467e-07,-0.06288826,0.8573726,1.9643155
2713,-0.062633775,4.1704024e-07,-0.062675476,0.8577968,1.9650383
2714,-0.06271689,4.8518854e-07,-0.062765405,0.8575876,1.9645933
2715,-0.06314013,6.7643174e-07,-0.063207775,0.85664123,1.9627868
2716,-0.06357641,8.2937333e-07,-0.06365935,0.85567576,1.9609436
2717,-0.06374074,8.065442e-07,-0.06382139,0.85531723,1.9602228
2718,-0.0635316,7.145542e-07,-0.06360306,0.85575366,1.9609731
2719,-0.06300112,5.098869e-07,-0.06305211,0.85688645,1.9630045
2720,-0.06258829,4.004832e-07,-0.062628336,0.85775375,1.9645438
2721,-0.06277702,4.7377677e-07,-0.0628244,0.85732335,1.9636923
2722,-0.06318636,6.912926e-07,-0.06325549,0.856401,1.9619306
2723,-0.06396563,1.0974893e-06,-0.06407538,0.85466784,1.9586766
2724,-0.06430679,1.2466372e-06,-0.06443145,0.85390544,1.9572133
2725,-0.06415951,1.1441831e-06,-0.06427393,0.8542144,1.9577278
2726,-0.063336104,7.369209e-07,-0.0634098,0.8560016,1.9609724
2727,-0.062807,4.87891e-07,-0.06285579,0.85714126,1.9630139
2728,-0.06284548,4.667668e-07,-0.06289216,0.8570452,1.9627781
2729,-0.06347492,6.9273057e-07,-0.0635442,0.855658,1.960159
2730,-0.06440618,1.1552717e-06,-0.06452171,0.85359114,1.9562782
2731,-0.065011755,1.5213096e-06,-0.06516389,0.852226,1.9536856
2732,-0.06461446,1.401648e-06,-0.06475463,0.8530572,1.9551584
2733,-0.0640594,1.1627474e-06,-0.06417567,0.85424435,1.9572858
2734,-0.063463904,9.089264e-07,-0.06355479,0.8555214,1.959576
2735,-0.06315739,8.1029566e-07,-0.06323842,0.8561625,1.9606923
2736,-0.06339363,9.605844e-07,-0.06348969,0.85561574,1.9596218
2737,-0.06390667,1.3199584e-06,-0.064038664,0.8544453,1.957398
2738,-0.06468676,1.858566e-06,-0.064872615,0.8526799,1.954071
2739,-0.06498171,2.097022e-06,-0.06519141,0.8519924,1.952739
2740,-0.06474331,2.0615685e-06,-0.06494947,0.85247666,1.953583
2741,-0.06427453,1.9667896e-06,-0.06447121,0.8534552,1.9553378
2742,-0.06379355,2.06251e-06,-0.0639998,0.8544205,1.9570644
2743,-0.06374917,2.6794173e-06,-0.06401712,0.85436404,1.9569073
2744,-0.06409904,3.7810116e-06,-0.064477146,0.85338,1.9550391
2745,-0.06473321,5.295801e-06,-0.06526279,0.8517158,1.9519109
2746,-0.065095015,6.656564e-06,-0.06576067,0.8506539,1.94989
2747,-0.06482718,6.7850474e-06,-0.06550568,0.85116494,1.9507748
2748,-0.06407166,6.1179976e-06,-0.06468346,0.8528623,1.9538457
2749,-0.06327945,5.1873158e-06,-0.06379818,0.85469466,1.9571563
2750,-0.06322882,5.046624e-06,-0.06373349,0.8548067,1.957296
2751,-0.06404186,5.777374e-06,-0.0646196,0.8529262,1.9537653
2752,-0.06511936,6.649953e-06,-0.06578436,0.8504642,1.9491467
2753,-0.06570179,6.8253194e-06,-0.06638432,0.84918475,1.9467063
2754,-0.065525725,5.8986343e-06,-0.06611559,0.8497186,1.9476154
2755,-0.06473079,4.504338e-06,-0.065181226,0.85164404,1.9510958
2756,-0.064000614,3.3596953e-06,-0.06433658,0.85338527,1.9542266
2757,-0.06414139,3.1596119e-06,-0.06445736,0.85310507,1.9536326
2758,-0.06478325,3.5212643e-06,-0.06513538,0.8516578,1.9508865
2759,-0.06553158,4.218389e-06,-0.06595342,0.84992033,1.9476022
2760,-0.065636806,4.4704993e-06,-0.066083856,0.84961987,1.946971
2761,-0.065755084,4.8973743e-06,-0.06624482,0.8492567,1.9462299
2762,-0.06566726,5.1703605e-06,-0.06618429,0.84935695,1.9463471
2763,-0.0651427,4.947826e-06,-0.065637484,0.8504754,1.9483476
2764,-0.064784154,4.9730484e-06,-0.06528146,0.8511952,1.9496095
2765,-0.06459109,5.203687e-06,-0.06511146,0.8515258,1.950152
2766,-0.064909115,6.2431354e-06,-0.06553343,0.85061646,1.9484092
2767,-0.06545549,7.63221e-06,-0.06621871,0.84915745,1.9456515
2768,-0.06577409,9.042913e-06,-0.06667838,0.8481724,1.9437708
2769,-0.06604918,1.0591305e-05,-0.06710831,0.84724945,1.9420037
2770,-0.065677196,1.0973632e-05,-0.06677456,0.8479209,1.9431802
2771,-0.065159515,1.0996845e-05,-0.0662592,0.84897286,1.9450567
2772,-0.064779036,1.1174859e-05,-0.06589652,0.84970534,1.9463384
2773,-0.064746864,1.1842778e-05,-0.06593114,0.8496059,1.9460834
2774,-0.06477767,1.2291234e-05,-0.066006795,0.8494202,1.9456681
2775,-0.06521197,1.3320939e-05,-0.06654406,0.8482678,1.9434665
2776,-0.065796725,1.4507497e-05,-0.06724747,0.8467688,1.9406229
2777,-0.066137455,1.4955535e-05,-0.06763301,0.8459361,1.9390119
2778,-0.066211835,1.4392397e-05,-0.06765107,0.8458703,1.9388171
2779,-0.0658489,1.2719203e-05,-0.06712082,0.8469496,1.9407368
2780,-0.06520719,1.0516561e-05,-0.06625885,0.8487239,1.9439306
2781,-0.06512631,9.284689e-06,-0.06605478,0.8491221,1.9445828
2782,-0.06552829,8.849218e-06,-0.06641321,0.84834117,1.9430608
2783,-0.06638925,9.239521e-06,-0.0673132,0.8464277,1.9394495
2784,-0.06718369,9.758064e-06,-0.0681595,0.8446296,1.9360443
2785,-0.06713846,9.116461e-06,-0.06805011,0.84482795,1.9363304
2786,-0.06683263,8.471154e-06,-0.06767975,0.84557265,1.9376285
2787,-0.06659897,8.252693e-06,-0.06742424,0.8460789,1.9384888
2788,-0.06633406,7.947023e-06,-0.06712876,0.8466688,1.9395036
2789,-0.066059485,7.618549e-06,-0.06682134,0.84728354,1.9405593
2790,-0.06617099,7.9854635e-06,-0.066969536,0.8469447,1.9398589
2791,-0.06646789,8.487468e-06,-0.06731664,0.84618795,1.9383836
2792,-0.0669313,9.683637e-06,-0.06789967,0.8449393,1.9360011
2793,-0.06747287,1.1253502e-05,-0.06859822,0.8434498,1.9331673
2794,-0.067574196,1.2511312e-05,-0.06882533,0.8429457,1.9321587
2795,-0.06709091,1.25885945e-05,-0.06834977,0.8439098,1.9338639
2796,-0.06634446,1.1785108e-05,-0.06752297,0.8456101,1.9369279
2797,-0.06613067,1.1738194e-05,-0.067304485,0.84603924,1.9376433
2798,-0.06648986,1.2567984e-05,-0.06774666,0.8450854,1.9358106
2799,-0.067161806,1.4029078e-05,-0.06856471,0.8433461,1.9325293
2800,-0.06749432,1.4983094e-05,-0.06899263,0.84242284,1.9307476
2801,-0.06758262,1.5044065e-05,-0.06908703,0.8421956,1.9302509
2802,-0.06743417,1.4626019e-05,-0.06889677,0.84256315,1.9308548
2803,-0.06698459,1.3555166e-05,-0.0683401,0.8436959,1.9328638
2804,-0.06657928,1.268946e-05,-0.06784823,0.84469515,1.9346259
2805,-0.06684616,1.317515e-05,-0.06816368,0.84400374,1.9332696
2806,-0.06705137,1.3403188e-05,-0.068391696,0.8434961,1.9322524
2807,-0.06736762,1.40660495e-05,-0.06877422,0.84266514,1.9306383
2808,-0.06757087,1.488198e-05,-0.069059074,0.84204066,1.929407
2809,-0.06754853,1.541144e-05,-0.06908967,0.84194714,1.9291546
2810,-0.067507125,1.623709e-05,-0.06913084,0.8418312,1.9288604
2811,-0.06739581,1.7041075e-05,-0.06909991,0.84186727,1.9288495
2812,-0.06728985,1.7577193e-05,-0.06904757,0.8419486,1.9289268
2813,-0.06722045,1.790595e-05,-0.06901105,0.8419944,1.9289334
2814,-0.067178704,1.8272007e-05,-0.06900591,0.84197503,1.9288222
2815,-0.067289084,1.8776993e-05,-0.06916679,0.8416087,1.9280753
2816,-0.06768196,1.996843e-05,-0.069678806,0.8405077,1.9259694
2817,-0.0678433,2.087775e-05,-0.069931075,0.8399495,1.9248637
2818,-0.06794652,2.135019e-05,-0.07008154,0.83960414,1.9241492
2819,-0.06786528,2.1267097e-05,-0.06999199,0.8397609,1.9243633
2820,-0.06779256,2.1224512e-05,-0.06991501,0.8398923,1.9245296
2821,-0.067683935,2.1127142e-05,-0.06979665,0.8401096,1.9248505
2822,-0.067417756,2.0715746e-05,-0.06948933,0.84072185,1.9258956
2823,-0.06732476,2.0683476e-05,-0.069393106,0.84089214,1.9261252
2824,-0.06762245,2.1461186e-05,-0.06976857,0.8400759,1.9245363
2825,-0.068123795,2.222767e-05,-0.070346564,0.8388361,1.9221689
2826,-0.06839063,2.2025102e-05,-0.07059314,0.83828896,1.9210792
2827,-0.06839149,2.107512e-05,-0.070498995,0.8384526,1.9212981
2828,-0.068562634,2.0000805e-05,-0.07056271,0.83828574,1.9209048
2829,-0.06883554,1.8932282e-05,-0.07072877,0.83790356,1.9201084
2830,-0.06892427,1.7585564e-05,-0.07068282,0.8379647,1.9201301
2831,-0.0687653,1.635017e-05,-0.07040031,0.8385207,1.9210664
2832,-0.06888426,1.6824013e-05,-0.07056666,0.8381386,1.9202719
2833,-0.068812594,1.7684686e-05,-0.07058106,0.83807427,1.920064
2834,-0.06890612,1.9148672e-05,-0.07082099,0.83753747,1.9189767
2835,-0.06903651,2.080727e-05,-0.07111724,0.83688366,1.9176757
2836,-0.06912806,2.2369668e-05,-0.07136503,0.83633226,1.9165645
2837,-0.06888371,2.2959455e-05,-0.07117966,0.83668554,1.9171321
2838,-0.06841302,2.2796523e-05,-0.07069267,0.8376682,1.9188617
2839,-0.06800238,2.2541964e-05,-0.070256576,0.8385456,1.9203987
2840,-0.06819133,2.3497214e-05,-0.07054105,0.83791643,1.9191625
2841,-0.06883495,2.6020458e-05,-0.071437,0.83600956,1.9155704
2842,-0.069268696,2.8453833e-05,-0.07211408,0.8345629,1.9128217
2843,-0.06936413,3.0073437e-05,-0.072371475,0.83399254,1.9116896
2844,-0.069123775,3.0132793e-05,-0.07213706,0.83444685,1.9124441
2845,-0.068517946,2.9378978e-05,-0.071455844,0.8358341,1.9149171
2846,-0.06819817,2.9291814e-05,-0.07112735,0.8364866,1.9160329
2847,-0.06839227,3.072676e-05,-0.07146495,0.83574605,1.9145788
2848,-0.06876451,3.22016e-05,-0.07198467,0.83462465,1.912419
2849,-0.069063425,3.320489e-05,-0.07238392,0.83375585,1.9107244
2850,-0.0692147,3.3802087e-05,-0.07259491,0.833279,1.9097534
2851,-0.06912943,3.3103817e-05,-0.07243981,0.83356565,1.9101924
2852,-0.06894327,3.1979594e-05,-0.07214123,0.8341513,1.9111807
2853,-0.068842106,3.1450916e-05,-0.0719872,0.8344362,1.911618
2854,-0.0686932,3.087711e-05,-0.07178091,0.8348308,1.9122558
2855,-0.06862143,3.09593e-05,-0.07171736,0.8349279,1.9123431
2856,-0.06875871,3.1964933e-05,-0.071955204,0.834396,1.9112777
2857,-0.069015756,3.3311106e-05,-0.072346866,0.8335438,1.9096236
2858,-0.069302164,3.579302e-05,-0.07288147,0.8323927,1.9074124
2859,-0.06957428,3.7996728e-05,-0.07337395,0.83133006,1.9053658
2860,-0.06970559,3.957633e-05,-0.07366322,0.83069116,1.9041039
2861,-0.06926827,3.9667877e-05,-0.07323506,0.83154863,1.905601
2862,-0.06868003,3.9084407e-05,-0.07258847,0.8328658,1.9079491
2863,-0.068411425,3.8891994e-05,-0.07230063,0.8334312,1.908903
2864,-0.06866802,3.9693598e-05,-0.07263738,0.8326887,1.9074445
2865,-0.06955738,4.196367e-05,-0.07375375,0.8303177,1.9029795
2866,-0.07006766,4.1764863e-05,-0.07424414,0.82925636,1.9009253
2867,-0.07007899,4.0108127e-05,-0.0740898,0.82953864,1.9013486
2868,-0.06969931,3.7815993e-05,-0.07348091,0.8307702,1.9035237
2869,-0.069211274,3.5150133e-05,-0.07272629,0.83230996,1.9062623
2870,-0.06903976,3.4240835e-05,-0.07246385,0.83282185,1.9071023
2871,-0.06926921,3.4568595e-05,-0.07272607,0.8322379,1.9059354
2872,-0.07007951,3.703277e-05,-0.07378279,0.82999295,1.9017066
2873,-0.070812665,3.9684397e-05,-0.074781105,0.8278741,1.8977091
2874,-0.07100638,4.113801e-05,-0.07512018,0.82713246,1.8962573
2875,-0.07061353,4.0022485e-05,-0.074615784,0.82814664,1.8980505
2876,-0.07001653,3.7852104e-05,-0.07380174,0.82980925,1.9010336
2877,-0.069564,3.623298e-05,-0.0731873,0.8310565,1.9032398
2878,-0.069662176,3.709373e-05,-0.07337155,0.8306309,1.9023588
2879,-0.07005407,3.97631e-05,-0.07403038,0.82921207,1.899645
2880,-0.07035721,4.28617e-05,-0.07464338,0.82788914,1.8971012
2881,-0.07053437,4.510323e-05,-0.07504469,0.82700574,1.8953563
2882,-0.07022049,4.5644043e-05,-0.0747849,0.8275025,1.8961604
2883,-0.06962519,4.4458666e-05,-0.07407106,0.82894814,1.8987209
2884,-0.06929119,4.397374e-05,-0.07368857,0.82970333,1.9000126
2885,-0.06940875,4.4787947e-05,-0.07388755,0.8292409,1.8990567
2886,-0.06995781,4.8149635e-05,-0.07477277,0.8273444,1.8954592
2887,-0.07061639,5.2084946e-05,-0.07582488,0.8251025,1.8912159
2888,-0.070806585,5.4735614e-05,-0.07628015,0.82411015,1.8892828
2889,-0.07028805,5.4558925e-05,-0.07574394,0.82518667,1.8911774
2890,-0.06947901,5.182545e-05,-0.07466155,0.82740647,1.895172
2891,-0.06896196,5.1093655e-05,-0.074071325,0.82859945,1.8972652
2892,-0.06912154,5.332118e-05,-0.07445366,0.8277577,1.8956137
2893,-0.06981387,5.695595e-05,-0.075509466,0.82551074,1.8913816
2894,-0.07074452,6.03551e-05,-0.07678003,0.82281625,1.8863096
2895,-0.071171425,6.0296305e-05,-0.07720105,0.8218959,1.8845114
2896,-0.07100238,5.680401e-05,-0.076682776,0.8229317,1.8863239
2897,-0.070644684,5.247713e-05,-0.075892396,0.8245369,1.8891817
2898,-0.070569366,4.9170994e-05,-0.07548647,0.8253409,1.8905593
2899,-0.07080804,4.7125086e-05,-0.075520545,0.82522327,1.8902322
2900,-0.07139983,4.6422312e-05,-0.07604206,0.8240857,1.8880244
2901,-0.07182183,4.6135432e-05,-0.07643537,0.8232167,1.8863081
2902,-0.07208476,4.5624918e-05,-0.07664725,0.82272696,1.8852931
2903,-0.0724531,4.6559067e-05,-0.077109,0.82171494,1.8833097
2904,-0.07245045,4.606906e-05,-0.077057354,0.8217753,1.8833091
2905,-0.07222666,4.4571607e-05,-0.07668382,0.82250845,1.884551
2906,-0.07195449,4.2950523e-05,-0.07624954,0.8233694,1.8860283
2907,-0.07195339,4.2042666e-05,-0.07615766,0.82351255,1.886176
2908,-0.07242401,4.3350083e-05,-0.07675902,0.82220733,1.8836544
2909,-0.0726822,4.3756227e-05,-0.07705782,0.82153505,1.8823047
2910,-0.072891146,4.4076372e-05,-0.07729878,0.8209831,1.8811779
2911,-0.07292996,4.3775744e-05,-0.07730754,0.8209142,1.8809403
2912,-0.072813936,4.3687254e-05,-0.07718266,0.82112473,1.8812186
2913,-0.07252844,4.3497374e-05,-0.076878175,0.8217101,1.8821852
2914,-0.07264378,4.5292367e-05,-0.07717302,0.82104266,1.8808419
2915,-0.07283813,4.763835e-05,-0.07760196,0.8200959,1.8789794
2916,-0.07263106,4.8852402e-05,-0.0775163,0.8202237,1.8790989
2917,-0.072413,5.0214898e-05,-0.07743449,0.820342,1.8791956
2918,-0.07254724,5.3289412e-05,-0.07787618,0.81936806,1.8772837
2919,-0.07266294,5.787322e-05,-0.07845026,0.81811947,1.8748657
2920,-0.07256324,6.137533e-05,-0.07870077,0.817549,1.8737069
2921,-0.07235045,6.434046e-05,-0.078784496,0.8173298,1.873206
2922,-0.07192435,6.5548746e-05,-0.07847922,0.8179211,1.8741997
2923,-0.071439914,6.645329e-05,-0.07808524,0.81869894,1.8755392
2924,-0.071236,6.7363544e-05,-0.07797235,0.8188887,1.875786
2925,-0.07107167,6.8764755e-05,-0.077948146,0.8188906,1.8756807
2926,-0.071061745,7.044978e-05,-0.078106724,0.818506,1.8748517
2927,-0.07138524,7.356883e-05,-0.078742124,0.8171263,1.8721874
2928,-0.07185464,7.691271e-05,-0.079545915,0.81539565,1.8688724
2929,-0.07202241,7.790147e-05,-0.07981256,0.8147849,1.8676186
2930,-0.07200049,7.6535754e-05,-0.07965406,0.81506044,1.868002
2931,-0.07173713,7.29836e-05,-0.07903549,0.8162945,1.8701515
2932,-0.07174457,7.008679e-05,-0.07875325,0.816828,1.871008
2933,-0.07173081,6.6636116e-05,-0.07839442,0.8175245,1.8721689
2934,-0.07214444,6.665728e-05,-0.07881017,0.8166037,1.8703588
2935,-0.07266927,6.78529e-05,-0.079454556,0.81520575,1.8676679
2936,-0.07329107,6.9958856e-05,-0.08028696,0.8134184,1.8642573
2937,-0.073579796,7.032151e-05,-0.080611944,0.81268996,1.8628014
2938,-0.07361082,6.991898e-05,-0.08060272,0.8126552,1.8626192
2939,-0.073256746,6.845396e-05,-0.080102146,0.8136467,1.864331
2940,-0.07298336,6.809837e-05,-0.0797932,0.8142409,1.8653096
2941,-0.07287809,6.707864e-05,-0.079585955,0.81462204,1.8658936
2942,-0.072868824,6.706058e-05,-0.07957488,0.8145929,1.8657217
2943,-0.07321744,6.857163e-05,-0.0800746,0.81349665,1.8635881
2944,-0.07389581,7.125679e-05,-0.08102149,0.8114658,1.8597229
2945,-0.074381396,7.293295e-05,-0.08167469,0.8100472,1.8569816
2946,-0.07446778,7.347403e-05,-0.08181518,0.8096948,1.8562043
2947,-0.07402951,7.1314666e-05,-0.08116098,0.8110002,1.8584914
2948,-0.07348325,6.954294e-05,-0.08043755,0.81245357,1.8610474
2949,-0.073409066,7.038625e-05,-0.08044769,0.81237745,1.8607863
2950,-0.07367154,7.2441806e-05,-0.08091572,0.811344,1.8587621
2951,-0.07394989,7.396789e-05,-0.081346676,0.81038964,1.856884
2952,-0.074324004,7.6218006e-05,-0.08194581,0.8090857,1.8543618
2953,-0.07429959,7.705731e-05,-0.08200532,0.8089048,1.8539076
2954,-0.07415696,7.87632e-05,-0.082033284,0.8087888,1.8535703
2955,-0.07370229,7.834586e-05,-0.081536874,0.80976766,1.8552508
2956,-0.073631994,8.003041e-05,-0.081635036,0.809505,1.8546404
2957,-0.073595665,8.233103e-05,-0.081828766,0.8090418,1.8536588
2958,-0.073762834,8.42072e-05,-0.082183555,0.8082385,1.8520375
2959,-0.073877074,8.485439e-05,-0.08236251,0.807803,1.8511021
2960,-0.07385956,8.4356856e-05,-0.08229525,0.80787987,1.8511071
2961,-0.07368333,8.32386e-05,-0.08200719,0.8084209,1.8519737
2962,-0.07347089,8.273227e-05,-0.08174412,0.8089144,1.852761
2963,-0.07368416,8.337379e-05,-0.08202154,0.8082776,1.8514687
2964,-0.07433202,8.781141e-05,-0.08311316,0.80594563,1.8470526
2965,-0.07468182,8.972636e-05,-0.083654456,0.8047627,1.8447484
2966,-0.07467324,8.8447334e-05,-0.083517976,0.80499053,1.8450501
2967,-0.0743203,8.5056294e-05,-0.08282593,0.8063785,1.8474934
2968,-0.074060895,8.134885e-05,-0.08219578,0.80763686,1.8496876
2969,-0.07428254,8.04875e-05,-0.08233129,0.8072952,1.8489317
2970,-0.07465258,8.056158e-05,-0.08270874,0.8064511,1.8472605
2971,-0.07518197,8.232968e-05,-0.083414935,0.80492175,1.844324
2972,-0.07557581,8.388726e-05,-0.08396454,0.8037217,1.8419969
2973,-0.075959444,8.512117e-05,-0.08447156,0.8026102,1.8398253
2974,-0.07595051,8.384304e-05,-0.08433481,0.80284,1.8401304
2975,-0.07553847,8.097673e-05,-0.08363614,0.80424345,1.8425994
2976,-0.07522814,7.891536e-05,-0.083119676,0.8052665,1.8443639
2977,-0.07517547,7.921162e-05,-0.08309663,0.8052566,1.8442217
2978,-0.075650506,8.2654224e-05,-0.08391593,0.80348855,1.8408393
2979,-0.076043695,8.618223e-05,-0.084661916,0.8018736,1.8377297
2980,-0.076154396,8.729468e-05,-0.08488386,0.80134654,1.836621
2981,-0.07592946,8.535643e-05,-0.08446511,0.8021515,1.8379642
2982,-0.075494535,8.217534e-05,-0.08371207,0.8036579,1.8406029
2983,-0.07548518,8.1467704e-05,-0.08363195,0.8037609,1.8406634
2984,-0.07584893,8.419735e-05,-0.08426867,0.80236596,1.8379654
2985,-0.07611537,8.747827e-05,-0.0848632,0.80106086,1.8354322
2986,-0.076212026,9.01588e-05,-0.08522791,0.8002318,1.8337661
2987,-0.07587003,9.24208e-05,-0.08511211,0.8004032,1.8339417
2988,-0.075425245,9.533425e-05,-0.08495867,0.80065435,1.834265
2989,-0.07504919,9.9571414e-05,-0.085006334,0.8004863,1.8338146
2990,-0.07481838,0.00010440284,-0.08525866,0.7998959,1.8325924
2991,-0.07457311,0.00010976142,-0.08554925,0.79923046,1.8312359
2992,-0.07442056,0.000115200986,-0.08594066,0.7983578,1.829501
2993,-0.074264675,0.00011930375,-0.08619505,0.7977707,1.8283013
2994,-0.07399577,0.00011966796,-0.085962564,0.7981943,1.8289603
2995,-0.07381591,0.000119685894,-0.0857845,0.7984995,1.8293937
2996,-0.074197166,0.00011943758,-0.08614092,0.79768616,1.8277644
2997,-0.07464563,0.00011764808,-0.08641044,0.79705316,1.826465
2998,-0.07523285,0.00011542821,-0.08677567,0.796219,1.8247827
2999,-0.07580041,0.00011421852,-0.08722226,0.79521435,1.8227789
3000,-0.07594593,0.000110894915,-0.08703542,0.7955296,1.8232071
3001,-0.07603354,0.00010835499,-0.08686904,0.7958008,1.8235538
3002,-0.07599564,0.00010541474,-0.086537115,0.7964137,1.8245187
3003,-0.07620878,0.00010534132,-0.08674291,0.7959035,1.8234065
3004,-0.07645713,0.00010676291,-0.08713342,0.7950098,1.8215923
3005,-0.07673839,0.000108587155,-0.0875971,0.79396534,1.8195012
3006,-0.076908626,0.000110960835,-0.08800471,0.7930416,1.8176513
3007,-0.076811075,0.00011312548,-0.08812362,0.79271615,1.8169017
3008,-0.07645388,0.000111965164,-0.087650396,0.7936216,1.8184199
3009,-0.07613048,0.00011133881,-0.08726436,0.7943509,1.819622
3010,-0.07594621,0.00011108644,-0.087054856,0.7947137,1.8201528
3011,-0.076250136,0.00011440588,-0.087690726,0.7933153,1.8174458
3012,-0.07667403,0.00011992271,-0.0886663,0.7912084,1.8134196
3013,-0.07680599,0.00012420329,-0.08922631,0.7899715,1.810998
3014,-0.07651581,0.00012615991,-0.0891318,0.79009485,1.8110818
3015,-0.07595585,0.00012362671,-0.08831853,0.79171306,1.8139133
3016,-0.075482905,0.00012070923,-0.08755383,0.7932349,1.8165594
3017,-0.075604215,0.000121081146,-0.08771233,0.7928259,1.8156431
3018,-0.076216266,0.00012252969,-0.08846924,0.7911688,1.8124329
3019,-0.07684356,0.0001231414,-0.0891577,0.78965056,1.8094646
3020,-0.07741195,0.000121801706,-0.08959212,0.7886622,1.8074774
3021,-0.077959634,0.0001182433,-0.08978397,0.7881771,1.8064259
3022,-0.07833739,0.000112685,-0.08960589,0.7884627,1.8067988
3023,-0.07842915,0.00010654747,-0.089083895,0.7894625,1.8084782
3024,-0.07861197,0.00010046945,-0.088658914,0.790263,1.8097891
3025,-0.07899551,9.7025346e-05,-0.088698044,0.79009545,1.8093154
3026,-0.07960021,9.874048e-05,-0.08947425,0.7883892,1.8060113
3027,-0.080069944,0.000103423095,-0.09041225,0.78635055,1.8020939
3028,-0.08029831,0.00010751962,-0.091050275,0.784941,1.7993352
3029,-0.07989635,0.00010811779,-0.09070813,0.78556854,1.8003292
3030,-0.07947831,0.00010718181,-0.09019649,0.7865491,1.8019654
3031,-0.079304084,0.00010847197,-0.09015128,0.78656423,1.8018318
3032,-0.07943189,0.00011041526,-0.09047341,0.78581697,1.8003074
3033,-0.080016136,0.000113025024,-0.09131864,0.7839739,1.7967657
3034,-0.08058114,0.00011107576,-0.09168872,0.7831195,1.7950504
3035,-0.08064033,0.000105730454,-0.091213375,0.78402126,1.796557
3036,-0.08067483,0.00010130791,-0.09080562,0.7847826,1.7977911
3037,-0.08074966,9.901519e-05,-0.09065118,0.78501725,1.7980516
3038,-0.081270285,9.875381e-05,-0.091145664,0.7838926,1.7957994
3039,-0.08161321,9.839194e-05,-0.091452405,0.78316134,1.7942646
3040,-0.08186675,9.908282e-05,-0.09177503,0.78240144,1.7926823
3041,-0.0822814,0.00010007075,-0.09228848,0.7812481,1.7903818
3042,-0.082614794,0.00010051815,-0.09266661,0.78037834,1.788617
3043,-0.082402565,9.750208e-05,-0.092152774,0.7813632,1.790277
3044,-0.0822259,9.371717e-05,-0.09159762,0.78243774,1.7921119
3045,-0.08230473,9.3665534e-05,-0.09167129,0.7822057,1.7915468
3046,-0.08243021,9.586955e-05,-0.09201717,0.78141016,1.7899516
3047,-0.08267667,0.000102309255,-0.0929076,0.77948385,1.7862755
3048,-0.08289513,0.00011005824,-0.093900956,0.77734506,1.7821946
3049,-0.08250525,0.000114216295,-0.09392688,0.77721536,1.7818172
3050,-0.08183709,0.00011451429,-0.09328852,0.77846265,1.7839695
3051,-0.08112558,0.000114241455,-0.09254973,0.7799193,1.7864925
3052,-0.08103404,0.00011717403,-0.09275144,0.7794163,1.7854028
3053,-0.08112284,0.00011935324,-0.09305816,0.77868813,1.7838932
3054,-0.08140114,0.0001234432,-0.093745455,0.77716607,1.7809148
3055,-0.08142239,0.00012505468,-0.09392786,0.77669173,1.7798598
3056,-0.081322655,0.00012400043,-0.0937227,0.77702206,1.7802849
3057,-0.08137275,0.000121450685,-0.093517825,0.7773476,1.7807084
3058,-0.081667826,0.000119137796,-0.0935816,0.77711344,1.7800983
3059,-0.08200836,0.000118686716,-0.09387703,0.77639896,1.7786081
3060,-0.08213255,0.00011939166,-0.094071716,0.7758952,1.7775042
3061,-0.08240351,0.00012139617,-0.09454313,0.7748199,1.7753567
3062,-0.08239646,0.00012397654,-0.09479412,0.7742056,1.7740523
3063,-0.08238515,0.00012690245,-0.0950754,0.77353036,1.7726382
3064,-0.08215398,0.0001264302,-0.094797,0.7740145,1.7733514
3065,-0.08207037,0.0001268021,-0.09475058,0.77401584,1.7731785
3066,-0.082166374,0.00012676585,-0.094842955,0.77372366,1.7724619
3067,-0.08244094,0.00012814195,-0.09525514,0.7727666,1.7705305
3068,-0.08275405,0.00012606419,-0.09536047,0.7724445,1.7697594
3069,-0.08297472,0.00012477755,-0.09545247,0.7721525,1.769042
3070,-0.08298926,0.00012417638,-0.0954069,0.7721484,1.7688557
3071,-0.08306721,0.0001267578,-0.095742986,0.77135605,1.767223
3072,-0.08333994,0.00013029213,-0.09636915,0.76996154,1.7644788
3073,-0.08362283,0.00013136078,-0.0967589,0.76905817,1.7626365
3074,-0.08388635,0.00013076644,-0.09696299,0.768541,1.7615162
3075,-0.08405297,0.00012589293,-0.09664226,0.7691117,1.7624098
3076,-0.08425463,0.000120797326,-0.09633436,0.76965314,1.7632447
3077,-0.084429495,0.00011771145,-0.09620064,0.76983154,1.763401
3078,-0.08449356,0.000115934345,-0.096086994,0.7699717,1.7634864
3079,-0.084813826,0.00011709436,-0.09652326,0.76896197,1.7614493
3080,-0.08529692,0.00012079438,-0.09737636,0.7670847,1.7578133
3081,-0.08558093,0.00012248714,-0.09782965,0.76603776,1.7556968
3082,-0.08575059,0.00012135513,-0.0978861,0.7658133,1.7550819
3083,-0.08550595,0.000118126336,-0.09731858,0.7668861,1.7568564
3084,-0.08514002,0.00011445593,-0.09658562,0.7683036,1.7592607
3085,-0.08551127,0.00011668161,-0.09717943,0.76695246,1.7565761
3086,-0.08608617,0.00012005819,-0.09809199,0.76493716,1.7526735
3087,-0.08668551,0.00012217861,-0.09890337,0.7631332,1.749163
3088,-0.08679903,0.00012262208,-0.09906124,0.7626905,1.7481548
3089,-0.08662899,0.00012042257,-0.09867124,0.763383,1.749233
3090,-0.08629893,0.00011616678,-0.097915605,0.764835,1.7517023
3091,-0.08639165,0.00011559445,-0.09795109,0.7646424,1.7511473
3092,-0.086949036,0.00012026237,-0.09897527,0.7623906,1.7468065
3093,-0.08734766,0.00012412525,-0.09976018,0.76063997,1.743383
3094,-0.08747003,0.00012242547,-0.09971258,0.7606094,1.7431107
3095,-0.087657355,0.00012102475,-0.09975983,0.76038647,1.7424867
3096,-0.0874132,0.00011933761,-0.09934696,0.76112235,1.7436279
3097,-0.08728282,0.00011965296,-0.09924812,0.7612123,1.7435883
3098,-0.08751745,0.00012187342,-0.09970479,0.76014584,1.7414262
3099,-0.08770829,0.00012562757,-0.100271046,0.75885695,1.738857
3100,-0.0878647,0.00012832419,-0.100697115,0.7578617,1.7368412
3101,-0.08801577,0.00012880302,-0.100896075,0.7573298,1.735671
3102,-0.088238634,0.00012551568,-0.1007902,0.7574308,1.7356733
3103,-0.088638015,0.0001227145,-0.100909464,0.7570693,1.7348266
3104,-0.08927738,0.00012044383,-0.101321764,0.75609624,1.7328414
3105,-0.089862786,0.00011738704,-0.10160149,0.7553958,1.7313474
3106,-0.08999175,0.000113610666,-0.10135282,0.7557952,1.7318696
3107,-0.09012552,0.000110648376,-0.10119036,0.75601524,1.7320609
3108,-0.09041753,0.0001070865,-0.10112618,0.75602525,1.7318621
3109,-0.090976335,0.000106185085,-0.10159484,0.754928,1.7296436
3110,-0.0917038,0.00010394171,-0.10209797,0.7537547,1.7272869
3111,-0.09219643,0.00010106658,-0.10230309,0.7532058,1.7260871
3112,-0.09237802,9.8628574e-05,-0.102240875,0.7532109,1.7258946
3113,-0.09247929,9.754446e-05,-0.10223373,0.7531,1.7254816
3114,-0.092753015,9.87082e-05,-0.102623835,0.7521649,1.7235478
3115,-0.092988916,0.00010174483,-0.1031634,0.7509224,1.721049
3116,-0.09312596,0.00010390708,-0.10351667,0.75006753,1.719265
3117,-0.09290781,0.00010613842,-0.10352165,0.7499331,1.7188115
3118,-0.09223165,0.000106611464,-0.1028928,0.7511169,1.7207845
3119,-0.09178389,0.000106149164,-0.102398805,0.7520223,1.7222531
3120,-0.091826715,0.00010810912,-0.102637626,0.7514078,1.72094
3121,-0.09235551,0.0001123995,-0.103595465,0.74929744,1.7168783
3122,-0.09280664,0.00011869646,-0.104676284,0.74693877,1.7123622
3123,-0.092918865,0.00012274223,-0.105193086,0.7457453,1.7099742
3124,-0.09263177,0.00012372945,-0.10500472,0.7460119,1.7102596
3125,-0.0919792,0.00012217432,-0.10419663,0.7475641,1.7128978
3126,-0.09148808,0.00012123762,-0.10361184,0.74864954,1.7146634
3127,-0.09169498,0.00012364592,-0.10405957,0.7475865,1.7124854
3128,-0.0921975,0.00012406151,-0.10460365,0.7463206,1.7099499
3129,-0.09306795,0.00012571242,-0.1056392,0.7440396,1.7055632
3130,-0.09379115,0.00012176619,-0.10596777,0.7432229,1.7038617
3131,-0.09413237,0.00011449292,-0.10558166,0.7438867,1.7048764
3132,-0.09417254,0.000107472035,-0.10491974,0.74512863,1.7069439
3133,-0.09448391,0.00010352799,-0.10483671,0.74516577,1.7067837
3134,-0.094926015,0.000102862854,-0.1052123,0.7442536,1.7048826
3135,-0.09555179,0.00010458868,-0.10601066,0.7424588,1.7013543
3136,-0.09579525,0.00010561066,-0.106356315,0.74160224,1.6995455
3137,-0.09601374,0.00010448599,-0.10646234,0.74124026,1.6986555
3138,-0.09607377,0.00010255901,-0.10632967,0.7413703,1.6986722
3139,-0.09578138,0.000100467354,-0.105828114,0.74226713,1.7000954
3140,-0.09559015,0.00010112261,-0.105702415,0.74239105,1.7001148
3141,-0.09573725,0.00010511356,-0.1062486,0.7411257,1.6975877
3142,-0.09611189,0.000111090834,-0.10722098,0.73897916,1.693443
3143,-0.09632748,0.00011672701,-0.10800018,0.73723775,1.6900394
3144,-0.09604517,0.000118323354,-0.10787751,0.73736763,1.6900814
3145,-0.09553244,0.00011898496,-0.107430935,0.7381706,1.691358
3146,-0.09532512,0.00011945321,-0.10727044,0.7383723,1.6915088
3147,-0.09526673,0.00012175106,-0.107441835,0.737886,1.6904002
3148,-0.095383875,0.000122050165,-0.107588895,0.7374477,1.6893826
3149,-0.095768094,0.00012416941,-0.10818504,0.7360808,1.6866671
3150,-0.09650198,0.00012425611,-0.10892759,0.73440164,1.6833805
3151,-0.09700631,0.0001230918,-0.10931549,0.73345965,1.681443
3152,-0.09689404,0.000118080345,-0.10870207,0.7345926,1.6833193
3153,-0.096600965,0.000111647205,-0.10776568,0.7363939,1.6864022
3154,-0.09682923,0.00010811934,-0.10764116,0.7365088,1.6863825
3155,-0.09766833,0.00010915248,-0.10858358,0.73440295,1.6822937
3156,-0.098810636,0.00010996415,-0.10980705,0.73171246,1.6771239
3157,-0.09931707,0.000108710796,-0.11018815,0.7307682,1.6751529
3158,-0.0993137,0.000104065715,-0.10972027,0.7315757,1.6763924
3159,-0.09903193,0.000100330886,-0.10906502,0.7327735,1.6783369
3160,-0.09923924,9.892951e-05,-0.109132186,0.7324665,1.6775119
3161,-0.09990691,9.904544e-05,-0.10981145,0.73088145,1.6743453
3162,-0.10067043,0.00010034403,-0.11070483,0.728859,1.6703879
3163,-0.10119212,0.00010115528,-0.11130764,0.7274397,1.6675318
3164,-0.10093957,0.00010077288,-0.11101686,0.727878,1.6680909
3165,-0.100640774,9.982316e-05,-0.11062309,0.72853607,1.6690536
3166,-0.10042358,0.00010126262,-0.110549845,0.72853416,1.6688099
3167,-0.10007734,0.00010232523,-0.11030986,0.7288804,1.6692016
3168,-0.100387774,0.00010637435,-0.11102521,0.72724795,1.6659838
3169,-0.1008159,0.00010957229,-0.111773126,0.72554487,1.6626323
3170,-0.10099239,0.00010853716,-0.111846104,0.7252395,1.6618581
3171,-0.10092582,0.00010736794,-0.11166261,0.7254608,1.6620401
3172,-0.10113468,0.00010750355,-0.11188503,0.7248356,1.660655
3173,-0.10118264,0.000108491215,-0.11203176,0.72436696,1.6595441
3174,-0.10129283,0.00011062612,-0.11235545,0.7235302,1.6577553
3175,-0.10155536,0.00011348967,-0.112904325,0.72223294,1.6551131
3176,-0.10184193,0.00011480692,-0.113322616,0.7212089,1.6529832
3177,-0.10201439,0.00011114738,-0.11312913,0.7214478,1.6531885
3178,-0.102100745,0.00010624682,-0.11272543,0.72212416,1.6542016
3179,-0.10225783,0.00010223361,-0.11248119,0.7224711,1.6546154
3180,-0.10273436,9.979785e-05,-0.11271414,0.7218278,1.653212
3181,-0.10316776,9.834405e-05,-0.11300216,0.7210773,1.6516244
3182,-0.10344291,9.966362e-05,-0.11340927,0.72008866,1.6496062
3183,-0.10397712,0.00010370242,-0.11434736,0.71799725,1.6455524
3184,-0.10401381,0.00010805892,-0.1148197,0.7168706,1.6432503
3185,-0.10341911,0.00010898845,-0.11431795,0.7177574,1.6446481
3186,-0.10308595,0.00010743465,-0.11382942,0.7186204,1.6460046
3187,-0.103182696,0.00010725341,-0.11390804,0.7183041,1.6451994
3188,-0.10386481,0.000108426655,-0.11470748,0.716492,1.6416641
3189,-0.104642436,0.00010926834,-0.11556927,0.71454144,1.6378578
3190,-0.10500785,0.00010661577,-0.11566943,0.71415573,1.6369009
3191,-0.105091244,0.00010170215,-0.11526146,0.7148219,1.6378677
3192,-0.10516304,9.73647e-05,-0.11489951,0.71539336,1.6386539
3193,-0.105592296,9.4948795e-05,-0.115087174,0.71482325,1.6373407
3194,-0.10603878,9.252999e-05,-0.115291774,0.7142133,1.6359501
3195,-0.10669774,9.378989e-05,-0.11607672,0.7124041,1.6323664
3196,-0.10687449,9.64239e-05,-0.11651688,0.7113148,1.6301119
3197,-0.10669853,9.856731e-05,-0.11655526,0.711062,1.6294012
3198,-0.10664357,0.00010176618,-0.11682019,0.71034473,1.6278452
3199,-0.10653828,0.000103417944,-0.116880074,0.71005297,1.6270679
3200,-0.10637494,0.000105299725,-0.116904914,0.70984536,1.6264652
3201,-0.10610761,0.00010513679,-0.116621286,0.71026915,1.6270173
3202,-0.106338695,0.00010550166,-0.11688886,0.70954984,1.6254767
3203,-0.10685076,0.00010567499,-0.11741826,0.70828074,1.6229212
3204,-0.10744985,0.000107161446,-0.118166,0.70656824,1.619554
3205,-0.107673764,0.000106492414,-0.118323006,0.7060719,1.6184032
3206,-0.10771124,0.000103223465,-0.11803359,0.70648926,1.6189017
3207,-0.10811851,0.00010034999,-0.11815351,0.70605546,1.6178356
3208,-0.10871574,9.716601e-05,-0.11843234,0.7052875,1.616157
3209,-0.109466195,9.372467e-05,-0.11883866,0.70424634,1.6139697
3210,-0.11030848,8.966314e-05,-0.119274795,0.703139,1.611669
3211,-0.11070235,8.4491854e-05,-0.11915153,0.7031802,1.6114639
3212,-0.1111609,7.815684e-05,-0.11897658,0.70331526,1.611423
3213,-0.11152166,7.2340124e-05,-0.118755676,0.70354295,1.6115406
3214,-0.1120826,7.218685e-05,-0.11930129,0.7021911,1.608759
3215,-0.112560555,7.3108924e-05,-0.119871445,0.70079017,1.60589
3216,-0.11277436,7.687168e-05,-0.12046152,0.69936866,1.6029978
3217,-0.112529024,8.068815e-05,-0.12059784,0.6988982,1.601864
3218,-0.11227783,8.312145e-05,-0.12058997,0.6987364,1.601313
3219,-0.11208325,8.277267e-05,-0.120360516,0.6990214,1.6015894
3220,-0.11196231,8.2474144e-05,-0.12020972,0.69914556,1.6015646
3221,-0.11208314,8.272902e-05,-0.12035604,0.6986595,1.6004434
3222,-0.11253928,8.341788e-05,-0.120881066,0.6973803,1.5978566
3223,-0.11290965,8.4047286e-05,-0.121314384,0.6962925,1.5956106
3224,-0.11302402,8.407488e-05,-0.12143151,0.6958587,1.5945525
3225,-0.112960994,8.5407366e-05,-0.12150173,0.6955176,1.5936513
3226,-0.11331186,8.670925e-05,-0.12198278,0.6943232,1.5911728
3227,-0.113593,8.69881e-05,-0.1222918,0.693488,1.589347
3228,-0.113918655,8.459599e-05,-0.12237825,0.69311124,1.5883763
3229,-0.11425449,7.972224e-05,-0.122226715,0.6932132,1.5882882
3230,-0.11492972,7.364733e-05,-0.122294456,0.69285065,1.5873582
3231,-0.115927115,6.997606e-05,-0.12292472,0.6913313,1.5843127
3232,-0.11665725,6.6023735e-05,-0.12325963,0.69042355,1.582388
3233,-0.1167619,6.298886e-05,-0.123060785,0.6906241,1.5824885
3234,-0.116741,6.1613944e-05,-0.12290239,0.6907515,1.582457
3235,-0.116821,6.2251645e-05,-0.12304616,0.6902661,1.5813088
3236,-0.11686886,6.6153836e-05,-0.12348425,0.68918395,1.5790664
3237,-0.11722507,7.10195e-05,-0.12432703,0.6872616,1.5752723
3238,-0.1172999,7.403044e-05,-0.124702945,0.6862995,1.5732507
3239,-0.11711389,7.239235e-05,-0.124353126,0.6868205,1.573961
3240,-0.11678806,6.859853e-05,-0.12364791,0.68807393,1.5760134
3241,-0.11701914,6.530335e-05,-0.123549476,0.688064,1.5757402
3242,-0.118053384,6.693666e-05,-0.12474705,0.685383,1.5705829
3243,-0.11863329,6.806665e-05,-0.12543996,0.6837408,1.5672956
3244,-0.11848169,7.1296796e-05,-0.12561136,0.6831837,1.5659841
3245,-0.11805554,7.398455e-05,-0.125454,0.68330264,1.5658973
3246,-0.117757656,7.660591e-05,-0.12541825,0.6831828,1.5653968
3247,-0.117796175,7.799988e-05,-0.12559617,0.6826122,1.5640903
3248,-0.11830976,7.884627e-05,-0.12619439,0.68117756,1.5612135
3249,-0.118745975,7.616858e-05,-0.12636283,0.6806241,1.5599527
3250,-0.119170055,7.159278e-05,-0.12632933,0.6804805,1.5594372
3251,-0.11968553,6.715164e-05,-0.1264007,0.68010724,1.5584888
3252,-0.12013539,6.3972846e-05,-0.12653267,0.67961043,1.5573013
3253,-0.1207719,6.426661e-05,-0.12719856,0.67800754,1.5540627
3254,-0.120999254,6.3938285e-05,-0.12739308,0.6773773,1.5526011
3255,-0.120788366,6.10992e-05,-0.12689829,0.67815924,1.5537347
3256,-0.12075472,5.9589558e-05,-0.12671368,0.678309,1.5537157
3257,-0.12085217,6.057618e-05,-0.12690979,0.67767894,1.5522777
3258,-0.12153108,6.387182e-05,-0.12791826,0.6753641,1.5477535
3259,-0.12200783,6.870298e-05,-0.12887813,0.67315966,1.5434308
3260,-0.12185057,7.1118244e-05,-0.1289624,0.6727582,1.5424068
3261,-0.12130282,7.084631e-05,-0.12838745,0.6737196,1.5438856
3262,-0.120898016,6.9763315e-05,-0.12787434,0.6745412,1.5450823
3263,-0.12083872,7.026879e-05,-0.1278656,0.67431754,1.5443691
3264,-0.12159018,7.388666e-05,-0.12897885,0.6717701,1.539402
3265,-0.12226905,7.563475e-05,-0.12983252,0.6697557,1.5354062
3266,-0.1228151,7.551376e-05,-0.13036647,0.6684103,1.5326419
3267,-0.12253461,7.125e-05,-0.12965961,0.669624,1.5345757
3268,-0.12226925,6.683624e-05,-0.12895288,0.67084396,1.5365092
3269,-0.12262729,6.342411e-05,-0.1289697,0.6705665,1.5357085
3270,-0.1236118,6.322016e-05,-0.12993382,0.66833144,1.5313295
3271,-0.12484139,6.256878e-05,-0.13109827,0.6656818,1.5261744
3272,-0.12543747,6.139821e-05,-0.13157728,0.66446644,1.5236588
3273,-0.1256654,5.7738176e-05,-0.13143921,0.6645273,1.5234889
3274,-0.12598808,5.3604897e-05,-0.13134857,0.6644821,1.5231127
3275,-0.12597194,4.643551e-05,-0.13061549,0.6657482,1.5251327
3276,-0.12640738,4.2048272e-05,-0.13061221,0.6655027,1.524379
3277,-0.12748937,3.9955205e-05,-0.1314849,0.6634643,1.5203652
3278,-0.12851611,3.8768867e-05,-0.13239299,0.661364,1.5162492
3279,-0.12915964,3.7314774e-05,-0.13289112,0.66011477,1.5136898
3280,-0.12845743,3.5399178e-05,-0.13199735,0.661732,1.5163767
3281,-0.1276185,3.4477016e-05,-0.1310662,0.66341233,1.5191344
3282,-0.12735204,3.5577603e-05,-0.1309098,0.6634861,1.5189606
3283,-0.12810734,4.0337585e-05,-0.1321411,0.6606765,1.513507
3284,-0.12882696,4.6110337e-05,-0.13343799,0.6577412,1.5078238
3285,-0.12891257,5.09872e-05,-0.13401128,0.6563192,1.5049419
3286,-0.1280581,5.3128977e-05,-0.13337101,0.65740174,1.5066547
3287,-0.12739936,5.2940155e-05,-0.13269337,0.65855837,1.5084846
3288,-0.12763011,5.4330885e-05,-0.1330632,0.6575515,1.5063599
3289,-0.1282061,5.7397414e-05,-0.13394585,0.655473,1.5022486
3290,-0.12852155,6.0149447e-05,-0.13453649,0.65399474,1.4992073
3291,-0.12869889,6.0284736e-05,-0.13472736,0.65333915,1.4976603
3292,-0.1286271,5.7360616e-05,-0.13436317,0.6538283,1.498218
3293,-0.1291874,5.0685463e-05,-0.13425595,0.65377873,1.4978256
3294,-0.13014145,4.4730125e-05,-0.13461447,0.6527419,1.4956183
3295,-0.13113905,4.0159106e-05,-0.13515496,0.6513422,1.4927623
3296,-0.13180563,3.641709e-05,-0.13544734,0.650458,1.4908378
3297,-0.13212973,3.3728662e-05,-0.13550259,0.65005916,1.4897829
3298,-0.13222234,3.2627995e-05,-0.13548514,0.64983016,1.4890432
3299,-0.13250862,3.2929147e-05,-0.13580154,0.64892685,1.4870756
3300,-0.13264145,3.340526e-05,-0.13598198,0.6483164,1.4856657
3301,-0.13254093,3.4174947e-05,-0.13595842,0.64813465,1.485047
3302,-0.13223983,3.4221306e-05,-0.13566196,0.6484983,1.4854169
3303,-0.13281743,3.6534082e-05,-0.13647084,0.64657736,1.4816166
3304,-0.13324788,3.8307084e-05,-0.13707858,0.645055,1.4785284
3305,-0.13363868,3.8837556e-05,-0.13752243,0.6438579,1.4760219
3306,-0.13354558,3.7217258e-05,-0.1372673,0.6440805,1.4760886
3307,-0.13354777,3.6813828e-05,-0.13722914,0.64386505,1.4753498
3308,-0.13379724,3.697566e-05,-0.1374948,0.6430103,1.4734317
3309,-0.13389817,3.6576246e-05,-0.1375558,0.6425726,1.4722743
3310,-0.1344944,3.7068505e-05,-0.13820125,0.64095646,1.4690021
3311,-0.13464996,3.8500082e-05,-0.13849998,0.6400776,1.4670979
3312,-0.13461211,4.0854644e-05,-0.13869758,0.6394288,1.4656283
3313,-0.13449377,4.2631582e-05,-0.13875693,0.6390668,1.4646788
3314,-0.13436386,4.2080163e-05,-0.13857187,0.6391918,1.4646115
3315,-0.1346318,4.179376e-05,-0.13881117,0.63844144,1.4629406
3316,-0.13557787,4.090533e-05,-0.1396684,0.6364159,1.4589503
3317,-0.13603422,3.8855018e-05,-0.13991973,0.6356276,1.4572022
3318,-0.1361484,3.562259e-05,-0.13971065,0.6357853,1.457176
3319,-0.13624276,3.1149295e-05,-0.13935769,0.63621974,1.4576474
3320,-0.13664685,2.8121129e-05,-0.13945897,0.6357229,1.4564192
3321,-0.13750318,2.5483276e-05,-0.1400515,0.6342122,1.4533545
3322,-0.13840228,2.2657288e-05,-0.140668,0.63264567,1.4501792
3323,-0.1387899,1.9986546e-05,-0.14078856,0.6320956,1.4488453
3324,-0.13857654,1.8337674e-05,-0.1404103,0.63257146,1.4493718
3325,-0.13872379,1.9023162e-05,-0.1406261,0.63182443,1.4476454
3326,-0.13908617,2.0951757e-05,-0.14118135,0.6303948,1.444695
3327,-0.13927332,2.3316981e-05,-0.14160502,0.6292383,1.442247
3328,-0.13902013,2.4572788e-05,-0.1414774,0.62921244,1.4418794
3329,-0.13897993,2.5146346e-05,-0.14149456,0.6288849,1.4409701
3330,-0.13930462,2.6078866e-05,-0.1419125,0.6277453,1.4385922
3331,-0.13960582,2.7871509e-05,-0.14239298,0.62648046,1.4359721
3332,-0.13983913,2.9593726e-05,-0.1427985,0.6253571,1.4335907
3333,-0.14012587,3.0167812e-05,-0.14314266,0.62435037,1.4314111
3334,-0.14015993,2.8544358e-05,-0.14301437,0.62430125,1.4309839
3335,-0.14048702,2.653161e-05,-0.14314018,0.62373286,1.4296119
3336,-0.14131306,2.4485409e-05,-0.1437616,0.62213534,1.4263451
3337,-0.14188874,2.1606398e-05,-0.14404938,0.62122583,1.424338
3338,-0.14183842,1.7939385e-05,-0.14363235,0.62174225,1.4249138
3339,-0.14186607,1.5033317e-05,-0.1433694,0.62194574,1.4249191
3340,-0.14214478,1.245561e-05,-0.14339034,0.6215632,1.4238617
3341,-0.14276429,1.0945415e-05,-0.14385882,0.620258,1.4211273
3342,-0.14338477,9.701915e-06,-0.14435495,0.6188883,1.4182726
3343,-0.14363231,9.14618e-06,-0.14454693,0.6181623,1.4166032
3344,-0.14409783,9.941761e-06,-0.14509201,0.616752,1.413714
3345,-0.14396231,1.1169579e-05,-0.14507927,0.6165135,1.4129843
3346,-0.14360267,1.3063534e-05,-0.14490902,0.61663,1.4129263
3347,-0.14352687,1.5601086e-05,-0.14508697,0.6160092,1.4114965
3348,-0.14371453,1.7977147e-05,-0.14551225,0.6148569,1.4090743
3349,-0.14435965,2.0530331e-05,-0.14641269,0.61270666,1.4048065
3350,-0.1443787,2.1262562e-05,-0.14650497,0.6121924,1.403501
3351,-0.14391199,1.9875051e-05,-0.14589949,0.6130709,1.4047098
3352,-0.144037,1.7720673e-05,-0.14580905,0.612885,1.4040017
3353,-0.14488511,1.6048261e-05,-0.14648993,0.6111296,1.4004636
3354,-0.14608726,1.4638559e-05,-0.14755112,0.6085941,1.3954896
3355,-0.14644358,1.3248053e-05,-0.14776838,0.6077896,1.3936461
3356,-0.14629346,1.130104e-05,-0.14742357,0.6081619,1.3939644
3357,-0.14619437,1.0214232e-05,-0.1472158,0.6082618,1.3937787
3358,-0.14640783,1.0113993e-05,-0.14741923,0.6075588,1.3921568
3359,-0.14679886,1.02210915e-05,-0.14782098,0.6064571,1.3898336
3360,-0.14694674,9.561698e-06,-0.1479029,0.60601175,1.3887329
3361,-0.14727671,8.326142e-06,-0.14810933,0.6053102,1.3871936
3362,-0.1473869,7.0677083e-06,-0.14809367,0.6050403,1.3864021
3363,-0.14811179,7.263797e-06,-0.14883818,0.60320103,1.3827308
3364,-0.14880756,7.0885612e-06,-0.14951642,0.6014816,1.3792597
3365,-0.14872856,6.019326e-06,-0.1493305,0.60153574,1.3790259
3366,-0.14844057,5.3023186e-06,-0.1489708,0.6019401,1.379413
3367,-0.1481505,5.245513e-06,-0.14867505,0.6022067,1.3795176
3368,-0.14849065,6.047729e-06,-0.14909543,0.6010169,1.3769927
3369,-0.1491321,6.992798e-06,-0.14983138,0.59917873,1.3733014
3370,-0.14935921,8.154615e-06,-0.15017468,0.598159,1.3711205
3371,-0.14903769,9.188228e-06,-0.14995651,0.5983095,1.3710995
3372,-0.14869882,1.0332202e-05,-0.14973204,0.5984868,1.3711404
3373,-0.14878999,1.1789302e-05,-0.14996892,0.5977373,1.3695061
3374,-0.14949565,1.40099955e-05,-0.15089664,0.59556526,1.3652655
3375,-0.15023255,1.7247767e-05,-0.15195733,0.59311104,1.3604608
3376,-0.14970644,1.7984983e-05,-0.15150493,0.59373575,1.3612534
3377,-0.1489359,1.643572e-05,-0.15057947,0.5953062,1.36374
3378,-0.14911112,1.43202415e-05,-0.15054315,0.5950328,1.3628733
3379,-0.15044269,1.216451e-05,-0.15165915,0.5923804,1.3577083
3380,-0.15169334,9.355656e-06,-0.15262891,0.5900257,1.3530871
3381,-0.15229322,6.5166732e-06,-0.1529449,0.5890359,1.3509637
3382,-0.15209027,4.004846e-06,-0.15249075,0.58963054,1.3517325
3383,-0.15129504,2.2775632e-06,-0.15152279,0.59127665,1.3543886
3384,-0.15122677,1.6915685e-06,-0.15139593,0.59117484,1.3538325
3385,-0.15243246,2.366341e-06,-0.15266909,0.58820385,1.3480394
3386,-0.15363401,3.4325199e-06,-0.15397726,0.5851686,1.3420993
3387,-0.15391403,3.588411e-06,-0.15427287,0.58423376,1.340045
3388,-0.15296163,2.5557015e-06,-0.1532172,0.58605367,1.3430542
3389,-0.15200134,1.8373372e-06,-0.15218507,0.5878382,1.3459724
3390,-0.1523576,1.8674745e-06,-0.15254433,0.58675325,1.3436611
3391,-0.15396784,3.0040296e-06,-0.15426825,0.58288497,1.3362821
3392,-0.15496406,4.2147785e-06,-0.15538554,0.5802602,1.3311373
3393,-0.15481524,5.0339117e-06,-0.15531863,0.5800816,1.3304677
3394,-0.15360482,3.967063e-06,-0.15400153,0.582434,1.3344133
3395,-0.1529546,3.1237973e-06,-0.15326697,0.58356535,1.3360854
3396,-0.15358934,3.060596e-06,-0.1538954,0.5818754,1.3326187
3397,-0.15463309,2.4884482e-06,-0.15488194,0.5794354,1.3278035
3398,-0.15559947,2.12921e-06,-0.1558124,0.5771062,1.3231713
3399,-0.15622579,1.8703264e-06,-0.15641282,0.5754722,1.3198036
3400,-0.15542099,1.4090319e-06,-0.1555619,0.57682365,1.3218974
3401,-0.15476948,1.4910621e-06,-0.15491858,0.57782763,1.3233887
3402,-0.15480152,1.8887532e-06,-0.15499039,0.5773727,1.3222406
3403,-0.15543163,2.5790525e-06,-0.15568954,0.5756437,1.3187991
3404,-0.15640645,3.3252602e-06,-0.15673897,0.5731985,1.3140526
3405,-0.15721788,3.6453723e-06,-0.15758242,0.57117903,1.310069
3406,-0.15667854,2.7883127e-06,-0.15695737,0.57215625,1.3115431
3407,-0.1558552,1.9959868e-06,-0.1560548,0.5736916,1.3140042
3408,-0.15563062,1.4618029e-06,-0.1557768,0.5738986,1.3140123
3409,-0.1568893,1.5175992e-06,-0.15704106,0.5709239,1.3082341
3410,-0.1587858,1.6303858e-06,-0.15894884,0.5666296,1.3000321
3411,-0.15931194,9.368688e-07,-0.15940562,0.5652907,1.2972134
3412,-0.15788245,1.9094851e-07,-0.15790154,0.56795996,1.301713
3413,-0.15647624,5.4186877e-11,-0.15647624,0.5704986,1.3059547
3414,-0.15706238,2.5743907e-09,-0.15706263,0.5688989,1.3026787
3415,-0.15902013,3.7306478e-08,-0.15902385,0.56449264,1.2942982
3416,-0.16049132,2.3722681e-07,-0.16051504,0.56110877,1.28777
3417,-0.15953292,1.4466775e-07,-0.15954739,0.5627438,1.2904296
3418,-0.15780902,6.8099846e-09,-0.1578097,0.565961,1.2959471
3419,-0.15729748,7.911218e-09,-0.15729827,0.56664956,1.2968189
3420,-0.1591639,2.3958415e-07,-0.15918787,0.5623859,1.288692
3421,-0.16087201,6.851611e-07,-0.16094053,0.5584193,1.2810748
3422,-0.16162883,8.668067e-07,-0.16171551,0.5564633,1.2771245
3423,-0.16010524,2.5373268e-07,-0.16013062,0.55930567,1.2819533
3424,-0.15846987,2.1299059e-08,-0.158472,0.562316,1.2870269
3425,-0.159041,3.2350764e-09,-0.15904133,0.5607502,1.283809
3426,-0.16105427,1.9006908e-08,-0.16105618,0.5562075,1.2751794
3427,-0.16227326,3.2012635e-09,-0.16227357,0.5533341,1.2695899
3428,-0.16181073,1.0226809e-07,-0.16182095,0.5538825,1.2702583
3429,-0.160391,4.5849646e-07,-0.16043685,0.55635417,1.274403
3430,-0.1599938,7.592428e-07,-0.16006972,0.5567175,1.2746872
3431,-0.16106243,5.5001624e-07,-0.16111743,0.5541614,1.2696574
3432,-0.16224073,4.4754447e-07,-0.16228548,0.55135334,1.264158
3433,-0.16289763,5.158201e-07,-0.16294922,0.5496122,1.260633
3434,-0.16262995,8.1518556e-07,-0.16271147,0.54973,1.2605207
3435,-0.16199203,1.3259914e-06,-0.16212463,0.55057967,1.261749
3436,-0.16163139,1.5550925e-06,-0.1617869,0.5509175,1.2620189
3437,-0.16190669,1.3461434e-06,-0.1620413,0.5500109,1.2599981
3438,-0.16227576,9.43602e-07,-0.16237012,0.54893863,1.2576622
3439,-0.16335766,4.6367705e-07,-0.16340403,0.5464382,1.2527341
3440,-0.16355291,4.5625924e-07,-0.16359854,0.545639,1.2509133
3441,-0.16381662,5.3845184e-07,-0.16387045,0.5447095,1.2488914
3442,-0.16368,7.2238515e-07,-0.16375224,0.54459405,1.2483574
3443,-0.16338903,9.070237e-07,-0.16347973,0.5447696,1.2483239
3444,-0.16353658,1.0124403e-06,-0.16363782,0.5440947,1.2467712
3445,-0.16393885,9.837095e-07,-0.16403723,0.54294,1.2443585
3446,-0.16383792,9.220432e-07,-0.16393013,0.5428129,1.2437994
3447,-0.16387115,8.4941445e-07,-0.16395609,0.5424274,1.2427874
3448,-0.16422808,6.1457774e-07,-0.16428953,0.54140264,1.240594
3449,-0.16433012,6.2664526e-07,-0.16439278,0.54079914,1.2391454
3450,-0.16442034,5.010725e-07,-0.16447045,0.54021525,1.2376951
3451,-0.16448851,4.4287142e-07,-0.1645328,0.53961563,1.236181
3452,-0.16479364,3.9733976e-07,-0.16483338,0.53853124,1.2337961
3453,-0.16508467,2.5283276e-07,-0.16510996,0.53753364,1.2315822
3454,-0.16583459,1.2966233e-07,-0.16584755,0.53559434,1.2276562
3455,-0.1668858,1.1460898e-07,-0.16689725,0.5330425,1.2226297
3456,-0.1660987,3.798038e-07,-0.16613668,0.53419226,1.2243725
3457,-0.16570443,6.309463e-07,-0.16576752,0.53459173,1.2247537
3458,-0.16589893,8.276101e-07,-0.1659817,0.5338411,1.2230675
3459,-0.166736,9.2628346e-07,-0.16682863,0.53183126,1.2191168
3460,-0.16732952,1.4587778e-06,-0.1674754,0.5301717,1.2157692
3461,-0.16692331,2.577282e-06,-0.16718104,0.5304099,1.2158525
3462,-0.16556375,4.775731e-06,-0.16604131,0.5323092,1.2189044
3463,-0.16540551,6.739246e-06,-0.16607943,0.5317651,1.2175021
3464,-0.16705236,7.4601267e-06,-0.16779837,0.5277333,1.2097409
3465,-0.16829732,8.322359e-06,-0.16912955,0.5245246,1.2034686
3466,-0.16774927,1.0582966e-05,-0.16880757,0.5246972,1.2033883
3467,-0.16608696,1.3871571e-05,-0.16747412,0.52693874,1.2070758
3468,-0.1651304,1.6119975e-05,-0.1667424,0.52795154,1.2085083
3469,-0.16653982,1.3785681e-05,-0.16791838,0.52508944,1.2029129
3470,-0.16830154,1.0565618e-05,-0.1693581,0.5217252,1.196399
3471,-0.16882344,8.718232e-06,-0.16969526,0.52063686,1.1940478
3472,-0.16784234,7.933418e-06,-0.16863568,0.52242327,1.1969507
3473,-0.16684154,7.25063e-06,-0.1675666,0.5242316,1.199864
3474,-0.16779226,5.1330217e-06,-0.16830556,0.5223555,1.1961086
3475,-0.16997115,2.9446146e-06,-0.17026561,0.5180254,1.1879141
3476,-0.17132887,2.194013e-06,-0.17154828,0.5150932,1.1822481
3477,-0.17051715,2.591895e-06,-0.17077634,0.51637876,1.1843079
3478,-0.16860636,3.7285758e-06,-0.16897921,0.5197378,1.1900848
3479,-0.16818406,4.8419342e-06,-0.16866826,0.52003205,1.1902764
3480,-0.17011839,5.2556197e-06,-0.17064396,0.5156488,1.1820264
3481,-0.17092597,7.165816e-06,-0.17164256,0.5132171,1.1772975
3482,-0.16988216,1.135621e-05,-0.17101778,0.51403767,1.1784551
3483,-0.16834964,1.6655378e-05,-0.17001517,0.5156145,1.1809596
3484,-0.1676336,2.0629432e-05,-0.16969654,0.51575655,1.1808126
3485,-0.16843499,2.0975773e-05,-0.17053257,0.5135489,1.1764024
3486,-0.17021663,1.7363562e-05,-0.171953,0.5101917,1.1698806
3487,-0.17059545,1.438618e-05,-0.17203407,0.5095978,1.1683855
3488,-0.16945946,1.3439108e-05,-0.17080337,0.51166236,1.1717342
3489,-0.16875632,1.2645971e-05,-0.17002092,0.5128395,1.1734948
3490,-0.17006357,1.0419752e-05,-0.17110555,0.5102062,1.1683664
3491,-0.17240904,7.076902e-06,-0.17311673,0.5057265,1.1598566
3492,-0.17316936,5.1805305e-06,-0.17368741,0.504187,1.1566803
3493,-0.17194527,4.863205e-06,-0.17243159,0.5064094,1.1603693
3494,-0.1703917,5.7517577e-06,-0.17096686,0.50904274,1.1647594
3495,-0.17085214,6.6379694e-06,-0.17151594,0.5074966,1.1615738
3496,-0.17289823,7.854959e-06,-0.17368373,0.5025918,1.152299
3497,-0.17370063,1.06282905e-05,-0.17476346,0.49993685,1.1470989
3498,-0.17220628,1.6572169e-05,-0.1738635,0.50131035,1.1492506
3499,-0.17005749,2.3380777e-05,-0.17239557,0.50385946,1.1535182
3500,-0.16898909,2.8895087e-05,-0.1718786,0.5044193,1.154136
3501,-0.16998078,2.9395618e-05,-0.17292035,0.5017972,1.1489888
3502,-0.17213437,2.6351237e-05,-0.17476949,0.49756604,1.1408916
3503,-0.17262115,2.4816856e-05,-0.17510283,0.49646795,1.1385244
3504,-0.17188843,2.4856512e-05,-0.17437407,0.49754313,1.1401476
3505,-0.17062716,2.4858295e-05,-0.17311299,0.4997434,1.1438103
3506,-0.17112795,2.162843e-05,-0.17329079,0.49900985,1.142132
3507,-0.17333342,1.6871109e-05,-0.17502053,0.49511385,1.1347184
3508,-0.17460169,1.3346185e-05,-0.17593631,0.49282876,1.1301745
3509,-0.17460382,1.2352119e-05,-0.17583904,0.49258915,1.1293567
3510,-0.17341661,1.3198743e-05,-0.17473648,0.49441022,1.1322877
3511,-0.17290677,1.4778229e-05,-0.1743846,0.4947075,1.1324645
3512,-0.17342313,1.5858757e-05,-0.175009,0.49299815,1.1290088
3513,-0.17487627,1.6736114e-05,-0.17654988,0.48944512,1.1222199
3514,-0.17468897,1.9764e-05,-0.17666537,0.48880386,1.1207285
3515,-0.17302969,2.5315356e-05,-0.17556122,0.49061048,1.1236703
3516,-0.1717729,2.9248602e-05,-0.17469776,0.4919157,1.1256577
3517,-0.17306612,2.8549455e-05,-0.17592107,0.48898157,1.119969
3518,-0.17423673,2.7277769e-05,-0.1769645,0.48646954,1.1150569
3519,-0.17451023,2.6444643e-05,-0.17715469,0.4857424,1.1134166
3520,-0.1734885,2.8846727e-05,-0.17637317,0.48696545,1.1153393
3521,-0.1730953,3.0159137e-05,-0.17611122,0.48715988,1.1153857
3522,-0.17370425,2.9779e-05,-0.17668214,0.48560035,1.1122175
3523,-0.17525755,2.7181504e-05,-0.1779757,0.48255613,1.1063272
3524,-0.17571273,2.57037e-05,-0.17828311,0.48148626,1.1040046
3525,-0.17479119,2.6020458e-05,-0.17739323,0.4827862,1.1059618
3526,-0.17414181,2.6739252e-05,-0.17681573,0.48346403,1.106778
3527,-0.17420614,2.7249602e-05,-0.1769311,0.48273507,1.1050758
3528,-0.17526454,2.6530995e-05,-0.17791764,0.48029044,1.1003053
3529,-0.17668362,2.4867953e-05,-0.17917041,0.47739395,1.0947275
3530,-0.17641053,2.5486886e-05,-0.17895922,0.4775219,1.0946704
3531,-0.17576897,2.5468384e-05,-0.1783158,0.4785339,1.096207
3532,-0.17529312,2.5107505e-05,-0.17780387,0.47921324,1.0970932
3533,-0.17562503,2.4475381e-05,-0.17807257,0.47820386,1.094863
3534,-0.1759679,2.5088842e-05,-0.17847678,0.4768306,1.0919343
3535,-0.17596321,2.7953698e-05,-0.17875858,0.47564277,1.0893321
3536,-0.17609252,3.1380925e-05,-0.17923062,0.47411832,1.0861723
3537,-0.17585139,3.4588575e-05,-0.17931025,0.47345272,1.0845847
3538,-0.17571238,3.6477904e-05,-0.17936017,0.47287866,1.0831525
3539,-0.17566855,3.705762e-05,-0.1793743,0.47241205,1.0819161
3540,-0.1754392,3.6335125e-05,-0.17907271,0.47265828,1.0820111
3541,-0.17535171,3.5455763e-05,-0.17889729,0.47265053,1.0816526
3542,-0.1762801,3.396342e-05,-0.17967644,0.47066414,1.0777034
3543,-0.17845392,2.957087e-05,-0.18141101,0.4667759,1.0702873
3544,-0.17883371,2.956844e-05,-0.18179055,0.46564853,1.067899
3545,-0.17667578,3.5088848e-05,-0.18018466,0.46846032,1.0726597
3546,-0.17495455,4.19795e-05,-0.1791525,0.47009712,1.0752668
3547,-0.17544383,4.5006007e-05,-0.17994443,0.46798098,1.0710645
3548,-0.17690131,4.597788e-05,-0.1814991,0.46427402,1.0639254
3549,-0.17747544,4.5832494e-05,-0.18205869,0.46263832,1.0605563
3550,-0.17618266,4.7928617e-05,-0.18097553,0.46435112,1.063301
3551,-0.17486104,4.8851984e-05,-0.17974624,0.46640846,1.0666536
3552,-0.1760912,4.3278884e-05,-0.18041909,0.46462384,1.0630496
3553,-0.17855145,3.7078302e-05,-0.18225928,0.4605655,1.0553889
3554,-0.17999047,3.4381537e-05,-0.18342863,0.457887,1.0502286
3555,-0.1783002,3.8641305e-05,-0.18216433,0.46015298,1.0541031
3556,-0.1763595,4.2537064e-05,-0.1806132,0.46293515,1.0588353
3557,-0.1770371,4.174811e-05,-0.18121192,0.4613047,1.0555626
3558,-0.17901827,3.8997074e-05,-0.18291798,0.4574081,1.0481412
3559,-0.17995663,3.99375e-05,-0.18395038,0.4549125,1.0432671
3560,-0.17864698,4.561606e-05,-0.18320858,0.45604208,1.0450336
3561,-0.1762155,5.5842713e-05,-0.18179977,0.458531,1.0492632
3562,-0.17478606,6.309629e-05,-0.18109569,0.45955044,1.050764
3563,-0.17605786,6.2277046e-05,-0.18228556,0.45667356,1.0452051
3564,-0.17802876,5.7579313e-05,-0.18378669,0.45312804,1.0383848
3565,-0.17869554,5.410771e-05,-0.18410632,0.45203692,1.0360326
3566,-0.17774203,5.539508e-05,-0.18328154,0.45326054,1.0379146
3567,-0.17659506,5.7118006e-05,-0.18230686,0.45476693,1.040283
3568,-0.17744252,5.5373348e-05,-0.18297985,0.45296437,1.0366727
3569,-0.17931432,5.1293246e-05,-0.18444364,0.44955617,1.0301225
3570,-0.18019159,4.8568276e-05,-0.18504842,0.44792256,1.0267926
3571,-0.17972916,4.8605667e-05,-0.18458973,0.44848356,1.0274777
3572,-0.17854972,5.044091e-05,-0.18359381,0.45014584,1.0301579
3573,-0.17821756,5.2498937e-05,-0.18346745,0.4500148,1.0295782
3574,-0.17884338,5.3906435e-05,-0.18423402,0.44799817,1.0255693
3575,-0.18008503,5.549694e-05,-0.18563473,0.44468808,1.0191993
3576,-0.17985009,6.0409755e-05,-0.18589106,0.44370353,1.0170698
3577,-0.17790517,6.8677786e-05,-0.18477295,0.4454992,1.0200046
3578,-0.17690681,7.2474526e-05,-0.18415426,0.4463545,1.021225
3579,-0.17704931,7.405198e-05,-0.1844545,0.4453166,1.0189972
3580,-0.17746823,7.628072e-05,-0.1850963,0.4435447,1.0154437
3581,-0.17832546,7.904434e-05,-0.1862299,0.44078946,1.0101036
3582,-0.17764546,8.299733e-05,-0.1859452,0.44094482,1.0100608
3583,-0.17704801,8.2729566e-05,-0.18532097,0.44178495,1.0112439
3584,-0.17708412,7.9757105e-05,-0.18505983,0.44191447,1.0111346
3585,-0.17830469,7.2671035e-05,-0.18557179,0.44051942,1.0082661
3586,-0.17973888,6.473214e-05,-0.1862121,0.43885255,1.0048987
3587,-0.1807134,5.9494352e-05,-0.18666284,0.4375404,1.0021682
3588,-0.18035749,6.0436625e-05,-0.18640114,0.43762085,1.0019803
3589,-0.17944796,6.4051055e-05,-0.18585306,0.43825635,1.0027808
3590,-0.1792194,6.463627e-05,-0.18568303,0.4380438,1.0019996
3591,-0.1807234,6.0556235e-05,-0.18677902,0.43531847,0.9966706
3592,-0.18158521,5.8931124e-05,-0.18747832,0.43336442,0.9927082
3593,-0.18086468,6.311215e-05,-0.18717588,0.43343434,0.9924434
3594,-0.17955518,6.7565736e-05,-0.18631175,0.43475246,0.9944707
3595,-0.17932934,7.215748e-05,-0.18654509,0.43387166,0.9925307
3596,-0.1802462,7.324149e-05,-0.18757035,0.431462,0.98781765
3597,-0.18046948,7.5014505e-05,-0.18797094,0.4303158,0.98541355
3598,-0.18006161,7.6121505e-05,-0.18767376,0.43053684,0.9855067
3599,-0.17936163,7.9402445e-05,-0.18730187,0.43088686,0.9858239
3600,-0.17887908,8.307092e-05,-0.18718618,0.4306556,0.98506784
3601,-0.17953974,8.524165e-05,-0.1880639,0.4284446,0.9807656
3602,-0.17995623,8.61944e-05,-0.18857567,0.4270138,0.9778761
3603,-0.17913388,9.007986e-05,-0.18814187,0.42750388,0.97848266
3604,-0.17913452,8.9743015e-05,-0.18810882,0.42721862,0.97767997
3605,-0.17938235,8.89489e-05,-0.18827724,0.42646667,0.97600484
3606,-0.17904261,8.949136e-05,-0.18799174,0.42660677,0.9759468
3607,-0.18006217,8.761658e-05,-0.18882383,0.42453688,0.9719014
3608,-0.18037453,8.821794e-05,-0.18919633,0.4233565,0.96945417
3609,-0.17976606,8.8871064e-05,-0.18865317,0.42400336,0.97031665
3610,-0.17967837,8.431225e-05,-0.18810959,0.4247462,0.9713491
3611,-0.18171705,7.149069e-05,-0.18886612,0.42285916,0.96760595
3612,-0.18313602,6.212544e-05,-0.18934856,0.42147765,0.96474004
3613,-0.18335058,5.7549918e-05,-0.18910557,0.42149454,0.96438396
3614,-0.18337691,5.6647783e-05,-0.18904169,0.42117497,0.96343094
3615,-0.1838216,5.869343e-05,-0.18969095,0.4193815,0.9598067
3616,-0.18335333,6.4950524e-05,-0.1898484,0.41856152,0.95794696
3617,-0.18222253,7.477851e-05,-0.18970038,0.41833365,0.9571705
3618,-0.18086849,8.434153e-05,-0.18930264,0.4186512,0.9573916
3619,-0.18036018,9.243398e-05,-0.18960358,0.41756612,0.9550705
3620,-0.18041793,0.000101153186,-0.19053325,0.41522,0.95046186
3621,-0.17838502,0.00011515461,-0.18990049,0.41595885,0.9514407
3622,-0.1766753,0.0001274624,-0.18942155,0.41640022,0.9518796
3623,-0.17650841,0.00013259263,-0.18976767,0.415189,0.94931614
3624,-0.17834753,0.00012539285,-0.19088681,0.41247085,0.94402844
3625,-0.17980938,0.00011485642,-0.19129501,0.41124028,0.94143707
3626,-0.1800594,0.00010619399,-0.1906788,0.4121012,0.9426276
3627,-0.18087238,9.703973e-05,-0.19057636,0.4119252,0.9419252
3628,-0.18225949,8.881572e-05,-0.19114105,0.41036487,0.9387004
3629,-0.18417192,8.0986116e-05,-0.19227053,0.4076161,0.9333084
3630,-0.18419437,7.97981e-05,-0.19217418,0.40737116,0.9324927
3631,-0.1831817,8.364396e-05,-0.1915461,0.40820232,0.9336313
3632,-0.1823384,9.279306e-05,-0.19161771,0.40747496,0.9319247
3633,-0.18046038,0.00011192291,-0.19165267,0.40678278,0.93029827
3634,-0.17963083,0.00012966525,-0.19259736,0.4042713,0.925362
3635,-0.17768657,0.00014721192,-0.19240776,0.404027,0.9245553
3636,-0.17707664,0.00015256833,-0.19233347,0.40369716,0.9236345
3637,-0.1765623,0.0001544263,-0.19200492,0.40393585,0.92373
3638,-0.1770738,0.00015212692,-0.19228649,0.40301484,0.9217381
3639,-0.17808507,0.00014699214,-0.1927843,0.40165344,0.91893315
3640,-0.17880565,0.00014309934,-0.19311558,0.40057003,0.9166165
3641,-0.17863283,0.00013632025,-0.19226485,0.40195954,0.9188044
3642,-0.18090062,0.00012262273,-0.19316289,0.3997604,0.9144821
3643,-0.18153305,0.00011602485,-0.19313554,0.3993253,0.91334426
3644,-0.18232697,0.00011336905,-0.19366388,0.39771205,0.91005814
3645,-0.18247187,0.00011321045,-0.19379292,0.39689472,0.9082126
3646,-0.18148589,0.00011769529,-0.19325542,0.3974615,0.9088878
3647,-0.18189687,0.00011565854,-0.19346271,0.3965886,0.9069455
3648,-0.18231854,0.000115081384,-0.19382668,0.3953982,0.9044335
3649,-0.18209112,0.000115811155,-0.19367224,0.3952685,0.90385985
3650,-0.18219353,0.000113985494,-0.19359209,0.3949468,0.90291244
3651,-0.1829044,0.000114041184,-0.19430852,0.3930233,0.899044
3652,-0.18242511,0.000120629345,-0.19448805,0.39218178,0.897154
3653,-0.1802643,0.00013358452,-0.19362275,0.3934369,0.8990866
3654,-0.17863417,0.0001467285,-0.19330701,0.39354122,0.89890313
3655,-0.18000777,0.00015003783,-0.19501156,0.3896031,0.8913864
3656,-0.18020912,0.00015442075,-0.19565119,0.38780195,0.88774186
3657,-0.17823637,0.00015964455,-0.19420083,0.39026746,0.89189595
3658,-0.17707711,0.00016251463,-0.19332857,0.39160225,0.8939877
3659,-0.17913154,0.0001530727,-0.19443882,0.3888441,0.8886207
3660,-0.18163244,0.000141367,-0.19576915,0.38564232,0.88244116
3661,-0.1818305,0.00013680922,-0.19551142,0.385708,0.88222486
3662,-0.18125117,0.00013428468,-0.19467963,0.38702777,0.8842943
3663,-0.1808899,0.00013069146,-0.19395906,0.3881054,0.88592184
3664,-0.18316013,0.0001198953,-0.19514966,0.38534263,0.8806156
3665,-0.18587005,0.00011038771,-0.19690882,0.3814139,0.8731577
3666,-0.18491387,0.00011495609,-0.19640948,0.38195577,0.873843
3667,-0.18322319,0.00012548931,-0.19577211,0.38275293,0.87496763
3668,-0.18195082,0.00013659423,-0.19561024,0.3826127,0.874376
3669,-0.18107449,0.00014582883,-0.19565737,0.38206172,0.8730247
3670,-0.18100365,0.00014952938,-0.19595659,0.380969,0.8707041
3671,-0.18049435,0.00015430227,-0.19592458,0.38051337,0.8695152
3672,-0.1806883,0.00015502983,-0.1961913,0.37950477,0.86731666
3673,-0.18056425,0.00015618824,-0.19618307,0.37902036,0.8660809
3674,-0.17975637,0.00015893365,-0.19564974,0.3796766,0.8669395
3675,-0.179255,0.00016346962,-0.19560196,0.3793181,0.8659481
3676,-0.18113934,0.00015890284,-0.19702962,0.37598556,0.859571
3677,-0.18247586,0.00015825695,-0.19830155,0.3729679,0.85375476
3678,-0.18075776,0.00016490968,-0.19724873,0.37465987,0.85654444
3679,-0.17787258,0.00017232985,-0.19510557,0.37860736,0.863401
3680,-0.1783825,0.00017120689,-0.19550319,0.37735006,0.8607952
3681,-0.18225151,0.00016026571,-0.19827808,0.3712846,0.8494056
3682,-0.18443266,0.00015552634,-0.1999853,0.3675113,0.8421856
3683,-0.18154614,0.00016451075,-0.19799721,0.3711529,0.8486047
3684,-0.17842518,0.00017293796,-0.19571897,0.37540752,0.8560459
3685,-0.17837337,0.0001747695,-0.19585031,0.37473264,0.85450834
3686,-0.18143737,0.0001685562,-0.19829299,0.3692865,0.84428746
3687,-0.18298426,0.0001649537,-0.19947964,0.36645323,0.8387745
3688,-0.18144435,0.00016983974,-0.19842832,0.36805642,0.84137946
3689,-0.17868143,0.00017562076,-0.19624351,0.37193355,0.8480595
3690,-0.1794554,0.0001692375,-0.19637915,0.37112764,0.8462452
3691,-0.18405096,0.00015134204,-0.19918516,0.3649416,0.8346514
3692,-0.18631764,0.00014055496,-0.20037313,0.36209375,0.82906395
3693,-0.18423334,0.00014127135,-0.19836047,0.36576107,0.8354667
3694,-0.1823948,0.00014389081,-0.19678389,0.36860064,0.84026545
3695,-0.18227756,0.00014664656,-0.19694221,0.3677962,0.8384314
3696,-0.18484716,0.00014426679,-0.19927384,0.36259234,0.82859564
3697,-0.18480425,0.00015260551,-0.2000648,0.3604332,0.82423776
3698,-0.18250689,0.00016803504,-0.19931039,0.3614139,0.82569563
3699,-0.18060675,0.0001814271,-0.19874947,0.362106,0.82663035
3700,-0.1787662,0.00019596783,-0.19836299,0.36240613,0.82686156
3701,-0.17789766,0.00020845121,-0.19874278,0.36113492,0.8242132
3702,-0.17832905,0.0002191983,-0.20024888,0.35761485,0.8174638
3703,-0.17741993,0.0002278427,-0.20020421,0.3572685,0.8165006
3704,-0.17542064,0.00023633665,-0.1990543,0.35918957,0.8196849
3705,-0.1763692,0.00022575838,-0.19894505,0.35899296,0.81902164
3706,-0.1788271,0.00020925057,-0.19975217,0.3568482,0.8148089
3707,-0.18072522,0.00019404678,-0.2001299,0.35555553,0.8121109
3708,-0.18080424,0.00019266142,-0.20007038,0.3551734,0.811114
3709,-0.18002798,0.0001963627,-0.19966425,0.3555739,0.81154907
3710,-0.18084127,0.00019348673,-0.20018995,0.35419896,0.8087604
3711,-0.18158326,0.00018987643,-0.2005709,0.3530075,0.80631804
3712,-0.18188976,0.00018207033,-0.20009679,0.3535601,0.8070653
3713,-0.18224949,0.00017567963,-0.19981745,0.35383582,0.8072748
3714,-0.18334065,0.00016877992,-0.20021865,0.35269684,0.80489546
3715,-0.18327527,0.0001709543,-0.2003707,0.3519624,0.8032339
3716,-0.18287735,0.00017836642,-0.20071399,0.3508044,0.8008081
3717,-0.1821562,0.00019182218,-0.20133843,0.3490546,0.7972804
3718,-0.17899306,0.00021066223,-0.20005928,0.35113382,0.8007684
3719,-0.177559,0.00022074489,-0.1996335,0.35149962,0.8011445
3720,-0.17869392,0.0002203793,-0.20073184,0.34874392,0.79586935
3721,-0.17931311,0.00022085206,-0.20139831,0.34690133,0.79221743
3722,-0.17932878,0.00022016787,-0.20134558,0.34658617,0.7913494
3723,-0.17785232,0.00022203173,-0.2000555,0.3488114,0.7950477
3724,-0.17779258,0.00021991854,-0.19978443,0.3490085,0.7950056
3725,-0.18121278,0.00020356126,-0.20156892,0.34497944,0.78734833
3726,-0.18452956,0.00018931957,-0.20346151,0.3407361,0.7792631
3727,-0.1838071,0.00019290597,-0.2030977,0.34096053,0.7793658
3728,-0.17930096,0.00020964953,-0.20026591,0.34616926,0.7885004
3729,-0.17676459,0.00022733555,-0.19949815,0.3472339,0.79004216
3730,-0.1785484,0.00023084582,-0.20163298,0.34229785,0.78072107
3731,-0.18136197,0.00022552066,-0.20391403,0.33720517,0.7710382
3732,-0.18017836,0.00022711676,-0.20289004,0.3387774,0.77361834
3733,-0.17759919,0.00023478559,-0.20107774,0.34197372,0.77910936
3734,-0.17840579,0.00023137183,-0.20154297,0.3407274,0.7765371
3735,-0.18012208,0.00023276152,-0.20339823,0.3366909,0.7688814
3736,-0.17747462,0.00025242494,-0.20271711,0.33758652,0.77019715
3737,-0.17461437,0.00026937248,-0.20155162,0.33944365,0.7732536
3738,-0.1738374,0.00027337467,-0.20117486,0.33963257,0.77329934
3739,-0.17600599,0.0002688401,-0.20289,0.33556774,0.765606
3740,-0.17835997,0.00025900433,-0.20426041,0.33234322,0.75940484
3741,-0.1763663,0.00026542653,-0.20290895,0.33455506,0.7631847
3742,-0.17558804,0.000262084,-0.20179644,0.3364564,0.7663625
3743,-0.17679611,0.0002507624,-0.20187235,0.33600932,0.76523393
3744,-0.17943938,0.0002318753,-0.20262691,0.33418548,0.76159894
3745,-0.18285742,0.00020932473,-0.2037899,0.33151516,0.75644803
3746,-0.18501401,0.00019098642,-0.20411265,0.33062613,0.75464
3747,-0.18334052,0.00019186884,-0.2025274,0.33352238,0.75973517
3748,-0.18339173,0.00019105728,-0.20249747,0.3332714,0.7590444
3749,-0.1830782,0.00020209186,-0.20328738,0.33124736,0.75513357
3750,-0.1824009,0.0002176158,-0.20416248,0.32903883,0.7508158
3751,-0.18188934,0.00022699866,-0.2045892,0.327728,0.74811953
3752,-0.17992185,0.00023647917,-0.20356977,0.3294074,0.7509141
3753,-0.17886074,0.00023868964,-0.2027297,0.3307208,0.75307524
3754,-0.18010446,0.0002314199,-0.20324646,0.32926542,0.75018454
3755,-0.18159264,0.00022521375,-0.20411402,0.327094,0.7459459
3756,-0.1823365,0.00022820992,-0.20515749,0.3246004,0.7410918
3757,-0.18004477,0.00024175439,-0.2042202,0.32604137,0.7434284
3758,-0.1765133,0.0002594122,-0.20245452,0.32914838,0.74876827
3759,-0.17758907,0.000255402,-0.20312928,0.32724878,0.74504524
3760,-0.18076038,0.00024021933,-0.20478232,0.32342428,0.7377816
3761,-0.1836467,0.00022308232,-0.20595492,0.32079434,0.7326598
3762,-0.18145375,0.00022460501,-0.20391425,0.32467446,0.7394811
3763,-0.17893301,0.0002355351,-0.20248652,0.32730252,0.7439039
3764,-0.18012628,0.00024021887,-0.20414816,0.32354763,0.73672915
3765,-0.18202293,0.00024459578,-0.20648251,0.3182973,0.7268306
3766,-0.17945346,0.00026445152,-0.20589861,0.3189891,0.7278726
3767,-0.17374992,0.0002927395,-0.20302388,0.32437173,0.73745674
3768,-0.17163922,0.00030545145,-0.20218436,0.32561257,0.73942566
3769,-0.17580996,0.00029845515,-0.20565549,0.31803277,0.72538453
3770,-0.1768741,0.00030193437,-0.20706753,0.3147179,0.71899897
3771,-0.17384389,0.0003131751,-0.20516141,0.31817976,0.7251197
3772,-0.17099616,0.00031356653,-0.20235282,0.32360762,0.73471487
3773,-0.1762469,0.00027856856,-0.20410375,0.31991622,0.7278437
3774,-0.18353878,0.00023868826,-0.20740761,0.31314576,0.7152555
3775,-0.18442558,0.00022422464,-0.20684804,0.314071,0.7167849
3776,-0.1791195,0.00024319206,-0.2034387,0.32060528,0.72852945
3777,-0.1771941,0.0002570392,-0.20289803,0.32120854,0.7293861
3778,-0.18090431,0.00025320397,-0.20622471,0.31402743,0.7160912
3779,-0.18229984,0.00025661557,-0.2079614,0.31003946,0.70846075
3780,-0.1793876,0.00026959606,-0.2063472,0.31272185,0.7131681
3781,-0.17479679,0.00028410766,-0.20320755,0.31867614,0.72374016
3782,-0.17555296,0.00028031922,-0.20358488,0.31746683,0.7212286
3783,-0.18032801,0.0002621443,-0.20654245,0.31110618,0.70928484
3784,-0.18230836,0.0002557865,-0.20788701,0.30805096,0.7032655
3785,-0.17981845,0.00026525324,-0.20634377,0.310811,0.7079839
3786,-0.1765026,0.0002773845,-0.20424105,0.31466806,0.71470463
3787,-0.17730673,0.0002795319,-0.20525992,0.31207913,0.70971864
3788,-0.18006746,0.00027356145,-0.20742361,0.30729657,0.7006794
3789,-0.17935798,0.0002811676,-0.20747474,0.3067739,0.6994167
3790,-0.17340475,0.0003133043,-0.20473519,0.3118455,0.70838183
3791,-0.16983241,0.00033762236,-0.20359464,0.3136914,0.71137875
3792,-0.17291127,0.0003329827,-0.20620954,0.30786276,0.70046955
3793,-0.17717904,0.00031899594,-0.20907862,0.30163947,0.6886917
3794,-0.1767606,0.00031482484,-0.20824309,0.30288237,0.6907515
3795,-0.17334221,0.0003156249,-0.2049047,0.3093295,0.70227957
3796,-0.1732993,0.00030947104,-0.2042464,0.31046918,0.70406
3797,-0.17742166,0.0002964788,-0.20706953,0.3044758,0.6928939
3798,-0.18138169,0.00028325434,-0.20970713,0.2990121,0.6825213
3799,-0.17725049,0.00030258307,-0.2075088,0.3030736,0.68978566
3800,-0.17215763,0.000323716,-0.20452923,0.30868506,0.6997626
3801,-0.17255925,0.00032715464,-0.20527472,0.30657625,0.69574004
3802,-0.17662467,0.00032113344,-0.20873801,0.29891607,0.6814772
3803,-0.17747977,0.0003206508,-0.20954485,0.29678276,0.6772639
3804,-0.1734767,0.00033250972,-0.20672767,0.3021175,0.68685925
3805,-0.17025998,0.00034183497,-0.20444347,0.30651495,0.6944992
3806,-0.17393927,0.00032027255,-0.20596653,0.3031999,0.6881964
3807,-0.17914727,0.00029726804,-0.20887408,0.29701307,0.676619
3808,-0.17953569,0.00029590537,-0.20912622,0.29607648,0.67467624
3809,-0.17790064,0.00029637926,-0.20753857,0.2988241,0.67957586
3810,-0.1779139,0.00029004834,-0.20691875,0.29971743,0.68101937
3811,-0.17807283,0.00028797815,-0.20687065,0.29947793,0.6803496
3812,-0.17855453,0.00029477707,-0.20803224,0.2967129,0.67504436
3813,-0.17676729,0.00031457795,-0.20822509,0.29592088,0.6732999
3814,-0.17380798,0.0003349684,-0.20730482,0.29741272,0.6757552
3815,-0.17279202,0.0003406178,-0.20685379,0.29790577,0.67643785
3816,-0.17375979,0.00033482554,-0.20724234,0.29671907,0.67406976
3817,-0.17715363,0.00032014723,-0.20916836,0.29244024,0.6659813
3818,-0.17643803,0.0003231982,-0.20875786,0.2928606,0.6665169
3819,-0.17330521,0.00033902127,-0.20720734,0.29560062,0.6712631
3820,-0.1708067,0.00035761707,-0.2065684,0.29656684,0.67266965
3821,-0.17294209,0.0003554039,-0.20848247,0.2924454,0.6647803
3822,-0.17494574,0.00034356568,-0.2093023,0.2904842,0.66094834
3823,-0.17718881,0.00031424238,-0.20861305,0.2915482,0.6627907
3824,-0.17810807,0.0002915893,-0.207267,0.2939942,0.66702104
3825,-0.18052383,0.00027191805,-0.20771563,0.2927329,0.66443616
3826,-0.18276578,0.00026675663,-0.20944144,0.2888287,0.65700847
3827,-0.18259424,0.00027475363,-0.2100696,0.28718558,0.6536824
3828,-0.1780432,0.0003075625,-0.20879945,0.28929687,0.6572657
3829,-0.17359929,0.00033737379,-0.20733666,0.29177064,0.66152066
3830,-0.17314936,0.00034342537,-0.2074919,0.29097605,0.65995014
3831,-0.17551497,0.00033626403,-0.20914137,0.28719053,0.65282845
3832,-0.17609218,0.000335804,-0.20967259,0.28576848,0.6499894
3833,-0.17427537,0.00034738448,-0.20901382,0.28686574,0.6517723
3834,-0.17264675,0.00036045242,-0.20869198,0.2873207,0.6522734
3835,-0.17185834,0.00036646644,-0.20850499,0.2874277,0.65209633
3836,-0.17261064,0.0003621008,-0.20882073,0.2864598,0.6501192
3837,-0.17360085,0.00035339146,-0.20894,0.28585756,0.6488672
3838,-0.17434023,0.00034612362,-0.20895259,0.285414,0.6478727
3839,-0.17590581,0.00033635748,-0.20954156,0.28384733,0.6448081
3840,-0.17747213,0.00032688573,-0.2101607,0.28234297,0.6418376
3841,-0.1749846,0.00033843768,-0.20882837,0.2846615,0.6458726
3842,-0.17434111,0.00033860162,-0.20820127,0.2856205,0.6474361
3843,-0.17708457,0.0003218452,-0.20926909,0.28314638,0.64274114
3844,-0.18058257,0.0003035128,-0.21093385,0.27944323,0.6357353
3845,-0.18013166,0.00030280708,-0.21041237,0.28012607,0.63676333
3846,-0.17690712,0.0003183336,-0.20874047,0.28309816,0.641992
3847,-0.17545459,0.00032323305,-0.20777789,0.28462082,0.6445958
3848,-0.1773075,0.00031806086,-0.20911358,0.28145918,0.6385963
3849,-0.17952906,0.00030685106,-0.21021417,0.27892447,0.6336568
3850,-0.18062316,0.0002975425,-0.21037741,0.27837986,0.6323617
3851,-0.17946962,0.00030234622,-0.20970424,0.27950296,0.6341621
3852,-0.17745098,0.00031507766,-0.20895875,0.2807689,0.6361754
3853,-0.17641388,0.00033013965,-0.20942785,0.27949804,0.63353837
3854,-0.17647283,0.00033985256,-0.21045808,0.27698755,0.62868136
3855,-0.17501995,0.000355291,-0.21054904,0.27629042,0.6270933
3856,-0.16993086,0.00039142565,-0.20907342,0.27863154,0.6310896
3857,-0.16600753,0.0004282263,-0.20883016,0.27847698,0.6305002
3858,-0.16770373,0.00042931305,-0.21063504,0.2743613,0.62261194
3859,-0.16935635,0.00041679628,-0.21103598,0.2732093,0.6201686
3860,-0.16951995,0.00040217896,-0.20973784,0.27553242,0.6241967
3861,-0.17177019,0.00037681864,-0.20945205,0.2758557,0.62455624
3862,-0.17454305,0.00035691686,-0.21023475,0.2740435,0.6209928
3863,-0.1756773,0.00035234177,-0.21091147,0.27238494,0.6176829
3864,-0.17427342,0.0003656693,-0.21084034,0.2720398,0.6167974
3865,-0.17275749,0.00037853184,-0.21061067,0.27200386,0.6164933
3866,-0.17080949,0.00038946822,-0.20975631,0.27322438,0.6185421
3867,-0.1701335,0.00039462914,-0.20959641,0.27307254,0.6180916
3868,-0.1721057,0.0003863678,-0.21074247,0.27040485,0.6130085
3869,-0.17280886,0.0003814831,-0.21095717,0.26980105,0.6116817
3870,-0.17128815,0.0003879564,-0.21008378,0.27144352,0.6144065
3871,-0.17059717,0.00039121934,-0.20971909,0.27200118,0.6151266
3872,-0.17118955,0.00039751164,-0.2109407,0.26916388,0.6097526
3873,-0.17339212,0.0003903427,-0.21242638,0.26580864,0.6034953
3874,-0.1723398,0.00039574114,-0.21191391,0.26641476,0.6045223
3875,-0.16897261,0.00041005798,-0.2099784,0.26995745,0.6108769
3876,-0.16815445,0.00041551166,-0.2097056,0.27015224,0.6110426
3877,-0.17033602,0.00040725592,-0.21106161,0.2670526,0.60515016
3878,-0.17244786,0.00039769826,-0.21221769,0.26438352,0.6000343
3879,-0.17131025,0.00039930159,-0.2112404,0.26607484,0.60295254
3880,-0.16832289,0.00041327183,-0.20965007,0.26890746,0.60792166
3881,-0.1706428,0.00039929323,-0.21057212,0.2667146,0.6036527
3882,-0.17354108,0.000387247,-0.21226579,0.26298168,0.5964495
3883,-0.1746133,0.0003743403,-0.21204732,0.26316354,0.5964403
3884,-0.17404346,0.00036989868,-0.21103333,0.265012,0.5995619
3885,-0.17457592,0.00036534225,-0.21111014,0.26456797,0.59852326
3886,-0.17321086,0.0003820992,-0.21142079,0.26355323,0.5964528
3887,-0.17019802,0.00040811402,-0.21100943,0.263788,0.59669614
3888,-0.1683624,0.00042638555,-0.21100095,0.26315394,0.59535384
3889,-0.16872865,0.00043061635,-0.21179028,0.2611113,0.5913626
3890,-0.16862541,0.0004382848,-0.2124539,0.2593692,0.58788556
3891,-0.16600573,0.00045220595,-0.21122633,0.2614561,0.5914922
3892,-0.1655823,0.00045385456,-0.21096776,0.261669,0.59160185
3893,-0.16701162,0.00044731778,-0.2117434,0.25982773,0.5878777
3894,-0.17042835,0.0004203247,-0.21246082,0.25824228,0.5846617
3895,-0.17093515,0.00040919904,-0.21185505,0.25914377,0.58605367
3896,-0.17202006,0.0003981459,-0.21183465,0.25884774,0.58523655
3897,-0.17271018,0.0003939888,-0.21210906,0.25798112,0.5833824
3898,-0.17184575,0.0004070082,-0.21254657,0.2567071,0.580786
3899,-0.17013635,0.00042555272,-0.21269162,0.25597966,0.5792095
3900,-0.16845986,0.00044426284,-0.21288614,0.25523522,0.5776619
3901,-0.16638526,0.0004579213,-0.2121774,0.25627348,0.579434
3902,-0.16308318,0.00047908857,-0.21099204,0.2582688,0.5829346
3903,-0.16293614,0.00049339473,-0.21227561,0.25527623,0.5772424
3904,-0.16319111,0.0004975016,-0.21294126,0.25356135,0.57385445
3905,-0.16267826,0.0004956268,-0.21224093,0.2545756,0.5755327
3906,-0.16506347,0.00047092146,-0.21215563,0.25439236,0.5750064
3907,-0.16732988,0.0004410844,-0.21143831,0.25556365,0.57691175
3908,-0.17285088,0.00039996943,-0.21284783,0.25263768,0.5712696
3909,-0.17720732,0.00036343702,-0.21355103,0.25112337,0.5681956
3910,-0.17792672,0.00035028727,-0.21295545,0.2521255,0.56977695
3911,-0.17763188,0.00035009763,-0.21264164,0.25238782,0.57006174
3912,-0.17347807,0.0003828674,-0.21176481,0.25350747,0.57193935
3913,-0.17075504,0.000414803,-0.21223535,0.2518899,0.5687912
3914,-0.16862479,0.00044213844,-0.21283863,0.25006646,0.5651956
3915,-0.16523692,0.00046785126,-0.21202205,0.25124598,0.5671348
3916,-0.16565429,0.00046526606,-0.2121809,0.2506713,0.56586117
3917,-0.1680412,0.0004440989,-0.21245109,0.24995318,0.56426615
3918,-0.17021856,0.00042354656,-0.21257322,0.24966425,0.5633803
3919,-0.17212608,0.00040403625,-0.2125297,0.24963842,0.56299603
3920,-0.1742202,0.000394145,-0.2136347,0.24707909,0.55796975
3921,-0.1735057,0.00040179596,-0.21368529,0.24656531,0.5567445
3922,-0.16902533,0.0004349165,-0.21251698,0.2483701,0.55990195
3923,-0.16501333,0.00047104823,-0.21211815,0.24852,0.55997425
3924,-0.16363788,0.0004979457,-0.21343245,0.24531485,0.55384666
3925,-0.16102928,0.00053427124,-0.2144564,0.24273369,0.5488177
3926,-0.15709786,0.00056447554,-0.21354541,0.24414156,0.5512445
3927,-0.155235,0.0005716953,-0.21240453,0.24614719,0.55479
3928,-0.15535489,0.00055885554,-0.21124044,0.24825364,0.558409
3929,-0.16274385,0.00050624635,-0.21336849,0.24381845,0.5500318
3930,-0.16842774,0.0004653278,-0.21496052,0.24048647,0.54358244
3931,-0.16818677,0.00046081483,-0.21426825,0.24157235,0.54532874
3932,-0.16526964,0.00047073004,-0.21234265,0.24509183,0.55159163
3933,-0.16604519,0.00047085356,-0.21313055,0.2430924,0.54779875
3934,-0.17000666,0.00045452398,-0.21545906,0.2381194,0.5383958
3935,-0.16890633,0.00046010115,-0.21491644,0.23869719,0.5392626
3936,-0.16401103,0.00048227914,-0.21223895,0.24367319,0.54815644
3937,-0.16257271,0.00048673857,-0.21124656,0.24538118,0.55094576
3938,-0.16856375,0.00046545573,-0.21510933,0.23727694,0.5358537
3939,-0.17151894,0.00045011696,-0.21653064,0.23420395,0.5298962
3940,-0.16646793,0.00046072464,-0.2125404,0.24199165,0.5442321
3941,-0.16306582,0.00047353594,-0.21041942,0.24611291,0.5514755
3942,-0.16742657,0.0004647256,-0.21389914,0.23882432,0.5380446
3943,-0.17241137,0.00044862792,-0.21727416,0.23192605,0.52497935
3944,-0.16745053,0.00047720523,-0.21517105,0.2357855,0.5321172
3945,-0.15785742,0.0005370579,-0.2115632,0.24257267,0.54442126
3946,-0.15524475,0.00056269125,-0.21151388,0.24226514,0.5436462
3947,-0.16218175,0.0005356547,-0.21574722,0.23347184,0.52727294
3948,-0.1638619,0.000521862,-0.2160481,0.23260717,0.5255575
3949,-0.16101518,0.00052450283,-0.21346547,0.23751958,0.53463465
3950,-0.16086379,0.00051277294,-0.21214108,0.24010667,0.5392595
3951,-0.1638641,0.00049209874,-0.21307398,0.23819897,0.5356219
3952,-0.16850218,0.00046720947,-0.21522313,0.23379086,0.5272541
3953,-0.17115471,0.0004472365,-0.21587835,0.23232098,0.5242605
3954,-0.16822098,0.00045225155,-0.21344614,0.23677312,0.5322987
3955,-0.16774917,0.00044384648,-0.21213381,0.23894393,0.5361061
3956,-0.1726433,0.00041833887,-0.21447718,0.233821,0.52653754
3957,-0.17570782,0.0004069192,-0.21639973,0.22968179,0.51865655
3958,-0.17218922,0.00042574762,-0.21476398,0.23253031,0.5238133
3959,-0.16682726,0.00046163535,-0.21299079,0.23575261,0.52944744
3960,-0.16474363,0.00048057374,-0.21280101,0.23584586,0.5292545
3961,-0.16660365,0.00047970391,-0.21457405,0.23201567,0.5219016
3962,-0.16611065,0.0004955034,-0.21566099,0.22934258,0.5168164
3963,-0.16165835,0.0005237121,-0.21402955,0.23205048,0.5216478
3964,-0.15818805,0.00054257235,-0.21244529,0.23477347,0.5263993
3965,-0.1595007,0.00054371625,-0.21387233,0.2313778,0.51990867
3966,-0.16264592,0.0005267166,-0.21531758,0.2281473,0.5136102
3967,-0.16289477,0.0005175702,-0.2146518,0.22919527,0.51524234
3968,-0.16382343,0.0004972457,-0.213548,0.23131186,0.5188217
3969,-0.16676378,0.00046868838,-0.21363261,0.23098646,0.51802975
3970,-0.17055073,0.00044838554,-0.21538928,0.22723033,0.51094353
3971,-0.17031157,0.0004547343,-0.215785,0.2261759,0.50880826
3972,-0.16712716,0.00047653296,-0.21478045,0.2280126,0.51202846
3973,-0.16161712,0.0005198841,-0.21360552,0.22999865,0.5155363
3974,-0.1611933,0.0005297468,-0.21416798,0.22850059,0.5127221
3975,-0.16273749,0.0005336556,-0.21610305,0.22423214,0.50473124
3976,-0.16294847,0.0005381967,-0.21676815,0.22263066,0.5016132
3977,-0.1585876,0.0005595963,-0.21454723,0.22678043,0.5091471
3978,-0.15816909,0.0005558028,-0.21374936,0.22818898,0.51153827
3979,-0.16104607,0.00053364184,-0.21441026,0.22673576,0.5086914
3980,-0.16549549,0.00050703454,-0.21619894,0.22303745,0.5016195
3981,-0.16673392,0.00049828494,-0.2165624,0.22220898,0.4998312
3982,-0.1629459,0.0005195254,-0.21489844,0.22517455,0.50521153
3983,-0.15908405,0.00053998124,-0.21308218,0.22856712,0.5113191
3984,-0.16044816,0.0005380425,-0.21425241,0.22591394,0.50642633
3985,-0.1632797,0.0005317001,-0.21644971,0.22113764,0.49750125
3986,-0.16171186,0.0005438803,-0.21609989,0.22138251,0.49781993
3987,-0.15826988,0.0005595998,-0.21422987,0.22471406,0.5037121
3988,-0.15779366,0.00055815687,-0.21360934,0.2257071,0.5052057
3989,-0.1623058,0.0005312913,-0.21543492,0.22172889,0.49755833
3990,-0.16717929,0.0004966019,-0.21683948,0.21863486,0.49152198
3991,-0.16892946,0.0004712669,-0.21605615,0.2198687,0.49352702
3992,-0.16575505,0.00048598798,-0.21435384,0.2228225,0.4986576
3993,-0.16443634,0.0004998908,-0.21442543,0.2222765,0.49726456
3994,-0.1636023,0.0005263063,-0.21623294,0.2182814,0.48947683
3995,-0.16200218,0.00055180374,-0.21718255,0.21597959,0.48495156
3996,-0.15637687,0.0005875857,-0.21513544,0.21960954,0.4915802
3997,-0.15192941,0.00061912223,-0.21384163,0.22184524,0.49562195
3998,-0.15347287,0.0006219307,-0.21566594,0.21793668,0.48832485
3999,-0.15645817,0.0006105377,-0.21751194,0.21409556,0.48099235
4000,-0.15577261,0.0006129097,-0.21706358,0.21475306,0.48206106
4001,-0.15300678,0.0006198937,-0.21499614,0.21862122,0.489088
4002,-0.15474851,0.00060081226,-0.21482974,0.21870892,0.48905855
4003,-0.16000283,0.000565101,-0.21651293,0.21497637,0.48197109
4004,-0.16322175,0.00054001313,-0.21722306,0.21312265,0.47831514
4005,-0.16261445,0.0005338098,-0.21599543,0.21507046,0.4817163
4006,-0.16128358,0.00053348835,-0.21463242,0.2173828,0.48574525
4007,-0.16271694,0.00052006554,-0.2147235,0.21691531,0.4846679
4008,-0.16617084,0.00050491147,-0.21666197,0.21294233,0.47716737
4009,-0.16523293,0.0005130132,-0.21653426,0.21320847,0.477525
4010,-0.16095802,0.0005528824,-0.21624626,0.21369028,0.47819325
4011,-0.15519533,0.00060215197,-0.21541052,0.21513988,0.4807214
4012,-0.15240054,0.0006333338,-0.21573392,0.21418121,0.4788353
4013,-0.15095544,0.0006513379,-0.21608922,0.21310642,0.47676456
4014,-0.14925505,0.00066980184,-0.21623524,0.21237853,0.47530362
4015,-0.1491518,0.0006659294,-0.21574475,0.2130414,0.47634253
4016,-0.15064864,0.00063776807,-0.21442544,0.215501,0.4805541
4017,-0.15796751,0.00057745806,-0.2157133,0.21262613,0.4750383
4018,-0.16512024,0.0005141958,-0.21653983,0.21074472,0.47129145
4019,-0.16739058,0.00048592428,-0.21598302,0.21150558,0.472462
4020,-0.16820316,0.00047302892,-0.21550605,0.21219309,0.4735066
4021,-0.16950041,0.0004686419,-0.2163646,0.21020778,0.46961144
4022,-0.16955477,0.00047341402,-0.21689618,0.20880528,0.46686217
4023,-0.16886994,0.00047894442,-0.21676439,0.20874561,0.46660358
4024,-0.16612673,0.0004933345,-0.21546018,0.21105176,0.47073525
4025,-0.16489369,0.000509497,-0.2158434,0.21003196,0.46867633
4026,-0.16292048,0.00054157316,-0.21707779,0.20726894,0.4633768
4027,-0.15792525,0.00059010595,-0.21693584,0.20730463,0.46329173
4028,-0.15213245,0.0006393089,-0.21606334,0.2087788,0.4659752
4029,-0.14971858,0.0006632534,-0.21604393,0.20852025,0.46544054
4030,-0.14964259,0.0006773936,-0.21738194,0.20562437,0.45992327
4031,-0.1478149,0.0006945019,-0.2172651,0.20558348,0.45963952
4032,-0.1487595,0.00067548366,-0.21630786,0.20729029,0.4626256
4033,-0.15196753,0.00063703,-0.21567053,0.20842758,0.46448416
4034,-0.15848163,0.0005780634,-0.21628797,0.2069885,0.46152493
4035,-0.16458349,0.00052722765,-0.21730626,0.20474386,0.45706934
4036,-0.16658242,0.0005020988,-0.2167923,0.20540692,0.45816836
4037,-0.16712745,0.00049955974,-0.21708342,0.2044214,0.45625937
4038,-0.16508844,0.0005188728,-0.21697572,0.2043863,0.45612872
4039,-0.16269189,0.00054068165,-0.21676005,0.20471226,0.4565916
4040,-0.15788057,0.00058390206,-0.21627079,0.20551176,0.45788056
4041,-0.15387684,0.00062597,-0.21647383,0.20483468,0.45648307
4042,-0.1514689,0.0006597719,-0.2174461,0.2026148,0.4522227
4043,-0.14684075,0.0007007756,-0.2169183,0.20323299,0.4532087
4044,-0.1455035,0.0007092084,-0.21642435,0.20381002,0.45408654
4045,-0.14300695,0.00072053605,-0.21506055,0.2060665,0.45798433
4046,-0.14939901,0.000673329,-0.2167319,0.20247853,0.45114076
4047,-0.15692571,0.00061158603,-0.2180843,0.19969395,0.4456579
4048,-0.16121006,0.00056573946,-0.217784,0.20010315,0.4462345
4049,-0.16220506,0.0005308895,-0.215294,0.20500886,0.45512068
4050,-0.16433296,0.00051068235,-0.21540119,0.20467569,0.45424938
4051,-0.16853091,0.00049154885,-0.2176858,0.19987817,0.44524753
4052,-0.17184736,0.00047883615,-0.21973097,0.19576086,0.43726736
4053,-0.16680092,0.0005124544,-0.21804635,0.19876961,0.44291422
4054,-0.15785429,0.00057318126,-0.21517241,0.20414598,0.4528942
4055,-0.15293422,0.0006245265,-0.21538688,0.20319977,0.45115286
4056,-0.1517699,0.00065567216,-0.21733713,0.19884682,0.44309282
4057,-0.15245768,0.00067040516,-0.2194982,0.1942023,0.43421286
4058,-0.14761817,0.0006866085,-0.21627903,0.20033127,0.44558457
4059,-0.14753158,0.0006738983,-0.21492141,0.20291382,0.4499453
4060,-0.15596585,0.0006154208,-0.21750793,0.19764963,0.43987647
4061,-0.16413519,0.00055176247,-0.21931143,0.19395825,0.43267405
4062,-0.16555315,0.00052482914,-0.21803607,0.19617003,0.43671528
4063,-0.16477877,0.0005099828,-0.21577705,0.20033193,0.44422787
4064,-0.16627309,0.0005005694,-0.21633002,0.19892563,0.44139645
4065,-0.16866727,0.00050366134,-0.2190334,0.19324596,0.43045422
4066,-0.16502059,0.0005295383,-0.21797441,0.19511794,0.43367693
4067,-0.16078985,0.0005571969,-0.21650954,0.1978779,0.43849653
4068,-0.16065054,0.0005632456,-0.2169751,0.19664359,0.43606126
4069,-0.1620608,0.00056409044,-0.21846984,0.19332021,0.42974576
4070,-0.15943363,0.0005879173,-0.21822536,0.1933945,0.42968652
4071,-0.15404436,0.0006273793,-0.21678229,0.19582167,0.4339447
4072,-0.15039545,0.00066147855,-0.21654332,0.19589518,0.4337402
4073,-0.15438741,0.0006435289,-0.2187403,0.19125845,0.42488286
4074,-0.15618181,0.0006271628,-0.2188981,0.19076766,0.42393565
4075,-0.15621077,0.0006081482,-0.2170256,0.19440942,0.43073595
4076,-0.15760872,0.00057973986,-0.2155827,0.19739316,0.43614814
4077,-0.16390201,0.0005408916,-0.21799117,0.1924772,0.42695102
4078,-0.16713643,0.00053449103,-0.22058554,0.18718743,0.4167802
4079,-0.16238403,0.0005611681,-0.21850084,0.1908803,0.42381907
4080,-0.15600033,0.00059460883,-0.21546121,0.19657373,0.43441346
4081,-0.15721184,0.0005906027,-0.21627212,0.19454816,0.4306726
4082,-0.16113964,0.00057601376,-0.21874101,0.18937327,0.42090523
4083,-0.1603965,0.00058125926,-0.21852243,0.1895069,0.42109975
4084,-0.15608223,0.00060519367,-0.2166016,0.19309483,0.42771363
4085,-0.15421303,0.0006201594,-0.21622896,0.1937861,0.42881653
4086,-0.15753815,0.00060934015,-0.21847215,0.18932445,0.42028883
4087,-0.1581527,0.0006094145,-0.21909414,0.18798168,0.41753656
4088,-0.15199514,0.00064698624,-0.21669376,0.19231975,0.42541152
4089,-0.14915568,0.0006658571,-0.2157414,0.19375013,0.42770803
4090,-0.15581916,0.0006314751,-0.21896668,0.18693073,0.41473624
4091,-0.1613143,0.0005970553,-0.22101982,0.18260287,0.40619928
4092,-0.15723105,0.0006013069,-0.21736173,0.18939017,0.41887835
4093,-0.15499738,0.00059793895,-0.21479127,0.19435795,0.4276414
4094,-0.16027871,0.00057314127,-0.21759284,0.18844578,0.41637895
4095,-0.16636822,0.00054889946,-0.22125816,0.1810495,0.40196633
4096,-0.1636235,0.00056088716,-0.21971221,0.1836608,0.40681103
4097,-0.15663874,0.0005928776,-0.21592651,0.1907607,0.42002252
4098,-0.15365312,0.00061886496,-0.2155396,0.19112696,0.42060664
4099,-0.15663625,0.0006295429,-0.21959054,0.18262723,0.40465748
4100,-0.15527451,0.00065830833,-0.22110535,0.17940457,0.39838332
4101,-0.14580776,0.00070989114,-0.21679688,0.18758585,0.4137881
4102,-0.14309785,0.000718218,-0.21491966,0.19114082,0.4201363
4103,-0.1511568,0.0006669326,-0.21785006,0.18503042,0.40873295
4104,-0.16068769,0.00060522155,-0.22120984,0.17839636,0.39586964
4105,-0.16220915,0.0005751229,-0.21972144,0.18115914,0.40097868
4106,-0.1611901,0.0005620891,-0.217399,0.18560377,0.40927023
4107,-0.16134237,0.0005583174,-0.21717411,0.18579012,0.4095449
4108,-0.16227701,0.0005612048,-0.2183975,0.18313684,0.40444782
4109,-0.16168648,0.00057576277,-0.21926275,0.18123408,0.4006581
4110,-0.15644832,0.0006200458,-0.2184529,0.18255265,0.40301323
4111,-0.1524138,0.00066318584,-0.21873239,0.1815281,0.40092576
4112,-0.14925739,0.0006935566,-0.21861304,0.18133476,0.4004218
4113,-0.14806232,0.00070419663,-0.21848197,0.18124607,0.40009212
4114,-0.1479441,0.00070398545,-0.21834263,0.18136713,0.40018773
4115,-0.1492948,0.0006888539,-0.21818018,0.1816358,0.40049556
4116,-0.14974478,0.0006772857,-0.21747336,0.182907,0.40263122
4117,-0.15292048,0.00065655157,-0.21857564,0.18051179,0.3979345
4118,-0.15500188,0.00064412854,-0.21941473,0.17865923,0.39421442
4119,-0.15294862,0.0006588926,-0.21883789,0.17949702,0.39562452
4120,-0.1509215,0.0006668549,-0.21760699,0.18148857,0.3991865
4121,-0.15207651,0.0006593364,-0.21801016,0.180139,0.3966633
4122,-0.15822202,0.0006156308,-0.21978511,0.17627278,0.38931894
4123,-0.16068277,0.00058298494,-0.21898127,0.17776743,0.3919728
4124,-0.16060527,0.0005594264,-0.2165479,0.18275926,0.4009199
4125,-0.16488922,0.00053321786,-0.218211,0.17958601,0.39461902
4126,-0.16834873,0.00051971833,-0.22032057,0.17549843,0.38658753
4127,-0.1678341,0.00052361866,-0.22019596,0.17559595,0.38677874
4128,-0.16353562,0.00054873544,-0.21840917,0.17877503,0.39288044
4129,-0.15672705,0.0006048162,-0.21720867,0.1806281,0.39626762
4130,-0.15255044,0.0006565821,-0.21820866,0.17817421,0.39155576
4131,-0.14925054,0.0007074722,-0.21999775,0.17434615,0.38404274
4132,-0.14471471,0.0007472097,-0.21943569,0.1751922,0.38540474
4133,-0.14041159,0.0007730783,-0.21771942,0.17819713,0.39105624
4134,-0.14119694,0.0007595501,-0.21715195,0.17910364,0.3928703
4135,-0.14570986,0.00072917197,-0.21862705,0.17603946,0.3870978
4136,-0.15165439,0.0006778195,-0.21943633,0.17463517,0.38432735
4137,-0.15475345,0.0006451538,-0.21926883,0.17521948,0.38512403
4138,-0.15506646,0.0006277354,-0.21784,0.1782805,0.39049733
4139,-0.15648392,0.00060992,-0.21747592,0.17887497,0.39152533
4140,-0.16271088,0.0005762098,-0.22033185,0.17287384,0.3804063
4141,-0.16433835,0.0005649444,-0.2208328,0.17147553,0.37786266
4142,-0.15904778,0.00058840803,-0.2178886,0.17684802,0.3881515
4143,-0.15563041,0.0006110695,-0.21673736,0.17887007,0.39178637
4144,-0.16030422,0.0005970393,-0.22000815,0.17238897,0.37937704
4145,-0.16206673,0.0005861388,-0.22068061,0.17109238,0.3767008
4146,-0.1596916,0.00058216206,-0.21790782,0.1764415,0.38681287
4147,-0.16083245,0.00056257745,-0.21709019,0.17802969,0.38974324
4148,-0.16487753,0.0005460377,-0.2194813,0.17311986,0.3805061
4149,-0.1678806,0.0005398102,-0.22186162,0.16845606,0.3713547
4150,-0.16139254,0.0005778821,-0.21918075,0.17340589,0.38055843
4151,-0.155085,0.00061381236,-0.21646623,0.17864318,0.39006475
4152,-0.15607552,0.0006183276,-0.21790828,0.17550926,0.38407427
4153,-0.15856944,0.00061520276,-0.22008972,0.17072146,0.3751567
4154,-0.15633291,0.0006242517,-0.21875809,0.17280667,0.37914893
4155,-0.15349026,0.00064181385,-0.21767165,0.1744866,0.38217005
4156,-0.15218905,0.0006537406,-0.21756311,0.17445257,0.38180107
4157,-0.15360633,0.0006563095,-0.21923727,0.1710747,0.37501532
4158,-0.15479049,0.000654852,-0.22027569,0.16888449,0.37056774
4159,-0.15315595,0.0006602213,-0.21917808,0.17086586,0.3742413
4160,-0.15441748,0.00063983875,-0.21840136,0.17228724,0.37693083
4161,-0.15511118,0.0006331606,-0.21842724,0.1719754,0.376321
4162,-0.1559564,0.0006365998,-0.21961638,0.16927595,0.37109193
4163,-0.15542156,0.0006496186,-0.22038342,0.16745843,0.36736837
4164,-0.15227467,0.00066732906,-0.21900757,0.1698451,0.37165242
4165,-0.15252738,0.00065191,-0.21771838,0.17221925,0.37603962
4166,-0.1583887,0.00060802186,-0.2191909,0.16915639,0.3702216
4167,-0.16282144,0.0005831872,-0.22114016,0.16518614,0.36251497
4168,-0.16094819,0.0005888809,-0.21983628,0.16764693,0.367062
4169,-0.1557551,0.00062383554,-0.21813866,0.1708009,0.37276933
4170,-0.15286306,0.00065421994,-0.21828504,0.17030516,0.37149307
4171,-0.15516043,0.0006568746,-0.22084789,0.16498277,0.36109477
4172,-0.15505347,0.0006574201,-0.22079547,0.16476095,0.36054128
4173,-0.1515322,0.0006722707,-0.21875928,0.16829248,0.3673327
4174,-0.14819917,0.0006928622,-0.2174854,0.1703395,0.37111884
4175,-0.1484726,0.0007071971,-0.21919231,0.16652647,0.36378142
4176,-0.14625439,0.00073667784,-0.21992218,0.16479428,0.36018112
4177,-0.14071915,0.00078063225,-0.21878238,0.16675748,0.36347902
4178,-0.13978505,0.00079235074,-0.21902013,0.16610579,0.36186302
4179,-0.1429849,0.00076824497,-0.21980938,0.16439942,0.3584921
4180,-0.14856094,0.0007184233,-0.22040327,0.16301532,0.35591164
4181,-0.15247679,0.00067588186,-0.22006498,0.16352822,0.35681814
4182,-0.15199986,0.00066766015,-0.21876588,0.16590315,0.3611949
4183,-0.15208304,0.000670612,-0.21914424,0.16506529,0.3594362
4184,-0.15269527,0.00067551236,-0.2202465,0.16286679,0.35493657
4185,-0.15246983,0.00067742926,-0.22021276,0.1627598,0.3545584
4186,-0.15312175,0.0006593257,-0.21905433,0.16473047,0.35839817
4187,-0.15596059,0.0006334223,-0.21930282,0.1637873,0.3569451
4188,-0.15772472,0.00061292294,-0.21901701,0.16411762,0.35765722
4189,-0.15923524,0.00059394626,-0.21862987,0.16495141,0.35910162
4190,-0.16103353,0.00058244827,-0.21927835,0.16387594,0.35677892
4191,-0.16299453,0.00057325116,-0.22031966,0.16203856,0.3528797
4192,-0.164291,0.00055543537,-0.21983454,0.16301498,0.35474262
4193,-0.16441436,0.0005496259,-0.21937695,0.1637131,0.3562924
4194,-0.16193274,0.00056787726,-0.21872047,0.16463263,0.3581346
4195,-0.1609729,0.0005910272,-0.2200756,0.1616461,0.3523347
4196,-0.15836057,0.00061826163,-0.22018674,0.16111581,0.35106045
4197,-0.15363121,0.00065022416,-0.21865363,0.16386233,0.35593903
4198,-0.15348774,0.0006529034,-0.21877807,0.16328701,0.35466686
4199,-0.15719497,0.00063069427,-0.2202644,0.16004017,0.34839064
4200,-0.15938874,0.00060700666,-0.2200894,0.16013591,0.34858787
4201,-0.15985689,0.00059017254,-0.21887414,0.16238143,0.35250854
4202,-0.16368836,0.000558228,-0.21951117,0.1610619,0.3496021
4203,-0.16550747,0.00055160985,-0.22066845,0.15867542,0.34469637
4204,-0.16333562,0.000569965,-0.22033212,0.15901916,0.34519255
4205,-0.16042061,0.00059647724,-0.22006834,0.15914012,0.3455136
4206,-0.15555187,0.0006320834,-0.2187602,0.16145688,0.34988555
4207,-0.15214245,0.0006685868,-0.21900113,0.16075033,0.3485195
4208,-0.15236303,0.0006860073,-0.22096376,0.15681994,0.34083253
4209,-0.14777572,0.0007249603,-0.22027175,0.15808809,0.3430796
4210,-0.14136653,0.0007746659,-0.21883312,0.16065711,0.34782988
4211,-0.14038981,0.00078798446,-0.21918826,0.15963309,0.34588665
4212,-0.14267907,0.0007841534,-0.22109441,0.15550871,0.33807537
4213,-0.14391924,0.0007683565,-0.22075489,0.15586548,0.33866766
4214,-0.14272359,0.00075187435,-0.21791102,0.1612832,0.34883118
4215,-0.1478415,0.00070002314,-0.21784382,0.16142002,0.34885752
4216,-0.1567623,0.0006364547,-0.22040777,0.15636095,0.33915865
4217,-0.16335094,0.00059045496,-0.22239643,0.15248397,0.33151636
4218,-0.16110578,0.0005937342,-0.2204792,0.15589799,0.33818406
4219,-0.15825179,0.00059994473,-0.21824627,0.16022715,0.34629545
4220,-0.16064805,0.00059249456,-0.21989751,0.15683334,0.3398887
4221,-0.16162269,0.0005948967,-0.22111236,0.15445137,0.33525202
4222,-0.15890379,0.0006166043,-0.22056422,0.15547608,0.33712023
4223,-0.15486817,0.00065367046,-0.22023521,0.15595251,0.338056
4224,-0.14971398,0.0007043753,-0.22015151,0.15586607,0.33779764
4225,-0.1469893,0.000737177,-0.220707,0.15440658,0.33487055
4226,-0.14336696,0.00076343014,-0.21970998,0.15601747,0.33772695
4227,-0.14391372,0.00075906474,-0.21982019,0.15549621,0.33637372
4228,-0.14648935,0.0007290561,-0.21939497,0.15615416,0.33730274
4229,-0.15266985,0.0006719346,-0.21986331,0.15519355,0.33520904
4230,-0.15838602,0.0006172194,-0.22010797,0.15469067,0.33391824
4231,-0.16204166,0.0005863748,-0.22067915,0.15348132,0.3312043
4232,-0.16195905,0.00058114715,-0.22007376,0.1544772,0.33282167
4233,-0.15912686,0.00060302037,-0.2194289,0.15544002,0.3345679
4234,-0.15850678,0.0006206107,-0.22056785,0.1528244,0.32964617
4235,-0.15720236,0.0006387853,-0.2210809,0.15152748,0.3272463
4236,-0.15282068,0.00066995074,-0.21981575,0.15378766,0.33164752
4237,-0.1505645,0.00068288075,-0.21885258,0.15571915,0.33526054
4238,-0.15226175,0.0006795679,-0.22021854,0.15310386,0.33017147
4239,-0.1532434,0.00068176753,-0.22142015,0.15076815,0.32557204
4240,-0.14892277,0.000711601,-0.22008288,0.1531013,0.33006978
4241,-0.1437811,0.0007546463,-0.21924573,0.15432012,0.33236426
4242,-0.14381117,0.00076985906,-0.22079708,0.15073767,0.32567933
4243,-0.14142819,0.00079290033,-0.22071822,0.15047367,0.32520226
4244,-0.14063808,0.0007858635,-0.21922442,0.15329024,0.3304557
4245,-0.14364755,0.0007535554,-0.2190031,0.15375917,0.33115342
4246,-0.15096146,0.00069335254,-0.22029671,0.15146233,0.32639664
4247,-0.15559605,0.0006552792,-0.22112398,0.14993007,0.32298473
4248,-0.1606569,0.0006020891,-0.2208658,0.1503216,0.32369775
4249,-0.16340277,0.0005644253,-0.2198453,0.151995,0.32700336
4250,-0.16428584,0.0005600941,-0.22029525,0.1507447,0.3246405
4251,-0.1625944,0.00058369327,-0.22096372,0.1491734,0.32144687
4252,-0.15781197,0.00061977946,-0.21978992,0.15136749,0.32529026
4253,-0.15415023,0.0006522007,-0.2193703,0.15209337,0.32625335
4254,-0.15661553,0.0006478052,-0.22139604,0.14800812,0.31831986
4255,-0.15575325,0.000656786,-0.22143185,0.14764276,0.31774247
4256,-0.15093064,0.00068482134,-0.21941277,0.15114115,0.32462198
4257,-0.14955512,0.0006931705,-0.21887216,0.15193053,0.32618594
4258,-0.15335852,0.0006774688,-0.2211054,0.14736006,0.31741872
4259,-0.1535615,0.00068036135,-0.22159764,0.14627671,0.31496465
4260,-0.14956453,0.000702228,-0.21978734,0.14960416,0.32091057
4261,-0.15029466,0.000694443,-0.21973896,0.14938292,0.32041603
4262,-0.15523237,0.0006561362,-0.22084598,0.14713077,0.316167
4263,-0.15822622,0.0006268352,-0.22090974,0.1470675,0.31601486
4264,-0.15803325,0.00062482,-0.22051525,0.14785063,0.31742468
4265,-0.15729061,0.00063569174,-0.22085978,0.14701992,0.31558335
4266,-0.15382397,0.0006615115,-0.21997511,0.14859568,0.31839308
4267,-0.15306991,0.0006783076,-0.22090068,0.14664748,0.3145575
4268,-0.1521595,0.00069644395,-0.22180389,0.14452392,0.31049818
4269,-0.14683023,0.0007323598,-0.2200662,0.14755113,0.316433
4270,-0.14239895,0.00076480757,-0.2188797,0.14965616,0.32041028
4271,-0.14578849,0.0007450167,-0.22029017,0.14691706,0.31517282
4272,-0.14914376,0.00072665204,-0.22180897,0.14406648,0.30943912
4273,-0.14983746,0.00070801843,-0.2206393,0.1465631,0.31390375
4274,-0.1498495,0.000699599,-0.21980941,0.14826965,0.3167354
4275,-0.1510114,0.00068651553,-0.21966295,0.14830989,0.3167951
4276,-0.15440372,0.0006636004,-0.22076376,0.14576896,0.31203213
4277,-0.15801299,0.0006443502,-0.222448,0.14202537,0.30489
4278,-0.1546512,0.0006567868,-0.22032988,0.14572902,0.3120068
4279,-0.1519487,0.00066315976,-0.21826468,0.14961442,0.31904128
4280,-0.15698382,0.00063564896,-0.22054872,0.14516269,0.31022263
4281,-0.16071868,0.0006106872,-0.2217874,0.14287122,0.3055823
4282,-0.16049612,0.0006060782,-0.22110394,0.1441754,0.30808148
4283,-0.15888022,0.0006176467,-0.22064489,0.14506876,0.30965498
4284,-0.1568754,0.00064170134,-0.22104554,0.14416486,0.30781585
4285,-0.1550265,0.0006664563,-0.22167212,0.14271894,0.30493814
4286,-0.14819816,0.0007217421,-0.22037236,0.14477202,0.30880585
4287,-0.14176044,0.0007773857,-0.219499,0.1459584,0.31113303
4288,-0.14405063,0.0007691068,-0.22096132,0.14270595,0.30508542
4289,-0.14612171,0.0007397751,-0.22009923,0.14430147,0.3082595
4290,-0.14964065,0.00069809105,-0.21944976,0.1457832,0.31102043
4291,-0.15734234,0.0006387266,-0.221215,0.14259143,0.30470508
4292,-0.16096212,0.0006133274,-0.22229485,0.14077015,0.30080074
4293,-0.1605862,0.0006102248,-0.22160867,0.14203693,0.3031102
4294,-0.1561496,0.0006313321,-0.2192828,0.14620693,0.31114125
4295,-0.15516783,0.00063754455,-0.21892229,0.1465485,0.31181225
4296,-0.16058731,0.00061605015,-0.22219232,0.13979538,0.29888064
4297,-0.15968198,0.00062481035,-0.222163,0.13950983,0.29830033
4298,-0.15545523,0.00063900603,-0.21935584,0.14480652,0.30850324
4299,-0.15445498,0.00063307735,-0.21776271,0.14826941,0.31450048
4300,-0.16109364,0.0006004521,-0.22113885,0.14192532,0.30205846
4301,-0.16524129,0.0005821642,-0.22345771,0.13767399,0.29331124
4302,-0.16025883,0.00061219936,-0.22147876,0.14106846,0.30006903
4303,-0.1523625,0.00066886813,-0.21924931,0.14469707,0.30727914
4304,-0.14816558,0.0007190601,-0.2200716,0.14239362,0.30301797
4305,-0.14679167,0.00075380085,-0.22217175,0.1379067,0.29432565
4306,-0.14230396,0.0007833441,-0.22063836,0.14069933,0.29942554
4307,-0.13929185,0.00079247745,-0.2185396,0.14491609,0.3069359
4308,-0.1457333,0.00074196525,-0.21992983,0.14229523,0.30168667
4309,-0.15594485,0.0006636411,-0.22230896,0.13768888,0.29285145
4310,-0.16073442,0.0006064165,-0.22137606,0.13942316,0.29646358
4311,-0.1625571,0.0005753002,-0.22008711,0.14188208,0.3011865
4312,-0.16456063,0.00055427005,-0.21998763,0.14214008,0.30152962
4313,-0.16501048,0.0005585069,-0.22086117,0.14040805,0.29810482
4314,-0.16347222,0.0005735673,-0.22082895,0.14039199,0.29809958
4315,-0.16215897,0.00058470096,-0.22062907,0.14053309,0.29852855
4316,-0.1603238,0.0006056271,-0.22088651,0.13967185,0.29724675
4317,-0.15791401,0.0006323487,-0.22114888,0.13883252,0.2958533
4318,-0.15373662,0.00066450273,-0.2201869,0.14054692,0.29913116
4319,-0.15169552,0.00068405806,-0.22010133,0.14068654,0.29920077
4320,-0.1554875,0.00066243473,-0.22173096,0.13757487,0.2929661
4321,-0.1553441,0.0006626119,-0.22160529,0.13768183,0.29307744
4322,-0.15391949,0.00067077094,-0.22099657,0.13860813,0.2947878
4323,-0.15279779,0.0006774261,-0.22054039,0.1392511,0.29592732
4324,-0.15323019,0.0006791415,-0.22114435,0.13790393,0.29300013
4325,-0.15780741,0.00064115034,-0.22192244,0.13639235,0.2897509
4326,-0.15966062,0.0006186285,-0.22152348,0.13695697,0.2907377
4327,-0.1587882,0.00061314803,-0.22010301,0.13956968,0.29563287
4328,-0.1593845,0.0006075883,-0.22014333,0.13948643,0.29520047
4329,-0.15879232,0.0006300792,-0.22180024,0.13612354,0.28841394
4330,-0.15713157,0.00065384345,-0.22251591,0.13460378,0.28506523
4331,-0.15164286,0.0006875115,-0.22039402,0.13834183,0.29220194
4332,-0.14914915,0.0007081858,-0.21996772,0.13864018,0.29296988
4333,-0.15136006,0.0006923383,-0.2205939,0.13718262,0.29030046
4334,-0.15667307,0.0006543061,-0.22210369,0.1343117,0.28451908
4335,-0.15771545,0.00064129976,-0.22184543,0.1349037,0.28548303
4336,-0.15556404,0.00064343814,-0.21990785,0.13876942,0.29257557
4337,-0.15678892,0.0006405204,-0.22084096,0.13696463,0.2887933
4338,-0.15647227,0.0006476027,-0.22123253,0.13598172,0.28682223
4339,-0.15701677,0.00065213453,-0.22223023,0.13374723,0.28258651
4340,-0.15519167,0.000663159,-0.22150758,0.13488977,0.2849075
4341,-0.15161596,0.0006881915,-0.22043511,0.13675734,0.28843537
4342,-0.15109825,0.0006991852,-0.22101678,0.13551174,0.28586063
4343,-0.14984474,0.0007126874,-0.22111347,0.13524969,0.28510803
4344,-0.14977132,0.0007108833,-0.22085965,0.13560905,0.28571048
4345,-0.15034166,0.00070128293,-0.22046995,0.136203,0.28686494
4346,-0.15579018,0.0006601057,-0.22180074,0.13351135,0.28175762
4347,-0.15752217,0.0006491485,-0.22243701,0.13208494,0.27893922
4348,-0.1548599,0.0006555554,-0.22041544,0.13582624,0.28606847
4349,-0.15412873,0.00065532647,-0.21966137,0.13739096,0.28864336
4350,-0.15794821,0.0006293194,-0.22088015,0.13512889,0.28399947
4351,-0.16078462,0.00061494036,-0.22227865,0.13234907,0.27858368
4352,-0.16068666,0.0006160198,-0.22228864,0.13199131,0.277902
4353,-0.15860355,0.0006252276,-0.2211263,0.13379279,0.28163862
4354,-0.15553743,0.00063938805,-0.21947622,0.13672262,0.28713796
4355,-0.15717329,0.0006324776,-0.22042105,0.13469608,0.28313693
4356,-0.16083394,0.0006160213,-0.22243607,0.13083975,0.275384
4357,-0.16002525,0.0006226526,-0.22229052,0.13097931,0.27556357
4358,-0.15761006,0.0006322805,-0.22083811,0.1335658,0.2807312
4359,-0.1576831,0.0006258924,-0.22027235,0.13457364,0.28260043
4360,-0.15938447,0.00061857735,-0.2212422,0.13264464,0.27863327
4361,-0.16127816,0.0006049122,-0.22176938,0.13170922,0.27653328
4362,-0.16107863,0.00061300636,-0.22237927,0.13032946,0.27364326
4363,-0.16035625,0.0006108404,-0.22144029,0.13191137,0.2766423
4364,-0.15812577,0.0006240708,-0.22053285,0.1332598,0.2793775
4365,-0.15639149,0.00064670655,-0.22106214,0.13177197,0.27646086
4366,-0.1519134,0.0006819948,-0.22011288,0.13327311,0.27911752
4367,-0.14979014,0.00070297683,-0.22008781,0.13322516,0.2785633
4368,-0.15348691,0.0006812992,-0.22161682,0.1302589,0.27250552
4369,-0.15669072,0.00065052893,-0.22174361,0.13004425,0.27207085
4370,-0.16003928,0.00061747344,-0.22178662,0.1299081,0.2720024
4371,-0.1609658,0.00060671224,-0.22163703,0.13016658,0.27257478
4372,-0.16028482,0.00061707356,-0.22199218,0.12946153,0.2712016
4373,-0.15523574,0.00066407566,-0.2216433,0.12995242,0.27205986
4374,-0.14947021,0.0007106942,-0.22053963,0.13189872,0.2756892
4375,-0.14606813,0.0007471584,-0.22078396,0.13114202,0.27436262
4376,-0.14968194,0.00072646246,-0.22232819,0.1280316,0.26864722
4377,-0.14997707,0.00071570114,-0.22154719,0.12929614,0.27150047
4378,-0.14817908,0.0007188811,-0.2200672,0.13211052,0.2768856
4379,-0.15181708,0.0006952844,-0.22134553,0.1298278,0.27205095
4380,-0.15448487,0.0006862977,-0.22311464,0.12664899,0.26510638
4381,-0.15456769,0.00066945865,-0.22151355,0.12969847,0.27080694
4382,-0.15583128,0.0006385624,-0.21968752,0.13306095,0.27731785
4383,-0.16336234,0.0005834074,-0.22170308,0.1289273,0.2695355
4384,-0.16694483,0.0005614336,-0.22308819,0.12604615,0.26379284
4385,-0.16377757,0.00058207795,-0.22198537,0.12794517,0.26736027
4386,-0.1561471,0.00063452986,-0.21960008,0.13234994,0.275599
4387,-0.15327695,0.00066108693,-0.21938565,0.13274433,0.2760684
4388,-0.1568904,0.00065564545,-0.22245495,0.12671323,0.26435304
4389,-0.15730813,0.0006615759,-0.22346573,0.12441207,0.2601711
4390,-0.15282029,0.0006727932,-0.2200996,0.13054027,0.27252486
4391,-0.15018469,0.0006898656,-0.21917126,0.13224937,0.27569175
4392,-0.15624401,0.00066407723,-0.22265173,0.12556161,0.26238522
4393,-0.15886462,0.00065136154,-0.22400077,0.12307593,0.2567159
4394,-0.15451595,0.0006699716,-0.2215131,0.12746811,0.26523504
4395,-0.15241623,0.0006625375,-0.21866998,0.13279603,0.27555093
4396,-0.1584314,0.00062442897,-0.2208743,0.12838376,0.26716167
4397,-0.16574475,0.00057868264,-0.22361301,0.1232526,0.25678843
4398,-0.16379498,0.0005765697,-0.22145195,0.12731211,0.2646934
4399,-0.16090657,0.000586561,-0.21956266,0.13095418,0.27151
4400,-0.1638174,0.00058026455,-0.22184385,0.12643024,0.2627383
4401,-0.16585296,0.00057861814,-0.22371477,0.12279111,0.25541398
4402,-0.1608734,0.00060312357,-0.22118576,0.12735315,0.2646016
4403,-0.15476482,0.0006446059,-0.2192254,0.13091919,0.27158582
4404,-0.15449421,0.000671377,-0.22163191,0.12596951,0.262057
4405,-0.15131563,0.0007215076,-0.2234664,0.12218587,0.25436175
4406,-0.14434877,0.0007715908,-0.22150785,0.12543748,0.26076433
4407,-0.13994202,0.00079177454,-0.21911947,0.12972908,0.26915887
4408,-0.14717878,0.0007386836,-0.22104715,0.12584862,0.2619192
4409,-0.15915641,0.00064229034,-0.22338545,0.1217035,0.25367254
4410,-0.16636842,0.0005630872,-0.22267714,0.12333785,0.25672635
4411,-0.16857249,0.00051623065,-0.22019555,0.12847133,0.2662525
4412,-0.1736117,0.00046852644,-0.22046435,0.12827729,0.26536235
4413,-0.17720526,0.00045625702,-0.22283097,0.12369707,0.25608796
4414,-0.17452577,0.0004856031,-0.22308607,0.12277207,0.25438455
4415,-0.16481972,0.00055304635,-0.22012435,0.12763564,0.26452756
4416,-0.15845402,0.0006152678,-0.21998079,0.12740384,0.26427376
4417,-0.15784629,0.00064518035,-0.22236432,0.12262695,0.25491378
4418,-0.15697978,0.0006590204,-0.22288182,0.121780485,0.25281015
4419,-0.15439402,0.0006625275,-0.22064677,0.12627904,0.2611795
4420,-0.15477276,0.00065137295,-0.21991006,0.12780462,0.26396045
4421,-0.16080308,0.00062323874,-0.22312695,0.12155541,0.25187218
4422,-0.16271225,0.0006108632,-0.22379856,0.12012482,0.24914637
4423,-0.1589086,0.0006295572,-0.22186433,0.12351348,0.25592297
4424,-0.15477735,0.0006458724,-0.21936458,0.12818582,0.26466697
4425,-0.15673614,0.00064401736,-0.22113788,0.124617964,0.25746804
4426,-0.15939696,0.0006398229,-0.22337925,0.12041663,0.24865907
4427,-0.15784957,0.0006411345,-0.22196302,0.12300397,0.25372213
4428,-0.15620002,0.00062969624,-0.21916965,0.12816778,0.26422185
4429,-0.16200086,0.00058162503,-0.22016338,0.1262244,0.26089332
4430,-0.16803636,0.00055064436,-0.2231008,0.120705485,0.25014523
4431,-0.16960588,0.0005494142,-0.2245473,0.11817723,0.24469163
4432,-0.16378684,0.00058002264,-0.2217891,0.123320006,0.25487998
4433,-0.15696105,0.0006256874,-0.2195298,0.12757096,0.26284873
4434,-0.15782581,0.0006332558,-0.2211514,0.12416013,0.2563721
4435,-0.16257404,0.0006151828,-0.22409232,0.118428126,0.24515925
4436,-0.16057396,0.00062548096,-0.22312206,0.11991821,0.24851383
4437,-0.15340775,0.0006557065,-0.2189784,0.12778623,0.263749
4438,-0.15589961,0.00063458394,-0.21935801,0.12731586,0.26235563
4439,-0.16484462,0.0005854817,-0.22339278,0.11989215,0.24738061
4440,-0.16714437,0.0005740492,-0.2245493,0.11772631,0.24277815
4441,-0.15968147,0.0006112301,-0.22080448,0.12447781,0.2564814
4442,-0.15555999,0.00063506525,-0.21906652,0.12771545,0.262804
4443,-0.15930459,0.0006358954,-0.22289413,0.120094635,0.24824004
4444,-0.15807307,0.0006613452,-0.2242076,0.11754315,0.24289325
4445,-0.15033072,0.0007053699,-0.22086771,0.12366217,0.25502262
4446,-0.1479598,0.0007164045,-0.21960025,0.12610474,0.25955325
4447,-0.15665989,0.0006603906,-0.22269894,0.1201782,0.24795286
4448,-0.16486238,0.0005941773,-0.2242801,0.11723318,0.24209188
4449,-0.1651149,0.0005725272,-0.22236761,0.120641254,0.24908155
4450,-0.1650806,0.0005407634,-0.21915695,0.12704657,0.26125968
4451,-0.17184123,0.0004941371,-0.22125494,0.123305574,0.25355157
4452,-0.17691405,0.00047538994,-0.22445305,0.117562376,0.24158259
4453,-0.17183103,0.00052020967,-0.223852,0.11830852,0.24326096
4454,-0.16318867,0.0005696769,-0.22015636,0.124780245,0.25653282
4455,-0.15693103,0.0006225433,-0.21918535,0.12633024,0.25978136
4456,-0.15837373,0.0006374821,-0.22212194,0.120613754,0.24871731
4457,-0.16065013,0.00064184406,-0.22483453,0.115755096,0.23860873
4458,-0.15448415,0.0006662063,-0.22110479,0.12287793,0.25260875
4459,-0.15211639,0.0006645389,-0.21857028,0.12800303,0.2621491
4460,-0.1627901,0.0005984302,-0.22263312,0.12006723,0.24706137
4461,-0.17230223,0.00054346333,-0.22664857,0.1127526,0.23184827
4462,-0.16591243,0.0005698149,-0.22289392,0.11904587,0.2452663
4463,-0.15582773,0.0006170158,-0.21752931,0.12931079,0.26468298
4464,-0.15835893,0.00061037496,-0.21939643,0.12572092,0.2575301
4465,-0.16703159,0.0005711674,-0.22414832,0.11706487,0.2400358
4466,-0.16867048,0.0005565436,-0.22432484,0.11666435,0.23951818
4467,-0.165415,0.0005468723,-0.22010224,0.124398716,0.2556402
4468,-0.16484065,0.00053690386,-0.21853104,0.127567,0.2618002
4469,-0.17118369,0.00051492866,-0.22267656,0.119780816,0.2467138
4470,-0.1722171,0.00052775943,-0.22499304,0.11574634,0.23790601
4471,-0.16547468,0.00056615565,-0.22209024,0.12115236,0.24855031
4472,-0.15658629,0.000623622,-0.21894848,0.12668695,0.2594832
4473,-0.15828755,0.00062736135,-0.2210237,0.1219113,0.2509228
4474,-0.16309154,0.00059932005,-0.22302355,0.11786015,0.24317074
4475,-0.16391498,0.0005738843,-0.2213034,0.12115577,0.24982673
4476,-0.16516939,0.00055765355,-0.22093473,0.122176014,0.2516007
4477,-0.16722383,0.00054751436,-0.22197527,0.12064274,0.24807125
4478,-0.16846655,0.0005488583,-0.22335239,0.11844788,0.24316151
4479,-0.16601649,0.00056641945,-0.22265843,0.11973904,0.24565838
4480,-0.16360463,0.00058640656,-0.22224529,0.11992758,0.24677135
4481,-0.15961862,0.0006215161,-0.22177023,0.12023268,0.24787599
4482,-0.15694255,0.0006510801,-0.22205056,0.11933596,0.24619004
4483,-0.15511051,0.00067050237,-0.22216074,0.119109035,0.24547996
4484,-0.15449291,0.0006718489,-0.2216778,0.12018791,0.24704155
4485,-0.15609936,0.00064954115,-0.22105348,0.12159784,0.24932712
4486,-0.16208827,0.00059701817,-0.22179009,0.12032497,0.24680737
4487,-0.16837767,0.0005411405,-0.22249173,0.11898052,0.24440545
4488,-0.17437175,0.00048096452,-0.2224682,0.11907887,0.24485102
4489,-0.17513688,0.00046533163,-0.22167005,0.12057547,0.24772671
4490,-0.1739972,0.00048037124,-0.22203432,0.1197878,0.246049
4491,-0.17057599,0.0005161162,-0.22218761,0.11946819,0.24508104
4492,-0.16625684,0.00055432477,-0.22168933,0.12020269,0.2464569
4493,-0.16347426,0.00058315264,-0.22178952,0.11951024,0.24554281
4494,-0.16244519,0.00059303513,-0.22174871,0.119233504,0.24530977
4495,-0.16139627,0.0005954863,-0.2209449,0.1206786,0.24824277
4496,-0.16390775,0.0005720167,-0.22110942,0.12055878,0.24791443
4497,-0.16834274,0.0005408854,-0.22243127,0.1183212,0.24324486
4498,-0.17106676,0.0005201471,-0.22308147,0.1172921,0.24074802
4499,-0.16857402,0.0005275479,-0.22132881,0.12064367,0.24704148
4500,-0.16897228,0.00052455673,-0.22142795,0.12026138,0.24651842
4501,-0.16775632,0.00054659776,-0.22241609,0.11807175,0.24250025
4502,-0.16560256,0.00057193043,-0.2227956,0.117113486,0.24087818
4503,-0.16103622,0.0006089518,-0.2219314,0.11859922,0.24385832
4504,-0.15778092,0.00063289964,-0.22107089,0.12036271,0.24698341
4505,-0.15852839,0.0006345907,-0.22198746,0.118720695,0.24328652
4506,-0.16078718,0.00061675085,-0.22246227,0.11787755,0.24143516
4507,-0.16235486,0.00059466116,-0.22182097,0.11885559,0.24363987
4508,-0.16466759,0.00056530995,-0.22119859,0.11988671,0.2459415
4509,-0.17004794,0.00052706,-0.22275394,0.11688659,0.23995937
4510,-0.1740094,0.0004958969,-0.22359909,0.1154242,0.23680177
4511,-0.17182514,0.0004932961,-0.22115475,0.12017172,0.2457571
4512,-0.17271627,0.00048787738,-0.22150402,0.119612955,0.24427733
4513,-0.17350805,0.0004910204,-0.22261009,0.11736658,0.23997588
4514,-0.17311591,0.0005032889,-0.22344479,0.115562856,0.23667222
4515,-0.1678828,0.0005423808,-0.22212088,0.11767351,0.24121924
4516,-0.16325939,0.00057599734,-0.22085913,0.11996437,0.24574418
4517,-0.16300902,0.0005864917,-0.22165819,0.118417025,0.24255052
4518,-0.16424039,0.0005889229,-0.22313267,0.115650624,0.23677437
4519,-0.16327325,0.00059491774,-0.22276501,0.11613385,0.23765378
4520,-0.16028188,0.0006074466,-0.22102654,0.11906971,0.243579
4521,-0.16041575,0.0006067754,-0.2210933,0.11862451,0.24271788
4522,-0.16447464,0.00057738647,-0.22221328,0.1164888,0.23825277
4523,-0.17050277,0.0005297235,-0.22347511,0.11428646,0.2333333
4524,-0.17323177,0.0004909834,-0.22233011,0.11653715,0.2372819
4525,-0.1750712,0.0004555227,-0.22062346,0.11985109,0.24342132
4526,-0.17977029,0.00042077943,-0.22184823,0.11752521,0.2386832
4527,-0.18214794,0.00041218806,-0.22336674,0.11464561,0.23293394
4528,-0.17889233,0.00044074835,-0.22296716,0.11509884,0.23404674
4529,-0.17183204,0.0004943617,-0.2212682,0.11792298,0.2400323
4530,-0.1657712,0.000552916,-0.22106281,0.11801228,0.2403721
4531,-0.16236052,0.0005974559,-0.22210611,0.11589744,0.23615918
4532,-0.16037369,0.000623977,-0.22277139,0.11458179,0.23334493
4533,-0.1573391,0.0006460466,-0.22194375,0.115873806,0.23601134
4534,-0.15471059,0.00064758526,-0.21946912,0.12041739,0.2449344
4535,-0.16185455,0.000599671,-0.22182165,0.11560635,0.23579775
4536,-0.16862176,0.0005511291,-0.22373468,0.111886956,0.22815296
4537,-0.17154348,0.0005081216,-0.22235563,0.11449488,0.23315752
4538,-0.17345089,0.0004723162,-0.2206825,0.117977284,0.23936334
4539,-0.17908156,0.00043395555,-0.22247711,0.11488101,0.23278308
4540,-0.18047866,0.0004261259,-0.22309124,0.11389301,0.2304369
4541,-0.17828296,0.00044361292,-0.22264425,0.114605576,0.23171821
4542,-0.17396018,0.00048072662,-0.22203285,0.115244254,0.23314556
4543,-0.16865765,0.00053105503,-0.22176315,0.11506553,0.23310377
4544,-0.16472909,0.0005708156,-0.22181065,0.11444018,0.23190323
4545,-0.16272536,0.0005931636,-0.22204171,0.11369084,0.23036742
4546,-0.1617426,0.0005949948,-0.22124209,0.115222186,0.23312588
4547,-0.16522929,0.0005668316,-0.22191246,0.114037685,0.23061068
4548,-0.16827717,0.0005435773,-0.22263491,0.112759106,0.22797152
4549,-0.17204326,0.0005193705,-0.22398031,0.11018233,0.22269586
4550,-0.16942443,0.0005283135,-0.22225578,0.11314395,0.22866705
4551,-0.16712274,0.00053548574,-0.22067131,0.116084605,0.23427154
4552,-0.16901359,0.00053197914,-0.2222115,0.11313646,0.22806305
4553,-0.17085753,0.0005288493,-0.22374247,0.11019565,0.22219479
4554,-0.16783294,0.0005469044,-0.22252338,0.11212078,0.22652882
4555,-0.16546877,0.00055946375,-0.22141515,0.113926746,0.2303163
4556,-0.16583249,0.0005703998,-0.22287247,0.11093801,0.22430092
4557,-0.16549633,0.0005775404,-0.22325037,0.11009865,0.22231257
4558,-0.16453797,0.0005740878,-0.22194675,0.1124391,0.22704923
4559,-0.16692084,0.0005499438,-0.22191523,0.11247305,0.2270528
4560,-0.1709378,0.00051262585,-0.2222004,0.11206944,0.2261104
4561,-0.1744175,0.00047659673,-0.22207718,0.11258356,0.22670515
4562,-0.17764653,0.0004513305,-0.22277959,0.11139879,0.22398436
4563,-0.178271,0.00044996207,-0.2232672,0.1102003,0.22185047
4564,-0.1739279,0.00048369123,-0.22229703,0.11159,0.22492555
4565,-0.16803676,0.0005324198,-0.22127874,0.113228776,0.22809947
4566,-0.16596927,0.00055858504,-0.22182778,0.112034805,0.225302
4567,-0.16632533,0.000568074,-0.22313273,0.10955562,0.21984169
4568,-0.16767149,0.0005420435,-0.22187583,0.11185281,0.22438096
4569,-0.17054866,0.00051132706,-0.22168137,0.11202231,0.225066
4570,-0.17339264,0.00048354507,-0.22174715,0.1119132,0.22485568
4571,-0.17512482,0.00047348146,-0.22247297,0.1106517,0.22204202
4572,-0.17268597,0.0004975023,-0.22243619,0.110780194,0.22184248
4573,-0.17050429,0.00051797775,-0.22230206,0.110949956,0.22186439
4574,-0.17011164,0.00052455335,-0.22256698,0.11009407,0.22036436
4575,-0.16854697,0.0005381476,-0.22236173,0.10993369,0.2205185
4576,-0.16667666,0.00054948824,-0.22162548,0.11099571,0.22293559
4577,-0.16729043,0.0005500214,-0.22229257,0.10961835,0.22013667
4578,-0.16701807,0.0005534838,-0.22236645,0.10961703,0.2197877
4579,-0.16718018,0.00054992497,-0.22217268,0.11033899,0.22050768
4580,-0.1697572,0.0005280895,-0.22256616,0.109700225,0.2190342
4581,-0.17156854,0.00051411137,-0.22297968,0.10859902,0.21731022
4582,-0.1714988,0.0005164155,-0.22314036,0.10784777,0.21626617
4583,-0.16961318,0.000526497,-0.22226289,0.10915798,0.2189816
4584,-0.16908543,0.0005249213,-0.22157755,0.11038538,0.221204
4585,-0.17117953,0.00051380397,-0.22255993,0.10859285,0.21718797
4586,-0.17283438,0.0004985438,-0.22268876,0.10839729,0.21655518
4587,-0.17404065,0.00048032028,-0.22207268,0.10953702,0.21887913
4588,-0.17654407,0.0004523948,-0.22178355,0.11011488,0.2200683
4589,-0.17929836,0.00043549846,-0.2228482,0.10813977,0.21610402
4590,-0.17836815,0.00044188154,-0.22255631,0.10869429,0.2170464
4591,-0.17523171,0.00046879676,-0.22211139,0.10954233,0.21842217
4592,-0.17300463,0.000497465,-0.22275113,0.10821594,0.21561478
4593,-0.16935775,0.00052984076,-0.22234182,0.108719714,0.21672034
4594,-0.16769493,0.00054463395,-0.22215831,0.10866185,0.21688531
4595,-0.1688799,0.0005329646,-0.22217636,0.10838721,0.21642375
4596,-0.17038633,0.00051593344,-0.22197968,0.108775854,0.21714085
4597,-0.17278036,0.00049407943,-0.22218831,0.10852742,0.21642074
4598,-0.17349812,0.00048801035,-0.22229916,0.10839603,0.21591924
4599,-0.17544165,0.0004770041,-0.22314206,0.106850386,0.21252936
4600,-0.17412497,0.00048983376,-0.22310835,0.106770575,0.2122017
4601,-0.17160799,0.0005063711,-0.2222451,0.10810755,0.21483047
4602,-0.17051783,0.0005148759,-0.22200543,0.10814204,0.21487063
4603,-0.16966939,0.00052296073,-0.22196546,0.10784195,0.21407901
4604,-0.16899458,0.00053038215,-0.22203279,0.107327476,0.21289805
4605,-0.16950877,0.00053244666,-0.22275344,0.10566887,0.20943509
4606,-0.16991436,0.00052813126,-0.22272749,0.10559053,0.20919855
4607,-0.17142686,0.00051104336,-0.2225312,0.10605819,0.20992252
4608,-0.17076753,0.00051120843,-0.22188838,0.107415594,0.21223612
4609,-0.16967958,0.0005233411,-0.2220137,0.10707487,0.2114585
4610,-0.17096606,0.000523946,-0.22336066,0.10436972,0.20625903
4611,-0.17199233,0.0005162293,-0.22361526,0.10363166,0.20516776
4612,-0.17034003,0.00052396924,-0.22273695,0.10501713,0.20818791
4613,-0.16613281,0.00054752413,-0.22088522,0.10839971,0.2146678
4614,-0.16893867,0.00054138177,-0.22307684,0.10429863,0.20594396
4615,-0.16954526,0.0005404412,-0.22358939,0.103477806,0.20365772
4616,-0.16739523,0.00055310386,-0.22270562,0.10483329,0.20654568
4617,-0.16609374,0.0005536402,-0.22145776,0.10690285,0.21119444
4618,-0.16910051,0.00053156406,-0.22225691,0.105346516,0.20814621
4619,-0.17166054,0.00051354663,-0.2230152,0.10402871,0.20528142
4620,-0.17183161,0.0005058964,-0.22242124,0.10521544,0.20754826
4621,-0.17145975,0.00050293456,-0.22175321,0.10648039,0.20992269
4622,-0.17316118,0.0004902408,-0.22218525,0.10563924,0.2083704
4623,-0.17504014,0.0004863803,-0.22367817,0.102668546,0.20248741
4624,-0.1743187,0.00049198436,-0.22351713,0.10270702,0.20284738
4625,-0.16994347,0.00051294506,-0.22123797,0.10685045,0.21125601
4626,-0.17092913,0.0005046015,-0.22138928,0.106584474,0.21053566
4627,-0.17544548,0.00047995982,-0.22344147,0.10297774,0.20275421
4628,-0.17787002,0.00045590953,-0.22346097,0.10315505,0.20284767
4629,-0.17704606,0.00043811696,-0.22085775,0.10806961,0.21280023
4630,-0.1788487,0.00041948928,-0.22079763,0.10820448,0.21317726
4631,-0.18460299,0.00040062534,-0.22466552,0.101109795,0.19868217
4632,-0.18205592,0.00041922502,-0.22397843,0.102375194,0.20104566
4633,-0.17661974,0.00045072226,-0.22169197,0.106476866,0.20945002
4634,-0.17340171,0.0004750417,-0.22090589,0.10775278,0.21229362
4635,-0.17484966,0.0004822608,-0.22307573,0.103498705,0.20418459
4636,-0.17369592,0.00050303485,-0.22399941,0.101727255,0.20088238
4637,-0.1686267,0.00053806463,-0.22243316,0.10452246,0.2069109
4638,-0.16728276,0.00055004447,-0.22228721,0.1048231,0.20770913
4639,-0.16766581,0.0005527871,-0.22294451,0.10371267,0.2054349
4640,-0.16784677,0.00054664165,-0.22251093,0.10469051,0.20703363
4641,-0.16994643,0.00052233733,-0.22218016,0.1053331,0.20829946
4642,-0.17471868,0.00047937824,-0.2226565,0.104394205,0.20642407
4643,-0.17930408,0.00043611313,-0.2229154,0.10390377,0.20533112
4644,-0.18191572,0.00040474464,-0.22239017,0.10499152,0.2072308
4645,-0.18317884,0.00038939412,-0.22211826,0.10569866,0.20811655
4646,-0.184313,0.00038922182,-0.22323518,0.10377935,0.20362863
4647,-0.1822994,0.00041035676,-0.22333507,0.1033411,0.20294666
4648,-0.17819399,0.0004406933,-0.22226332,0.104911275,0.20652375
4649,-0.1747103,0.00047368446,-0.22207874,0.10492712,0.20687957
4650,-0.17411776,0.00049161626,-0.22327939,0.102510855,0.20212045
4651,-0.17253333,0.0005057597,-0.2231093,0.10291563,0.20261791
4652,-0.16963983,0.0005209433,-0.22173415,0.10551111,0.20765461
4653,-0.17093077,0.000514135,-0.22234426,0.104319066,0.20512775
4654,-0.17382893,0.00049416296,-0.22324523,0.10252637,0.20137107
4655,-0.17482755,0.00048190876,-0.22301842,0.10263135,0.20158707
4656,-0.17542416,0.00046766177,-0.22219034,0.1039028,0.20416078
4657,-0.17693599,0.0004442239,-0.22135837,0.10553202,0.20719728
4658,-0.18008193,0.0004156599,-0.22164792,0.10537579,0.20650773
4659,-0.18387273,0.0003942811,-0.22330083,0.10257741,0.20071751
4660,-0.1841447,0.00040415608,-0.2245603,0.10032466,0.19624916
4661,-0.17910321,0.00043706837,-0.22281004,0.1033005,0.20276259
4662,-0.17330968,0.00048191138,-0.22150083,0.10547992,0.20731212
4663,-0.1708595,0.0005145453,-0.22231403,0.10364996,0.20383172
4664,-0.16917184,0.0005442327,-0.22359511,0.10101372,0.198674
4665,-0.166657,0.00056315295,-0.22297229,0.10195255,0.20076881
4666,-0.16864765,0.0005447529,-0.22312294,0.10162023,0.20029843
4667,-0.16935086,0.0005225867,-0.22160953,0.1045487,0.20628487
4668,-0.17269132,0.00048502992,-0.22119431,0.10575176,0.20818546
4669,-0.17835261,0.00044452984,-0.22280559,0.10312714,0.20242533
4670,-0.18257365,0.00041501608,-0.22407526,0.100901425,0.1976953
4671,-0.18290901,0.00039738926,-0.22264794,0.10335696,0.2030116
4672,-0.18190745,0.00039772736,-0.22168018,0.104964934,0.206338
4673,-0.18271504,0.0004043604,-0.22315109,0.10193967,0.20025752
4674,-0.17960879,0.00044027486,-0.22363628,0.10072398,0.19779491
4675,-0.17472255,0.00047809628,-0.22253218,0.10250579,0.20132883
4676,-0.17369485,0.00048478448,-0.2221733,0.103172705,0.20240608
4677,-0.1751606,0.00047040227,-0.22220083,0.10322012,0.20223285
4678,-0.17814338,0.00044817163,-0.22296055,0.101864494,0.19930272
4679,-0.18100527,0.0004267604,-0.22368132,0.100557305,0.19651502
4680,-0.18111815,0.0004257679,-0.22369494,0.10039138,0.19608533
4681,-0.17850517,0.00043016006,-0.22152117,0.10441378,0.20403013
4682,-0.17689061,0.00044396074,-0.22128668,0.10490887,0.2047462
4683,-0.17791045,0.00045677344,-0.2235878,0.10069288,0.19600959
4684,-0.17689428,0.00047179885,-0.22407416,0.09969485,0.19392471
4685,-0.17153579,0.00050607004,-0.22214279,0.10295112,0.20088995
4686,-0.16845769,0.0005220268,-0.22066036,0.10545186,0.20637436
4687,-0.1721403,0.00050381984,-0.22252229,0.101821855,0.19943155
4688,-0.17667681,0.00047413536,-0.22409035,0.098990545,0.19369297
4689,-0.1765742,0.00046144263,-0.22271846,0.101594105,0.19909054
4690,-0.17700888,0.00044621038,-0.22162992,0.10386528,0.20327513
4691,-0.18033603,0.00042035343,-0.22237137,0.10269606,0.2005168
4692,-0.18469915,0.00039394977,-0.22409412,0.099607304,0.19402407
4693,-0.18562442,0.00038034076,-0.2236585,0.1000918,0.1956255
4694,-0.18309836,0.00038904368,-0.22200273,0.10287074,0.2015514
4695,-0.18167724,0.0004021467,-0.22189191,0.10292833,0.2018011
4696,-0.18173969,0.00041692102,-0.22343178,0.10012857,0.19577438
4697,-0.18200848,0.00042544943,-0.22455342,0.0982766,0.19131471
4698,-0.175713,0.00045533828,-0.22124684,0.10425633,0.20349644
4699,-0.174101,0.0004628047,-0.22038147,0.105749585,0.20677565
4700,-0.18066192,0.00043508122,-0.22417004,0.098588146,0.19267933
4701,-0.1824456,0.00042526872,-0.22497247,0.09722448,0.18968722
4702,-0.17771164,0.00043338272,-0.2210499,0.10464661,0.20453475
4703,-0.17862916,0.00042540458,-0.22116962,0.10459156,0.20394304
4704,-0.18317126,0.00041178215,-0.22434947,0.098643586,0.19163631
4705,-0.18248717,0.0004220244,-0.22468962,0.09774685,0.18972905
4706,-0.17757948,0.00044689054,-0.22226854,0.10163495,0.19804111
4707,-0.1758624,0.0004480461,-0.220667,0.104385614,0.20369643
4708,-0.18243998,0.000410332,-0.22347319,0.09915586,0.19322559
4709,-0.18659844,0.0003791316,-0.2245116,0.097463995,0.18950398
4710,-0.18511614,0.00037583464,-0.2226996,0.10087131,0.19626105
4711,-0.18183215,0.00039039803,-0.22087196,0.10442234,0.20300569
4712,-0.18506949,0.00038968938,-0.22403842,0.09842613,0.19081217
4713,-0.18350577,0.00041108092,-0.22461388,0.09700932,0.18811448
4714,-0.17818132,0.00044417678,-0.222599,0.10016517,0.19492179
4715,-0.17553563,0.00046096582,-0.22163221,0.10159473,0.19803385
4716,-0.17789671,0.00044901684,-0.22279839,0.09931138,0.19342172
4717,-0.18122,0.00042355945,-0.22357593,0.09800699,0.19051535
4718,-0.18115292,0.00041109545,-0.22226247,0.10053228,0.19540267
4719,-0.18324769,0.00038292923,-0.22154061,0.10217162,0.1982631
4720,-0.18760826,0.00035570006,-0.22317827,0.09911543,0.1919292
4721,-0.1902221,0.0003441078,-0.22463287,0.09621055,0.18601248
4722,-0.18712553,0.00035800942,-0.22292647,0.0989032,0.19176286
4723,-0.18385142,0.0003755568,-0.2214071,0.101526156,0.19676901
4724,-0.18369773,0.0003899724,-0.22269496,0.09891128,0.19117135
4725,-0.18379731,0.00040634227,-0.22443154,0.09554104,0.1838783
4726,-0.1786443,0.00043493268,-0.22213757,0.099313125,0.19184664
4727,-0.1765877,0.00044408007,-0.22099571,0.101127736,0.19573376
4728,-0.18174803,0.00041881445,-0.22362947,0.09626665,0.18565005
4729,-0.18392213,0.00040288034,-0.22421016,0.09553902,0.1835863
4730,-0.18240152,0.00040230984,-0.22263251,0.09852404,0.18957737
4731,-0.1804238,0.00040764755,-0.22118855,0.10130874,0.19497375
4732,-0.18370903,0.0003938291,-0.22309195,0.097719125,0.1878772
4733,-0.18592349,0.00038721418,-0.2246449,0.094752185,0.18159457
4734,-0.1831671,0.00039914675,-0.22308177,0.097206876,0.1869241
4735,-0.18112954,0.0004145366,-0.2225832,0.09769403,0.1883398
4736,-0.17854936,0.00043400336,-0.2219497,0.0986073,0.19027445
4737,-0.17994584,0.0004326001,-0.22320585,0.09633149,0.18510374
4738,-0.18220446,0.00041372754,-0.22357722,0.095652804,0.18360426
4739,-0.1838395,0.0003907538,-0.22291487,0.09678457,0.18615718
4740,-0.18554308,0.00037149727,-0.2226928,0.09720603,0.18701756
4741,-0.18535422,0.0003647882,-0.22183304,0.098879546,0.1902853
4742,-0.18858199,0.0003491787,-0.22349986,0.095826864,0.18396196
4743,-0.18914746,0.00035065884,-0.22421335,0.094555035,0.18101506
4744,-0.18574084,0.0003722628,-0.22296712,0.09663894,0.18529771
4745,-0.18284802,0.0003911533,-0.22196335,0.09829048,0.18864012
4746,-0.18440753,0.00038354238,-0.22276178,0.09668147,0.18537356
4747,-0.18595809,0.00037888213,-0.2238463,0.094654195,0.18098436
4748,-0.18721014,0.0003732876,-0.2245389,0.0933255,0.17815162
4749,-0.18354148,0.00037969122,-0.2215106,0.09885735,0.18955353
4750,-0.18493685,0.00036708172,-0.22164503,0.09866572,0.18918492
4751,-0.19117853,0.0003379866,-0.2249772,0.09271431,0.1767112
4752,-0.19050188,0.00034202787,-0.22470467,0.09305022,0.17746623
4753,-0.18583718,0.0003605622,-0.2218934,0.09789217,0.18751356
4754,-0.18539733,0.00036268972,-0.2216663,0.09823033,0.18811762
4755,-0.18855506,0.00034656675,-0.22321174,0.09555414,0.18242621
4756,-0.1888444,0.00034584643,-0.22342904,0.09534946,0.1819937
4757,-0.18633115,0.00036140022,-0.22247118,0.097207285,0.18574819
4758,-0.18482181,0.00037142835,-0.22196466,0.09819973,0.18798591
4759,-0.18724158,0.00036761008,-0.2240026,0.09425989,0.18030073
4760,-0.18661037,0.0003749893,-0.2241093,0.0939631,0.17961384
4761,-0.1834346,0.00038557797,-0.2219924,0.09776504,0.18723641
4762,-0.1815976,0.00040274335,-0.22187194,0.097823225,0.18709543
4763,-0.18350965,0.00039607796,-0.22311744,0.09551649,0.18219896
4764,-0.18406123,0.00039596588,-0.22365782,0.09440365,0.17986175
4765,-0.18320635,0.00039428344,-0.2226347,0.096077085,0.1834728
4766,-0.18503731,0.00037096956,-0.22213428,0.097127184,0.18520215
4767,-0.18848793,0.00034602935,-0.22309087,0.09549503,0.18178828
4768,-0.1902298,0.00033291036,-0.22352085,0.094698444,0.18030657
4769,-0.1889597,0.00033875575,-0.22283527,0.09592613,0.182885
4770,-0.18798578,0.00035396146,-0.22338192,0.09480687,0.18045734
4771,-0.18638372,0.00037134622,-0.22351834,0.094466195,0.17946868
4772,-0.18536118,0.0003841368,-0.22377487,0.093669266,0.1780849
4773,-0.18187734,0.00041015574,-0.22289291,0.094799474,0.18071006
4774,-0.18120605,0.0004091243,-0.22211848,0.09594678,0.18313876
4775,-0.18154046,0.0004008443,-0.22162488,0.09691253,0.18475111
4776,-0.1861861,0.0003716587,-0.22335199,0.09396101,0.17836002
4777,-0.18845862,0.000354528,-0.22391142,0.09322819,0.17645568
4778,-0.18806422,0.00035616168,-0.22368038,0.093570605,0.17731385
4779,-0.18555927,0.00036895066,-0.22245434,0.0956428,0.18173385
4780,-0.18297906,0.00039153948,-0.22213301,0.09594659,0.18230997
4781,-0.18220007,0.00041262017,-0.22346209,0.09321742,0.17655784
4782,-0.18190399,0.00041820295,-0.22372428,0.09251778,0.1750013
4783,-0.18141806,0.0004072024,-0.2221383,0.095240735,0.18088259
4784,-0.1857789,0.00037011938,-0.22279084,0.093923196,0.17865878
4785,-0.1907948,0.00033671668,-0.22446646,0.09090938,0.17251745
4786,-0.18989332,0.0003327391,-0.22316723,0.093368426,0.17731734
4787,-0.18786232,0.00034436435,-0.22229876,0.09516143,0.18026136
4788,-0.19002432,0.00033662154,-0.22368647,0.092668176,0.17489313
4789,-0.191059,0.00033198006,-0.224257,0.09145191,0.17262577
4790,-0.18860313,0.00034416528,-0.22301966,0.09336649,0.17689978
4791,-0.18677878,0.0003510887,-0.22188765,0.095354654,0.1810325
4792,-0.18775879,0.00035235073,-0.22299387,0.09340777,0.17690837
4793,-0.18694556,0.00036948783,-0.22389434,0.09182241,0.17319146
4794,-0.18449196,0.00038648673,-0.22314063,0.09317364,0.17573336
4795,-0.18329434,0.0003950875,-0.22280309,0.093505226,0.17665692
4796,-0.18418267,0.0003876958,-0.22295226,0.09283767,0.17575154
4797,-0.18588795,0.00037612705,-0.22350065,0.09163542,0.17331438
4798,-0.18568137,0.00037239795,-0.22292116,0.09272799,0.17515004
4799,-0.18565886,0.00036602843,-0.2222617,0.09427121,0.17746997
4800,-0.18640265,0.00035331358,-0.221734,0.09542572,0.17945649
4801,-0.19103801,0.00032577076,-0.22361508,0.091872886,0.17255078
4802,-0.19291966,0.0003083318,-0.22375284,0.091437794,0.17215128
4803,-0.19285871,0.00030303115,-0.22316183,0.092353344,0.1743981
4804,-0.19234394,0.0003030934,-0.22265327,0.093355335,0.17631249
4805,-0.19405454,0.00029972513,-0.22402705,0.091125734,0.17098618
4806,-0.19377486,0.00030345412,-0.22412027,0.09119095,0.17040184
4807,-0.19155936,0.00031534434,-0.2230938,0.09282348,0.17395137
4808,-0.19020912,0.00032446926,-0.22265604,0.09305311,0.1751845
4809,-0.18910332,0.00033552665,-0.22265598,0.092643596,0.17475884
4810,-0.18907629,0.00035007703,-0.22408399,0.08991503,0.16908167
4811,-0.18584883,0.0003737674,-0.22322558,0.09154326,0.17226093
4812,-0.18230696,0.00039486244,-0.2217932,0.094434164,0.1775943
4813,-0.18414977,0.00038318703,-0.22246847,0.09347664,0.17519498
4814,-0.18997678,0.00034688032,-0.22466482,0.089615256,0.16708043
4815,-0.191749,0.00032091825,-0.22384083,0.09084194,0.1701687
4816,-0.1920434,0.0003139165,-0.22343504,0.09133322,0.17137206
4817,-0.19028518,0.00032102768,-0.22238794,0.09317917,0.1750603
4818,-0.19074935,0.00032246945,-0.2229963,0.09217385,0.17268686
4819,-0.19004121,0.00033446788,-0.223488,0.09148141,0.17088205
4820,-0.1877808,0.00035144784,-0.22292557,0.092554346,0.17298575
4821,-0.18645522,0.00035812502,-0.22226772,0.09360371,0.17556338
4822,-0.1883381,0.0003529143,-0.22362953,0.09087117,0.1705348
4823,-0.18881851,0.00035289692,-0.2241082,0.08987921,0.16859563
4824,-0.18660212,0.0003717489,-0.22377701,0.09041171,0.1694562
4825,-0.18489362,0.00037750913,-0.22264454,0.092701636,0.1734245
4826,-0.18731615,0.00035394353,-0.2227105,0.0927311,0.17335103
4827,-0.19086546,0.00032799394,-0.22366485,0.09110877,0.16983302
4828,-0.19203663,0.0003145843,-0.22349507,0.09142675,0.17067394
4829,-0.18953475,0.00032632775,-0.22216752,0.09374161,0.17536402
4830,-0.18955068,0.0003339966,-0.22295034,0.09208865,0.17206329
4831,-0.18884438,0.00034935918,-0.2237803,0.09037072,0.16879226
4832,-0.18522261,0.00037777438,-0.22300005,0.09149009,0.17158124
4833,-0.18221897,0.00039661967,-0.22188094,0.09330437,0.17563637
4834,-0.18565077,0.0003805285,-0.22370361,0.089969054,0.16881071
4835,-0.18733463,0.00036199592,-0.22353423,0.090327255,0.16963942
4836,-0.18909514,0.0003345273,-0.22254787,0.092382595,0.17373072
4837,-0.1921969,0.00031181215,-0.22337812,0.09108584,0.17080607
4838,-0.19291516,0.0003114423,-0.22405939,0.08989515,0.16801013
4839,-0.19321889,0.0003068479,-0.22390367,0.090033606,0.16828613
4840,-0.1913287,0.00031322622,-0.22265132,0.091999374,0.17255178
4841,-0.19090559,0.000318483,-0.22275388,0.09153484,0.1717773
4842,-0.19328696,0.00030452554,-0.2237395,0.08969657,0.16783631
4843,-0.19410396,0.00029446298,-0.22355026,0.09012944,0.16841452
4844,-0.19239764,0.00029937027,-0.22233467,0.09242581,0.17285095
4845,-0.19344491,0.00029703943,-0.22314885,0.09100457,0.16971539
4846,-0.19350328,0.00030815965,-0.22431923,0.08890473,0.16534398
4847,-0.18890566,0.0003436988,-0.22327554,0.090695426,0.1692722
4848,-0.18164131,0.00039259813,-0.22090113,0.0950161,0.1780636
4849,-0.18314451,0.0004056193,-0.22370644,0.089599706,0.16742645
4850,-0.18345895,0.00041607986,-0.22506694,0.08709661,0.16215126
4851,-0.17826992,0.00043541324,-0.22181125,0.09282513,0.17423506
4852,-0.18088156,0.0004110374,-0.22198531,0.09262278,0.17358285
4853,-0.1890966,0.0003547435,-0.22457094,0.08830926,0.1640776
4854,-0.19341692,0.00031056305,-0.22447322,0.08859247,0.16475503
4855,-0.19343849,0.0002841207,-0.22185056,0.09357256,0.17505752
4856,-0.19673152,0.00025560733,-0.22229226,0.093106344,0.17378055
4857,-0.2003677,0.00023937986,-0.22430569,0.08977343,0.1663084
4858,-0.20125464,0.00024254603,-0.22550924,0.08765937,0.16146182
4859,-0.19566219,0.00026906197,-0.22256838,0.09236106,0.17209111
4860,-0.18955661,0.00030746998,-0.22030361,0.096065104,0.18027811
4861,-0.18993214,0.0003277511,-0.22270724,0.09127474,0.17118937
4862,-0.19099641,0.0003435237,-0.22534877,0.08661705,0.1613058
4863,-0.18638973,0.00036515316,-0.22290504,0.09091754,0.17080371
4864,-0.18332344,0.0003763132,-0.22095476,0.09480295,0.17844306
4865,-0.19016959,0.00034071953,-0.22424154,0.08899989,0.16646458
4866,-0.19164333,0.00032906188,-0.22454952,0.08854926,0.16530901
4867,-0.18960908,0.00033379238,-0.22298832,0.09108824,0.17060699
4868,-0.18679842,0.00034754502,-0.22155292,0.09354535,0.17528774
4869,-0.18896589,0.00034315756,-0.22328164,0.09017247,0.16813801
4870,-0.19055,0.00033670245,-0.22422025,0.088260934,0.16426763
4871,-0.19014816,0.00032779266,-0.22292742,0.09047391,0.16904473
4872,-0.1905967,0.00031324048,-0.22192074,0.0924689,0.17296325
4873,-0.19322127,0.0002984119,-0.22306246,0.09059476,0.16875033
4874,-0.19590825,0.00028418802,-0.22432706,0.08858507,0.16436
4875,-0.19580626,0.00028298303,-0.22410457,0.0889869,0.16552961
4876,-0.19298142,0.0002973991,-0.22272132,0.09140194,0.17080973
4877,-0.19083366,0.00032019042,-0.2228527,0.090999864,0.17025404
4878,-0.18895945,0.00034561148,-0.2235206,0.08958604,0.16751947
4879,-0.18795331,0.00036325978,-0.22427928,0.08802823,0.16423434
4880,-0.18783791,0.00036268233,-0.22410615,0.08808637,0.16448002
4881,-0.18523823,0.00036488098,-0.22172633,0.09236933,0.17320912
4882,-0.1871458,0.00035083856,-0.22222966,0.091628656,0.17121197
4883,-0.19391839,0.00031181006,-0.2250994,0.08670822,0.16089416
4884,-0.19606727,0.0002907563,-0.2251429,0.086639814,0.16126703
4885,-0.19218402,0.000294553,-0.22163932,0.093052715,0.17483158
4886,-0.19145058,0.00029971893,-0.22142248,0.09376431,0.17588514
4887,-0.1960245,0.00029965755,-0.22599027,0.08573986,0.15843438
4888,-0.1934281,0.00032499287,-0.22592738,0.08548868,0.15816337
4889,-0.18425292,0.0003595974,-0.22021265,0.09532699,0.17918459
4890,-0.1850871,0.0003490846,-0.21999556,0.09546556,0.17967713
4891,-0.19566584,0.00029865856,-0.2255317,0.08548548,0.15892334
4892,-0.19942571,0.00026997447,-0.22642316,0.08411024,0.15561876
4893,-0.1941424,0.00027958272,-0.22210068,0.09159445,0.1718428
4894,-0.19210628,0.00028309785,-0.22041607,0.09505757,0.17825665
4895,-0.19661838,0.00027474327,-0.2240927,0.08843181,0.16435377
4896,-0.20090486,0.00025740868,-0.22664572,0.08419832,0.15474908
4897,-0.19699872,0.00026909864,-0.22390857,0.08842939,0.16473472
4898,-0.191971,0.00029127486,-0.22109848,0.09317403,0.17464045
4899,-0.19360206,0.00029825285,-0.22342734,0.08872881,0.1653897
4900,-0.19514722,0.00030518795,-0.22566602,0.084840514,0.15654695
4901,-0.18972602,0.00034059412,-0.22378545,0.08794684,0.16299082
4902,-0.18486905,0.00036115324,-0.22098438,0.09290314,0.17324102
4903,-0.18699856,0.0003552084,-0.2225194,0.08992541,0.16750039
4904,-0.19164014,0.00033288533,-0.22492868,0.085728295,0.15865399
4905,-0.19161353,0.0003232518,-0.2239387,0.08760448,0.16264343
4906,-0.19025472,0.00032035576,-0.22229029,0.09073107,0.16888206
4907,-0.1906879,0.00032177623,-0.22286552,0.08956387,0.16657919
4908,-0.19338964,0.00030998664,-0.2243883,0.086783074,0.16062546
4909,-0.19526958,0.00029615406,-0.22488499,0.08560954,0.15835693
4910,-0.19367628,0.00029523214,-0.22319949,0.08819816,0.16427812
4911,-0.19017163,0.00030221874,-0.22039351,0.09341298,0.174423
4912,-0.19387761,0.0002877845,-0.22265606,0.0894514,0.16594082
4913,-0.20100886,0.00026006156,-0.22701502,0.08219761,0.1496081
4914,-0.19601221,0.00026863246,-0.22287546,0.08932011,0.1655293
4915,-0.19270086,0.00027721972,-0.22042283,0.09399833,0.17498851
4916,-0.19558969,0.00028399663,-0.22398935,0.08711822,0.16135736
4917,-0.19491558,0.00031345783,-0.22626136,0.083071984,0.15224585
4918,-0.18566714,0.00036971126,-0.22263826,0.08901855,0.16522463
4919,-0.17934813,0.00040651832,-0.21999995,0.09370031,0.1746574
4920,-0.18593998,0.00038385706,-0.22432569,0.085393324,0.15786155
4921,-0.19143288,0.00035281855,-0.22671473,0.081355244,0.14854321
4922,-0.18990815,0.00032788276,-0.22269642,0.08817652,0.16372174
4923,-0.18977511,0.00029321597,-0.2190967,0.09546872,0.17776176
4924,-0.20132983,0.00022399754,-0.22372958,0.08738424,0.16099137
4925,-0.21025246,0.00017655447,-0.22790791,0.08099845,0.14567085
4926,-0.20786643,0.00018158086,-0.22602452,0.083725624,0.15262769
4927,-0.19869211,0.00021968789,-0.22066091,0.09295775,0.1723268
4928,-0.19514413,0.0002587847,-0.2210226,0.09173487,0.1704174
4929,-0.1974981,0.0002879721,-0.2262953,0.08208915,0.1498894
4930,-0.19390959,0.0003270323,-0.2266128,0.08128219,0.14816211
4931,-0.18346289,0.00037466272,-0.22092916,0.09104589,0.16953078
4932,-0.18240044,0.00037592478,-0.21999292,0.09310584,0.17346196
4933,-0.19087936,0.00033114763,-0.22399412,0.086196594,0.15907952
4934,-0.19717486,0.00029529666,-0.22670452,0.08203768,0.14934088
4935,-0.19514647,0.00027823044,-0.22296952,0.08854619,0.16346091
4936,-0.19747895,0.00024682694,-0.22216165,0.08982949,0.16608135
4937,-0.20181158,0.00021716804,-0.22352839,0.08708,0.16057721
4938,-0.20504549,0.0001973018,-0.22477567,0.08464524,0.15571621
4939,-0.20294556,0.00020081103,-0.22302666,0.08770093,0.16228673
4940,-0.2002077,0.00022114048,-0.22232175,0.08911032,0.16492708
4941,-0.19869079,0.00024586942,-0.22327773,0.08755726,0.16136022
4942,-0.19804741,0.00027092526,-0.22513995,0.08431143,0.15404321
4943,-0.19449659,0.00029524084,-0.22402067,0.085778646,0.1580549
4944,-0.189733,0.00031789133,-0.22152214,0.08980432,0.16726391
4945,-0.19017617,0.0003185091,-0.22202708,0.08873344,0.1653388
4946,-0.19503845,0.0002996601,-0.22500446,0.083701365,0.15413648
4947,-0.19554782,0.00029168598,-0.22471642,0.084699586,0.15501788
4948,-0.19157018,0.00030463893,-0.22203407,0.08955994,0.16463602
4949,-0.19265115,0.00029679295,-0.22233045,0.088855356,0.16324177
4950,-0.19685508,0.00027681695,-0.22453678,0.084569246,0.15454616
4951,-0.19796728,0.00026714813,-0.2246821,0.08395279,0.15353347
4952,-0.1947993,0.00027595635,-0.22239494,0.08776839,0.1616555
4953,-0.19441417,0.00027961758,-0.22237593,0.087804854,0.16119452
4954,-0.19776094,0.00026535275,-0.22429621,0.08458464,0.15380104
4955,-0.19844739,0.00025774445,-0.22422184,0.08459671,0.15389839
4956,-0.19669223,0.00025804646,-0.22249687,0.08735867,0.16011712
4957,-0.19781236,0.0002486728,-0.22267964,0.086794905,0.15954304
4958,-0.20012622,0.00023673267,-0.22379948,0.08489852,0.15579428
4959,-0.20080853,0.00024170619,-0.22497915,0.08305352,0.15146704
4960,-0.19702712,0.000267516,-0.22377872,0.085260205,0.15572514
4961,-0.19271949,0.00029093266,-0.22181275,0.08891204,0.16281994
4962,-0.19282426,0.00030050782,-0.22287504,0.08670604,0.15847488
4963,-0.19612078,0.00029285223,-0.225406,0.081663504,0.14851731
4964,-0.19391017,0.00030105983,-0.22401614,0.08357061,0.15335013
4965,-0.19127178,0.0002925677,-0.22052856,0.08996235,0.16654165
4966,-0.19837697,0.00024819837,-0.2231968,0.08543078,0.15681876
4967,-0.20573437,0.00020827053,-0.22656143,0.080320075,0.14456253
4968,-0.20514622,0.00019642034,-0.22478826,0.08351573,0.15153562
4969,-0.20144257,0.00020000816,-0.22144338,0.08955196,0.16398934
4970,-0.20323248,0.00019939958,-0.22317244,0.08592799,0.15713444
4971,-0.2049067,0.00020080639,-0.22498734,0.08239422,0.15003033
4972,-0.20176643,0.00022395696,-0.22416213,0.08354367,0.15258262
4973,-0.19779946,0.00024970403,-0.22276986,0.08577985,0.1573617
4974,-0.19704002,0.00026236393,-0.2232764,0.08486863,0.15512793
4975,-0.19731906,0.0002593061,-0.22324967,0.08508372,0.15528917
4976,-0.19791406,0.00024559657,-0.22247373,0.086603634,0.15852202
4977,-0.20077926,0.00022437505,-0.22321677,0.085440196,0.1560497
4978,-0.20378661,0.00020699424,-0.22448604,0.08334856,0.15164044
4979,-0.20322953,0.0002069758,-0.22392711,0.08435122,0.15374437
4980,-0.2000562,0.00022457687,-0.22251388,0.08679624,0.1590156
4981,-0.20062363,0.0002343789,-0.22406152,0.08378668,0.15279882
4982,-0.19907175,0.0002559052,-0.22466227,0.08254858,0.1500037
4983,-0.19557239,0.0002786392,-0.22343631,0.08433403,0.15418154
4984,-0.19185829,0.00029978395,-0.22183669,0.08704831,0.15992129
4985,-0.19318005,0.00029474177,-0.22265422,0.08569008,0.156729
4986,-0.19720371,0.00026922088,-0.2241258,0.0835371,0.15115619
4987,-0.199031,0.00024819272,-0.22385027,0.08429748,0.1522229
4988,-0.19859952,0.00023823862,-0.22242337,0.08684995,0.15747951
4989,-0.20114379,0.00022479845,-0.22362363,0.08439061,0.15290445
4990,-0.20345478,0.00021537374,-0.22499216,0.08185902,0.14768931
4991,-0.20109673,0.00023123676,-0.22422041,0.08312935,0.15055032
4992,-0.19761536,0.00026275121,-0.22389047,0.0836739,0.15148635
4993,-0.19175963,0.00031033042,-0.22279267,0.08560308,0.15513425
4994,-0.19031161,0.00033292396,-0.22360401,0.0840976,0.15172553
4995,-0.18958354,0.00034413213,-0.22399676,0.082955524,0.14999694
4996,-0.18887994,0.00033928966,-0.2228089,0.08470797,0.15432195
4997,-0.19170009,0.00030734303,-0.22243439,0.085454576,0.15608324
4998,-0.19764607,0.00026704487,-0.22435056,0.08234876,0.14916016
4999,-0.2021254,0.0002361264,-0.22573803,0.080451615,0.1442164
5000,-0.2001669,0.00023006991,-0.22317389,0.085126884,0.15385345
5001,-0.19943888,0.00023129115,-0.222568,0.086039305,0.15558824
5002,-0.20167708,0.00023343768,-0.22502086,0.08122806,0.14555834
5003,-0.20056388,0.00024857177,-0.22542106,0.080059715,0.14317892
5004,-0.19420542,0.00027650665,-0.22185609,0.08580701,0.15589227
5005,-0.19126499,0.00028589525,-0.21985452,0.08960768,0.16322023
5006,-0.19776194,0.00025825234,-0.22358717,0.08311209,0.14958405
5007,-0.2046003,0.00022526385,-0.22712669,0.07767622,0.13667408
5008,-0.20187066,0.00022638931,-0.2245096,0.08179884,0.146454
5009,-0.19589305,0.0002429983,-0.22019288,0.08955031,0.1624945
5010,-0.19820969,0.0002433543,-0.22254512,0.08488407,0.15354095
5011,-0.20058854,0.00024947568,-0.22553611,0.0796876,0.14207184
5012,-0.1976246,0.00027022132,-0.22464673,0.08120618,0.14508326
5013,-0.1930269,0.0002878851,-0.2218154,0.08611094,0.15552893
5014,-0.19517964,0.00027321797,-0.22250144,0.0846849,0.15298446
5015,-0.20010088,0.00023821056,-0.22392194,0.08218694,0.14821507
5016,-0.20385052,0.00020884811,-0.22473533,0.081005655,0.1458986
5017,-0.20338826,0.00020048344,-0.22343661,0.08368121,0.15150158
5018,-0.2033534,0.0002034928,-0.22370268,0.08350925,0.15081616
5019,-0.20289652,0.00021311152,-0.22420767,0.0827308,0.14892647
5020,-0.20061333,0.00023528133,-0.22414146,0.082666926,0.1486648
5021,-0.19673052,0.00025414617,-0.22214514,0.08590857,0.15567636
5022,-0.19779527,0.00025132668,-0.22292794,0.08406345,0.1522371
5023,-0.20196274,0.00023587918,-0.22555065,0.07912716,0.1417151
5024,-0.20127973,0.00022856708,-0.22413644,0.08133221,0.1465341
5025,-0.20013948,0.00022230759,-0.22237024,0.084610835,0.15284914
5026,-0.20167354,0.00021059562,-0.2227331,0.08430268,0.15130745
5027,-0.20534278,0.00019310802,-0.22465359,0.08109293,0.14405794
5028,-0.20658207,0.00017935169,-0.22451724,0.08110429,0.14463145
5029,-0.20582417,0.0001756737,-0.22339153,0.08285659,0.14885592
5030,-0.20514752,0.00018746247,-0.22389376,0.08178703,0.14668088
5031,-0.20254906,0.00021268016,-0.22381707,0.08194104,0.14668068
5032,-0.19861354,0.00024674405,-0.22328794,0.0828755,0.14807983
5033,-0.19751127,0.00026218293,-0.22372957,0.08190293,0.14600305
5034,-0.19684519,0.00026606006,-0.2234512,0.08194135,0.1469655
5035,-0.19800979,0.0002552339,-0.22353318,0.08151561,0.14676143
5036,-0.1990465,0.00024100198,-0.22314669,0.0823262,0.14860336
5037,-0.20072487,0.00022811808,-0.22353669,0.08200255,0.14755401
5038,-0.20176807,0.0002272978,-0.22449785,0.080726296,0.14405508
5039,-0.20072803,0.00023660705,-0.22438873,0.08108776,0.14430688
5040,-0.19786312,0.00025041657,-0.22290477,0.08335695,0.14957827
5041,-0.19748022,0.00025415566,-0.22289579,0.08291824,0.14937769
5042,-0.19907573,0.00024747537,-0.22382326,0.0809693,0.14571494
5043,-0.20058769,0.00023349459,-0.22393715,0.08094477,0.14547205
5044,-0.20071113,0.00022360877,-0.223072,0.08282334,0.14914164
5045,-0.2022822,0.0002090144,-0.22318365,0.08318894,0.1490975
5046,-0.20525692,0.00019495327,-0.22475225,0.08073912,0.14329036
5047,-0.20668438,0.00018768043,-0.22545242,0.07922068,0.1404863
5048,-0.20277794,0.0001992355,-0.22270149,0.08359555,0.15047121
5049,-0.1997602,0.00021880929,-0.22164112,0.08527342,0.1539821
5050,-0.20144464,0.0002277388,-0.22421852,0.08066313,0.14395393
5051,-0.2013267,0.00024121947,-0.22544865,0.07862775,0.13914816
5052,-0.1973983,0.0002634623,-0.22374454,0.08141601,0.14553313
5053,-0.19497824,0.00027356736,-0.22233497,0.08376262,0.1509078
5054,-0.19665948,0.00026428868,-0.22308834,0.082414195,0.14834276
5055,-0.19906911,0.00025263237,-0.22433235,0.08032704,0.14391065
5056,-0.20048729,0.00023429633,-0.22391692,0.08129803,0.14586934
5057,-0.20129338,0.00021378684,-0.22267206,0.083914466,0.15100187
5058,-0.20469895,0.00018562711,-0.22326165,0.083210565,0.14915667
5059,-0.20885198,0.00016316114,-0.2251681,0.079936504,0.14220344
5060,-0.20846756,0.00016368841,-0.2248364,0.08030986,0.14336208
5061,-0.20488136,0.00017802548,-0.2226839,0.08385964,0.1514345
5062,-0.20308049,0.00019241372,-0.22232187,0.0844538,0.15293007
5063,-0.20355393,0.00020269051,-0.22382298,0.0819099,0.14749424
5064,-0.20379667,0.00020851361,-0.22464803,0.08055457,0.14446762
5065,-0.20221375,0.00021277231,-0.22349098,0.082337365,0.14895305
5066,-0.20105821,0.00020712677,-0.22177088,0.08547229,0.15562169
5067,-0.20445241,0.0001882447,-0.22327688,0.08285464,0.15023933
5068,-0.20822775,0.00017223362,-0.22545111,0.07920755,0.14211796
5069,-0.20689216,0.00017375214,-0.22426738,0.08122914,0.14642659
5070,-0.20451301,0.00018119394,-0.22263241,0.08394163,0.15219021
5071,-0.20625219,0.00017544624,-0.22379681,0.08170593,0.14750609
5072,-0.20759238,0.0001741979,-0.22501217,0.079464905,0.14262585
5073,-0.20462157,0.00019286251,-0.22390781,0.081223875,0.1464764
5074,-0.2017909,0.00021353374,-0.22314428,0.082519636,0.14896236
5075,-0.19998172,0.0002330467,-0.22328639,0.08232314,0.14803371
5076,-0.1994416,0.00024051088,-0.22349268,0.08194584,0.14701064
5077,-0.20018768,0.00023367906,-0.2235556,0.08173886,0.14695586
5078,-0.20244472,0.00021069727,-0.22351444,0.08185602,0.14762889
5079,-0.2057473,0.00018938436,-0.22468574,0.07994456,0.1434953
5080,-0.20586602,0.00018174878,-0.2240409,0.08137574,0.1462544
5081,-0.20451303,0.00019153005,-0.22366603,0.082204305,0.14780512
5082,-0.20225756,0.00020926437,-0.22318399,0.08312912,0.14953904
5083,-0.20039542,0.00022877393,-0.22327282,0.08287819,0.14904656
5084,-0.19951682,0.0002450089,-0.22401771,0.08119674,0.14596805
5085,-0.19903433,0.0002495957,-0.2239939,0.08088803,0.14570592
5086,-0.19867921,0.00024464753,-0.22314397,0.08231435,0.14875476
5087,-0.20056728,0.00022803167,-0.22337045,0.08215446,0.14798833
5088,-0.20204234,0.00020859537,-0.22290188,0.08346183,0.15006283
5089,-0.20691422,0.00017917572,-0.22483179,0.08037906,0.143324
5090,-0.20755532,0.00017205805,-0.22476113,0.08037591,0.14374393
5091,-0.20589179,0.00017283176,-0.22317496,0.08288088,0.14962676
5092,-0.20564097,0.00017273697,-0.22291467,0.08314145,0.15043242
5093,-0.20712556,0.00017311593,-0.22443715,0.08037928,0.14446664
5094,-0.2063152,0.00018325855,-0.22464105,0.08003422,0.14347167
5095,-0.20254597,0.00020000056,-0.22254603,0.08383043,0.15136144
5096,-0.2008182,0.00021151219,-0.22196941,0.08493284,0.15345939
5097,-0.20338571,0.00020946143,-0.22433186,0.080602124,0.14461817
5098,-0.2040762,0.00020915875,-0.22499208,0.07916393,0.14215331
5099,-0.20186548,0.00022066165,-0.22393164,0.080617145,0.14575556
5100,-0.2000169,0.00022879287,-0.22289619,0.08239143,0.1489939
5101,-0.20127009,0.00022014488,-0.22328457,0.08184516,0.14726347
5102,-0.20363164,0.00020325862,-0.2239575,0.08077141,0.14453968
5103,-0.20580265,0.00018410961,-0.22421362,0.080110796,0.14340621
5104,-0.205606,0.00017082106,-0.22268811,0.08275308,0.14918454
5105,-0.20732638,0.0001565736,-0.22298375,0.08239527,0.1482167
5106,-0.21029921,0.000147514,-0.22505061,0.07895122,0.14057676
5107,-0.21103024,0.00015499606,-0.22652985,0.07637919,0.13488415
5108,-0.20403011,0.00019073898,-0.22310401,0.08198729,0.14739129
5109,-0.19958049,0.00021880445,-0.22146094,0.084857255,0.153154
5110,-0.2021616,0.00022558914,-0.22472051,0.07878287,0.14039396
5111,-0.20312363,0.00022991444,-0.22611508,0.076238275,0.13475762
5112,-0.1979324,0.00024837398,-0.22276981,0.08172217,0.14706033
5113,-0.19634375,0.00025002955,-0.2213467,0.084389865,0.15225793
5114,-0.20199968,0.00022187011,-0.22418669,0.079541355,0.14159864
5115,-0.20601298,0.0001993453,-0.22594751,0.07689649,0.13508233
5116,-0.20549047,0.00018509194,-0.22399966,0.080294795,0.14257097
5117,-0.20426364,0.00017816985,-0.22208063,0.08382433,0.15001324
5118,-0.20653918,0.00017182552,-0.22372173,0.080698855,0.14395311
5119,-0.20735551,0.0001760626,-0.22496177,0.078423776,0.1393615
5120,-0.20468083,0.0001916596,-0.2238468,0.08044113,0.1435909
5121,-0.20259506,0.0002027147,-0.22286652,0.082244076,0.14753477
5122,-0.20295565,0.00020683563,-0.2236392,0.080762304,0.14493224
5123,-0.20375755,0.00020705514,-0.22446306,0.07915966,0.1420273
5124,-0.20332247,0.00020769889,-0.22409236,0.07974262,0.14350682
5125,-0.20231536,0.00020550138,-0.22286549,0.08203025,0.14813317
5126,-0.20433022,0.00019636437,-0.22396666,0.08029222,0.143946
5127,-0.20653845,0.00018048097,-0.22458655,0.079333454,0.14178512
5128,-0.2062477,0.00016677068,-0.22292477,0.082350045,0.14844848
5129,-0.20852035,0.00015188845,-0.2237092,0.081013925,0.14579128
5130,-0.2104296,0.00015024196,-0.2254538,0.07793279,0.1391738
5131,-0.20747295,0.00016932201,-0.22440515,0.079727255,0.1430158
5132,-0.20380296,0.00019478312,-0.22328126,0.081458375,0.14693515
5133,-0.20255548,0.0002091747,-0.22347295,0.08089968,0.14596161
5134,-0.20350571,0.00021491344,-0.22499706,0.07809807,0.13997714
5135,-0.20249169,0.00021156811,-0.2236485,0.08043509,0.1452665
5136,-0.20256492,0.00019551419,-0.22211635,0.08347156,0.15144123
5137,-0.20550564,0.00017676204,-0.22318184,0.08193461,0.14774641
5138,-0.2083551,0.00017172554,-0.22552766,0.07817468,0.13916935
5139,-0.20767944,0.00017859894,-0.22553933,0.078162245,0.13931543
5140,-0.20246606,0.00020394071,-0.22286013,0.08271397,0.1495222
5141,-0.19909146,0.00022871533,-0.221963,0.08415052,0.1527737
5142,-0.2002348,0.00023996951,-0.22423175,0.0799526,0.14410481
5143,-0.20060755,0.00024569468,-0.22517702,0.07838501,0.1404206
5144,-0.19841497,0.00024903478,-0.22331844,0.08155881,0.14753014
5145,-0.19781484,0.0002348975,-0.22130458,0.08547773,0.15553477
5146,-0.20429197,0.00019326832,-0.2236188,0.08155351,0.14739032
5147,-0.21029137,0.00015703747,-0.22599512,0.077727325,0.13913082
5148,-0.20964159,0.00014616804,-0.2242584,0.08089198,0.14622521
5149,-0.20861794,0.00014216789,-0.22283474,0.08361683,0.15208495
5150,-0.2078565,0.00015368946,-0.22322546,0.08293354,0.15065643
5151,-0.20805266,0.0001712966,-0.22518232,0.079480216,0.14297096
5152,-0.20487133,0.00019363475,-0.2242348,0.08084319,0.14638968
5153,-0.20019525,0.00021512233,-0.2217075,0.08511744,0.15571819
5154,-0.20117995,0.00021184303,-0.22236426,0.08383606,0.15320374
5155,-0.20615515,0.0001865915,-0.2248143,0.07965193,0.14420696
5156,-0.20805286,0.00016961455,-0.22501431,0.07954836,0.1436779
5157,-0.20691782,0.00015921444,-0.22283927,0.08353087,0.15224493
5158,-0.2082689,0.00014485013,-0.22275391,0.0838104,0.15285377
5159,-0.21191472,0.000130449,-0.22495961,0.07994271,0.14474042
5160,-0.21267228,0.0001334158,-0.22601385,0.07805678,0.14076982
5161,-0.20822531,0.00015483433,-0.22370875,0.08186045,0.14921235
5162,-0.20307891,0.00018737027,-0.22181594,0.08519273,0.15590036
5163,-0.2040877,0.0002000208,-0.22408979,0.08088544,0.14707537
5164,-0.20472552,0.00020897647,-0.22562316,0.07824159,0.14090168
5165,-0.20223251,0.00021474264,-0.22370678,0.0814478,0.14776467
5166,-0.20166649,0.00020009246,-0.22167574,0.085061654,0.15564607
5167,-0.20646329,0.0001670556,-0.22316885,0.08240813,0.15045308
5168,-0.21195367,0.00014197287,-0.22615096,0.07750547,0.13959678
5169,-0.21058336,0.00014047758,-0.22463112,0.080476046,0.14558491
5170,-0.20813473,0.00014880578,-0.22301531,0.083514154,0.15157096
5171,-0.2074893,0.0001652681,-0.2240161,0.08135583,0.14736168
5172,-0.20763576,0.00017281217,-0.22491698,0.07932153,0.14354761
5173,-0.20658945,0.00017796186,-0.22438563,0.07994927,0.14522767
5174,-0.20479822,0.0001811807,-0.22291629,0.08258793,0.15043078
5175,-0.20501639,0.00018005562,-0.22302195,0.08260885,0.14981602
5176,-0.20697579,0.0001709804,-0.22407383,0.08102923,0.14597687
5177,-0.20844868,0.00016443241,-0.22489192,0.07958484,0.14279492
5178,-0.20736444,0.00016547198,-0.22391164,0.081012644,0.14609912
5179,-0.20614938,0.00016345858,-0.22249524,0.08335121,0.15117769
5180,-0.20825213,0.00015098992,-0.22335112,0.08194565,0.14798823
5181,-0.21077986,0.00013605975,-0.22438584,0.0804091,0.14441237
5182,-0.21138504,0.0001342826,-0.2248133,0.07971111,0.14301507
5183,-0.21014479,0.00013896528,-0.22404131,0.08089498,0.14609163
5184,-0.2073192,0.00015802984,-0.22312218,0.08231996,0.14922012
5185,-0.20617355,0.00017112345,-0.2232859,0.08180227,0.14828616
5186,-0.2060478,0.00017899665,-0.22394747,0.080592886,0.14537436
5187,-0.2057577,0.00018076856,-0.22383456,0.08064965,0.1455944
5188,-0.20741585,0.00016646908,-0.22406276,0.08014279,0.14487964
5189,-0.20967853,0.00014955198,-0.22463372,0.079053536,0.14286716
5190,-0.2088751,0.0001490822,-0.22378333,0.08058041,0.14609656
5191,-0.20827422,0.0001511903,-0.22339325,0.08152581,0.1475154
5192,-0.20797916,0.00015271489,-0.22325064,0.08208926,0.14819466
5193,-0.20905924,0.0001543404,-0.22449328,0.079676606,0.14334823
5194,-0.20915581,0.00015760079,-0.22491589,0.07845584,0.14134341
5195,-0.20707081,0.00017178412,-0.22424923,0.07916332,0.14333896
5196,-0.20432106,0.0001862318,-0.22294424,0.08127682,0.14747511
5197,-0.20452327,0.00018418483,-0.22294174,0.081432454,0.14700343
5198,-0.20846419,0.00016110437,-0.22457463,0.07885443,0.14098743
5199,-0.2107017,0.00013986012,-0.22468771,0.07884468,0.14077747
5200,-0.21022092,0.00012891702,-0.22311261,0.081679404,0.14677113
5201,-0.21239778,0.00011848745,-0.22424653,0.07960779,0.14234681
5202,-0.21293505,0.00012375067,-0.22531012,0.07759924,0.13803436
5203,-0.2086002,0.00015313133,-0.22391333,0.0797798,0.14278652
5204,-0.20434318,0.00018926217,-0.2232694,0.08060229,0.14464773
5205,-0.20228994,0.00022189497,-0.22447944,0.07813164,0.13922942
5206,-0.19892503,0.0002517743,-0.22410247,0.0785944,0.14004166
5207,-0.19676308,0.00026375166,-0.22313824,0.07996188,0.14318718
5208,-0.19796878,0.00024448626,-0.22241741,0.081163295,0.1457827
5209,-0.20359953,0.0001987705,-0.22347657,0.079427585,0.14232661
5210,-0.2096974,0.00015478836,-0.22517623,0.076826945,0.13646272
5211,-0.21158162,0.00012740957,-0.22432257,0.07872519,0.14044447
5212,-0.21126848,0.000120893645,-0.22335784,0.08063946,0.14448045
5213,-0.21092391,0.00012914588,-0.2238385,0.07964473,0.14274868
5214,-0.21133204,0.00014260458,-0.2255925,0.076261714,0.13573174
5215,-0.20759247,0.00017451469,-0.22504394,0.07673394,0.13720892
5216,-0.20192598,0.00020628823,-0.2225548,0.080719516,0.14614983
5217,-0.20202234,0.000209836,-0.22300595,0.07987851,0.14441659
5218,-0.2049906,0.00019567632,-0.22455823,0.077451885,0.1388561
5219,-0.20721565,0.00017916654,-0.2251323,0.07672133,0.13706064
5220,-0.20670909,0.00016708218,-0.2234173,0.07996999,0.14384502
5221,-0.20845881,0.00014942736,-0.22340155,0.08013359,0.14420424
5222,-0.21043201,0.00013983439,-0.22441545,0.07840877,0.14052925
5223,-0.21116868,0.00013948782,-0.22511746,0.07727113,0.13784932
5224,-0.20788473,0.00015237698,-0.22312243,0.08085515,0.14495395
5225,-0.20730254,0.00015869817,-0.22317235,0.08059287,0.14429376
5226,-0.20848174,0.00015889082,-0.22437082,0.07813343,0.1392589
5227,-0.20812148,0.00015760565,-0.22388205,0.07854292,0.1405677
5228,-0.20830442,0.00015320067,-0.22362448,0.07855625,0.1410843
5229,-0.21004587,0.00013865382,-0.22391126,0.077966414,0.13974786
5230,-0.21158817,0.00012815848,-0.22440402,0.07729488,0.13772209
5231,-0.2112288,0.00012587321,-0.22381613,0.07854807,0.1396996
5232,-0.21047097,0.0001327234,-0.22374332,0.07876314,0.13948074
5233,-0.21063462,0.00013721213,-0.22435583,0.077551626,0.13662313
5234,-0.20926659,0.00015023466,-0.22429006,0.077196606,0.13601628
5235,-0.20576316,0.00016762501,-0.22252566,0.07975519,0.1421686
5236,-0.20617817,0.0001744029,-0.22361846,0.07748388,0.1378126
5237,-0.206871,0.00017957567,-0.22482857,0.07553996,0.13331741
5238,-0.20426671,0.00019427642,-0.22369435,0.07785776,0.13762906
5239,-0.20368612,0.00019085425,-0.22277154,0.079932086,0.1414167
5240,-0.20616913,0.00017402567,-0.22357169,0.07847292,0.13890284
5241,-0.21117376,0.0001483045,-0.22600421,0.074051596,0.13015576
5242,-0.21072409,0.00014468626,-0.22519271,0.0752343,0.13336207
5243,-0.20738623,0.00015948605,-0.22333483,0.07841328,0.14002346
5244,-0.20588428,0.00017131766,-0.22301604,0.07920165,0.1407236
5245,-0.20785001,0.00016526732,-0.22437674,0.07703986,0.13532801
5246,-0.21003075,0.00014823374,-0.22485413,0.07595525,0.133719
5247,-0.20980889,0.00012910117,-0.222719,0.07956845,0.14229119
5248,-0.21171011,0.00011392282,-0.22310239,0.07896254,0.14137484
5249,-0.2146714,0.00010343401,-0.2250148,0.075819045,0.13450763
5250,-0.2151776,0.00010885688,-0.22606328,0.074227996,0.13044989
5251,-0.21046261,0.00013479801,-0.22394241,0.07774135,0.1377401
5252,-0.20614585,0.00016292672,-0.22243853,0.08004421,0.14260432
5253,-0.20804887,0.00016847071,-0.22489594,0.07507932,0.13273764
5254,-0.20857066,0.000170691,-0.22563976,0.07342862,0.12945971
5255,-0.20531258,0.00016966579,-0.22227916,0.07933568,0.14222951
5256,-0.20591219,0.00015322833,-0.22123502,0.08193147,0.14661351
5257,-0.2131658,0.00012223494,-0.2253893,0.07530164,0.13141157
5258,-0.21612215,0.00010633009,-0.22675516,0.07341062,0.12656547
5259,-0.21182296,0.00011130611,-0.22295357,0.07953882,0.14109783
5260,-0.21056254,0.00011685004,-0.22224754,0.08041987,0.1438261
5261,-0.21325234,0.00012150094,-0.22540243,0.07456029,0.13186
5262,-0.21122763,0.00014357461,-0.22558509,0.0742219,0.13088404
5263,-0.20648435,0.0001710568,-0.22359003,0.07770112,0.13792193
5264,-0.20519966,0.00017661983,-0.22286165,0.079128176,0.14029482
5265,-0.20721601,0.0001661762,-0.22383364,0.07732343,0.136387
5266,-0.21043307,0.00014796427,-0.22522949,0.074713126,0.1309598
5267,-0.21051517,0.00013757788,-0.22427295,0.07607275,0.13460709
5268,-0.20956963,0.00013532516,-0.22310215,0.07818785,0.13902631
5269,-0.21074043,0.00013552979,-0.22429341,0.076259844,0.13433726
5270,-0.21177731,0.000138564,-0.22563371,0.0742899,0.128859
5271,-0.20886767,0.00014542675,-0.22341034,0.078022465,0.13686956
5272,-0.20803803,0.00014218068,-0.2222561,0.07971937,0.14108212
5273,-0.21241376,0.00012727169,-0.22514093,0.074177,0.12998827
5274,-0.21409395,0.00012592402,-0.22668636,0.07146673,0.1238516
5275,-0.20981568,0.00014173894,-0.22398958,0.07583216,0.13369098
5276,-0.20534386,0.00016077356,-0.22142121,0.08066497,0.14317659
5277,-0.20773786,0.00016675759,-0.22441362,0.07528392,0.13159794
5278,-0.20965998,0.00016689155,-0.22634913,0.07193886,0.12422295
5279,-0.2059957,0.00017767215,-0.22376291,0.07599965,0.13389656
5280,-0.2037941,0.00017903214,-0.22169732,0.07956444,0.14157669
5281,-0.20770085,0.00015883974,-0.22358482,0.07615194,0.13461088
5282,-0.21307832,0.00013823374,-0.2269017,0.0709186,0.12205944
5283,-0.2112869,0.00013543751,-0.22483066,0.07438927,0.1297943
5284,-0.2093965,0.00013270555,-0.22266705,0.07812216,0.13787742
5285,-0.21128452,0.00011768494,-0.22305301,0.07745898,0.13645907
5286,-0.21559304,0.00010034582,-0.22562762,0.0730214,0.1267677
5287,-0.21558739,9.50554e-05,-0.22509293,0.073855646,0.12892161
5288,-0.21285208,9.7795106e-05,-0.22263159,0.07830883,0.13810515
5289,-0.21388574,9.906294e-05,-0.22379203,0.0762662,0.13352728
5290,-0.21657655,0.00010229479,-0.22680603,0.07097335,0.12177911
5291,-0.21289173,0.00012290671,-0.2251824,0.07315644,0.12729593
5292,-0.20660034,0.0001503808,-0.22163841,0.07926164,0.14002185
5293,-0.20695227,0.00015940929,-0.22289321,0.076949075,0.13478202
5294,-0.21094625,0.0001594774,-0.22689399,0.07036733,0.11925348
5295,-0.20806353,0.00017184975,-0.2252485,0.07280365,0.12493615
5296,-0.20381998,0.00017851492,-0.22167146,0.07881199,0.13809945
5297,-0.20586266,0.00017013388,-0.22287604,0.076440856,0.13322718
5298,-0.21225683,0.00015003418,-0.22726025,0.069250464,0.11643054
5299,-0.2107031,0.00014946598,-0.2256497,0.071786135,0.12222209
5300,-0.2039912,0.00016258606,-0.22024982,0.08177955,0.14227796
5301,-0.2065398,0.00015750054,-0.22228985,0.07808746,0.13426629
5302,-0.21302016,0.0001393242,-0.22695258,0.07017586,0.116575
5303,-0.21253541,0.0001350057,-0.22603598,0.07110536,0.12010598
5304,-0.2075001,0.00014164955,-0.22166505,0.07830425,0.13687183
5305,-0.20787464,0.00013880266,-0.22175491,0.078185394,0.13695695
5306,-0.21284921,0.00012821179,-0.2256704,0.07170812,0.122689046
5307,-0.21382955,0.0001295923,-0.22678877,0.07027962,0.1187109
5308,-0.20848939,0.00014498718,-0.2229881,0.076647155,0.13295458
5309,-0.20603125,0.00014987214,-0.22101846,0.07992988,0.14010267
5310,-0.21221952,0.00012725353,-0.22494487,0.072500095,0.12501808
5311,-0.21523647,0.00011279702,-0.22651617,0.06979863,0.11886038
5312,-0.2126253,0.00011164941,-0.22379024,0.07420651,0.12886812
5313,-0.21144173,0.00010493887,-0.22193561,0.07780645,0.13585109
5314,-0.21571669,8.989893e-05,-0.22470659,0.07318514,0.12547079
5315,-0.21730682,9.165056e-05,-0.22647187,0.07017444,0.11845227
5316,-0.21318027,0.00011079137,-0.2242594,0.07330968,0.12627628
5317,-0.20967251,0.00013553776,-0.2232263,0.07465679,0.12933952
5318,-0.20865914,0.00015685715,-0.22434485,0.0724478,0.12436446
5319,-0.20800163,0.00017008645,-0.22501028,0.07121987,0.121376045
5320,-0.20597902,0.0001787571,-0.22385474,0.07316914,0.12547256
5321,-0.20600726,0.00017541467,-0.22354873,0.07377862,0.12643723
5322,-0.2070508,0.0001692309,-0.22397389,0.07308516,0.12441905
5323,-0.20803247,0.0001576614,-0.22379862,0.073436595,0.12505838
5324,-0.2092063,0.00014035187,-0.22324148,0.0744637,0.12747352
5325,-0.21218535,0.00012387669,-0.22457302,0.07212106,0.12265058
5326,-0.21329756,0.000115513074,-0.22484887,0.071710505,0.121813394
5327,-0.2118289,0.00011698119,-0.22352701,0.07417298,0.1269135
5328,-0.21166378,0.0001198369,-0.22364748,0.0741231,0.12656021
5329,-0.21212348,0.00012210252,-0.22433373,0.07302829,0.12386967
5330,-0.21249835,0.00012530276,-0.22502863,0.07156337,0.12090748
5331,-0.21100315,0.00013175662,-0.22417882,0.072438836,0.123719044
5332,-0.21030691,0.0001316889,-0.2234758,0.07329541,0.12622766
5333,-0.21130228,0.00012757581,-0.22405986,0.072258785,0.12417531
5334,-0.21173401,0.00012372779,-0.22410679,0.07249531,0.12419633
5335,-0.21202913,0.00011819275,-0.2238484,0.073422894,0.1254584
5336,-0.21271995,0.00010988822,-0.22370876,0.07406099,0.12620525
5337,-0.2135868,0.00010645336,-0.22423214,0.073129594,0.1243696
5338,-0.21438503,0.00011023777,-0.2254088,0.07069749,0.11985623
5339,-0.21146262,0.00012922581,-0.2243852,0.07189104,0.12337113
5340,-0.20771214,0.00015100896,-0.22281304,0.07448869,0.12916273
5341,-0.20786896,0.00016032797,-0.22390176,0.07276815,0.12502778
5342,-0.21030939,0.00015185209,-0.2254946,0.07039142,0.11907572
5343,-0.20985352,0.00014260778,-0.2241143,0.072783925,0.124568045
5344,-0.20975989,0.00013178535,-0.22293842,0.07481458,0.12924792
5345,-0.2123538,0.00011922173,-0.22427598,0.07236826,0.12431149
5346,-0.21330376,0.000117188545,-0.22502261,0.07108707,0.121360436
5347,-0.21138772,0.00012263362,-0.22365108,0.07350581,0.12641521
5348,-0.2113306,0.00012441495,-0.2237721,0.07333627,0.12588792
5349,-0.21274988,0.00012082418,-0.2248323,0.071443595,0.122005396
5350,-0.21193755,0.00012507735,-0.22444528,0.07190172,0.12354036
5351,-0.21103372,0.00012318407,-0.22335212,0.07381877,0.12789664
5352,-0.21129188,0.00012021793,-0.22331367,0.074054725,0.1283869
5353,-0.2136179,0.00011779198,-0.22539711,0.070614256,0.12055557
5354,-0.21283591,0.00012455195,-0.2252911,0.070921734,0.12072746
5355,-0.20949906,0.00013450233,-0.2229493,0.07497389,0.12932701
5356,-0.2100836,0.0001359871,-0.22368231,0.07329564,0.12621368
5357,-0.21277118,0.00012591801,-0.22536299,0.07020775,0.119851045
5358,-0.21237999,0.00012280662,-0.22466065,0.07131381,0.12250908
5359,-0.211112,0.00012068107,-0.2231801,0.07411711,0.1282573
5360,-0.21180761,0.000121329525,-0.22394057,0.07307849,0.12554385
5361,-0.21206109,0.00012545493,-0.22460659,0.07211853,0.1231231
5362,-0.2118138,0.00013208453,-0.22502224,0.07134719,0.12139506
5363,-0.21003523,0.00013948642,-0.22398388,0.07270166,0.12517951
5364,-0.21070291,0.00013618388,-0.2243213,0.07182641,0.12389007
5365,-0.21033907,0.00013389747,-0.22372882,0.07296253,0.12616374
5366,-0.21056892,0.00013173507,-0.22374243,0.07334519,0.12642509
5367,-0.2112905,0.00013304497,-0.224595,0.07219464,0.12314632
5368,-0.21189897,0.00012980646,-0.22487961,0.07191774,0.1221287
5369,-0.21089114,0.00012774754,-0.2236659,0.07369844,0.12670071
5370,-0.21074684,0.00012133445,-0.22288029,0.07479466,0.12963954
5371,-0.21378149,0.00011055216,-0.2248367,0.071237326,0.12243675
5372,-0.21466403,0.00010612275,-0.2252763,0.07063055,0.12074549
5373,-0.21332453,0.000108803724,-0.2242049,0.072732806,0.12458849
5374,-0.21190245,0.000117867676,-0.22368923,0.07367506,0.1261061
5375,-0.21191172,0.000120111756,-0.2239229,0.07305337,0.124893986
5376,-0.21323639,0.000119846685,-0.22522107,0.07040089,0.11978714
5377,-0.21292315,0.0001189752,-0.22482067,0.07078651,0.12128064
5378,-0.21104556,0.00012452867,-0.22349843,0.07305416,0.12604512
5379,-0.21005255,0.00012705862,-0.22275841,0.07473051,0.12893577
5380,-0.21204945,0.00012329126,-0.22437859,0.07241606,0.1230333
5381,-0.21385196,0.00011847512,-0.22569947,0.07029854,0.118313074
5382,-0.21298149,0.00012217366,-0.22519886,0.070542976,0.12023154
5383,-0.20960268,0.00013185207,-0.22278789,0.07437809,0.1292821
5384,-0.2104887,0.00013170975,-0.22365968,0.07278538,0.12586108
5385,-0.21180712,0.00013486134,-0.22529325,0.07022249,0.11930169
5386,-0.21179827,0.00013406132,-0.2252044,0.070666544,0.119349256
5387,-0.20971654,0.00013009591,-0.22272614,0.07489158,0.1286066
5388,-0.21235521,0.000113883376,-0.22374354,0.0728155,0.1247508
5389,-0.21629444,9.516817e-05,-0.22581126,0.06916797,0.11725721
5390,-0.21549158,9.014352e-05,-0.22450593,0.07144787,0.122449614
5391,-0.21305087,9.5089694e-05,-0.22255984,0.07525674,0.1299577
5392,-0.21383566,0.00010691109,-0.22452676,0.071945466,0.12240057
5393,-0.21410842,0.00012506834,-0.22661525,0.06845757,0.11403411
5394,-0.20883915,0.00015552672,-0.22439182,0.07143668,0.121794894
5395,-0.2050699,0.00016976052,-0.22204596,0.07481527,0.13015914
5396,-0.20728108,0.00015597676,-0.22287875,0.07304912,0.1268712
5397,-0.21268733,0.00012353195,-0.22504053,0.06967018,0.11922625
5398,-0.21703742,9.4417825e-05,-0.2264792,0.06792542,0.114331394
5399,-0.21630606,7.9105295e-05,-0.2242166,0.072047666,0.1233225
5400,-0.21497694,7.268425e-05,-0.22224537,0.075957805,0.13100582
5401,-0.21658298,7.044653e-05,-0.22362764,0.07356706,0.12599093
5402,-0.21912217,7.29444e-05,-0.22641662,0.06865847,0.115534425
5403,-0.21737026,8.95675e-05,-0.226327,0.06820544,0.115694545
5404,-0.21115422,0.000121330835,-0.2232873,0.07289025,0.12677039
5405,-0.20800345,0.00014458697,-0.22246215,0.07429046,0.12968758
5406,-0.20965008,0.00014619218,-0.2242693,0.071515255,0.12305583
5407,-0.21191408,0.00013604098,-0.22551818,0.07007796,0.11861454
5408,-0.21245544,0.00012363134,-0.22481857,0.07135801,0.12160451
5409,-0.21278313,0.00010864772,-0.2236479,0.07318439,0.12622678
5410,-0.21470137,9.211878e-05,-0.22391325,0.07264494,0.12529042
5411,-0.21658954,8.121424e-05,-0.22471096,0.071436435,0.12220376
5412,-0.21659295,8.430951e-05,-0.22502391,0.07118958,0.12099547
5413,-0.21399349,9.990149e-05,-0.22398365,0.07312722,0.12479263
5414,-0.21124205,0.00012022544,-0.22326459,0.07425937,0.12734465
5415,-0.21195969,0.00013089154,-0.22504884,0.07072304,0.120510735
5416,-0.20983467,0.00014464324,-0.22429898,0.07165443,0.123460025
5417,-0.20874783,0.00015046854,-0.22379468,0.072492324,0.12552112
5418,-0.20935518,0.00014428682,-0.22378385,0.07273313,0.12581302
5419,-0.21195245,0.00012982718,-0.22493517,0.07106998,0.12158364
5420,-0.21327929,0.00011466263,-0.22474556,0.07164387,0.12232037
5421,-0.21413334,9.905523e-05,-0.22403885,0.0728509,0.12501323
5422,-0.21547528,8.888652e-05,-0.22436392,0.07184161,0.1236567
5423,-0.21518861,8.7456254e-05,-0.22393423,0.072352625,0.1251127
5424,-0.2152298,8.551124e-05,-0.22378092,0.07273737,0.12580805
5425,-0.21623755,8.272062e-05,-0.22450961,0.071817756,0.12328771
5426,-0.21599704,8.078268e-05,-0.2240753,0.07288573,0.12538092
5427,-0.21639879,8.275071e-05,-0.22467387,0.07189676,0.12355309
5428,-0.21612349,8.897842e-05,-0.22502133,0.07111913,0.12235611
5429,-0.21543963,9.722183e-05,-0.22516182,0.070604675,0.12162117
5430,-0.2135334,0.00010916774,-0.22445017,0.07164286,0.12381434
5431,-0.21148284,0.00012020159,-0.223503,0.07323355,0.12694907
5432,-0.21140546,0.00012106836,-0.22351229,0.07330388,0.12666269
5433,-0.21329865,0.000112054426,-0.22450408,0.07164356,0.123029515
5434,-0.21473323,0.00010533673,-0.2252669,0.07038526,0.120436475
5435,-0.2142201,0.000102419915,-0.22446209,0.071857974,0.12379405
5436,-0.21236578,0.00011321965,-0.22368774,0.073227234,0.12679933
5437,-0.21282572,0.00011737219,-0.22456293,0.07183717,0.123568796
5438,-0.21344237,0.00011826436,-0.22526881,0.07076524,0.12087367
5439,-0.21133634,0.00012598658,-0.22393501,0.07284466,0.12587266
5440,-0.2108522,0.00012405221,-0.22325742,0.073876016,0.12848072
5441,-0.2128233,0.00011398709,-0.224222,0.07217764,0.12480172
5442,-0.2148697,0.00010091713,-0.2249614,0.07113498,0.12202089
5443,-0.2141393,9.76425e-05,-0.22390355,0.07301436,0.12603064
5444,-0.21377897,9.5189105e-05,-0.22329788,0.0740837,0.12851438
5445,-0.21564743,9.118922e-05,-0.22476634,0.07148265,0.123046346
5446,-0.21666887,8.936679e-05,-0.22560555,0.06990701,0.11992686
5447,-0.21552186,9.465485e-05,-0.22498734,0.07073978,0.121970296
5448,-0.21211353,0.000110204295,-0.22313397,0.07389009,0.12857452
5449,-0.21072346,0.000124397,-0.22316316,0.073821776,0.12818076
5450,-0.21167143,0.00013017071,-0.2246885,0.07121049,0.1222377
5451,-0.21337262,0.00012182441,-0.22555506,0.06974267,0.1189955
5452,-0.21359797,0.000110251545,-0.22462313,0.071128644,0.12282697
5453,-0.21234202,0.000101449245,-0.22248694,0.07506069,0.1313766
5454,-0.21472266,8.8915745e-05,-0.22361423,0.073444076,0.12740004
5455,-0.21779731,8.0354934e-05,-0.2258328,0.07012527,0.11909521
5456,-0.21628524,8.8047826e-05,-0.22509003,0.07131552,0.121712945
5457,-0.21202266,0.00010958664,-0.22298133,0.074448355,0.1291026
5458,-0.21209556,0.00012334355,-0.2244299,0.071157195,0.122887775
5459,-0.212866,0.00012578661,-0.22544466,0.069095664,0.118705675
5460,-0.21090965,0.00012343294,-0.22325294,0.07286626,0.12708013
5461,-0.21151835,0.00011063239,-0.22258158,0.074496195,0.12983127
5462,-0.21680912,8.955114e-05,-0.22576424,0.06948873,0.11801914
5463,-0.21767893,8.156027e-05,-0.22583497,0.06962387,0.11781424
5464,-0.21547683,8.29007e-05,-0.2237669,0.07280285,0.1255849
5465,-0.21487686,9.0049885e-05,-0.22388186,0.072027035,0.12470026
5466,-0.2158753,9.510045e-05,-0.22538534,0.06911526,0.11839428
5467,-0.21439378,0.00010765502,-0.22515929,0.06941097,0.118755735
5468,-0.21153383,0.00012091134,-0.22362496,0.07208214,0.12400471
5469,-0.21108703,0.00011900706,-0.22298774,0.073268,0.12625256
5470,-0.21531326,9.936603e-05,-0.22524986,0.06938158,0.117783375
5471,-0.21688159,8.6073254e-05,-0.22548892,0.06899572,0.11713977
5472,-0.21481171,9.04814e-05,-0.22385985,0.07178324,0.12305894
5473,-0.21257715,0.00010280181,-0.22285733,0.073662,0.12628484
5474,-0.21450825,0.000106101266,-0.22511838,0.06966787,0.11725095
5475,-0.21372348,0.000114967275,-0.2252202,0.06924842,0.116529286
5476,-0.2113068,0.00012705426,-0.22401223,0.07074681,0.12068881
5477,-0.21005192,0.00013358935,-0.22341086,0.07141351,0.12273322
5478,-0.21050732,0.00013025539,-0.22353286,0.0712374,0.12209216
5479,-0.21311387,0.000115477844,-0.22466166,0.069698974,0.117842644
5480,-0.2145739,9.989374e-05,-0.22456329,0.07021032,0.11842685
5481,-0.21442664,8.64206e-05,-0.2230687,0.07282652,0.124541715
5482,-0.21738186,6.955115e-05,-0.22433698,0.070383504,0.12013599
5483,-0.22025505,6.054603e-05,-0.22630966,0.06693831,0.11270144
5484,-0.21719047,6.994863e-05,-0.22418533,0.07032299,0.12050897
5485,-0.21381688,8.7951936e-05,-0.22261207,0.073083475,0.12595935
5486,-0.21422932,9.9369594e-05,-0.22416627,0.07029769,0.11979908
5487,-0.21473901,0.00010403106,-0.22514212,0.068570666,0.11595972
5488,-0.2144618,0.000102233,-0.2246851,0.06901473,0.117615975
5489,-0.2147804,9.470589e-05,-0.22425099,0.06950572,0.11938111
5490,-0.21610174,8.3029365e-05,-0.22440468,0.069338284,0.11912011
5491,-0.21679103,8.35396e-05,-0.225145,0.0682534,0.11624291
5492,-0.2157219,8.69239e-05,-0.22441429,0.06992747,0.11871694
5493,-0.21488202,8.892305e-05,-0.22377431,0.0712682,0.120831266
5494,-0.21522208,8.811915e-05,-0.224034,0.07053142,0.11960719
5495,-0.21493787,8.8422676e-05,-0.22378014,0.07045481,0.120401025
5496,-0.2153218,9.0491325e-05,-0.22437093,0.06914969,0.11816513
5497,-0.2166009,8.606745e-05,-0.22520764,0.067824066,0.11505942
5498,-0.21497054,8.678281e-05,-0.22364883,0.07089068,0.12119316
5499,-0.21539003,8.788906e-05,-0.22417893,0.070303984,0.11922301
5500,-0.21658885,8.815357e-05,-0.22540422,0.06824564,0.11455366
5501,-0.21599458,9.194238e-05,-0.22518882,0.06807005,0.11528822
5502,-0.21345669,0.00010059585,-0.22351627,0.07048948,0.12145741
5503,-0.21318571,0.00010450031,-0.22363575,0.07014321,0.12087469
5504,-0.21540672,0.000102197155,-0.22562644,0.066925965,0.11314653
5505,-0.2141921,0.0001026689,-0.22445899,0.06911967,0.11739113
5506,-0.21309152,9.990327e-05,-0.22308184,0.07173944,0.12244416
5507,-0.21503536,8.7077344e-05,-0.2237431,0.07057945,0.119962625
5508,-0.21816117,7.227271e-05,-0.22538844,0.06764751,0.113895044
5509,-0.21846515,6.990677e-05,-0.22545582,0.06739296,0.11348163
5510,-0.21678057,7.775293e-05,-0.22455586,0.06882768,0.11628314
5511,-0.21525022,8.891125e-05,-0.22414134,0.06946273,0.11711339
5512,-0.21449727,9.7892975e-05,-0.22428657,0.069030814,0.11606185
5513,-0.21472207,0.000102305035,-0.22495256,0.06771364,0.113297716
5514,-0.21418284,0.00010549983,-0.22473282,0.068010874,0.11417587
5515,-0.21434025,0.0001059963,-0.22493988,0.06763193,0.11346126
5516,-0.21199729,0.000111420275,-0.22313932,0.07093635,0.12033975
5517,-0.21273366,0.000109537665,-0.22368743,0.07010863,0.1183623
5518,-0.21483459,0.00010317865,-0.22515245,0.06774423,0.11308507
5519,-0.21479167,9.8902834e-05,-0.22468196,0.06847797,0.115209796
5520,-0.21384896,9.291166e-05,-0.22314014,0.07107072,0.12128966
5521,-0.21450445,8.7368484e-05,-0.2232413,0.07089544,0.1210993
5522,-0.21754166,7.99843e-05,-0.2255401,0.06705937,0.112610824
5523,-0.21835855,8.142951e-05,-0.2265015,0.06550606,0.10891861
5524,-0.21447104,9.102935e-05,-0.22357398,0.07021759,0.11970479
5525,-0.21358605,8.9947534e-05,-0.2225808,0.07183737,0.12320756
5526,-0.218311,7.382621e-05,-0.22569361,0.06638277,0.11150568
5527,-0.21977228,6.6732486e-05,-0.22644553,0.06520257,0.108825795
5528,-0.21578689,7.526354e-05,-0.22331324,0.07068144,0.12069524
5529,-0.21498385,8.182802e-05,-0.22316666,0.0712331,0.12136868
5530,-0.21717083,8.352162e-05,-0.225523,0.067368895,0.11244199
5531,-0.21705808,8.706873e-05,-0.22576495,0.06670672,0.11165208
5532,-0.21459644,9.518649e-05,-0.22411509,0.069145024,0.11790455
5533,-0.21446028,9.895886e-05,-0.22435617,0.068632856,0.116942935
5534,-0.21595912,9.75112e-05,-0.22571024,0.066532195,0.11164177
5535,-0.21416837,0.000104011,-0.22456947,0.06866971,0.11560819
5536,-0.21254641,0.0001041688,-0.22296329,0.071651556,0.121465005
5537,-0.21330848,9.626009e-05,-0.22293448,0.07160614,0.121579394
5538,-0.21690466,7.866854e-05,-0.22477151,0.06826237,0.11505926
5539,-0.21769166,6.544046e-05,-0.2242357,0.06921594,0.11747286
5540,-0.21813428,5.658948e-05,-0.22379324,0.070115864,0.119650304
5541,-0.21813758,5.7860074e-05,-0.22392358,0.070098065,0.1194398
5542,-0.22005351,6.0101378e-05,-0.22606365,0.066551454,0.111495085
5543,-0.21748175,7.5214935e-05,-0.22500324,0.0681292,0.11562217
5544,-0.21376134,9.0319605e-05,-0.22279331,0.07186982,0.12411082
5545,-0.2133317,9.8457866e-05,-0.2231775,0.070994064,0.12265847
5546,-0.21543261,9.772704e-05,-0.22520532,0.06748941,0.11488379
5547,-0.21579476,9.517835e-05,-0.22531259,0.06738442,0.11449097
5548,-0.21491161,9.042273e-05,-0.22395389,0.069589086,0.11957929
5549,-0.21556446,8.3366445e-05,-0.22390111,0.06954317,0.11951181
5550,-0.2168855,6.978647e-05,-0.22386415,0.06976134,0.11975545
5551,-0.21852799,6.1477636e-05,-0.22467574,0.06853674,0.11655669
5552,-0.21939558,5.973228e-05,-0.22536881,0.06735891,0.113723464
5553,-0.2179047,6.64946e-05,-0.22455417,0.06873738,0.11675672
5554,-0.21574982,8.499364e-05,-0.22424918,0.06907194,0.117486544
5555,-0.21465431,0.00010636912,-0.22529122,0.06690404,0.11262566
5556,-0.2124115,0.00012642349,-0.22505385,0.06703065,0.112772
5557,-0.20953104,0.00013677367,-0.22320841,0.069972254,0.11935481
5558,-0.2120188,0.00012524005,-0.22454281,0.06756565,0.11414261
5559,-0.2143335,0.00010613166,-0.22494668,0.0671025,0.11272116
5560,-0.21543965,9.073189e-05,-0.22451283,0.068234205,0.11461063
5561,-0.21694313,7.684294e-05,-0.22462742,0.06837932,0.11453398
5562,-0.21892305,7.2429626e-05,-0.22616601,0.065749824,0.10840749
5563,-0.21598431,8.837672e-05,-0.22482198,0.06759363,0.112893716
5564,-0.21087001,0.00011543782,-0.2224138,0.07137594,0.12128714
5565,-0.21154475,0.0001302462,-0.22456937,0.06711212,0.112554796
5566,-0.2135531,0.00013402475,-0.22695558,0.06322806,0.10297956
5567,-0.2100655,0.00013768031,-0.22383353,0.068148315,0.11458668
5568,-0.20874746,0.00012271515,-0.22101897,0.07360494,0.12543717
5569,-0.21641111,8.313205e-05,-0.22472432,0.06730525,0.11214731
5570,-0.22135064,5.493357e-05,-0.226844,0.06432588,0.10484584
5571,-0.22005591,4.9856102e-05,-0.22504152,0.067261204,0.11210958
5572,-0.21717758,6.168859e-05,-0.22334644,0.07000016,0.1182545
5573,-0.21761635,7.46958e-05,-0.22508593,0.066677056,0.111253425
5574,-0.2162774,9.444852e-05,-0.22572225,0.06540261,0.10835577
5575,-0.21260425,0.00011493916,-0.22409818,0.06770862,0.11416563
5576,-0.2111822,0.00011562841,-0.22274505,0.069988124,0.11951031
5577,-0.21300435,0.00010547289,-0.22355165,0.06885427,0.11695384
5578,-0.21748474,8.270083e-05,-0.22575483,0.065655604,0.10923332
5579,-0.21809795,7.146474e-05,-0.22524443,0.0666821,0.111544736
5580,-0.21632782,6.883322e-05,-0.22321114,0.070291884,0.11938055
5581,-0.21705183,6.5201995e-05,-0.22357203,0.069649026,0.11783505
5582,-0.21956098,6.0731225e-05,-0.2256341,0.06602403,0.10982073
5583,-0.21983728,6.0973936e-05,-0.22593467,0.06531463,0.10849139
5584,-0.21640784,7.076882e-05,-0.22348472,0.069258794,0.11770204
5585,-0.21540464,7.771772e-05,-0.22317642,0.06994538,0.11895396
5586,-0.21810311,7.8018835e-05,-0.225905,0.06550896,0.10867632
5587,-0.21823503,7.754809e-05,-0.22598983,0.06539421,0.108299725
5588,-0.21521892,8.704454e-05,-0.22392337,0.06857413,0.11583559
5589,-0.21534283,8.837868e-05,-0.2241807,0.067985095,0.1147009
5590,-0.21609592,8.7320295e-05,-0.22482796,0.06679294,0.11222859
5591,-0.21531245,9.3565475e-05,-0.224669,0.067066714,0.112640165
5592,-0.21477263,9.752474e-05,-0.2245251,0.067359634,0.11301172
5593,-0.21382764,0.00010207005,-0.22403464,0.06821912,0.1147314
5594,-0.21479203,9.693495e-05,-0.22448552,0.06740965,0.11304539
5595,-0.21514295,8.8201145e-05,-0.22396307,0.06831727,0.11527833
5596,-0.21639748,7.595233e-05,-0.2239927,0.06832953,0.115458585
5597,-0.21836928,6.505312e-05,-0.22487459,0.06692837,0.1124872
5598,-0.21877033,6.220133e-05,-0.22499046,0.06687358,0.11209412
5599,-0.21748765,6.318794e-05,-0.22380644,0.06903814,0.11655045
5600,-0.21732956,6.242577e-05,-0.22357213,0.06938123,0.1175701
5601,-0.21886052,5.8549904e-05,-0.22471552,0.067267165,0.11327744
5602,-0.2204862,5.5534914e-05,-0.2260397,0.064991064,0.10841232
5603,-0.21747608,6.456776e-05,-0.22393286,0.06847265,0.11654196
5604,-0.21575116,7.530103e-05,-0.22328126,0.06979462,0.11911437
5605,-0.21718305,8.301226e-05,-0.22548428,0.066171475,0.11071742
5606,-0.21653685,9.42239e-05,-0.22595924,0.06516357,0.108579926
5607,-0.21289982,0.00010711178,-0.223611,0.06879479,0.11671206
5608,-0.21173303,0.000111000394,-0.22283307,0.06991977,0.119072825
5609,-0.21561526,9.779452e-05,-0.22539471,0.065310724,0.109081574
5610,-0.21705627,8.6300955e-05,-0.22568637,0.06470999,0.10820532
5611,-0.21628293,8.037684e-05,-0.22432062,0.06721642,0.11368799
5612,-0.21546546,7.6876124e-05,-0.22315307,0.06976192,0.118336715
5613,-0.2183808,7.267078e-05,-0.22564787,0.06577671,0.10905742
5614,-0.21903603,7.4641466e-05,-0.22650017,0.064426936,0.105787836
5615,-0.21511392,8.5850545e-05,-0.22369897,0.06868675,0.11628554
5616,-0.21419092,9.3881405e-05,-0.22357905,0.06836382,0.11640192
5617,-0.21577182,9.6586096e-05,-0.22543043,0.06492255,0.10928386
5618,-0.21524057,9.6331445e-05,-0.2248737,0.06601348,0.11142309
5619,-0.21348971,9.786644e-05,-0.22327636,0.0691702,0.11754026
5620,-0.21451002,9.2368944e-05,-0.22374693,0.06872216,0.115910776
5621,-0.21707661,8.2099716e-05,-0.22528659,0.06614345,0.110109545
5622,-0.21774234,7.508499e-05,-0.22525084,0.065891705,0.11011999
5623,-0.21644953,7.792384e-05,-0.22424191,0.06724104,0.11370104
5624,-0.21601301,8.3710744e-05,-0.22438408,0.066696726,0.11250852
5625,-0.21657203,8.826161e-05,-0.2253982,0.06489078,0.1082116
5626,-0.21441956,9.811632e-05,-0.22423118,0.06696475,0.11220023
5627,-0.21301395,0.00010120895,-0.22313485,0.068927385,0.11610882
5628,-0.21636134,8.799135e-05,-0.22516048,0.065220386,0.10836431
5629,-0.21801832,8.105345e-05,-0.22612368,0.063394986,0.1046057
5630,-0.21644053,7.5690485e-05,-0.22400957,0.06687121,0.11261264
5631,-0.2158247,6.9312e-05,-0.2227559,0.069403,0.11747506
5632,-0.2194791,5.8702106e-05,-0.2253493,0.065127805,0.107742675
5633,-0.22152318,5.3807576e-05,-0.22690395,0.06274089,0.101919495
5634,-0.21873052,6.073703e-05,-0.22480422,0.065866366,0.109793276
5635,-0.21619727,6.704374e-05,-0.22290164,0.068920374,0.11704532
5636,-0.2170014,6.771868e-05,-0.22377326,0.06730945,0.113738306
5637,-0.219882,6.592763e-05,-0.22647476,0.062938936,0.10352454
5638,-0.217459,7.164878e-05,-0.22462387,0.06608325,0.11035453
5639,-0.21570687,7.496444e-05,-0.22320332,0.06853657,0.11551435
5640,-0.21712482,7.1516144e-05,-0.22427644,0.06653639,0.11133803
5641,-0.21940814,6.365027e-05,-0.22577317,0.06391374,0.10552261
5642,-0.21829054,6.474725e-05,-0.22476526,0.065500095,0.10902576
5643,-0.21598345,7.151438e-05,-0.22313489,0.0682845,0.11485938
5644,-0.2176839,7.442097e-05,-0.225126,0.06474638,0.10687212
5645,-0.21815296,8.048509e-05,-0.22620146,0.062980644,0.10231161
5646,-0.21447141,9.0135596e-05,-0.22348498,0.067407936,0.11233164
5647,-0.21402182,8.85564e-05,-0.22287746,0.068513535,0.114744835
5648,-0.21791984,7.954246e-05,-0.22587408,0.063424975,0.10354808
5649,-0.21816912,7.9031095e-05,-0.22607224,0.06309644,0.10297992
5650,-0.21518692,8.68389e-05,-0.22387081,0.06669723,0.11128992
5651,-0.21395099,9.11915e-05,-0.22307014,0.068105735,0.114450395
5652,-0.2165496,8.673062e-05,-0.22522266,0.06443327,0.106315285
5653,-0.21760072,8.3962885e-05,-0.225997,0.06302854,0.103130236
5654,-0.21549477,8.408363e-05,-0.22390313,0.06630789,0.110939786
5655,-0.21598025,7.663199e-05,-0.22364345,0.06672711,0.111773394
5656,-0.21877758,6.39452e-05,-0.2251721,0.0641974,0.10619389
5657,-0.22049321,5.7111247e-05,-0.22620434,0.06259031,0.10240588
5658,-0.2189906,5.9263784e-05,-0.22491698,0.064734995,0.10748445
5659,-0.21768324,6.0259285e-05,-0.22370917,0.067004055,0.11241356
5660,-0.21785139,6.484224e-05,-0.22433561,0.06615342,0.11014185
5661,-0.21861105,7.0690876e-05,-0.22568013,0.06387857,0.10505982
5662,-0.21659115,8.2676175e-05,-0.22485876,0.06506428,0.10784704
5663,-0.21437746,9.34093e-05,-0.22371839,0.06669309,0.11172303
5664,-0.21454482,9.607509e-05,-0.22415233,0.06569731,0.10976717
5665,-0.216863,8.7834305e-05,-0.22564644,0.0631086,0.10403125
5666,-0.21682216,7.648128e-05,-0.22447029,0.06513061,0.10879024
5667,-0.21654582,6.45668e-05,-0.2230025,0.068196975,0.1147101
5668,-0.22094172,4.917413e-05,-0.22585914,0.06381645,0.104179166
5669,-0.22247493,4.628454e-05,-0.22710338,0.061967965,0.099256754
5670,-0.21786587,5.6491102e-05,-0.22351497,0.067520805,0.112479135
5671,-0.21563037,6.466023e-05,-0.22209638,0.069780685,0.11774216
5672,-0.21797276,6.579944e-05,-0.2245527,0.065359406,0.10866259
5673,-0.21939977,7.34038e-05,-0.22674015,0.061941303,0.100532494
5674,-0.21475063,9.065554e-05,-0.22381619,0.06681741,0.111869015
5675,-0.21282329,9.9753495e-05,-0.22279863,0.06874869,0.115888976
5676,-0.21590288,9.1415895e-05,-0.22504447,0.06481141,0.10783477
5677,-0.21651223,8.544318e-05,-0.22505654,0.064876616,0.10810663
5678,-0.21693547,8.122015e-05,-0.22505748,0.06484764,0.108114876
5679,-0.21593443,8.231399e-05,-0.22416583,0.06624886,0.11123644
5680,-0.21724367,7.453851e-05,-0.22469752,0.06522849,0.109200165
5681,-0.21862836,6.759637e-05,-0.225388,0.06406736,0.106534585
5682,-0.21809302,6.195947e-05,-0.22428897,0.06596699,0.11084462
5683,-0.21860771,5.502196e-05,-0.2241099,0.06640872,0.11172173
5684,-0.22078587,4.6277848e-05,-0.22541365,0.06436162,0.10700648
5685,-0.22059105,4.36146e-05,-0.22495252,0.06538463,0.10905484
5686,-0.21844994,4.9129e-05,-0.22336283,0.0682539,0.115256175
5687,-0.21973994,5.3739393e-05,-0.22511388,0.065066375,0.10862124
5688,-0.22032751,6.254827e-05,-0.22658233,0.06244118,0.10295515
5689,-0.21685764,7.648023e-05,-0.22450566,0.065672584,0.110640496
5690,-0.21465933,8.628324e-05,-0.22328766,0.06781277,0.11474221
5691,-0.2160149,8.469113e-05,-0.22448403,0.06594983,0.11010399
5692,-0.2170749,7.918218e-05,-0.22499312,0.06530998,0.10837959
5693,-0.21740124,7.261388e-05,-0.22466262,0.06581302,0.11008667
5694,-0.21598782,6.988634e-05,-0.22297645,0.068939544,0.11697078
5695,-0.2178987,6.69808e-05,-0.22459678,0.066154175,0.11098835
5696,-0.22036916,6.3547355e-05,-0.2267239,0.06272893,0.10300441
5697,-0.21742618,7.092786e-05,-0.22451897,0.06638056,0.111268386
5698,-0.21650784,7.223041e-05,-0.22373088,0.06751406,0.1140991
5699,-0.21664692,6.940632e-05,-0.22358756,0.06768537,0.11455994
5700,-0.21998969,6.161558e-05,-0.22615124,0.06338663,0.10481633
5701,-0.2200869,5.8553553e-05,-0.22594225,0.06377046,0.10541241
5702,-0.21766946,6.0652055e-05,-0.22373466,0.067473136,0.11353318
5703,-0.2172657,5.8568377e-05,-0.22312254,0.06875141,0.115748465
5704,-0.2207217,4.79084e-05,-0.22551255,0.06466777,0.10692692
5705,-0.22171675,4.4202498e-05,-0.226137,0.06367315,0.10492809
5706,-0.21887855,4.985842e-05,-0.22386439,0.067497216,0.11390843
5707,-0.21769643,5.8395624e-05,-0.22353598,0.068007566,0.11521932
5708,-0.21889101,6.396545e-05,-0.22528756,0.06497345,0.10856072
5709,-0.21824116,7.609629e-05,-0.22585079,0.063976154,0.10605651
5710,-0.21480948,9.2079885e-05,-0.22401747,0.06662062,0.11247968
5711,-0.21261021,9.8489516e-05,-0.22245917,0.06910378,0.11796455
5712,-0.21661656,8.6074084e-05,-0.22522396,0.06410534,0.107304744
5713,-0.21823739,7.126408e-05,-0.22536379,0.06404541,0.10684304
5714,-0.21813129,5.909894e-05,-0.22404118,0.06663789,0.112118356
5715,-0.22009747,4.594434e-05,-0.2246919,0.06586558,0.10992128
5716,-0.2212574,3.9127644e-05,-0.22517017,0.06507849,0.10848901
5717,-0.22202647,3.9372422e-05,-0.22596371,0.063560255,0.10553662
5718,-0.21999219,5.212517e-05,-0.2252047,0.064548306,0.10802372
5719,-0.21671094,7.115821e-05,-0.22382677,0.066701524,0.11286081
5720,-0.21629754,8.779493e-05,-0.22507703,0.064320356,0.10764933
5721,-0.21577257,9.407266e-05,-0.22517984,0.06411127,0.10719469
5722,-0.21513143,9.3304196e-05,-0.22446185,0.06546504,0.11002622
5723,-0.21539319,8.444064e-05,-0.22383726,0.0667341,0.1127171
5724,-0.2180518,6.870496e-05,-0.2249223,0.06508739,0.10900568
5725,-0.21869512,6.3142936e-05,-0.22500941,0.065085374,0.10863075
5726,-0.21895352,5.7604644e-05,-0.22471398,0.06560964,0.10967582
5727,-0.21869764,5.4648553e-05,-0.22416249,0.06642176,0.11163272
5728,-0.21903032,5.413029e-05,-0.22444335,0.06573472,0.110361695
5729,-0.22127053,5.0253133e-05,-0.22629584,0.06251726,0.10322912
5730,-0.21973476,5.302823e-05,-0.22503757,0.064433336,0.10751049
5731,-0.21754877,5.6964047e-05,-0.22324517,0.06751088,0.114060774
5732,-0.2186963,5.4468706e-05,-0.22414316,0.06605782,0.11065679
5733,-0.22157091,4.8736863e-05,-0.2264446,0.06237065,0.10196694
5734,-0.21956563,4.975872e-05,-0.2245415,0.065560766,0.109326534
5735,-0.21793285,5.343636e-05,-0.22327648,0.06779376,0.11419629
5736,-0.21936703,5.861149e-05,-0.22522818,0.06414704,0.106634974
5737,-0.21940608,6.688132e-05,-0.22609422,0.06253596,0.10295663
5738,-0.2151735,8.211835e-05,-0.22338533,0.06697221,0.11282399
5739,-0.21377014,8.805706e-05,-0.22257584,0.06841019,0.115874544
5740,-0.21714902,7.787833e-05,-0.22493686,0.064331144,0.10727585
5741,-0.21917813,6.690765e-05,-0.2258689,0.062948175,0.10402377
5742,-0.21872109,5.8923804e-05,-0.22461347,0.06513226,0.10894544
5743,-0.21775739,5.3299853e-05,-0.22308737,0.067961454,0.11493926
5744,-0.22008361,4.711281e-05,-0.2247949,0.064949125,0.108327135
5745,-0.22298485,4.1721156e-05,-0.22715697,0.06088809,0.09922827
5746,-0.21975474,4.7259593e-05,-0.2244807,0.06492443,0.10907425
5747,-0.21734425,5.7517595e-05,-0.22309601,0.06717703,0.1138055
5748,-0.21875162,5.9648468e-05,-0.22471647,0.06433463,0.1072745
5749,-0.21960367,6.006996e-05,-0.22561067,0.06294121,0.103665166
5750,-0.21779671,6.396545e-05,-0.22419326,0.065184526,0.108789876
5751,-0.21629629,6.929215e-05,-0.2232255,0.066671506,0.11243239
5752,-0.2184178,7.321216e-05,-0.225739,0.06198473,0.10275604
5753,-0.21792799,8.1904866e-05,-0.22611848,0.061229996,0.10111352
5754,-0.21366864,9.956755e-05,-0.2236254,0.06558126,0.11012747
5755,-0.2131567,0.00010249262,-0.22340596,0.066129245,0.11078568
5756,-0.21744312,8.961461e-05,-0.22640458,0.06094427,0.099366345
5757,-0.21817543,7.671367e-05,-0.2258468,0.06176293,0.101477414
5758,-0.21607916,7.2253715e-05,-0.22330453,0.06609924,0.11128788
5759,-0.21817446,6.23375e-05,-0.22440821,0.06429303,0.1072165
5760,-0.22044156,5.5228185e-05,-0.22596438,0.061953217,0.10158902
5761,-0.2195498,5.928168e-05,-0.22547798,0.06299636,0.10337792
5762,-0.21754707,6.451556e-05,-0.22399864,0.065318495,0.108835585
5763,-0.2176394,6.273792e-05,-0.2239132,0.06517044,0.109330334
5764,-0.21850544,6.148371e-05,-0.22465381,0.06367097,0.10666121
5765,-0.21971068,6.0638362e-05,-0.22577451,0.061739787,0.1025565
5766,-0.21750884,6.246086e-05,-0.22375493,0.06544449,0.110346034
5767,-0.21771477,5.9285583e-05,-0.22364333,0.06609646,0.1108802
5768,-0.21963462,5.139639e-05,-0.22477426,0.06433754,0.10665668
5769,-0.2218236,4.3162894e-05,-0.22613989,0.061715465,0.101314366
5770,-0.22037783,4.0218805e-05,-0.22439972,0.06422101,0.107721016
5771,-0.21933445,4.1239764e-05,-0.22345842,0.065763906,0.110818654
5772,-0.22086136,4.2142245e-05,-0.22507559,0.06301708,0.10431571
5773,-0.22070119,4.525607e-05,-0.22522679,0.062910095,0.103563584
5774,-0.21878272,5.116931e-05,-0.22389965,0.065184094,0.108385876
5775,-0.2176381,5.4901986e-05,-0.2231283,0.06641002,0.111243375
5776,-0.21944259,5.473429e-05,-0.22491603,0.063031316,0.104547374
5777,-0.22006163,5.8631114e-05,-0.22592475,0.061134223,0.100491755
5778,-0.21763727,7.222661e-05,-0.22485994,0.06260707,0.10387196
5779,-0.21562734,8.254372e-05,-0.2238817,0.06406516,0.10709028
5780,-0.21628484,7.816395e-05,-0.22410123,0.06365695,0.10600319
5781,-0.2189564,6.246227e-05,-0.22520262,0.061978806,0.1019068
5782,-0.21994604,5.041996e-05,-0.22498804,0.06251737,0.10290479
5783,-0.219407,4.5130455e-05,-0.22392005,0.06448466,0.10716026
5784,-0.22053179,4.0810843e-05,-0.22461288,0.06334413,0.104886726
5785,-0.22113237,4.2553784e-05,-0.22538775,0.062085472,0.102269754
5786,-0.22095922,5.0820283e-05,-0.22604124,0.061019048,0.0998501
5787,-0.21718861,7.17636e-05,-0.22436497,0.06375269,0.105900176
5788,-0.2151327,9.3864364e-05,-0.22451913,0.06320458,0.10487839
5789,-0.21442483,0.00010320499,-0.22474533,0.06253712,0.10381299
5790,-0.21520919,9.747207e-05,-0.2249564,0.062053893,0.10285706
5791,-0.21568611,8.603593e-05,-0.2242897,0.06330011,0.10516463
5792,-0.21706271,7.027254e-05,-0.22408997,0.06386752,0.10588688
5793,-0.21924984,5.29536e-05,-0.22454521,0.06328823,0.104522996
5794,-0.22190765,3.846311e-05,-0.22575396,0.06147579,0.10019309
5795,-0.22152027,3.4471766e-05,-0.22496745,0.06284381,0.10330056
5796,-0.22169358,3.526012e-05,-0.22521959,0.0622435,0.10214766
5797,-0.22121696,4.2274485e-05,-0.2254444,0.061593384,0.100840166
5798,-0.21796317,6.0185506e-05,-0.22398172,0.06384791,0.10582089
5799,-0.21834214,7.221749e-05,-0.22556388,0.060934596,0.099299446
5800,-0.21688616,8.25031e-05,-0.22513647,0.06149371,0.10043689
5801,-0.21659136,8.034078e-05,-0.22462544,0.06218388,0.10226262
5802,-0.21744417,6.913521e-05,-0.2243577,0.062739424,0.103432365
5803,-0.21915229,5.6119436e-05,-0.22476423,0.062304832,0.10209379
5804,-0.2204802,4.8330756e-05,-0.22531328,0.06161999,0.10007295
5805,-0.22055456,4.8746642e-05,-0.22542922,0.06155491,0.09931486
5806,-0.2192935,5.660024e-05,-0.22495353,0.062121533,0.10060794
5807,-0.21862638,6.348916e-05,-0.2249753,0.0615368,0.10005029
5808,-0.2176261,6.6713495e-05,-0.22429745,0.062337715,0.1024409
5809,-0.21685229,6.6985434e-05,-0.22355084,0.06359178,0.10512248
5810,-0.21895897,5.5456985e-05,-0.22450468,0.062239695,0.101798125
5811,-0.22118476,4.2542506e-05,-0.22543901,0.0610403,0.09863847
5812,-0.221614,3.300495e-05,-0.22491449,0.062135898,0.10096019
5813,-0.22137825,2.7918413e-05,-0.22417009,0.06353178,0.10403959
5814,-0.22315957,2.6677644e-05,-0.22582734,0.0605875,0.09777932
5815,-0.2222866,3.434677e-05,-0.22572127,0.060550362,0.098023646
5816,-0.21883482,5.0914234e-05,-0.22392625,0.06332434,0.1045927
5817,-0.21598805,6.634522e-05,-0.22262257,0.06562224,0.10942274
5818,-0.21897128,6.389707e-05,-0.22536099,0.060827617,0.09919509
5819,-0.22101031,5.7713267e-05,-0.22678164,0.05856831,0.09384208
5820,-0.21855113,5.7933543e-05,-0.22434448,0.062466066,0.10303821
5821,-0.21804841,5.3294632e-05,-0.22337787,0.06408009,0.106464066
5822,-0.22114784,4.2899755e-05,-0.2254378,0.060510013,0.098429285
5823,-0.22317351,3.388444e-05,-0.22656196,0.05871857,0.0937946
5824,-0.2218106,3.2229847e-05,-0.22503358,0.061028946,0.09916103
5825,-0.21951851,3.421189e-05,-0.2229397,0.06476738,0.106941134
5826,-0.22208406,3.5236942e-05,-0.22560775,0.060156584,0.09634496
5827,-0.222947,4.1992054e-05,-0.22714621,0.0576963,0.09024891
5828,-0.2184028,5.952999e-05,-0.2243558,0.061943997,0.100422435
5829,-0.21511085,7.705862e-05,-0.22281672,0.06453653,0.10588991
5830,-0.2174226,8.07417e-05,-0.22549677,0.05979969,0.09555981
5831,-0.21853554,7.921666e-05,-0.22645721,0.05834489,0.09190352
5832,-0.21647069,7.996271e-05,-0.22446696,0.061524652,0.099376634
5833,-0.21569353,7.529948e-05,-0.22322348,0.063807905,0.10428037
5834,-0.21907884,5.9785496e-05,-0.2250574,0.06090815,0.09770614
5835,-0.22146149,4.4730525e-05,-0.22593454,0.059803717,0.094975345
5836,-0.22014704,3.7229805e-05,-0.22387002,0.06344014,0.10343566
5837,-0.22100022,3.244389e-05,-0.22424461,0.06297897,0.10253259
5838,-0.222224,3.3332093e-05,-0.22555721,0.060731765,0.09786051
5839,-0.22037598,4.3353026e-05,-0.22471128,0.061915122,0.10111808
5840,-0.21776856,5.7063284e-05,-0.22347489,0.06398631,0.10590546
5841,-0.21814066,6.630882e-05,-0.22477154,0.061686255,0.10086365
5842,-0.21905978,6.987861e-05,-0.22604764,0.05949628,0.09570882
5843,-0.21733522,6.9284215e-05,-0.22426364,0.06228495,0.10232772
5844,-0.21768509,5.983459e-05,-0.22366855,0.06314587,0.104489386
5845,-0.22095788,4.0973595e-05,-0.22505523,0.060844455,0.099437006
5846,-0.22262539,2.9871284e-05,-0.22561252,0.060267825,0.09753886
5847,-0.22209257,2.8210809e-05,-0.22491366,0.061749756,0.10014513
5848,-0.22044313,3.5908295e-05,-0.22403395,0.06328495,0.10322389
5849,-0.21997437,4.9653874e-05,-0.22493976,0.061262596,0.09945633
5850,-0.21909387,6.656898e-05,-0.22575077,0.059370767,0.096078664
5851,-0.21650265,8.166096e-05,-0.22466874,0.060712893,0.09985362
5852,-0.21566926,8.673062e-05,-0.22434232,0.061166115,0.10095501
5853,-0.21680225,7.8098354e-05,-0.22461209,0.06102505,0.10013236
5854,-0.21740308,7.126182e-05,-0.22452927,0.0616633,0.10054835
5855,-0.21842925,5.9206443e-05,-0.2243499,0.06243186,0.10121232
5856,-0.22106244,4.8845945e-05,-0.22594704,0.059701573,0.09483003
5857,-0.22180422,4.156576e-05,-0.22596079,0.059190117,0.09463409
5858,-0.21915287,4.1164774e-05,-0.22326934,0.063507244,0.10464072
5859,-0.2204297,4.09797e-05,-0.22452767,0.06125124,0.09975952
5860,-0.22164209,4.3908945e-05,-0.22603299,0.059032552,0.0939953
5861,-0.21923503,5.3671032e-05,-0.22460213,0.06168874,0.09933979
5862,-0.2176683,6.0732156e-05,-0.22374152,0.063042425,0.102795355
5863,-0.21921715,6.1039114e-05,-0.22532107,0.05985915,0.097003855
5864,-0.2193839,6.318699e-05,-0.2257026,0.05900091,0.09578827
5865,-0.21751878,6.849589e-05,-0.22436836,0.061229333,0.10086918
5866,-0.2161168,7.07781e-05,-0.22319461,0.063571535,0.10522612
5867,-0.21919331,6.2793406e-05,-0.22547264,0.05981466,0.09653887
5868,-0.22217725,4.9659124e-05,-0.22714317,0.057116985,0.09036785
5869,-0.22121692,4.409418e-05,-0.22562633,0.059131104,0.09570344
5870,-0.21770854,4.5436893e-05,-0.22225223,0.065001614,0.107919544
5871,-0.22114266,3.91862e-05,-0.22506128,0.06008017,0.096690744
5872,-0.2242129,3.571497e-05,-0.2277844,0.056141537,0.08577468
5873,-0.22103687,4.252968e-05,-0.22528984,0.05975912,0.09477839
5874,-0.21725836,5.0941242e-05,-0.22235249,0.06465577,0.10561748
5875,-0.21923332,5.4901546e-05,-0.22472347,0.060180947,0.096394405
5876,-0.22141014,5.8812446e-05,-0.22729139,0.056040224,0.086451665
5877,-0.21943963,6.715848e-05,-0.22615547,0.057559747,0.09020023
5878,-0.21362494,7.8763725e-05,-0.2215013,0.065746404,0.10742976
5879,-0.21634948,7.1421666e-05,-0.22349165,0.062186502,0.09990806
5880,-0.2220563,5.817197e-05,-0.22787349,0.055371683,0.08336751
5881,-0.2201567,5.5307723e-05,-0.22568747,0.058297116,0.09172931
5882,-0.21670324,5.6414745e-05,-0.22234471,0.06390738,0.10450585
5883,-0.21911818,4.9638544e-05,-0.22408204,0.060804658,0.098008454
5884,-0.22215343,4.3278884e-05,-0.22648132,0.05721554,0.08945424
5885,-0.22116204,4.4304597e-05,-0.2255925,0.058862027,0.09342599
5886,-0.21846133,4.5075612e-05,-0.22296889,0.06355484,0.103957005
5887,-0.22041072,4.141967e-05,-0.22455269,0.0606137,0.09857472
5888,-0.22332184,3.8111444e-05,-0.22713299,0.05638641,0.089214705
5889,-0.22139382,4.5879115e-05,-0.22598174,0.05807554,0.09364114
5890,-0.21663046,5.817856e-05,-0.22244832,0.064360775,0.10689644
5891,-0.21887168,5.279627e-05,-0.22415131,0.061551206,0.10061349
5892,-0.22289343,3.681907e-05,-0.22657534,0.057661813,0.09183747
5893,-0.22177148,2.704045e-05,-0.22447552,0.06115027,0.10036746
5894,-0.22116047,2.2701854e-05,-0.22343066,0.063256934,0.104789555
5895,-0.22362128,2.1968912e-05,-0.22581817,0.059240837,0.095940284
5896,-0.22355625,3.1027994e-05,-0.22665904,0.058065142,0.092490494
5897,-0.22022323,4.637501e-05,-0.22486073,0.06087169,0.09879836
5898,-0.21749786,5.845895e-05,-0.22334374,0.06319196,0.104073815
5899,-0.21885405,6.110922e-05,-0.22496498,0.06009442,0.097633965
5900,-0.22036049,5.6624234e-05,-0.22602291,0.058356505,0.09351796
5901,-0.21995042,5.3540985e-05,-0.22530451,0.059664495,0.096268594
5902,-0.21790105,5.1351744e-05,-0.22303623,0.06410945,0.10509031
5903,-0.21974233,4.6987498e-05,-0.22444108,0.062029175,0.09995119
5904,-0.22196658,4.4933062e-05,-0.22645989,0.058670323,0.09222869
5905,-0.22042784,5.0826446e-05,-0.22551048,0.05968803,0.095681034
5906,-0.2170262,6.631755e-05,-0.22365797,0.062229007,0.10225003
5907,-0.21581519,7.51922e-05,-0.2233344,0.0626,0.10335599
5908,-0.21888557,7.048055e-05,-0.22593363,0.05837985,0.09366131
5909,-0.21904267,6.507884e-05,-0.22555056,0.059182357,0.09535624
5910,-0.21790403,5.7107645e-05,-0.2236148,0.06262427,0.10312474
5911,-0.21953808,4.474926e-05,-0.224013,0.06197705,0.101817414
5912,-0.22382633,3.2456286e-05,-0.22707196,0.05695853,0.090493485
5913,-0.22252841,3.0052848e-05,-0.2255337,0.05947472,0.09634071
5914,-0.22026838,3.198617e-05,-0.223467,0.063025974,0.10395265
5915,-0.22099222,3.442751e-05,-0.22443497,0.06122793,0.10003358
5916,-0.22344275,3.5346533e-05,-0.22697741,0.05698446,0.09005636
5917,-0.22019444,4.0945557e-05,-0.224289,0.061058313,0.09991178
5918,-0.21862645,4.3188156e-05,-0.22294527,0.063384,0.104790874
5919,-0.22149998,4.1758893e-05,-0.22567587,0.05864727,0.094253704
5920,-0.22227687,4.343666e-05,-0.22662053,0.05718396,0.09036283
5921,-0.22053508,4.8963906e-05,-0.22543147,0.058825653,0.09465678
5922,-0.21817732,5.734369e-05,-0.22391169,0.06119652,0.100099586
5923,-0.2177029,6.0511484e-05,-0.22375405,0.06151445,0.100505784
5924,-0.21925896,5.6267774e-05,-0.22488575,0.059878863,0.09634281
5925,-0.2211688,4.5760495e-05,-0.22574484,0.058915354,0.09326131
5926,-0.22098951,3.5997822e-05,-0.22458929,0.0610015,0.09799018
5927,-0.22200769,2.6170263e-05,-0.22462472,0.060841907,0.09825074
5928,-0.22355583,2.2412258e-05,-0.22579706,0.05878166,0.09404396
5929,-0.22255222,2.6370364e-05,-0.22518927,0.059770312,0.0962251
5930,-0.22076882,3.6248588e-05,-0.22439368,0.061144974,0.099074334
5931,-0.22006339,4.7748254e-05,-0.22483821,0.060473815,0.097182535
5932,-0.22005957,5.516021e-05,-0.2255756,0.05927283,0.094372764
5933,-0.21827944,6.3885156e-05,-0.22466795,0.060612995,0.09785494
5934,-0.21756554,6.670108e-05,-0.22423564,0.061171025,0.09963993
5935,-0.2182408,6.440932e-05,-0.22468174,0.06030774,0.09814643
5936,-0.21979266,5.7818594e-05,-0.22557452,0.058995117,0.0952546
5937,-0.21965209,5.537867e-05,-0.22518995,0.05993878,0.09719135
5938,-0.2181741,5.327027e-05,-0.22350113,0.06328259,0.10399996
5939,-0.2195893,4.5132656e-05,-0.22410256,0.06247597,0.1021957
5940,-0.22353178,3.21176e-05,-0.22674355,0.058093403,0.09271328
5941,-0.22277673,2.8557259e-05,-0.22563246,0.05960289,0.09717384
5942,-0.22070007,2.7762424e-05,-0.2234763,0.063248724,0.105544016
5943,-0.2210199,2.5539723e-05,-0.22357386,0.0632535,0.105493136
5944,-0.22377963,2.258429e-05,-0.22603807,0.059372466,0.09649619
5945,-0.22371323,2.4538527e-05,-0.22616708,0.059214287,0.09617794
5946,-0.22168711,3.0258565e-05,-0.22471297,0.06145255,0.10157387
5947,-0.22088473,3.374874e-05,-0.2242596,0.062014636,0.10338058
5948,-0.22099681,3.979825e-05,-0.22497664,0.06065889,0.10057502
5949,-0.22132866,4.8167836e-05,-0.22614545,0.05877404,0.095812246
5950,-0.21815616,5.8882863e-05,-0.22404444,0.06254703,0.10356177
5951,-0.2171791,6.145403e-05,-0.22332451,0.06394952,0.10623488
5952,-0.21951751,5.662446e-05,-0.22517996,0.060638767,0.09930488
5953,-0.22129601,5.057498e-05,-0.22635351,0.05866027,0.09511924
5954,-0.21904829,5.493401e-05,-0.2245417,0.061704617,0.102029555
5955,-0.21863066,5.7994806e-05,-0.22443014,0.061879084,0.10271172
5956,-0.21915689,6.0414386e-05,-0.22519833,0.060617983,0.10002771
5957,-0.21933642,6.138e-05,-0.22547442,0.06040619,0.099173
5958,-0.2189776,5.9796097e-05,-0.22495721,0.061331093,0.101281896
5959,-0.21873093,5.613886e-05,-0.22434482,0.06228632,0.10377645
5960,-0.21989805,5.052519e-05,-0.22495057,0.06115179,0.101710215
5961,-0.2212278,4.4637687e-05,-0.22569156,0.059865512,0.09898692
5962,-0.21947311,4.449782e-05,-0.2239229,0.063109234,0.10573185
5963,-0.21982774,4.045313e-05,-0.22387305,0.063475944,0.1061078
5964,-0.22224544,3.3034237e-05,-0.22554886,0.060704853,0.099983655
5965,-0.22394916,3.120854e-05,-0.22707002,0.05803524,0.094193235
5966,-0.22036546,3.8661317e-05,-0.2242316,0.062451188,0.10470071
5967,-0.21870527,4.488513e-05,-0.22319378,0.06410691,0.108358696
5968,-0.22140305,4.4289125e-05,-0.22583196,0.059421495,0.098114945
5969,-0.22236596,4.5731467e-05,-0.22693911,0.057754643,0.09353223
5970,-0.21924675,4.702857e-05,-0.2239496,0.0626991,0.10477891
5971,-0.21830538,4.5546643e-05,-0.22286004,0.06473927,0.10887103
5972,-0.22221038,3.836724e-05,-0.2260471,0.059163548,0.09692786
5973,-0.22369629,3.5851346e-05,-0.22728142,0.057155564,0.09237967
5974,-0.21965727,4.5245448e-05,-0.22418182,0.062231753,0.10392858
5975,-0.21836072,5.2744097e-05,-0.22363514,0.06316072,0.10564966
5976,-0.21979512,5.4091488e-05,-0.22520427,0.060434926,0.09947857
5977,-0.22136927,5.249786e-05,-0.22661905,0.058097597,0.09378718
5978,-0.21910453,5.305688e-05,-0.22441022,0.061484043,0.1019757
5979,-0.21766028,4.9890197e-05,-0.22264929,0.06472191,0.108829394
5980,-0.22113809,4.1023974e-05,-0.22524048,0.060297295,0.09898328
5981,-0.22343741,3.4327735e-05,-0.2268702,0.057870604,0.092694156
5982,-0.22096175,3.6763937e-05,-0.22463815,0.06161516,0.10092042
5983,-0.21893786,3.971951e-05,-0.22290981,0.06459262,0.10714842
5984,-0.22157602,3.7957056e-05,-0.22537172,0.05991227,0.09751109
5985,-0.22298206,3.8646864e-05,-0.22684675,0.05719914,0.09157008
5986,-0.21965705,4.6146568e-05,-0.2242717,0.061164696,0.10085521
5987,-0.21867226,4.910143e-05,-0.2235824,0.062290262,0.103141025
5988,-0.22053644,4.5706278e-05,-0.22510707,0.059728984,0.097165115
5989,-0.22185166,4.2603955e-05,-0.22611205,0.058273226,0.09290077
5990,-0.22147469,3.8897382e-05,-0.22536443,0.059327062,0.09531885
5991,-0.22024985,3.7216167e-05,-0.22397146,0.061442517,0.10014605
5992,-0.22199605,3.402945e-05,-0.225399,0.05843867,0.09398609
5993,-0.22288296,3.4698733e-05,-0.22635283,0.05645813,0.08943999
5994,-0.22110489,3.989438e-05,-0.22509433,0.058269687,0.0933679
5995,-0.21910481,4.5365807e-05,-0.2236414,0.06084597,0.0981445
5996,-0.22095245,4.0795232e-05,-0.22503197,0.05861191,0.09254501
5997,-0.22324815,3.5202276e-05,-0.22676837,0.055515528,0.08573117
5998,-0.22176714,3.3570133e-05,-0.22512415,0.05778669,0.09169986
5999,-0.22060062,3.525552e-05,-0.22412618,0.059472654,0.09519935
6000,-0.2216378,3.723726e-05,-0.22536153,0.05748609,0.090243734
6001,-0.22156659,4.1247036e-05,-0.22569129,0.05727653,0.08869592
6002,-0.21922998,4.642008e-05,-0.22387199,0.060560044,0.095507935
6003,-0.21953893,4.759989e-05,-0.22429891,0.059369583,0.093891
6004,-0.22180134,4.5958077e-05,-0.22639714,0.055506274,0.08574843
6005,-0.22117528,4.731923e-05,-0.2259072,0.05599866,0.087254316
6006,-0.21855865,4.9979913e-05,-0.22355665,0.059877705,0.09566049
6007,-0.21835312,4.265474e-05,-0.2226186,0.061901517,0.09906324
6008,-0.22189063,2.8237408e-05,-0.22471437,0.058564693,0.09141376
6009,-0.22404338,1.863405e-05,-0.22590679,0.05667784,0.08731639
6010,-0.22316702,1.4836257e-05,-0.22465064,0.058717594,0.09263221
6011,-0.22355308,1.4115385e-05,-0.22496462,0.057948366,0.09155107
6012,-0.22424975,1.927342e-05,-0.2261771,0.05565926,0.08656431
6013,-0.22206795,3.071272e-05,-0.22513923,0.057121713,0.089953646
6014,-0.2195788,4.084131e-05,-0.22366293,0.05959265,0.09507002
6015,-0.22049326,4.1784704e-05,-0.22467172,0.057956655,0.09099074
6016,-0.22125976,3.9270388e-05,-0.2251868,0.057036765,0.0887085
6017,-0.22176568,3.3691114e-05,-0.22513479,0.056948874,0.0887731
6018,-0.22210388,3.031958e-05,-0.22513583,0.056828123,0.08852919
6019,-0.2216302,3.2284013e-05,-0.2248586,0.057305932,0.08932401
6020,-0.22135569,3.8321105e-05,-0.22518781,0.056730364,0.08767051
6021,-0.22081058,4.5574405e-05,-0.22536802,0.056434605,0.0866576
6022,-0.2197412,5.2888343e-05,-0.22503003,0.056845527,0.08755757
6023,-0.21880771,5.5660243e-05,-0.22437374,0.05763063,0.08984579
6024,-0.21984507,5.1906794e-05,-0.22503576,0.056322224,0.087497
6025,-0.22056887,4.9673617e-05,-0.22553623,0.05555501,0.08556958
6026,-0.21956375,5.0651946e-05,-0.22462894,0.057300545,0.089127146
6027,-0.21957453,4.8910744e-05,-0.2244656,0.057932563,0.089776784
6028,-0.22068717,4.5039804e-05,-0.22519115,0.056833643,0.08691377
6029,-0.22240187,4.0050392e-05,-0.22640692,0.05451656,0.082082696
6030,-0.22145018,3.856335e-05,-0.22530651,0.055664223,0.085725166
6031,-0.21996793,3.7696595e-05,-0.2237376,0.05810066,0.09126876
6032,-0.2210217,3.3279637e-05,-0.22434966,0.057200924,0.08849507
6033,-0.22428402,2.7044325e-05,-0.22698845,0.053338952,0.07799389
6034,-0.22275536,2.7761324e-05,-0.22553149,0.055423677,0.08296682
6035,-0.22004852,3.1305844e-05,-0.2231791,0.058972154,0.09143751
6036,-0.22126599,3.0025243e-05,-0.22426851,0.056845102,0.0871849
6037,-0.22299784,2.9200914e-05,-0.22591794,0.054200407,0.08093249
6038,-0.22209734,3.4262113e-05,-0.22552355,0.054967806,0.08237728
6039,-0.2200553,4.5200955e-05,-0.22457539,0.056447856,0.085668564
6040,-0.21887617,5.5817774e-05,-0.22445795,0.056414925,0.08566735
6041,-0.21958467,5.8497466e-05,-0.22543442,0.054543234,0.08170321
6042,-0.2194321,5.2914573e-05,-0.22472356,0.055528026,0.08459985
6043,-0.21955323,4.4964632e-05,-0.2240497,0.05679071,0.087376736
6044,-0.22224566,3.370997e-05,-0.22561666,0.054587338,0.08164783
6045,-0.22225092,2.902355e-05,-0.22515328,0.05564921,0.083906524
6046,-0.22171424,2.4123683e-05,-0.2241266,0.05766482,0.08842834
6047,-0.22286786,2.229995e-05,-0.22509785,0.056125566,0.08508242
6048,-0.22434694,2.4505322e-05,-0.22679746,0.053161416,0.07848231
6049,-0.22220615,3.306199e-05,-0.22551234,0.054681025,0.082713224
6050,-0.21867098,4.467553e-05,-0.22313853,0.058319706,0.09094184
6051,-0.21979803,4.6923375e-05,-0.22449036,0.05595132,0.08535252
6052,-0.22158809,4.1367515e-05,-0.22572485,0.054124266,0.08064543
6053,-0.2211232,3.657715e-05,-0.22478092,0.05569267,0.08412518
6054,-0.22177118,2.9320046e-05,-0.22470318,0.055976152,0.08446048
6055,-0.22271357,2.5120647e-05,-0.22522564,0.055104345,0.0824029
6056,-0.22297436,2.5264699e-05,-0.22550084,0.054672576,0.08124108
6057,-0.22254042,2.9815767e-05,-0.225522,0.054483637,0.08103915
6058,-0.2209578,3.9645733e-05,-0.22492237,0.05522842,0.08323034
6059,-0.21860601,5.2933217e-05,-0.22389933,0.05676816,0.08721944
6060,-0.2199941,5.558512e-05,-0.2255526,0.05405078,0.08128295
6061,-0.22033492,5.4844368e-05,-0.22581935,0.053895596,0.08057478
6062,-0.21917129,5.214906e-05,-0.22438619,0.05654264,0.08630964
6063,-0.22021757,4.392198e-05,-0.22460976,0.056228675,0.08572342
6064,-0.22336225,3.5634686e-05,-0.22692572,0.05254319,0.076965906
6065,-0.22233056,3.292453e-05,-0.22562301,0.05449166,0.08205322
6066,-0.22034965,3.140714e-05,-0.22349037,0.05815997,0.09040188
6067,-0.22188886,2.8337901e-05,-0.22472264,0.056255724,0.086015545
6068,-0.22377077,2.8479115e-05,-0.22661868,0.05343764,0.07922374
6069,-0.22153923,3.4163273e-05,-0.22495556,0.056014605,0.08578941
6070,-0.21895413,4.0639105e-05,-0.22301804,0.059444882,0.09332435
6071,-0.22117026,4.1252013e-05,-0.22529547,0.055413943,0.08482693
6072,-0.22267655,4.23594e-05,-0.22691248,0.05270971,0.07855463
6073,-0.21998243,4.8406615e-05,-0.22482309,0.0557613,0.08600796
6074,-0.21818073,5.112988e-05,-0.22329372,0.058291428,0.0914432
6075,-0.21984524,4.3255754e-05,-0.2241708,0.057007227,0.08823417
6076,-0.22501193,2.8643004e-05,-0.22787623,0.051641505,0.07449779
6077,-0.22327408,2.423139e-05,-0.22569722,0.054897413,0.08269866
6078,-0.22093326,2.2051545e-05,-0.2231384,0.05922505,0.09234907
6079,-0.22218166,2.0842766e-05,-0.22426593,0.057317574,0.08799423
6080,-0.2240979,2.0757545e-05,-0.22617365,0.05437353,0.08075522
6081,-0.22265792,2.831062e-05,-0.22548898,0.0553995,0.08322513
6082,-0.21958958,3.8182865e-05,-0.22340786,0.05860192,0.091229685
6083,-0.21922122,4.384814e-05,-0.22360604,0.05811274,0.09079598
6084,-0.22187398,4.05789e-05,-0.22593187,0.054298423,0.082531676
6085,-0.22139263,3.760498e-05,-0.22515313,0.05562839,0.086146146
6086,-0.2199756,3.455633e-05,-0.22343124,0.058890462,0.09337349
6087,-0.22236617,2.803964e-05,-0.22517014,0.056175042,0.08736068
6088,-0.22398822,2.3276416e-05,-0.22631586,0.054538723,0.08338082
6089,-0.22231732,2.4479805e-05,-0.2247653,0.056975845,0.08957016
6090,-0.22138873,2.6488031e-05,-0.22403753,0.058258824,0.09260862
6091,-0.22230063,2.6716756e-05,-0.22497231,0.056785367,0.08932277
6092,-0.22375003,2.7627073e-05,-0.22651273,0.054329343,0.083624996
6093,-0.22269112,3.426438e-05,-0.22611755,0.054727852,0.08495922
6094,-0.21912476,4.332458e-05,-0.22345722,0.05917183,0.09490097
6095,-0.21992435,4.5057808e-05,-0.22443013,0.05757032,0.091294944
6096,-0.22251675,4.3189724e-05,-0.22683571,0.053839862,0.08212659
6097,-0.22010209,4.8207145e-05,-0.2249228,0.056931812,0.089230634
6098,-0.21813364,5.2670963e-05,-0.22340074,0.059512142,0.09502997
6099,-0.2213182,4.877765e-05,-0.22619596,0.054618616,0.08461754
6100,-0.22113103,4.9036087e-05,-0.22603464,0.054986786,0.08532245
6101,-0.21798095,5.382004e-05,-0.22336295,0.059739232,0.09526717
6102,-0.21922086,5.150028e-05,-0.2243709,0.057965077,0.091214634
6103,-0.22343515,3.9642917e-05,-0.22739944,0.053092305,0.0798891
6104,-0.22239922,3.493455e-05,-0.22589268,0.055234265,0.08579823
6105,-0.21826366,3.738016e-05,-0.22200167,0.062272727,0.10062203
6106,-0.22180845,3.1941854e-05,-0.22500263,0.057145517,0.08942248
6107,-0.22528732,2.6055739e-05,-0.22789289,0.052809346,0.07874012
6108,-0.22215246,2.8678265e-05,-0.22502029,0.057088558,0.089805946
6109,-0.2188576,3.260723e-05,-0.22211832,0.062292904,0.10111503
6110,-0.22177266,3.2117772e-05,-0.22498444,0.057048477,0.09048667
6111,-0.22472179,3.557565e-05,-0.22827935,0.052148435,0.07785862
6112,-0.21984896,4.577864e-05,-0.22442682,0.05807039,0.092322715
6113,-0.21797718,4.73826e-05,-0.22271544,0.060946357,0.09898894
6114,-0.22163078,3.711515e-05,-0.2253423,0.056268673,0.08951242
6115,-0.22416732,2.9225881e-05,-0.22708991,0.053634904,0.08330471
6116,-0.22207703,2.8172673e-05,-0.2248943,0.05733845,0.091892764
6117,-0.22067466,2.7541768e-05,-0.22342885,0.060285244,0.09741615
6118,-0.22264822,2.4813886e-05,-0.2251296,0.057563856,0.090908594
6119,-0.22484562,2.2582166e-05,-0.22710383,0.054312237,0.083192036
6120,-0.22307062,2.7120166e-05,-0.22578263,0.0559287,0.08797582
6121,-0.21867181,3.811917e-05,-0.22248372,0.061501916,0.100265294
6122,-0.22069539,4.156922e-05,-0.22485231,0.057134897,0.09101674
6123,-0.22257818,4.445012e-05,-0.2270232,0.053841043,0.08240048
6124,-0.21932778,5.0148188e-05,-0.2243426,0.058295857,0.092298664
6125,-0.2180212,4.613341e-05,-0.22263454,0.06134766,0.0986667
6126,-0.2222752,3.1841544e-05,-0.22545935,0.05625389,0.08838181
6127,-0.22466493,2.2680275e-05,-0.22693296,0.05392484,0.083222724
6128,-0.222093,2.3761744e-05,-0.22446917,0.058054347,0.09269868
6129,-0.22122619,2.678689e-05,-0.22390488,0.059297327,0.0945774
6130,-0.2228752,3.0315805e-05,-0.22590677,0.056088492,0.0868206
6131,-0.22345087,3.7036756e-05,-0.22715454,0.053869095,0.081866495
6132,-0.21894889,4.8188936e-05,-0.22376777,0.058903567,0.0945967
6133,-0.2176651,5.428696e-05,-0.22309381,0.059911292,0.09709027
6134,-0.22220539,4.6787307e-05,-0.22688411,0.05360974,0.08246744
6135,-0.22313455,4.431293e-05,-0.22756584,0.052780796,0.07946115
6136,-0.21888085,4.6246834e-05,-0.22350553,0.05953898,0.094484426
6137,-0.21947299,3.950999e-05,-0.22342399,0.059757136,0.0945833
6138,-0.22339053,2.8965138e-05,-0.22628705,0.054828506,0.08348554
6139,-0.22496773,2.3109355e-05,-0.22727866,0.053096816,0.07959495
6140,-0.22095305,2.6679952e-05,-0.22362104,0.058943942,0.093171634
6141,-0.21991289,3.197083e-05,-0.22310998,0.05986142,0.09477331
6142,-0.22344464,3.249331e-05,-0.22669397,0.053978607,0.080985814
6143,-0.22317901,3.7376514e-05,-0.22691667,0.05346214,0.08000755
6144,-0.21958539,4.6455414e-05,-0.22423093,0.05747312,0.09004558
6145,-0.21853593,4.8586553e-05,-0.22339459,0.05874201,0.09322766
6146,-0.22098367,4.5170305e-05,-0.2255007,0.05505082,0.08532075
6147,-0.22253151,4.0047755e-05,-0.22653629,0.05353006,0.081367746
6148,-0.22126505,3.8652608e-05,-0.2251303,0.05585395,0.08649548
6149,-0.22021434,3.5939196e-05,-0.22380826,0.058066886,0.09129847
6150,-0.22258037,3.0314e-05,-0.22561178,0.054784436,0.084206626
6151,-0.22530743,2.7459873e-05,-0.22805342,0.05085807,0.07429558
6152,-0.22128126,3.2634973e-05,-0.22454476,0.055885747,0.086939454
6153,-0.21762045,3.8775364e-05,-0.22149798,0.06144067,0.09805039
6154,-0.22220396,3.172125e-05,-0.22537608,0.05470932,0.08316407
6155,-0.22545102,2.56673e-05,-0.22801775,0.05088894,0.07300763
6156,-0.22200814,2.7607808e-05,-0.22476892,0.055532143,0.08492563
6157,-0.2195684,2.9474684e-05,-0.22251587,0.059353754,0.093125954
6158,-0.22321276,2.5766443e-05,-0.22578941,0.05360526,0.08038928
6159,-0.2247426,2.6189475e-05,-0.22736156,0.051247936,0.07438572
6160,-0.22141205,3.3048796e-05,-0.22471693,0.055268485,0.08431907
6161,-0.21860313,4.147243e-05,-0.22275038,0.058721714,0.09167067
6162,-0.22054166,4.1663425e-05,-0.22470799,0.055324502,0.08425183
6163,-0.22401665,3.80879e-05,-0.22782545,0.050469562,0.07244284
6164,-0.2219224,3.7281832e-05,-0.22565058,0.05349558,0.08086725
6165,-0.2190807,3.6419606e-05,-0.22272266,0.058509704,0.09198524
6166,-0.22225077,2.8847688e-05,-0.22513555,0.054087996,0.0827269
6167,-0.22432351,2.433669e-05,-0.22675718,0.051682685,0.07659042
6168,-0.22252107,2.5781119e-05,-0.22509918,0.054358218,0.08283838
6169,-0.22027121,2.6118909e-05,-0.2228831,0.058541622,0.091434985
6170,-0.22320054,2.0613326e-05,-0.22526188,0.05444404,0.082778454
6171,-0.2259264,1.8051904e-05,-0.22773159,0.050577763,0.07349856
6172,-0.22263646,2.3450719e-05,-0.22498153,0.0544492,0.08357173
6173,-0.21940887,3.1441057e-05,-0.22255297,0.05869949,0.09236742
6174,-0.22310224,3.0494599e-05,-0.2261517,0.052698243,0.07841297
6175,-0.22452639,3.2083157e-05,-0.2277347,0.05055888,0.07200269
6176,-0.21986395,3.8102797e-05,-0.22367424,0.0566138,0.08700246
6177,-0.21843603,3.4800454e-05,-0.22191608,0.05977908,0.09371147
6178,-0.22299832,2.3368384e-05,-0.22533517,0.053949036,0.08116253
6179,-0.22563899,1.853666e-05,-0.22749265,0.050920464,0.0733383
6180,-0.22379547,2.3743734e-05,-0.22616985,0.052798588,0.078049235
6181,-0.2199115,3.3338976e-05,-0.2232454,0.057511996,0.08872108
6182,-0.2199334,3.9217924e-05,-0.2238552,0.056225386,0.08599949
6183,-0.22283393,3.999798e-05,-0.22683373,0.051360123,0.07451301
6184,-0.2212364,4.273127e-05,-0.22550952,0.053213876,0.0796058
6185,-0.21961285,4.096692e-05,-0.22370954,0.056221392,0.08664748
6186,-0.2215383,3.0933938e-05,-0.2246317,0.0549121,0.08355322
6187,-0.22272004,2.2375589e-05,-0.2249576,0.05471767,0.0830371
6188,-0.2236077,1.8910632e-05,-0.22549877,0.05403248,0.08135929
6189,-0.22306839,2.0763113e-05,-0.2251447,0.054641232,0.08271197
6190,-0.22150496,2.32198e-05,-0.22382693,0.05673424,0.08779873
6191,-0.2230014,2.4084617e-05,-0.22540987,0.053672735,0.08175783
6192,-0.22328736,2.7331962e-05,-0.22602056,0.052373625,0.07928704
6193,-0.22159395,3.0742787e-05,-0.22466822,0.05447542,0.08427288
6194,-0.22164235,3.0918854e-05,-0.22473423,0.054489322,0.08381624
6195,-0.22224994,3.0004998e-05,-0.22525044,0.05373489,0.081684776
6196,-0.22273712,2.864763e-05,-0.22560188,0.053259846,0.08007769
6197,-0.22206318,2.9549807e-05,-0.22501816,0.054015983,0.08187189
6198,-0.2217857,2.8475934e-05,-0.22463329,0.05434634,0.08303558
6199,-0.22304079,2.3215061e-05,-0.2253623,0.052975092,0.08023876
6200,-0.22370063,1.9081961e-05,-0.22560883,0.052638583,0.07931897
6201,-0.22360355,1.9962838e-05,-0.22559983,0.052843057,0.078864455
6202,-0.22278894,2.326664e-05,-0.22511561,0.053838003,0.080168106
6203,-0.22270529,2.5125877e-05,-0.22521788,0.05362106,0.07938055
6204,-0.2227148,2.8150058e-05,-0.2255298,0.05273845,0.07771592
6205,-0.22140725,3.092366e-05,-0.22449961,0.054084044,0.08129404
6206,-0.22193371,3.1368407e-05,-0.22507055,0.052981954,0.078975596
6207,-0.22297432,3.084582e-05,-0.2260589,0.051576372,0.07527148
6208,-0.2222547,3.1286003e-05,-0.2253833,0.05285313,0.07785806
6209,-0.22087264,3.0098774e-05,-0.22388251,0.055691592,0.08378916
6210,-0.22321963,2.2821716e-05,-0.2255018,0.05312092,0.07799847
6211,-0.22376892,2.1615542e-05,-0.22593047,0.052431583,0.07635839
6212,-0.22225165,2.329051e-05,-0.2245807,0.054544427,0.081768855
6213,-0.22178595,2.187389e-05,-0.22397333,0.055603802,0.08441002
6214,-0.22366123,1.7924367e-05,-0.22545366,0.053194854,0.07924844
6215,-0.22434679,1.8402307e-05,-0.22618702,0.052190643,0.076836094
6216,-0.22280478,2.3284469e-05,-0.22513323,0.053968187,0.08091745
6217,-0.22169164,2.6992895e-05,-0.22439092,0.055041876,0.08390464
6218,-0.2226053,2.4984904e-05,-0.2251038,0.053621385,0.08134321
6219,-0.22261529,2.1538848e-05,-0.22476918,0.054139607,0.08295472
6220,-0.22331709,1.86217e-05,-0.22517926,0.05365847,0.08172716
6221,-0.22364478,1.661806e-05,-0.22530659,0.05376017,0.081609644
6222,-0.22293654,1.7400962e-05,-0.22467664,0.055052977,0.08427185
6223,-0.22387837,1.586671e-05,-0.22546504,0.053666603,0.081351146
6224,-0.2246404,1.5783247e-05,-0.22621873,0.0522693,0.078108326
6225,-0.2229495,2.10315e-05,-0.22505265,0.05393171,0.08207406
6226,-0.22167629,2.7590586e-05,-0.22443534,0.054779902,0.08400886
6227,-0.22234932,2.932279e-05,-0.2252816,0.053346366,0.08082356
6228,-0.22250788,2.8848488e-05,-0.22539273,0.053477068,0.08054298
6229,-0.22276707,2.8234082e-05,-0.22559048,0.053403918,0.07986432
6230,-0.22209544,2.8608722e-05,-0.22495632,0.05451205,0.082252905
6231,-0.22217464,2.9207677e-05,-0.2250954,0.054203294,0.08181511
6232,-0.22225636,3.2692205e-05,-0.22552559,0.053296085,0.08018835
6233,-0.2210656,4.0312418e-05,-0.22509684,0.05393029,0.081754506
6234,-0.21963814,4.7456277e-05,-0.22438377,0.055269785,0.084566616
6235,-0.22050682,4.6763053e-05,-0.22518313,0.053974193,0.08168701
6236,-0.22146207,4.343018e-05,-0.22580509,0.052805852,0.079543255
6237,-0.22090608,4.056011e-05,-0.22496209,0.0540196,0.08294353
6238,-0.2210489,3.6203564e-05,-0.22466926,0.05449636,0.08406879
6239,-0.22262298,2.6269912e-05,-0.22524996,0.05375714,0.0819788
6240,-0.22377698,1.6260516e-05,-0.22540303,0.053685244,0.08167734
6241,-0.22474661,9.429547e-06,-0.22568958,0.053399492,0.08099195
6242,-0.2248288,8.700377e-06,-0.22569883,0.0535743,0.081040196
6243,-0.22392234,1.15136245e-05,-0.22507371,0.054689277,0.08330565
6244,-0.22430983,1.5689142e-05,-0.22587875,0.05324859,0.07970576
6245,-0.22324024,2.2760963e-05,-0.22551633,0.05354234,0.080708005
6246,-0.2215728,3.207168e-05,-0.22477996,0.054467864,0.08321526
6247,-0.22095405,3.7950078e-05,-0.22474906,0.054504488,0.08309989
6248,-0.22137581,3.8652608e-05,-0.22524107,0.053707108,0.08099802
6249,-0.22245683,3.5234818e-05,-0.22598031,0.052497476,0.07802544
6250,-0.2206392,3.150208e-05,-0.22378941,0.056225915,0.08644283
6251,-0.22085091,2.5121992e-05,-0.22336312,0.0571749,0.088381276
6252,-0.22523442,1.6608707e-05,-0.22689529,0.051417153,0.07532394
6253,-0.22539958,1.5549334e-05,-0.22695452,0.05121461,0.07527237
6254,-0.22158389,1.9815572e-05,-0.22356544,0.056745037,0.08804343
6255,-0.22075273,2.3506027e-05,-0.22310333,0.057628684,0.089784846
6256,-0.22477949,2.1381322e-05,-0.22691762,0.05141648,0.07549914
6257,-0.2243564,2.0704625e-05,-0.22642685,0.052028008,0.077769
6258,-0.2214447,2.1927306e-05,-0.22363743,0.05667686,0.08866065
6259,-0.22182445,2.1835158e-05,-0.22400796,0.0561617,0.087387264
6260,-0.22431839,2.356733e-05,-0.22667512,0.0518758,0.077211365
6261,-0.22382884,2.9790874e-05,-0.22680792,0.051790055,0.076310486
6262,-0.22050297,3.570802e-05,-0.22407377,0.055900462,0.08632741
6263,-0.22084717,3.3045715e-05,-0.22415175,0.055410635,0.08579683
6264,-0.22348839,2.7314047e-05,-0.22621979,0.05185448,0.07770956
6265,-0.22299373,2.3820618e-05,-0.22537579,0.053266108,0.08095211
6266,-0.22181875,2.1651444e-05,-0.22398388,0.055909514,0.086350895
6267,-0.22276463,1.8783192e-05,-0.22464295,0.055130307,0.084127314
6268,-0.225087,1.7374367e-05,-0.22682443,0.051743813,0.07617267
6269,-0.22384818,2.2044687e-05,-0.22605264,0.052775607,0.07920272
6270,-0.22079168,2.7706707e-05,-0.22356236,0.0567946,0.088697396
6271,-0.22143757,3.1482512e-05,-0.22458583,0.05479934,0.08465749
6272,-0.22372542,3.2270127e-05,-0.22695243,0.051044106,0.075585075
6273,-0.22241226,3.4424887e-05,-0.22585475,0.05259615,0.079458185
6274,-0.21990651,3.438713e-05,-0.22334522,0.056802697,0.08876874
6275,-0.2220025,2.4694524e-05,-0.22447196,0.054880906,0.08469967
6276,-0.22403672,1.6857279e-05,-0.22572245,0.05305433,0.0801309
6277,-0.22463746,1.3207189e-05,-0.22595818,0.05281904,0.07945055
6278,-0.22358559,1.6547428e-05,-0.22524033,0.05401403,0.082072265
6279,-0.22297704,2.461077e-05,-0.22543812,0.053442504,0.08094551
6280,-0.22207016,3.49608e-05,-0.22556624,0.052952774,0.07989251
6281,-0.22080517,4.3826436e-05,-0.22518781,0.053217016,0.08076558
6282,-0.22078966,4.4518696e-05,-0.22524153,0.05295333,0.08020563
6283,-0.2196042,3.987424e-05,-0.22359163,0.05587666,0.086349785
6284,-0.22179547,2.6474841e-05,-0.22444296,0.05472003,0.08328352
6285,-0.22495137,1.4610979e-05,-0.22641248,0.051871806,0.076249
6286,-0.22497155,1.32585765e-05,-0.22629741,0.052103866,0.07668868
6287,-0.22282891,2.0310677e-05,-0.22485998,0.05419859,0.08163798
6288,-0.2216443,3.1926695e-05,-0.22483696,0.053811688,0.08111217
6289,-0.22157127,4.2450614e-05,-0.22581632,0.05176308,0.07690506
6290,-0.22049013,4.8157497e-05,-0.22530587,0.052169044,0.07858812
6291,-0.2200962,4.491868e-05,-0.22458807,0.053244594,0.08114793
6292,-0.22092736,3.4829645e-05,-0.22441033,0.053833745,0.082070895
6293,-0.2237083,1.9685775e-05,-0.22567688,0.052212402,0.07776609
6294,-0.22541721,9.009069e-06,-0.22631812,0.05161523,0.07590277
6295,-0.22511593,5.589528e-06,-0.22567488,0.052593682,0.07847659
6296,-0.22447579,6.3847424e-06,-0.22511426,0.053362567,0.080489144
6297,-0.22401209,1.17807085e-05,-0.22519016,0.05303514,0.08004166
6298,-0.2241358,1.9454266e-05,-0.22608122,0.05161741,0.076520815
6299,-0.22224848,2.967598e-05,-0.22521608,0.053038195,0.079675235
6300,-0.22102366,3.242607e-05,-0.22426628,0.054688618,0.08354935
6301,-0.22185355,2.7779228e-05,-0.22463147,0.05426139,0.08278897
6302,-0.22368732,2.0742747e-05,-0.22576159,0.052685354,0.079135224
6303,-0.22484778,1.6096292e-05,-0.2264574,0.05175995,0.07664386
6304,-0.223169,1.7898637e-05,-0.22495887,0.054229185,0.08196133
6305,-0.22175337,2.3454328e-05,-0.2240988,0.0555732,0.08468196
6306,-0.22229819,2.4987587e-05,-0.22479695,0.05423922,0.08182054
6307,-0.22346653,2.1732365e-05,-0.22563976,0.052797496,0.07872726
6308,-0.22361018,1.7567447e-05,-0.22536692,0.053078264,0.08006123
6309,-0.22318685,1.4286203e-05,-0.22461547,0.054381646,0.08349012
6310,-0.22432312,1.2425967e-05,-0.22556572,0.053006113,0.08021681
6311,-0.22330552,1.49376765e-05,-0.22479929,0.054611627,0.083412014
6312,-0.22309905,1.7270053e-05,-0.22482605,0.054805197,0.08368959
6313,-0.22369178,2.1112897e-05,-0.22580306,0.052973043,0.08005534
6314,-0.22328031,2.7169232e-05,-0.22599724,0.052263264,0.0788165
6315,-0.22109953,3.6025005e-05,-0.22470203,0.05396961,0.082941
6316,-0.21954194,3.9575018e-05,-0.22349943,0.055972017,0.087049514
6317,-0.22153622,3.37387e-05,-0.2249101,0.053593416,0.08170557
6318,-0.2245612,2.61788e-05,-0.22717908,0.050111588,0.07316671
6319,-0.22313362,2.404149e-05,-0.22553778,0.052617848,0.07936305
6320,-0.22101645,2.3421575e-05,-0.22335862,0.05648757,0.08747883
6321,-0.22352247,2.0656242e-05,-0.2255881,0.0525793,0.07881167
6322,-0.22526786,2.2652466e-05,-0.2275331,0.049519468,0.070969515
6323,-0.22159645,3.357963e-05,-0.22495441,0.053089533,0.080099165
6324,-0.21964607,4.133072e-05,-0.22377914,0.054675862,0.08413063
6325,-0.22232158,4.0232793e-05,-0.22634487,0.050192263,0.07414789
6326,-0.22257024,3.833107e-05,-0.22640334,0.050154503,0.07374463
6327,-0.2207417,3.7287835e-05,-0.22447048,0.05348843,0.080783136
6328,-0.22096653,3.074791e-05,-0.22404133,0.054557785,0.0825013
6329,-0.2234736,2.351253e-05,-0.22582485,0.051630273,0.07590285
6330,-0.2236991,2.1035872e-05,-0.22580267,0.05164655,0.07627667
6331,-0.22288379,2.0103029e-05,-0.22489409,0.053111337,0.08029064
6332,-0.22308768,2.1617343e-05,-0.22524942,0.05254549,0.07922686
6333,-0.22318116,2.4698522e-05,-0.22565101,0.052033003,0.07779542
6334,-0.2225407,2.8483091e-05,-0.22538902,0.05258534,0.078877315
6335,-0.22143146,3.187502e-05,-0.22461897,0.053843122,0.08176728
6336,-0.222279,2.8414579e-05,-0.22512046,0.052930567,0.080091916
6337,-0.22364467,2.2115968e-05,-0.22585627,0.051659696,0.07745026
6338,-0.2239952,1.7322729e-05,-0.22572747,0.05195676,0.07821458
6339,-0.22318101,1.6159365e-05,-0.22479695,0.05369647,0.08195243
6340,-0.22383444,1.5999469e-05,-0.2254344,0.05278391,0.07957042
6341,-0.2241013,1.5124509e-05,-0.22561376,0.052528076,0.07898851
6342,-0.22331032,1.516545e-05,-0.22482687,0.053835716,0.08196407
6343,-0.2231017,1.4745252e-05,-0.22457623,0.054231834,0.083036944
6344,-0.22413792,1.4581375e-05,-0.22559606,0.052584086,0.07920795
6345,-0.22379072,1.6469206e-05,-0.22543764,0.052893218,0.07996481
6346,-0.22321998,1.9184945e-05,-0.22513847,0.053305928,0.08119874
6347,-0.22373937,2.2541823e-05,-0.22599356,0.05188044,0.0777607
6348,-0.22242396,2.5541078e-05,-0.22497806,0.053445827,0.08156877
6349,-0.22195482,2.5267394e-05,-0.22448157,0.054287694,0.08343585
6350,-0.22377585,2.1945032e-05,-0.22597036,0.051877107,0.07762437
6351,-0.22401698,2.0971269e-05,-0.22611411,0.051537946,0.07690588
6352,-0.22208634,2.2306987e-05,-0.22431704,0.054489672,0.08356975
6353,-0.22197182,2.2328952e-05,-0.22420472,0.054593954,0.0839547
6354,-0.22476803,1.8006474e-05,-0.22656867,0.050589766,0.075108476
6355,-0.22476283,1.67931e-05,-0.22644214,0.050771724,0.07566545
6356,-0.22167246,2.0503467e-05,-0.2237228,0.055367,0.08575133
6357,-0.22191004,1.9633975e-05,-0.22387344,0.055298507,0.08506463
6358,-0.22569892,1.5018183e-05,-0.22720073,0.049896587,0.07224655
6359,-0.22451428,1.6840275e-05,-0.2261983,0.050950844,0.07576928
6360,-0.22176807,2.2021046e-05,-0.22397017,0.05434216,0.08369801
6361,-0.22127302,2.610977e-05,-0.223884,0.054399468,0.083821855
6362,-0.22406521,2.6959615e-05,-0.22676118,0.049746346,0.07272716
6363,-0.22368489,3.0069188e-05,-0.22669181,0.049935196,0.07286862
6364,-0.2214566,3.2344153e-05,-0.22469102,0.05303255,0.080250375
6365,-0.22043498,3.2213946e-05,-0.22365637,0.054703042,0.08397328
6366,-0.22362219,2.5751468e-05,-0.22619733,0.0503727,0.07427561
6367,-0.22430022,2.1523221e-05,-0.22645254,0.0500903,0.073056124
6368,-0.22301438,1.9744528e-05,-0.22498883,0.05250883,0.07842483
6369,-0.22205807,1.7850127e-05,-0.22384308,0.054537166,0.08264236
6370,-0.22353922,1.3749743e-05,-0.2249142,0.05276575,0.07878602
6371,-0.22650765,1.1449601e-05,-0.22765261,0.04844396,0.06833248
6372,-0.2247255,1.5161853e-05,-0.22624168,0.050245997,0.07342852
6373,-0.22124277,2.3318564e-05,-0.22357462,0.05452553,0.083057545
6374,-0.22189386,2.6984999e-05,-0.22459236,0.052745312,0.07880249
6375,-0.22479206,2.6892036e-05,-0.22748126,0.04829941,0.06764873
6376,-0.2222999,2.8247545e-05,-0.22512466,0.051536843,0.07647106
6377,-0.2205309,2.5936912e-05,-0.2231246,0.055059798,0.083973974
6378,-0.22437218,1.6458082e-05,-0.22601798,0.050444085,0.07338795
6379,-0.22641797,1.2880203e-05,-0.227706,0.048246365,0.06717098
6380,-0.22274935,1.9173198e-05,-0.22466667,0.053067733,0.07840437
6381,-0.22020866,2.780798e-05,-0.22298945,0.05581822,0.08423993
6382,-0.22258604,2.8349008e-05,-0.22542094,0.051331602,0.074696794
6383,-0.22386965,2.6024105e-05,-0.22647206,0.049424205,0.070802666
6384,-0.22142391,2.4419092e-05,-0.22386582,0.053541806,0.080899514
6385,-0.22149937,1.8702038e-05,-0.22336957,0.054696213,0.08321803
6386,-0.22588491,1.1567182e-05,-0.22704163,0.049033377,0.06936673
6387,-0.22628988,1.0052103e-05,-0.2272951,0.04869289,0.068056904
6388,-0.22252,1.1969675e-05,-0.22371696,0.05411769,0.0812436
6389,-0.22270843,1.3108706e-05,-0.2240193,0.053180177,0.079569295
6390,-0.22579882,1.385648e-05,-0.22718446,0.047894347,0.06695342
6391,-0.2250046,1.6982809e-05,-0.22670288,0.04854588,0.0682344
6392,-0.2213168,2.0887826e-05,-0.22340558,0.053933043,0.08022803
6393,-0.22224396,1.7710387e-05,-0.224015,0.053082168,0.077623844
6394,-0.22537185,1.1030175e-05,-0.22647487,0.04928184,0.06849624
6395,-0.2248285,1.0408692e-05,-0.22586937,0.050225463,0.07082158
6396,-0.222693,1.5911495e-05,-0.22428414,0.052776337,0.0765532
6397,-0.22306824,2.3983659e-05,-0.22546661,0.050604414,0.0716695
6398,-0.22196195,3.681238e-05,-0.22564319,0.050174475,0.07046824
6399,-0.21917374,4.8733535e-05,-0.2240471,0.052560728,0.076125026
6400,-0.22029608,4.4361746e-05,-0.22473226,0.05104757,0.07350938
6401,-0.2228582,3.1934105e-05,-0.22605161,0.048733305,0.06867283
6402,-0.22378513,1.9048388e-05,-0.22568998,0.0492911,0.0702269
6403,-0.22337067,1.0318603e-05,-0.22440253,0.05175996,0.07536576
6404,-0.22319245,6.2571426e-06,-0.22381817,0.05331923,0.077903405
6405,-0.22594805,4.278835e-06,-0.22637594,0.049395148,0.068455465
6406,-0.2268854,6.0229095e-06,-0.22748768,0.04749506,0.06421499
6407,-0.22275066,1.4955421e-05,-0.2242462,0.051912244,0.07638909
6408,-0.22157441,2.7148264e-05,-0.22428924,0.05132229,0.07569406
6409,-0.22344765,3.5982983e-05,-0.22704595,0.04702888,0.06466192
6410,-0.22138476,4.2408876e-05,-0.22562565,0.049316358,0.06976011
6411,-0.21887042,3.7964768e-05,-0.22266689,0.05464137,0.08122658
6412,-0.2222332,2.150843e-05,-0.22438405,0.051869914,0.07552027
6413,-0.22625554,7.202401e-06,-0.22697577,0.048047982,0.06663662
6414,-0.22648598,3.3532524e-06,-0.2268213,0.04839969,0.06754079
6415,-0.22271603,5.152892e-06,-0.22323132,0.05463434,0.08118292
6416,-0.22341955,7.3943384e-06,-0.22415899,0.053034797,0.07754057
6417,-0.22694139,1.0470801e-05,-0.22798847,0.046927974,0.062751226
6418,-0.22361512,2.1279331e-05,-0.22574306,0.049647063,0.07083351
6419,-0.21952888,3.397749e-05,-0.22292663,0.05393004,0.081191644
6420,-0.22170557,3.4867295e-05,-0.2251923,0.049791686,0.07257594
6421,-0.22412737,3.0495916e-05,-0.22717696,0.046903215,0.06513038
6422,-0.22275394,2.8346627e-05,-0.2255886,0.049581118,0.070853904
6423,-0.22118571,2.5168769e-05,-0.2237026,0.05310445,0.07765205
6424,-0.22341733,1.6585152e-05,-0.22507584,0.050997213,0.07249835
6425,-0.22535904,1.150776e-05,-0.22650981,0.048640028,0.067030326
6426,-0.22497812,1.1109103e-05,-0.22608903,0.048997298,0.06825271
6427,-0.22327942,1.4143615e-05,-0.22469378,0.051097956,0.07315125
6428,-0.22211778,1.7080341e-05,-0.22382581,0.052724335,0.07650409
6429,-0.22440007,1.7897502e-05,-0.22618982,0.04897266,0.067690305
6430,-0.22555834,2.0773843e-05,-0.22763573,0.0467922,0.06229536
6431,-0.22228503,3.024119e-05,-0.22530915,0.04987083,0.07093066
6432,-0.21913147,3.789539e-05,-0.22292101,0.053888623,0.07994458
6433,-0.22155209,3.3045715e-05,-0.22485666,0.05061152,0.07291217
6434,-0.22595702,2.3752156e-05,-0.22833224,0.045663297,0.060152892
6435,-0.22357798,2.215102e-05,-0.22579308,0.04931681,0.06996769
6436,-0.2205515,2.152336e-05,-0.22270384,0.05482766,0.08164341
6437,-0.22433934,1.5081772e-05,-0.22584751,0.04941801,0.06954346
6438,-0.2261289,1.2148508e-05,-0.22734375,0.047180172,0.06365421
6439,-0.2230355,1.4492404e-05,-0.22448474,0.05133198,0.07421159
6440,-0.22167134,1.4395563e-05,-0.2231109,0.0536795,0.0794371
6441,-0.22576128,1.0748718e-05,-0.22683614,0.04753111,0.06538618
6442,-0.22626138,1.1506142e-05,-0.22741199,0.046788663,0.063061826
6443,-0.2220664,1.758144e-05,-0.22382455,0.05259168,0.07655372
6444,-0.22135264,2.1689457e-05,-0.22352158,0.05320962,0.077393055
6445,-0.22487283,1.9187555e-05,-0.22679159,0.047803447,0.064660706
6446,-0.2245138,1.92436e-05,-0.22643816,0.04806494,0.065506205
6447,-0.22169821,1.9812123e-05,-0.22367942,0.05218348,0.07554562
6448,-0.22277513,1.4286203e-05,-0.22420375,0.051287077,0.0733762
6449,-0.2257585,7.0733345e-06,-0.22646582,0.04796298,0.065026246
6450,-0.22606228,4.715225e-06,-0.2265338,0.048112486,0.06496958
6451,-0.22322848,6.465194e-06,-0.223875,0.052632384,0.075063765
6452,-0.22413073,9.711943e-06,-0.22510193,0.050507855,0.07037329
6453,-0.22591302,1.4917641e-05,-0.22740479,0.046709057,0.061541673
6454,-0.2232519,2.793621e-05,-0.22604552,0.048086632,0.0663705
6455,-0.2179768,4.915616e-05,-0.2228924,0.053045824,0.077927075
6456,-0.21905965,5.513631e-05,-0.22457327,0.0501823,0.071065396
6457,-0.22275145,4.6159526e-05,-0.2273674,0.046376582,0.06017465
6458,-0.22225526,3.2540214e-05,-0.22550929,0.048974294,0.06727564
6459,-0.22035728,1.8098532e-05,-0.22216713,0.054728933,0.08043403
6460,-0.22468685,4.7969215e-06,-0.22516654,0.049684696,0.069671474
6461,-0.22851618,1.1149169e-06,-0.22862767,0.04495332,0.05682775
6462,-0.22558685,2.852224e-06,-0.22587207,0.048868023,0.06689337
6463,-0.22263223,9.021955e-06,-0.22353442,0.052448504,0.07493852
6464,-0.22395879,1.5694808e-05,-0.22552827,0.04846397,0.06686778
6465,-0.22487532,2.5534904e-05,-0.22742881,0.045373313,0.058815226
6466,-0.22087973,3.8652608e-05,-0.22474499,0.048970424,0.06845219
6467,-0.21922338,4.244401e-05,-0.22346778,0.0512096,0.07304751
6468,-0.22200271,3.5045257e-05,-0.22550724,0.048142675,0.06520359
6469,-0.22467336,2.6149228e-05,-0.22728828,0.045748256,0.058301076
6470,-0.22388183,2.2405204e-05,-0.22612235,0.04725681,0.062296145
6471,-0.22142436,2.3860051e-05,-0.22381036,0.050700348,0.07032034
6472,-0.22190367,2.2331627e-05,-0.22413683,0.050072975,0.06847085
6473,-0.22535273,1.6076092e-05,-0.22696035,0.045841064,0.057536148
6474,-0.22448656,1.5887372e-05,-0.22607529,0.047045935,0.060662597
6475,-0.22235736,1.688225e-05,-0.22404559,0.050334115,0.06830237
6476,-0.2223663,1.603549e-05,-0.22396985,0.050700855,0.0688773
6477,-0.22528964,1.1732681e-05,-0.22646292,0.046893798,0.060046613
6478,-0.22599667,1.2954539e-05,-0.22729212,0.04569567,0.057265557
6479,-0.22167653,2.0598716e-05,-0.2237364,0.051038917,0.0708364
6480,-0.22105065,2.6118147e-05,-0.22366247,0.051040493,0.07105143
6481,-0.22389127,2.3640016e-05,-0.22625527,0.047016174,0.06122124
6482,-0.22443436,2.0087398e-05,-0.2264431,0.04670645,0.060621664
6483,-0.22215669,1.723465e-05,-0.22388016,0.05063696,0.07061212
6484,-0.22270507,1.2080669e-05,-0.22391313,0.05065453,0.07088377
6485,-0.22661734,7.441823e-06,-0.22736152,0.045463864,0.058031738
6486,-0.22596526,8.465343e-06,-0.2268118,0.04635044,0.060108475
6487,-0.22168171,1.4910391e-05,-0.22317275,0.0521846,0.07359584
6488,-0.22163655,1.8469487e-05,-0.2234835,0.05149539,0.07204847
6489,-0.22575116,1.5901274e-05,-0.2273413,0.045292336,0.057432827
6490,-0.22498088,1.5565203e-05,-0.22653739,0.04598213,0.06053764
6491,-0.22163862,1.7851764e-05,-0.2234238,0.050967712,0.072177336
6492,-0.22212847,1.726968e-05,-0.22385544,0.05061701,0.070257686
6493,-0.22658126,1.2906635e-05,-0.22787192,0.04512172,0.0546975
6494,-0.2264631,1.34513475e-05,-0.22780822,0.04499269,0.0545504
6495,-0.22119977,1.9396208e-05,-0.22313939,0.051483545,0.07170764
6496,-0.22100224,2.0472711e-05,-0.2230495,0.05121237,0.071679436
6497,-0.22551607,1.5300144e-05,-0.22704609,0.0450851,0.056449983
6498,-0.22550276,1.6328126e-05,-0.22713557,0.045239273,0.056038577
6499,-0.22163126,2.0468397e-05,-0.2236781,0.05080095,0.06937113
6500,-0.22162287,2.1209e-05,-0.22374377,0.050821256,0.06945683
6501,-0.2250864,1.8473715e-05,-0.22693378,0.04573342,0.057614934
6502,-0.22568862,2.0671414e-05,-0.22775577,0.044373795,0.054365862
6503,-0.22045343,2.9708784e-05,-0.2234243,0.05074634,0.07069329
6504,-0.2195645,3.012723e-05,-0.22257721,0.052509047,0.07406278
6505,-0.22469372,2.1016058e-05,-0.22679532,0.04613745,0.058306657
6506,-0.22639777,1.3957394e-05,-0.2277935,0.04492293,0.055111468
6507,-0.22280538,1.3309737e-05,-0.22413635,0.050214283,0.0694091
6508,-0.2216401,1.1620355e-05,-0.22280213,0.05278394,0.07499756
6509,-0.22511046,8.612606e-06,-0.22597171,0.047606185,0.06339425
6510,-0.22709233,8.564656e-06,-0.22794878,0.04484873,0.056005478
6511,-0.22349918,1.3070214e-05,-0.2248062,0.04898549,0.06758501
6512,-0.22102207,1.5630174e-05,-0.22258508,0.052692983,0.07587158
6513,-0.22410484,1.145313e-05,-0.22525015,0.048136607,0.06596978
6514,-0.22710831,6.8879835e-06,-0.2277971,0.044452067,0.056472123
6515,-0.22474813,6.77271e-06,-0.2254254,0.04787593,0.06532093
6516,-0.2225516,8.199442e-06,-0.22337155,0.051438842,0.07290952
6517,-0.22443195,6.645189e-06,-0.22509646,0.048584938,0.06643854
6518,-0.22637947,6.0395237e-06,-0.22698343,0.045695204,0.05936205
6519,-0.22472213,8.0274585e-06,-0.22552487,0.047628142,0.064810745
6520,-0.22297095,1.1121523e-05,-0.2240831,0.049940333,0.07024986
6521,-0.22448742,1.525518e-05,-0.22601295,0.046835873,0.06276265
6522,-0.22467525,2.069093e-05,-0.22674434,0.045721482,0.059709918
6523,-0.2217496,3.1777505e-05,-0.22492735,0.048451584,0.066157
6524,-0.21979858,4.032623e-05,-0.2238312,0.050240524,0.0702382
6525,-0.22265694,3.8776478e-05,-0.22653459,0.045837887,0.059879888
6526,-0.2229011,3.8731763e-05,-0.22677428,0.04548823,0.058745433
6527,-0.22123463,3.638113e-05,-0.22487275,0.048244726,0.06565356
6528,-0.22121784,3.0846317e-05,-0.22430247,0.049184643,0.067618765
6529,-0.22406638,2.0800882e-05,-0.22614646,0.04633116,0.060836148
6530,-0.22504365,1.5237028e-05,-0.22656736,0.04576091,0.059341908
6531,-0.22373006,1.3561532e-05,-0.22508621,0.048172344,0.06516066
6532,-0.22264886,1.3104606e-05,-0.22395933,0.050384913,0.06977944
6533,-0.22445577,1.3171472e-05,-0.22577292,0.047547843,0.06349728
6534,-0.22504726,1.5080731e-05,-0.22655533,0.046367917,0.061116636
6535,-0.223742,2.177949e-05,-0.22591995,0.0471245,0.06362297
6536,-0.22136284,3.0286605e-05,-0.2243915,0.049327202,0.06915547
6537,-0.22154249,3.270362e-05,-0.22481285,0.04830816,0.067238644
6538,-0.22282127,3.0454128e-05,-0.22586668,0.046475764,0.06293834
6539,-0.22342299,2.3220518e-05,-0.22574504,0.04661819,0.06313475
6540,-0.22274204,1.375748e-05,-0.22411779,0.049266115,0.06943731
6541,-0.224193,4.5161737e-06,-0.22464463,0.048731912,0.06779729
6542,-0.22646803,3.5701433e-07,-0.22650373,0.046365503,0.06097503
6543,-0.22646935,1.8953532e-08,-0.22647125,0.046782613,0.06082174
6544,-0.22428425,8.584475e-07,-0.22437009,0.049899627,0.06823556
6545,-0.22482741,4.6729965e-06,-0.22529471,0.047649756,0.06393924
6546,-0.2246808,1.6907607e-05,-0.22637156,0.045385364,0.058633134
6547,-0.2219072,3.5038025e-05,-0.225411,0.04643342,0.061547168
6548,-0.21945612,4.983464e-05,-0.22443959,0.04783064,0.06479417
6549,-0.21932133,5.0980816e-05,-0.2244194,0.048105393,0.06494666
6550,-0.22281078,3.8338265e-05,-0.2266446,0.04507657,0.0567018
6551,-0.22358926,2.759591e-05,-0.22634885,0.045679547,0.058127813
6552,-0.22193474,2.188546e-05,-0.22412328,0.04931352,0.066856876
6553,-0.22325076,1.5559795e-05,-0.22480674,0.048138127,0.06438904
6554,-0.22559907,1.0791654e-05,-0.22667824,0.04512774,0.057337895
6555,-0.22521126,1.0300518e-05,-0.22624132,0.045634646,0.05893203
6556,-0.22305705,1.1409601e-05,-0.22419801,0.04893561,0.06680976
6557,-0.22336683,1.0090218e-05,-0.22437584,0.04880089,0.066408046
6558,-0.22532731,7.167651e-06,-0.22604407,0.046334125,0.06057546
6559,-0.22575279,5.7478273e-06,-0.22632757,0.045744188,0.06007206
6560,-0.22372554,5.528957e-06,-0.22427844,0.049065456,0.068609685
6561,-0.2246391,6.1829646e-06,-0.2252574,0.047596242,0.0653417
6562,-0.2263074,8.569017e-06,-0.22716431,0.04488707,0.058176264
6563,-0.22380869,1.5405825e-05,-0.22534928,0.047662087,0.06479744
6564,-0.22171667,2.1878488e-05,-0.22390452,0.050110195,0.069860816
6565,-0.22347,2.2249595e-05,-0.22569497,0.046954308,0.06281139
6566,-0.22550729,2.0146346e-05,-0.22752193,0.044061504,0.055514317
6567,-0.22306408,2.0373853e-05,-0.22510147,0.04735516,0.064334944
6568,-0.22171777,2.0601285e-05,-0.2237779,0.049636025,0.0689124
6569,-0.22402224,1.6440918e-05,-0.22566633,0.04689536,0.061563972
6570,-0.22616123,1.2250206e-05,-0.22738625,0.044723973,0.05497275
6571,-0.22427352,1.2324273e-05,-0.22550595,0.047378585,0.062269337
6572,-0.22257583,1.3830865e-05,-0.22395891,0.050034445,0.06812017
6573,-0.22479142,1.4429505e-05,-0.22623438,0.04632046,0.05947782
6574,-0.22560936,1.8325169e-05,-0.22744188,0.044600558,0.05481071
6575,-0.22263356,2.6455984e-05,-0.22527915,0.04751713,0.062903315
6576,-0.22026269,3.3920187e-05,-0.22365472,0.05012292,0.06905776
6577,-0.22173007,3.2543783e-05,-0.22498445,0.04802195,0.0642595
6578,-0.22344552,2.530351e-05,-0.22597587,0.046697248,0.060902324
6579,-0.22331318,1.8547184e-05,-0.2251679,0.048187293,0.0645542
6580,-0.22423942,1.0892434e-05,-0.22532867,0.048121672,0.06445106
6581,-0.22506207,5.437677e-06,-0.22560585,0.047648463,0.063910596
6582,-0.22574998,4.703454e-06,-0.22622032,0.046539284,0.061463572
6583,-0.22448944,6.6729517e-06,-0.22515672,0.047857687,0.06510009
6584,-0.22385389,9.015421e-06,-0.22475542,0.04829669,0.06649076
6585,-0.22402066,9.94054e-06,-0.22501472,0.047829203,0.06556659
6586,-0.22411785,9.072871e-06,-0.22502513,0.04792759,0.06577725
6587,-0.22451688,7.278423e-06,-0.22524473,0.047753397,0.06539015
6588,-0.22497736,6.7502365e-06,-0.22565238,0.047152035,0.06393926
6589,-0.22498232,6.812245e-06,-0.22566354,0.04701945,0.063876376
6590,-0.22442883,8.041227e-06,-0.22523296,0.047569748,0.06544428
6591,-0.22467837,1.0264298e-05,-0.2257048,0.04666772,0.06323462
6592,-0.22363828,1.4435506e-05,-0.22508183,0.047603182,0.06520406
6593,-0.22345628,1.6669856e-05,-0.22512327,0.04735713,0.064841256
6594,-0.22436775,1.4265033e-05,-0.22579426,0.046207957,0.062313855
6595,-0.223901,1.2739619e-05,-0.22517496,0.047330596,0.064880684
6596,-0.2240937,1.1085474e-05,-0.22520225,0.04765237,0.06503887
6597,-0.22578761,9.2177925e-06,-0.2267094,0.045561023,0.059411384
6598,-0.22512846,9.967902e-06,-0.22612524,0.046467617,0.061510526
6599,-0.22357674,1.3432554e-05,-0.22491999,0.047991056,0.06579665
6600,-0.22358954,1.6446234e-05,-0.22523417,0.047147457,0.0644133
6601,-0.22410615,1.6682026e-05,-0.22577435,0.046265602,0.062206414
6602,-0.22336753,1.7384182e-05,-0.22510594,0.04761274,0.06451997
6603,-0.22386552,1.5020493e-05,-0.22536758,0.047542352,0.06365636
6604,-0.22379734,1.3889226e-05,-0.22518626,0.047924496,0.06441701
6605,-0.22392689,1.2013123e-05,-0.2251282,0.047849,0.06501249
6606,-0.22556798,1.0200045e-05,-0.22658798,0.04554867,0.05990439
6607,-0.22411777,1.3776388e-05,-0.22549541,0.047337253,0.06419448
6608,-0.22331332,2.2450226e-05,-0.22555834,0.047174286,0.06347799
6609,-0.22280785,2.8849448e-05,-0.2256928,0.04685842,0.0625998
6610,-0.22187744,2.9423094e-05,-0.22481975,0.048006,0.06582275
6611,-0.22273974,2.0769496e-05,-0.2248167,0.047788464,0.06613166
6612,-0.22440186,9.786293e-06,-0.2253805,0.04708883,0.0644775
6613,-0.22579063,2.3092914e-06,-0.22602156,0.046619534,0.062540166
6614,-0.22526471,2.609287e-07,-0.2252908,0.048342988,0.06576045
6615,-0.22555059,2.3255787e-08,-0.22555292,0.04803994,0.06490314
6616,-0.2259297,2.8751407e-07,-0.22595845,0.04706008,0.06342178
6617,-0.22555237,3.5250682e-06,-0.22590487,0.046638288,0.063249096
6618,-0.22380161,1.0930434e-05,-0.22489466,0.047945675,0.066651806
6619,-0.2228334,1.685997e-05,-0.22451939,0.048536208,0.06796882
6620,-0.22299258,1.5956583e-05,-0.22458825,0.048509575,0.06797782
6621,-0.22442092,9.732666e-06,-0.22539419,0.047454655,0.06535116
6622,-0.22531827,5.9673785e-06,-0.225915,0.046894398,0.0638711
6623,-0.22507335,5.6729077e-06,-0.22564064,0.047527194,0.06509959
6624,-0.22376014,8.0068685e-06,-0.22456083,0.049372595,0.06925229
6625,-0.22467501,1.14301465e-05,-0.22581802,0.04703169,0.06424981
6626,-0.22449352,1.7329676e-05,-0.22622648,0.046056252,0.06249396
6627,-0.22230837,2.28445e-05,-0.22459282,0.048305668,0.06857206
6628,-0.2219678,2.4353601e-05,-0.22440316,0.048573706,0.06921375
6629,-0.22448282,1.8894047e-05,-0.22637223,0.04569579,0.062081113
6630,-0.2246561,1.325467e-05,-0.22598158,0.04657045,0.06399274
6631,-0.22369225,9.103328e-06,-0.22460258,0.0490846,0.06967864
6632,-0.22473599,6.8921295e-06,-0.2254252,0.04778721,0.066878825
6633,-0.22640145,6.746598e-06,-0.22707611,0.045169152,0.060648683
6634,-0.22504073,1.0860196e-05,-0.22612676,0.046403404,0.06407591
6635,-0.22230445,1.6537004e-05,-0.22395815,0.049946003,0.07235225
6636,-0.22284722,1.599351e-05,-0.22444658,0.049261197,0.07092457
6637,-0.22604774,1.2372447e-05,-0.22728498,0.04507193,0.060367264
6638,-0.22473423,1.161426e-05,-0.22589566,0.047325995,0.06583286
6639,-0.22285004,1.2570837e-05,-0.22410712,0.05050501,0.072605684
6640,-0.22323383,1.2412103e-05,-0.22447504,0.04991438,0.071348734
6641,-0.22633079,1.00988345e-05,-0.22734067,0.045355223,0.060733806
6642,-0.22454089,1.32262585e-05,-0.22586352,0.04747896,0.06651409
6643,-0.22178549,1.833844e-05,-0.22361933,0.051442936,0.07497103
6644,-0.22284463,1.8638937e-05,-0.22470853,0.04957928,0.07083493
6645,-0.22473955,1.4983786e-05,-0.22623792,0.047000736,0.06536604
6646,-0.22521582,1.2364481e-05,-0.22645228,0.04642308,0.06455983
6647,-0.22327796,1.1833242e-05,-0.22446129,0.049624447,0.07184136
6648,-0.22379945,1.0248073e-05,-0.22482426,0.049067315,0.07016901
6649,-0.2258576,8.232757e-06,-0.22668087,0.046249762,0.0627767
6650,-0.22556764,7.933754e-06,-0.22636102,0.046638187,0.06388424
6651,-0.2233849,8.530414e-06,-0.22423795,0.050024107,0.072132595
6652,-0.22324364,6.577984e-06,-0.22390144,0.05079194,0.07407536
6653,-0.22568531,5.3364115e-06,-0.22621895,0.04710453,0.0658792
6654,-0.22624733,7.772901e-06,-0.22702461,0.046012264,0.06324148
6655,-0.22301848,1.545921e-05,-0.2245644,0.04982038,0.07255126
6656,-0.22171888,2.2838376e-05,-0.22400272,0.050469916,0.07469399
6657,-0.22465333,2.1017424e-05,-0.22675508,0.045752425,0.064512916
6658,-0.22510709,1.7992947e-05,-0.22690639,0.045561023,0.06402662
6659,-0.22239532,1.4479587e-05,-0.22384328,0.050771035,0.07586059
6660,-0.22328737,6.791881e-06,-0.22396657,0.050925653,0.07589792
6661,-0.22705746,1.8135003e-06,-0.2272388,0.0459259,0.06389154
6662,-0.22687665,1.5644348e-06,-0.2270331,0.04652176,0.06452351
6663,-0.22377293,3.4484954e-06,-0.22411777,0.051214002,0.07522862
6664,-0.22319865,7.539948e-06,-0.22395265,0.05115513,0.075447835
6665,-0.2257175,1.3545074e-05,-0.227072,0.045603156,0.063027404
6666,-0.22486413,2.1245525e-05,-0.22698867,0.045413177,0.06265648
6667,-0.22082026,2.9097935e-05,-0.22373006,0.05061234,0.074432164
6668,-0.22154418,2.436684e-05,-0.22398086,0.0502921,0.073343046
6669,-0.22579719,1.2425967e-05,-0.22703978,0.04569656,0.062029954
6670,-0.22612022,6.8417576e-06,-0.22680439,0.04628463,0.06312658
6671,-0.22349349,6.6859684e-06,-0.22416209,0.05067392,0.0730734
6672,-0.22402124,7.781378e-06,-0.22479938,0.049282476,0.07038651
6673,-0.22577961,1.0674394e-05,-0.22684705,0.04567437,0.062287323
6674,-0.22414823,1.5820327e-05,-0.22573026,0.04713459,0.0662251
6675,-0.22263972,1.9573145e-05,-0.22459704,0.048832193,0.07027821
6676,-0.22342487,1.778622e-05,-0.22520348,0.04778593,0.06803621
6677,-0.2250706,1.215017e-05,-0.2262856,0.046098266,0.06426065
6678,-0.22559872,7.2522353e-06,-0.22632395,0.046106,0.06423145
6679,-0.22520398,4.848757e-06,-0.22568884,0.04717819,0.06622306
6680,-0.22409983,5.2500186e-06,-0.22462483,0.048932534,0.069868766
6681,-0.22473684,5.8146834e-06,-0.22531831,0.04758415,0.06689983
6682,-0.22633326,6.5773725e-06,-0.226991,0.044565998,0.060109414
6683,-0.22426683,9.422228e-06,-0.22520904,0.04704073,0.06634962
6684,-0.22383036,1.0360289e-05,-0.22486639,0.04755932,0.06730151
6685,-0.22372477,9.247767e-06,-0.22464955,0.04807494,0.06814452
6686,-0.22546834,5.690383e-06,-0.22603738,0.045989692,0.0631611
6687,-0.22575134,3.9951897e-06,-0.22615086,0.04588847,0.06307455
6688,-0.22539824,4.2813012e-06,-0.22582637,0.04635926,0.064395785
6689,-0.22455385,6.956121e-06,-0.22524947,0.047299474,0.06619602
6690,-0.22413635,1.1640479e-05,-0.2253004,0.047129784,0.06519585
6691,-0.22531742,1.3098781e-05,-0.22662729,0.044928346,0.05963614
6692,-0.22432122,1.4770898e-05,-0.22579831,0.045912776,0.062322304
6693,-0.22311004,1.4012785e-05,-0.22451131,0.047776815,0.0671279
6694,-0.2243322,1.0443527e-05,-0.22537655,0.046368733,0.06387184
6695,-0.22477011,7.180982e-06,-0.22548822,0.046738658,0.06368597
6696,-0.22541131,5.2908645e-06,-0.22594039,0.04647358,0.062060732
6697,-0.22569288,5.367299e-06,-0.22622961,0.04582932,0.060873292
6698,-0.22459102,7.770658e-06,-0.22536808,0.046545405,0.06383861
6699,-0.22426622,1.11476775e-05,-0.22538099,0.045988627,0.06310075
6700,-0.22414435,1.4489227e-05,-0.22559328,0.045502175,0.061634615
6701,-0.2231766,1.5273694e-05,-0.22470397,0.047128744,0.06468255
6702,-0.22359022,1.0912312e-05,-0.22468145,0.047386777,0.06494067
6703,-0.22572076,5.437816e-06,-0.22626455,0.04487718,0.059192758
6704,-0.22643112,2.7058738e-06,-0.2267017,0.0441213,0.057696722
6705,-0.2249655,2.6888895e-06,-0.22523439,0.046355966,0.063000314
6706,-0.22438364,5.799028e-06,-0.22496355,0.046672225,0.063265756
6707,-0.2255588,8.867491e-06,-0.22644556,0.044216402,0.056883216
6708,-0.22449614,1.1289221e-05,-0.22562507,0.045101743,0.059354484
6709,-0.22269809,1.1318179e-05,-0.22382991,0.047831465,0.0660365
6710,-0.22409242,7.684829e-06,-0.2248609,0.046176437,0.062373165
6711,-0.22653121,4.857817e-06,-0.22701699,0.04310691,0.05453521
6712,-0.22560506,4.753094e-06,-0.22608036,0.044765987,0.05817279
6713,-0.22363624,5.1451825e-06,-0.22415076,0.048234884,0.06544228
6714,-0.22555448,4.103012e-06,-0.22596478,0.04504268,0.05838926
6715,-0.22624473,4.463445e-06,-0.22669108,0.04358969,0.055159207
6716,-0.22438706,5.4639086e-06,-0.22493346,0.045896817,0.06148812
6717,-0.22356214,5.2773003e-06,-0.22408986,0.047393948,0.06465885
6718,-0.2247607,3.549675e-06,-0.22511566,0.046122685,0.060931295
6719,-0.22726269,2.086634e-06,-0.22747135,0.042927645,0.052287426
6720,-0.22550097,3.189081e-06,-0.22581989,0.045251135,0.058704473
6721,-0.22370255,6.2909585e-06,-0.22433165,0.04745286,0.06434302
6722,-0.22463,1.0497144e-05,-0.22567971,0.044911873,0.059097163
6723,-0.22515853,1.5930878e-05,-0.22675161,0.04311411,0.054829773
6724,-0.22321682,2.0950802e-05,-0.22531189,0.04522219,0.059948776
6725,-0.22227533,2.0194933e-05,-0.22429483,0.047074676,0.06355622
6726,-0.22415113,1.391734e-05,-0.22554287,0.045228995,0.058873024
6727,-0.22612551,6.2568447e-06,-0.2267512,0.04353035,0.054709133
6728,-0.2250262,3.0334925e-06,-0.22532955,0.045792278,0.06055452
6729,-0.22360936,2.9233786e-06,-0.22390169,0.04843596,0.06619788
6730,-0.22542682,3.751688e-06,-0.22580199,0.045322213,0.058989707
6731,-0.22683907,5.421566e-06,-0.22738123,0.042936273,0.052810106
6732,-0.22441724,1.0601006e-05,-0.22547734,0.04528471,0.05983194
6733,-0.22291131,1.5203658e-05,-0.22443168,0.046523932,0.063487135
6734,-0.22395504,1.5772712e-05,-0.22553231,0.044523016,0.05922236
6735,-0.22478095,1.3599421e-05,-0.22614089,0.04379009,0.05690333
6736,-0.22441931,1.0687348e-05,-0.22548805,0.045126498,0.059340045
6737,-0.22467813,8.55123e-06,-0.22553325,0.045049954,0.05889279
6738,-0.22576213,8.0540785e-06,-0.22656754,0.043038856,0.05451575
6739,-0.22566639,7.992876e-06,-0.22646567,0.042742196,0.05437452
6740,-0.22418961,8.959046e-06,-0.22508551,0.044683494,0.05897054
6741,-0.22458272,8.170026e-06,-0.22539972,0.044258494,0.05716307
6742,-0.22568859,6.051101e-06,-0.2262937,0.043192346,0.053343337
6743,-0.22602911,4.9567125e-06,-0.22652479,0.04298923,0.051825657
6744,-0.22480474,6.0394505e-06,-0.22540869,0.04445558,0.05554279
6745,-0.22325443,7.658332e-06,-0.22402026,0.04654341,0.060607545
6746,-0.22613014,7.707814e-06,-0.22690092,0.04194893,0.049273815
6747,-0.22594099,1.2310676e-05,-0.22717206,0.0415803,0.047788825
6748,-0.2219702,2.0198817e-05,-0.22399008,0.046379,0.059414648
6749,-0.22213942,2.0120538e-05,-0.22415148,0.046052136,0.058815528
6750,-0.22607099,1.1945148e-05,-0.2272655,0.04143153,0.047286637
6751,-0.22526413,6.8936947e-06,-0.2259535,0.04313868,0.05255933
6752,-0.22322676,3.936375e-06,-0.2236204,0.047081765,0.06165247
6753,-0.2253026,1.2598156e-06,-0.22542858,0.044373155,0.05516613
6754,-0.22673576,7.5937265e-07,-0.22681169,0.042506278,0.05004802
6755,-0.2265628,1.9489419e-06,-0.22675769,0.04225729,0.049961466
6756,-0.22413902,5.800248e-06,-0.22471905,0.0448116,0.05715448
6757,-0.2241103,8.909072e-06,-0.22500122,0.04391698,0.05548528
6758,-0.22455536,8.496935e-06,-0.22540505,0.043194983,0.05388199
6759,-0.22453482,5.9836243e-06,-0.22513318,0.043862477,0.05515234
6760,-0.22476022,3.7684467e-06,-0.22513707,0.04420176,0.055644043
6761,-0.22546503,2.2533854e-06,-0.22569036,0.043552645,0.05404294
6762,-0.22626212,1.5799051e-06,-0.22642012,0.042421963,0.05131892
6763,-0.22556953,2.6440691e-06,-0.22583394,0.042910606,0.053098362
6764,-0.22436948,5.2376663e-06,-0.22489324,0.044136416,0.05595929
6765,-0.22487165,8.045961e-06,-0.22567625,0.042916298,0.052225113
6766,-0.22481869,1.13131655e-05,-0.22595,0.04261755,0.050566815
6767,-0.22448789,1.3535424e-05,-0.22584143,0.04274583,0.050551806
6768,-0.22380517,1.6783453e-05,-0.22548352,0.0430421,0.051642105
6769,-0.22364777,1.6630334e-05,-0.2253108,0.043282513,0.0523269
6770,-0.22392848,1.4659776e-05,-0.22539446,0.043374337,0.051988862
6771,-0.22399528,1.2903316e-05,-0.22528562,0.043941215,0.052444316
6772,-0.22472392,1.1662147e-05,-0.22589013,0.043125544,0.050281685
6773,-0.22601792,1.1023644e-05,-0.22712028,0.041208215,0.045675676
6774,-0.22407007,1.18099815e-05,-0.22525106,0.043434747,0.05301696
6775,-0.22281647,1.1746466e-05,-0.22399111,0.04538138,0.057958465
6776,-0.22521435,9.451066e-06,-0.22615945,0.042275503,0.04980353
6777,-0.22567114,7.05385e-06,-0.22637653,0.04238264,0.04921546
6778,-0.22350162,6.0576276e-06,-0.22410738,0.046016414,0.058153767
6779,-0.22459942,3.9870924e-06,-0.22499813,0.04434728,0.05503152
6780,-0.22691673,3.6478764e-06,-0.22728151,0.04071195,0.046265207
6781,-0.22532839,6.9170324e-06,-0.22602008,0.042129483,0.050524727
6782,-0.22260275,1.25114175e-05,-0.2238539,0.045445,0.05808892
6783,-0.2241209,1.306375e-05,-0.22542727,0.042882297,0.051711906
6784,-0.22457027,9.916406e-06,-0.22556192,0.042689662,0.051403593
6785,-0.22485736,4.4345916e-06,-0.22530082,0.04308963,0.05302349
6786,-0.22503287,1.4659496e-06,-0.22517946,0.043286737,0.05391508
6787,-0.22568753,4.4970028e-07,-0.2257325,0.042612944,0.052041125
6788,-0.22654498,3.0892843e-07,-0.22657587,0.04160395,0.048610423
6789,-0.2253464,1.3801027e-06,-0.22548442,0.04318818,0.0523726
6790,-0.22428785,3.820753e-06,-0.22466993,0.044031538,0.054864008
6791,-0.22558458,6.0369603e-06,-0.22618827,0.04120771,0.048782565
6792,-0.22545609,8.6188165e-06,-0.22631797,0.040810645,0.048072435
6793,-0.22354715,1.2286637e-05,-0.2247758,0.04331465,0.05383421
6794,-0.2237967,1.3388027e-05,-0.2251355,0.043039206,0.05241847
6795,-0.22554983,1.1598827e-05,-0.22670971,0.040959943,0.046408523
6796,-0.22479807,9.627517e-06,-0.22576082,0.042200223,0.050088923
6797,-0.22415088,7.664931e-06,-0.22491737,0.04331947,0.053384952
6798,-0.22515339,5.8991413e-06,-0.2257433,0.042025276,0.050292544
6799,-0.22560301,5.5465603e-06,-0.22615767,0.041546687,0.048784614
6800,-0.22487272,6.530222e-06,-0.22552575,0.0426004,0.05109491
6801,-0.22439508,7.3941765e-06,-0.22513449,0.0432296,0.052659944
6802,-0.2249584,8.031765e-06,-0.22576158,0.04210261,0.05025507
6803,-0.22515745,8.53703e-06,-0.22601116,0.041598786,0.049448177
6804,-0.22413597,9.124561e-06,-0.22504842,0.04299472,0.053359773
6805,-0.22453246,8.285002e-06,-0.22536096,0.04265106,0.05238748
6806,-0.22505754,6.851271e-06,-0.22574267,0.042328168,0.051393416
6807,-0.22501417,5.5266446e-06,-0.22556683,0.042876452,0.052543476
6808,-0.22524701,5.018344e-06,-0.22574885,0.042657107,0.05218365
6809,-0.22583508,5.528256e-06,-0.2263879,0.041616905,0.049899325
6810,-0.2255768,6.769298e-06,-0.22625373,0.0416752,0.050224844
6811,-0.22352087,8.847356e-06,-0.22440562,0.044470027,0.057099346
6812,-0.2240258,6.9408807e-06,-0.22471988,0.04406912,0.05597674
6813,-0.22550048,4.0798036e-06,-0.22590846,0.042466994,0.051767774
6814,-0.22611797,2.561756e-06,-0.22637415,0.042009935,0.050141856
6815,-0.22531807,3.0099727e-06,-0.22561908,0.042990368,0.052832525
6816,-0.22497535,4.2626984e-06,-0.22540161,0.04303183,0.05337315
6817,-0.2245426,6.358338e-06,-0.22517844,0.043140788,0.05389656
6818,-0.22403961,7.909932e-06,-0.22483061,0.04367096,0.05520377
6819,-0.22472951,6.756897e-06,-0.2254052,0.042905692,0.053395
6820,-0.22561504,4.72876e-06,-0.22608791,0.042177446,0.050980754
6821,-0.22450599,3.3377714e-06,-0.22483976,0.04433489,0.05591335
6822,-0.22532322,2.0451696e-06,-0.22552773,0.043176133,0.053337753
6823,-0.22557956,2.3209e-06,-0.22581165,0.04255888,0.05238283
6824,-0.22512813,4.4513013e-06,-0.22557326,0.042668395,0.053478055
6825,-0.22554892,7.715841e-06,-0.2263205,0.0412472,0.050488036
6826,-0.2248317,1.0799095e-05,-0.2259116,0.04172299,0.051556718
6827,-0.22464776,1.2898071e-05,-0.22593756,0.041791912,0.050855864
6828,-0.22395764,1.1175058e-05,-0.22507516,0.04329979,0.05402893
6829,-0.22513491,6.9224416e-06,-0.22582716,0.04221297,0.051230434
6830,-0.22592987,4.394829e-06,-0.22636935,0.04147266,0.049266085
6831,-0.22498009,5.0523163e-06,-0.22548532,0.042846713,0.052442666
6832,-0.22431225,7.1233576e-06,-0.22502458,0.043748662,0.054070566
6833,-0.22550236,8.802382e-06,-0.2263826,0.041663464,0.048870277
6834,-0.22513345,1.2175947e-05,-0.22635104,0.041426145,0.048855923
6835,-0.22273009,1.6013539e-05,-0.22433144,0.044400636,0.056568827
6836,-0.22346094,1.3991262e-05,-0.22486007,0.04359481,0.054894958
6837,-0.2261359,9.717703e-06,-0.22710766,0.04043244,0.046847563
6838,-0.22480546,7.101024e-06,-0.22551556,0.042917438,0.05336388
6839,-0.22346097,4.0622454e-06,-0.2238672,0.045847498,0.060112383
6840,-0.22571722,1.1441831e-06,-0.22583163,0.0427435,0.05327895
6841,-0.22712564,5.569115e-07,-0.22718133,0.04088248,0.04841482
6842,-0.22439583,1.1006762e-06,-0.2245059,0.04501414,0.058729574
6843,-0.22352152,2.15849e-06,-0.22373736,0.046536367,0.061899744
6844,-0.2273655,2.054514e-06,-0.22757095,0.04058426,0.04743773
6845,-0.22736713,3.754286e-06,-0.22774257,0.040184427,0.04658586
6846,-0.22237934,8.55123e-06,-0.22323446,0.04687368,0.063199334
6847,-0.22220077,8.660075e-06,-0.22306678,0.047173526,0.06354697
6848,-0.22705902,3.9496904e-06,-0.22745399,0.0405723,0.046910483
6849,-0.22732158,2.1026792e-06,-0.22753185,0.040686637,0.04668774
6850,-0.22315742,2.8198526e-06,-0.22343941,0.047053862,0.062157314
6851,-0.2236596,3.223394e-06,-0.22398195,0.045934435,0.059965935
6852,-0.2282773,3.8455514e-06,-0.22866185,0.038892984,0.041646775
6853,-0.22540107,8.326659e-06,-0.22623374,0.041933995,0.050246537
6854,-0.22163175,1.6965496e-05,-0.2233283,0.046583652,0.06052297
6855,-0.22343178,1.7703866e-05,-0.22520217,0.043232374,0.053096157
6856,-0.22556685,1.3464904e-05,-0.22691333,0.040551696,0.046601206
6857,-0.22517465,1.1291224e-05,-0.22630377,0.0412693,0.048802126
6858,-0.22364657,1.0572788e-05,-0.22470385,0.0437814,0.05453302
6859,-0.2245699,8.9150335e-06,-0.22546141,0.04274686,0.051242158
6860,-0.22523697,8.310756e-06,-0.22606805,0.04195525,0.048652682
6861,-0.2255338,8.714096e-06,-0.2264052,0.041090086,0.04731753
6862,-0.2248531,9.206848e-06,-0.22577378,0.041525234,0.04967637
6863,-0.22331385,1.17584195e-05,-0.22448969,0.0433681,0.05415797
6864,-0.22410265,1.1684446e-05,-0.22527109,0.042289414,0.05100189
6865,-0.22588164,9.161598e-06,-0.22679779,0.040371466,0.04507684
6866,-0.2245003,8.446537e-06,-0.22534496,0.042391133,0.050551943
6867,-0.22389384,6.079138e-06,-0.22450174,0.043528862,0.05375427
6868,-0.22626743,2.9987632e-06,-0.2265673,0.040221933,0.04587277
6869,-0.22678863,1.9363972e-06,-0.22698227,0.039742514,0.043968204
6870,-0.22535563,3.4104144e-06,-0.22569667,0.041599374,0.048229773
6871,-0.2241809,5.514321e-06,-0.22473234,0.043180138,0.051319655
6872,-0.22532064,7.3624433e-06,-0.22605689,0.04104368,0.04583917
6873,-0.22585316,8.654551e-06,-0.22671862,0.039933223,0.04279438
6874,-0.22331084,1.0072428e-05,-0.22431809,0.043253396,0.051532865
6875,-0.22447592,7.445482e-06,-0.22522047,0.041823555,0.048091058
6876,-0.22613111,5.421219e-06,-0.22667323,0.039897025,0.042783845
6877,-0.22560723,6.3088364e-06,-0.22623812,0.040677555,0.044516183
6878,-0.22357734,7.944251e-06,-0.22437176,0.043532815,0.051540807
6879,-0.22414571,8.711809e-06,-0.22501689,0.042324606,0.049339276
6880,-0.22528858,7.9296415e-06,-0.22608155,0.04057667,0.045485545
6881,-0.22542812,6.973424e-06,-0.22612546,0.04043213,0.045492835
6882,-0.22463506,6.792036e-06,-0.22531427,0.041633576,0.048360784
6883,-0.22420034,4.7218928e-06,-0.22467253,0.042661402,0.05080714
6884,-0.22535945,1.6917623e-06,-0.22552863,0.041394345,0.047747567
6885,-0.22681592,2.0224542e-07,-0.22683614,0.0395879,0.04301037
6886,-0.22578721,2.8416804e-07,-0.22581562,0.040946256,0.04669995
6887,-0.22443616,1.2813487e-06,-0.2245643,0.042866744,0.05119256
6888,-0.22592248,2.5906477e-06,-0.22618155,0.040158086,0.044553984
6889,-0.22702609,5.6028525e-06,-0.22758637,0.038043402,0.038536478
6890,-0.22308324,1.0684133e-05,-0.22415166,0.042554375,0.05099046
6891,-0.22303924,1.1057907e-05,-0.22414503,0.042494476,0.05068012
6892,-0.22599986,6.7952983e-06,-0.22667938,0.038983643,0.041022092
6893,-0.22561608,4.110018e-06,-0.22602709,0.04022336,0.043484364
6894,-0.22581106,2.6104965e-06,-0.22607212,0.040201224,0.043061897
6895,-0.22542086,3.780548e-06,-0.22579892,0.040298898,0.04362929
6896,-0.2256351,5.3556364e-06,-0.22617066,0.03946754,0.041503645
6897,-0.22395754,7.843938e-06,-0.22474194,0.041410398,0.046465766
6898,-0.22410294,8.361524e-06,-0.2249391,0.041271064,0.045750223
6899,-0.22643566,6.695682e-06,-0.22710523,0.03851725,0.03766547
6900,-0.2254463,6.4547407e-06,-0.22609177,0.039821938,0.04160147
6901,-0.2228215,6.98232e-06,-0.22351974,0.044033453,0.05154703
6902,-0.22482201,5.374689e-06,-0.22535948,0.04111339,0.044754762
6903,-0.22720242,4.295434e-06,-0.22763196,0.03809747,0.03637164
6904,-0.22440822,6.333788e-06,-0.2250416,0.041360553,0.046279464
6905,-0.22351274,7.5343023e-06,-0.22426617,0.042471856,0.04933102
6906,-0.22518417,6.7675924e-06,-0.22586094,0.040055946,0.04338088
6907,-0.2264113,4.8266666e-06,-0.22689396,0.03890058,0.039748747
6908,-0.22450846,3.4131667e-06,-0.22484978,0.041808896,0.048108283
6909,-0.22457571,1.3832205e-06,-0.22471404,0.042167615,0.04925905
6910,-0.22632284,5.74733e-07,-0.22638032,0.03978441,0.043456037
6911,-0.2260856,8.436288e-07,-0.22616996,0.0401508,0.044471074
6912,-0.22511971,1.6500422e-06,-0.22528471,0.04140189,0.04786051
6913,-0.22511664,2.420515e-06,-0.2253587,0.04113099,0.047587723
6914,-0.2253441,3.338915e-06,-0.225678,0.040428564,0.046415783
6915,-0.22523783,4.2980287e-06,-0.22566764,0.04040038,0.046544585
6916,-0.22444198,5.6797953e-06,-0.22500995,0.041554324,0.049002457
6917,-0.2253169,5.453255e-06,-0.22586222,0.040455095,0.04571888
6918,-0.22540642,4.0184555e-06,-0.22580826,0.040669534,0.046117477
6919,-0.22481193,3.014007e-06,-0.22511333,0.04172642,0.048910785
6920,-0.22499925,3.219115e-06,-0.22532116,0.04145347,0.048249718
6921,-0.2260394,5.5246833e-06,-0.22659187,0.039418392,0.04322523
6922,-0.22505963,9.786666e-06,-0.22603829,0.040051483,0.044787504
6923,-0.2234575,1.27374915e-05,-0.22473125,0.04185764,0.049436957
6924,-0.22482342,1.0616634e-05,-0.22588508,0.04003997,0.044967163
6925,-0.22556882,6.563698e-06,-0.22622518,0.039760385,0.043880757
6926,-0.22509268,4.963682e-06,-0.22558905,0.04103685,0.04645789
6927,-0.2252203,4.0850423e-06,-0.2256288,0.04109064,0.04650018
6928,-0.22574647,4.168833e-06,-0.22616336,0.040366825,0.044587307
6929,-0.22495097,5.468368e-06,-0.22549781,0.041290183,0.047134977
6930,-0.2244659,6.2461145e-06,-0.22509052,0.04184261,0.0487275
6931,-0.22486764,5.617606e-06,-0.2254294,0.04130888,0.047574874
6932,-0.22546059,5.4092907e-06,-0.22600152,0.040352892,0.045506183
6933,-0.22509702,5.3202452e-06,-0.22562905,0.04085945,0.04682703
6934,-0.22560054,5.2586947e-06,-0.22612642,0.040120695,0.044807244
6935,-0.22568205,4.861168e-06,-0.22616817,0.040025737,0.044451002
6936,-0.22499648,3.0021704e-06,-0.22529669,0.04115609,0.04766537
6937,-0.2246819,1.2397256e-06,-0.22480588,0.041927893,0.049652707
6938,-0.22608794,8.533547e-08,-0.22609648,0.04028434,0.045003034
6939,-0.22772351,2.6967817e-09,-0.22772378,0.038324982,0.03878962
6940,-0.22494397,4.1385152e-07,-0.22498535,0.042018075,0.049032927
6941,-0.22408816,1.7865112e-06,-0.22426681,0.042895317,0.051470518
6942,-0.22588187,1.6992908e-06,-0.2260518,0.040008675,0.044670597
6943,-0.22657749,1.6306902e-06,-0.22674055,0.039102186,0.041921586
6944,-0.22430232,2.2646734e-06,-0.22452879,0.042517662,0.050255544
6945,-0.22500052,1.995229e-06,-0.22520004,0.041598216,0.04756989
6946,-0.2263839,1.8563727e-06,-0.22656953,0.039529957,0.04218776
6947,-0.22561763,2.941956e-06,-0.22591183,0.040264033,0.044395316
6948,-0.22481513,4.341263e-06,-0.22524926,0.04113965,0.04657529
6949,-0.22501214,5.1053753e-06,-0.22552268,0.04070041,0.04517535
6950,-0.22547625,5.562504e-06,-0.2260325,0.040061496,0.043109316
6951,-0.22485073,5.580372e-06,-0.22540876,0.04096484,0.045588173
6952,-0.22456843,5.632732e-06,-0.2251317,0.041361194,0.046645217
6953,-0.22587612,4.439802e-06,-0.2263201,0.039716426,0.042294826
6954,-0.22599575,3.819938e-06,-0.22637774,0.039703626,0.04217389
6955,-0.22479802,3.844207e-06,-0.22518244,0.041451823,0.046686172
6956,-0.22495508,2.9232258e-06,-0.2252474,0.04131855,0.04635419
6957,-0.22627188,2.4006647e-06,-0.22651196,0.03940493,0.04145549
6958,-0.22566241,2.976407e-06,-0.22596005,0.03996999,0.043354955
6959,-0.22459522,3.388051e-06,-0.22493403,0.041473728,0.047167946
6960,-0.22498886,3.6935548e-06,-0.22535822,0.040847864,0.045509007
6961,-0.22601429,3.978468e-06,-0.22641213,0.039410625,0.041460656
6962,-0.22571751,4.7266863e-06,-0.22619018,0.039519764,0.042139933
6963,-0.22432289,5.2642317e-06,-0.22484931,0.041293934,0.04721826
6964,-0.22468048,4.667651e-06,-0.22514725,0.04071539,0.04596865
6965,-0.22596359,3.0709803e-06,-0.22627069,0.039170384,0.041712236
6966,-0.22572884,2.431981e-06,-0.22597204,0.039625444,0.0428788
6967,-0.22484165,3.3673473e-06,-0.22517839,0.04083025,0.045770075
6968,-0.22535822,3.6649153e-06,-0.22572471,0.03994583,0.043523483
6969,-0.22581954,3.9562674e-06,-0.22621517,0.039069496,0.041352347
6970,-0.2253015,4.664303e-06,-0.22576794,0.03961842,0.042526316
6971,-0.22442976,4.5012393e-06,-0.22487988,0.040963717,0.045546602
6972,-0.22543488,3.4632878e-06,-0.22578122,0.03958854,0.041888207
6973,-0.22662278,2.5646664e-06,-0.22687924,0.038096894,0.037573725
6974,-0.22500104,3.4934692e-06,-0.22535038,0.040160287,0.04306033
6975,-0.22457103,4.7242243e-06,-0.22504346,0.040555704,0.043910086
6976,-0.22512867,5.1467373e-06,-0.22564334,0.039712947,0.041761305
6977,-0.22512938,5.551615e-06,-0.22568454,0.039785113,0.041961078
6978,-0.2246603,5.9443955e-06,-0.22525474,0.040470462,0.044101696
6979,-0.22561727,5.384574e-06,-0.22615573,0.039189614,0.041090146
6980,-0.22475277,6.6730286e-06,-0.22542007,0.040274978,0.04400046
6981,-0.22440965,7.6092565e-06,-0.22517058,0.04056768,0.044990465
6982,-0.22495899,6.3867005e-06,-0.22559765,0.03981613,0.043637555
6983,-0.22500917,4.5730353e-06,-0.22546647,0.040027484,0.044534564
6984,-0.22493765,2.582308e-06,-0.22519588,0.040702216,0.046195302
6985,-0.22615507,1.1543749e-06,-0.22627051,0.03936558,0.042558443
6986,-0.22569472,9.580741e-07,-0.22579053,0.040359627,0.044638317
6987,-0.2256605,1.6896698e-06,-0.22582947,0.040260803,0.0444652
6988,-0.22541998,2.3700559e-06,-0.22565699,0.040311653,0.04496275
6989,-0.22563718,2.9180815e-06,-0.22592899,0.03980041,0.04362208
6990,-0.22584784,3.7556142e-06,-0.2262234,0.03930678,0.042178724
6991,-0.22465006,5.5775563e-06,-0.2252078,0.040814687,0.045677792
6992,-0.22417569,5.9452673e-06,-0.22477022,0.041687243,0.047262125
6993,-0.22577834,5.570309e-06,-0.22633538,0.03955825,0.041448284
6994,-0.22531419,6.573857e-06,-0.22597156,0.04012129,0.042880982
6995,-0.22386171,7.878615e-06,-0.22464956,0.042149108,0.048065215
6996,-0.2245452,7.2589787e-06,-0.22527109,0.041047603,0.045950823
6997,-0.22567144,5.831368e-06,-0.22625458,0.039440542,0.0426818
6998,-0.22566006,5.1925435e-06,-0.22617932,0.03942614,0.043280367
6999,-0.22474173,3.4339002e-06,-0.22508512,0.041149214,0.04801429
7000,-0.22577067,1.4658052e-06,-0.22591725,0.040059734,0.04512244
7001,-0.22536322,7.662443e-07,-0.22543985,0.040974904,0.047190964
7002,-0.22539963,1.8839161e-07,-0.22541846,0.04108062,0.047657494
7003,-0.22630386,6.3110825e-08,-0.22631018,0.03972199,0.044684026
7004,-0.22617927,3.0478472e-07,-0.22620974,0.039763194,0.045207314
7005,-0.22588219,1.2420495e-06,-0.22600639,0.0398658,0.045670137
7006,-0.22447488,3.3343965e-06,-0.22480832,0.04158683,0.049847677
7007,-0.2250433,4.6771847e-06,-0.22551101,0.040403128,0.04706431
7008,-0.2260226,4.442817e-06,-0.22646688,0.039006274,0.043422386
7009,-0.22569193,3.725584e-06,-0.22606449,0.039565645,0.044815212
7010,-0.22493365,2.301825e-06,-0.22516383,0.040960036,0.048052985
7011,-0.22499909,1.0671673e-06,-0.2251058,0.041184478,0.048294667
7012,-0.22650775,3.9931473e-07,-0.22654769,0.03918051,0.042750888
7013,-0.22622222,8.4900245e-07,-0.22630712,0.039633133,0.043326907
7014,-0.2244601,2.906689e-06,-0.22475076,0.04182227,0.048968714
7015,-0.22443798,4.6829873e-06,-0.22490628,0.041363332,0.04834568
7016,-0.22597253,4.5599163e-06,-0.22642852,0.03881348,0.042756062
7017,-0.22519213,4.5497395e-06,-0.2256471,0.03989646,0.045947082
7018,-0.22488023,3.619188e-06,-0.22524215,0.040707868,0.047709793
7019,-0.22658361,1.8517871e-06,-0.22676879,0.03859667,0.042013064
7020,-0.2257624,1.0665824e-06,-0.22586906,0.039943326,0.045406386
7021,-0.22455987,5.962821e-07,-0.22461951,0.042012326,0.050075617
7022,-0.22590104,3.3752204e-07,-0.22593479,0.03981815,0.04478968
7023,-0.22647497,5.032266e-07,-0.22652529,0.038904615,0.042354535
7024,-0.22482514,1.5708528e-06,-0.22498223,0.041102022,0.04803565
7025,-0.22429617,2.1131502e-06,-0.22450748,0.041796442,0.0500299
7026,-0.2266602,1.129756e-06,-0.22677319,0.03840364,0.04176497
7027,-0.22596043,1.5203908e-06,-0.22611247,0.039455242,0.044340268
7028,-0.22420768,2.2964475e-06,-0.22443733,0.042110622,0.0505327
7029,-0.22533701,1.7490664e-06,-0.22551192,0.04025768,0.04649314
7030,-0.22716177,7.9287236e-07,-0.22724105,0.037551362,0.03984969
7031,-0.22582759,6.822041e-07,-0.2258958,0.039202306,0.04462023
7032,-0.22493036,9.5213244e-07,-0.22502558,0.040587857,0.047463447
7033,-0.22526884,1.2412856e-06,-0.22539297,0.04028555,0.045881335
7034,-0.22690429,1.0584417e-06,-0.22701013,0.03807079,0.039723475
7035,-0.22539382,1.4378322e-06,-0.2255376,0.039924107,0.045566823
7036,-0.22449732,2.5586087e-06,-0.22475319,0.04113091,0.04883292
7037,-0.22608697,3.3590397e-06,-0.22642288,0.03870429,0.04248086
7038,-0.22605619,4.6224322e-06,-0.22651844,0.038859285,0.04167507
7039,-0.22433019,5.7208513e-06,-0.22490227,0.041268434,0.04731748
7040,-0.22418603,5.426633e-06,-0.2247287,0.041331094,0.047914974
7041,-0.22651511,4.0424475e-06,-0.22691935,0.03784896,0.03927927
7042,-0.226247,4.353753e-06,-0.22668238,0.037997704,0.039814986
7043,-0.22339256,5.1824977e-06,-0.22391081,0.042238384,0.050022896
7044,-0.22448196,3.3879414e-06,-0.22482075,0.04102574,0.04678602
7045,-0.22698675,1.5014517e-06,-0.2271369,0.03798709,0.038624473
7046,-0.22602272,1.6891275e-06,-0.22619164,0.03919203,0.04258718
7047,-0.22434068,3.2037337e-06,-0.22466105,0.041360218,0.048605435
7048,-0.22460572,4.1242283e-06,-0.22501814,0.040529083,0.04736275
7049,-0.22640517,2.4424028e-06,-0.22664942,0.03824812,0.04138359
7050,-0.22540693,1.1952684e-06,-0.22552645,0.03990732,0.045934137
7051,-0.22451884,3.9375976e-07,-0.2245582,0.041523032,0.0499283
7052,-0.22630438,1.6988091e-09,-0.22630455,0.03886285,0.043547906
7053,-0.22651732,8.369799e-08,-0.2265257,0.038546897,0.04282033
7054,-0.2251248,2.490408e-09,-0.22512506,0.040656608,0.048106484
7055,-0.22501695,2.64212e-07,-0.22504337,0.04079333,0.048326258
7056,-0.22675872,9.980083e-07,-0.22685853,0.03796426,0.041115206
7057,-0.22628964,2.6777102e-06,-0.22655742,0.038124997,0.041985244
7058,-0.22345403,4.110622e-06,-0.22386509,0.042156834,0.0519962
7059,-0.22464988,2.273652e-06,-0.22487724,0.040598683,0.04842837
7060,-0.22720607,6.26952e-07,-0.22726876,0.037456304,0.039671805
7061,-0.2259596,3.1562325e-07,-0.22599116,0.03945879,0.044881307
7062,-0.22426471,9.111439e-07,-0.22435583,0.04213546,0.05122785
7063,-0.22565335,1.016793e-06,-0.22575504,0.039849464,0.04621464
7064,-0.22735502,1.1257366e-06,-0.2274676,0.037431683,0.040015843
7065,-0.22484885,2.2451613e-06,-0.22507337,0.040790934,0.04939715
7066,-0.22393255,2.8266127e-06,-0.22421521,0.04239423,0.053166814
7067,-0.22592214,1.6260506e-06,-0.22608474,0.03980839,0.04697405
7068,-0.22690137,8.9043937e-07,-0.22699042,0.03897669,0.044009846
7069,-0.22589122,1.0095935e-06,-0.22599217,0.040359247,0.04790266
7070,-0.22411607,1.5796803e-06,-0.22427404,0.042918384,0.05441767
7071,-0.22581169,1.6998347e-06,-0.22598167,0.039864317,0.048058342
7072,-0.2273596,1.2890856e-06,-0.2274885,0.037755735,0.042367477
7073,-0.22509556,2.4027431e-06,-0.22533584,0.041063234,0.050550416
7074,-0.22444549,2.7445435e-06,-0.22471994,0.042405292,0.053093385
7075,-0.22643423,1.3410308e-06,-0.22656834,0.039701197,0.04643287
7076,-0.22680707,1.0238674e-06,-0.22690946,0.03923239,0.045497622
7077,-0.22504875,1.9422491e-06,-0.22524297,0.041619096,0.051862013
7078,-0.22543389,3.2138769e-06,-0.22575527,0.040658895,0.049570307
7079,-0.22500777,5.2172245e-06,-0.22552949,0.041093092,0.050159484
7080,-0.22490332,5.2494725e-06,-0.22542827,0.041433007,0.050701577
7081,-0.2256907,3.7410164e-06,-0.2260648,0.040343594,0.048469387
7082,-0.22661333,1.9652437e-06,-0.22680986,0.039053533,0.04588081
7083,-0.22486463,1.4458841e-06,-0.22500922,0.04180613,0.052964352
7084,-0.22498322,1.0035835e-06,-0.22508357,0.041817956,0.052918248
7085,-0.22682095,9.060022e-07,-0.22691154,0.039207414,0.04617536
7086,-0.2263482,1.5596298e-06,-0.22650416,0.03977934,0.047968592
7087,-0.22362374,2.5899283e-06,-0.22388273,0.043957017,0.058484327
7088,-0.22496772,1.456367e-06,-0.22511336,0.041922387,0.0547682
7089,-0.22748518,3.6593732e-07,-0.22752178,0.038498376,0.046335913
7090,-0.22576024,2.914586e-07,-0.22578938,0.041386757,0.053340953
7091,-0.22517028,3.036177e-07,-0.22520065,0.042291254,0.05566225
7092,-0.22554313,4.9694626e-07,-0.22559282,0.041464075,0.054229267
7093,-0.22622646,6.8193333e-07,-0.22629465,0.040180374,0.05156415
7094,-0.22555846,1.4449884e-06,-0.22570296,0.041114867,0.05363297
7095,-0.22535504,2.0283692e-06,-0.22555788,0.041427765,0.053886294
7096,-0.22684361,1.8489493e-06,-0.2270285,0.039107732,0.048028443
7097,-0.22570461,1.4010835e-06,-0.22584473,0.04079811,0.05256608
7098,-0.22409335,1.3253396e-06,-0.22422588,0.043646295,0.058844328
7099,-0.2262398,6.794008e-07,-0.22630773,0.040292703,0.051091556
7100,-0.22774568,1.3505384e-06,-0.22788073,0.038178038,0.044729356
7101,-0.22433624,4.3927676e-06,-0.22477551,0.043020647,0.05603926
7102,-0.22336197,7.112703e-06,-0.22407325,0.04403003,0.05838028
7103,-0.22622333,5.1523507e-06,-0.22673857,0.039495107,0.048359267
7104,-0.22742535,3.5971666e-06,-0.22778507,0.038002964,0.04443279
7105,-0.22453432,3.5364922e-06,-0.22488797,0.042337425,0.055029113
7106,-0.22323257,2.2841796e-06,-0.22346099,0.0451247,0.06046327
7107,-0.22740915,3.518336e-07,-0.22744434,0.03884861,0.04549159
7108,-0.22779366,2.1393589e-07,-0.22781506,0.03841984,0.04428976
7109,-0.22373149,1.9979664e-06,-0.22393128,0.044406425,0.059224173
7110,-0.22509295,2.969059e-06,-0.22538985,0.041614227,0.053715102
7111,-0.22741534,3.7283457e-06,-0.22778818,0.037913624,0.04432203
7112,-0.22509935,5.900734e-06,-0.22568943,0.04085536,0.05171596
7113,-0.22360222,5.7003404e-06,-0.22417225,0.04324772,0.056829385
7114,-0.22549528,2.3390508e-06,-0.22572918,0.040486112,0.050507803
7115,-0.22749512,5.401371e-07,-0.22754914,0.037744023,0.043065004
7116,-0.22540107,1.6854464e-07,-0.22541793,0.04079424,0.05068163
7117,-0.22427928,2.7927932e-08,-0.22428207,0.04268559,0.05458607
7118,-0.22613363,1.1276008e-07,-0.22614491,0.039672382,0.04757055
7119,-0.22755574,1.523505e-07,-0.22757097,0.037549153,0.041962728
7120,-0.22642146,1.0975805e-07,-0.22643244,0.038955014,0.04566745
7121,-0.22408278,2.5524153e-06,-0.22433802,0.0420816,0.052634384
7122,-0.2243307,5.4316324e-06,-0.22487386,0.040983327,0.05002064
7123,-0.22595932,5.8765067e-06,-0.22654697,0.038203362,0.04334806
7124,-0.22583155,6.5999393e-06,-0.22649154,0.038092412,0.04331662
7125,-0.22402447,6.266614e-06,-0.22465114,0.040836975,0.050153594
7126,-0.2251707,3.54597e-06,-0.2255253,0.039493017,0.046614185
7127,-0.22768039,9.903417e-07,-0.22777942,0.036582664,0.037650127
7128,-0.22526722,6.599153e-07,-0.22533321,0.03996315,0.04665014
7129,-0.22390485,2.6407415e-07,-0.22393125,0.042150352,0.051807087
7130,-0.22686835,2.675516e-08,-0.22687103,0.03747507,0.04074561
7131,-0.22764407,3.5757197e-10,-0.2276441,0.03645563,0.0375326
7132,-0.2241035,9.625131e-07,-0.22419974,0.041681368,0.05009184
7133,-0.22434749,2.402235e-06,-0.22458771,0.0409413,0.048055172
7134,-0.22720407,2.4627052e-06,-0.22745034,0.036489204,0.036970884
7135,-0.22618471,3.5833316e-06,-0.22654304,0.037263192,0.040270053
7136,-0.22334594,5.0492354e-06,-0.22385086,0.041413337,0.050122354
7137,-0.2255748,3.2297644e-06,-0.22589779,0.03821071,0.041886434
7138,-0.22653903,1.1824653e-06,-0.22665727,0.03735171,0.038808476
7139,-0.22582176,3.1072e-07,-0.22585283,0.038535476,0.04176208
7140,-0.22504473,1.2947996e-07,-0.22505768,0.039630365,0.04482208
7141,-0.22620264,7.6455535e-08,-0.22621028,0.037756138,0.040417496
7142,-0.2268995,5.823267e-07,-0.22695774,0.03664185,0.03724358
7143,-0.22528085,3.4454522e-06,-0.2256254,0.03838956,0.041686345
7144,-0.22385474,6.848073e-06,-0.22453955,0.039899636,0.045526594
7145,-0.2255579,7.7702425e-06,-0.22633491,0.03695528,0.0385787
7146,-0.22609909,6.5248923e-06,-0.22675158,0.036335293,0.03713973
7147,-0.22406203,6.499871e-06,-0.22471201,0.03957487,0.04480084
7148,-0.2253231,3.962731e-06,-0.22571936,0.03812499,0.040709008
7149,-0.22753926,1.73263e-06,-0.22771251,0.035429966,0.032741193
7150,-0.22612746,1.470066e-06,-0.22627446,0.0369729,0.037720155
7151,-0.22331747,1.9181105e-06,-0.22350928,0.041130338,0.04778568
7152,-0.22592634,8.479044e-07,-0.22601113,0.037246197,0.038092647
7153,-0.22706887,5.1998086e-07,-0.22712088,0.03605715,0.03371226
7154,-0.22532807,1.07426e-06,-0.2254355,0.038344305,0.039930742
7155,-0.22466646,1.3691661e-06,-0.22480337,0.03920431,0.042268977
7156,-0.22713886,1.208599e-06,-0.22725973,0.035535473,0.03273722
7157,-0.22655384,2.649257e-06,-0.22681877,0.035829708,0.03399806
7158,-0.22381327,5.7822463e-06,-0.22439149,0.039138727,0.042563137
7159,-0.22441387,6.518195e-06,-0.2250657,0.0381192,0.039523516
7160,-0.22715938,3.8756493e-06,-0.22754695,0.035044357,0.03005635
7161,-0.22558923,2.8964344e-06,-0.22587888,0.03715285,0.036226556
7162,-0.22383215,2.7349245e-06,-0.22410564,0.039553765,0.042809635
7163,-0.22572951,1.018627e-06,-0.22583137,0.03658448,0.036162093
7164,-0.22596358,3.291769e-07,-0.2259965,0.036284596,0.035556175
7165,-0.22584732,6.262511e-08,-0.22585358,0.036620364,0.035813075
7166,-0.22562039,3.5898225e-08,-0.22562398,0.036959387,0.03624207
7167,-0.22691406,7.084356e-08,-0.22692114,0.0349754,0.03066
7168,-0.22492097,3.3745278e-07,-0.22495472,0.03739977,0.037688263
7169,-0.22413543,5.402247e-07,-0.22418945,0.038567524,0.040258255
7170,-0.22731537,2.9779977e-07,-0.22734515,0.03423857,0.028018204
7171,-0.22678015,1.0224205e-06,-0.22688238,0.03474674,0.029077781
7172,-0.2237329,3.4032082e-06,-0.22407323,0.038568433,0.038896926
7173,-0.22477959,3.1174795e-06,-0.22509134,0.036785297,0.034524295
7174,-0.22718011,1.434475e-06,-0.22732356,0.033716734,0.025769262
7175,-0.2260598,9.975022e-07,-0.22615954,0.03500505,0.03004024
7176,-0.22410192,7.0421265e-07,-0.22417234,0.03801706,0.037212647
7177,-0.2265,6.0677587e-07,-0.22656068,0.034704417,0.027577404
7178,-0.22672454,1.0977391e-06,-0.22683431,0.03444223,0.026046256
7179,-0.2240585,2.3961877e-06,-0.22429812,0.03781631,0.035490472
7180,-0.22555442,2.800618e-06,-0.22583449,0.03543908,0.029670091
7181,-0.22640975,2.8804795e-06,-0.2266978,0.034407783,0.026668182
7182,-0.2250283,4.2382444e-06,-0.22545213,0.03594476,0.031580657
7183,-0.22530697,4.438295e-06,-0.2257508,0.035433084,0.030195577
7184,-0.22583283,2.5184381e-06,-0.22608468,0.034926474,0.02889155
7185,-0.22516342,5.830547e-07,-0.22522172,0.036035553,0.03232209
7186,-0.22572762,1.5548395e-07,-0.22574316,0.035656143,0.030714264
7187,-0.22674553,8.968346e-07,-0.22683522,0.03464223,0.026566384
7188,-0.22605596,8.0600904e-07,-0.22613657,0.03568288,0.029156482
7189,-0.22485003,8.791421e-08,-0.22485882,0.037343718,0.033632345
7190,-0.22557797,1.6994234e-07,-0.22559495,0.036000337,0.030588124
7191,-0.22615892,1.3052764e-06,-0.22628945,0.034807906,0.027668636
7192,-0.22467159,3.2542875e-06,-0.22499701,0.036444087,0.03238018
7193,-0.22476807,3.5226067e-06,-0.22512034,0.036347523,0.031806506
7194,-0.22617973,3.2961407e-06,-0.22650935,0.03462262,0.026398154
7195,-0.22519176,2.9468652e-06,-0.22548644,0.035748612,0.030033115
7196,-0.22543992,2.4183362e-06,-0.22568175,0.035306603,0.028996976
7197,-0.22570893,1.565777e-06,-0.22586551,0.03502159,0.028060874
7198,-0.2254087,1.5898476e-06,-0.22556768,0.035431907,0.028799538
7199,-0.22599559,2.17903e-06,-0.22621349,0.034640722,0.025966072
7200,-0.22598204,2.0478556e-06,-0.22618683,0.034650974,0.025904575
7201,-0.2251286,2.501582e-06,-0.22537877,0.035672635,0.028793698
7202,-0.22607405,2.2190252e-06,-0.22629596,0.03446088,0.025194205
7203,-0.22551286,2.3551224e-06,-0.22574838,0.035140827,0.027310047
7204,-0.22516517,3.538398e-06,-0.22551902,0.03534721,0.028093942
7205,-0.22515143,4.075892e-06,-0.22555903,0.035086088,0.028048337
7206,-0.22564174,3.8323547e-06,-0.22602497,0.03435332,0.026289346
7207,-0.22538465,3.026178e-06,-0.22568727,0.03481153,0.027462222
7208,-0.2245239,1.4846279e-06,-0.22467236,0.03641464,0.031394172
7209,-0.22532697,1.939424e-07,-0.22534637,0.03574601,0.029291986
7210,-0.2268946,1.2414203e-07,-0.22690701,0.033879213,0.023781074
7211,-0.2261037,7.919909e-08,-0.2261116,0.034715846,0.026691187
7212,-0.2254768,2.619039e-07,-0.225503,0.035276778,0.028346825
7213,-0.22560357,1.3180759e-06,-0.22573537,0.034827273,0.026945215
7214,-0.22521214,1.5616404e-06,-0.2253683,0.03527797,0.028228689
7215,-0.22589625,9.642976e-07,-0.22599268,0.034674447,0.025770126
7216,-0.22600971,7.597103e-07,-0.22608568,0.034741044,0.025360672
7217,-0.22503962,1.2460716e-06,-0.22516422,0.036140203,0.028588254
7218,-0.2249889,2.0179837e-06,-0.22519068,0.036138024,0.028233381
7219,-0.22659592,2.1991368e-06,-0.22681583,0.03390716,0.021990491
7220,-0.22558229,3.9380307e-06,-0.2259761,0.034466412,0.024790512
7221,-0.22417864,5.628489e-06,-0.22474149,0.03585057,0.029175742
7222,-0.22457732,4.900343e-06,-0.22506736,0.035428647,0.027738988
7223,-0.2259508,2.714018e-06,-0.2262222,0.03420793,0.02322258
7224,-0.226174,8.013069e-07,-0.22625412,0.034274094,0.022981439
7225,-0.22556892,2.5179983e-07,-0.2255941,0.034892015,0.025254251
7226,-0.22559963,2.3243214e-07,-0.22562288,0.034559134,0.02482139
7227,-0.22617736,5.1704086e-07,-0.22622907,0.033641845,0.022131119
7228,-0.22509527,1.6810034e-06,-0.22526337,0.034792125,0.025616018
7229,-0.22472456,2.7015126e-06,-0.22499472,0.03526862,0.02669026
7230,-0.22612095,1.7659764e-06,-0.22629754,0.033818427,0.022039477
7231,-0.22676846,8.6514274e-07,-0.22685498,0.03324113,0.019974299
7232,-0.22460262,8.3391205e-07,-0.22468601,0.035833675,0.028226627
7233,-0.22551623,9.963417e-07,-0.22561586,0.03459678,0.024701355
7234,-0.22698137,1.4335828e-06,-0.22712474,0.033033367,0.018897014
7235,-0.22446947,3.780316e-06,-0.2248475,0.035826106,0.027228037
7236,-0.22399701,4.6169234e-06,-0.22445871,0.036313668,0.028676761
7237,-0.22672518,2.5365373e-06,-0.22697882,0.033200007,0.019438656
7238,-0.22587724,1.6754052e-06,-0.22604477,0.034181364,0.023098703
7239,-0.22444521,2.0050074e-06,-0.2246457,0.036027372,0.028330201
7240,-0.22557727,1.0635682e-06,-0.22568361,0.034766972,0.024537778
7241,-0.22714329,4.6595272e-07,-0.22718988,0.033138156,0.018871292
7242,-0.22544219,8.670842e-07,-0.2255289,0.034748014,0.025160495
7243,-0.22462752,5.1856347e-07,-0.22467938,0.035757147,0.028634889
7244,-0.22662365,4.043766e-08,-0.2266277,0.033337932,0.021472389
7245,-0.22636127,2.832779e-08,-0.2263641,0.033772275,0.022667414
7246,-0.22525924,1.5534296e-09,-0.2252594,0.035284925,0.02690978
7247,-0.2253533,2.7853275e-10,-0.22535333,0.035170406,0.026513672
7248,-0.22654358,3.291381e-08,-0.22654687,0.03371666,0.021837877
7249,-0.22592866,7.3462024e-07,-0.22600213,0.034263406,0.023684792
7250,-0.22436598,2.9788239e-06,-0.22466387,0.035934445,0.028715765
7251,-0.22473803,3.9402785e-06,-0.22513206,0.035374004,0.027331404
7252,-0.22724421,2.7149508e-06,-0.22751571,0.032785047,0.018696612
7253,-0.22519627,2.1162707e-06,-0.2254079,0.03515097,0.027092518
7254,-0.22380994,1.0101925e-06,-0.22391096,0.03745317,0.03317009
7255,-0.22600123,9.39252e-08,-0.22601062,0.034627717,0.02561529
7256,-0.2270737,1.029172e-07,-0.227084,0.033594206,0.021731747
7257,-0.2248864,8.7676847e-07,-0.22497408,0.03599669,0.029862875
7258,-0.2251629,1.1804893e-06,-0.22528094,0.035264615,0.028869718
7259,-0.22622094,1.2856028e-06,-0.2263495,0.033787858,0.024902008
7260,-0.22540392,1.1413476e-06,-0.22551805,0.034971565,0.028004616
7261,-0.22478262,3.6363335e-07,-0.22481897,0.036201447,0.030567449
7262,-0.22533424,5.6851412e-11,-0.22533424,0.035627525,0.028918928
7263,-0.22720143,1.3064073e-07,-0.2272145,0.033236325,0.021807166
7264,-0.22556528,2.6197498e-08,-0.2255679,0.03511232,0.027927266
7265,-0.22495806,3.808882e-07,-0.22499615,0.035818852,0.030107759
7266,-0.2262044,4.806737e-07,-0.22625247,0.034214735,0.02526394
7267,-0.22624473,8.4340985e-07,-0.22632907,0.034058858,0.025046976
7268,-0.22426239,1.288206e-06,-0.2243912,0.03680707,0.03273269
7269,-0.22564226,7.117354e-07,-0.22571343,0.03517222,0.02814621
7270,-0.22777838,8.513382e-07,-0.2278635,0.03284011,0.01992016
7271,-0.22483413,2.960951e-06,-0.22513023,0.035885025,0.029971123
7272,-0.22367571,3.957987e-06,-0.22407152,0.03722851,0.03384648
7273,-0.22713746,1.6989023e-06,-0.22730735,0.032881014,0.021506356
7274,-0.22703384,4.973245e-07,-0.22708356,0.033147704,0.022240765
7275,-0.22316913,2.0781857e-07,-0.22318992,0.03880027,0.0372285
7276,-0.22482707,5.2209693e-08,-0.22483228,0.036648657,0.03133547
7277,-0.22880667,4.0916765e-07,-0.2288476,0.032567173,0.016410656
7278,-0.22664592,1.2807895e-07,-0.22665873,0.034253687,0.024615709
7279,-0.22256137,2.7972276e-06,-0.2228411,0.039476026,0.0386025
7280,-0.22483112,3.8866874e-06,-0.22521979,0.035475977,0.029516352
7281,-0.22782743,2.8968402e-06,-0.22811711,0.032360453,0.01842792
7282,-0.22509114,2.4972003e-06,-0.22534086,0.035357013,0.029149653
7283,-0.22343427,1.8429971e-06,-0.22361857,0.03809175,0.03585986
7284,-0.22661904,1.2243636e-07,-0.22663128,0.03404332,0.024905946
7285,-0.22759281,2.2341204e-07,-0.22761515,0.03309853,0.02152617
7286,-0.22386032,1.5105044e-07,-0.22387543,0.03789082,0.03586212
7287,-0.22493288,3.2934793e-07,-0.22496581,0.03608224,0.031889908
7288,-0.22847627,6.4388996e-07,-0.22854066,0.031929236,0.0186811
7289,-0.22641075,5.293401e-10,-0.2264108,0.03384358,0.026697261
7290,-0.22301176,6.2092556e-07,-0.22307386,0.03883403,0.039289396
7291,-0.22572401,3.6253792e-07,-0.22576027,0.03486186,0.029372001
7292,-0.22800556,2.3956341e-08,-0.22800796,0.03256781,0.021099934
7293,-0.22554417,1.3242412e-07,-0.22555742,0.035329588,0.030131558
7294,-0.22467038,3.0935928e-07,-0.22470132,0.036427826,0.032961946
7295,-0.22612755,4.1779117e-07,-0.22616933,0.034305092,0.026833521
7296,-0.22644557,7.525578e-07,-0.22652082,0.03392072,0.024922488
7297,-0.22488137,1.5903361e-06,-0.2250404,0.03594096,0.030191133
7298,-0.22450103,1.57807e-06,-0.22465883,0.036432475,0.031639215
7299,-0.22675928,6.105658e-07,-0.22682033,0.03346402,0.023735577
7300,-0.22654702,3.806491e-07,-0.22658508,0.033723794,0.024752174
7301,-0.22462972,6.707083e-07,-0.22469679,0.03625823,0.031872462
7302,-0.22568339,3.3995036e-07,-0.22571738,0.034983642,0.028012432
7303,-0.22732092,5.716644e-09,-0.22732149,0.03329657,0.021933861
7304,-0.22648272,8.0614385e-08,-0.22649078,0.034003653,0.024695102
7305,-0.22444506,8.022142e-07,-0.22452529,0.03635546,0.031545416
7306,-0.22519629,1.954271e-06,-0.22539172,0.034877677,0.027577272
7307,-0.2267598,2.5398133e-06,-0.22701378,0.03288715,0.020904679
7308,-0.22494012,2.898565e-06,-0.22522998,0.035020784,0.027392209
7309,-0.22520608,1.7064855e-06,-0.22537673,0.03480056,0.02670824
7310,-0.22631544,8.5659843e-07,-0.2264011,0.033294957,0.022679016
7311,-0.22656052,5.9648926e-07,-0.22662017,0.03280147,0.021497056
7312,-0.2252223,5.05682e-07,-0.22527288,0.03439066,0.026019162
7313,-0.22509605,2.1432203e-07,-0.22511747,0.034648806,0.026166517
7314,-0.22631626,2.8745015e-09,-0.22631654,0.03320748,0.021358952
7315,-0.22585706,6.3602243e-09,-0.2258577,0.033702288,0.023044394
7316,-0.22574933,2.1692305e-08,-0.2257515,0.03380176,0.023365777
7317,-0.22668298,1.4640378e-08,-0.22668444,0.0326539,0.019430513
7318,-0.22612996,5.2407205e-07,-0.22618237,0.033037946,0.02083205
7319,-0.22418956,1.8967895e-06,-0.22437924,0.03528669,0.02720187
7320,-0.2254023,1.4842284e-06,-0.22555071,0.033767715,0.022508267
7321,-0.22738932,1.5627229e-07,-0.22740495,0.0319598,0.015478544
7322,-0.22530949,4.7496727e-09,-0.22530997,0.034254383,0.023528859
7323,-0.22457632,2.9878322e-10,-0.22457635,0.035378594,0.026150983
7324,-0.22741975,1.5358603e-11,-0.22741975,0.03220986,0.014884462
7325,-0.22580521,5.144725e-07,-0.22585666,0.033715453,0.020399228
7326,-0.22400379,2.1935716e-06,-0.22422315,0.03547928,0.026263533
7327,-0.22615553,1.6610476e-06,-0.22632164,0.032654487,0.01834421
7328,-0.22672655,1.0417062e-06,-0.22683072,0.032145496,0.016330512
7329,-0.2243822,1.1284893e-06,-0.22449505,0.035028227,0.02512069
7330,-0.22500996,4.2547367e-07,-0.2250525,0.03463955,0.022971816
7331,-0.22641742,4.116606e-08,-0.22642154,0.03327587,0.017785378
7332,-0.22673307,6.306591e-08,-0.22673938,0.032487653,0.016247451
7333,-0.22480716,3.1443562e-07,-0.2248386,0.034181513,0.022912683
7334,-0.22481963,3.2770805e-07,-0.2248524,0.03389995,0.022353262
7335,-0.22691306,9.669332e-09,-0.22691403,0.031774055,0.014116688
7336,-0.22675891,6.9407236e-10,-0.22675899,0.032198984,0.014277392
7337,-0.22368933,6.05036e-11,-0.22368933,0.036120173,0.025769144
7338,-0.22536546,1.820684e-07,-0.22538367,0.033909693,0.01957464
7339,-0.22739473,3.2350763e-07,-0.22742708,0.03178385,0.012054837
7340,-0.226143,1.4258956e-07,-0.22615726,0.03269326,0.016539607
7341,-0.22425747,2.58662e-06,-0.22451614,0.034329608,0.022014633
7342,-0.22539598,3.3035035e-06,-0.22572632,0.032821562,0.017273717
7343,-0.22691758,1.598992e-06,-0.22707748,0.03154224,0.012331974
7344,-0.22448273,2.691986e-07,-0.22450966,0.034566943,0.022630591
7345,-0.2249943,9.8042946e-08,-0.2250041,0.034285128,0.021390008
7346,-0.22714095,5.578015e-07,-0.22719672,0.03220426,0.013274317
7347,-0.22641061,2.751114e-08,-0.22641337,0.03285783,0.016007312
7348,-0.22389787,1.0161922e-06,-0.2239995,0.035580974,0.024672223
7349,-0.2253573,2.0022653e-06,-0.22555752,0.033250656,0.01826244
7350,-0.22683945,2.0468322e-06,-0.22704414,0.03154218,0.012268573
7351,-0.22470671,2.2342342e-06,-0.22493014,0.03360525,0.020212958
7352,-0.2247745,1.0490193e-06,-0.2248794,0.03389433,0.020642292
7353,-0.22688569,5.2264184e-08,-0.22689092,0.03209611,0.013466574
7354,-0.226655,2.4629859e-08,-0.22665747,0.03233131,0.014666034
7355,-0.2247325,6.52474e-08,-0.22473903,0.034388997,0.022262342
7356,-0.22470362,6.457921e-08,-0.22471008,0.03443109,0.022642814
7357,-0.22641878,2.87578e-07,-0.22644754,0.032494236,0.016524374
7358,-0.2268105,1.10767445e-07,-0.22682157,0.032088093,0.015110835
7359,-0.22522783,2.591051e-07,-0.22525375,0.03362086,0.020704618
7360,-0.22440253,9.516381e-07,-0.22449769,0.034455385,0.023410093
7361,-0.22682653,5.0610595e-07,-0.22687714,0.0317888,0.0142942015
7362,-0.22616854,5.3437014e-07,-0.22622198,0.032544896,0.016638922
7363,-0.22433843,4.9093495e-07,-0.22438753,0.034992725,0.023599297
7364,-0.22575179,1.9378494e-07,-0.22577116,0.033278305,0.018244013
7365,-0.22753234,9.459313e-10,-0.22753243,0.03168186,0.011522714
7366,-0.22572362,9.968278e-08,-0.2257336,0.033086136,0.018185716
7367,-0.22335243,2.3392883e-07,-0.22337583,0.036302086,0.027356083
7368,-0.22618905,7.6488504e-10,-0.22618912,0.032865252,0.017277502
7369,-0.22778529,4.5908976e-08,-0.22778988,0.03168845,0.011786908
7370,-0.22442871,5.376002e-10,-0.22442877,0.03530504,0.0250508
7371,-0.22428532,1.0484789e-09,-0.22428542,0.035703205,0.026127566
7372,-0.2274342,1.1117449e-07,-0.22744532,0.032049928,0.014631232
7373,-0.22655459,2.3831959e-08,-0.22655697,0.0327425,0.018155936
7374,-0.22426806,7.3896905e-07,-0.22434196,0.03520945,0.026711944
7375,-0.22526775,5.4112314e-07,-0.22532186,0.033792883,0.02348541
7376,-0.22622685,2.6565381e-08,-0.2262295,0.032899227,0.020662662
7377,-0.22569175,1.7327567e-07,-0.22570908,0.033889104,0.023302384
7378,-0.22557828,1.4257433e-06,-0.22572085,0.034218755,0.023878494
7379,-0.22679646,1.8128582e-06,-0.22697775,0.032727476,0.019203022
7380,-0.22653829,3.7440495e-07,-0.22657573,0.032752134,0.020250056
7381,-0.22488016,1.9316882e-07,-0.22489947,0.034454726,0.025992792
7382,-0.2248631,8.162353e-07,-0.22494473,0.0344463,0.025628006
7383,-0.22670656,3.710208e-07,-0.22674367,0.032718886,0.019054104
7384,-0.2266479,2.5452894e-07,-0.22667335,0.033133727,0.019472012
7385,-0.22476132,8.5012874e-07,-0.22484633,0.035573408,0.026473146
7386,-0.22548857,1.4616588e-06,-0.22563474,0.03440437,0.023455335
7387,-0.22691879,2.4383526e-06,-0.22716263,0.03238448,0.01763969
7388,-0.22538166,4.328109e-06,-0.22581446,0.03349768,0.022619296
7389,-0.22452821,4.522636e-06,-0.22498047,0.034346145,0.025793148
7390,-0.2247361,1.6279893e-06,-0.22489889,0.034610868,0.026758492
7391,-0.22621268,1.0234151e-08,-0.22621371,0.033332184,0.022950547
7392,-0.2262356,1.1995078e-06,-0.22635555,0.033717304,0.023375269
7393,-0.22519836,1.9288982e-06,-0.22539125,0.03535142,0.027544864
7394,-0.22569151,9.009882e-07,-0.2257816,0.034673862,0.026354274
7395,-0.22679102,3.198508e-08,-0.22679423,0.03291992,0.02265822
7396,-0.22597082,4.7488513e-07,-0.22601831,0.033300925,0.025550373
7397,-0.22475284,9.646487e-07,-0.22484931,0.03458783,0.030164251
7398,-0.22574924,1.6957397e-07,-0.2257662,0.0335478,0.027114544
7399,-0.22609624,1.3057611e-07,-0.2261093,0.033701934,0.026236275
7400,-0.22557011,6.779032e-07,-0.2256379,0.03513299,0.028300911
7401,-0.2261864,5.296965e-07,-0.22623937,0.034701988,0.026068157
7402,-0.2264774,5.6772387e-10,-0.22647746,0.033967003,0.024900217
7403,-0.22569759,1.3301471e-06,-0.2258306,0.03408483,0.026645264
7404,-0.22416213,5.5939677e-06,-0.22472152,0.035093814,0.030100504
7405,-0.22454941,6.6742605e-06,-0.22521684,0.034359895,0.02782708
7406,-0.225921,3.2380715e-06,-0.2262448,0.033302546,0.023954855
7407,-0.22553857,3.6243026e-07,-0.2255748,0.034476124,0.02718405
7408,-0.22507031,3.0544322e-07,-0.22510086,0.035582773,0.029928086
7409,-0.22672103,1.2391615e-06,-0.22684495,0.033316135,0.02400383
7410,-0.22617003,2.5050045e-07,-0.22619508,0.033981238,0.02677087
7411,-0.22456399,2.9174828e-07,-0.22459316,0.03596122,0.032971255
7412,-0.22558556,5.426588e-07,-0.22563984,0.03408354,0.029574806
7413,-0.22694613,1.7049564e-07,-0.22696318,0.032240897,0.025230533
7414,-0.22566026,4.757892e-09,-0.22566074,0.03394437,0.030762466
7415,-0.22428043,1.517346e-07,-0.2242956,0.036518835,0.0363616
7416,-0.22574322,1.205652e-06,-0.22586378,0.034899544,0.030963026
7417,-0.22799696,1.7202169e-06,-0.22816898,0.03238128,0.022348579
7418,-0.22559333,3.861667e-07,-0.22563195,0.03507953,0.03192773
7419,-0.22471614,3.5011606e-08,-0.22471964,0.03606607,0.03521043
7420,-0.22594252,5.1942226e-07,-0.22599447,0.034117043,0.030218175
7421,-0.22699352,1.0621857e-06,-0.22709973,0.033038072,0.0260133
7422,-0.22498135,1.3153401e-06,-0.22511289,0.036005788,0.033899594
7423,-0.22474243,5.92147e-07,-0.22480164,0.03698473,0.03582455
7424,-0.22710894,1.6733228e-08,-0.22711061,0.033988994,0.027702486
7425,-0.22627576,1.2694026e-09,-0.22627589,0.03524229,0.031130532
7426,-0.22492792,4.9451216e-07,-0.22497737,0.03694576,0.03597493
7427,-0.22614627,1.8067241e-06,-0.22632694,0.03462112,0.03069118
7428,-0.22580776,3.8005078e-06,-0.22618781,0.034463335,0.03110047
7429,-0.22460516,4.2170427e-06,-0.22502686,0.035873797,0.035603054
7430,-0.22513722,1.5984267e-06,-0.22529706,0.035526488,0.035100568
7431,-0.22594118,4.1208956e-09,-0.2259416,0.0348967,0.033467263
7432,-0.22548139,5.839198e-07,-0.22553979,0.035917412,0.03569845
7433,-0.22609188,1.5476685e-06,-0.22624664,0.0350548,0.033501748
7434,-0.22645456,2.9712676e-06,-0.22675169,0.03426137,0.031919375
7435,-0.22560224,2.152102e-06,-0.22581746,0.03522733,0.035540327
7436,-0.22589691,3.4858846e-07,-0.22593176,0.03466354,0.03468339
7437,-0.22565141,1.9269757e-07,-0.22567068,0.034928285,0.03536803
7438,-0.22523567,8.8900566e-07,-0.22532457,0.035678595,0.03665099
7439,-0.22503938,4.0581938e-07,-0.22507995,0.03634693,0.03805447
7440,-0.22658098,1.0732309e-07,-0.2265917,0.034189455,0.03254789
7441,-0.22691506,1.0206804e-07,-0.22692527,0.033680547,0.031150125
7442,-0.22562611,5.287209e-07,-0.22567898,0.035310503,0.035192195
7443,-0.2254599,1.22629e-06,-0.22558253,0.035254378,0.034549605
7444,-0.22638813,1.5725341e-06,-0.22654538,0.03382017,0.030126149
7445,-0.22558574,1.8804071e-06,-0.22577378,0.034872137,0.032458257
7446,-0.22524743,1.0005704e-06,-0.22534749,0.03537754,0.033989076
7447,-0.22611518,1.565198e-09,-0.22611535,0.03443424,0.031374756
7448,-0.22642113,4.573671e-07,-0.22646686,0.034272794,0.030337282
7449,-0.22615722,1.0882207e-07,-0.2261681,0.034861866,0.031177724
7450,-0.22548357,6.921893e-08,-0.2254905,0.03566068,0.033228695
7451,-0.22532125,4.359964e-07,-0.22536485,0.035462204,0.033509746
7452,-0.22613241,7.420979e-07,-0.22620662,0.033961475,0.030186241
7453,-0.22597557,6.4314884e-07,-0.22603989,0.034124717,0.03084351
7454,-0.22484209,3.6352554e-07,-0.22487845,0.035930462,0.035255656
7455,-0.2256323,3.624349e-08,-0.22563592,0.035146426,0.03263911
7456,-0.2266489,1.4620912e-06,-0.2267951,0.03373905,0.028580599
7457,-0.22550735,2.3630414e-06,-0.22574365,0.03505384,0.032808628
7458,-0.22549483,1.6378528e-06,-0.22565861,0.03488833,0.03309289
7459,-0.22667989,2.9588375e-07,-0.22670949,0.033316232,0.028960045
7460,-0.22510488,4.7532236e-08,-0.22510964,0.03552568,0.034896955
7461,-0.22496404,2.0546133e-07,-0.22498459,0.035807885,0.035455912
7462,-0.22684135,2.1604606e-08,-0.2268435,0.03332052,0.028891994
7463,-0.22600216,6.185188e-10,-0.22600222,0.034648325,0.032565728
7464,-0.22550748,9.886585e-08,-0.22551736,0.035382364,0.034435242
7465,-0.226368,3.9944658e-07,-0.22640795,0.03390757,0.030757625
7466,-0.22643413,8.23386e-07,-0.22651647,0.033559285,0.029898511
7467,-0.22484408,9.093526e-07,-0.22493502,0.03566522,0.03574061
7468,-0.22461033,6.007852e-08,-0.22461633,0.036377493,0.037300672
7469,-0.2261599,6.2092556e-07,-0.226222,0.03438125,0.031686023
7470,-0.22707558,9.937256e-07,-0.22717495,0.033436768,0.027955445
7471,-0.22558907,1.104998e-07,-0.22560012,0.035180718,0.033512615
7472,-0.22524741,1.4539584e-08,-0.22524887,0.035203785,0.034460276
7473,-0.22678603,5.806494e-08,-0.22679184,0.0327103,0.028186759
7474,-0.2253681,5.293712e-07,-0.22542104,0.034465544,0.032818798
7475,-0.22520787,2.6038094e-07,-0.2252339,0.03494593,0.03332527
7476,-0.22720343,1.16910684e-07,-0.22721513,0.032616027,0.025726886
7477,-0.22595716,9.307346e-07,-0.22605023,0.034162376,0.03021749
7478,-0.22445852,1.9419585e-06,-0.22465271,0.036335446,0.035508197
7479,-0.22640419,2.6786856e-06,-0.22667205,0.03348677,0.027543776
7480,-0.226542,1.6034041e-06,-0.22670233,0.033576906,0.027111646
7481,-0.22546734,2.5980881e-08,-0.22546993,0.034898166,0.03102356
7482,-0.22500065,5.756145e-07,-0.22505821,0.035031337,0.032055363
7483,-0.22579741,1.1187594e-06,-0.2259093,0.0335733,0.028753832
7484,-0.22641744,9.3444726e-07,-0.22651088,0.032919914,0.02637152
7485,-0.22484103,2.4493815e-07,-0.22486553,0.03545794,0.032883566
7486,-0.22532447,2.8071526e-07,-0.22535254,0.035028633,0.031460878
7487,-0.22704335,2.1477758e-06,-0.22725812,0.03257015,0.024635553
7488,-0.22583643,1.3348947e-06,-0.22596991,0.03390055,0.029406471
7489,-0.22459501,3.88448e-07,-0.22463386,0.035697214,0.034322537
7490,-0.2263409,3.274863e-07,-0.22637366,0.033072494,0.02768366
7491,-0.22646934,2.6330895e-07,-0.22649567,0.03273902,0.027227528
7492,-0.22570078,1.5578964e-07,-0.22571635,0.033619605,0.030147951
7493,-0.22434226,2.7937472e-07,-0.2243702,0.035824534,0.035518985
7494,-0.2260223,1.2216082e-06,-0.22614446,0.033499427,0.029165648
7495,-0.22733079,1.4874615e-06,-0.22747953,0.032031033,0.024236098
7496,-0.22568873,4.0089822e-07,-0.22572881,0.034092277,0.030399606
7497,-0.22447157,3.8666688e-09,-0.22447196,0.03576664,0.034595776
7498,-0.22622523,1.8225921e-09,-0.2262254,0.033167597,0.027529037
7499,-0.22685422,1.3127437e-08,-0.22685553,0.032471653,0.024867479
7500,-0.224914,6.1378364e-07,-0.22497538,0.03501754,0.031635642
7501,-0.22490917,8.184177e-07,-0.22499101,0.035112944,0.031385083
7502,-0.22756219,2.1766e-07,-0.22758396,0.03178666,0.021515382
7503,-0.2263112,9.2777896e-08,-0.22632049,0.03305433,0.02622496
7504,-0.2238227,2.6575098e-08,-0.22382535,0.036724012,0.035933785
7505,-0.22599791,1.656574e-07,-0.22601448,0.03349996,0.027900303
7506,-0.22776836,2.0224542e-07,-0.22778858,0.03174409,0.02117491
7507,-0.2258452,1.4125352e-07,-0.22585933,0.033774003,0.028242426
7508,-0.22355135,6.8392825e-07,-0.22361974,0.03699567,0.036677495
7509,-0.22588222,8.543998e-08,-0.22589076,0.033343837,0.028399639
7510,-0.22780833,1.6760225e-08,-0.22781,0.031014599,0.021519357
7511,-0.22560586,7.342079e-08,-0.2256132,0.033472642,0.029625507
7512,-0.22398807,2.2130406e-07,-0.2240102,0.035981577,0.03545338
7513,-0.2270767,1.8701006e-07,-0.2270954,0.031753216,0.023599414
7514,-0.22661689,1.4252452e-06,-0.22675942,0.032092184,0.024873028
7515,-0.22534338,1.8799576e-06,-0.22553137,0.033515304,0.029312521
7516,-0.22618029,1.833784e-06,-0.22636366,0.032258723,0.02584648
7517,-0.22623031,6.529853e-07,-0.2262956,0.032391123,0.025791563
7518,-0.22480762,3.4822264e-08,-0.2248111,0.034825023,0.031262964
7519,-0.22588839,1.4917987e-09,-0.22588854,0.033376336,0.027265826
7520,-0.22750033,6.1829645e-08,-0.22750652,0.03141026,0.020949569
7521,-0.22580805,1.0659054e-06,-0.22591464,0.033241622,0.02623646
7522,-0.22459415,2.4643425e-06,-0.22484058,0.034580223,0.029433986
7523,-0.22673792,2.1271667e-06,-0.22695063,0.031617563,0.020747036
7524,-0.22627057,1.5155073e-06,-0.22642212,0.032121487,0.022332076
7525,-0.22492622,1.1898007e-06,-0.2250452,0.033943858,0.027238287
7526,-0.22499329,5.478082e-07,-0.22504807,0.034168586,0.027273983
7527,-0.22670154,1.8780996e-07,-0.22672032,0.03224803,0.021175457
7528,-0.22660688,2.5514578e-07,-0.22663239,0.03219078,0.021815758
7529,-0.22535819,8.2742037e-07,-0.22544093,0.033403404,0.026552977
7530,-0.22493538,1.3897827e-06,-0.22507437,0.03371696,0.028164862
7531,-0.22595464,1.1430996e-06,-0.22606894,0.0323255,0.024673082
7532,-0.22627266,5.1391686e-07,-0.22632405,0.03218744,0.024003437
7533,-0.2257303,1.9150985e-08,-0.22573222,0.032965913,0.026426995
7534,-0.22540958,3.3650127e-07,-0.22544323,0.033305068,0.027708633
7535,-0.22624563,2.889794e-06,-0.2265346,0.031827413,0.023715766
7536,-0.22580436,3.532514e-06,-0.2261576,0.03223021,0.025009556
7537,-0.22449079,2.2070105e-06,-0.2247115,0.03437235,0.03026034
7538,-0.22609657,1.140902e-06,-0.22621065,0.03231308,0.024262212
7539,-0.22758815,5.0856835e-07,-0.227639,0.030682638,0.018571364
7540,-0.22549592,1.422409e-07,-0.22551015,0.0327764,0.026087685
7541,-0.22482048,1.543778e-06,-0.22497486,0.03320305,0.027618382
7542,-0.22660881,1.805162e-06,-0.22678933,0.030943608,0.02013762
7543,-0.22594625,1.2027741e-06,-0.22606653,0.031924967,0.022626821
7544,-0.22480658,3.3387863e-07,-0.22483997,0.03380548,0.027044246
7545,-0.22649632,3.1693057e-09,-0.22649664,0.03184203,0.020485511
7546,-0.22672102,1.879779e-07,-0.22673981,0.03162693,0.019273126
7547,-0.22493319,2.0763146e-08,-0.22493526,0.033811867,0.025776412
7548,-0.22519325,1.0542769e-09,-0.22519335,0.03348122,0.02445951
7549,-0.22666033,8.15819e-08,-0.22666848,0.031735796,0.018726239
7550,-0.22600536,3.5858708e-08,-0.22600895,0.032274976,0.021113303
7551,-0.22469127,2.8172508e-08,-0.22469409,0.033882596,0.025899928
7552,-0.22608826,2.1121107e-08,-0.22609037,0.03195146,0.020437367
7553,-0.22640584,2.0978419e-10,-0.22640586,0.031668045,0.019249627
7554,-0.22540312,3.954259e-11,-0.22540312,0.032863054,0.022857122
7555,-0.22567964,2.0930964e-08,-0.22568172,0.032229308,0.021718174
7556,-0.226129,1.614152e-07,-0.22614513,0.03134753,0.02014852
7557,-0.22591212,2.6691498e-07,-0.22593881,0.031477932,0.02097648
7558,-0.22533655,4.5483108e-07,-0.22538203,0.032373074,0.02284726
7559,-0.22562009,5.1133503e-07,-0.22567123,0.032350842,0.02162844
7560,-0.22660623,6.2012737e-07,-0.22666825,0.031418066,0.018007096
7561,-0.22622639,6.258783e-08,-0.22623265,0.03157569,0.019828137
7562,-0.22463517,3.3776448e-07,-0.22466895,0.033308726,0.025839552
7563,-0.22559956,1.1137215e-06,-0.22571093,0.031800758,0.022063982
7564,-0.22686194,8.473008e-07,-0.22694667,0.030685594,0.01771079
7565,-0.22595243,3.0841514e-07,-0.22598328,0.031881854,0.021853507
7566,-0.22420135,3.1225023e-11,-0.22420135,0.034582745,0.029255128
7567,-0.22549033,1.0991758e-06,-0.22560024,0.032971237,0.024871238
7568,-0.2276757,2.4278e-06,-0.22791849,0.030533282,0.016774802
7569,-0.22624582,6.045725e-07,-0.22630627,0.032163672,0.02289136
7570,-0.22434624,3.6568497e-07,-0.2243828,0.03455304,0.02968728
7571,-0.22596554,1.4949221e-06,-0.22611503,0.031945005,0.022821505
7572,-0.22674492,1.7253803e-06,-0.22691746,0.030838871,0.01969133
7573,-0.22488734,9.0512304e-07,-0.22497785,0.033301692,0.027196283
7574,-0.22426732,7.552231e-09,-0.22426808,0.034763057,0.030160656
7575,-0.22732341,1.7223674e-06,-0.22749566,0.030983485,0.018386899
7576,-0.22708261,2.1033275e-06,-0.22729294,0.030982755,0.019177986
7577,-0.22431357,5.494196e-07,-0.22436851,0.03454708,0.030309897
7578,-0.22481318,1.4459975e-07,-0.22482763,0.033888742,0.028798629
7579,-0.22707197,2.1685432e-07,-0.22709365,0.031227123,0.020565672
7580,-0.22569095,1.0439482e-07,-0.22570139,0.03301399,0.026130661
7581,-0.22475357,8.4753175e-08,-0.22476205,0.03434201,0.029909156
7582,-0.22691405,2.790125e-07,-0.22694194,0.031360667,0.021553548
7583,-0.2262666,2.951709e-07,-0.22629611,0.032042302,0.023430556
7584,-0.22434138,2.2049301e-08,-0.22434358,0.03468611,0.03019935
7585,-0.22534645,8.737572e-09,-0.22534733,0.033257216,0.026041038
7586,-0.22792049,3.2875974e-08,-0.22792378,0.030384108,0.01600783
7587,-0.22502682,2.1367407e-07,-0.22504818,0.033578638,0.026701774
7588,-0.22413726,6.4133366e-07,-0.2242014,0.034810785,0.029997649
7589,-0.22789527,4.378876e-07,-0.22793907,0.030125406,0.015756994
7590,-0.22653623,1.6341171e-06,-0.22669964,0.031279016,0.020079676
7591,-0.22312054,2.7923948e-06,-0.22339977,0.035823863,0.032298464
7592,-0.2253315,7.4366477e-07,-0.22540587,0.03273654,0.024897214
7593,-0.22856271,1.2154118e-07,-0.22857487,0.029548764,0.01307126
7594,-0.22535391,1.5371454e-07,-0.22536929,0.0326657,0.025000082
7595,-0.22283593,3.3413698e-07,-0.22286934,0.036803152,0.03414215
7596,-0.22733577,2.5477036e-06,-0.22759053,0.030590776,0.016116703
7597,-0.22887415,2.8489535e-06,-0.22915904,0.029449604,0.009604774
7598,-0.22263645,3.828219e-07,-0.22267473,0.036716226,0.033646956
7599,-0.22375739,3.3762595e-07,-0.22379115,0.034851383,0.029096803
7600,-0.22932601,1.0437147e-06,-0.22943038,0.029361336,0.007457942
7601,-0.22634086,3.0676908e-08,-0.22634393,0.03151452,0.018553367
7602,-0.22271614,6.326045e-07,-0.2227794,0.03640008,0.031584937
7603,-0.22598892,3.130334e-07,-0.22602023,0.031568624,0.019392053
7604,-0.22889462,4.6049644e-09,-0.22889508,0.029259773,0.008592274
7605,-0.22444612,4.4936058e-07,-0.22449106,0.033454612,0.025113912
7606,-0.22406715,3.2960452e-07,-0.22410011,0.03401171,0.026318602
7607,-0.22785375,3.5274187e-08,-0.22785728,0.029746775,0.01219717
7608,-0.22649884,2.213321e-07,-0.22652097,0.030955477,0.017355198
7609,-0.22435334,1.9739629e-07,-0.22437309,0.033819403,0.0253392
7610,-0.22546881,6.314435e-07,-0.22553197,0.032450452,0.021036573
7611,-0.22691333,5.9575297e-07,-0.22697291,0.030947583,0.015757905
7612,-0.22653018,1.7675212e-08,-0.22653195,0.031244464,0.017174417
7613,-0.22374459,9.3269074e-07,-0.22383785,0.034558285,0.02741782
7614,-0.22534996,6.6197475e-07,-0.22541615,0.032271486,0.021859618
7615,-0.22782211,8.6602505e-08,-0.22783077,0.029862013,0.013172853
7616,-0.2255635,5.366332e-08,-0.22556886,0.032256085,0.02204915
7617,-0.22354656,3.8020795e-09,-0.22354695,0.03532985,0.030065639
7618,-0.22615714,9.948549e-07,-0.22625662,0.031717718,0.020624347
7619,-0.22806005,2.110898e-06,-0.22827114,0.029895052,0.013476508
7620,-0.22543617,5.95316e-07,-0.2254957,0.03259209,0.024039445
7621,-0.2239753,1.357856e-10,-0.22397532,0.034652483,0.029851072
7622,-0.22657983,1.2033894e-09,-0.22657995,0.0311197,0.020150479
7623,-0.2270019,4.947494e-08,-0.22700685,0.030755091,0.018874485
7624,-0.2252868,5.864047e-09,-0.22528738,0.03291145,0.02531695
7625,-0.2243732,4.8801102e-08,-0.22437808,0.034588467,0.028887337
7626,-0.22705019,4.7805315e-07,-0.22709799,0.031157086,0.018883673
7627,-0.2277615,2.5328254e-07,-0.22778684,0.030386593,0.016282259
7628,-0.22419438,2.1487426e-07,-0.22421587,0.03451474,0.029533137
7629,-0.22464138,6.2511276e-07,-0.2247039,0.033571873,0.027382173
7630,-0.22660212,4.882241e-07,-0.22665094,0.031056846,0.02000262
7631,-0.22599643,4.3001515e-07,-0.22603944,0.03175957,0.022270499
7632,-0.22423689,2.372994e-07,-0.22426061,0.03430368,0.029043268
7633,-0.22593905,1.9212898e-08,-0.22594097,0.03196567,0.022775339
7634,-0.2274751,2.6170568e-07,-0.22750127,0.030140383,0.016773943
7635,-0.22552489,4.615835e-08,-0.2255295,0.032173336,0.023992743
7636,-0.22421826,3.2333816e-09,-0.22421859,0.03397496,0.028653476
7637,-0.22667496,4.122655e-08,-0.22667909,0.030596102,0.01907609
7638,-0.22714649,4.266699e-08,-0.22715075,0.029930595,0.017102754
7639,-0.22482061,4.186199e-09,-0.22482103,0.032698132,0.0256323
7640,-0.22477454,9.233362e-08,-0.22478378,0.032888535,0.025518283
7641,-0.22720183,8.8465555e-07,-0.2272903,0.030042399,0.016011924
7642,-0.22687253,1.3043913e-06,-0.22700298,0.030265884,0.016756613
7643,-0.22430095,5.0982305e-07,-0.22435193,0.033611696,0.026228476
7644,-0.22613429,1.6591223e-07,-0.22615087,0.030944392,0.0187072
7645,-0.22729628,2.7825742e-09,-0.22729656,0.029644664,0.013755668
7646,-0.22466813,2.8633275e-07,-0.22469677,0.032555405,0.022990685
7647,-0.2256671,1.7761971e-07,-0.22568487,0.03131697,0.018934768
7648,-0.22709309,9.200411e-09,-0.22709401,0.029993027,0.013428005
7649,-0.22592856,1.9984014e-15,-0.22592856,0.031238137,0.017665753
7650,-0.22447655,3.4312022e-09,-0.22447689,0.033131566,0.023141347
7651,-0.22558652,6.6875714e-09,-0.22558719,0.031607684,0.019044863
7652,-0.22769023,2.599049e-08,-0.22769283,0.029574536,0.011278422
7653,-0.22555342,6.099509e-08,-0.22555952,0.03142844,0.01957161
7654,-0.22321014,1.2848456e-07,-0.22322299,0.035012122,0.0290161
7655,-0.22710407,5.4780593e-08,-0.22710955,0.030047657,0.014711418
7656,-0.22768101,7.766098e-09,-0.22768179,0.0294721,0.012691113
7657,-0.22457576,9.437328e-08,-0.22458519,0.032701373,0.024379311
7658,-0.22445501,2.513758e-10,-0.22445504,0.032742817,0.024998749
7659,-0.22742808,1.1190116e-06,-0.22753999,0.02929443,0.013447648
7660,-0.22626846,2.7963804e-06,-0.22654809,0.030271286,0.017373366
7661,-0.22331236,2.1579206e-06,-0.22352816,0.034630463,0.028816314
7662,-0.22606093,2.3151829e-06,-0.22629245,0.030879188,0.018327845
7663,-0.2277576,1.1928585e-06,-0.22787689,0.029484123,0.01220593
7664,-0.22507353,1.1655127e-08,-0.2250747,0.032065697,0.022329764
7665,-0.22322834,3.011104e-07,-0.22325845,0.03449704,0.029052623
7666,-0.22826497,3.8396507e-08,-0.22826882,0.02845673,0.009939132
7667,-0.22722372,2.6725382e-07,-0.22725046,0.029275477,0.013749744
7668,-0.22406618,1.1818821e-06,-0.22418436,0.03300972,0.024890972
7669,-0.22497918,7.6867235e-07,-0.22505604,0.031905312,0.021403313
7670,-0.22793671,1.3133103e-07,-0.22794984,0.02903747,0.010286739
7671,-0.22688575,1.4491724e-07,-0.22690025,0.029716657,0.013901529
7672,-0.22373575,7.322466e-07,-0.22380897,0.033350516,0.025208961
7673,-0.22485319,2.2272233e-07,-0.22487547,0.031938396,0.021114577
7674,-0.2280405,1.4586041e-07,-0.22805509,0.029083615,0.009356843
7675,-0.22680463,2.7384183e-07,-0.22683202,0.030007515,0.014181153
7676,-0.2244892,3.084648e-07,-0.22452004,0.032732815,0.022997055
7677,-0.22590888,4.6650214e-07,-0.22595553,0.030770358,0.017544754
7678,-0.2270596,2.443338e-07,-0.22708404,0.0295664,0.013120259
7679,-0.22542687,1.3850788e-08,-0.22542825,0.03136359,0.01914063
7680,-0.22407858,6.016621e-08,-0.2240846,0.033381287,0.024398614
7681,-0.22676809,8.502936e-07,-0.22685312,0.030026555,0.014356028
7682,-0.22726302,1.4767946e-06,-0.2274107,0.029511934,0.012540279
7683,-0.22425027,2.4558756e-07,-0.22427483,0.03307604,0.024194058
7684,-0.22537747,1.2400557e-07,-0.22538987,0.031394616,0.019968923
7685,-0.22742188,2.3076844e-07,-0.22744496,0.029224275,0.012240779
7686,-0.22598988,8.47792e-08,-0.22599836,0.030607201,0.017729722
7687,-0.22378455,2.3877988e-10,-0.22378458,0.033828907,0.026275618
7688,-0.22641818,1.3278109e-08,-0.22641951,0.030401943,0.016348474
7689,-0.22861835,5.6851412e-09,-0.22861892,0.0284996,0.0079021305
7690,-0.22536027,9.948847e-07,-0.22545977,0.030723972,0.019566964
7691,-0.22252283,1.4212276e-06,-0.22266495,0.03475629,0.029980859
7692,-0.22668537,9.0477535e-08,-0.22669442,0.02951954,0.015198615
7693,-0.22881727,1.92472e-06,-0.22900975,0.028280431,0.0067204214
7694,-0.22405246,1.2253661e-06,-0.22417499,0.033466656,0.02521015
7695,-0.22372857,8.4650543e-07,-0.22381322,0.03409624,0.026640179
7696,-0.2287075,1.247436e-06,-0.22883224,0.02843462,0.0074845054
7697,-0.22716632,8.14968e-08,-0.22717448,0.029040832,0.0132290125
7698,-0.22244029,5.1278516e-07,-0.22249156,0.034923133,0.030116053
7699,-0.22466905,1.21375e-07,-0.2246812,0.031460967,0.021107746
7700,-0.22839914,1.9904158e-07,-0.22841905,0.028373746,0.0066598402
7701,-0.22627842,6.3523834e-07,-0.22634195,0.030006327,0.014237899
7702,-0.22351578,5.7312997e-07,-0.22357309,0.033716224,0.024353774
7703,-0.2254903,1.2275444e-06,-0.22561306,0.030880269,0.016661087
7704,-0.22803454,6.167759e-07,-0.22809622,0.028563747,0.0072909435
7705,-0.22502375,1.4463374e-07,-0.22503822,0.031203019,0.018632296
7706,-0.22374906,8.3399374e-07,-0.22383246,0.032687176,0.0232696
7707,-0.22689924,7.6323744e-08,-0.22690687,0.028997708,0.011838973
7708,-0.22779617,5.471467e-09,-0.22779672,0.028452808,0.008234126
7709,-0.2250583,2.8332806e-08,-0.22506113,0.03100674,0.018202716
7710,-0.22477221,1.8671487e-10,-0.22477223,0.031296223,0.018994728
7711,-0.2270526,4.7328456e-07,-0.22709993,0.028952472,0.009944105
7712,-0.22658293,8.234672e-07,-0.22666527,0.029343864,0.011428078
7713,-0.22404729,6.5178176e-07,-0.22411247,0.032376163,0.02115792
7714,-0.22557935,9.331225e-07,-0.22567266,0.030446522,0.015561276
7715,-0.22705798,1.0728705e-06,-0.22716527,0.029200664,0.010368269
7716,-0.22587404,1.9277607e-07,-0.22589332,0.030394945,0.015424848
7717,-0.22506905,1.616907e-07,-0.22508521,0.031109586,0.018415
7718,-0.2261847,3.4520076e-07,-0.22621922,0.029615333,0.014092872
7719,-0.22656834,1.548852e-07,-0.22658382,0.029211484,0.01272764
7720,-0.22473507,4.716867e-09,-0.22473554,0.031452667,0.019818533
7721,-0.22481124,7.0186377e-07,-0.22488143,0.031653702,0.019438826
7722,-0.22682375,2.3602017e-06,-0.22705977,0.029547928,0.011331836
7723,-0.22736725,2.3553052e-06,-0.22760278,0.02910438,0.009154417
7724,-0.22435631,4.338345e-07,-0.22439969,0.03238745,0.020949064
7725,-0.22419874,9.766072e-08,-0.2242085,0.032396954,0.021491954
7726,-0.22744994,2.415575e-07,-0.2274741,0.028731473,0.009250282
7727,-0.22651201,4.0735864e-07,-0.22655275,0.029409021,0.012935591
7728,-0.22422051,2.077914e-07,-0.22424129,0.03231407,0.02200608
7729,-0.22579244,1.2548973e-07,-0.22580498,0.030483676,0.016240649
7730,-0.22745252,6.4647526e-07,-0.22751716,0.02896284,0.009801084
7731,-0.22618233,4.7246482e-07,-0.22622958,0.02981171,0.014647417
7732,-0.2240954,2.2828408e-07,-0.22411823,0.03234082,0.022980869
7733,-0.22609484,6.632605e-07,-0.22616117,0.029784137,0.015826361
7734,-0.2268052,9.215854e-07,-0.22689736,0.029347965,0.013651729
7735,-0.22539791,1.4923742e-07,-0.22541285,0.031199919,0.019541303
7736,-0.22478423,1.6194068e-10,-0.22478424,0.032021794,0.022503892
7737,-0.22648092,1.3536919e-08,-0.22648227,0.029676177,0.016870433
7738,-0.22688954,2.0791369e-11,-0.22688954,0.029054344,0.015666664
7739,-0.22395746,1.0273562e-09,-0.22395757,0.032847334,0.027313983
7740,-0.22425704,3.8422456e-07,-0.22429545,0.032774054,0.02691829
7741,-0.22771129,3.3188505e-06,-0.22804317,0.028834594,0.013695575
7742,-0.2267442,3.605424e-06,-0.22710475,0.02970854,0.017957821
7743,-0.224123,1.7157638e-06,-0.22429457,0.033293772,0.029114228
7744,-0.22551623,8.5803333e-07,-0.22560203,0.031195113,0.024449438
7745,-0.22777422,3.6011244e-08,-0.22777782,0.028782954,0.015879052
7746,-0.22570944,4.7025503e-07,-0.22575647,0.030981563,0.023417205
7747,-0.22397384,1.1397563e-06,-0.22408782,0.03363565,0.030030634
7748,-0.2262293,3.1435206e-07,-0.22626074,0.03080433,0.02233996
7749,-0.22669329,6.6601785e-08,-0.22669995,0.030523188,0.021295914
7750,-0.22506022,2.697865e-07,-0.22508721,0.03281361,0.027716583
7751,-0.22564739,3.7031316e-07,-0.22568442,0.031868353,0.025762485
7752,-0.2270568,2.0149557e-07,-0.22707695,0.029927997,0.020824647
7753,-0.22638872,4.0264048e-08,-0.22639275,0.030402131,0.023803614
7754,-0.22386107,1.5510813e-09,-0.22386122,0.034208145,0.033964615
7755,-0.2259669,4.276342e-07,-0.22600967,0.031155542,0.02654312
7756,-0.22755562,1.006362e-06,-0.22765626,0.029611228,0.021129614
7757,-0.22511706,7.9723037e-07,-0.22519678,0.033166267,0.031259798
7758,-0.22531448,7.0298773e-07,-0.22538479,0.033048727,0.03139543
7759,-0.22764476,4.901835e-07,-0.22769378,0.029938659,0.02319883
7760,-0.22616209,5.4314242e-08,-0.22616751,0.031455196,0.028974876
7761,-0.2244749,1.2667158e-06,-0.22460158,0.033543188,0.034740876
7762,-0.2257239,7.842449e-07,-0.22580233,0.03187201,0.030225717
7763,-0.2272589,3.7782275e-09,-0.22725928,0.030405985,0.024758827
7764,-0.22575863,5.0356493e-07,-0.22580898,0.0325248,0.03061746
7765,-0.2248156,2.2501208e-06,-0.22504061,0.03411819,0.033974823
7766,-0.22609147,3.7596003e-06,-0.22646743,0.032313906,0.02885996
7767,-0.22676688,1.050882e-06,-0.22687197,0.03162809,0.027208498
7768,-0.22580881,2.3453461e-07,-0.22583227,0.03262772,0.030455604
7769,-0.22464068,3.0020672e-06,-0.2249409,0.033482835,0.033446006
7770,-0.22461796,3.7606983e-06,-0.22499403,0.0332522,0.033573322
7771,-0.22636272,8.92944e-07,-0.22645201,0.031427998,0.02876208
7772,-0.2260403,4.715613e-08,-0.22604501,0.032257,0.030865518
7773,-0.2258713,1.6827558e-07,-0.22588812,0.03265856,0.0317569
7774,-0.22593546,7.579969e-07,-0.22601126,0.03250803,0.031483315
7775,-0.22565043,1.1959853e-06,-0.22577003,0.032630958,0.032399606
7776,-0.22635067,1.7111995e-06,-0.22652179,0.03140077,0.029499568
7777,-0.22629234,9.697193e-07,-0.22638932,0.0314285,0.029719956
7778,-0.22525033,3.4635738e-07,-0.22528496,0.03309472,0.0337883
7779,-0.22555877,2.6779333e-07,-0.22558555,0.032888606,0.03259314
7780,-0.22620158,2.39555e-07,-0.22622554,0.032193225,0.030276667
7781,-0.2266507,1.6201653e-08,-0.22665232,0.031599786,0.028652616
7782,-0.22612919,8.978859e-08,-0.22613817,0.03203938,0.030487172
7783,-0.22506784,4.703981e-07,-0.22511488,0.033416007,0.03427522
7784,-0.22619832,4.282776e-07,-0.22624114,0.03158172,0.030160412
7785,-0.22626671,1.3917784e-07,-0.22628063,0.0315801,0.030192373
7786,-0.2256077,2.1407376e-09,-0.2256079,0.032682758,0.03302379
7787,-0.22633976,1.879779e-07,-0.22635855,0.03152992,0.030419696
7788,-0.22610094,2.9552723e-07,-0.22613049,0.031782158,0.031415943
7789,-0.2258507,5.718447e-07,-0.22590789,0.032130886,0.032344386
7790,-0.22599018,1.3139392e-06,-0.22612157,0.03192622,0.03161812
7791,-0.22618729,1.8654387e-06,-0.22637384,0.031658262,0.030718103
7792,-0.22582924,2.0594293e-06,-0.2260352,0.032146573,0.032122303
7793,-0.2248013,2.2884155e-06,-0.22503014,0.033873446,0.036198806
7794,-0.22536577,2.6228379e-06,-0.22562806,0.033096943,0.0343323
7795,-0.22654842,1.7230715e-06,-0.22672072,0.031485964,0.030437935
7796,-0.22597823,5.7740215e-07,-0.22603597,0.032302286,0.033001676
7797,-0.22538729,1.08213385e-07,-0.22539811,0.033140752,0.035226792
7798,-0.22562425,7.076426e-08,-0.22563133,0.032646716,0.03426848
7799,-0.22674675,3.4888765e-07,-0.22678164,0.030998314,0.03006082
7800,-0.2261535,4.294486e-07,-0.22619644,0.031859387,0.032164734
7801,-0.2246319,4.1650154e-07,-0.22467355,0.034441024,0.037873164
7802,-0.22617656,4.1640536e-07,-0.2262182,0.032009225,0.032005437
7803,-0.22849573,2.7304702e-07,-0.22852303,0.029130138,0.023172626
7804,-0.22496586,5.968471e-08,-0.22497183,0.033389412,0.03684991
7805,-0.22363278,2.1084561e-07,-0.22365387,0.035758186,0.042081386
7806,-0.22680886,3.4955864e-08,-0.22681236,0.031015057,0.030665731
7807,-0.22772023,3.5284194e-07,-0.22775552,0.030315123,0.027643463
7808,-0.22527973,2.3023902e-07,-0.22530276,0.03400332,0.037228256
7809,-0.22422841,4.1538672e-07,-0.22426996,0.035743453,0.04166369
7810,-0.22730383,1.8047617e-06,-0.22748432,0.030676158,0.029999603
7811,-0.22703025,1.0607732e-06,-0.22713633,0.03102661,0.031392626
7812,-0.22425757,6.546835e-08,-0.22426412,0.03549653,0.04206491
7813,-0.22505133,1.3654429e-07,-0.22506498,0.034239907,0.039026987
7814,-0.2276255,1.1522307e-06,-0.22774072,0.030437067,0.029150622
7815,-0.22670174,1.1400108e-06,-0.22681573,0.031647824,0.032844357
7816,-0.22400042,2.158147e-07,-0.224022,0.03628895,0.04330052
7817,-0.22549063,1.4665824e-11,-0.22549063,0.033676706,0.037643258
7818,-0.22913256,2.5765164e-08,-0.22913514,0.029054867,0.023594823
7819,-0.22556347,7.2598647e-07,-0.22563607,0.033195097,0.03658403
7820,-0.22312623,1.4093149e-06,-0.22326717,0.037228327,0.045664713
7821,-0.22673179,2.6050262e-07,-0.22675784,0.031445682,0.03265896
7822,-0.22857928,6.4541354e-08,-0.22858573,0.02934463,0.025666723
7823,-0.22534832,3.1515464e-07,-0.22537984,0.033500914,0.037691105
7824,-0.2235735,1.5929095e-07,-0.22358944,0.03679895,0.04451868
7825,-0.22762685,7.087466e-07,-0.22769772,0.030522069,0.029430298
7826,-0.2281203,1.7724378e-06,-0.22829755,0.029862963,0.027493428
7827,-0.22426109,7.315072e-07,-0.22433424,0.035660986,0.042373225
7828,-0.22495167,2.9129774e-07,-0.2249808,0.034410402,0.039753165
7829,-0.22774369,1.2012192e-07,-0.2277557,0.030419609,0.02892899
7830,-0.22600134,1.8200483e-09,-0.22600152,0.032611072,0.035527997
7831,-0.22452359,6.279671e-09,-0.22452421,0.034981128,0.041118298
7832,-0.22575164,2.331511e-07,-0.22577496,0.03294679,0.036603667
7833,-0.22703381,7.818714e-07,-0.227112,0.031158624,0.031447716
7834,-0.2267801,4.855e-07,-0.22682865,0.03151144,0.03206741
7835,-0.22486664,1.5266474e-07,-0.22488192,0.034421857,0.038890205
7836,-0.22523856,1.644708e-07,-0.22525501,0.033588786,0.037089616
7837,-0.22703423,3.189639e-07,-0.22706613,0.030753518,0.02998551
7838,-0.22649445,5.67014e-08,-0.22650012,0.03146536,0.031380787
7839,-0.22450174,9.230646e-08,-0.22451097,0.034658324,0.038385853
7840,-0.22617246,2.026477e-07,-0.22619273,0.032014187,0.03178265
7841,-0.22761475,9.4822425e-08,-0.22762422,0.030128717,0.026196538
7842,-0.22503385,1.9324742e-07,-0.22505318,0.03361274,0.035890333
7843,-0.22484697,3.0058896e-08,-0.22484998,0.03396005,0.03672147
7844,-0.2265561,1.1996704e-07,-0.2265681,0.031412736,0.030462729
7845,-0.22753349,1.9858977e-07,-0.22755335,0.030237827,0.026934301
7846,-0.22509013,1.6054049e-08,-0.22509174,0.033619523,0.03643095
7847,-0.22485675,1.2660071e-07,-0.22486942,0.033809394,0.037336085
7848,-0.22675303,5.4824945e-09,-0.22675358,0.03101684,0.030509284
7849,-0.22635925,3.711842e-07,-0.22639637,0.031690616,0.032205373
7850,-0.22472052,1.3070135e-06,-0.22485122,0.034437098,0.038126834
7851,-0.22598623,3.0284077e-06,-0.22628906,0.03216743,0.032718726
7852,-0.22727218,2.3538419e-06,-0.22750756,0.030294653,0.027901521
7853,-0.22518764,7.113332e-07,-0.22525878,0.033188045,0.035911486
7854,-0.22487079,7.313843e-08,-0.2248781,0.033645768,0.036894314
7855,-0.22735639,2.0911125e-07,-0.2273773,0.030034903,0.027125232
7856,-0.2263135,2.5174e-07,-0.22633867,0.031267036,0.0309183
7857,-0.22428772,5.166338e-07,-0.22433938,0.03451384,0.0385729
7858,-0.22592503,1.7789508e-06,-0.22610292,0.03193121,0.031931873
7859,-0.22732922,2.1377857e-06,-0.227543,0.03014853,0.02637837
7860,-0.22494717,9.69954e-07,-0.22504416,0.033714894,0.035515547
7861,-0.22485624,8.332765e-08,-0.22486457,0.03377034,0.035823807
7862,-0.22699317,5.0427417e-08,-0.22699821,0.030493831,0.027411962
7863,-0.22683313,4.7966176e-07,-0.2268811,0.030454706,0.027326725
7864,-0.22458325,6.4630757e-07,-0.22464788,0.03350042,0.035475448
7865,-0.22488093,2.5517588e-11,-0.22488093,0.0331568,0.034836937
7866,-0.22704785,1.219073e-06,-0.22716975,0.030094385,0.026616277
7867,-0.22565848,1.922075e-06,-0.22585069,0.03214365,0.03177524
7868,-0.22521646,2.0426132e-06,-0.22542073,0.032990277,0.03328741
7869,-0.22587074,2.1279056e-06,-0.22608353,0.03173685,0.030802853
7870,-0.22659498,1.6594731e-06,-0.22676094,0.030402474,0.028202105
7871,-0.22557299,6.329364e-07,-0.22563629,0.031792503,0.03200297
7872,-0.22565813,1.7449355e-07,-0.22567558,0.031696897,0.031425975
7873,-0.2264052,3.4196667e-08,-0.22640862,0.030632429,0.028217478
7874,-0.22581002,4.1371905e-08,-0.22581416,0.031564504,0.030039284
7875,-0.2257215,2.2026781e-07,-0.22574352,0.03182002,0.03014931
7876,-0.22675574,4.7219856e-07,-0.22680296,0.030340046,0.025868226
7877,-0.22616875,3.7247446e-07,-0.226206,0.030984398,0.027931277
7878,-0.22512971,7.0811836e-08,-0.22513679,0.032419037,0.03202106
7879,-0.22640504,2.6575098e-08,-0.22640769,0.030601375,0.02732851
7880,-0.22640266,7.242287e-10,-0.22640273,0.030666137,0.02754355
7881,-0.2255096,7.1838855e-09,-0.22551031,0.032072686,0.031019062
7882,-0.22544184,1.5806818e-07,-0.22545765,0.03232609,0.031518683
7883,-0.22620606,4.380454e-07,-0.22624987,0.031278774,0.028756818
7884,-0.22579496,3.4432583e-07,-0.2258294,0.031850696,0.030473707
7885,-0.22590016,2.7978442e-07,-0.22592814,0.031517774,0.030138984
7886,-0.22524965,2.717871e-07,-0.22527683,0.032299876,0.032736514
7887,-0.22630608,4.2669924e-07,-0.22634876,0.030481279,0.02841239
7888,-0.22607511,5.7631564e-07,-0.22613275,0.030718783,0.028956003
7889,-0.2260878,8.309754e-07,-0.2261709,0.030607356,0.028620813
7890,-0.22549553,1.1671219e-06,-0.22561224,0.03146557,0.030475287
7891,-0.2260303,1.8903099e-06,-0.22621934,0.030765861,0.027830973
7892,-0.2264735,1.5079589e-06,-0.2266243,0.030237071,0.025795957
7893,-0.22637722,3.1569024e-07,-0.2264088,0.03024165,0.026032127
7894,-0.22585073,1.4533731e-07,-0.22586526,0.030550886,0.027518276
7895,-0.2252028,4.4053422e-07,-0.22524685,0.03126165,0.02942784
7896,-0.22598888,1.2455189e-07,-0.22600134,0.030302212,0.026231665
7897,-0.22706339,3.6835957e-10,-0.22706342,0.029174514,0.021749951
7898,-0.2252377,3.004856e-08,-0.2252407,0.03168417,0.028066823
7899,-0.22610234,1.5777209e-07,-0.22611812,0.030169625,0.023919687
7900,-0.22702369,3.8987955e-07,-0.22706267,0.028706027,0.019586666
7901,-0.22558086,8.1518556e-07,-0.22566238,0.030103141,0.024075137
7902,-0.22476369,4.05269e-07,-0.22480422,0.031205487,0.026938552
7903,-0.22638698,1.5987432e-07,-0.22640297,0.02919152,0.020634305
7904,-0.22685434,1.7832463e-06,-0.22703266,0.028674716,0.018205961
7905,-0.22531712,2.3155455e-06,-0.22554867,0.030516114,0.023708327
7906,-0.22477825,2.4544809e-06,-0.2250237,0.031379003,0.02562012
7907,-0.22612783,1.9591903e-06,-0.22632375,0.029684886,0.02073403
7908,-0.2268709,8.177977e-07,-0.22695267,0.028770486,0.0183295
7909,-0.2255875,3.886511e-10,-0.22558755,0.030059597,0.023463836
7910,-0.22503325,3.4597164e-07,-0.22506785,0.0305703,0.0253123
7911,-0.22628549,8.3836e-08,-0.22629388,0.029009735,0.020644337
7912,-0.22557016,1.531192e-07,-0.22558548,0.030128993,0.023551954
7913,-0.22502385,1.7312574e-06,-0.22519697,0.030874379,0.025467316
7914,-0.22555314,5.0664607e-06,-0.22605978,0.029897435,0.022585055
7915,-0.22580372,6.0002576e-06,-0.22640374,0.029452797,0.021498721
7916,-0.22561602,3.6495842e-06,-0.22598098,0.029768653,0.022921544
7917,-0.22547446,1.6905221e-06,-0.22564352,0.029979793,0.023792667
7918,-0.22630292,9.115707e-07,-0.22639407,0.028845016,0.020696646
7919,-0.22587033,2.7759754e-07,-0.22589809,0.029370997,0.022268437
7920,-0.22570315,3.7698932e-08,-0.22570692,0.029581422,0.02257858
7921,-0.2264577,6.0063954e-09,-0.2264583,0.028606966,0.019148063
7922,-0.2256096,2.6828332e-08,-0.22561228,0.029674996,0.021901315
7923,-0.225135,3.3629385e-07,-0.22516863,0.030523961,0.02329338
7924,-0.22646561,5.5431246e-07,-0.22652104,0.028974,0.01798016
7925,-0.22643356,1.2669616e-07,-0.22644623,0.02902823,0.01786353
7926,-0.22552092,1.9100061e-07,-0.22554003,0.029788652,0.020593924
7927,-0.22569686,7.3835434e-07,-0.2257707,0.02912908,0.018959038
7928,-0.22596383,1.0509432e-06,-0.22606893,0.028630152,0.017254157
7929,-0.22588973,2.9874377e-07,-0.2259196,0.02884065,0.017868714
7930,-0.22544,2.4039442e-08,-0.2254424,0.029643938,0.020056449
7931,-0.22578903,6.6637085e-07,-0.22585566,0.029351208,0.018837163
7932,-0.22697915,1.2273463e-06,-0.22710189,0.0280026,0.014185188
7933,-0.22572772,4.2202046e-07,-0.22576992,0.029216971,0.01895178
7934,-0.22561917,1.1972975e-07,-0.22563113,0.02908258,0.018874062
7935,-0.22662373,8.623729e-09,-0.2266246,0.027794447,0.014571677
7936,-0.22538082,2.397941e-08,-0.22538322,0.029221326,0.018768406
7937,-0.22483887,7.000672e-09,-0.22483957,0.030160554,0.020586783
7938,-0.22645321,9.5099864e-07,-0.22654831,0.028531546,0.014079792
7939,-0.2268883,9.865491e-07,-0.22698696,0.028207256,0.0121165365
7940,-0.22497725,1.4960607e-07,-0.22499222,0.030352134,0.019245552
7941,-0.22501287,1.8916853e-07,-0.22503178,0.029983155,0.018952863
7942,-0.2265957,4.1272114e-07,-0.22663698,0.027945144,0.013059666
7943,-0.22610627,4.2113035e-07,-0.22614838,0.028293109,0.014935412
7944,-0.22460489,5.668076e-07,-0.22466157,0.030050127,0.020372316
7945,-0.22610034,7.0629554e-08,-0.2261074,0.028327545,0.014861961
7946,-0.22667925,1.15873604e-07,-0.22669084,0.027885528,0.012792811
7947,-0.22571093,4.0682622e-07,-0.22575161,0.029015386,0.016351521
7948,-0.22568187,5.724308e-07,-0.22573912,0.028967015,0.016284334
7949,-0.22669423,5.3818945e-07,-0.22674805,0.027768653,0.012017471
7950,-0.22626844,8.321585e-08,-0.22627676,0.027948333,0.013377919
7951,-0.22521606,2.5259305e-07,-0.22524132,0.028816354,0.016764032
7952,-0.22565626,3.8368904e-07,-0.22569463,0.028322253,0.014818629
7953,-0.22655866,1.2657098e-10,-0.22655867,0.027574034,0.011927532
7954,-0.22618678,3.2758865e-07,-0.22621953,0.028111814,0.01348636
7955,-0.22532663,3.929934e-07,-0.22536592,0.029289398,0.016507177
7956,-0.22627343,2.6834883e-07,-0.22630027,0.028338693,0.012620229
7957,-0.22669318,8.7781714e-08,-0.22670196,0.027748087,0.0104247555
7958,-0.22530928,9.641512e-07,-0.2254057,0.028544487,0.01496061
7959,-0.22441623,5.32694e-07,-0.2244695,0.029552529,0.018459093
7960,-0.22681701,1.2419454e-07,-0.22682942,0.02715472,0.009641169
7961,-0.22649966,1.2510334e-06,-0.22662477,0.027507897,0.010445038
7962,-0.22489294,1.4069808e-06,-0.22503364,0.029381799,0.016371172
7963,-0.22520597,1.6564032e-06,-0.22537161,0.028941058,0.015381928
7964,-0.22717856,1.5433707e-06,-0.22733289,0.02689055,0.008176802
7965,-0.22620066,4.13085e-07,-0.22624196,0.027612476,0.012314905
7966,-0.22486843,2.4452447e-08,-0.22487088,0.02913602,0.017555851
7967,-0.22544903,8.9298105e-08,-0.22545795,0.028641075,0.015632547
7968,-0.22708564,3.3083757e-07,-0.22711872,0.027327372,0.009371619
7969,-0.22627518,2.2114988e-07,-0.22629729,0.028270857,0.012244477
7970,-0.22532351,8.9900904e-09,-0.2253244,0.029199982,0.015519644
7971,-0.226614,4.2901238e-10,-0.22661404,0.027569402,0.010132266
7972,-0.22696103,4.383216e-07,-0.22700487,0.027045857,0.00788546
7973,-0.22505261,1.5544236e-06,-0.22520806,0.028594233,0.01408597
7974,-0.22508743,1.3680155e-06,-0.22522424,0.028631927,0.013730912
7975,-0.22731669,1.4863936e-07,-0.22733156,0.027115654,0.005569455
7976,-0.22572796,1.13813314e-07,-0.22573934,0.028727515,0.011621502
7977,-0.22472148,1.3362379e-06,-0.2248551,0.029994708,0.015204639
7978,-0.22574414,2.8259112e-06,-0.22602673,0.028640637,0.011150842
7979,-0.22611165,2.0319787e-06,-0.22631484,0.028115071,0.010402656
7980,-0.22519079,2.5050045e-07,-0.22521584,0.029041205,0.0147462655
7981,-0.22578993,5.730172e-11,-0.22578993,0.028227214,0.013098221
7982,-0.22616906,9.468182e-11,-0.22616908,0.027807226,0.012198843
7983,-0.22593719,1.4900726e-07,-0.22595209,0.027924197,0.013407645
7984,-0.22510256,6.79843e-07,-0.22517054,0.028807703,0.016549643
7985,-0.22567105,2.0916307e-06,-0.22588022,0.02810672,0.014087172
7986,-0.22641684,3.058563e-06,-0.2267227,0.02752112,0.010920335
7987,-0.22509411,3.240968e-06,-0.22541821,0.029158747,0.015990848
7988,-0.22546792,2.65411e-06,-0.22573332,0.028776662,0.0148899965
7989,-0.22657557,8.1120805e-07,-0.22665669,0.027694711,0.011638839
7990,-0.22602019,1.3400134e-07,-0.22603358,0.028212268,0.014027433
7991,-0.22449873,2.5934307e-06,-0.22475807,0.02974743,0.018876342
7992,-0.22579935,3.3506878e-06,-0.22613442,0.028115522,0.013822006
7993,-0.22682032,1.4121467e-06,-0.22696154,0.027316667,0.011180853
7994,-0.22556782,2.69477e-07,-0.22559476,0.028661866,0.016586667
7995,-0.22479896,4.1980307e-08,-0.22480316,0.029832257,0.019787945
7996,-0.22650397,1.2402234e-06,-0.22662799,0.027868876,0.013091972
7997,-0.22743987,7.788964e-07,-0.22751775,0.027138649,0.00921486
7998,-0.22547546,7.066124e-08,-0.22548252,0.028762937,0.016155394
7999,-0.22431199,1.4297317e-06,-0.22445497,0.029700622,0.019653428
8000,-0.22610456,1.1812342e-06,-0.22622268,0.027576867,0.013057257
8001,-0.22697353,1.1431658e-07,-0.22698496,0.02714473,0.010157324
8002,-0.22551094,3.508972e-08,-0.22551444,0.02893949,0.015379853
8003,-0.22474274,7.326292e-07,-0.22481601,0.030233184,0.017694581
8004,-0.22659756,2.045681e-06,-0.22680213,0.028078293,0.010156177
8005,-0.2269795,1.0100727e-06,-0.2270805,0.02748574,0.008506532
8006,-0.22511509,1.0973644e-08,-0.2251162,0.02890884,0.015160216
8007,-0.22516818,1.8171252e-07,-0.22518635,0.028414084,0.01445714
8008,-0.22604524,5.1791983e-07,-0.22609703,0.027332554,0.0109366905
8009,-0.22548868,2.7163173e-07,-0.22551584,0.028208751,0.013148861
8010,-0.22554198,3.0208923e-08,-0.225545,0.02860185,0.01333489
8011,-0.22610201,1.0374825e-06,-0.22620575,0.028035924,0.011182011
8012,-0.22602421,1.8014802e-06,-0.22620437,0.027801165,0.011370952
8013,-0.22513701,1.0572769e-06,-0.22524273,0.02842656,0.014961539
8014,-0.22552563,6.2435896e-07,-0.22558807,0.027751938,0.01343436
8015,-0.22616863,1.0988947e-06,-0.22627853,0.027092695,0.010951157
8016,-0.22505827,2.9337828e-06,-0.22535165,0.028241606,0.014957356
8017,-0.22491749,5.9551544e-06,-0.225513,0.02851248,0.014742232
8018,-0.22585028,7.3926367e-06,-0.22658955,0.027769072,0.010810523
8019,-0.22646485,4.4874027e-06,-0.22691359,0.0276562,0.00919645
8020,-0.22528677,8.465603e-07,-0.22537142,0.02902883,0.014285524
8021,-0.22542743,8.8064496e-08,-0.22543624,0.028472923,0.013178062
8022,-0.22617996,8.4185046e-07,-0.22626415,0.027295846,0.009597646
8023,-0.22602373,9.031677e-07,-0.22611405,0.02742946,0.00994174
8024,-0.22493112,4.864349e-07,-0.22497976,0.028881898,0.014357292
8025,-0.22593455,9.695725e-09,-0.22593552,0.028114315,0.010955243
8026,-0.22708201,1.1878291e-07,-0.22709389,0.027231712,0.0068063093
8027,-0.2264661,1.211052e-07,-0.22647822,0.027529366,0.009010827
8028,-0.22484471,2.0259506e-08,-0.22484674,0.028954258,0.015419484
8029,-0.22546656,3.0126103e-08,-0.22546957,0.028162621,0.013368453
8030,-0.22705702,2.3706717e-07,-0.22708073,0.026838597,0.00762218
8031,-0.22588308,2.8478797e-07,-0.22591156,0.02802649,0.012505273
8032,-0.22455995,3.476741e-07,-0.22459471,0.02975624,0.017793356
8033,-0.22665116,9.77512e-07,-0.22674891,0.027377546,0.009661681
8034,-0.22699939,7.553267e-07,-0.22707492,0.026987359,0.008242208
8035,-0.22513293,6.335813e-08,-0.22513926,0.028590523,0.015142373
8036,-0.22511205,3.467227e-08,-0.22511552,0.028584743,0.014927653
8037,-0.22634572,2.9102435e-07,-0.22637482,0.027368478,0.01025153
8038,-0.22584786,5.371187e-07,-0.22590157,0.028010204,0.012449213
8039,-0.22525541,6.6941533e-07,-0.22532235,0.028829413,0.015381483
8040,-0.22572127,1.0611416e-06,-0.22582738,0.02842269,0.013989362
8041,-0.22639176,4.5328477e-07,-0.22643709,0.02780017,0.011775927
8042,-0.2252999,9.884711e-08,-0.22530977,0.028952185,0.015936406
8043,-0.22588661,6.844486e-08,-0.22589345,0.028062189,0.013647839
8044,-0.22638428,9.5659374e-08,-0.22639385,0.027481116,0.011572662
8045,-0.22586493,1.6135535e-07,-0.22588107,0.0280194,0.013443285
8046,-0.22533493,1.7928153e-07,-0.22535285,0.028737925,0.015148127
8047,-0.22608103,3.6960623e-07,-0.22611798,0.028038265,0.012387443
8048,-0.2264038,3.5047375e-07,-0.22643885,0.02788462,0.011074447
8049,-0.22536817,2.1173113e-08,-0.22537029,0.029098317,0.014927153
8050,-0.22587077,2.0333249e-07,-0.22589111,0.028294636,0.012612445
8051,-0.22647937,5.103339e-07,-0.2265304,0.027484678,0.009977924
8052,-0.22583212,3.5284194e-07,-0.2258674,0.028094858,0.012233882
8053,-0.22574477,6.1271006e-09,-0.22574538,0.028447887,0.0125839105
8054,-0.22673848,3.4432583e-07,-0.22677292,0.027616823,0.008685946
8055,-0.22577034,6.294558e-07,-0.22583328,0.028556503,0.012059889
8056,-0.22567561,3.056244e-07,-0.22570617,0.028540015,0.012376877
8057,-0.22524141,9.095327e-08,-0.2252505,0.028933413,0.014222147
8058,-0.2258392,5.5417182e-08,-0.22584474,0.02827658,0.012498239
8059,-0.22627841,8.036918e-08,-0.22628644,0.027947018,0.011206181
8060,-0.22588095,3.4649773e-07,-0.2259156,0.02842263,0.012931965
8061,-0.22506684,6.6795315e-07,-0.22513364,0.029297048,0.01630221
8062,-0.22616552,1.0472496e-06,-0.22627024,0.027882881,0.012267319
8063,-0.22577159,1.4003075e-06,-0.22591162,0.028224058,0.013904045
8064,-0.22523768,1.7789905e-06,-0.22541559,0.028612196,0.016127924
8065,-0.2247841,2.5315085e-06,-0.22503726,0.029130504,0.0179798
8066,-0.22623722,3.3246624e-06,-0.22656968,0.027633507,0.012735149
8067,-0.22653753,2.7177998e-06,-0.22680931,0.027410252,0.012133508
8068,-0.22454442,7.1088084e-07,-0.22461551,0.030023955,0.020460298
8069,-0.22516797,3.5215186e-07,-0.22520319,0.02930034,0.018615486
8070,-0.22672744,3.7165643e-07,-0.2267646,0.027436206,0.013200949
8071,-0.22628589,3.0783616e-07,-0.22631668,0.027860397,0.015393549
8072,-0.22519675,2.0479993e-07,-0.22521722,0.029361343,0.019997293
8073,-0.22595145,4.359538e-08,-0.22595581,0.028612334,0.017737946
8074,-0.22605099,1.03577946e-07,-0.22606134,0.028954439,0.018007997
8075,-0.22584565,1.2125044e-07,-0.22585778,0.029372135,0.01942698
8076,-0.22592716,1.7143216e-07,-0.2259443,0.029188527,0.019927451
8077,-0.22657369,1.5189947e-08,-0.22657521,0.028243726,0.017932003
8078,-0.22635427,1.5712169e-07,-0.22636998,0.028316254,0.01875267
8079,-0.2242659,5.378834e-07,-0.2243197,0.031231543,0.026699923
8080,-0.22573073,3.5926462e-08,-0.22573432,0.0294104,0.021926166
8081,-0.22701897,4.1621308e-07,-0.22706059,0.028076727,0.017798807
8082,-0.22534107,1.3341717e-06,-0.22547448,0.03008084,0.02455153
8083,-0.22479749,1.8022803e-06,-0.22497772,0.03080738,0.027013151
8084,-0.22674745,2.8158504e-06,-0.22702904,0.028059479,0.019907568
8085,-0.2250098,2.9966993e-06,-0.22530948,0.030304352,0.027027057
8086,-0.2248226,3.8151047e-06,-0.22520411,0.030488929,0.027979966
8087,-0.22681794,5.1222237e-06,-0.22733016,0.027775286,0.02026053
8088,-0.22589676,3.3664724e-06,-0.22623341,0.029035883,0.024415515
8089,-0.22450635,1.3745765e-06,-0.22464381,0.03141192,0.03022928
8090,-0.22598653,3.8492686e-07,-0.22602502,0.029328618,0.025034118
8091,-0.22790712,1.3811254e-09,-0.22790726,0.02704106,0.017894626
8092,-0.22487985,6.840022e-07,-0.22494824,0.030450525,0.028816076
8093,-0.22493035,5.5380224e-07,-0.22498573,0.030437412,0.028444361
8094,-0.22785355,4.1688626e-09,-0.22785397,0.027053265,0.017464958
8095,-0.22694853,6.364351e-10,-0.22694859,0.027922804,0.020292938
8096,-0.22481021,3.838921e-09,-0.2248106,0.03069348,0.02781966
8097,-0.22555022,3.1025502e-07,-0.22558124,0.029653983,0.024849882
8098,-0.22706687,1.4083952e-06,-0.22720772,0.027675353,0.018766854
8099,-0.2258856,7.8723e-07,-0.22596432,0.02908008,0.023601985
8100,-0.22493327,6.607215e-10,-0.22493333,0.030545497,0.02741925
8101,-0.22609429,2.0776423e-07,-0.22611506,0.028926231,0.023116756
8102,-0.22688285,2.8951504e-07,-0.2269118,0.02794848,0.020261437
8103,-0.22545837,4.7537814e-09,-0.22545885,0.029633982,0.025998125
8104,-0.2249637,4.6187267e-07,-0.22500989,0.030237563,0.02786495
8105,-0.22694066,1.6704712e-06,-0.2271077,0.027410883,0.019701
8106,-0.22644939,1.9011839e-06,-0.22663951,0.027973259,0.020980716
8107,-0.22436064,2.419217e-06,-0.22460257,0.031030433,0.02869149
8108,-0.22528389,3.458797e-06,-0.22562978,0.029563965,0.025137495
8109,-0.22667153,3.4421892e-06,-0.22701575,0.027823221,0.020185266
8110,-0.22669807,1.0924996e-06,-0.22680733,0.027881572,0.020821813
8111,-0.22505592,1.0859607e-07,-0.22506678,0.02991082,0.02681012
8112,-0.22535034,1.2215422e-06,-0.2254725,0.029175669,0.024667338
8113,-0.22632942,5.3504573e-07,-0.22638293,0.027977724,0.021030871
8114,-0.22622994,5.6495786e-08,-0.22623558,0.028121842,0.02166298
8115,-0.22455165,1.9595657e-06,-0.2247476,0.030541664,0.02752118
8116,-0.2262949,5.8859746e-06,-0.2268835,0.027816346,0.019557472
8117,-0.22700481,5.2951154e-06,-0.22753432,0.02709965,0.01638653
8118,-0.22455122,1.9535212e-06,-0.22474657,0.03042716,0.026340876
8119,-0.22478883,9.711578e-07,-0.22488594,0.030059656,0.025982907
8120,-0.22776644,1.1151373e-06,-0.22787796,0.02661462,0.014941153
8121,-0.2262002,2.6165992e-07,-0.22622636,0.02841415,0.021309266
8122,-0.22479793,6.928167e-08,-0.22480486,0.030375687,0.026583917
8123,-0.22643486,4.8676753e-07,-0.22648354,0.028050592,0.020098658
8124,-0.22636719,8.408117e-07,-0.22645128,0.028095426,0.020298319
8125,-0.22492762,2.2225845e-07,-0.22494985,0.030016677,0.026203161
8126,-0.22581744,4.2966343e-07,-0.2258604,0.028798701,0.023161493
8127,-0.22707114,2.865275e-06,-0.22735767,0.027176483,0.017594581
8128,-0.2247743,4.1575227e-06,-0.22519006,0.03013626,0.025641177
8129,-0.22494467,3.4938591e-06,-0.22529405,0.029944167,0.025130758
8130,-0.22715734,2.7813498e-06,-0.22743547,0.02721148,0.016930966
8131,-0.22599135,7.8316316e-07,-0.22606967,0.028391892,0.0220673
8132,-0.22435436,1.3017795e-07,-0.22436738,0.030590545,0.028611593
8133,-0.22717847,3.8999121e-07,-0.22721747,0.026918296,0.01791516
8134,-0.22660458,9.59504e-07,-0.22670053,0.027742878,0.019855766
8135,-0.22401676,1.6073312e-06,-0.2241775,0.031949617,0.029628865
8136,-0.22552033,2.4679462e-06,-0.22576712,0.029809114,0.024137344
8137,-0.22806413,2.3590574e-06,-0.22830003,0.026952948,0.01476979
8138,-0.22550894,5.392394e-09,-0.22550948,0.02961168,0.025018035
8139,-0.22390558,9.3871586e-07,-0.22399946,0.031649586,0.030548824
8140,-0.22728485,6.8770436e-07,-0.22735362,0.027033633,0.018005561
8141,-0.22712015,4.9940056e-08,-0.22712514,0.027357792,0.019177113
8142,-0.2244994,2.6970912e-07,-0.22452638,0.031017339,0.029183967
8143,-0.22523808,3.5665398e-06,-0.22559474,0.029872272,0.02573561
8144,-0.2268571,6.9285593e-06,-0.22754996,0.027760446,0.018768856
8145,-0.22587761,3.6887454e-06,-0.22624649,0.029126497,0.02388735
8146,-0.22546515,3.4735785e-07,-0.22549988,0.029592823,0.026763104
8147,-0.22581507,2.960459e-07,-0.22584468,0.028716965,0.025747508
8148,-0.22553734,3.8816944e-07,-0.22557616,0.029294847,0.027193844
8149,-0.22627078,2.1269708e-09,-0.22627099,0.028721398,0.024768269
8150,-0.22663826,6.0842524e-07,-0.2266991,0.02855659,0.023270521
8151,-0.22550698,1.039487e-06,-0.22561093,0.030211926,0.027365008
8152,-0.22551158,1.5247301e-06,-0.22566405,0.029959962,0.02697499
8153,-0.22635154,1.5822285e-06,-0.22650976,0.02861136,0.023748389
8154,-0.22559942,6.7866404e-07,-0.22566728,0.029552234,0.026913544
8155,-0.22546224,2.3735747e-07,-0.22548598,0.029764364,0.027726132
8156,-0.22584808,1.5445154e-07,-0.22586353,0.029375486,0.026778026
8157,-0.22591567,1.9031091e-07,-0.2259347,0.029412096,0.027144575
8158,-0.2266145,4.1548276e-07,-0.22665605,0.028439078,0.024904637
8159,-0.22566774,5.2984836e-07,-0.22572073,0.029671956,0.028583553
8160,-0.2248031,9.1584377e-07,-0.22489469,0.030993132,0.03151671
8161,-0.22674838,2.1144936e-06,-0.22695982,0.028102387,0.02340296
8162,-0.22636537,2.5203303e-06,-0.22661741,0.0284767,0.02431504
8163,-0.22509746,1.8362063e-06,-0.22528109,0.030205624,0.028903428
8164,-0.22519647,2.6140128e-06,-0.22545786,0.029962918,0.027845101
8165,-0.22692037,2.778766e-06,-0.22719824,0.027711194,0.020860216
8166,-0.22560696,1.0516154e-06,-0.22571212,0.029614748,0.025826903
8167,-0.22571237,2.7719144e-08,-0.22571515,0.029331828,0.024953809
8168,-0.22671577,1.1258001e-07,-0.22672704,0.027812328,0.020326091
8169,-0.22620483,7.416615e-07,-0.22627899,0.028109496,0.021333763
8170,-0.22525062,1.1812342e-06,-0.22536874,0.02922068,0.024111835
8171,-0.22507201,1.9866947e-07,-0.22509187,0.02992722,0.02503468
8172,-0.2269354,1.2437316e-07,-0.22694784,0.027671127,0.018413426
8173,-0.22656058,4.7127745e-07,-0.22660771,0.028016342,0.019879546
8174,-0.22521192,4.3475757e-07,-0.2252554,0.029548215,0.02498358
8175,-0.22583354,9.5280143e-07,-0.22592881,0.028415497,0.022383243
8176,-0.22619748,1.4029185e-06,-0.22633778,0.027791915,0.0205048
8177,-0.22531387,1.5224862e-06,-0.22546612,0.029011521,0.02312645
8178,-0.22553922,1.5927423e-06,-0.2256985,0.028804595,0.021640023
8179,-0.22683407,1.9832496e-06,-0.2270324,0.02719661,0.015990004
8180,-0.22595076,1.1357827e-06,-0.22606434,0.02794108,0.01898519
8181,-0.22520618,2.465485e-07,-0.22523084,0.02866022,0.021171594
8182,-0.22522734,1.5159533e-07,-0.2252425,0.028707195,0.020463718
8183,-0.22702506,4.6554595e-07,-0.22707161,0.026846478,0.013296368
8184,-0.22602394,5.5958355e-07,-0.2260799,0.027971404,0.016892964
8185,-0.22472112,6.8617294e-07,-0.22478974,0.029789107,0.021691764
8186,-0.22604941,1.8201283e-06,-0.22623143,0.028052531,0.016452752
8187,-0.22707872,1.1631973e-06,-0.22719504,0.026787242,0.01252249
8188,-0.22515327,8.224721e-08,-0.2251615,0.02859938,0.019848375
8189,-0.22467081,3.626619e-08,-0.22467443,0.029052636,0.021650117
8190,-0.22698228,8.77464e-08,-0.22699106,0.026371041,0.012985869
8191,-0.22628443,6.5182985e-07,-0.2263496,0.027100412,0.015293638
8192,-0.22425355,1.148874e-06,-0.22436844,0.029910248,0.02259843
8193,-0.22734928,2.2621625e-06,-0.2275755,0.02616137,0.010095483
8194,-0.22694162,1.8980621e-06,-0.22713143,0.02628125,0.011219278
8195,-0.22410154,7.0321266e-07,-0.22417186,0.029373102,0.021585947
8196,-0.22476946,1.1983657e-06,-0.2248893,0.028250799,0.018675039
8197,-0.22728388,3.0489284e-06,-0.22758877,0.025677377,0.00873172
8198,-0.22554077,2.5334054e-06,-0.2257941,0.027363311,0.015868157
8199,-0.22408137,1.7564447e-06,-0.224257,0.029638965,0.021772753
8200,-0.22692575,2.4392832e-06,-0.22716968,0.026260758,0.0108839255
8201,-0.22722791,1.1219454e-06,-0.2273401,0.025888417,0.010008723
8202,-0.223615,9.839787e-08,-0.22362484,0.030240884,0.023672545
8203,-0.22548892,6.0077815e-07,-0.225549,0.027579525,0.016457118
8204,-0.22735697,2.2398951e-06,-0.22758096,0.02584819,0.008897622
8205,-0.22528338,2.3221714e-06,-0.2255156,0.027932553,0.016553974
8206,-0.22420873,2.054813e-06,-0.22441421,0.029536184,0.020638363
8207,-0.22704169,2.0662353e-06,-0.22724831,0.026174063,0.00994185
8208,-0.22642623,7.2809564e-07,-0.22649904,0.026586272,0.012837976
8209,-0.22373705,1.04664615e-07,-0.2237475,0.030164808,0.02334623
8210,-0.22658709,4.324615e-07,-0.22663033,0.026574433,0.012789152
8211,-0.22734614,1.1751849e-06,-0.22746366,0.025943426,0.01006518
8212,-0.22439331,8.6051966e-07,-0.22447936,0.029230053,0.021457955
8213,-0.22462092,9.54897e-07,-0.22471641,0.028834032,0.020734495
8214,-0.22734703,2.0382283e-06,-0.22755085,0.025837382,0.01029972
8215,-0.22628768,1.6636989e-06,-0.22645405,0.026549907,0.014353044
8216,-0.22416145,1.0759596e-06,-0.22426905,0.02909194,0.022571223
8217,-0.22597064,1.5356424e-06,-0.22612421,0.026656851,0.015707623
8218,-0.22731307,2.404545e-06,-0.22755353,0.02552257,0.010398975
8219,-0.22534013,1.5580299e-06,-0.22549593,0.027608257,0.018070662
8220,-0.22436027,4.3175623e-07,-0.22440344,0.029363276,0.021978362
8221,-0.22781232,2.0350723e-07,-0.22783267,0.025689794,0.008897715
8222,-0.22624473,2.2434273e-07,-0.22626717,0.026752677,0.014877088
8223,-0.22438256,2.0518664e-06,-0.22458775,0.028663967,0.021021128
8224,-0.22565408,2.1227354e-06,-0.22586635,0.027035708,0.01623235
8225,-0.22720116,5.2448206e-07,-0.22725362,0.025913922,0.011339828
8226,-0.22546136,8.507883e-09,-0.22546221,0.028016308,0.018212674
8227,-0.2249865,1.3731443e-06,-0.22512381,0.028545862,0.019831752
8228,-0.22635065,3.513998e-06,-0.22670205,0.026535833,0.0141555825
8229,-0.22688809,2.5231225e-06,-0.2271404,0.025920244,0.01250424
8230,-0.22500437,9.381962e-07,-0.2250982,0.02798548,0.02008309
8231,-0.22490458,5.5417934e-07,-0.22496,0.028188707,0.020719796
8232,-0.22707677,6.756966e-07,-0.22714435,0.025878118,0.012695662
8233,-0.22594897,4.266019e-07,-0.22599164,0.027213205,0.01727217
8234,-0.22412656,3.9109005e-07,-0.22416568,0.029987544,0.02460118
8235,-0.22656727,1.4774104e-06,-0.22671501,0.026643388,0.015494451
8236,-0.22811428,1.0682451e-06,-0.2282211,0.025261784,0.009748777
8237,-0.22493875,1.0092941e-08,-0.22493976,0.028248293,0.0213012
8238,-0.22446784,1.1748619e-08,-0.22446902,0.028785467,0.02258894
8239,-0.2273907,1.1922498e-07,-0.22740263,0.025520936,0.011314726
8240,-0.22655012,6.389492e-07,-0.22661401,0.026295757,0.014257661
8241,-0.2242445,1.9174913e-06,-0.22443625,0.029454065,0.02256844
8242,-0.22647023,2.286973e-06,-0.22669894,0.026727688,0.013939711
8243,-0.22749329,5.3293326e-07,-0.22754657,0.025880786,0.010340156
8244,-0.22510011,1.2556365e-09,-0.22510023,0.028097432,0.019350918
8245,-0.22483402,5.1372462e-11,-0.22483402,0.028424954,0.020302944
8246,-0.2262437,1.8980421e-07,-0.22626269,0.026793525,0.015230417
8247,-0.22665502,1.0135501e-06,-0.22675638,0.02649061,0.013386836
8248,-0.22507901,1.3351357e-06,-0.22521253,0.028280128,0.01906714
8249,-0.22542618,1.5883824e-06,-0.22558501,0.027693732,0.017587103
8250,-0.22631766,2.2484671e-06,-0.2265425,0.026496995,0.013788793
8251,-0.22562967,2.6988191e-06,-0.22589955,0.027035078,0.015976612
8252,-0.22524756,2.7338401e-06,-0.22552094,0.027387887,0.017084856
8253,-0.22578216,3.014214e-06,-0.22608358,0.026559195,0.01497771
8254,-0.22533126,2.560659e-06,-0.22558732,0.027180934,0.016875437
8255,-0.22507481,1.6805398e-06,-0.22524287,0.027847141,0.018392071
8256,-0.22665063,6.6537376e-07,-0.22671716,0.026220843,0.012956956
8257,-0.22670792,1.052563e-08,-0.22670898,0.02588366,0.012699436
8258,-0.2249737,8.472734e-07,-0.22505842,0.027274262,0.018498598
8259,-0.2257561,5.765872e-07,-0.22581375,0.026255166,0.01510232
8260,-0.22617218,1.5346926e-09,-0.22617233,0.026070973,0.013475676
8261,-0.2252122,6.045725e-07,-0.22527266,0.027650928,0.016733462
8262,-0.22646031,1.6627764e-06,-0.22662659,0.026472604,0.011312304
8263,-0.22664736,1.8264061e-06,-0.22683,0.026240522,0.010117111
8264,-0.22520989,3.9338582e-07,-0.22524923,0.027375108,0.015627544
8265,-0.22507319,3.4334587e-08,-0.22507662,0.027251339,0.016035492
8266,-0.22644986,2.296531e-09,-0.22645009,0.025712898,0.010792256
8267,-0.2261768,6.1777783e-10,-0.22617686,0.026054071,0.011662302
8268,-0.2260713,1.2503618e-09,-0.22607142,0.026198823,0.0119236475
8269,-0.22599627,1.6961454e-08,-0.22599797,0.026147755,0.011983531
8270,-0.22601813,2.641017e-08,-0.22602077,0.026084855,0.011350785
8271,-0.2261457,1.168088e-08,-0.22614686,0.025877161,0.01035114
8272,-0.22593488,1.547409e-08,-0.22593643,0.02589972,0.0106677655
8273,-0.22471474,3.7813425e-07,-0.22475256,0.02740272,0.014946734
8274,-0.22576532,2.0283692e-06,-0.22596815,0.026379269,0.010528235
8275,-0.22690323,2.8086035e-06,-0.22718409,0.025689023,0.00586772
8276,-0.22574268,8.598839e-07,-0.22582868,0.026682356,0.010699071
8277,-0.22465794,3.342946e-10,-0.22465797,0.027466945,0.015030939
8278,-0.22624789,3.7342087e-07,-0.22628523,0.025194408,0.008747508
8279,-0.22613855,4.5789128e-07,-0.22618434,0.02512743,0.009293189
8280,-0.22505601,1.8113738e-08,-0.22505783,0.02653227,0.013599229
8281,-0.22497113,1.7954452e-06,-0.22515067,0.026753139,0.013852596
8282,-0.22610429,9.129783e-06,-0.22701727,0.025211312,0.00746075
8283,-0.2256036,1.0477359e-05,-0.22665133,0.025483252,0.009030904
8284,-0.2239765,5.9890203e-06,-0.2245754,0.02763882,0.016856728
8285,-0.22578292,3.2531048e-06,-0.22610822,0.025647754,0.011060698
8286,-0.2262997,1.5433336e-06,-0.22645403,0.025260763,0.010040039
8287,-0.22547095,5.4031227e-07,-0.22552498,0.026138123,0.014134759
8288,-0.22562031,6.159102e-07,-0.2256819,0.02616148,0.013747213
8289,-0.22605284,7.285026e-07,-0.22612569,0.025920063,0.012375726
8290,-0.2259563,3.9801634e-07,-0.2259961,0.026328238,0.013039117
8291,-0.22619128,2.3764795e-07,-0.22621505,0.026156597,0.0121940635
8292,-0.22602981,1.0692317e-07,-0.22604051,0.026196597,0.012859467
8293,-0.22591484,6.2843952e-09,-0.22591546,0.026148085,0.013071535
8294,-0.22569796,1.539834e-07,-0.22571336,0.02624941,0.0136363795
8295,-0.22578914,7.346925e-08,-0.22579649,0.026282657,0.013460228
8296,-0.22562036,3.5473866e-09,-0.22562072,0.02656934,0.01446621
8297,-0.22580099,2.8461304e-07,-0.22582945,0.026541907,0.014235121
8298,-0.22633596,1.0967401e-06,-0.22644563,0.026040155,0.012566159
8299,-0.225699,8.7370154e-07,-0.22578636,0.026679562,0.015491185
8300,-0.22582346,5.9646624e-07,-0.22588311,0.026301458,0.015536232
8301,-0.22653112,9.539071e-07,-0.22662652,0.025326334,0.013136181
8302,-0.22502653,9.582491e-07,-0.22512236,0.026948636,0.01911695
8303,-0.22520688,1.2797635e-06,-0.22533485,0.026892874,0.01864257
8304,-0.2260108,2.4065325e-06,-0.22625145,0.026212724,0.015450232
8305,-0.22583097,2.817551e-06,-0.22611272,0.02664092,0.016167263
8306,-0.2250784,1.5803172e-06,-0.22523643,0.02765268,0.019467436
8307,-0.22626384,9.002811e-07,-0.22635387,0.025968727,0.015056485
8308,-0.22611785,1.3946708e-07,-0.2261318,0.02593776,0.015472295
8309,-0.22560757,9.801495e-10,-0.22560768,0.02634435,0.017062856
8310,-0.22588111,7.193993e-09,-0.22588183,0.026021305,0.01577767
8311,-0.2258429,3.9276924e-07,-0.22588217,0.02628373,0.015592392
8312,-0.22634514,2.0246782e-06,-0.2265476,0.025917085,0.012988815
8313,-0.22495498,1.8363274e-06,-0.2251386,0.027751567,0.018511122
8314,-0.22615206,1.3218423e-06,-0.22628425,0.02626043,0.013972307
8315,-0.2273198,1.3393588e-07,-0.2273332,0.025057483,0.0094779795
8316,-0.22510614,3.837444e-07,-0.2251445,0.026994953,0.017337041
8317,-0.22467726,1.0841983e-06,-0.22478569,0.027370423,0.018810023
8318,-0.22685465,1.14932064e-07,-0.22686614,0.025291717,0.011443459
8319,-0.22654118,3.404803e-08,-0.22654457,0.025851773,0.012750427
8320,-0.22526257,1.0108023e-07,-0.22527267,0.027387887,0.017296633
8321,-0.22643204,2.4081106e-07,-0.22645612,0.026014626,0.012497347
8322,-0.22644426,3.9030766e-07,-0.22648329,0.025730956,0.012474572
8323,-0.22500513,1.548852e-07,-0.22502062,0.027150732,0.018356774
8324,-0.22595018,1.5918391e-07,-0.2259661,0.025967102,0.0149968555
8325,-0.22679415,4.3405043e-07,-0.22683756,0.025381628,0.012054852
8326,-0.22517347,7.558966e-07,-0.22524907,0.027323585,0.01849262
8327,-0.22450653,1.6127767e-06,-0.2246678,0.028559638,0.021202339
8328,-0.22677903,2.8961301e-06,-0.22706865,0.025789265,0.012463344
8329,-0.22629486,1.8714678e-06,-0.226482,0.026159277,0.01441814
8330,-0.22494255,5.173838e-07,-0.22499429,0.027549516,0.019682838
8331,-0.2259611,3.2171334e-07,-0.22599328,0.025978632,0.015413423
8332,-0.22612962,4.950782e-07,-0.22617912,0.025724312,0.01431646
8333,-0.22496416,1.8423093e-06,-0.2251484,0.026991908,0.018009154
8334,-0.22557212,4.111105e-06,-0.22598323,0.026274383,0.01472283
8335,-0.22555064,5.251521e-06,-0.22607578,0.026404934,0.014619009
8336,-0.22551225,3.399306e-06,-0.22585218,0.026677027,0.01577494
8337,-0.22621037,8.311928e-07,-0.22629349,0.025878001,0.013991369
8338,-0.22565661,1.9188121e-08,-0.22565854,0.026380304,0.016152354
8339,-0.22512643,6.8080175e-07,-0.22519451,0.02684605,0.017703203
8340,-0.22577575,6.08588e-07,-0.2258366,0.025961502,0.015381754
8341,-0.22640349,7.759696e-08,-0.22641125,0.025388397,0.013525114
8342,-0.22676593,1.7286652e-07,-0.22678322,0.025088634,0.012295067
8343,-0.22582686,5.331291e-07,-0.22588018,0.026094606,0.015459106
8344,-0.22548959,1.0960224e-06,-0.22559918,0.026554435,0.01655776
8345,-0.226389,1.9246788e-06,-0.22658147,0.025690934,0.013018634
8346,-0.22620003,1.9257538e-06,-0.22639261,0.026011828,0.013960837
8347,-0.22486609,3.3263993e-07,-0.22489935,0.027937843,0.019971306
8348,-0.2263905,1.11901155e-08,-0.22639161,0.026197225,0.0148566505
8349,-0.22655925,5.702682e-07,-0.22661628,0.025865017,0.0140355695
8350,-0.22554879,1.9831236e-06,-0.22574711,0.026393307,0.01738725
8351,-0.22521833,1.3570227e-06,-0.22535403,0.026554246,0.019058619
8352,-0.22588235,3.0546552e-08,-0.2258854,0.025976252,0.017679546
8353,-0.22569399,4.6219197e-06,-0.22615618,0.026037335,0.01775023
8354,-0.22476506,1.4153592e-05,-0.22618042,0.026478589,0.01850489
8355,-0.22444937,1.7326698e-05,-0.22618203,0.02659314,0.018981785
8356,-0.22501841,9.303133e-06,-0.22594872,0.026567474,0.020043379
8357,-0.22598852,1.452629e-06,-0.22613378,0.02594081,0.019056091
8358,-0.2259116,1.280043e-07,-0.2259244,0.025992692,0.01982757
8359,-0.22484706,1.0993322e-06,-0.22495699,0.027388126,0.023759415
8360,-0.2262508,2.545516e-08,-0.22625335,0.026085217,0.019666422
8361,-0.226634,9.012145e-07,-0.22672412,0.025866222,0.01848286
8362,-0.2246975,2.3291705e-06,-0.22493042,0.028477143,0.02562199
8363,-0.22518866,4.0924547e-06,-0.2255979,0.027679555,0.023291457
8364,-0.22708859,3.5240053e-06,-0.22744098,0.025519827,0.016454669
8365,-0.2259436,1.114099e-06,-0.22605501,0.02665993,0.021774635
8366,-0.22404507,2.2369077e-08,-0.2240473,0.029456543,0.029555129
8367,-0.22634056,2.3830218e-09,-0.2263408,0.026282644,0.021326836
8368,-0.22743757,5.3277405e-10,-0.22743763,0.025277514,0.017573927
8369,-0.22436571,7.160711e-08,-0.22437288,0.029566977,0.029495256
8370,-0.22614905,1.4079001e-06,-0.22628984,0.0268133,0.02263261
8371,-0.22751571,2.034826e-06,-0.22771919,0.025169894,0.017199447
8372,-0.22448516,1.1607236e-06,-0.22460122,0.028932337,0.028611489
8373,-0.22516501,9.607888e-07,-0.22526109,0.027741866,0.025702719
8374,-0.2275659,1.1839891e-06,-0.2276843,0.025068041,0.016326915
8375,-0.22573243,4.8803673e-07,-0.22578123,0.0272161,0.023441298
8376,-0.22387938,3.9224332e-08,-0.2238833,0.030513935,0.030625543
8377,-0.22718818,8.308396e-09,-0.22718902,0.025983395,0.018584803
8378,-0.22744517,9.606538e-08,-0.22745478,0.025629854,0.017844709
8379,-0.22391412,1.1083498e-06,-0.22402495,0.030082112,0.030647496
8380,-0.22601709,7.678104e-07,-0.22609387,0.026641842,0.022841794
8381,-0.22863685,4.850529e-08,-0.2286417,0.02430715,0.013013494
8382,-0.22389907,1.6798829e-08,-0.22390075,0.030159613,0.03068821
8383,-0.22494715,1.0295144e-06,-0.2250501,0.02864165,0.026191259
8384,-0.22835296,2.4961644e-06,-0.22860257,0.024974925,0.012706061
8385,-0.22681427,2.604722e-07,-0.22684032,0.026065962,0.018648526
8386,-0.2234286,1.0714509e-06,-0.22353575,0.030124426,0.03023002
8387,-0.22562413,1.406486e-06,-0.22576478,0.026400756,0.021745091
8388,-0.22756721,2.4847597e-07,-0.22759205,0.024638163,0.014925552
8389,-0.2259584,1.4033654e-09,-0.22595854,0.026292754,0.021187464
8390,-0.22463475,5.771757e-07,-0.22469246,0.028201574,0.026028594
8391,-0.22559474,4.115336e-06,-0.22600628,0.02676077,0.021216637
8392,-0.22702518,7.981674e-06,-0.22782335,0.025051735,0.014130042
8393,-0.22554417,5.045218e-06,-0.2260487,0.02660129,0.020039616
8394,-0.22393139,8.8283446e-07,-0.22401968,0.02911075,0.026970131
8395,-0.2270697,5.77538e-13,-0.2270697,0.024704076,0.014786725
8396,-0.22683586,7.1851485e-07,-0.22690772,0.024784043,0.014923132
8397,-0.22347857,7.892409e-07,-0.2235575,0.029590659,0.027541628
8398,-0.22605836,2.103025e-08,-0.22606046,0.026300848,0.018416867
8399,-0.22853844,1.9006497e-06,-0.2287285,0.0243143,0.00898858
8400,-0.22564647,1.0983324e-06,-0.2257563,0.026809288,0.020334229
8401,-0.22409019,1.9929429e-07,-0.22411011,0.02895295,0.026343228
8402,-0.22698073,1.7202497e-07,-0.22699793,0.02524558,0.015506914
8403,-0.2272432,2.7670325e-07,-0.22727087,0.024996072,0.0148550095
8404,-0.2242986,4.3863733e-07,-0.22434247,0.028666139,0.026587544
8405,-0.22442804,1.2825972e-06,-0.2245563,0.028722262,0.02686562
8406,-0.22754908,2.7815984e-06,-0.22782724,0.025002379,0.015276534
8407,-0.22673742,8.714466e-07,-0.22682457,0.025876246,0.018994102
8408,-0.22401793,8.913787e-08,-0.22402684,0.029695366,0.029256498
8409,-0.22606187,6.6904965e-07,-0.22612877,0.02635049,0.021372473
8410,-0.22768058,2.7082767e-06,-0.2279514,0.024393903,0.014465988
8411,-0.22408451,3.88375e-06,-0.22447288,0.028582914,0.027313674
8412,-0.22414371,4.335614e-06,-0.22457728,0.028451612,0.026641028
8413,-0.22714604,4.0901036e-06,-0.22755505,0.025071435,0.015354041
8414,-0.2267475,1.7617413e-06,-0.22692367,0.02580495,0.017490622
8415,-0.223553,3.507914e-07,-0.22358808,0.03057402,0.029947588
8416,-0.2274352,1.800774e-07,-0.2274532,0.024946209,0.015190753
8417,-0.22810268,7.484078e-08,-0.22811016,0.024113255,0.012067224
8418,-0.22373235,1.5980123e-06,-0.22389215,0.028767055,0.027161017
8419,-0.22461861,4.495604e-07,-0.22466357,0.027802415,0.023834947
8420,-0.22774018,7.511882e-07,-0.2278153,0.024688315,0.012234082
8421,-0.2267514,2.9804187e-06,-0.22704944,0.025378518,0.015548822
8422,-0.2238643,2.7289148e-06,-0.22413719,0.029279836,0.026867352
8423,-0.22579753,2.1166609e-06,-0.2260092,0.026325796,0.019885829
8424,-0.2276089,8.87517e-07,-0.22769766,0.02458319,0.013442505
8425,-0.22522408,4.3651404e-08,-0.22522844,0.027134303,0.02275407
8426,-0.22510551,3.3738354e-09,-0.22510585,0.027245183,0.023289597
8427,-0.22708221,1.5072636e-08,-0.22708371,0.024880793,0.015895577
8428,-0.2260113,1.1752289e-07,-0.22602306,0.026076976,0.019668119
8429,-0.22530459,5.9396007e-07,-0.22536398,0.027118612,0.02172181
8430,-0.22659732,1.7686309e-06,-0.22677419,0.025477841,0.01606271
8431,-0.22638372,1.8961739e-06,-0.22657333,0.025569014,0.01667534
8432,-0.22385228,8.9714507e-07,-0.223942,0.029289125,0.026583007
8433,-0.22667903,4.650174e-07,-0.22672553,0.025541272,0.016110953
8434,-0.22769603,1.8871562e-08,-0.22769792,0.024540037,0.012405866
8435,-0.2240731,3.268556e-07,-0.22410578,0.028741213,0.025943285
8436,-0.2251411,3.6005588e-08,-0.2251447,0.027331386,0.022287397
8437,-0.22754997,4.64083e-07,-0.22759637,0.024702284,0.0132848695
8438,-0.22584945,8.612386e-07,-0.22593558,0.026296226,0.019885218
8439,-0.22442892,1.3799277e-06,-0.22456692,0.028134298,0.025336605
8440,-0.22654909,1.957647e-06,-0.22674486,0.025121491,0.017270286
8441,-0.22707398,2.040271e-06,-0.22727801,0.024527343,0.015305902
8442,-0.22468874,1.1699892e-06,-0.22480574,0.027393302,0.024573633
8443,-0.2256223,1.6718967e-06,-0.22578949,0.02611798,0.0208217
8444,-0.22700094,2.5076192e-06,-0.2272517,0.024662804,0.015318143
8445,-0.22561981,1.276226e-06,-0.22574744,0.026377922,0.020810364
8446,-0.2245439,7.694303e-07,-0.22462085,0.02817015,0.025025468
8447,-0.2265105,7.3651165e-07,-0.22658415,0.025626881,0.017794281
8448,-0.22723961,1.3447085e-07,-0.22725305,0.024827797,0.0151605
8449,-0.22486582,4.0118132e-07,-0.22490594,0.027388973,0.02369516
8450,-0.22435509,8.228723e-07,-0.22443737,0.028025027,0.02531131
8451,-0.22750276,2.7205518e-08,-0.22750549,0.024471138,0.0138300555
8452,-0.22696832,7.3018236e-07,-0.22704133,0.024982028,0.015906362
8453,-0.22333491,1.883637e-06,-0.22352327,0.030162089,0.029586988
8454,-0.22507751,4.881888e-06,-0.2255657,0.027055932,0.022710817
8455,-0.22801125,5.492717e-06,-0.22856052,0.024041679,0.011951833
8456,-0.22600992,9.607304e-07,-0.22610599,0.025880074,0.021109669
8457,-0.22385879,2.5349254e-07,-0.22388414,0.028772274,0.028842002
8458,-0.22626548,9.636119e-08,-0.22627512,0.02536835,0.019866167
8459,-0.22780703,9.6102326e-08,-0.22781664,0.024103645,0.014124977
8460,-0.22549553,5.229292e-07,-0.22554782,0.026586182,0.022647215
8461,-0.22399776,2.276484e-06,-0.2242254,0.028813576,0.027745422
8462,-0.22703208,4.637374e-06,-0.22749582,0.024611093,0.015581949
8463,-0.2267137,3.992212e-06,-0.22711292,0.024981352,0.01680673
8464,-0.22396348,9.488492e-07,-0.22405837,0.029000452,0.028167622
8465,-0.22602732,3.8308008e-07,-0.22606564,0.025924899,0.020557668
8466,-0.22838314,1.3018871e-07,-0.22839616,0.023712734,0.011678817
8467,-0.22447868,1.7137046e-07,-0.22449581,0.027958399,0.026080964
8468,-0.22443628,1.9428379e-07,-0.22445571,0.028106777,0.026253588
8469,-0.22754188,3.497258e-08,-0.22754538,0.024548642,0.014837633
8470,-0.22617269,2.8294608e-07,-0.22620098,0.026081787,0.020376332
8471,-0.22459598,1.1615265e-06,-0.22471213,0.028299252,0.02632034
8472,-0.22617589,3.1502423e-06,-0.22649091,0.025850223,0.01989423
8473,-0.22726426,2.70068e-06,-0.22753432,0.024643349,0.015753929
8474,-0.22501558,8.752344e-07,-0.22510311,0.027223947,0.024455627
8475,-0.2248112,2.1029858e-07,-0.22483222,0.02754553,0.02527486
8476,-0.22733991,4.5545437e-07,-0.22738546,0.024692116,0.015635205
8477,-0.22670044,1.8779706e-07,-0.22671922,0.025512114,0.01775478
8478,-0.22455738,6.8592607e-09,-0.22455807,0.028451612,0.025731938
8479,-0.22573543,4.856438e-08,-0.22574028,0.026545003,0.021208515
8480,-0.22752641,8.138138e-09,-0.22752723,0.024537073,0.014596896
8481,-0.22510885,7.99473e-08,-0.22511685,0.027126143,0.023978734
8482,-0.2239608,2.2197753e-07,-0.223983,0.029206287,0.02893377
8483,-0.2268634,3.7036425e-06,-0.22723377,0.025110098,0.017781865
8484,-0.2268077,6.6506445e-06,-0.22747277,0.02497105,0.017587213
8485,-0.22460562,3.9179486e-06,-0.22499742,0.027725648,0.026901087
8486,-0.22473878,2.5003567e-06,-0.22498882,0.027332041,0.02703956
8487,-0.22634552,2.7541796e-06,-0.22662094,0.025078582,0.021102143
8488,-0.2259222,2.765666e-06,-0.22619876,0.025737898,0.023003139
8489,-0.22528961,3.2838159e-06,-0.22561799,0.026834741,0.025543043
8490,-0.22570834,3.7229383e-06,-0.22608063,0.026281867,0.024156673
8491,-0.22694445,4.6393634e-06,-0.22740838,0.024865028,0.019227793
8492,-0.22548163,2.7036194e-06,-0.225752,0.026902083,0.02510091
8493,-0.22548473,4.4846203e-07,-0.22552958,0.02699577,0.025148464
8494,-0.22652575,4.6337803e-08,-0.22653039,0.025537368,0.020793399
8495,-0.22582322,2.484314e-07,-0.22584806,0.026323602,0.023019208
8496,-0.22559908,8.013279e-08,-0.2256071,0.026726376,0.02399307
8497,-0.22628099,4.3601606e-08,-0.22628535,0.026094666,0.021406138
8498,-0.22644328,1.4311897e-07,-0.22645758,0.026008891,0.020554189
8499,-0.22594121,1.1704319e-07,-0.22595291,0.026676826,0.022186201
8500,-0.2256049,1.8194047e-08,-0.22560672,0.02694509,0.022965334
8501,-0.22658591,7.610161e-08,-0.22659352,0.02542928,0.018878128
8502,-0.22654408,1.8460327e-08,-0.22654593,0.025212502,0.018775322
8503,-0.22508293,2.3822757e-08,-0.22508532,0.026987588,0.023804981
8504,-0.22598271,6.017025e-07,-0.22604288,0.025862105,0.019807464
8505,-0.22646968,2.5223178e-06,-0.22672191,0.025316294,0.017197981
8506,-0.22573565,1.9366462e-06,-0.22592932,0.026045933,0.019956343
8507,-0.22537997,1.2192047e-06,-0.2255019,0.026368747,0.021381356
8508,-0.22599596,2.9749083e-07,-0.2260257,0.02539335,0.01913644
8509,-0.22658633,7.9762025e-08,-0.2265943,0.024614751,0.016541801
8510,-0.22541535,3.1597178e-08,-0.22541851,0.026038777,0.020683415
8511,-0.22493114,4.2027983e-07,-0.22497316,0.026941497,0.02261197
8512,-0.2271759,2.663343e-06,-0.22744223,0.024294637,0.013606246
8513,-0.22560081,3.8318294e-06,-0.22598399,0.025916286,0.019245386
8514,-0.2242214,3.1244294e-06,-0.22453384,0.027994236,0.02438673
8515,-0.22673644,2.7038643e-06,-0.22700682,0.024773445,0.014431938
8516,-0.22679484,1.0319652e-06,-0.22689803,0.024744647,0.014287578
8517,-0.22484003,2.6628408e-09,-0.2248403,0.02678451,0.021623043
8518,-0.22488862,3.222538e-08,-0.22489184,0.026576774,0.021449013
8519,-0.22662655,9.890965e-07,-0.22672546,0.02468007,0.01471599
8520,-0.22695386,1.7458754e-06,-0.22712845,0.02448288,0.012895325
8521,-0.22568433,9.272589e-07,-0.22577706,0.025894888,0.017212132
8522,-0.2255514,7.198243e-08,-0.2255586,0.025844196,0.017426182
8523,-0.22565791,1.6175064e-09,-0.22565807,0.025393972,0.01683351
8524,-0.2262898,2.220446e-08,-0.22629201,0.024720153,0.014265911
8525,-0.22561888,5.959737e-08,-0.22562484,0.025573814,0.016575573
8526,-0.22512163,2.885377e-07,-0.22515048,0.026583621,0.018355524
8527,-0.22616641,9.130224e-07,-0.22625771,0.025592675,0.0143498415
8528,-0.22709897,6.17689e-07,-0.22716074,0.024437701,0.011002812
8529,-0.2261126,1.1316574e-08,-0.22611374,0.024740476,0.014529447
8530,-0.2249108,2.8935472e-07,-0.22493973,0.025669705,0.018467719
8531,-0.22567838,1.2802562e-07,-0.22569118,0.024684653,0.015448559
8532,-0.22655354,2.957703e-07,-0.22658312,0.02427131,0.01192637
8533,-0.22558588,2.2043107e-06,-0.22580631,0.025545062,0.014997983
8534,-0.22501613,4.298461e-06,-0.22544597,0.026116922,0.01664998
8535,-0.22628556,5.407627e-06,-0.22682633,0.024539253,0.011407796
8536,-0.22641794,2.0156135e-06,-0.22661951,0.024281507,0.011603912
8537,-0.22488582,3.464451e-11,-0.22488582,0.025728947,0.017302597
8538,-0.22554444,2.9991776e-07,-0.22557443,0.024733389,0.014263037
8539,-0.22712922,9.1691774e-08,-0.22713839,0.0234561,0.007854551
8540,-0.22512613,1.1735701e-08,-0.22512731,0.025575927,0.014915524
8541,-0.2248534,7.767169e-08,-0.22486116,0.026236258,0.0154955685
8542,-0.22708456,6.473382e-07,-0.2271493,0.024126418,0.0063813208
8543,-0.22681476,2.2480879e-07,-0.22683725,0.024129476,0.006932521
8544,-0.2252456,5.169337e-09,-0.22524612,0.024922572,0.012288902
8545,-0.2248875,1.4100934e-08,-0.22488892,0.0250178,0.01347155
8546,-0.22684415,2.784461e-07,-0.226872,0.023409417,0.0056656436
8547,-0.2261051,1.4219028e-06,-0.22624728,0.02424672,0.0076339473
8548,-0.22471891,2.771964e-06,-0.2249961,0.025878359,0.012254168
8549,-0.22573766,3.7906373e-06,-0.22611673,0.024771105,0.008204588
8550,-0.22680415,2.6772225e-06,-0.22707188,0.023842452,0.004692163
8551,-0.22548509,1.0974817e-07,-0.22549607,0.024647048,0.010410302
8552,-0.22478491,2.856793e-07,-0.22481348,0.025119016,0.0129130455
8553,-0.22596528,1.584357e-07,-0.22598112,0.024023728,0.008816879
8554,-0.22610316,3.3315578e-07,-0.22613648,0.024199449,0.008844443
8555,-0.22505653,2.591895e-06,-0.22531572,0.025403643,0.012458905
8556,-0.22570764,4.835051e-06,-0.22619113,0.024653925,0.009471167
8557,-0.22604977,4.234687e-06,-0.22647324,0.024238486,0.008781205
8558,-0.22459248,2.0170523e-06,-0.22479418,0.025702117,0.01557867
8559,-0.22615698,1.0563579e-06,-0.22626261,0.023990488,0.010644787
8560,-0.22659168,5.177912e-07,-0.22664346,0.023702826,0.009734646
8561,-0.22552143,2.2124799e-07,-0.22554356,0.024792658,0.014149187
8562,-0.22547482,3.433472e-07,-0.22550915,0.02490708,0.014474737
8563,-0.22569221,9.23446e-07,-0.22578456,0.024933066,0.013844845
8564,-0.22602399,2.1837395e-06,-0.22624236,0.024760114,0.012314624
8565,-0.2260431,2.8911113e-06,-0.22633222,0.024714876,0.011916031
8566,-0.22572199,1.4906982e-06,-0.22587106,0.025031248,0.013064744
8567,-0.22594583,5.0865333e-07,-0.2259967,0.024695937,0.011989415
8568,-0.22593379,4.7408864e-08,-0.22593853,0.02450001,0.011695333
8569,-0.2259587,1.8375392e-08,-0.22596054,0.024342844,0.011187331
8570,-0.22598633,2.7269458e-08,-0.22598906,0.02445318,0.01076168
8571,-0.22660907,6.5896074e-08,-0.22661565,0.024034107,0.008187259
8572,-0.2254425,1.9057103e-07,-0.22546156,0.025275612,0.012436352
8573,-0.22510825,8.557436e-09,-0.2251091,0.02582818,0.013903288
8574,-0.22678718,7.314649e-08,-0.2267945,0.024004001,0.0077996817
8575,-0.22611707,1.2421555e-07,-0.2261295,0.02436091,0.010224071
8576,-0.22473767,1.0097603e-07,-0.22474778,0.025631618,0.015090807
8577,-0.22582527,7.249457e-07,-0.22589776,0.024288239,0.010663127
8578,-0.22680572,2.574364e-06,-0.22706315,0.023316389,0.006448152
8579,-0.22439525,4.476866e-06,-0.22484294,0.02546113,0.015177111
8580,-0.22418392,7.3094106e-06,-0.22491486,0.025575947,0.015443834
8581,-0.22646908,8.7419185e-06,-0.22734328,0.02344988,0.0067579923
8582,-0.22579634,4.6866e-06,-0.226265,0.02419219,0.011091344
8583,-0.22405142,2.0072446e-06,-0.22425213,0.026749969,0.018902112
8584,-0.22616726,1.2491008e-06,-0.22629218,0.02425318,0.011697357
8585,-0.22729468,5.6409596e-07,-0.2273511,0.023345487,0.007925865
8586,-0.22543292,1.8691853e-08,-0.22543478,0.02496226,0.014889061
8587,-0.2244654,2.1010729e-07,-0.22448641,0.026089024,0.018338937
8588,-0.22635512,2.881643e-08,-0.226358,0.024212351,0.011728456
8589,-0.22733779,1.1718598e-07,-0.2273495,0.02378574,0.008383318
8590,-0.22466177,6.6146564e-09,-0.22466242,0.02677284,0.018823301
8591,-0.22568175,2.998144e-08,-0.22568475,0.025257157,0.015281826
8592,-0.2270107,1.6554824e-07,-0.22702725,0.023784235,0.010661408
8593,-0.22543298,4.6272376e-07,-0.22547925,0.025173867,0.01669964
8594,-0.22480115,1.4886923e-07,-0.22481604,0.025979875,0.019989
8595,-0.22701283,4.8974545e-07,-0.22706181,0.023590378,0.012456847
8596,-0.22632404,2.0034886e-06,-0.22652438,0.0241339,0.015127779
8597,-0.22378097,3.511596e-06,-0.22413214,0.027598033,0.024677143
8598,-0.22556578,5.7817447e-06,-0.22614396,0.025051503,0.01781204
8599,-0.22682025,6.499111e-06,-0.22747016,0.023836123,0.013598793
8600,-0.22469166,3.0211513e-06,-0.22499378,0.026868468,0.023281928
8601,-0.2251745,5.129986e-07,-0.2252258,0.026378393,0.022295032
8602,-0.22697322,4.7066386e-09,-0.2269737,0.024159625,0.015725011
8603,-0.22608823,7.734614e-09,-0.226089,0.024897868,0.01922951
8604,-0.22434875,6.523979e-08,-0.22435528,0.027363095,0.026279991
8605,-0.22630492,1.7061352e-06,-0.22647554,0.024740567,0.01899033
8606,-0.2277511,3.6496979e-06,-0.22811608,0.023525933,0.013162796
8607,-0.22495934,1.4607582e-06,-0.22510542,0.026860826,0.024565611
8608,-0.22461954,4.0271178e-07,-0.22465982,0.027533866,0.026303405
8609,-0.22752337,6.444296e-08,-0.22752981,0.023852784,0.015582744
8610,-0.22698751,3.5592893e-07,-0.22702311,0.02404638,0.017362874
8611,-0.22366653,2.3957264e-06,-0.2239061,0.028057346,0.02898845
8612,-0.22565049,1.1898658e-06,-0.22576948,0.025315885,0.02208791
8613,-0.2271329,5.858315e-08,-0.22713876,0.02413741,0.01755022
8614,-0.22561646,2.1889834e-06,-0.22583535,0.025871588,0.023026349
8615,-0.22485001,5.5618016e-06,-0.2254062,0.026582032,0.024969151
8616,-0.22607526,7.660312e-06,-0.22684129,0.02469409,0.019597419
8617,-0.22594936,5.0776025e-06,-0.22645712,0.024935022,0.020456167
8618,-0.22429352,2.108777e-06,-0.2245044,0.027637267,0.027552439
8619,-0.22552495,7.1864116e-07,-0.22559682,0.026069436,0.023543544
8620,-0.22764057,3.5650203e-08,-0.22764413,0.023808116,0.016115988
8621,-0.22514898,3.0605293e-07,-0.22517958,0.0266747,0.025728738
8622,-0.22457825,3.6251998e-07,-0.2246145,0.02751788,0.02807742
8623,-0.22725517,6.0027396e-08,-0.22726117,0.024059149,0.018226834
8624,-0.2264322,1.2842515e-06,-0.22656062,0.024806922,0.020861574
8625,-0.22413863,3.956564e-06,-0.22453429,0.027682938,0.02855032
8626,-0.22549881,8.387915e-06,-0.2263376,0.025021741,0.021715892
8627,-0.2256866,8.734783e-06,-0.22656007,0.024763223,0.020792693
8628,-0.22510046,3.721156e-06,-0.22547257,0.026117705,0.024696484
8629,-0.22639148,9.2697195e-07,-0.22648418,0.024716245,0.020615222
8630,-0.22619076,4.1823434e-11,-0.22619076,0.024924595,0.021452988
8631,-0.22493315,1.5039095e-07,-0.22494818,0.026530249,0.026114076
8632,-0.22635235,3.139091e-08,-0.2263555,0.02465795,0.020875363
8633,-0.22741495,5.925369e-07,-0.2274742,0.023529619,0.016482607
8634,-0.22484195,1.0654131e-06,-0.2249485,0.026699921,0.02561657
8635,-0.22472753,1.9936717e-06,-0.22492689,0.026944771,0.025664723
8636,-0.22701532,3.6626907e-06,-0.22738159,0.024009157,0.016689774
8637,-0.22634076,2.7311798e-06,-0.22661388,0.024782225,0.019781165
8638,-0.22432607,4.3707942e-07,-0.22436978,0.027834505,0.0281023
8639,-0.2269496,5.0776103e-09,-0.22695011,0.024128025,0.018167034
8640,-0.22685733,6.517129e-08,-0.22686385,0.024163162,0.018253155
8641,-0.22480947,7.469409e-08,-0.22481693,0.026646705,0.02579803
8642,-0.22545794,5.6367077e-07,-0.22551431,0.025653576,0.023379399
8643,-0.22693643,3.248054e-06,-0.22726123,0.023764221,0.016831
8644,-0.22578484,3.3517244e-06,-0.22612001,0.024959615,0.020665903
8645,-0.22541046,1.276731e-06,-0.22553813,0.025515523,0.02211625
8646,-0.22643809,2.767346e-07,-0.22646576,0.024220638,0.018132005
8647,-0.2254678,2.0898861e-07,-0.22548869,0.025292305,0.021885982
8648,-0.22588573,1.1824977e-06,-0.22600399,0.024826717,0.020110728
8649,-0.22704084,1.797762e-06,-0.22722062,0.023510868,0.015190954
8650,-0.2254798,7.13849e-07,-0.22555119,0.025204198,0.020932738
8651,-0.2254159,1.9365376e-07,-0.22543527,0.025061116,0.020996107
8652,-0.22678961,1.9450717e-07,-0.22680905,0.02335657,0.015483245
8653,-0.22590478,2.75044e-07,-0.22593229,0.024287993,0.018554425
8654,-0.22483368,6.665168e-07,-0.22490034,0.025905576,0.022569258
8655,-0.22720708,1.2281058e-06,-0.2273299,0.02328785,0.013519885
8656,-0.22625528,6.9342525e-07,-0.22632462,0.024321113,0.017162843
8657,-0.22455005,5.325677e-08,-0.22455537,0.026558874,0.023660434
8658,-0.22582799,4.3670084e-08,-0.22583236,0.024631307,0.018818239
8659,-0.22699162,2.8322773e-08,-0.22699445,0.023221971,0.014327683
8660,-0.22632156,2.4611154e-08,-0.22632402,0.023571543,0.016307583
8661,-0.22422777,1.09028626e-07,-0.22423868,0.026192276,0.023573557
8662,-0.22605637,1.6201443e-07,-0.22607256,0.02383522,0.016572293
8663,-0.22691986,1.5445556e-06,-0.22707431,0.023124669,0.012432724
8664,-0.22545885,1.8824919e-06,-0.22564709,0.024650268,0.017265754
8665,-0.22550906,1.0522573e-06,-0.2256143,0.024517404,0.016688164
8666,-0.22745931,1.9008996e-07,-0.22747833,0.022531888,0.0085650515
8667,-0.22556321,2.631102e-07,-0.22558953,0.023770887,0.014604925
8668,-0.2242969,6.617323e-07,-0.22436307,0.02518311,0.018138442
8669,-0.22710662,1.8133798e-08,-0.22710843,0.022666747,0.007105834
8670,-0.22595826,2.8754604e-07,-0.22598702,0.023918325,0.011058563
8671,-0.22475949,7.005161e-07,-0.22482954,0.02552206,0.015292445
8672,-0.2263531,1.2154234e-06,-0.22647464,0.023554485,0.009209018
8673,-0.22706313,6.8995524e-07,-0.22713213,0.022700477,0.0066630356
8674,-0.22434378,2.9493213e-08,-0.22434673,0.025246175,0.017132359
8675,-0.22533207,2.3818158e-08,-0.22533445,0.023904119,0.013375182
8676,-0.22764964,5.6918844e-07,-0.22770657,0.022264622,0.004705989
8677,-0.22497703,1.1490018e-06,-0.22509193,0.02444867,0.014707222
8678,-0.22444627,2.234947e-06,-0.22466975,0.025286948,0.016327675
8679,-0.22687115,3.181103e-06,-0.22718926,0.022929696,0.0067123696
8680,-0.2272864,1.9628212e-06,-0.22748268,0.022598932,0.005012345
8681,-0.22442734,1.1884454e-07,-0.22443923,0.024811175,0.01569931
8682,-0.22489561,3.5813574e-08,-0.22489919,0.02394853,0.013624956
8683,-0.22736217,5.786937e-07,-0.22742005,0.022079056,0.00394684
8684,-0.22677045,1.0625542e-06,-0.2268767,0.022356462,0.005721428
8685,-0.22336711,1.9167073e-06,-0.22355878,0.026251178,0.018049058
8686,-0.22530338,4.96335e-06,-0.22579971,0.023743622,0.009880416
8687,-0.22822644,4.750495e-06,-0.22870149,0.022375109,-0.0016490631
8688,-0.22607583,7.488395e-07,-0.2261507,0.02287589,0.0067143375
8689,-0.22313797,2.117909e-07,-0.22315915,0.025899317,0.016970742
8690,-0.22572303,1.5365612e-07,-0.22573839,0.02283664,0.006962982
8691,-0.227818,1.1460898e-07,-0.22782946,0.022131829,-0.00055022177
8692,-0.22457911,2.9379623e-07,-0.2246085,0.02475518,0.01180199
8693,-0.225155,1.0668595e-06,-0.22526169,0.02438354,0.009313636
8694,-0.2276871,8.7537376e-07,-0.22777465,0.022551429,-0.0005351173
8695,-0.22570682,3.006406e-08,-0.22570983,0.023124646,0.0069938987
8696,-0.22377518,9.174702e-09,-0.2237761,0.024906507,0.014545749
8697,-0.22674525,7.853273e-07,-0.22682378,0.021917848,0.0040103127
8698,-0.22693166,2.7985236e-06,-0.22721152,0.021884674,0.0034700693
8699,-0.22402272,4.0067544e-06,-0.2244234,0.02483574,0.01434597
8700,-0.22483894,4.5412253e-06,-0.22529307,0.02423155,0.011404418
8701,-0.22749263,3.4675597e-06,-0.22783938,0.022354232,0.0020200887
8702,-0.22595574,9.550135e-07,-0.22605124,0.022883397,0.008782115
8703,-0.22366376,3.191583e-08,-0.22366695,0.025455749,0.017740969
8704,-0.22658771,1.82132e-07,-0.22660592,0.02238924,0.006878387
8705,-0.22700548,5.462212e-07,-0.22706011,0.022509549,0.005189055
8706,-0.22424051,7.5810067e-07,-0.22431633,0.025532335,0.015757516
8707,-0.2252882,1.5794931e-06,-0.22544615,0.024354486,0.011999572
8708,-0.22803605,1.2754854e-06,-0.2281636,0.022415664,0.0018599014
8709,-0.22559784,1.1446932e-08,-0.22559899,0.023405725,0.011221306
8710,-0.22342668,7.493296e-07,-0.22350162,0.025820458,0.01889911
8711,-0.22662175,9.95605e-08,-0.2266317,0.02247961,0.007338447
8712,-0.22694224,1.6419294e-07,-0.22695866,0.022494184,0.006366214
8713,-0.22519395,8.148896e-07,-0.22527544,0.024173193,0.012465847
8714,-0.22530504,1.7404061e-06,-0.22547908,0.023983082,0.0112725105
8715,-0.22742246,1.3145199e-06,-0.22755392,0.022189263,0.002876248
8716,-0.22613464,1.1970913e-07,-0.22614661,0.022593332,0.007494117
8717,-0.22380616,1.4475845e-07,-0.22382063,0.0250118,0.015844887
8718,-0.22574106,2.9033345e-09,-0.22574134,0.023006054,0.008855029
8719,-0.22778848,8.538772e-08,-0.22779702,0.022156676,0.0012297477
8720,-0.22562358,1.6079318e-09,-0.22562374,0.02347322,0.0092575895
8721,-0.22487392,1.3938612e-08,-0.22487532,0.024155859,0.012201161
8722,-0.22691676,8.2795126e-10,-0.22691685,0.022177506,0.00457122
8723,-0.22683546,1.1113474e-07,-0.22684658,0.021956941,0.0046416637
8724,-0.22461714,2.6228534e-07,-0.22464336,0.023898253,0.012700396
8725,-0.22555187,5.171266e-07,-0.22560358,0.02306062,0.009435889
8726,-0.22616297,4.8920338e-06,-0.22665218,0.022480449,0.006165253
8727,-0.22519161,8.317631e-06,-0.22602338,0.0233335,0.008599955
8728,-0.22512509,5.7029733e-06,-0.22569539,0.023546059,0.009442184
8729,-0.2259476,1.6607787e-06,-0.22611368,0.023056619,0.0076605305
8730,-0.2259616,1.351931e-07,-0.22597511,0.022947695,0.008289572
8731,-0.22554475,6.568204e-08,-0.22555132,0.023121592,0.010070178
8732,-0.226143,3.7657813e-07,-0.22618066,0.02250426,0.0076849693
8733,-0.22541696,2.1562091e-07,-0.22543852,0.023330849,0.010737258
8734,-0.22522518,1.4033774e-08,-0.22522658,0.023933226,0.011906925
8735,-0.22677514,1.0068404e-06,-0.22687583,0.022731958,0.006118515
8736,-0.22654694,1.3813634e-06,-0.22668508,0.022702172,0.0069087376
8737,-0.22482198,7.745626e-07,-0.22489944,0.0240637,0.013499472
8738,-0.2255488,1.0045392e-06,-0.22564925,0.023156911,0.010667769
8739,-0.22633152,8.475477e-07,-0.22641627,0.022448894,0.007978501
8740,-0.22583814,5.392832e-07,-0.22589207,0.023015166,0.010233344
8741,-0.2253296,9.923596e-07,-0.22542883,0.023639143,0.012505143
8742,-0.22594833,1.8627939e-06,-0.22613461,0.023085708,0.010814464
8743,-0.22631504,1.7145538e-06,-0.22648649,0.022781687,0.009745321
8744,-0.22489426,5.01389e-07,-0.2249444,0.024270153,0.015829196
8745,-0.225772,4.788159e-07,-0.22581987,0.023176722,0.012859127
8746,-0.22608848,6.531298e-07,-0.22615379,0.022750838,0.011846213
8747,-0.22607724,1.6899797e-06,-0.22624624,0.022734199,0.011821917
8748,-0.22497188,3.1394081e-06,-0.22528581,0.024000138,0.01570997
8749,-0.22605717,3.604858e-06,-0.22641766,0.022918591,0.011739474
8750,-0.22647107,2.222267e-06,-0.22669329,0.022759654,0.010859881
8751,-0.22503045,4.60901e-07,-0.22507654,0.0243781,0.017142797
8752,-0.22558787,2.7977759e-08,-0.22559068,0.023713952,0.0155907655
8753,-0.22714226,1.6251006e-08,-0.22714388,0.022380248,0.0098004555
8754,-0.22558415,3.187857e-08,-0.22558734,0.023850791,0.015623506
8755,-0.2253257,2.2932473e-07,-0.22534864,0.024103837,0.01663293
8756,-0.226149,2.849356e-08,-0.22615184,0.023288954,0.013740999
8757,-0.226549,7.874151e-09,-0.22654979,0.022873133,0.012063303
8758,-0.22528434,7.0819766e-08,-0.22529142,0.024204187,0.016643798
8759,-0.22552486,7.326292e-07,-0.22559813,0.02399428,0.015367079
8760,-0.22649845,1.4184577e-06,-0.2266403,0.023004597,0.011464979
8761,-0.22554056,1.1431632e-06,-0.22565489,0.023887968,0.015022108
8762,-0.22575642,3.7216532e-07,-0.22579364,0.023439005,0.01433506
8763,-0.22588788,2.2351252e-08,-0.22589011,0.022996532,0.01372534
8764,-0.22519313,4.046763e-08,-0.22519718,0.02377366,0.016505936
8765,-0.225699,6.516374e-07,-0.22576416,0.023317939,0.014877659
8766,-0.22612128,2.8863499e-06,-0.22640991,0.022981152,0.01284334
8767,-0.22613102,4.744456e-06,-0.22660547,0.022945937,0.012299311
8768,-0.22502409,3.529266e-06,-0.22537702,0.024258187,0.01677572
8769,-0.22547579,2.2691156e-06,-0.2257027,0.023775661,0.015326334
8770,-0.2267786,7.890556e-07,-0.2268575,0.022601184,0.010463296
8771,-0.22557476,1.6334695e-08,-0.2255764,0.023661537,0.014796616
8772,-0.22516288,2.6757746e-07,-0.22518964,0.024052968,0.015565117
8773,-0.22609954,3.8703763e-07,-0.22613823,0.023255147,0.011466433
8774,-0.22597094,3.1580745e-07,-0.22600251,0.023588203,0.01158091
8775,-0.22623473,7.748078e-08,-0.22624248,0.023257552,0.010364853
8776,-0.22574429,9.231883e-09,-0.22574522,0.023475485,0.011982292
8777,-0.22515376,3.3548207e-07,-0.2251873,0.023950228,0.0143477805
8778,-0.22639239,1.7834055e-06,-0.22657073,0.022561489,0.009404053
8779,-0.22606584,2.2323636e-06,-0.22628908,0.022739021,0.010955483
8780,-0.22492225,1.3739826e-06,-0.22505966,0.024064872,0.015961252
8781,-0.22533874,6.360462e-07,-0.22540234,0.023753341,0.014810942
8782,-0.22683005,4.0070955e-07,-0.22687012,0.022400448,0.009163963
8783,-0.2261579,1.832147e-07,-0.22617623,0.022719743,0.011438891
8784,-0.22513822,1.918351e-07,-0.2251574,0.023533886,0.014615709
8785,-0.22529458,9.3128097e-07,-0.2253877,0.023303347,0.013058644
8786,-0.22648206,2.9537757e-06,-0.22677743,0.02243566,0.0073005143
8787,-0.22525567,4.3747345e-06,-0.22569314,0.023609504,0.010983837
8788,-0.22530465,3.8765884e-06,-0.2256923,0.02363898,0.0108444635
8789,-0.22639266,1.6495446e-06,-0.22655761,0.02281679,0.0076157227
8790,-0.2259208,9.789858e-11,-0.22592081,0.023152037,0.009550048
8791,-0.22491097,8.584475e-07,-0.22499682,0.024063952,0.012861175
8792,-0.22591968,1.2353825e-06,-0.22604322,0.02307969,0.009208838
8793,-0.22655834,9.208703e-07,-0.22665043,0.022718977,0.006988812
8794,-0.22527832,9.2975733e-07,-0.22537129,0.023676865,0.011843288
8795,-0.22514188,1.5614273e-07,-0.2251575,0.023816785,0.01295407
8796,-0.22652069,3.9901346e-07,-0.2265606,0.022515986,0.008031353
8797,-0.22609018,2.1270364e-06,-0.22630288,0.022795158,0.009168998
8798,-0.22426948,3.1918491e-06,-0.22458866,0.024765786,0.015694777
8799,-0.22567707,5.190914e-06,-0.22619617,0.023089673,0.00985669
8800,-0.22687645,3.7479367e-06,-0.22725125,0.022270178,0.006193413
8801,-0.22503963,1.2629619e-06,-0.22516593,0.023875304,0.014152692
8802,-0.22465889,4.213818e-07,-0.22470103,0.024375224,0.016033784
8803,-0.22699429,3.435568e-07,-0.22702865,0.02215651,0.0074871043
8804,-0.22687827,1.8492804e-07,-0.22689676,0.022273667,0.007814366
8805,-0.22407764,1.5266474e-07,-0.22409292,0.02522841,0.018148817
8806,-0.22524188,9.535579e-07,-0.22533724,0.023823395,0.013726932
8807,-0.22705652,1.990517e-06,-0.22725557,0.022459587,0.0065760654
8808,-0.22544983,1.370631e-06,-0.22558689,0.023804845,0.012873728
8809,-0.22392015,9.63566e-07,-0.2240165,0.026020655,0.019075891
8810,-0.22700171,1.2674203e-06,-0.22712846,0.022543047,0.008035624
8811,-0.22692141,9.762347e-08,-0.22693117,0.02244162,0.009179376
8812,-0.22457948,3.8138495e-07,-0.22461762,0.02457153,0.018048681
8813,-0.22533937,2.7847756e-07,-0.22536722,0.023550926,0.015766172
8814,-0.22758444,1.4088413e-07,-0.22759852,0.021769863,0.00800218
8815,-0.22566485,1.1180975e-06,-0.22577666,0.023299308,0.015103961
8816,-0.22444338,2.7697813e-06,-0.22472036,0.02488809,0.019134767
8817,-0.22681126,5.987562e-06,-0.22741002,0.022384379,0.009035822
8818,-0.22650672,5.6480203e-06,-0.22707152,0.022554386,0.010020614
8819,-0.22415641,1.8701634e-06,-0.22434342,0.02538187,0.020038532
8820,-0.22543317,2.795953e-07,-0.22546113,0.023747211,0.015676335
8821,-0.22785255,2.5053029e-09,-0.2278528,0.021926457,0.006423926
8822,-0.22563604,6.4090415e-07,-0.22570013,0.023513623,0.013859442
8823,-0.22489673,7.327822e-07,-0.22497001,0.024410887,0.015933119
8824,-0.2268184,8.299248e-08,-0.2268267,0.022579929,0.008364066
8825,-0.2261559,1.0731483e-08,-0.22615698,0.022918586,0.010555309
8826,-0.22515562,1.330865e-07,-0.22516893,0.023784585,0.013861713
8827,-0.22618957,6.9387204e-07,-0.22625895,0.02266971,0.009554858
8828,-0.2264906,1.916501e-06,-0.22668225,0.022591908,0.007905575
8829,-0.22504416,1.8415004e-06,-0.22522831,0.023990689,0.01351467
8830,-0.22527987,1.3263347e-06,-0.2254125,0.023741754,0.013148695
8831,-0.22655338,4.0930112e-07,-0.22659431,0.022502206,0.008937654
8832,-0.22583607,7.585516e-08,-0.22584365,0.022777203,0.011603147
8833,-0.22537565,9.627795e-08,-0.22538528,0.02302878,0.0132793095
8834,-0.22561662,6.779768e-07,-0.22568442,0.022612955,0.012149947
8835,-0.22578807,6.7603064e-06,-0.22646411,0.022175396,0.00942079
8836,-0.22433147,1.2981047e-05,-0.22562957,0.023268009,0.012598368
8837,-0.22512633,1.0788032e-05,-0.22620513,0.02269418,0.010137854
8838,-0.22594813,5.217701e-06,-0.22646989,0.022456467,0.008814809
8839,-0.22516596,5.372279e-07,-0.22521968,0.023466926,0.013417786
8840,-0.2248254,9.352541e-09,-0.22482634,0.023992112,0.015301828
8841,-0.22701782,5.9118154e-08,-0.22702374,0.022275064,0.007669385
8842,-0.2260605,1.0176948e-08,-0.22606151,0.023114681,0.0117350435
8843,-0.22501151,4.1341604e-08,-0.22501564,0.024200307,0.01571387
8844,-0.22656476,5.197842e-12,-0.22656476,0.022591475,0.009872377
8845,-0.22654186,2.0676022e-07,-0.22656254,0.022342194,0.010155773
8846,-0.22458151,8.2127804e-07,-0.22466365,0.024339752,0.017717969
8847,-0.22580628,3.1915297e-06,-0.22612543,0.022951424,0.0124778785
8848,-0.22628774,3.8042851e-06,-0.22666816,0.02272914,0.010699559
8849,-0.22588517,9.097505e-07,-0.22597614,0.023266695,0.013005716
8850,-0.2249651,1.3100723e-09,-0.22496523,0.024196604,0.016765475
8851,-0.22583422,3.4616797e-08,-0.22583768,0.02298426,0.013823562
8852,-0.22667034,1.0717669e-09,-0.22667044,0.02212557,0.011015436
8853,-0.22549966,4.9913417e-08,-0.22550465,0.02320878,0.015776832
8854,-0.22487201,7.2314526e-07,-0.22494432,0.0241137,0.018192869
8855,-0.22640142,3.4399227e-06,-0.22674541,0.02245908,0.011800954
8856,-0.22664768,5.2111e-06,-0.22716878,0.022158708,0.010090725
8857,-0.22390403,3.401834e-06,-0.2242442,0.025385018,0.02098826
8858,-0.22581927,2.6120376e-06,-0.22608048,0.023084112,0.014111101
8859,-0.22670145,6.4697855e-07,-0.22676615,0.02248288,0.011652538
8860,-0.22538339,2.504408e-07,-0.22540843,0.023925915,0.016707577
8861,-0.22509971,1.3711893e-06,-0.22523683,0.024075883,0.017757611
8862,-0.22673303,5.3108556e-07,-0.22678614,0.022462964,0.012396758
8863,-0.22572756,2.0076047e-07,-0.22574763,0.023446929,0.016484402
8864,-0.22539969,1.5300261e-09,-0.22539984,0.023897422,0.017859483
8865,-0.22659199,2.627129e-07,-0.22661826,0.022811808,0.013168123
8866,-0.22555026,5.9311054e-07,-0.22560957,0.023907935,0.016926326
8867,-0.2250314,6.4405737e-07,-0.22509581,0.024509959,0.01885566
8868,-0.22701254,9.155301e-07,-0.2271041,0.022434236,0.01102855
8869,-0.22597264,2.2629493e-07,-0.22599527,0.023458024,0.01468721
8870,-0.22467154,1.4893886e-10,-0.22467156,0.024934156,0.019467648
8871,-0.22655801,2.8958258e-10,-0.22655804,0.022548553,0.012331882
8872,-0.22766641,2.5822601e-08,-0.22766899,0.021676794,0.008173053
8873,-0.22399594,1.6622799e-07,-0.22401257,0.025306085,0.022040276
8874,-0.22508688,6.989488e-08,-0.22509387,0.024155732,0.018593993
8875,-0.2275069,1.3082744e-06,-0.22763774,0.022149818,0.009456815
8876,-0.22584425,1.7246367e-06,-0.22601672,0.023708573,0.0155250365
8877,-0.225059,9.273163e-07,-0.22515173,0.024460541,0.018182497
8878,-0.22668421,4.5378653e-07,-0.22672959,0.022313468,0.011661183
8879,-0.22650187,1.0282161e-07,-0.22651215,0.022187442,0.01173812
8880,-0.22456162,3.630593e-08,-0.22456525,0.024283862,0.018598827
8881,-0.22573116,3.6864657e-07,-0.22576803,0.023070801,0.014061967
8882,-0.22696093,9.3926457e-07,-0.22705485,0.022269115,0.009437935
8883,-0.2248986,8.4040187e-07,-0.22498265,0.024474107,0.017389521
8884,-0.22519672,8.4688935e-07,-0.2252814,0.024136486,0.016381755
8885,-0.22717316,6.4422477e-07,-0.22723758,0.022154693,0.008857893
8886,-0.22573094,6.004086e-09,-0.22573154,0.023042385,0.014125522
8887,-0.2240173,5.3071236e-10,-0.22401737,0.02510427,0.020426761
8888,-0.22642861,1.2174285e-06,-0.22655036,0.022321988,0.011131763
8889,-0.22721463,3.9467886e-06,-0.2276093,0.021813978,0.0071516084
8890,-0.22448061,3.385528e-06,-0.22481917,0.024403492,0.01722076
8891,-0.2238471,3.1811562e-06,-0.22416522,0.025483973,0.019610781
8892,-0.22759572,3.3195022e-06,-0.22792767,0.021777557,0.005650041
8893,-0.22658697,5.1265715e-07,-0.22663823,0.022042202,0.009922115
8894,-0.22354557,1.9820482e-07,-0.22356538,0.025283102,0.020835107
8895,-0.22669315,7.468594e-08,-0.22670062,0.021589294,0.008638531
8896,-0.22679375,1.969199e-09,-0.22679394,0.021758568,0.008036026
8897,-0.22475468,4.3071898e-07,-0.22479776,0.024172349,0.015694492
8898,-0.22543718,2.4839371e-06,-0.22568557,0.023524273,0.012757558
8899,-0.22729693,2.4950814e-06,-0.22754644,0.021841623,0.0061116354
8900,-0.22657232,5.3987424e-07,-0.2266263,0.021681089,0.009184785
8901,-0.22408566,1.3588981e-08,-0.22408701,0.023978459,0.018197818
8902,-0.22593078,9.0226706e-08,-0.22593981,0.021858495,0.011269572
8903,-0.22682549,1.5783696e-06,-0.22698332,0.021450117,0.007864878
8904,-0.22532202,2.7639317e-06,-0.22559841,0.02299427,0.013580801
8905,-0.2255225,2.765121e-06,-0.22579901,0.02297229,0.013102317
8906,-0.22695996,1.4123947e-06,-0.22710119,0.02176162,0.008407327
8907,-0.22516567,1.2193632e-07,-0.22517785,0.02331574,0.015570645
8908,-0.22545175,5.8100852e-08,-0.22545756,0.02264222,0.014517769
8909,-0.22675516,1.5854539e-08,-0.22675674,0.021407316,0.009463893
8910,-0.22540541,9.862236e-08,-0.22541527,0.022678778,0.014732148
8911,-0.22525345,1.702439e-06,-0.2254237,0.023008514,0.015288925
8912,-0.22640932,6.43764e-06,-0.22705308,0.02184344,0.009644453
8913,-0.22571412,6.7652663e-06,-0.22639064,0.02248983,0.012241495
8914,-0.22536996,2.7624455e-06,-0.2256462,0.023053188,0.014684302
8915,-0.22563264,1.286021e-07,-0.2256455,0.022707038,0.014090526
8916,-0.226421,3.716746e-07,-0.22645816,0.021739466,0.01024207
8917,-0.22553326,8.569846e-07,-0.22561896,0.02243019,0.012916043
8918,-0.22514328,1.0587328e-07,-0.22515388,0.02314108,0.014690174
8919,-0.22575201,3.902332e-07,-0.22579104,0.022831868,0.012419524
8920,-0.22664407,1.1142562e-06,-0.2267555,0.02223119,0.0088622
8921,-0.22620432,2.0605614e-07,-0.22622493,0.022457464,0.010579316
8922,-0.22596048,1.6585153e-07,-0.22597706,0.022192946,0.011113205
8923,-0.22583987,8.097324e-07,-0.22592084,0.021716041,0.011168803
8924,-0.22540991,2.696627e-07,-0.22543688,0.022214374,0.013110591
8925,-0.22562666,8.804681e-08,-0.22563547,0.02236053,0.012453716
8926,-0.22673067,1.5953763e-06,-0.2268902,0.021741979,0.007657205
8927,-0.22617994,2.6945124e-06,-0.2264494,0.022311116,0.009081099
8928,-0.22459765,3.357729e-06,-0.22493342,0.023699611,0.014606844
8929,-0.22592098,2.6236585e-06,-0.22618334,0.022017246,0.009647565
8930,-0.2275928,9.0101645e-07,-0.2276829,0.020986691,0.003188219
8931,-0.2240201,5.082976e-10,-0.22402014,0.023828397,0.01615955
8932,-0.2244664,3.7473598e-08,-0.22447014,0.023490928,0.01417023
8933,-0.22757788,1.193998e-06,-0.22769728,0.02139151,0.002139906
8934,-0.22661763,1.3937557e-06,-0.226757,0.02171026,0.0054056523
8935,-0.22431076,9.39409e-07,-0.2244047,0.023799662,0.013566356
8936,-0.22530723,7.586197e-07,-0.22538309,0.022582022,0.00949699
8937,-0.22722325,5.5298193e-07,-0.22727855,0.021327203,0.0021703232
8938,-0.22535053,9.91941e-08,-0.22536045,0.022484817,0.009265107
8939,-0.22471413,1.4506476e-09,-0.22471428,0.023110854,0.0118799945
8940,-0.22626385,3.2166264e-07,-0.22629602,0.021848364,0.0063750264
8941,-0.22675125,4.216914e-07,-0.22679342,0.021461729,0.004923921
8942,-0.22462006,3.1145137e-07,-0.2246512,0.023179283,0.01327286
8943,-0.22555533,9.885927e-07,-0.22565418,0.02214292,0.010085482
8944,-0.22648796,2.477178e-06,-0.22673568,0.021428538,0.007026197
8945,-0.22498786,3.9856645e-06,-0.22538643,0.022690998,0.012977782
8946,-0.2251044,5.140249e-06,-0.22561844,0.022509865,0.012898953
8947,-0.22559519,4.2275756e-06,-0.22601795,0.022141166,0.012184476
8948,-0.22625223,1.7205297e-06,-0.22642428,0.021686366,0.010869341
8949,-0.22582215,1.6616724e-07,-0.22583877,0.022204783,0.013061714
8950,-0.2252978,6.112028e-08,-0.2253039,0.022844967,0.015213016
8951,-0.22635661,4.5330484e-07,-0.22640194,0.021828989,0.011006821
8952,-0.22630082,6.3149093e-07,-0.22636397,0.021875482,0.010719394
8953,-0.22542232,2.350256e-07,-0.22544582,0.022689857,0.013477649
8954,-0.22636986,6.7411804e-08,-0.2263766,0.0219129,0.009318051
8955,-0.22609699,1.2902996e-07,-0.22610989,0.022276439,0.009953167
8956,-0.22542846,1.274398e-07,-0.2254412,0.022963468,0.012348676
8957,-0.22653836,3.0996144e-08,-0.22654146,0.021986177,0.008013133
8958,-0.22580309,3.554899e-08,-0.22580665,0.022418234,0.010068743
8959,-0.22489862,3.2246785e-08,-0.22490184,0.023441799,0.013157338
8960,-0.22650301,3.5801222e-07,-0.22653882,0.021929754,0.0072958027
8961,-0.22642565,1.5124638e-06,-0.2265769,0.021875108,0.0073104766
8962,-0.22542217,2.059686e-06,-0.22562814,0.022495188,0.010699049
8963,-0.224869,2.9989696e-06,-0.2251689,0.022987094,0.012159927
8964,-0.22628829,3.3086512e-06,-0.22661915,0.021712411,0.006431497
8965,-0.2258101,2.1770506e-06,-0.2260278,0.022048008,0.008375733
8966,-0.22480756,1.5145536e-06,-0.22495902,0.022992263,0.012249923
8967,-0.22621085,9.891261e-07,-0.22630976,0.021657363,0.007134588
8968,-0.22678404,2.947339e-07,-0.22681351,0.02121305,0.004790957
8969,-0.22486272,7.94677e-08,-0.22487067,0.022708194,0.011852149
8970,-0.22469357,5.7170945e-07,-0.22475074,0.023030166,0.012606533
8971,-0.22648698,3.8300795e-06,-0.22686999,0.021548664,0.0052307732
8972,-0.22552556,6.2626605e-06,-0.22615182,0.02235478,0.008372338
8973,-0.22451094,3.6909207e-06,-0.22488002,0.023513068,0.013310966
8974,-0.2264583,1.3179732e-06,-0.2265901,0.02171412,0.006805404
8975,-0.22675021,1.954896e-08,-0.22675216,0.021479944,0.005825313
8976,-0.22455865,4.541078e-07,-0.22460406,0.023073051,0.013689326
8977,-0.2247859,3.4240486e-07,-0.22482014,0.022859363,0.012975493
8978,-0.22734562,1.6144803e-08,-0.22734722,0.021152467,0.0036961597
8979,-0.22627705,1.1136337e-07,-0.22628818,0.021805177,0.007628759
8980,-0.2248307,2.0294296e-07,-0.224851,0.023354392,0.012867115
8981,-0.22601463,5.2547534e-07,-0.22606717,0.022102905,0.008335055
8982,-0.2263753,7.837171e-07,-0.22645366,0.021624891,0.0071364595
8983,-0.22507383,9.2247257e-07,-0.22516608,0.022733957,0.012571225
8984,-0.2252488,9.569659e-07,-0.2253445,0.02251736,0.012404046
8985,-0.22590502,1.5423342e-06,-0.22605924,0.021955017,0.010477072
8986,-0.2265959,1.899787e-06,-0.22678587,0.02145328,0.008448172
8987,-0.2249064,1.1866821e-06,-0.22502507,0.022880487,0.015814222
8988,-0.22494625,1.5490406e-06,-0.22510114,0.022896033,0.016431442
8989,-0.22623841,2.753339e-06,-0.22651374,0.021659793,0.011722667
8990,-0.2271401,2.0865048e-06,-0.22734874,0.021043982,0.008483348
8991,-0.22487886,2.1667394e-07,-0.22490053,0.023194732,0.017168848
8992,-0.2249556,1.2950478e-08,-0.2249569,0.022979198,0.017052278
8993,-0.22737397,2.5734835e-07,-0.2273997,0.020927139,0.008362085
8994,-0.22657537,8.703278e-08,-0.22658408,0.021504361,0.011349714
8995,-0.22513959,2.6123326e-11,-0.22513959,0.023094878,0.016520789
8996,-0.22544228,3.505623e-08,-0.22544578,0.022931827,0.015358023
8997,-0.22751865,5.868156e-07,-0.22757733,0.02117081,0.00762606
8998,-0.2256491,4.457121e-07,-0.22569367,0.022538006,0.014793667
8999,-0.2245375,3.4528833e-07,-0.22457203,0.023873936,0.018933602
9000,-0.22665267,9.2210047e-07,-0.22674488,0.021477098,0.010957969
9001,-0.2264088,2.0068223e-06,-0.22660948,0.0216237,0.011880634
9002,-0.22468287,3.2619262e-06,-0.22500905,0.02328117,0.01836807
9003,-0.22503144,5.838279e-06,-0.22561526,0.02273266,0.01674945
9004,-0.22589785,7.976287e-06,-0.22669548,0.021853976,0.013046252
9005,-0.224951,5.3411627e-06,-0.22548512,0.02321711,0.017427111
9006,-0.22539759,2.4565356e-06,-0.22564325,0.022759397,0.016658522
9007,-0.22621903,7.9425286e-07,-0.22629845,0.021847207,0.013903321
9008,-0.22625995,4.9767046e-08,-0.22626492,0.021714369,0.013576771
9009,-0.22476974,1.2156197e-07,-0.2247819,0.023421714,0.018545931
9010,-0.22665632,1.425783e-09,-0.22665647,0.021521896,0.011137417
9011,-0.22711365,8.8214904e-08,-0.22712247,0.021265676,0.009150734
9012,-0.22476968,2.2826984e-07,-0.22479251,0.023689883,0.017623505
9013,-0.22556624,8.321712e-07,-0.22564946,0.02284021,0.014302214
9014,-0.22800069,1.5075564e-06,-0.22815144,0.02120485,0.0049183704
9015,-0.2258242,1.9678346e-08,-0.22582617,0.022184849,0.013181946
9016,-0.22440664,4.4738496e-07,-0.22445138,0.023485487,0.018198077
9017,-0.22595747,1.0733285e-07,-0.2259682,0.02181697,0.012843944
9018,-0.22711813,5.3139914e-08,-0.22712345,0.021154907,0.008948791
9019,-0.22523981,4.6088078e-07,-0.2252859,0.022907086,0.015988441
9020,-0.22460678,2.097108e-06,-0.22481649,0.023701794,0.017797846
9021,-0.22690739,5.6504996e-06,-0.22747244,0.021216005,0.00772966
9022,-0.22548945,4.21172e-06,-0.22591062,0.02213941,0.013061706
9023,-0.2239629,1.7807797e-06,-0.22414099,0.023976842,0.019320954
9024,-0.22612141,9.963417e-07,-0.22622104,0.021327939,0.0112777585
9025,-0.22678238,1.106907e-06,-0.22689307,0.020774446,0.008952846
9026,-0.22463565,1.7658576e-06,-0.22481222,0.022857506,0.016962918
9027,-0.22499385,3.8887442e-06,-0.22538273,0.022528635,0.014725907
9028,-0.22660019,5.7732204e-06,-0.2271775,0.021310307,0.0075916634
9029,-0.22644177,4.3156556e-06,-0.22687334,0.021273863,0.008009741
9030,-0.22378647,1.2793254e-06,-0.2239144,0.02407061,0.01815763
9031,-0.22621945,4.2107234e-07,-0.22626156,0.021069031,0.008440744
9032,-0.22743504,1.3889396e-08,-0.22743642,0.0204145,0.0030716206
9033,-0.2246976,5.518301e-07,-0.22475278,0.02223861,0.01241341
9034,-0.22456315,2.769071e-07,-0.22459084,0.022788893,0.01278509
9035,-0.22725314,3.2193288e-08,-0.22725636,0.020960933,0.0028957091
9036,-0.22719768,4.384464e-08,-0.22720206,0.02095892,0.0028972153
9037,-0.22385049,2.8743418e-07,-0.22387923,0.023701644,0.014882558
9038,-0.22571759,1.0810354e-06,-0.2258257,0.021110646,0.006998388
9039,-0.22682153,8.165853e-07,-0.22690319,0.020494778,0.0028335163
9040,-0.22535351,1.761583e-08,-0.22535527,0.021542087,0.00860284
9041,-0.2242333,8.4455974e-07,-0.22431776,0.023106243,0.012968389
9042,-0.22803645,4.3126224e-06,-0.22846772,0.020755317,-0.0025086328
9043,-0.22621606,1.7648281e-06,-0.22639255,0.020961516,0.0049739582
9044,-0.22356912,1.6342314e-08,-0.22357076,0.023658395,0.0150222555
9045,-0.22647578,7.211698e-09,-0.22647649,0.020674169,0.0041981884
9046,-0.22741936,1.9167485e-08,-0.22742128,0.020273067,0.0010101097
9047,-0.22447431,1.355769e-09,-0.22447444,0.022316286,0.012254649
9048,-0.22561775,1.5860182e-07,-0.2256336,0.021408595,0.00799753
9049,-0.22742686,6.42026e-07,-0.22749107,0.020789057,0.0006461099
9050,-0.22525777,7.186254e-10,-0.22525784,0.022036526,0.008678372
9051,-0.22490482,3.7998745e-07,-0.22494282,0.022131672,0.009533879
9052,-0.22659756,7.3163466e-07,-0.22667073,0.020691631,0.0030059926
9053,-0.22612357,4.2006732e-07,-0.22616558,0.020897806,0.004614167
9054,-0.224704,1.1874938e-08,-0.22470519,0.022299655,0.010016659
9055,-0.22674073,2.8938678e-07,-0.22676967,0.020747213,0.0021646009
9056,-0.22604303,4.347772e-07,-0.22608651,0.021095814,0.004744267
9057,-0.2253238,1.6852017e-07,-0.22534065,0.021549163,0.0074492255
9058,-0.22566639,3.0297045e-08,-0.22566941,0.021042258,0.0063251206
9059,-0.22613448,2.8076263e-07,-0.22616255,0.020576194,0.004782354
9060,-0.22503904,1.2971175e-06,-0.22516875,0.021489782,0.0090694465
9061,-0.22572342,3.1381408e-06,-0.22603723,0.020977927,0.0060909158
9062,-0.22598724,3.7204088e-06,-0.22635928,0.020930413,0.0047147777
9063,-0.22567602,1.7510378e-06,-0.22585112,0.021169178,0.006230135
9064,-0.22583301,3.420039e-07,-0.22586721,0.02085693,0.0055733095
9065,-0.22544387,2.7825742e-11,-0.22544387,0.021053111,0.006564203
9066,-0.22586137,6.037839e-08,-0.2258674,0.020713307,0.004258183
9067,-0.22562525,1.8610452e-08,-0.22562711,0.021050774,0.0047927536
9068,-0.22556834,5.2980494e-07,-0.22562131,0.021214068,0.0046068192
9069,-0.22558615,5.984704e-07,-0.22564599,0.021284824,0.0046252687
9070,-0.22583424,5.331291e-07,-0.22588755,0.021133484,0.0038299963
9071,-0.22612093,5.259291e-07,-0.22617352,0.020814495,0.002754954
9072,-0.22528534,3.131168e-07,-0.22531664,0.0212234,0.0057801963
9073,-0.2261473,1.681289e-07,-0.2261641,0.020573808,0.0021203626
9074,-0.22645183,6.8247488e-09,-0.22645251,0.020273155,0.00035414923
9075,-0.22542007,3.0447667e-10,-0.2254201,0.02061442,0.003866468
9076,-0.22471067,3.6795927e-07,-0.22474746,0.021410894,0.006294196
9077,-0.22612216,2.2524014e-06,-0.2263474,0.020834688,0.00067769364
9078,-0.22617362,2.8583174e-06,-0.22645946,0.0210167,0.00044083572
9079,-0.2258324,2.8152112e-07,-0.22586055,0.020909602,0.0027602396
9080,-0.22528066,4.0743473e-07,-0.2253214,0.020833442,0.004587367
9081,-0.22639006,6.2638577e-07,-0.22645271,0.02010819,0.00043030942
9082,-0.22566013,1.5290937e-07,-0.22567542,0.020466847,0.0037650778
9083,-0.22523521,4.764267e-07,-0.22528285,0.021037009,0.0060334243
9084,-0.22645868,3.189507e-06,-0.22677763,0.020500878,0.0011277099
9085,-0.22568077,3.3539618e-06,-0.22601616,0.020940837,0.0044239364
9086,-0.22506617,9.073643e-07,-0.2251569,0.02140725,0.007822154
9087,-0.22572686,1.370072e-07,-0.22574055,0.020780496,0.0060469955
9088,-0.22667862,7.0986417e-10,-0.2266787,0.020183174,0.002930297
9089,-0.22492063,3.7782275e-09,-0.224921,0.02142541,0.009556644
9090,-0.2255203,3.5254104e-07,-0.22555555,0.02106636,0.007167455
9091,-0.22637536,1.6644677e-06,-0.2265418,0.02073318,0.0035650271
9092,-0.22614516,2.1289056e-06,-0.22635806,0.020966409,0.004255506
9093,-0.22444679,2.6558582e-06,-0.22471237,0.022329846,0.0105723
9094,-0.22559862,2.6663106e-06,-0.22586524,0.021128904,0.00648139
9095,-0.22667415,1.4878977e-06,-0.22682294,0.02047948,0.0030116858
9096,-0.22591946,7.1439736e-08,-0.2259266,0.020753177,0.0064666816
9097,-0.2239394,1.1849548e-07,-0.22395125,0.022805186,0.014463422
9098,-0.2267694,1.4214407e-08,-0.22677082,0.020388616,0.004614348
9099,-0.22818245,2.976534e-07,-0.22821222,0.020321772,-0.0006938666
9100,-0.22441767,2.1938806e-10,-0.22441769,0.022640076,0.013180945
9101,-0.22491379,2.106404e-11,-0.22491379,0.02192159,0.011263282
9102,-0.22802848,3.6251998e-07,-0.22806473,0.020326799,-0.00049057376
9103,-0.22583188,1.5515508e-07,-0.2258474,0.02090628,0.0075415024
9104,-0.22399274,8.8986674e-08,-0.22400163,0.022877758,0.014139167
9105,-0.22677563,5.8558345e-07,-0.2268342,0.020537417,0.003314392
9106,-0.22665454,5.1080235e-07,-0.22670563,0.020834813,0.00380046
9107,-0.22483157,7.417372e-08,-0.22483899,0.022471545,0.010683699
9108,-0.22548644,8.2676985e-09,-0.22548726,0.021684753,0.00834375
9109,-0.22697148,5.471467e-09,-0.22697203,0.020555208,0.0028118128
9110,-0.2247109,3.2418267e-08,-0.22471415,0.022110205,0.011046061
9111,-0.22515562,1.0038029e-07,-0.22516567,0.021606226,0.009407372
9112,-0.22715677,1.9858946e-06,-0.22735536,0.020451522,0.0010969068
9113,-0.22503898,4.595688e-06,-0.22549854,0.02155263,0.007862827
9114,-0.22440434,5.916164e-06,-0.22499596,0.022059156,0.009508598
9115,-0.2261527,5.642497e-06,-0.22671695,0.020612411,0.0028553181
9116,-0.22673021,1.564062e-06,-0.22688662,0.020273997,0.0015440964
9117,-0.22445674,5.1449796e-08,-0.22446188,0.021710386,0.009904685
9118,-0.2255226,6.073564e-07,-0.22558333,0.02059622,0.005660838
9119,-0.22697353,3.850563e-07,-0.22701204,0.02011865,0.0006148639
9120,-0.22595525,3.4119555e-08,-0.22595866,0.020760795,0.0048982487
9121,-0.22566928,1.08213385e-07,-0.2256801,0.021149172,0.005598671
9122,-0.2257669,1.5683831e-07,-0.22578259,0.020965144,0.005166139
9123,-0.22679453,1.1821865e-07,-0.22680634,0.020227654,0.0013546369
9124,-0.2248013,3.3877768e-08,-0.22480468,0.021454195,0.009302679
9125,-0.22534649,2.5338753e-07,-0.22537182,0.021131944,0.007534155
9126,-0.22663301,7.426114e-07,-0.22670728,0.020629268,0.0028409928
9127,-0.22632162,1.0770418e-06,-0.22642933,0.021045994,0.0039671334
9128,-0.22469236,3.1564e-07,-0.22472392,0.022424579,0.010473284
9129,-0.22590962,7.1200965e-08,-0.22591674,0.020949854,0.0063459426
9130,-0.2265117,5.8922667e-10,-0.22651176,0.020328106,0.004526089
9131,-0.22560745,4.2759382e-08,-0.22561173,0.020728383,0.008377291
9132,-0.2248747,3.2102065e-07,-0.2249068,0.021606341,0.011713783
9133,-0.22591147,3.5863786e-06,-0.22627011,0.020922905,0.007321006
9134,-0.22703557,4.5622073e-06,-0.22749178,0.020541403,0.0027528126
9135,-0.22447279,1.7634823e-06,-0.22464915,0.022756899,0.013167467
9136,-0.22510554,5.048982e-07,-0.22515602,0.022063153,0.011148036
9137,-0.2275131,2.3419688e-08,-0.22751544,0.02050288,0.0020492333
9138,-0.22505018,6.182279e-07,-0.225112,0.021814799,0.010922254
9139,-0.22464226,4.9277423e-07,-0.22469154,0.022222012,0.012734011
9140,-0.22703256,3.7013486e-08,-0.22703625,0.020507688,0.0044361707
9141,-0.22642705,2.8171092e-07,-0.22645523,0.0209501,0.0070658526
9142,-0.22501406,1.6519678e-07,-0.22503059,0.022436893,0.012354744
9143,-0.22548515,1.9575782e-07,-0.22550473,0.022281285,0.010556736
9144,-0.22663382,5.190357e-07,-0.22668572,0.0212635,0.0064669303
9145,-0.22672181,2.2393355e-07,-0.2267442,0.020702196,0.0063794083
9146,-0.22459625,1.09225525e-07,-0.22460717,0.022089643,0.014383438
9147,-0.22528552,8.959224e-08,-0.22529447,0.021225728,0.011969386
9148,-0.22717023,9.107457e-07,-0.2272613,0.02032711,0.0050446545
9149,-0.2247676,4.9603627e-06,-0.22526363,0.022152698,0.013167276
9150,-0.22388704,1.1384851e-05,-0.22502552,0.022941817,0.014909196
9151,-0.22642322,1.0830949e-05,-0.22750631,0.02081095,0.00587447
9152,-0.2259055,4.8174393e-06,-0.22638723,0.021215122,0.009518482
9153,-0.22438355,3.4076754e-07,-0.22441763,0.022751896,0.016000852
9154,-0.22629587,7.85379e-08,-0.22630373,0.020509435,0.008341651
9155,-0.22691813,4.4098928e-07,-0.22696222,0.020215139,0.005456574
9156,-0.2250472,2.1552405e-07,-0.22506875,0.021696305,0.012190222
9157,-0.22493462,2.0814477e-07,-0.22495544,0.022305472,0.012867052
9158,-0.22711307,1.8880161e-06,-0.22730187,0.020714346,0.004651656
9159,-0.22705019,1.2254981e-06,-0.22717273,0.020595122,0.0050209747
9160,-0.22378336,2.8745646e-08,-0.22378623,0.02340644,0.017467035
9161,-0.22510256,9.116011e-08,-0.22511168,0.02158971,0.012995979
9162,-0.22772072,2.3514119e-07,-0.22774424,0.020024171,0.00370435
9163,-0.22485755,7.988011e-07,-0.22493744,0.022059124,0.014750483
9164,-0.22428259,2.3087935e-06,-0.22451347,0.022658506,0.016912147
9165,-0.22685699,5.405687e-06,-0.22739756,0.020091163,0.0066040484
9166,-0.22595252,4.6911173e-06,-0.22642164,0.020430548,0.010442661
9167,-0.22379068,3.1934467e-06,-0.22411002,0.022929216,0.019267958
9168,-0.22555889,3.721501e-06,-0.22593105,0.020822287,0.012656768
9169,-0.22663441,4.6257646e-06,-0.22709699,0.020255247,0.00856528
9170,-0.22556622,2.027478e-06,-0.22576897,0.021358576,0.013219044
9171,-0.22543925,9.2341736e-07,-0.2255316,0.021569783,0.013519937
9172,-0.22640693,1.9461233e-07,-0.2264264,0.020568868,0.009559114
9173,-0.2255211,1.3058687e-07,-0.22553416,0.021135185,0.012062217
9174,-0.22529772,7.4713836e-07,-0.22537243,0.021236861,0.011955185
9175,-0.22564882,9.1387693e-07,-0.22574021,0.020955155,0.010222453
9176,-0.2263725,7.893204e-07,-0.22645143,0.020483062,0.0075173522
9177,-0.22662547,2.6791673e-07,-0.22665226,0.020421647,0.006683838
9178,-0.22510917,3.764109e-08,-0.22511294,0.021845968,0.012409837
9179,-0.22573528,8.3982755e-08,-0.22574368,0.021083735,0.010214557
9180,-0.22685564,6.2563123e-07,-0.2269182,0.020117925,0.0062450524
9181,-0.22567724,5.202818e-07,-0.22572927,0.020680847,0.010911831
9182,-0.22481526,4.6638002e-07,-0.2248619,0.02150442,0.014187861
9183,-0.22655162,9.472532e-07,-0.22664635,0.020056082,0.007411872
9184,-0.2263154,1.85946e-06,-0.22650135,0.020274624,0.0077312575
9185,-0.22476009,2.081729e-06,-0.22496825,0.021741726,0.013205931
9186,-0.22521919,2.696127e-06,-0.2254888,0.02126439,0.011227472
9187,-0.2269617,1.6629685e-06,-0.227128,0.019904442,0.004725044
9188,-0.22485669,5.0746377e-07,-0.22490744,0.021479946,0.012706318
9189,-0.22474019,5.175767e-07,-0.22479194,0.021610923,0.013205314
9190,-0.22713591,1.6582449e-06,-0.22730173,0.019707039,0.004212421
9191,-0.22604765,2.0383561e-06,-0.22625148,0.020166615,0.008094457
9192,-0.22446954,1.4053198e-06,-0.22461008,0.021622095,0.013976459
9193,-0.22649242,1.8408534e-06,-0.22667651,0.019910956,0.0060504535
9194,-0.22652967,1.8027204e-06,-0.22670995,0.02013194,0.0055767596
9195,-0.22537287,3.91724e-07,-0.22541204,0.021081382,0.009827839
9196,-0.22557789,3.4700022e-08,-0.22558136,0.020791888,0.008792092
9197,-0.22689964,1.5510814e-06,-0.22705474,0.01961474,0.002867103
9198,-0.22475676,3.4140478e-06,-0.22509816,0.020536486,0.009833077
9199,-0.22435547,6.767749e-07,-0.22442316,0.021529559,0.012542105
9200,-0.22638877,1.314725e-06,-0.22652024,0.020182528,0.0055450154
9201,-0.22665899,5.807571e-06,-0.22723974,0.020190205,0.0033875017
9202,-0.22478394,4.220838e-06,-0.22520603,0.02144836,0.011097582
9203,-0.22562622,7.1143376e-07,-0.22569735,0.020359993,0.009069072
9204,-0.22631747,4.6865352e-08,-0.22632216,0.019624647,0.0065648407
9205,-0.22585402,8.668067e-07,-0.2259407,0.019768085,0.007946089
9206,-0.22454287,5.1413053e-07,-0.22459428,0.021320878,0.012993768
9207,-0.22609237,1.6751846e-07,-0.22610912,0.020455997,0.0077402005
9208,-0.22693974,2.0053872e-06,-0.22714028,0.020153517,0.0043127653
9209,-0.22607197,1.3184865e-06,-0.22620381,0.020491624,0.007559083
9210,-0.22555411,8.3026826e-08,-0.22556241,0.020550106,0.00938332
9211,-0.22527277,1.6958623e-07,-0.22528973,0.020499546,0.010021232
9212,-0.22542572,2.647331e-07,-0.2254522,0.020440903,0.009401441
9213,-0.22697984,2.8267664e-09,-0.22698012,0.019780058,0.0037128455
9214,-0.22550334,1.4384145e-07,-0.22551772,0.021064043,0.009379828
9215,-0.22529306,6.04503e-07,-0.22535351,0.021524267,0.010005236
9216,-0.22634083,5.8030446e-07,-0.22639886,0.020488739,0.0060611377
9217,-0.22722596,1.96563e-07,-0.22724561,0.019699758,0.0030790616
9218,-0.22449481,2.08444e-07,-0.22451566,0.02136389,0.013278659
9219,-0.2252116,2.2315857e-07,-0.22523393,0.020578582,0.010757955
9220,-0.22710086,1.2126081e-07,-0.227113,0.01986311,0.0041881963
9221,-0.22603717,1.2527674e-06,-0.22616245,0.02061027,0.008254946
9222,-0.2241303,3.4893485e-06,-0.22447924,0.022531712,0.015017346
9223,-0.22580385,5.3347594e-06,-0.22633733,0.020472351,0.008052427
9224,-0.22637634,4.237447e-06,-0.22680008,0.019928731,0.0062090233
9225,-0.22448255,1.4766498e-06,-0.22463022,0.021644935,0.014155525
9226,-0.2255554,1.4285915e-06,-0.22569826,0.02059301,0.010209529
9227,-0.22644629,2.1233e-06,-0.22665861,0.019786626,0.0070821727
9228,-0.2247159,2.2545041e-06,-0.22494136,0.021431696,0.013852938
9229,-0.22516996,2.383748e-06,-0.22540833,0.021173835,0.012315102
9230,-0.22688502,1.4246049e-06,-0.22702748,0.02020844,0.0060130656
9231,-0.22553602,2.5314756e-07,-0.22556134,0.021117173,0.01125025
9232,-0.22513409,3.4600166e-08,-0.22513755,0.021113515,0.01269249
9233,-0.22608244,6.623312e-08,-0.22608906,0.020106316,0.009345833
9234,-0.22679709,2.1800774e-07,-0.22681889,0.019646727,0.0065153087
9235,-0.22510245,4.3834132e-07,-0.2251463,0.021129139,0.012603135
9236,-0.224628,2.6009232e-06,-0.2248881,0.021930799,0.014111738
9237,-0.22690204,5.838423e-06,-0.22748588,0.020032365,0.004672422
9238,-0.2258145,3.2330324e-06,-0.22613782,0.020810664,0.009539142
9239,-0.22442566,3.3883254e-08,-0.22442904,0.02221516,0.015375645
9240,-0.226186,7.547311e-07,-0.22626148,0.02001173,0.008321971
9241,-0.22673585,1.3444151e-06,-0.22687028,0.019582262,0.0060967673
9242,-0.2249565,6.322016e-07,-0.22501972,0.0210805,0.013359008
9243,-0.2253944,1.8153472e-07,-0.22541255,0.020880533,0.012269355
9244,-0.22644089,2.4127316e-06,-0.22668217,0.020123502,0.0078113824
9245,-0.22570434,2.1238645e-06,-0.22591673,0.020751901,0.01077179
9246,-0.2254051,2.6808644e-07,-0.2254319,0.020819647,0.012307485
9247,-0.2269178,2.2902643e-08,-0.2269201,0.019462148,0.0066504097
9248,-0.22613528,1.9097456e-07,-0.22615439,0.0197749,0.009513901
9249,-0.22452901,6.8050667e-09,-0.2245297,0.021669727,0.015863052
9250,-0.22614059,2.005978e-06,-0.22634119,0.020222824,0.009630713
9251,-0.22729729,4.511615e-06,-0.22774845,0.01975546,0.0047887703
9252,-0.22507523,2.2083832e-06,-0.22529607,0.021353872,0.013761932
9253,-0.22437064,6.675635e-07,-0.2244374,0.02193708,0.016847912
9254,-0.22690287,8.0386997e-07,-0.22698326,0.019523928,0.0070697647
9255,-0.22564533,4.541078e-07,-0.22569074,0.020459054,0.011696842
9256,-0.22532777,7.279939e-07,-0.22540057,0.021031655,0.0125239175
9257,-0.22618473,1.3911884e-06,-0.22632384,0.02056128,0.00876027
9258,-0.2258905,1.3623744e-06,-0.22602674,0.020783987,0.009400639
9259,-0.22575036,5.8715807e-07,-0.22580907,0.020688925,0.010055567
9260,-0.22577876,5.2776425e-08,-0.22578403,0.02037624,0.009946494
9261,-0.22515887,6.2160677e-09,-0.2251595,0.02082202,0.012406053
9262,-0.22601669,1.70348e-07,-0.22603372,0.02011932,0.00953026
9263,-0.22570866,1.9618608e-06,-0.22590485,0.020556927,0.010435361
9264,-0.22568007,4.682794e-06,-0.22614835,0.020647332,0.009376493
9265,-0.22568491,5.2461955e-06,-0.22620954,0.020624213,0.008932391
9266,-0.22542,2.4982364e-06,-0.22566982,0.02070147,0.010268463
9267,-0.22621244,7.822667e-07,-0.22629067,0.0197733,0.0073531223
9268,-0.22588675,5.779237e-08,-0.22589253,0.019812824,0.008360386
9269,-0.22492962,1.1998669e-08,-0.22493082,0.020816734,0.01165519
9270,-0.22609745,1.7378467e-07,-0.22611482,0.020004814,0.0074485596
9271,-0.22702509,7.7060713e-07,-0.22710215,0.019756913,0.0039318986
9272,-0.22569953,1.846334e-07,-0.22571799,0.020514451,0.00914696
9273,-0.22462688,1.6105619e-07,-0.22464299,0.021653827,0.013206536
9274,-0.22699915,3.4249206e-07,-0.22703339,0.01971467,0.0041536377
9275,-0.22615145,2.917966e-07,-0.22618063,0.02015723,0.0071181613
9276,-0.22427773,4.7447806e-08,-0.22428247,0.022033306,0.014000874
9277,-0.22670993,2.3197259e-07,-0.22673313,0.019890087,0.004966764
9278,-0.22694783,3.0381477e-07,-0.22697821,0.019736288,0.0043311054
9279,-0.22444123,1.0815457e-07,-0.22445205,0.021701882,0.014137267
9280,-0.22499208,5.122091e-07,-0.2250433,0.021308234,0.012498424
9281,-0.22728021,1.7457179e-06,-0.22745478,0.019957464,0.0040334216
9282,-0.22578676,1.2419499e-06,-0.22591096,0.020725336,0.010181126
9283,-0.22358018,3.7404033e-07,-0.22361758,0.023454834,0.01931434
9284,-0.22634406,6.831398e-07,-0.22641237,0.020228237,0.009398447
9285,-0.22765683,1.1123695e-06,-0.22776806,0.019538559,0.00467569
9286,-0.22399288,6.288885e-07,-0.22405577,0.022381999,0.018768223
9287,-0.2247225,2.7330025e-06,-0.2249958,0.021347228,0.015556297
9288,-0.22698823,6.9983157e-06,-0.22768806,0.019698443,0.005895058
9289,-0.22583771,5.966432e-06,-0.22643435,0.020535711,0.010891379
9290,-0.22392787,2.0886146e-06,-0.22413673,0.02333087,0.019726584
9291,-0.22705263,1.8664937e-07,-0.2270713,0.020045567,0.008765825
9292,-0.22666657,9.917361e-07,-0.22676574,0.020219926,0.009455508
9293,-0.22387765,4.539701e-06,-0.22433162,0.022611108,0.017868854
9294,-0.22565253,4.166034e-06,-0.22606914,0.020616014,0.011178498
9295,-0.22746907,1.8711825e-06,-0.22765619,0.019938169,0.004985915
9296,-0.22443514,9.521906e-07,-0.22453035,0.02254229,0.01640513
9297,-0.22533238,1.1639045e-10,-0.2253324,0.021574602,0.01322994
9298,-0.22773476,1.2556711e-06,-0.22786033,0.019979445,0.0036742555
9299,-0.22540015,7.8058065e-07,-0.2254782,0.021235034,0.012246782
9300,-0.22429447,3.657331e-08,-0.22429812,0.022480415,0.016513757
9301,-0.22701834,7.0273586e-08,-0.22702537,0.019945921,0.0065124794
9302,-0.22663306,2.967262e-08,-0.22663602,0.019903708,0.008031067
9303,-0.22398776,2.607765e-09,-0.22398803,0.0225191,0.018073797
9304,-0.22544044,4.0964437e-07,-0.2254814,0.020784236,0.012927819
9305,-0.22752193,1.9853487e-06,-0.22772045,0.019544963,0.0048713833
9306,-0.2240687,2.4558817e-06,-0.22431429,0.022589475,0.017670853
9307,-0.22438537,3.3872832e-06,-0.2247241,0.021962857,0.016367283
9308,-0.22732246,3.5819778e-06,-0.22768065,0.019367542,0.005364961
9309,-0.22636288,4.4092994e-07,-0.22640698,0.019617638,0.00961705
9310,-0.2240774,3.536213e-07,-0.22411276,0.02196357,0.01741657
9311,-0.22562008,5.392832e-07,-0.225674,0.020492777,0.011319011
9312,-0.22704345,2.7521027e-08,-0.2270462,0.01976048,0.006516459
9313,-0.22606583,8.796724e-08,-0.22607462,0.020542972,0.010470631
9314,-0.22584185,1.7105368e-08,-0.22584356,0.020692455,0.011413111
9315,-0.22649097,6.12456e-08,-0.2264971,0.020026747,0.008924762
9316,-0.2259178,5.6154715e-07,-0.22597395,0.020142391,0.011040228
9317,-0.22532238,5.524059e-07,-0.22537762,0.020530935,0.0134775
9318,-0.22577006,8.6900954e-08,-0.22577874,0.020171514,0.012317224
9319,-0.22636934,1.0659209e-07,-0.22637999,0.01982991,0.010226811
9320,-0.22566848,7.0291276e-07,-0.22573876,0.02065343,0.012611921
9321,-0.22573484,1.5335011e-06,-0.2258882,0.020439139,0.012055967
9322,-0.2259493,1.8087275e-06,-0.22613017,0.019979227,0.01085041
9323,-0.22496876,2.2162292e-06,-0.22519039,0.020752281,0.014089429
9324,-0.2255291,3.0767278e-06,-0.22583678,0.0201316,0.011698575
9325,-0.22557592,3.3642852e-06,-0.22591235,0.020235805,0.011517546
9326,-0.22683407,1.6024231e-06,-0.22699432,0.019487575,0.0068549165
9327,-0.22573,5.210129e-09,-0.22573052,0.020150127,0.010579128
9328,-0.22476898,6.4391384e-07,-0.22483337,0.020791275,0.013133581
9329,-0.2261634,5.8467157e-07,-0.22622187,0.019535992,0.007716332
9330,-0.22657718,1.0500234e-07,-0.22658768,0.019637126,0.006261499
9331,-0.22539872,1.1395972e-08,-0.22539985,0.020729626,0.010796904
9332,-0.2259337,2.0039526e-10,-0.22593372,0.020131301,0.009173198
9333,-0.22664793,7.645756e-09,-0.22664869,0.019479329,0.0069178776
9334,-0.22578603,2.6526536e-08,-0.22578868,0.019886212,0.010595472
9335,-0.22508329,1.7313923e-07,-0.2251006,0.020526895,0.01411544
9336,-0.22580142,7.2172674e-07,-0.22587359,0.019954411,0.012231669
9337,-0.22677551,1.9040203e-06,-0.22696592,0.019615619,0.008878939
9338,-0.22547735,1.1122438e-06,-0.22558858,0.02094888,0.0145049775
9339,-0.2250042,9.513765e-07,-0.22509934,0.021406012,0.016731605
9340,-0.22682926,1.0851605e-06,-0.22693777,0.019548707,0.009895446
9341,-0.22560447,1.3293433e-07,-0.22561777,0.020447645,0.0146297915
9342,-0.22507922,1.2600163e-08,-0.22508049,0.021013001,0.01587028
9343,-0.22608915,1.8862453e-07,-0.22610801,0.020020798,0.011878186
9344,-0.2262273,8.049926e-07,-0.2263078,0.020041097,0.01107321
9345,-0.22561991,9.134781e-07,-0.22571126,0.020788155,0.013162635
9346,-0.22604664,8.6330836e-08,-0.22605526,0.020349246,0.011753752
9347,-0.2261757,6.879021e-07,-0.22624448,0.019946687,0.010456153
9348,-0.22508197,1.7571163e-06,-0.22525768,0.02077898,0.013944534
9349,-0.22567974,1.377723e-06,-0.22581752,0.020127969,0.011983594
9350,-0.225556,7.338042e-08,-0.22556333,0.02050062,0.01339207
9351,-0.22610791,3.416728e-07,-0.22614208,0.020216541,0.011252285
9352,-0.22654465,9.2550914e-07,-0.2266372,0.01988045,0.008971032
9353,-0.22556792,6.790078e-07,-0.22563583,0.020498417,0.012280996
9354,-0.22670208,2.786663e-07,-0.22672994,0.019304732,0.0077817687
9355,-0.22545017,8.2514475e-09,-0.225451,0.0200814,0.011952943
9356,-0.2247855,1.19888774e-08,-0.2247867,0.020916447,0.013968851
9357,-0.22701573,2.92457e-07,-0.22704498,0.019538006,0.00532892
9358,-0.22686069,3.0071803e-07,-0.22689076,0.01986997,0.005486281
9359,-0.22529209,2.6945614e-08,-0.22529478,0.020609861,0.010747779
9360,-0.22546498,4.0101145e-07,-0.22550508,0.019884797,0.009431612
9361,-0.22629815,6.972952e-08,-0.22630513,0.019265704,0.0061389944
9362,-0.22476737,1.9702571e-07,-0.22478707,0.020905685,0.011848635
9363,-0.22566696,2.1778862e-06,-0.22588475,0.020375399,0.008183207
9364,-0.22684889,4.230211e-06,-0.2272719,0.019682493,0.0030865064
9365,-0.2249376,2.1144501e-06,-0.22514905,0.020924518,0.010824349
9366,-0.22522105,4.997444e-07,-0.22527103,0.020491686,0.010154951
9367,-0.22718719,6.8691373e-09,-0.22718787,0.019334462,0.0026059926
9368,-0.22611463,9.762347e-08,-0.22612439,0.019580258,0.00640299
9369,-0.22399805,2.9565685e-09,-0.22399835,0.021570833,0.014691275
9370,-0.22626013,1.3938965e-06,-0.22639951,0.019757843,0.00643914
9371,-0.22646986,2.7434576e-06,-0.2267442,0.019862093,0.0056910007
9372,-0.22465311,1.6623537e-06,-0.22481935,0.021629203,0.013382535
9373,-0.22531703,1.2990869e-06,-0.22544694,0.020991458,0.011528576
9374,-0.22671701,7.642108e-07,-0.22679344,0.019733617,0.007045793
9375,-0.22579965,1.3329672e-08,-0.22580098,0.019993456,0.010961203
9376,-0.22447959,2.3002458e-07,-0.2245026,0.021126632,0.01540297
9377,-0.2264031,8.654199e-09,-0.22640397,0.019344015,0.008193045
9378,-0.22653902,3.3918624e-07,-0.22657293,0.01933695,0.007525616
9379,-0.2248612,9.406515e-07,-0.22495528,0.021028947,0.013568926
9380,-0.2265801,2.362171e-06,-0.22681631,0.019553382,0.006705772
9381,-0.22679724,1.9037325e-06,-0.22698762,0.019236479,0.0058734473
9382,-0.22449669,3.2910853e-07,-0.22452961,0.021108337,0.015154167
9383,-0.2259617,1.00510675e-08,-0.2259627,0.019507132,0.0101202
9384,-0.22751431,1.0309663e-08,-0.22751534,0.01891457,0.0043516904
9385,-0.22482945,1.954942e-07,-0.224849,0.020833593,0.014066193
9386,-0.225695,9.666402e-09,-0.22569597,0.019908246,0.01061301
9387,-0.2269018,3.672546e-07,-0.22693853,0.019128198,0.005543125
9388,-0.22567776,5.468381e-07,-0.22573245,0.01977438,0.009643727
9389,-0.22433804,5.5973965e-07,-0.22439401,0.021258619,0.014248795
9390,-0.22653407,1.7877463e-06,-0.22671284,0.019452136,0.005595605
9391,-0.22744228,1.7192008e-06,-0.2276142,0.01928525,0.0021194187
9392,-0.22411016,3.3387863e-07,-0.22414355,0.021443265,0.015154802
9393,-0.22500971,1.0859607e-07,-0.22502057,0.020294422,0.01189526
9394,-0.22741011,1.1741053e-07,-0.22742185,0.018977664,0.002968679
9395,-0.2252281,9.923001e-09,-0.2252291,0.020464882,0.011252983
9396,-0.22478527,1.5440469e-09,-0.22478542,0.021041216,0.013073716
9397,-0.22764082,5.606765e-07,-0.2276969,0.018945197,0.002303208
9398,-0.22619718,5.386706e-07,-0.22625105,0.019250577,0.007261678
9399,-0.22397141,6.0612604e-07,-0.22403203,0.021506205,0.014995971
9400,-0.2266843,8.5128323e-07,-0.22676943,0.018939443,0.0043632174
9401,-0.22659473,4.0638915e-07,-0.22663537,0.019057741,0.0044904565
9402,-0.22471954,5.259173e-08,-0.2247248,0.02052738,0.011585389
9403,-0.22616182,8.5814975e-08,-0.2261704,0.01922322,0.006635468
9404,-0.22654037,7.7812956e-08,-0.22654815,0.019142421,0.005513036
9405,-0.2261284,3.2611727e-08,-0.22613166,0.019336907,0.0070329886
9406,-0.22519006,3.5931515e-07,-0.22522599,0.019983865,0.010406323
9407,-0.22649434,5.748234e-07,-0.22655183,0.018745199,0.005668799
9408,-0.22587529,6.621445e-07,-0.22594151,0.019001026,0.008337176
9409,-0.22474432,9.930676e-08,-0.22475424,0.02024704,0.0130969025
9410,-0.22625321,7.848256e-07,-0.2263317,0.019196909,0.0075675477
9411,-0.22673099,2.465091e-06,-0.2269775,0.019139491,0.0052040922
9412,-0.22591704,1.14447e-06,-0.22603148,0.019413179,0.00864802
9413,-0.22509669,1.0756731e-07,-0.22510745,0.020011209,0.0118539315
9414,-0.2262374,7.474733e-09,-0.22623815,0.019031988,0.0076513044
9415,-0.2258255,2.7793622e-08,-0.22582829,0.019379998,0.009092684
9416,-0.2254887,5.6559664e-09,-0.22548927,0.01992094,0.010366623
9417,-0.22612092,1.0580738e-08,-0.22612198,0.019416988,0.008198935
9418,-0.2255882,6.0612955e-08,-0.22559427,0.020031882,0.010028581
9419,-0.22579981,2.139359e-09,-0.22580002,0.019831985,0.009028884
9420,-0.2263134,1.0403885e-07,-0.2263238,0.019242883,0.006786611
9421,-0.22536999,5.6800793e-08,-0.22537567,0.019672887,0.010133376
9422,-0.22553305,5.1436277e-08,-0.2255382,0.019452866,0.009217262
9423,-0.22641996,8.047253e-07,-0.22650042,0.01902056,0.0053853523
9424,-0.22547637,1.0651978e-06,-0.22558288,0.01979906,0.008620999
9425,-0.22578548,5.2534574e-07,-0.22583802,0.019572737,0.007176538
9426,-0.22617804,1.6104424e-07,-0.22619414,0.019149352,0.005463076
9427,-0.22447024,6.30331e-09,-0.22447087,0.020533353,0.011854562
9428,-0.22600366,3.4172507e-09,-0.226004,0.019156072,0.0060837544
9429,-0.2266924,3.987033e-12,-0.2266924,0.018890064,0.003435804
9430,-0.22540703,1.971845e-09,-0.22540723,0.019544033,0.008183196
9431,-0.22535487,4.8841153e-11,-0.22535487,0.019345973,0.0086115
9432,-0.22606209,1.7433175e-07,-0.22607952,0.018884497,0.0060953596
9433,-0.2259837,6.289121e-07,-0.22604659,0.01901452,0.006046883
9434,-0.2257189,8.8065167e-07,-0.22580697,0.019300321,0.006838588
9435,-0.22534843,1.3203008e-06,-0.22548045,0.019613994,0.008314036
9436,-0.22661549,1.0267645e-06,-0.22671817,0.018772446,0.0038765837
9437,-0.22582877,1.4110795e-07,-0.22584288,0.019114014,0.007104033
9438,-0.22539516,2.9693158e-08,-0.22539812,0.019331886,0.008874826
9439,-0.22626087,1.3370993e-08,-0.22626221,0.018763153,0.006148504
9440,-0.22562057,1.4594009e-07,-0.22563516,0.019350974,0.009038588
9441,-0.22558038,6.182747e-07,-0.2256422,0.019616688,0.00954666
9442,-0.22657593,7.4876215e-07,-0.2266508,0.019079026,0.005764099
9443,-0.22501689,2.2574237e-07,-0.22503947,0.02044247,0.011505198
9444,-0.22587968,2.031847e-07,-0.22590001,0.019551741,0.008332333
9445,-0.22695051,2.6487719e-08,-0.22695316,0.018716492,0.004272264
9446,-0.22528501,1.0901334e-06,-0.22539403,0.01929426,0.009558448
9447,-0.22474924,1.0764543e-06,-0.22485688,0.019800752,0.011119782
9448,-0.2265913,5.434055e-09,-0.22659184,0.01892171,0.004341481
9449,-0.22632252,4.7560422e-07,-0.22637008,0.0192431,0.0050031003
9450,-0.22513805,9.385426e-07,-0.2252319,0.02004512,0.009048783
9451,-0.22627674,1.0610188e-06,-0.22638284,0.019071577,0.004503588
9452,-0.2262822,5.184347e-09,-0.22628272,0.0186663,0.0042966073
9453,-0.22498058,1.2638999e-06,-0.22510697,0.019280411,0.007763932
9454,-0.22508675,1.086558e-06,-0.22519541,0.019258404,0.0072315377
9455,-0.22635219,3.6835957e-08,-0.22635587,0.018737946,0.003047885
9456,-0.22566557,1.4987871e-06,-0.22581545,0.019341122,0.005205075
9457,-0.22534585,1.7782354e-06,-0.22552368,0.019512195,0.0059879674
9458,-0.22642204,6.362126e-07,-0.22648567,0.018738156,0.0022241701
9459,-0.22564462,2.1299059e-08,-0.22564675,0.018817684,0.0051535117
9460,-0.22465654,1.3559885e-07,-0.2246701,0.019345906,0.008598591
9461,-0.22655004,2.0680088e-07,-0.22657073,0.018430816,0.0015661337
9462,-0.22622295,9.4218404e-07,-0.22631717,0.018869199,0.002235982
9463,-0.22494362,7.186917e-07,-0.22501549,0.01997107,0.0068280627
9464,-0.22603644,2.33511e-07,-0.2260598,0.019221248,0.002534102
9465,-0.22645672,2.3319427e-07,-0.22648004,0.018823747,0.0005811691
9466,-0.22549096,8.837431e-10,-0.22549105,0.01905994,0.0037964103
9467,-0.22513953,5.6580824e-08,-0.22514519,0.019228432,0.0047093015
9468,-0.2264609,1.4658413e-08,-0.22646236,0.018797899,-0.00065245293
9469,-0.22487873,2.684106e-07,-0.22490557,0.019847235,0.0052426616
9470,-0.22514921,7.604378e-07,-0.22522525,0.019821456,0.0043519405
9471,-0.2272007,9.08415e-07,-0.22729154,0.01910398,-0.0032236336
9472,-0.22594504,1.0173942e-08,-0.22594605,0.01899346,0.0012625469
9473,-0.22426337,6.8439664e-07,-0.22433181,0.019888995,0.0066602547
9474,-0.22647513,1.631801e-07,-0.22649145,0.01873397,-0.0013941621
9475,-0.2262822,1.11124805e-07,-0.22629331,0.018906876,-0.0006634497
9476,-0.22431596,9.572283e-07,-0.22441168,0.02035492,0.0063448814
9477,-0.22645679,3.1231125e-06,-0.2267691,0.019280633,-0.0023938534
9478,-0.22718902,1.2581102e-06,-0.22731483,0.019246805,-0.0050040525
9479,-0.22399886,2.1556447e-08,-0.22400102,0.020470783,0.0066204784
9480,-0.22544798,2.9612698e-07,-0.22547759,0.019174177,0.0010256701
9481,-0.2267986,1.3905557e-07,-0.2268125,0.019011967,-0.003809844
9482,-0.22513947,2.1763219e-07,-0.22516124,0.01949453,0.0025474129
9483,-0.22601835,2.3956341e-08,-0.22602075,0.019044867,-0.000327665
9484,-0.22644627,2.5118684e-08,-0.22644879,0.018918814,-0.0017773998
9485,-0.22457875,1.5705082e-07,-0.22459446,0.01986556,0.0053568743
9486,-0.22611977,1.097583e-06,-0.22622953,0.019077975,-0.0007120966
9487,-0.22631942,1.3787377e-06,-0.2264573,0.019130189,-0.0016545024
9488,-0.22523157,3.3035778e-07,-0.22526461,0.019447444,0.0028179856
9489,-0.22568001,1.2514159e-09,-0.22568013,0.018993896,0.0013828216
9490,-0.22608185,9.008353e-08,-0.22609086,0.018771159,-4.4260487e-05
9491,-0.22503635,7.10023e-08,-0.22504345,0.019294456,0.004087781
9492,-0.22569408,6.609513e-08,-0.22570069,0.019036144,0.0021718661
9493,-0.22643238,3.3131772e-07,-0.22646551,0.018819189,-0.0006428985
9494,-0.2248581,3.0266597e-07,-0.22488837,0.019618751,0.004941467
9495,-0.22577599,1.1035125e-07,-0.22578703,0.018841712,0.0011679342
9496,-0.22644217,2.5803448e-10,-0.2264422,0.018516047,-0.0015898321
9497,-0.22466896,6.417089e-14,-0.22466896,0.019257138,0.004927437
9498,-0.2252144,3.301865e-07,-0.22524743,0.019072592,0.0028814382
9499,-0.22736447,1.0901334e-06,-0.22747348,0.01883041,-0.005521086
9500,-0.2250853,1.7943299e-07,-0.22510324,0.019402694,0.0028543107
9501,-0.2248454,3.4180136e-08,-0.2248488,0.019410288,0.003658277
9502,-0.22693358,1.06455914e-07,-0.22694422,0.018483307,-0.0037896894
9503,-0.22584262,1.1433673e-07,-0.22585405,0.018487753,0.0008037183
9504,-0.22483394,2.7747193e-09,-0.22483422,0.019162904,0.0050743963
9505,-0.2263972,3.0091417e-07,-0.22642729,0.01852858,-0.00054360705
9506,-0.22626916,7.8000147e-07,-0.22634716,0.018578185,-2.9638437e-05
9507,-0.22490577,5.7640614e-07,-0.22496341,0.01935866,0.005316173
9508,-0.22562923,2.1390832e-07,-0.22565062,0.018945921,0.0029191338
9509,-0.22703575,2.3022473e-11,-0.22703575,0.01858631,-0.0021986458
9510,-0.22409481,2.3508339e-07,-0.22411832,0.020322327,0.00913521
9511,-0.22502023,5.688606e-08,-0.22502592,0.019478358,0.0066669113
9512,-0.2274899,2.2652182e-07,-0.22751255,0.018525431,-0.0014724889
9513,-0.22593643,8.9249346e-07,-0.22602567,0.01853749,0.004802101
9514,-0.22357303,2.1977228e-06,-0.2237928,0.020693898,0.013686692
9515,-0.22607635,6.0774482e-06,-0.2266841,0.018737372,0.003381284
9516,-0.22626111,7.0856254e-06,-0.22696967,0.018772297,0.0026215415
9517,-0.22499782,3.1909974e-06,-0.22531691,0.019448046,0.0089962
9518,-0.22586088,9.89502e-08,-0.22587077,0.018794736,0.0066653215
9519,-0.22576383,3.544015e-07,-0.22579926,0.018847369,0.0066799717
9520,-0.22583741,6.2596126e-07,-0.22590001,0.01902255,0.006251544
9521,-0.22443378,5.201528e-11,-0.22443378,0.020769255,0.0123667
9522,-0.22667855,1.1225453e-06,-0.2267908,0.01905767,0.0043203994
9523,-0.22709143,6.0417864e-07,-0.22715186,0.018826708,0.0031277388
9524,-0.22420432,1.7511657e-07,-0.22422183,0.020749904,0.013806823
9525,-0.22578435,3.6473043e-07,-0.22582082,0.01900458,0.007719074
9526,-0.22655825,6.53845e-08,-0.2265648,0.018660353,0.00539281
9527,-0.22542852,7.2700255e-09,-0.22542925,0.01949617,0.010179938
9528,-0.22545406,3.6237818e-08,-0.22545768,0.01959251,0.010197807
9529,-0.22757313,1.1623911e-07,-0.22758475,0.018576039,0.0018563047
9530,-0.22622535,1.6304772e-07,-0.22624165,0.018789843,0.005933538
9531,-0.22432172,4.6921332e-07,-0.22436865,0.019998673,0.012089431
9532,-0.22627471,2.7992716e-08,-0.22627752,0.018565321,0.00425087
9533,-0.22642913,5.58514e-07,-0.22648498,0.018821694,0.0029274172
9534,-0.22552401,4.5589695e-07,-0.22556959,0.01967458,0.0057454086
9535,-0.225861,2.6497421e-08,-0.22586365,0.01948568,0.004028229
9536,-0.22631231,8.454508e-08,-0.22632076,0.01894807,0.0021089553
9537,-0.22574732,5.375993e-07,-0.22580108,0.018871114,0.003876596
9538,-0.22426298,6.2306447e-07,-0.22432528,0.020034652,0.009347935
9539,-0.22588445,1.0771656e-08,-0.22588553,0.01895091,0.0036579529
9540,-0.22698243,6.3073327e-07,-0.2270455,0.018879412,-0.0004192235
9541,-0.22473481,1.2485347e-06,-0.22485967,0.020169588,0.008168979
9542,-0.22497778,2.381356e-06,-0.22521591,0.019721426,0.007448257
9543,-0.22665747,2.199623e-06,-0.22687742,0.018565126,0.0017472222
9544,-0.2260899,3.8562982e-07,-0.22612846,0.018504648,0.004519877
9545,-0.22461171,3.060909e-08,-0.22461477,0.019684762,0.009842403
9546,-0.22604674,7.3339464e-07,-0.22612008,0.018845776,0.004400574
9547,-0.2258293,2.5613742e-06,-0.22608544,0.019162241,0.00479053
9548,-0.22615159,3.3296637e-06,-0.22648455,0.019190395,0.0032455244
9549,-0.22505862,1.0220288e-06,-0.22516082,0.0200119,0.0076725762
9550,-0.22591509,1.942e-08,-0.22591703,0.019109542,0.004425271
9551,-0.22675972,2.356328e-07,-0.22678328,0.018508915,0.00069211307
9552,-0.22510009,6.0235e-07,-0.22516032,0.019030975,0.0064171804
9553,-0.22556081,2.8281926e-07,-0.2255891,0.018890224,0.004587139
9554,-0.2262725,9.2768815e-10,-0.22627258,0.018828033,0.0019299174
9555,-0.22538677,1.8672664e-07,-0.22540544,0.019634131,0.0054367157
9556,-0.2254806,6.8166264e-07,-0.22554877,0.01967245,0.005209766
9557,-0.22626927,7.7561214e-07,-0.22634684,0.018913005,0.0023695754
9558,-0.22595346,3.3560292e-07,-0.22598702,0.018742984,0.0034067833
9559,-0.22513826,2.1727434e-08,-0.22514044,0.019030347,0.0063608796
9560,-0.22607301,1.05437366e-07,-0.22608356,0.018371979,0.0026797412
9561,-0.22659343,6.2240593e-07,-0.22665568,0.018264746,0.0005739007
9562,-0.2248051,1.3582033e-06,-0.22494093,0.019318158,0.0067074806
9563,-0.2255148,2.7081294e-06,-0.22578561,0.018755332,0.0034651356
9564,-0.22666748,1.7909355e-06,-0.22684658,0.018365331,-0.00078399305
9565,-0.22588712,1.4970363e-08,-0.22588861,0.018422533,0.0019100289
9566,-0.22443497,5.023391e-07,-0.2244852,0.01953415,0.0063317637
9567,-0.2269606,2.9211864e-07,-0.2269898,0.018662678,-0.003573271
9568,-0.22624369,1.8125546e-07,-0.22626181,0.018701086,-0.0015153633
9569,-0.22420838,1.8437737e-07,-0.22422682,0.019753782,0.005751581
9570,-0.22640325,2.8634592e-08,-0.22640611,0.018573562,-0.002894357
9571,-0.22653912,5.456927e-07,-0.22659369,0.018769586,-0.0037925574
9572,-0.22477832,8.7456533e-07,-0.22486578,0.019399228,0.0024509805
9573,-0.22470638,1.302724e-06,-0.22483665,0.019583005,0.0025891357
9574,-0.22785158,8.763221e-07,-0.22793922,0.019303303,-0.009364402
9575,-0.22582702,6.711037e-08,-0.22583373,0.018772257,-0.002859487
9576,-0.22290182,1.4614066e-06,-0.22304796,0.020685414,0.0063837743
9577,-0.22655548,9.624096e-08,-0.22656511,0.018804654,-0.006666359
9578,-0.2277487,1.9434948e-07,-0.22776814,0.019230561,-0.0109129315
9579,-0.22381106,1.2715272e-07,-0.22382377,0.019718409,0.0039706505
9580,-0.22434764,1.0367238e-06,-0.2244513,0.019356376,0.002052182
9581,-0.22788434,3.1594e-06,-0.22820027,0.019612981,-0.011420557
9582,-0.2253843,1.6128524e-06,-0.22554559,0.018799284,-0.001158567
9583,-0.22416748,3.5779829e-07,-0.22420326,0.019325845,0.004209012
9584,-0.22664665,6.332813e-08,-0.22665298,0.018307205,-0.0044311415
9585,-0.2260325,2.664379e-09,-0.22603276,0.018296814,-0.0014551778
9586,-0.22477444,1.5153239e-08,-0.22477596,0.019099077,0.0038087277
9587,-0.22560185,5.3345553e-07,-0.2256552,0.018743286,0.0012182043
9588,-0.22646655,1.0472496e-06,-0.22657128,0.018380761,-0.0015964808
9589,-0.22558056,5.0557605e-07,-0.22563112,0.01826462,0.002294387
9590,-0.22489277,4.7359217e-07,-0.22494012,0.018431364,0.005393456
9591,-0.2258322,1.3202666e-06,-0.22596422,0.01791089,0.0020937466
9592,-0.2258368,2.9808305e-06,-0.22613488,0.018040664,0.0017648266
9593,-0.22516404,3.7640511e-06,-0.22554044,0.01870408,0.0037668287
9594,-0.22509885,3.2373207e-06,-0.22542258,0.019088142,0.0043176664
9595,-0.22644554,1.3540387e-06,-0.22658095,0.018432671,0.00022610207
9596,-0.22579534,7.485043e-09,-0.22579609,0.018413315,0.0030653223
9597,-0.22456962,9.522197e-07,-0.22466484,0.019075334,0.007276519
9598,-0.22650108,5.730623e-07,-0.22655839,0.018146388,0.0006161814
9599,-0.22625923,4.0076614e-07,-0.2262993,0.018394288,0.0015880441
9600,-0.22482422,2.929891e-07,-0.22485352,0.019333856,0.0065916213
9601,-0.22573847,1.2231125e-09,-0.22573858,0.018584186,0.0034489296
9602,-0.22687963,2.8270833e-07,-0.2269079,0.01816977,-0.00096722826
9603,-0.2252072,2.9724706e-07,-0.22523692,0.018579643,0.005125501
9604,-0.22574976,6.0438714e-07,-0.2258102,0.018148873,0.002894558
9605,-0.22652648,1.5747024e-06,-0.22668396,0.018015277,-0.000491706
9606,-0.22511768,2.0134985e-06,-0.22531903,0.01866803,0.004400244
9607,-0.22547106,2.146553e-06,-0.22568572,0.018607892,0.0027266487
9608,-0.22642848,7.597363e-07,-0.22650446,0.018366497,-0.0006285816
9609,-0.2256446,1.3742271e-08,-0.22564597,0.018635761,0.0020020832
9610,-0.22441174,6.8580266e-07,-0.22448032,0.01928497,0.006194566
9611,-0.22634962,2.1749318e-07,-0.22637138,0.01819331,-0.0006287928
9612,-0.22650692,2.2848553e-08,-0.2265092,0.018171586,-0.00073411554
9613,-0.22463302,2.5224867e-07,-0.22465825,0.01924007,0.006449219
9614,-0.22616518,1.1992794e-06,-0.2262851,0.018472718,0.0008086865
9615,-0.22628082,1.8212544e-06,-0.22646295,0.018571973,0.0004206329
9616,-0.22553845,5.282226e-07,-0.22559127,0.01878152,0.0036795922
9617,-0.22565728,5.874195e-08,-0.22566316,0.018494416,0.003119657
9618,-0.22588538,8.6514274e-07,-0.22597189,0.018323533,0.0020380027
9619,-0.2253018,1.2666152e-06,-0.22542846,0.018713532,0.0044719693
9620,-0.22536184,9.337848e-07,-0.22545522,0.018903844,0.004850492
9621,-0.22639808,6.056389e-07,-0.22645864,0.01851639,0.0019331147
9622,-0.2261806,2.892425e-07,-0.22620952,0.018605115,0.003290102
9623,-0.22530268,2.9906966e-09,-0.22530298,0.01910404,0.0072552576
9624,-0.22583061,9.381962e-07,-0.22592443,0.018530948,0.005402543
9625,-0.22638717,1.552195e-06,-0.2265424,0.018248577,0.003488726
9626,-0.22528145,1.1778681e-06,-0.22539924,0.018987989,0.0078000603
9627,-0.2264366,5.166552e-07,-0.22648826,0.01847426,0.0034558042
9628,-0.22658508,6.0393035e-08,-0.22659111,0.018394798,0.002629622
9629,-0.22377586,1.1852541e-06,-0.22389439,0.020395335,0.012840185
9630,-0.22567537,4.4338725e-07,-0.22571972,0.018907236,0.006531223
9631,-0.22731604,1.4179167e-09,-0.22731619,0.018473275,0.0009548567
9632,-0.22531497,5.0014473e-09,-0.22531548,0.01929413,0.008757371
9633,-0.22504883,3.6476486e-08,-0.22505248,0.019369965,0.010069335
9634,-0.22673012,7.1221325e-07,-0.22680135,0.018296301,0.0041000904
9635,-0.22606647,5.507237e-07,-0.22612154,0.01856301,0.0071195425
9636,-0.2250739,1.9559963e-07,-0.22509347,0.019466797,0.011106211
9637,-0.2262731,1.5003199e-08,-0.22627461,0.018508447,0.0068347235
9638,-0.22630021,3.634896e-07,-0.22633655,0.01858398,0.0062524816
9639,-0.22560701,8.0683867e-07,-0.2256877,0.018946895,0.00819895
9640,-0.22578067,6.3179886e-07,-0.22584385,0.018701818,0.0072312467
9641,-0.22645254,9.372437e-08,-0.22646192,0.018252064,0.004728889
9642,-0.22487713,1.1399436e-07,-0.22488853,0.019407013,0.010404966
9643,-0.22470787,1.7573927e-06,-0.22488362,0.0199657,0.010455222
9644,-0.2273118,4.4409953e-06,-0.2277559,0.018898735,-1.3964627e-05
9645,-0.22526328,2.085644e-06,-0.22547185,0.019903436,0.008182705
9646,-0.22485963,6.878054e-08,-0.22486651,0.019902434,0.01013473
9647,-0.22658432,3.022726e-07,-0.22661455,0.01837256,0.0031933459
9648,-0.22560488,7.4204655e-07,-0.22567908,0.018588299,0.006402105
9649,-0.22429717,1.8958355e-07,-0.22431612,0.019939348,0.011502298
9650,-0.22652793,9.130224e-07,-0.22661923,0.018631555,0.003155148
9651,-0.22689772,2.5250638e-06,-0.22715022,0.01867644,0.0011278942
9652,-0.22440566,7.489169e-07,-0.22448055,0.020214833,0.010609121
9653,-0.22589138,1.7306483e-07,-0.22590868,0.01874061,0.0050070956
9654,-0.22710511,2.5393383e-08,-0.22710764,0.018331172,5.5737505e-06
9655,-0.22406791,9.880594e-07,-0.22416672,0.020042751,0.010509
9656,-0.2252787,6.404509e-07,-0.22534275,0.019033814,0.0061022723
9657,-0.22682612,3.52518e-08,-0.22682965,0.01848434,0.0009936071
9658,-0.22619069,2.0416762e-08,-0.22619273,0.018596541,0.0037098872
9659,-0.22384968,1.2386917e-07,-0.22386207,0.020807793,0.012601459
9660,-0.22632425,7.748249e-07,-0.22640173,0.018594846,0.003242232
9661,-0.22790022,3.6582918e-07,-0.2279368,0.018412108,-0.0025924833
9662,-0.22397903,8.9360455e-08,-0.22398797,0.019882098,0.01183937
9663,-0.22482708,3.2113887e-09,-0.22482741,0.018959234,0.00876603
9664,-0.22759268,6.881987e-07,-0.22766149,0.01814698,-0.0015273086
9665,-0.22564045,8.537322e-07,-0.22572581,0.018813007,0.005692503
9666,-0.22336797,1.0557146e-06,-0.22347355,0.021620115,0.014626165
9667,-0.2277002,1.8044013e-06,-0.22788064,0.018474959,-0.0013415181
9668,-0.227015,2.0288925e-07,-0.2270353,0.018180463,0.0019160992
9669,-0.22378138,4.4918082e-07,-0.22382629,0.020260999,0.013545458
9670,-0.22584592,3.9814796e-07,-0.22588573,0.018319577,0.00583951
9671,-0.22698368,3.9620787e-08,-0.22698765,0.018008485,0.0018114246
9672,-0.22484441,1.2114668e-07,-0.22485653,0.019302676,0.009544443
9673,-0.22508085,1.4780987e-06,-0.22522865,0.019321715,0.008214689
9674,-0.22717628,3.053301e-06,-0.2274816,0.018519064,-0.0001802977
9675,-0.22538655,1.4552523e-06,-0.22553207,0.019003673,0.0067877313
9676,-0.22460827,2.855678e-07,-0.22463682,0.019437445,0.00997923
9677,-0.22633405,1.9179593e-07,-0.22635323,0.018303458,0.004077729
9678,-0.22576326,8.089386e-08,-0.22577135,0.01877688,0.006393636
9679,-0.22529666,9.741872e-08,-0.2253064,0.019501736,0.008037707
9680,-0.22639382,1.4619067e-07,-0.22640844,0.018884191,0.004048453
9681,-0.22581075,1.6368614e-07,-0.22582711,0.01882136,0.0064499998
9682,-0.22536136,2.3790953e-07,-0.22538516,0.018919917,0.008049582
9683,-0.22642837,3.594938e-07,-0.22646433,0.018183492,0.003835241
9684,-0.22566618,3.9568832e-07,-0.22570574,0.018709848,0.0064242785
9685,-0.22471839,7.559743e-07,-0.22479399,0.019689497,0.010125123
9686,-0.22674958,1.9814033e-06,-0.22694772,0.018425902,0.0026499052
9687,-0.22598986,1.2928443e-06,-0.22611915,0.018823683,0.0062462497
9688,-0.22507222,8.216176e-08,-0.22508043,0.01951983,0.010057548
9689,-0.2258992,4.645335e-08,-0.22590385,0.018846566,0.006853548
9690,-0.22619155,5.0046673e-08,-0.22619656,0.018504282,0.0059489883
9691,-0.22562979,7.2091675e-09,-0.2256305,0.018635953,0.008465944
9692,-0.22569466,3.4941596e-07,-0.2257296,0.018715087,0.008189851
9693,-0.22575782,1.1388338e-06,-0.22587171,0.018748946,0.008078866
9694,-0.2263349,1.0546738e-06,-0.22644037,0.018371375,0.006244205
9695,-0.22499305,4.295853e-07,-0.22503601,0.019481607,0.011730028
9696,-0.22628036,7.7131364e-07,-0.22635749,0.018449722,0.0071183294
9697,-0.22545466,9.39929e-07,-0.22554865,0.019138588,0.010645522
9698,-0.2255549,8.6226225e-07,-0.22564113,0.01922789,0.010619111
9699,-0.22636145,5.933401e-07,-0.22642079,0.018834596,0.007928945
9700,-0.22589496,1.2357566e-07,-0.22590731,0.01926653,0.009823201
9701,-0.22539599,7.7563755e-08,-0.22540376,0.01946865,0.011696209
9702,-0.22564417,4.228534e-07,-0.22568646,0.019069368,0.010592491
9703,-0.22603121,6.5235935e-07,-0.22609645,0.01869015,0.0090216985
9704,-0.22592634,5.05343e-07,-0.22597687,0.01888768,0.009277919
9705,-0.22522317,3.6557685e-07,-0.22525972,0.01945783,0.011775408
9706,-0.22617495,7.231959e-09,-0.22617568,0.018636722,0.008244217
9707,-0.22621539,1.8657212e-07,-0.22623405,0.018479398,0.007862802
9708,-0.22525516,3.1288337e-07,-0.22528645,0.01918005,0.011170667
9709,-0.22583918,4.5821398e-07,-0.225885,0.018730136,0.00866699
9710,-0.2267326,6.734447e-07,-0.22679994,0.018250963,0.004819818
9711,-0.2257972,4.0690225e-07,-0.2258379,0.018523969,0.007845029
9712,-0.22481516,2.1789643e-07,-0.22483695,0.019355139,0.010931176
9713,-0.2263935,5.129773e-07,-0.22644481,0.018294811,0.004448761
9714,-0.22542302,2.7516904e-07,-0.22545055,0.01908027,0.00771317
9715,-0.22596629,3.4331228e-07,-0.22600062,0.018645735,0.005251961
9716,-0.22603808,5.3960598e-08,-0.22604348,0.018254085,0.004675142
9717,-0.22585529,2.5388635e-08,-0.22585782,0.01802812,0.0047551235
9718,-0.22533676,8.4961535e-08,-0.22534525,0.018245328,0.0062043206
9719,-0.2257304,1.9989344e-07,-0.22575039,0.01824441,0.004488409
9720,-0.2262769,1.0448721e-06,-0.22638139,0.018190619,0.0021818692
9721,-0.22587056,1.3818889e-06,-0.22600876,0.01850846,0.0033275501
9722,-0.22524159,6.243825e-07,-0.22530402,0.018883387,0.0056645903
9723,-0.22660689,4.718202e-08,-0.22661161,0.018132163,0.00043458995
9724,-0.22593462,2.4445166e-07,-0.22595906,0.018161384,0.0024699732
9725,-0.22491492,1.0985511e-06,-0.22502477,0.018373273,0.005875335
9726,-0.22544223,3.328462e-07,-0.22547552,0.01814308,0.004574311
9727,-0.2264375,1.4496263e-07,-0.226452,0.018033119,0.0014076994
9728,-0.22515981,1.1071579e-06,-0.22527052,0.018994667,0.006102132
9729,-0.22557929,1.9324596e-06,-0.22577254,0.018899228,0.004274031
9730,-0.22647654,8.0021346e-07,-0.22655655,0.018256368,0.0015068476
9731,-0.22582284,2.7753888e-10,-0.22582287,0.018321687,0.003969831
9732,-0.22525787,5.668525e-07,-0.22531456,0.018388733,0.0055415602
9733,-0.22537668,1.0322982e-06,-0.22547992,0.018180488,0.004953226
9734,-0.22624275,2.7304702e-07,-0.22627005,0.017973317,0.0022867606
9735,-0.22605093,1.2199877e-09,-0.22605105,0.018224452,0.003445871
9736,-0.22516264,8.036918e-08,-0.22517067,0.018928172,0.0069920872
9737,-0.2259843,4.457121e-07,-0.22602887,0.018428031,0.003910251
9738,-0.22662212,6.875314e-07,-0.22669087,0.017957097,0.0012330333
9739,-0.22520486,6.300605e-08,-0.22521116,0.018276917,0.006292986
9740,-0.22541699,4.308559e-09,-0.22541742,0.018009081,0.0050015403
9741,-0.22637217,3.0651475e-07,-0.22640282,0.017862758,0.000768834
9742,-0.22491217,1.394178e-06,-0.22505158,0.01882872,0.005418426
9743,-0.22616462,2.2373536e-06,-0.22638837,0.01849428,8.052066e-05
9744,-0.22605968,7.0679096e-07,-0.22613035,0.018545777,0.00038286502
9745,-0.2244932,2.3301258e-08,-0.22449553,0.019303083,0.006153172
9746,-0.2258807,3.8516728e-07,-0.22591922,0.018159648,0.00047254688
9747,-0.22621799,4.1119088e-07,-0.2262591,0.018088536,-0.00095443864
9748,-0.22415103,9.663472e-09,-0.224152,0.019673899,0.0067438153
9749,-0.22612403,5.9237635e-07,-0.22618327,0.018828595,-0.0011328041
9750,-0.2272655,9.81051e-07,-0.22736362,0.018994378,-0.005930769
9751,-0.22458848,3.8459413e-07,-0.22462694,0.019130321,0.0036124336
9752,-0.22486581,2.683334e-07,-0.22489265,0.01844326,0.0022304638
9753,-0.2270109,7.787123e-07,-0.22708878,0.01814622,-0.0062611555
9754,-0.22585209,1.0854089e-06,-0.22596063,0.018007305,-0.002320446
9755,-0.22429578,1.561119e-06,-0.22445188,0.018828942,0.0032834609
9756,-0.22616182,2.8242082e-06,-0.22644424,0.018329263,-0.0039088107
9757,-0.22662392,1.8115744e-06,-0.22680508,0.01833533,-0.005022191
9758,-0.22472702,1.3167687e-07,-0.22474019,0.018604295,0.0027222321
9759,-0.22517592,1.04741765e-07,-0.2251864,0.018168243,0.0010262551
9760,-0.22631213,1.17288025e-07,-0.22632386,0.018071564,-0.0033485314
9761,-0.22546712,3.1185323e-08,-0.22547023,0.018319568,-0.00016466764
9762,-0.22580285,6.6800186e-07,-0.22586966,0.018356454,-0.0016653456
9763,-0.22597373,8.55523e-07,-0.22605927,0.018331023,-0.002556169
9764,-0.22498426,1.6787239e-07,-0.22500105,0.018684942,0.0010399204
9765,-0.22584103,3.9336556e-10,-0.22584108,0.01828855,-0.0024803763
9766,-0.22606868,2.887779e-07,-0.22609755,0.018140892,-0.0033215787
9767,-0.22495112,1.3115148e-06,-0.22508226,0.018242186,0.00059572794
9768,-0.22540903,9.698073e-07,-0.22550601,0.018150298,-0.0007279757
9769,-0.22690676,2.6429547e-08,-0.2269094,0.018305818,-0.0060342224
9770,-0.22531949,3.153364e-08,-0.22532265,0.018412504,-0.00041566306
9771,-0.22436085,2.3397207e-07,-0.22438425,0.01912016,0.0033532402
9772,-0.22717093,6.427426e-07,-0.2272352,0.01852352,-0.006906794
9773,-0.22629148,4.9117627e-08,-0.2262964,0.018229783,-0.003725584
9774,-0.22435771,6.2480643e-07,-0.22442019,0.01871825,0.0024870671
9775,-0.22551593,1.2003239e-06,-0.22563596,0.018080179,-0.0027150426
9776,-0.22675957,6.595522e-07,-0.22682552,0.018395705,-0.007388994
9777,-0.22476715,8.764931e-08,-0.22477591,0.018612321,0.00054968917
9778,-0.22537182,5.2861253e-07,-0.22542468,0.018426945,-0.001126534
9779,-0.22716953,1.3380644e-06,-0.22730334,0.018405417,-0.007588602
9780,-0.22501063,2.1530273e-07,-0.22503217,0.018364789,0.00091911893
9781,-0.22521569,1.147884e-10,-0.2252157,0.018084697,0.00044731644
9782,-0.22647633,2.9166562e-08,-0.22647925,0.017736252,-0.0038067964
9783,-0.22579968,1.720686e-08,-0.2258014,0.0177734,-0.0013097627
9784,-0.2248499,1.2106639e-08,-0.2248511,0.018489368,0.0019929826
9785,-0.22571851,4.4094972e-07,-0.2257626,0.018385123,-0.0012693555
9786,-0.22709261,3.502268e-07,-0.22712763,0.018392306,-0.0061661997
9787,-0.22501332,2.4474645e-11,-0.22501332,0.018474165,0.0016809767
9788,-0.22514611,2.7418503e-07,-0.22517353,0.017911868,0.0013818714
9789,-0.22664642,5.2163693e-07,-0.22669859,0.017601391,-0.0038921547
9790,-0.22536576,3.849084e-07,-0.22540425,0.017700372,0.001537124
9791,-0.22398475,2.8220148e-09,-0.22398503,0.019324714,0.0077206916
9792,-0.2277218,1.3900639e-06,-0.22786081,0.018352037,-0.00543498
9793,-0.2267074,1.1373077e-06,-0.22682112,0.018026631,-0.0009431885
9794,-0.22321017,4.337952e-09,-0.2232106,0.02048608,0.012783542
9795,-0.22661355,1.8419858e-08,-0.2266154,0.017456723,0.0006028159
9796,-0.22738847,1.8659271e-08,-0.22739033,0.01744411,-0.0017870559
9797,-0.22371805,5.333467e-09,-0.22371858,0.019454734,0.012509489
9798,-0.22562285,9.065696e-07,-0.2257135,0.01775039,0.0059016077
9799,-0.22778198,3.1428413e-06,-0.22809626,0.017748104,-0.002237443
9800,-0.22450851,2.792793e-06,-0.22478779,0.01883748,0.010615077
9801,-0.22466816,2.6341925e-06,-0.22493158,0.018740993,0.01020917
9802,-0.22675452,2.4906112e-06,-0.22700357,0.017718082,0.0025482287
9803,-0.22626242,7.998136e-07,-0.2263424,0.017924398,0.004709491
9804,-0.22452159,2.2529829e-08,-0.22452384,0.019263117,0.011096832
9805,-0.22638048,2.0575862e-07,-0.22640106,0.018009558,0.003941151
9806,-0.22572051,9.9993535e-08,-0.22573051,0.018548843,0.0064347084
9807,-0.2256464,2.1214765e-09,-0.22564662,0.01875655,0.0068539665
9808,-0.22686198,1.09955085e-08,-0.22686309,0.018198425,0.0022597597
9809,-0.22539063,2.1903867e-07,-0.22541253,0.018646477,0.0074992585
9810,-0.22465692,5.039034e-07,-0.22470732,0.019266583,0.010211416
9811,-0.22659414,4.2224912e-10,-0.22659418,0.018215701,0.0035433162
9812,-0.22626543,4.243275e-07,-0.22630787,0.018458625,0.0051959315
9813,-0.22457705,8.320625e-07,-0.22466026,0.019954816,0.011795
9814,-0.22632594,1.4097749e-06,-0.22646692,0.018443478,0.005350412
9815,-0.22684549,7.758746e-07,-0.22692308,0.01803741,0.0034597416
9816,-0.2242457,4.783159e-08,-0.22425048,0.019579029,0.012970245
9817,-0.22498338,3.305805e-07,-0.22501643,0.018676927,0.0103814695
9818,-0.22685058,2.5338325e-06,-0.22710396,0.017855976,0.0033533403
9819,-0.2258511,3.3141287e-06,-0.22618252,0.018357087,0.00723308
9820,-0.22395723,2.7033254e-06,-0.22422756,0.020483281,0.014657092
9821,-0.22666489,3.2517612e-06,-0.22699006,0.018270295,0.004592603
9822,-0.22682403,2.1390495e-06,-0.22703794,0.018033165,0.0043610944
9823,-0.22474682,3.3894228e-08,-0.2247502,0.01912275,0.012379862
9824,-0.22551964,3.6962433e-07,-0.22555661,0.018263862,0.0088780485
9825,-0.22624362,4.8518854e-07,-0.22629213,0.018173486,0.005808171
9826,-0.22551326,2.8807364e-07,-0.22554207,0.019060137,0.008915278
9827,-0.2255393,2.2851196e-09,-0.22553952,0.019242177,0.009657206
9828,-0.22754629,3.4203873e-07,-0.22758049,0.018292645,0.0026333535
9829,-0.22512926,7.1034066e-08,-0.22513637,0.0192128,0.011870558
9830,-0.22539197,7.884733e-09,-0.22539276,0.018589882,0.010932773
9831,-0.22669646,9.645902e-09,-0.22669743,0.017921887,0.006366484
9832,-0.2259742,1.3877788e-07,-0.22598808,0.018313337,0.009053384
9833,-0.22465977,3.6768816e-07,-0.22469655,0.019822162,0.013843415
9834,-0.22638232,2.1533039e-07,-0.22640385,0.01856666,0.0075569563
9835,-0.22625823,1.0649481e-09,-0.22625834,0.018646339,0.008177717
9836,-0.22449599,3.6399285e-07,-0.2245324,0.019879011,0.014438937
9837,-0.22595796,2.582714e-07,-0.22598378,0.018339766,0.008952813
9838,-0.2262069,1.9085054e-08,-0.2262088,0.01814896,0.008249731
9839,-0.22452615,1.0499352e-06,-0.22463115,0.019620607,0.014443293
9840,-0.22506058,4.9996015e-06,-0.22556055,0.019050544,0.011675811
9841,-0.2257483,7.9645915e-06,-0.22654475,0.018698394,0.008498415
9842,-0.22557034,3.967835e-06,-0.22596712,0.018995054,0.010754451
9843,-0.22549905,7.311759e-07,-0.22557217,0.019065138,0.011939226
9844,-0.22616868,9.740942e-08,-0.22617842,0.018246895,0.009526983
9845,-0.22564821,1.490007e-06,-0.2257972,0.018300192,0.010838246
9846,-0.22456928,2.2544593e-06,-0.22479472,0.019326411,0.014560855
9847,-0.22583349,1.5974327e-07,-0.22584946,0.018803552,0.010867963
9848,-0.22725263,1.4097364e-07,-0.22726673,0.018309442,0.0057828845
9849,-0.22537686,4.737357e-09,-0.22537734,0.019482033,0.012420999
9850,-0.22581089,9.419237e-07,-0.22590508,0.018341588,0.009826349
9851,-0.22534452,1.7205688e-06,-0.22551659,0.018365989,0.010693714
9852,-0.22609681,7.309211e-07,-0.2261699,0.017967856,0.007865526
9853,-0.22634299,6.338814e-08,-0.22634932,0.01793202,0.00697593
9854,-0.22494045,2.3154217e-07,-0.2249636,0.019201258,0.012115307
9855,-0.22622399,8.195774e-07,-0.22630595,0.018092588,0.0069776843
9856,-0.22675331,3.3312136e-07,-0.22678663,0.017689,0.004593093
9857,-0.22454852,2.343903e-09,-0.22454876,0.01919,0.012268841
9858,-0.22533174,1.1542767e-07,-0.22534329,0.018443609,0.009231937
9859,-0.22684155,8.0411047e-07,-0.22692196,0.017695555,0.0034984495
9860,-0.22583197,8.5905504e-07,-0.22591788,0.018026765,0.0069914814
9861,-0.22480644,4.4794328e-07,-0.22485124,0.018740553,0.010565633
9862,-0.22603914,6.74766e-07,-0.22610661,0.017810889,0.005951735
9863,-0.22638692,7.839282e-07,-0.22646531,0.017745657,0.0050221314
9864,-0.22458178,2.3843313e-07,-0.22460562,0.019376295,0.012403226
9865,-0.22609998,2.0612379e-07,-0.22612059,0.018272663,0.0069932453
9866,-0.22759753,7.835426e-08,-0.22760537,0.01782548,0.0014062884
9867,-0.22424215,4.5633976e-07,-0.22428778,0.019342726,0.013499516
9868,-0.2254492,3.0987334e-07,-0.2254802,0.018047662,0.008826811
9869,-0.22648948,3.9454862e-10,-0.22648953,0.017698005,0.0052096792
9870,-0.22572866,4.194368e-08,-0.22573285,0.018371178,0.008053385
9871,-0.2262577,2.0119764e-08,-0.22625971,0.018006736,0.005668544
9872,-0.22564909,6.2414705e-07,-0.22571151,0.018268796,0.0073020747
9873,-0.22594108,2.233566e-06,-0.22616443,0.017785266,0.0053306553
9874,-0.22603703,3.5440062e-06,-0.22639142,0.01747685,0.0042150463
9875,-0.22492936,2.9830949e-06,-0.22522767,0.017990073,0.008304715
9876,-0.2251836,7.402505e-07,-0.22525764,0.018152613,0.008366485
9877,-0.22682633,1.0652399e-07,-0.22683698,0.017810807,0.0024233817
9878,-0.22553991,1.01573534e-07,-0.22555007,0.018645477,0.0066566975
9879,-0.22535971,2.4471092e-08,-0.22536215,0.018543726,0.007203788
9880,-0.22616722,3.228977e-07,-0.22619951,0.01787554,0.0038115534
9881,-0.22598013,6.336716e-07,-0.2260435,0.017781386,0.004125313
9882,-0.22452913,9.577824e-07,-0.22462492,0.018504126,0.009030115
9883,-0.22568801,5.5431215e-08,-0.22569355,0.017736914,0.005197318
9884,-0.22648744,1.1577074e-06,-0.22660321,0.01762915,0.0025871801
9885,-0.2242778,2.875929e-06,-0.22456539,0.019387096,0.010766256
9886,-0.22593367,3.5422672e-06,-0.2262879,0.018421503,0.004620468
9887,-0.22663261,8.6397887e-07,-0.226719,0.018325659,0.0028960907
9888,-0.22523275,9.0693857e-07,-0.22532344,0.018584535,0.0073989714
9889,-0.2253026,4.6369246e-06,-0.2257663,0.0178588,0.004845741
9890,-0.225863,4.8624165e-06,-0.22634923,0.017488632,0.0020362106
9891,-0.22519961,1.5323941e-06,-0.22535285,0.017871553,0.0050171707
9892,-0.22466625,1.9191341e-07,-0.22468545,0.018741772,0.0074702078
9893,-0.22665809,4.951539e-06,-0.22715324,0.018127227,-0.0011125499
9894,-0.22578992,6.5378404e-06,-0.22644371,0.018362582,0.0018587351
9895,-0.22445352,3.170481e-06,-0.22477058,0.019253928,0.008293197
9896,-0.22633417,5.6389456e-07,-0.22639056,0.017973607,0.002387543
9897,-0.22675282,2.2969594e-07,-0.22677578,0.017793417,0.0007860776
9898,-0.22422263,2.0479408e-06,-0.22442742,0.01881165,0.009369566
9899,-0.22510216,5.122305e-07,-0.22515339,0.018411206,0.006715467
9900,-0.22750153,5.2512974e-07,-0.22755404,0.018200357,-0.0023497362
9901,-0.22522785,1.7854359e-06,-0.2254064,0.018774545,0.0056905067
9902,-0.22452804,3.1341826e-06,-0.22484146,0.018998647,0.008124258
9903,-0.22676559,3.8793464e-06,-0.22715352,0.017835017,-8.8005625e-05
9904,-0.22454338,1.5353469e-06,-0.22469692,0.018873062,0.009420278
9905,-0.22506838,4.2802407e-07,-0.22511117,0.018561646,0.008132529
9906,-0.22715858,3.01814e-07,-0.22718875,0.018092548,0.00076426985
9907,-0.22513399,1.8125546e-07,-0.2251521,0.018963225,0.009193177
9908,-0.22489822,1.690099e-07,-0.22491512,0.019328358,0.010499813
9909,-0.22731072,1.18598095e-07,-0.22732258,0.017953744,0.0016385713
9910,-0.22491789,7.066124e-08,-0.22492495,0.018873615,0.010445487
9911,-0.22493154,9.838852e-10,-0.22493164,0.018890832,0.010377615
9912,-0.2273946,5.971109e-07,-0.2274543,0.017709862,0.001085566
9913,-0.22534928,6.979991e-07,-0.22541907,0.018348003,0.008870884
9914,-0.22436774,6.9618267e-07,-0.22443736,0.019471146,0.013063587
9915,-0.22717944,1.2037875e-06,-0.22729981,0.01773811,0.0032226867
9916,-0.22614112,1.7510409e-07,-0.22615863,0.01813045,0.008284168
9917,-0.22496463,1.3928906e-07,-0.22497857,0.019032659,0.013269621
9918,-0.22610185,1.6367407e-07,-0.2261182,0.0180175,0.009501285
9919,-0.22544393,5.700696e-08,-0.22544964,0.018540697,0.012482044
9920,-0.2253225,1.5620161e-07,-0.22533812,0.018783757,0.013209146
9921,-0.22631977,5.6496924e-07,-0.22637627,0.0180494,0.009398359
9922,-0.22585794,3.6451448e-07,-0.22589439,0.018431406,0.0111241145
9923,-0.22523828,1.2757884e-08,-0.22523956,0.019001244,0.013608492
9924,-0.22587378,3.979895e-08,-0.22587776,0.018361121,0.01188057
9925,-0.22616962,3.8588894e-07,-0.22620821,0.018014286,0.011265003
9926,-0.2250554,7.526612e-07,-0.22513066,0.01907117,0.01573614
9927,-0.22587386,2.857749e-07,-0.22590244,0.018588634,0.013178278
9928,-0.2264854,1.8510751e-07,-0.22650391,0.018219225,0.010875973
9929,-0.22558062,7.269009e-07,-0.2256533,0.018683666,0.013682839
9930,-0.22534734,6.46643e-07,-0.22541201,0.018728623,0.014207196
9931,-0.22700185,3.3358594e-07,-0.22703521,0.017499868,0.0071874205
9932,-0.22496694,1.256904e-07,-0.2249795,0.018954962,0.01388575
9933,-0.22567804,7.803758e-08,-0.22568585,0.018240852,0.011026419
9934,-0.22682387,5.5826905e-07,-0.22687969,0.01749311,0.0064418227
9935,-0.22527355,4.153291e-07,-0.22531508,0.018458404,0.012085484
9936,-0.22546111,1.2862347e-07,-0.22547397,0.018280152,0.011507032
9937,-0.22556826,2.3635668e-07,-0.2255919,0.01849881,0.011650314
9938,-0.22681065,2.5532646e-07,-0.22683617,0.017735075,0.007478545
9939,-0.22523236,3.3772984e-09,-0.2252327,0.018775372,0.013700275
9940,-0.22487998,7.156724e-08,-0.22488713,0.019101962,0.01527006
9941,-0.22681402,6.6148775e-10,-0.22681408,0.01753061,0.008119957
9942,-0.22594647,4.464704e-08,-0.22595094,0.017859533,0.011137079
9943,-0.22440508,4.075108e-07,-0.22444583,0.019328598,0.016268974
9944,-0.22610256,3.439812e-06,-0.22644654,0.017533049,0.0089118155
9945,-0.22593541,4.548214e-06,-0.22639024,0.017557722,0.009377504
9946,-0.22519079,2.3025484e-06,-0.22542104,0.018260842,0.013341928
9947,-0.22532679,5.006507e-07,-0.22537686,0.0183268,0.013964519
9948,-0.22628681,4.5660276e-08,-0.22629137,0.017657937,0.011119921
9949,-0.22620581,9.5788465e-08,-0.22621539,0.017801575,0.011508735
9950,-0.22508752,3.6255585e-07,-0.22512378,0.018874837,0.015311582
9951,-0.22652134,1.3036082e-07,-0.22653438,0.017647602,0.009775448
9952,-0.22668128,2.8922768e-08,-0.22668417,0.017417304,0.008501552
9953,-0.2246665,8.471847e-08,-0.22467498,0.018874157,0.015408125
9954,-0.22531757,4.7331028e-08,-0.2253223,0.018160814,0.012870325
9955,-0.22707124,5.4697034e-07,-0.22712594,0.017232113,0.0061457795
9956,-0.22575158,3.388739e-07,-0.22578546,0.017795296,0.010758171
9957,-0.22395606,1.7476754e-07,-0.22397354,0.019910293,0.017150022
9958,-0.22685413,9.816415e-07,-0.2269523,0.017381303,0.0063573276
9959,-0.22695827,7.3881534e-07,-0.22703215,0.017280411,0.005998696
9960,-0.22386068,9.4073815e-09,-0.22386162,0.019934554,0.017225832
9961,-0.2256013,7.560092e-08,-0.22560886,0.017784243,0.010302694
9962,-0.22717091,1.2510001e-08,-0.22717217,0.017155133,0.0039241086
9963,-0.22533421,5.5564612e-08,-0.22533977,0.017886307,0.010361438
9964,-0.22501293,4.79476e-07,-0.22506088,0.018022817,0.010820224
9965,-0.22663587,1.6035929e-06,-0.22679624,0.017025806,0.0038809737
9966,-0.22584319,1.3106617e-06,-0.22597426,0.017368454,0.0065564415
9967,-0.22517647,4.3077767e-07,-0.22521955,0.017780403,0.009132822
9968,-0.22580369,8.715591e-08,-0.2258124,0.017337305,0.006992644
9969,-0.22602074,1.4860488e-09,-0.22602089,0.01730131,0.006094557
9970,-0.22543122,1.6187052e-11,-0.22543122,0.01779126,0.0081481
9971,-0.22514164,6.832796e-08,-0.22514848,0.018228412,0.009152491
9972,-0.22624269,3.244576e-07,-0.22627513,0.01740751,0.0052866144
9973,-0.22571903,5.3797083e-07,-0.22577283,0.01763081,0.0071237087
9974,-0.22574894,4.308559e-09,-0.22574937,0.017295297,0.006720964
9975,-0.22541244,8.515275e-08,-0.22542095,0.017495003,0.0075042574
9976,-0.2254678,3.7362122e-09,-0.22546817,0.017648786,0.007183105
9977,-0.226305,4.8911994e-07,-0.2263539,0.017352637,0.00405444
9978,-0.22606458,1.1660276e-06,-0.22618118,0.017515343,0.0047928276
9979,-0.22613704,6.451341e-07,-0.22620155,0.017346816,0.004510106
9980,-0.22545268,6.4532557e-09,-0.22545332,0.017549664,0.00687831
9981,-0.22519991,5.7699268e-08,-0.22520567,0.01774448,0.007706975
9982,-0.22645044,1.7513138e-08,-0.2264522,0.017152946,0.0038153923
9983,-0.2254489,4.6373794e-11,-0.2254489,0.017831655,0.008112877
9984,-0.22630209,1.1715537e-09,-0.2263022,0.01735451,0.005070625
9985,-0.22577046,5.421011e-08,-0.22577588,0.017614733,0.0069003277
9986,-0.22510356,1.3226647e-08,-0.22510488,0.018118525,0.0091610635
9987,-0.22708203,1.11932685e-08,-0.22708315,0.01711081,0.0015920075
9988,-0.22526601,1.0889513e-08,-0.2252671,0.017645491,0.008022173
9989,-0.22532882,3.179349e-08,-0.22533199,0.01752131,0.007584422
9990,-0.22715966,5.0153403e-08,-0.22716469,0.01711959,0.0006922276
9991,-0.22534941,1.4444113e-07,-0.22536385,0.01760521,0.007345842
9992,-0.22482905,1.6104424e-07,-0.22484516,0.018242674,0.009682722
9993,-0.22701372,1.0669826e-08,-0.2270148,0.017370626,0.0021938812
9994,-0.22565107,3.6636035e-08,-0.22565474,0.018019065,0.007421094
9995,-0.22540103,7.811337e-07,-0.22547914,0.017833319,0.007929942
9996,-0.22582516,1.6214934e-06,-0.22598732,0.017412337,0.006115071
9997,-0.22518298,8.874047e-07,-0.22527172,0.017717313,0.00951997
9998,-0.22574402,3.2994962e-10,-0.22574405,0.017513553,0.008795672
9999,-0.22650751,9.3441844e-07,-0.22660096,0.017175678,0.006341648
10000,-0.22508547,1.0934966e-06,-0.22519481,0.018127926,0.011911162
10001,-0.22544454,1.4994439e-06,-0.22559449,0.017959367,0.010857324
10002,-0.22644758,1.5501536e-06,-0.2266026,0.017357597,0.0078100148
10003,-0.2253033,6.312068e-07,-0.22536643,0.018034466,0.012712647
10004,-0.22552426,2.563213e-07,-0.22554989,0.017854389,0.011962781
10005,-0.22622675,4.8014265e-08,-0.22623155,0.017397547,0.009293228
10006,-0.22608523,6.496421e-09,-0.22608589,0.01764119,0.009726636
10007,-0.2253411,6.1785297e-09,-0.22534171,0.01825624,0.012580971
10008,-0.2257312,1.1361003e-08,-0.22573233,0.017963676,0.011342111
10009,-0.22696935,1.732434e-08,-0.22697107,0.017304389,0.0062758913
10010,-0.22514677,3.25698e-07,-0.22517934,0.018229743,0.012163285
10011,-0.22515814,1.2868871e-06,-0.22528683,0.017901134,0.010946554
10012,-0.22725925,8.277728e-07,-0.22734202,0.017027834,0.0024749408
10013,-0.22489437,6.090763e-07,-0.22495528,0.017948097,0.010821077
10014,-0.22490443,1.1501202e-08,-0.22490558,0.017993068,0.010950817
10015,-0.2264792,1.0843224e-06,-0.22658764,0.017230017,0.0053222273
10016,-0.22609273,1.6878882e-06,-0.22626151,0.017487342,0.0070524225
10017,-0.22528532,1.6207724e-06,-0.2254474,0.018067803,0.01011592
10018,-0.22580595,6.3821096e-07,-0.22586977,0.017626254,0.008352764
10019,-0.22567229,3.5314294e-09,-0.22567265,0.01771375,0.008859862
10020,-0.22593573,3.6433457e-07,-0.22597216,0.017452305,0.007179754
10021,-0.22566421,6.479378e-07,-0.225729,0.017561603,0.0073792893
10022,-0.22602081,3.042749e-07,-0.22605124,0.017411044,0.005676092
10023,-0.2255602,8.609457e-08,-0.22556882,0.017751379,0.0074766306
10024,-0.22628704,8.305258e-08,-0.22629534,0.017445168,0.0049522715
10025,-0.22593082,2.2315621e-08,-0.22593306,0.017595515,0.006293377
10026,-0.2252722,1.6560888e-07,-0.22528875,0.017868737,0.008683874
10027,-0.22589295,4.7920776e-07,-0.22594087,0.01738593,0.0063492474
10028,-0.22574688,7.878648e-07,-0.22582567,0.017501285,0.006998401
10029,-0.22576156,1.1548873e-06,-0.22587705,0.017370429,0.0068183886
10030,-0.22517489,4.5076013e-07,-0.22521996,0.018047975,0.008933814
10031,-0.22578733,4.4176e-08,-0.22579174,0.017537724,0.0070583713
10032,-0.22621107,9.862828e-07,-0.2263097,0.017036289,0.005293715
10033,-0.2254563,2.3750135e-06,-0.22569379,0.017295869,0.0072548045
10034,-0.22599259,2.8378474e-06,-0.22627637,0.017026069,0.0044759708
10035,-0.22565883,1.3404442e-06,-0.22579288,0.01740539,0.00537149
10036,-0.2258127,9.691706e-08,-0.22582239,0.017470539,0.004425091
10037,-0.22562684,8.251989e-07,-0.22570936,0.017571874,0.0040308656
10038,-0.22533031,4.0471828e-06,-0.22573502,0.01755286,0.003123842
10039,-0.22533719,6.563622e-06,-0.22599356,0.017312685,0.0013668113
10040,-0.22502382,4.744521e-06,-0.22549827,0.017437642,0.0027306667
10041,-0.22478251,1.3864119e-06,-0.22492115,0.017905833,0.004913738
10042,-0.22679013,2.1696694e-08,-0.2267923,0.017371723,-0.0015511519
10043,-0.22644337,4.0705436e-07,-0.22648408,0.017333817,-0.00021115266
10044,-0.22435434,2.8564745e-07,-0.2243829,0.018506147,0.0077850046
10045,-0.22636248,1.4173557e-07,-0.22637665,0.01719238,0.00070201815
10046,-0.2266463,9.377912e-08,-0.22665568,0.017036958,-0.00023006063
10047,-0.22460455,1.1234928e-06,-0.2247169,0.017616991,0.0069075776
10048,-0.22535378,2.7788025e-07,-0.22538157,0.01719201,0.004794792
10049,-0.22674759,2.5674396e-07,-0.22677326,0.017011486,-0.00019831974
10050,-0.22520089,9.282349e-07,-0.22529371,0.01759471,0.0056194947
10051,-0.22481585,1.4038717e-06,-0.22495623,0.018022522,0.007359593
10052,-0.2266455,1.8765675e-06,-0.22683315,0.017272212,0.0008043174
10053,-0.22578627,3.3172955e-07,-0.22581944,0.017502408,0.004623616
10054,-0.22440864,5.503199e-08,-0.22441414,0.018489026,0.00998869
10055,-0.22664425,2.478376e-07,-0.22666903,0.017032582,0.0016484543
10056,-0.22638486,6.7824675e-07,-0.2264527,0.017071052,0.002059449
10057,-0.22441486,7.222838e-07,-0.22448708,0.01846065,0.008736566
10058,-0.2255855,4.9760395e-08,-0.22559048,0.017856734,0.00455169
10059,-0.22699252,4.2231036e-08,-0.22699673,0.017438538,-0.00030296776
10060,-0.22474916,8.1216285e-08,-0.22475728,0.018477648,0.008215783
10061,-0.2259992,8.881629e-07,-0.22608802,0.017383574,0.0035983757
10062,-0.22570305,2.492587e-06,-0.2259523,0.01751619,0.004470707
10063,-0.22498976,2.3706064e-06,-0.22522682,0.017732894,0.007724935
10064,-0.22546855,4.324223e-07,-0.22551179,0.01769546,0.0071938974
10065,-0.22731759,1.7520387e-09,-0.22731777,0.017120413,0.00059384375
10066,-0.22560424,3.816795e-09,-0.22560462,0.017343422,0.0066451645
10067,-0.22481963,9.4501495e-08,-0.22482908,0.017848022,0.009394932
10068,-0.2257791,5.5875904e-07,-0.22583498,0.017133087,0.005806679
10069,-0.22731654,4.116879e-07,-0.22735772,0.016825479,0.00019379667
10070,-0.22421756,2.378078e-07,-0.22424135,0.018395286,0.011563969
10071,-0.22550572,7.712875e-07,-0.22558285,0.017193342,0.0065494166
10072,-0.22695825,7.215748e-07,-0.2270304,0.016942214,0.0011433865
10073,-0.22454269,8.3339506e-07,-0.22462603,0.018234763,0.009952413
10074,-0.22619478,2.0516424e-07,-0.2262153,0.0170376,0.003457818
10075,-0.22679426,5.045419e-08,-0.22679931,0.016932884,0.00042583875
10076,-0.22530809,3.1443737e-10,-0.22530812,0.017385693,0.0050219055
10077,-0.22561891,7.069293e-08,-0.22562598,0.017154122,0.0033892677
10078,-0.22646905,7.705809e-09,-0.22646983,0.016911335,-0.00011176887
10079,-0.22572996,1.1556946e-07,-0.22574152,0.01711008,0.0023785345
10080,-0.22511396,3.5952954e-07,-0.22514991,0.017585384,0.0044273864
10081,-0.22611782,3.2967296e-07,-0.22615078,0.017377114,0.0006557487
10082,-0.22633974,2.2511976e-07,-0.22636226,0.017447516,-0.0002615595
10083,-0.22519863,5.486026e-07,-0.2252535,0.01772295,0.00384751
10084,-0.2256305,8.981898e-07,-0.22572033,0.01707904,0.0021538315
10085,-0.22601977,5.9575297e-07,-0.22607934,0.016876379,0.00055574795
10086,-0.22485659,6.237233e-09,-0.22485721,0.017417813,0.0050831335
10087,-0.22557546,2.0859882e-06,-0.22578406,0.017251596,0.0017173829
10088,-0.225536,3.773424e-06,-0.22591335,0.017593004,0.0010879558
10089,-0.22572358,1.7492241e-06,-0.2258985,0.017465081,0.0005743464
10090,-0.22503456,1.0180162e-07,-0.22504474,0.017341336,0.0035304718
10091,-0.22583741,2.609287e-09,-0.22583768,0.016737375,0.00068190333
10092,-0.22528455,4.3552427e-07,-0.2253281,0.016876025,0.0028364945
10093,-0.22493736,2.810252e-06,-0.22521839,0.017217973,0.0037604582
10094,-0.225472,6.084503e-06,-0.22608045,0.017207198,0.00082354026
10095,-0.2259575,3.6693098e-06,-0.22632442,0.017239662,-3.1521562e-05
10096,-0.22570476,6.366607e-08,-0.22571112,0.017009277,0.0020912702
10097,-0.22503582,1.6296628e-06,-0.22519878,0.016971,0.0038507588
10098,-0.22622865,2.8689083e-06,-0.22651555,0.01670671,-0.0010736098
10099,-0.22577131,1.1941934e-06,-0.22589073,0.01685859,0.0017815512
10100,-0.22517718,7.764678e-10,-0.22517726,0.017496109,0.004869417
10101,-0.22650875,1.2838462e-06,-0.22663714,0.01720041,0.00012962347
10102,-0.22541887,2.315727e-06,-0.22565044,0.017631264,0.0044584963
10103,-0.22534585,5.709436e-07,-0.22540295,0.017529506,0.0058591375
10104,-0.22614384,1.2735471e-07,-0.22615658,0.016923225,0.00355144
10105,-0.22580051,1.0666132e-06,-0.22590718,0.016825454,0.0051357835
10106,-0.22480865,5.434055e-07,-0.224863,0.017719937,0.009671747
10107,-0.2262973,1.071962e-07,-0.22630802,0.017131045,0.004821772
10108,-0.2262073,1.2087628e-06,-0.22632818,0.017530024,0.005210884
10109,-0.22515365,1.8398023e-06,-0.22533764,0.018263305,0.009782732
10110,-0.22655575,1.5168652e-06,-0.22670744,0.017046811,0.0054562436
10111,-0.22512163,5.352637e-07,-0.22517516,0.017794136,0.011716913
10112,-0.22549793,3.7995073e-07,-0.22553593,0.017475065,0.010654043
10113,-0.22665133,4.5258278e-07,-0.22669658,0.016986568,0.0063186157
10114,-0.22480571,8.2411634e-07,-0.22488813,0.018494816,0.013130851
10115,-0.22533289,2.2020547e-06,-0.2255531,0.018195668,0.010948789
10116,-0.22721122,2.416946e-06,-0.22745292,0.017412385,0.0039141155
10117,-0.22581574,5.841736e-10,-0.2258158,0.017902337,0.009339412
10118,-0.2243649,3.5736348e-06,-0.22472227,0.018426731,0.012868084
10119,-0.22582033,5.2082432e-06,-0.22634116,0.017113052,0.006603285
10120,-0.22546893,3.932119e-06,-0.22586215,0.01748209,0.008173748
10121,-0.22519267,8.4401205e-07,-0.22527707,0.018161135,0.010413769
10122,-0.22681281,2.4401212e-08,-0.22681525,0.017368317,0.004887395
10123,-0.22566675,1.6806556e-10,-0.22566676,0.017855465,0.009220507
10124,-0.2250753,3.177364e-07,-0.22510707,0.01801041,0.011299493
10125,-0.22610535,2.2568572e-07,-0.22612792,0.017095068,0.0074553546
10126,-0.22576742,2.0378454e-08,-0.22576946,0.017341135,0.008615268
10127,-0.22520211,2.0280872e-07,-0.2252224,0.017943664,0.01014407
10128,-0.22657503,3.5614232e-07,-0.22661065,0.017048405,0.004401653
10129,-0.22521807,1.2786572e-07,-0.22523086,0.017622119,0.008980555
10130,-0.22562493,3.193713e-08,-0.22562812,0.017035257,0.00729829
10131,-0.22591397,2.7631145e-07,-0.2259416,0.01685937,0.0061648684
10132,-0.2249822,8.996026e-07,-0.22507216,0.017848134,0.009349789
10133,-0.22554925,1.608654e-06,-0.22571011,0.01787406,0.006730853
10134,-0.2274778,5.8651887e-07,-0.22753645,0.017558387,-0.000599848
10135,-0.22471352,8.887528e-07,-0.22480239,0.018155582,0.009012193
10136,-0.22495644,3.7807217e-06,-0.22533451,0.01727966,0.0065321354
10137,-0.22656849,4.8250954e-06,-0.227051,0.016809056,-8.262202e-05
10138,-0.2240527,4.2964843e-06,-0.22448234,0.017777903,0.009137786
10139,-0.22519222,6.309463e-07,-0.22525531,0.017479122,0.006330956
10140,-0.2270991,7.3689534e-07,-0.22717279,0.017213855,-0.0005928984
10141,-0.22538622,1.5688737e-06,-0.22554311,0.017706763,0.0051774033
10142,-0.22522181,6.003393e-07,-0.22528185,0.01759059,0.0058642477
10143,-0.22642867,1.839964e-08,-0.2264305,0.016803322,0.0012905253
10144,-0.2260909,3.6004795e-07,-0.2261269,0.01659419,0.0021478662
10145,-0.22382165,6.395687e-07,-0.22388561,0.01813069,0.010561642
10146,-0.22626427,3.0074396e-08,-0.22626728,0.016855106,0.0021096505
10147,-0.226999,5.8266795e-07,-0.22705726,0.017064296,-0.00042378492
10148,-0.22497796,1.2342903e-07,-0.2249903,0.017831128,0.0069036237
10149,-0.22585976,2.310152e-12,-0.22585976,0.016855406,0.00308947
10150,-0.22659306,1.3770235e-08,-0.22659443,0.016516723,-0.000225288
10151,-0.22483172,4.772085e-08,-0.22483648,0.016942443,0.005467412
10152,-0.225813,5.986686e-08,-0.22581899,0.016651893,0.00095036655
10153,-0.22721697,4.4690668e-07,-0.22726166,0.0172617,-0.005535667
10154,-0.22452606,1.9226609e-07,-0.22454529,0.017941477,0.0039192084
10155,-0.22538432,2.4081046e-08,-0.22538674,0.017321814,0.0005915555
10156,-0.22750658,6.8153963e-07,-0.22757474,0.017493423,-0.008139781
10157,-0.22437376,6.4669366e-06,-0.22502045,0.016764976,0.0007727072
10158,-0.2236516,9.153482e-06,-0.22456695,0.01698741,0.0020564904
10159,-0.22704905,3.2019202e-06,-0.22736925,0.017408777,-0.008124046
10160,-0.22533087,6.2796765e-08,-0.22533715,0.017090032,-0.0001585148
10161,-0.22428864,1.0306637e-06,-0.22439171,0.0180767,0.0037179142
10162,-0.22756442,2.9322005e-06,-0.22785765,0.017951123,-0.009258031
10163,-0.22615506,2.125047e-07,-0.2261763,0.016971432,-0.0036867065
10164,-0.22241919,9.716277e-07,-0.22251634,0.019328084,0.009497329
10165,-0.22796716,8.1887606e-07,-0.22804904,0.01796091,-0.0109889405
10166,-0.22597703,4.5781061e-07,-0.22602281,0.016706103,-0.003355535
10167,-0.22231089,3.6698808e-08,-0.22231455,0.020190228,0.010690279
10168,-0.22803976,1.3433786e-06,-0.22817409,0.018370535,-0.0105308145
10169,-0.22721775,1.6513441e-06,-0.22738288,0.017601294,-0.0072462554
10170,-0.22309628,7.571569e-08,-0.22310385,0.018617742,0.008834686
10171,-0.22498107,6.779149e-08,-0.22498785,0.01697152,0.0023428204
10172,-0.22872251,1.3708444e-07,-0.22873622,0.018489607,-0.01103371
10173,-0.22400405,3.800426e-07,-0.22404204,0.018208232,0.0063996473
10174,-0.22415519,4.683359e-07,-0.22420202,0.018247545,0.006130919
10175,-0.22880505,3.5031498e-09,-0.22880541,0.01852664,-0.010401096
10176,-0.22536854,2.3757531e-09,-0.22536878,0.017163727,0.0025517668
10177,-0.22268936,2.3975923e-09,-0.2226896,0.020113388,0.012945571
10178,-0.22876734,7.950233e-07,-0.22884683,0.01838262,-0.009321182
10179,-0.22639723,4.9117627e-08,-0.22640215,0.016899534,1.6255603e-05
10180,-0.22221257,6.996683e-07,-0.22228253,0.02073093,0.01517843
10181,-0.22731291,1.8175064e-07,-0.22733109,0.017402295,-0.0033824902
10182,-0.22822662,2.1255966e-07,-0.22824787,0.018025687,-0.006981302
10183,-0.22247691,1.1794858e-06,-0.22259486,0.02042053,0.013766854
10184,-0.22592546,8.5937245e-08,-0.22593406,0.017009143,0.0013877569
10185,-0.22842725,1.0291515e-08,-0.22842827,0.01785502,-0.008060587
10186,-0.22489594,2.4933835e-09,-0.2248962,0.017033698,0.0044976347
10187,-0.22445107,1.2767397e-07,-0.22446384,0.017260179,0.005811397
10188,-0.22731653,6.4403343e-07,-0.22738093,0.016964624,-0.0049866596
10189,-0.2258276,1.2796166e-07,-0.2258404,0.016905231,0.00034934204
10190,-0.22404145,5.1206726e-08,-0.22404657,0.018432328,0.0064559327
10191,-0.22684376,6.5613315e-10,-0.22684382,0.017236592,-0.0038070201
10192,-0.22622062,9.4236e-08,-0.22623004,0.016893914,-0.0016844757
10193,-0.22410122,3.7396742e-07,-0.22413862,0.017540794,0.005485795
10194,-0.22556461,4.5139572e-08,-0.22556913,0.01665746,-0.00045125608
10195,-0.22718361,1.6269891e-07,-0.22719988,0.017068565,-0.0068118824
10196,-0.22442222,6.950393e-07,-0.22449172,0.016969245,0.0031976847
10197,-0.22477767,2.8471932e-06,-0.22506239,0.016916981,0.0013307446
10198,-0.2270837,3.0736967e-06,-0.22739106,0.0172375,-0.007368376
10199,-0.22554672,4.3540626e-07,-0.22559026,0.017053049,-0.0012865613
10200,-0.22417803,2.3545923e-07,-0.22420157,0.017680451,0.003291626
10201,-0.22702582,1.4038011e-06,-0.2271662,0.01716433,-0.007931373
10202,-0.22530603,3.6407077e-06,-0.2256701,0.016571315,-0.0026537518
10203,-0.22381264,3.9208985e-06,-0.22420473,0.017030174,0.0026466553
10204,-0.2256821,1.1120866e-06,-0.2257933,0.01659896,-0.0030299686
10205,-0.22697555,5.7856866e-08,-0.22698133,0.017066399,-0.0072523593
10206,-0.22411686,1.2894578e-06,-0.2242458,0.01765338,0.003100298
10207,-0.22572863,2.7921458e-06,-0.22600785,0.016861884,-0.0033170055
10208,-0.22700079,1.6375858e-06,-0.22716455,0.017109793,-0.008027371
10209,-0.22475514,1.1978132e-07,-0.22476712,0.016634468,0.00018706691
10210,-0.22468233,1.7544704e-06,-0.22485778,0.016474724,-0.0005610322
10211,-0.22663353,1.3336554e-06,-0.2267669,0.01683931,-0.0075463564
10212,-0.2258623,7.6449743e-07,-0.22593874,0.01657766,-0.004577924
10213,-0.22524986,2.844223e-07,-0.2252783,0.016607631,-0.0022904524
10214,-0.22575821,9.860756e-09,-0.2257592,0.016674634,-0.004245344
10215,-0.22664316,2.365745e-08,-0.22664553,0.016806804,-0.007860726
10216,-0.22524035,4.8560383e-07,-0.22528891,0.0165191,-0.0033425665
10217,-0.22523126,4.565411e-07,-0.22527692,0.016634008,-0.0037921835
10218,-0.22657757,1.1761544e-08,-0.22657874,0.016978733,-0.008599446
10219,-0.2248218,1.6451915e-07,-0.22483826,0.017159412,-0.00206362
10220,-0.22532797,5.8645037e-07,-0.22538662,0.01739243,-0.0040129344
10221,-0.22712915,2.5085631e-08,-0.22713165,0.017568987,-0.010270596
10222,-0.22546093,1.0009281e-06,-0.22556102,0.016831918,-0.0046071056
10223,-0.22385715,1.6249867e-06,-0.22401965,0.016860956,0.0011248788
10224,-0.22571315,1.34642e-08,-0.22571449,0.01636648,-0.0043214653
10225,-0.22645913,2.028327e-06,-0.22666197,0.016775154,-0.0069099464
10226,-0.22453782,5.4088746e-06,-0.2250787,0.017059121,-0.000724063
10227,-0.22513838,6.9929556e-06,-0.22583768,0.017226785,-0.0035761946
10228,-0.22687685,3.4583536e-06,-0.2272227,0.017418515,-0.008734837
10229,-0.22495906,1.2970835e-08,-0.22496036,0.016702563,-0.00044188797
10230,-0.2250202,1.581966e-06,-0.22517839,0.016432684,-0.001439747
10231,-0.22614343,2.425386e-06,-0.22638597,0.016731868,-0.0063374336
10232,-0.22600584,2.463594e-06,-0.2262522,0.016943768,-0.0062860125
10233,-0.22427759,1.0820892e-06,-0.2243858,0.017341794,0.0005967554
10234,-0.22628061,2.1008645e-08,-0.22628272,0.017074017,-0.0063958038
10235,-0.22670302,4.6707225e-07,-0.22674972,0.0171999,-0.00844382
10236,-0.22494951,2.128758e-07,-0.2249708,0.016849568,-0.0025080657
10237,-0.22532032,6.3088365e-08,-0.22532663,0.016724752,-0.0043993993
10238,-0.22671443,1.9132636e-07,-0.22673357,0.017213529,-0.009641046
10239,-0.22487837,3.1048748e-07,-0.22490942,0.01684715,-0.0021387713
10240,-0.22524838,3.181061e-07,-0.2252802,0.016906485,-0.0030387233
10241,-0.22597674,6.7447223e-07,-0.22604418,0.017161865,-0.0054656137
10242,-0.22617644,4.5885977e-07,-0.22622232,0.017179053,-0.005841241
10243,-0.22428268,4.841344e-08,-0.22428752,0.017399445,0.0012938658
10244,-0.22572985,3.4026037e-08,-0.22573325,0.01681869,-0.004270282
10245,-0.22637734,8.048751e-08,-0.22638538,0.016982213,-0.0066624614
10246,-0.22472687,3.464451e-11,-0.22472687,0.017194124,-0.00020940405
10247,-0.2260127,1.1530619e-07,-0.22602424,0.016967889,-0.0047887703
10248,-0.22642373,5.7744745e-07,-0.22648147,0.01706,-0.006433454
10249,-0.22479984,2.3764376e-06,-0.22503749,0.016916495,-0.00080108916
10250,-0.22535525,3.327652e-06,-0.22568801,0.016763201,-0.0028914956
10251,-0.22571898,3.0555407e-06,-0.22602452,0.016717069,-0.0037815184
10252,-0.22520515,1.1610769e-06,-0.22532126,0.016751999,-0.00063620595
10253,-0.2253813,1.6452987e-08,-0.22538294,0.01681292,-0.00030191275
10254,-0.226397,5.6828947e-07,-0.22645383,0.016791245,-0.0040291725
10255,-0.2251723,4.598293e-07,-0.22521828,0.016967284,0.0009343373
10256,-0.22505338,1.9599524e-07,-0.22507298,0.017185654,0.0019134203
10257,-0.22630328,3.072913e-08,-0.22630635,0.0166542,-0.0020456847
10258,-0.22607741,5.680648e-09,-0.22607797,0.016551143,-0.0004018578
10259,-0.22553112,5.9842426e-07,-0.22559096,0.016588578,0.0020837968
10260,-0.22485481,2.344478e-06,-0.22508927,0.016890118,0.0045739147
10261,-0.22552212,1.8098499e-06,-0.2257031,0.016982645,0.0035021545
10262,-0.22605568,9.3790754e-07,-0.22614947,0.016958414,0.0029526448
10263,-0.22615798,4.444595e-07,-0.22620243,0.016859913,0.0036306211
10264,-0.22551012,4.7066385e-07,-0.2255572,0.016985102,0.0064319973
10265,-0.22598147,1.0561434e-06,-0.2260871,0.016447676,0.0044134306
10266,-0.22577383,1.2361445e-06,-0.22589745,0.016455483,0.005164829
10267,-0.22477445,5.452525e-07,-0.22482897,0.017161047,0.009690128
10268,-0.22564207,5.028673e-07,-0.22569236,0.017030181,0.0074121933
10269,-0.22694643,1.2855352e-06,-0.22707498,0.016774554,0.0029056382
10270,-0.22523011,2.2926764e-07,-0.22525305,0.01767016,0.009582084
10271,-0.22526614,1.9977354e-07,-0.22528613,0.0176578,0.009394696
10272,-0.2262837,4.2966343e-07,-0.22632666,0.016904797,0.005842628
10273,-0.2254762,8.106981e-07,-0.22555728,0.017061023,0.0089560775
10274,-0.22497848,3.6870085e-07,-0.22501534,0.017395016,0.010964588
10275,-0.22581019,2.3781377e-08,-0.22581257,0.0169701,0.007888762
10276,-0.22582428,7.990675e-07,-0.22590418,0.01717306,0.0074421032
10277,-0.22550772,1.9310926e-06,-0.22570083,0.017419131,0.0082697105
10278,-0.22637391,2.176303e-06,-0.22659154,0.016759688,0.0049574836
10279,-0.22558464,2.0255379e-07,-0.22560489,0.016938152,0.008591599
10280,-0.22495034,2.3512673e-07,-0.22497386,0.01734427,0.011195611
10281,-0.22576305,1.6843455e-07,-0.22577989,0.016983217,0.008936787
10282,-0.22666073,2.5932867e-08,-0.22666332,0.016853718,0.0064259106
10283,-0.22518794,3.677243e-07,-0.22522472,0.018113436,0.012286944
10284,-0.22586787,5.101636e-07,-0.22591889,0.01766112,0.009821123
10285,-0.2266389,3.4345632e-08,-0.22664233,0.017093662,0.006741546
10286,-0.2252315,3.6476644e-07,-0.22526798,0.017569533,0.011135534
10287,-0.22512062,5.962131e-07,-0.22518024,0.01743189,0.011050652
10288,-0.22669555,2.4192383e-07,-0.22671975,0.016628841,0.0053279307
10289,-0.22515717,5.4009067e-08,-0.22516257,0.017600352,0.011182386
10290,-0.22531061,3.2946765e-09,-0.22531094,0.01765261,0.010961142
10291,-0.22625862,1.14437526e-07,-0.22627006,0.017178876,0.0081078205
10292,-0.22594677,2.6198018e-07,-0.22597297,0.01741117,0.0099554695
10293,-0.22550866,2.5532645e-09,-0.22550891,0.017693775,0.012091952
10294,-0.22550352,2.3919046e-07,-0.22552744,0.017752288,0.012292945
10295,-0.22683482,1.2487816e-07,-0.2268473,0.017125025,0.007530095
10296,-0.2248348,5.8594836e-09,-0.22483538,0.01821848,0.015574915
10297,-0.22534531,9.552757e-07,-0.22544084,0.01762039,0.013739667
10298,-0.22653477,3.9096944e-06,-0.22692575,0.01686327,0.008551597
10299,-0.22580203,3.509195e-06,-0.22615296,0.01731505,0.011564257
10300,-0.22471315,1.0730865e-06,-0.22482045,0.018616201,0.01649074
10301,-0.22648434,2.9002842e-07,-0.22651334,0.01711558,0.010200009
10302,-0.22658022,2.647317e-08,-0.22658287,0.016950697,0.010261165
10303,-0.22461228,1.2222011e-06,-0.2247345,0.018462949,0.016840048
10304,-0.22475666,1.5283387e-06,-0.2249095,0.01852699,0.016299328
10305,-0.22725521,6.4183496e-07,-0.22731939,0.017330287,0.0077909217
10306,-0.22522798,8.074813e-07,-0.22530873,0.018504113,0.015624944
10307,-0.2257852,5.332379e-07,-0.22583851,0.01767664,0.013781675
10308,-0.22638382,8.1871576e-08,-0.226392,0.017184924,0.011648721
10309,-0.22503278,4.6049564e-08,-0.22503738,0.018445775,0.016733862
10310,-0.22613187,6.709493e-08,-0.22613858,0.017378086,0.012738482
10311,-0.22618937,7.6455535e-08,-0.22619702,0.017259348,0.012890769
10312,-0.22554986,1.7449355e-07,-0.22556731,0.017690776,0.01550679
10313,-0.2253723,5.5192906e-08,-0.22537781,0.018075353,0.016520906
10314,-0.2258428,2.9375613e-08,-0.22584574,0.017847953,0.015063456
10315,-0.22645733,1.02439714e-07,-0.22646756,0.017382294,0.01284457
10316,-0.22652212,7.125664e-08,-0.22652924,0.017184176,0.012271347
10317,-0.2248673,9.4821064e-07,-0.22496212,0.018281268,0.017554654
10318,-0.22573489,6.780995e-07,-0.2258027,0.017308919,0.013984055
10319,-0.22636926,1.504338e-08,-0.22637077,0.016914912,0.011545936
10320,-0.22505423,1.4875427e-07,-0.2250691,0.01824353,0.016059903
10321,-0.2260399,8.800365e-07,-0.22612791,0.017338887,0.011960381
10322,-0.2267701,5.800093e-07,-0.2268281,0.01693957,0.009100317
10323,-0.22503722,7.264944e-11,-0.22503722,0.018005764,0.0154501805
10324,-0.22602904,2.8967543e-07,-0.226058,0.016911881,0.011349833
10325,-0.22612539,9.488202e-07,-0.22622027,0.01687952,0.010462991
10326,-0.22497056,7.0854594e-07,-0.22504142,0.018011043,0.014768758
10327,-0.22566181,4.5317037e-08,-0.22566634,0.017698934,0.012338352
10328,-0.22755185,6.178296e-07,-0.22761363,0.0168478,0.004540225
10329,-0.22553785,1.1930732e-09,-0.22553797,0.017444914,0.0112450225
10330,-0.2246733,9.923596e-07,-0.22477254,0.017842043,0.013139603
10331,-0.22696705,1.7424511e-06,-0.22714129,0.016469222,0.0034004091
10332,-0.22533709,2.380942e-06,-0.22557518,0.016904188,0.008041866
10333,-0.22462422,1.9687127e-06,-0.22482109,0.017512562,0.0100503275
10334,-0.2263331,1.5194364e-07,-0.2263483,0.016771158,0.004261868
10335,-0.22640286,2.502902e-08,-0.22640537,0.016838048,0.0036378563
10336,-0.22578813,6.258783e-08,-0.22579439,0.016898008,0.0049918694
10337,-0.22541274,6.707571e-07,-0.22547981,0.016809855,0.0052282973
10338,-0.22581448,6.300944e-07,-0.22587748,0.016424859,0.0032033513
10339,-0.22615197,6.6340613e-09,-0.22615264,0.01638121,0.0014435074
10340,-0.22470798,6.917387e-07,-0.22477715,0.01728619,0.005627467
10341,-0.22569194,3.3916726e-06,-0.22603111,0.017141705,0.00038186563
10342,-0.22646886,2.4756305e-06,-0.22671643,0.017298618,-0.0030348306
10343,-0.22544654,1.5954083e-07,-0.2254625,0.01709353,0.0007770995
10344,-0.22497661,2.6245326e-07,-0.22500286,0.01690204,0.0018166499
10345,-0.22554444,3.1931748e-07,-0.22557637,0.01663681,-0.0007618687
10346,-0.22654505,3.0146797e-08,-0.22654806,0.016866233,-0.0048135407
10347,-0.22510692,6.2864e-08,-0.22511321,0.017063843,8.072269e-05
10348,-0.22540513,5.087171e-07,-0.225456,0.017187444,-0.0014649554
10349,-0.2268199,3.4820147e-07,-0.22685473,0.01722133,-0.0069408114
10350,-0.22497861,3.782055e-08,-0.2249824,0.016933326,-0.00039827143
10351,-0.22430055,5.7584785e-08,-0.2243063,0.017232236,0.0019620094
10352,-0.22637773,6.2784903e-07,-0.2264405,0.017066965,-0.0058791805
10353,-0.22578211,9.1476034e-07,-0.22587359,0.01713943,-0.0036203703
10354,-0.22480494,3.5681848e-07,-0.22484063,0.017331397,0.00054282753
10355,-0.22627327,1.4435557e-08,-0.22627471,0.016733853,-0.0044633285
10356,-0.22532596,7.9032685e-07,-0.225405,0.016465377,-0.0011277818
10357,-0.22603658,1.3699333e-06,-0.22617356,0.016402747,-0.004227312
10358,-0.22504756,1.6608171e-06,-0.22521365,0.016579732,-0.0012512854
10359,-0.22561896,6.8674086e-07,-0.22568764,0.016664606,-0.0033146497
10360,-0.22623636,4.6231836e-09,-0.22623682,0.01678336,-0.005559796
10361,-0.22605716,2.856793e-07,-0.22608572,0.016865639,-0.0053591467
10362,-0.22556372,3.9224332e-08,-0.22556764,0.016867239,-0.004010774
10363,-0.22605763,5.2086233e-07,-0.22610971,0.016782477,-0.0064602434
10364,-0.2249819,1.5970329e-06,-0.22514161,0.016497152,-0.002768269
10365,-0.22510302,8.599668e-07,-0.22518902,0.016672991,-0.0024892397
10366,-0.22653158,7.935013e-08,-0.22653952,0.017176837,-0.007294958
10367,-0.22620878,1.9516492e-07,-0.2262283,0.017181607,-0.0060605756
10368,-0.22462751,7.110819e-07,-0.22469862,0.017155623,-0.00057442527
10369,-0.22553319,4.2710818e-07,-0.2255759,0.016581759,-0.0035109296
10370,-0.22613007,3.467227e-08,-0.22613354,0.016519746,-0.0051688314
10371,-0.22457822,4.9289508e-08,-0.22458315,0.016788647,0.0010297582
10372,-0.22531594,2.4302446e-07,-0.22534025,0.016670158,-0.0012038226
10373,-0.22710127,3.5109153e-07,-0.22713637,0.017078547,-0.0073367185
10374,-0.22488733,9.534997e-09,-0.22488828,0.016766205,0.0013482895
10375,-0.22494546,4.339915e-09,-0.22494589,0.016763344,0.0013721662
10376,-0.22671914,9.0405834e-08,-0.22672819,0.016753314,-0.00525966
10377,-0.22593218,3.7886767e-07,-0.22597007,0.016556367,-0.003073609
10378,-0.22428402,6.439617e-07,-0.22434843,0.017097596,0.0022910254
10379,-0.22621395,7.892409e-07,-0.22629288,0.016818356,-0.005570896
10380,-0.22666389,8.6471e-08,-0.22667253,0.016963841,-0.0076489574
10381,-0.22444375,1.0674136e-06,-0.22455049,0.016820407,-0.00032982038
10382,-0.22520997,2.2773834e-06,-0.2254377,0.016747631,-0.004041289
10383,-0.22656408,2.3589657e-06,-0.22679998,0.01732342,-0.009246534
10384,-0.22483231,2.6293578e-06,-0.22509524,0.017001538,-0.0030903416
10385,-0.22485793,1.461875e-06,-0.2250041,0.017103529,-0.0027738444
10386,-0.2265668,5.2666937e-08,-0.22657207,0.017344149,-0.008448501
10387,-0.22591922,1.695126e-09,-0.22591938,0.016929578,-0.0059942137
10388,-0.22482842,1.7086501e-09,-0.22482859,0.016828354,-0.0021448547
10389,-0.22585768,1.2822831e-07,-0.2258705,0.016944166,-0.0061821295
10390,-0.22590034,4.5294374e-07,-0.22594564,0.017189702,-0.0064464607
10391,-0.22553077,2.972308e-07,-0.2255605,0.017277207,-0.004976718
10392,-0.2265138,2.6720761e-09,-0.22651407,0.0173102,-0.008558356
10393,-0.22510783,1.0187774e-06,-0.22520971,0.016658338,-0.003886825
10394,-0.22423379,1.0773821e-06,-0.22434153,0.016743999,-0.0003205306
10395,-0.22659402,2.3641464e-09,-0.22659425,0.016883496,-0.0079539
10396,-0.22575562,6.1450766e-07,-0.22581707,0.016857063,-0.0042193807
10397,-0.22428532,1.9075173e-06,-0.22447607,0.01760439,0.0013488131
10398,-0.22610992,2.0930534e-06,-0.22631922,0.017177533,-0.005123939
10399,-0.22720733,1.0326167e-07,-0.22721766,0.017175063,-0.008564975
10400,-0.22338574,2.9433872e-06,-0.22368008,0.01734204,0.0039415713
10401,-0.22496863,4.0404702e-06,-0.22537267,0.016532157,-0.0026249993
10402,-0.22621942,1.3840969e-06,-0.22635783,0.016827544,-0.005927598
10403,-0.22582598,1.9411306e-07,-0.2258454,0.016927259,-0.0038904208
10404,-0.2255015,1.085077e-07,-0.22551234,0.016863015,-0.0028001706
10405,-0.22647147,5.592715e-07,-0.2265274,0.016823387,-0.007173361
10406,-0.2249329,1.6863786e-06,-0.22510153,0.016420577,-0.002487381
10407,-0.224641,1.2946409e-06,-0.22477046,0.016353287,-0.0013465761
10408,-0.22674671,9.482687e-09,-0.22674766,0.0167341,-0.008531587
10409,-0.22508092,3.044722e-07,-0.22511137,0.016950168,-0.002325334
10410,-0.22565626,4.23338e-07,-0.22569859,0.016828181,-0.0043741106
10411,-0.2271902,1.3672487e-08,-0.22719157,0.01709701,-0.010094781
10412,-0.2251753,2.165491e-07,-0.22519696,0.016275583,-0.0031398537
10413,-0.22468995,9.636119e-08,-0.22469959,0.016177453,-0.0015157982
10414,-0.22640087,3.014048e-07,-0.22643101,0.016480926,-0.007995504
10415,-0.2262336,1.9726454e-06,-0.22643086,0.017031677,-0.008702617
10416,-0.22402646,1.9117592e-06,-0.22421764,0.01771527,-0.0011825054
10417,-0.22666651,1.0137901e-06,-0.22676788,0.017547205,-0.011321118
10418,-0.2267508,9.446485e-08,-0.22676025,0.017516136,-0.012266515
10419,-0.22292273,3.4925781e-06,-0.22327198,0.017398875,-2.4056044e-05
10420,-0.2257536,3.1483912e-06,-0.22606844,0.016914276,-0.01044023
10421,-0.22728862,7.853009e-07,-0.22736715,0.01811279,-0.014922714
10422,-0.22312692,7.221825e-09,-0.22312763,0.0180307,0.0012547491
10423,-0.22542542,1.1940631e-06,-0.22554483,0.017095355,-0.007000148
10424,-0.22840808,3.0333367e-06,-0.22871141,0.01949641,-0.018278314
10425,-0.22366665,1.06669944e-07,-0.22367732,0.017237654,0.00020874824
10426,-0.22387922,3.4064527e-08,-0.22388263,0.01654189,-0.00021599121
10427,-0.2285441,3.2706006e-07,-0.22857681,0.018802254,-0.01706787
10428,-0.22394298,9.761276e-07,-0.2240406,0.016639732,-0.0002931486
10429,-0.22363289,2.3305352e-06,-0.22386594,0.017280519,0.00052354037
10430,-0.22799376,4.1881444e-06,-0.22841257,0.018714454,-0.016077565
10431,-0.2258741,1.1050265e-06,-0.2259846,0.01664015,-0.0074046208
10432,-0.22429366,1.2147885e-07,-0.22430581,0.016390452,-0.0017610389
10433,-0.22593969,5.924681e-07,-0.22599894,0.016356682,-0.008196373
10434,-0.22636926,3.3341385e-07,-0.22640261,0.01665449,-0.010054858
10435,-0.22425489,4.370746e-08,-0.22425926,0.017140996,-0.0025291268
10436,-0.22661978,7.008155e-09,-0.22662048,0.017692134,-0.011866805
10437,-0.22654426,7.222585e-07,-0.22661649,0.017594174,-0.012409862
10438,-0.22401665,4.597285e-06,-0.22447638,0.016715562,-0.0052985228
10439,-0.22436677,5.848653e-06,-0.22495164,0.016342772,-0.00721658
10440,-0.22616802,1.8472882e-06,-0.22635275,0.017006658,-0.012265063
10441,-0.2258256,2.5175396e-08,-0.22582811,0.01706108,-0.010358672
10442,-0.22512414,4.924187e-07,-0.22517338,0.017183641,-0.007945925
10443,-0.22563209,2.1888955e-06,-0.22585097,0.017240316,-0.010423683
10444,-0.22623888,1.4753825e-06,-0.22638641,0.01723433,-0.012390023
10445,-0.22491057,1.9817828e-07,-0.22493039,0.016613739,-0.007174481
10446,-0.22508678,2.4268667e-09,-0.22508702,0.016857497,-0.008152
10447,-0.22590367,1.27108e-08,-0.22590494,0.01731783,-0.011093845
10448,-0.22557218,7.066916e-10,-0.22557226,0.017168583,-0.009736539
10449,-0.22525111,2.4326782e-08,-0.22525354,0.017110147,-0.008757647
10450,-0.22594595,8.0843016e-08,-0.22595404,0.017227497,-0.01153288
10451,-0.22588947,2.1437722e-07,-0.22591092,0.017014699,-0.011349333
10452,-0.22431429,1.4376234e-07,-0.22432867,0.016804174,-0.005201762
10453,-0.22579075,2.5972744e-07,-0.22581673,0.016957764,-0.010156869
10454,-0.22669403,1.3561203e-06,-0.22682965,0.017520634,-0.013375469
10455,-0.22440088,7.4004544e-07,-0.22447488,0.01724556,-0.004504181
10456,-0.22571255,9.7958974e-08,-0.22572234,0.017383043,-0.009394508
10457,-0.22628152,3.600122e-07,-0.22631752,0.017629053,-0.011783086
10458,-0.22486414,2.137742e-06,-0.22507791,0.016994815,-0.0073376438
10459,-0.22509865,2.8796198e-06,-0.22538662,0.016728116,-0.0086335065
10460,-0.22608489,1.7220154e-06,-0.22625709,0.016972935,-0.011733736
10461,-0.22566715,7.1306863e-07,-0.22573845,0.01665809,-0.009657828
10462,-0.22527738,8.807356e-09,-0.22527826,0.016617129,-0.007881258
10463,-0.22588229,8.4828866e-07,-0.22596712,0.0166781,-0.009952009
10464,-0.22635645,2.5942945e-06,-0.22661588,0.016910056,-0.011945532
10465,-0.22483756,1.6391498e-06,-0.22500147,0.016532436,-0.0056891483
10466,-0.2259035,9.553959e-08,-0.22591305,0.01676968,-0.009206496
10467,-0.22666667,3.9553836e-07,-0.22670622,0.017467078,-0.012394215
10468,-0.22415009,1.6942441e-06,-0.22431952,0.01666301,-0.0035850247
10469,-0.22523478,1.3960083e-06,-0.22537437,0.016505705,-0.0073764343
10470,-0.22689736,3.811641e-07,-0.22693548,0.017368207,-0.012898862
10471,-0.22436954,1.515025e-07,-0.2243847,0.017078228,-0.0029928058
10472,-0.22558706,1.6631306e-07,-0.22560368,0.017076392,-0.0066804755
10473,-0.22698094,8.729774e-07,-0.22706823,0.017291792,-0.011175565
10474,-0.22524454,5.356127e-07,-0.22529809,0.016059129,-0.0040360414
10475,-0.2242966,1.1541754e-07,-0.22430815,0.016215207,7.947861e-05
10476,-0.22677007,4.0106806e-07,-0.22681019,0.016516075,-0.008503868
10477,-0.22593363,3.358965e-07,-0.22596721,0.016728459,-0.0048670764
10478,-0.22480571,2.2912496e-07,-0.22482863,0.016837368,-1.0859576e-05
10479,-0.22639832,4.65851e-07,-0.2264449,0.016376652,-0.005524064
10480,-0.22565228,1.2697211e-07,-0.22566497,0.016068239,-0.0023383412
10481,-0.22533195,7.8012604e-08,-0.22533976,0.015978077,-0.0012007478
10482,-0.22559437,3.7473325e-07,-0.22563185,0.01614165,-0.0022064948
10483,-0.22503294,1.52267e-08,-0.22503446,0.016242618,0.00021615543
10484,-0.22673362,1.6409635e-07,-0.22675003,0.016341045,-0.0061556012
10485,-0.22598207,1.2612398e-07,-0.22599468,0.016189132,-0.0038013984
10486,-0.22474045,5.8843117e-08,-0.22474633,0.016554745,0.00033810321
10487,-0.2264746,2.5474183e-08,-0.22647715,0.016573148,-0.0064083165
10488,-0.22651862,1.4553962e-08,-0.22652008,0.016493494,-0.0067089433
10489,-0.22479491,2.7992633e-07,-0.22482291,0.016339948,-0.0005843141
10490,-0.22614509,2.2234275e-07,-0.22616732,0.016537443,-0.006127844
10491,-0.2259192,1.16533954e-07,-0.22593085,0.01665704,-0.0057714838
10492,-0.22607583,1.3495215e-07,-0.22608933,0.01675305,-0.0070812483
10493,-0.22545567,4.5523316e-07,-0.2255012,0.016646355,-0.0056063253
10494,-0.22563045,9.353982e-07,-0.22572398,0.016430343,-0.0071125855
10495,-0.2253973,8.0992015e-07,-0.22547829,0.016209416,-0.0065406323
10496,-0.22542095,1.873582e-07,-0.22543968,0.016176207,-0.006605105
10497,-0.22602639,2.667722e-08,-0.22602905,0.016436467,-0.008838542
10498,-0.22559002,2.0987513e-07,-0.225611,0.016409233,-0.0074154134
10499,-0.22528557,3.8457563e-07,-0.22532403,0.016562175,-0.006507609
10500,-0.22577143,4.6984638e-07,-0.22581841,0.016708994,-0.008186791
10501,-0.22631676,9.752107e-08,-0.22632651,0.016792182,-0.010042834
10502,-0.22487865,1.7071721e-07,-0.22489573,0.016365308,-0.005139396
10503,-0.22616309,5.9736425e-07,-0.22622283,0.016727954,-0.010480608
10504,-0.225904,3.623047e-07,-0.22594023,0.016541203,-0.009414446
10505,-0.22477181,1.9270775e-08,-0.22477373,0.016517978,-0.005072035
10506,-0.2260212,8.365813e-07,-0.22610486,0.016870415,-0.009747421
10507,-0.22558,8.575089e-07,-0.22566576,0.016868826,-0.007824417
10508,-0.22619523,3.100664e-08,-0.22619833,0.01698327,-0.009737046
10509,-0.22518252,8.9316933e-07,-0.22527184,0.016484523,-0.0060631605
10510,-0.22496915,2.161293e-06,-0.22518528,0.015951443,-0.0050591114
10511,-0.22557624,1.207256e-06,-0.22569697,0.01590905,-0.006400223
10512,-0.22617841,1.02926755e-07,-0.2261887,0.015951857,-0.0072457204
10513,-0.22562288,1.4821453e-07,-0.2256377,0.01586455,-0.0046215137
10514,-0.22546767,8.747604e-07,-0.22555514,0.016090406,-0.0036446273
10515,-0.22539906,1.4698853e-06,-0.22554605,0.016060498,-0.0027090544
10516,-0.22583556,8.4135837e-07,-0.2259197,0.015814846,-0.002886318
10517,-0.22506139,2.0658409e-07,-0.22508204,0.01597989,0.0009829286
10518,-0.22643541,1.17288025e-07,-0.22644714,0.01589595,-0.003895602
10519,-0.22559936,1.9127071e-06,-0.22579063,0.016102098,-0.0016735189
10520,-0.22496425,3.7858808e-06,-0.22534284,0.015917024,-0.00032916188
10521,-0.22636835,2.4184753e-06,-0.2266102,0.015693514,-0.005354558
10522,-0.22446501,1.0106119e-06,-0.22456607,0.015919002,0.0018728158
10523,-0.22591631,3.4700022e-08,-0.22591978,0.01584274,-0.0034615388
10524,-0.22712873,1.2694026e-07,-0.22714143,0.016714733,-0.008183237
10525,-0.2251981,4.4069246e-09,-0.22519855,0.015958916,-0.00095519697
10526,-0.22513478,7.4857084e-08,-0.22514226,0.015627231,-0.00045175795
10527,-0.22707164,1.2320722e-08,-0.22707288,0.016059434,-0.007158305
10528,-0.22530472,2.5469436e-07,-0.22533019,0.015910009,-0.000851926
10529,-0.22481498,1.5044874e-07,-0.22483003,0.016660772,0.0011063943
10530,-0.2264916,6.158534e-08,-0.22649775,0.016019115,-0.0046508643
10531,-0.226383,9.473067e-08,-0.22639248,0.015698168,-0.004260533
10532,-0.22479261,2.4855026e-07,-0.22481747,0.015534076,0.0014579819
10533,-0.22567664,6.7449673e-07,-0.22574408,0.015469817,-0.0021580937
10534,-0.22581616,1.0155454e-07,-0.22582632,0.016270382,-0.0021991667
10535,-0.2250632,6.903266e-07,-0.22513224,0.016290544,0.0012400169
10536,-0.2260532,2.5527008e-06,-0.22630847,0.016012525,-0.0021103674
10537,-0.2261181,9.532669e-07,-0.22621343,0.016013775,-0.0015272936
10538,-0.22566754,7.6653436e-08,-0.2256752,0.01616585,1.8763196e-05
10539,-0.22473162,1.5037898e-06,-0.224882,0.016835088,0.0025529452
10540,-0.22606404,9.203556e-07,-0.22615607,0.016138816,-0.0019665156
10541,-0.22539772,7.0306267e-09,-0.22539842,0.015891438,0.0013870562
10542,-0.22569042,5.375311e-08,-0.2256958,0.015876029,0.0008720008
10543,-0.22602183,1.6273809e-08,-0.22602345,0.01611711,-0.0005220235
10544,-0.2254662,1.6604578e-07,-0.2254828,0.016386136,0.0020265304
10545,-0.22610779,2.1885867e-08,-0.22610998,0.015748402,0.0005245965
10546,-0.22585426,2.565326e-09,-0.22585452,0.015561135,0.002658734
10547,-0.22529754,1.6035173e-08,-0.22529915,0.015846906,0.005722107
10548,-0.22629052,9.9927576e-08,-0.22630052,0.015667634,0.002609065
10549,-0.22612214,1.5569555e-07,-0.22613771,0.01639293,0.0036135763
10550,-0.2253285,1.40443674e-08,-0.2253299,0.016845545,0.007109682
10551,-0.226511,2.116812e-07,-0.22653218,0.015979366,0.0030270068
10552,-0.22567609,1.6296628e-08,-0.22567771,0.016059846,0.006250833
10553,-0.22467238,2.6274344e-07,-0.22469865,0.016603306,0.009563958
10554,-0.22655721,7.247174e-07,-0.22662967,0.01602151,0.0021568404
10555,-0.22563593,9.979487e-07,-0.22573572,0.016218022,0.0056885094
10556,-0.22499213,4.7240337e-07,-0.22503936,0.016529135,0.0089646
10557,-0.22601357,2.0382709e-08,-0.22601561,0.01617502,0.006228173
10558,-0.22649914,4.1002963e-08,-0.22650324,0.016063929,0.005002324
10559,-0.22551017,3.2847623e-07,-0.225543,0.016615158,0.008727637
10560,-0.22540769,2.1587007e-07,-0.22542928,0.01663242,0.009606383
10561,-0.22594756,2.9695466e-09,-0.22594786,0.015985323,0.008295496
10562,-0.2259108,2.8258157e-07,-0.22593905,0.015985398,0.008645968
10563,-0.2255282,9.936312e-08,-0.22553813,0.016237522,0.0104202125
10564,-0.2255779,2.8710287e-08,-0.22558078,0.016447108,0.010237364
10565,-0.22602451,1.8769374e-07,-0.22604328,0.016344938,0.008752111
10566,-0.22562307,3.709482e-07,-0.22566016,0.016468162,0.010524987
10567,-0.22558032,4.413258e-07,-0.22562446,0.01651279,0.010957237
10568,-0.2268712,1.5546044e-09,-0.22687136,0.015787723,0.005902913
10569,-0.22535725,1.103085e-06,-0.22546756,0.016357142,0.009991876
10570,-0.22418544,2.0700068e-06,-0.22439244,0.017570766,0.013217304
10571,-0.22697137,6.411189e-07,-0.22703548,0.015976105,0.0032187847
10572,-0.22620824,5.6036285e-08,-0.22621384,0.015989862,0.0060734125
10573,-0.22445178,3.0439e-07,-0.22448222,0.017351722,0.012130642
10574,-0.22633296,4.88974e-07,-0.22638185,0.016026879,0.0049930583
10575,-0.2266545,3.6243026e-07,-0.22669074,0.016003205,0.0037329085
10576,-0.22411783,5.2545374e-07,-0.22417037,0.017602023,0.012890531
10577,-0.22608079,1.4157614e-08,-0.2260822,0.016064499,0.005823183
10578,-0.22690856,1.3071615e-07,-0.22692163,0.015853139,0.0027388777
10579,-0.22491957,1.36655185e-08,-0.22492094,0.016610026,0.009687207
10580,-0.22515666,7.134418e-08,-0.2251638,0.01653997,0.008228461
10581,-0.22705574,4.3097327e-07,-0.22709884,0.015908169,0.0007126249
10582,-0.22486797,1.1887536e-07,-0.22487986,0.016331786,0.008644513
10583,-0.22519304,5.186493e-09,-0.22519356,0.016022569,0.0070792553
10584,-0.22688231,8.8524985e-08,-0.22689116,0.015902527,0.0002860904
10585,-0.22590373,7.609577e-07,-0.22597983,0.015867468,0.00343717
10586,-0.2242427,1.2375034e-06,-0.22436646,0.01687825,0.009526888
10587,-0.2269123,2.3033914e-07,-0.22693534,0.015999705,0.0003061468
10588,-0.22620712,2.2903939e-07,-0.22623003,0.016096847,0.002735723
10589,-0.22436081,2.5816541e-07,-0.22438663,0.01722136,0.009107656
10590,-0.22589691,1.4026714e-08,-0.22589831,0.016256817,0.0033772942
10591,-0.22657987,3.0703013e-08,-0.22658294,0.01603266,0.00086255703
10592,-0.22535954,1.1249003e-07,-0.2253708,0.016108103,0.004880705
10593,-0.22538999,3.1881245e-07,-0.22542188,0.015946517,0.004520405
10594,-0.22622031,9.163287e-09,-0.22622122,0.015616237,0.001793597
10595,-0.22530554,4.4525459e-07,-0.22535007,0.01606414,0.0052134125
10596,-0.22619921,9.642682e-07,-0.22629564,0.015886836,0.001496115
10597,-0.22578155,3.9407774e-07,-0.22582096,0.016311474,0.0029668596
10598,-0.22506864,2.906547e-09,-0.22506894,0.016745327,0.0053344266
10599,-0.22610645,4.399608e-07,-0.22615045,0.015690276,0.0012444891
10600,-0.22563003,1.4173576e-06,-0.22577177,0.015521519,0.0023280543
10601,-0.22410478,1.5838408e-06,-0.22426316,0.016558276,0.007698898
10602,-0.22619192,5.3845184e-07,-0.22624576,0.016110098,0.00023386416
10603,-0.2265513,4.076193e-08,-0.22655538,0.01623263,-0.0008930144
10604,-0.22506076,2.2765798e-09,-0.22506098,0.016156288,0.0045357156
10605,-0.22620405,1.9925778e-08,-0.22620605,0.015467414,-2.2621281e-05
10606,-0.22576977,7.1543326e-08,-0.22577693,0.015420219,0.001100322
10607,-0.22496597,1.7383229e-08,-0.22496772,0.016107274,0.0037987458
10608,-0.22617504,1.2576422e-06,-0.2263008,0.016107678,-0.0008721429
10609,-0.22580144,2.3030912e-06,-0.22603175,0.01637718,4.325356e-06
10610,-0.22574523,7.759271e-07,-0.22582282,0.016380088,0.00048477476
10611,-0.22553097,5.547563e-07,-0.22558644,0.0161064,0.0009019477
10612,-0.22514872,5.0551303e-06,-0.22565423,0.01588063,0.00036713664
10613,-0.22441947,6.8740683e-06,-0.22510688,0.015956914,0.0021504897
10614,-0.22513665,1.7889021e-06,-0.22531554,0.015953055,0.0016798722
10615,-0.22654241,4.1605927e-07,-0.22658402,0.016015453,-0.0026570985
10616,-0.22502176,2.3172238e-06,-0.2252535,0.016412467,0.0018928521
10617,-0.2251598,1.90937e-06,-0.22535074,0.016324276,0.001065267
10618,-0.22602297,7.043377e-07,-0.22609341,0.015674567,-0.0019267091
10619,-0.22548859,7.764678e-10,-0.22548866,0.015425413,-4.970891e-05
10620,-0.2253371,4.025807e-08,-0.22534113,0.015503926,0.00048126295
10621,-0.22589383,1.994261e-08,-0.22589582,0.0158635,-0.0015013333
10622,-0.22598691,3.911087e-07,-0.22602603,0.016151192,-0.0021967536
10623,-0.22552305,2.9015683e-07,-0.22555207,0.01608904,-0.00067480624
10624,-0.22579029,7.01946e-08,-0.22579731,0.015871828,-0.0016824445
10625,-0.22609709,3.0401193e-07,-0.22612749,0.015704086,-0.0033654287
10626,-0.22467269,2.7511635e-06,-0.22494781,0.015747683,0.0006902564
10627,-0.22535585,3.1008215e-06,-0.22566593,0.015820866,-0.0018086339
10628,-0.22630416,9.44268e-07,-0.22639859,0.01600704,-0.0041573658
10629,-0.22530396,4.436651e-11,-0.22530396,0.015785297,0.00037497273
10630,-0.22527754,5.7105615e-07,-0.22533464,0.015880266,0.00049842824
10631,-0.22605763,1.5598159e-06,-0.22621362,0.01612383,-0.0024894942
10632,-0.22649035,5.081434e-07,-0.22654116,0.016249944,-0.0035654
10633,-0.22545317,2.902692e-07,-0.2254822,0.015630413,0.0005431916
10634,-0.22462612,8.009068e-07,-0.22470622,0.015639583,0.0038535418
10635,-0.22587894,1.00389734e-07,-0.22588898,0.015566028,-0.00010142627
10636,-0.22634572,3.6830237e-08,-0.2263494,0.015855566,-0.0015260975
10637,-0.22497073,1.1943237e-08,-0.22497192,0.016421426,0.0034023013
10638,-0.22573783,1.9402115e-09,-0.22573802,0.016121672,0.00034787052
10639,-0.22679798,3.25681e-07,-0.22683056,0.015874218,-0.0038700502
10640,-0.22524448,2.0398882e-06,-0.22544846,0.015388401,0.00060094893
10641,-0.22384946,2.5714003e-06,-0.2241066,0.015925543,0.0052035493
10642,-0.22672866,4.5579634e-07,-0.22677425,0.015970685,-0.004752878
10643,-0.22617486,9.1918375e-09,-0.22617579,0.016052544,-0.002513794
10644,-0.22441529,1.2753557e-07,-0.22442804,0.016639192,0.004406458
10645,-0.22601855,1.3656631e-07,-0.2260322,0.015813643,-0.0012441666
10646,-0.22657269,1.2400557e-07,-0.22658509,0.015898531,-0.0032977788
10647,-0.22429793,1.7519449e-06,-0.22447312,0.016281344,0.004402233
10648,-0.22481565,1.4206947e-06,-0.22495772,0.015854955,0.002827186
10649,-0.22756815,1.6061398e-07,-0.22758421,0.016333101,-0.006855768
10650,-0.22515126,1.2454137e-07,-0.22516371,0.015496767,0.0017451145
10651,-0.22446465,1.3899935e-08,-0.22446604,0.016046159,0.0037738488
10652,-0.22734588,1.4235333e-07,-0.22736011,0.016524503,-0.0069262707
10653,-0.22612476,9.961632e-09,-0.22612576,0.0156071,-0.0020972989
10654,-0.2234037,7.786334e-07,-0.22348157,0.016848857,0.008144377
10655,-0.22639674,4.988809e-07,-0.22644663,0.015544957,-0.002414588
10656,-0.22704478,4.802192e-07,-0.2270928,0.015958445,-0.004672238
10657,-0.22395961,5.8834615e-07,-0.22401844,0.017164966,0.0065846043
10658,-0.2259468,2.2071433e-08,-0.225949,0.015981108,-0.00048097342
10659,-0.22703211,4.558567e-09,-0.22703257,0.015730556,-0.004415772
10660,-0.22486971,4.1390905e-07,-0.22491111,0.015184735,0.0031853
10661,-0.22424284,2.2514804e-07,-0.22426535,0.015604865,0.005527173
10662,-0.22695297,3.258851e-07,-0.22698556,0.015521219,-0.004183943
10663,-0.22615531,7.9271314e-07,-0.22623459,0.01543852,-0.0012609399
10664,-0.22416526,6.738085e-08,-0.224172,0.01632469,0.006364587
10665,-0.22785753,8.919586e-09,-0.22785842,0.016082345,-0.007193647
10666,-0.22648995,1.5584019e-06,-0.22664578,0.015134246,-0.0027949426
10667,-0.22258113,3.554337e-06,-0.22293657,0.016896442,0.010998645
10668,-0.22684413,1.8670087e-07,-0.2268628,0.015676742,-0.0031900825
10669,-0.22697753,5.6121223e-07,-0.22703364,0.015876768,-0.0033531485
10670,-0.22359863,9.1336415e-07,-0.22368996,0.01742198,0.009289411
10671,-0.22637817,7.439989e-07,-0.22645257,0.015502443,-0.00081984047
10672,-0.22767147,6.754341e-08,-0.22767822,0.016081437,-0.0060955007
10673,-0.22300774,3.1078575e-06,-0.22331852,0.016547618,0.009501602
10674,-0.2245987,2.1862948e-06,-0.22481734,0.0152125405,0.004285101
10675,-0.22740845,1.1108298e-08,-0.22740957,0.01581601,-0.004680074
10676,-0.2250165,9.757742e-07,-0.22511408,0.015801024,0.004463014
10677,-0.22369717,1.9703439e-06,-0.22389421,0.017489906,0.009773115
10678,-0.22830312,1.467646e-06,-0.22844988,0.016650543,-0.0066119726
10679,-0.22606055,4.3285354e-07,-0.22610384,0.015239196,0.0022185845
10680,-0.22235917,4.4908124e-06,-0.22280824,0.017496921,0.014290781
10681,-0.22681496,2.1228223e-06,-0.22702724,0.015249148,-0.00081124756
10682,-0.22705445,6.495844e-08,-0.22706094,0.015252112,-0.0003994966
10683,-0.22267202,5.378616e-07,-0.22272581,0.019216256,0.01630227
10684,-0.22653477,3.4293732e-06,-0.2268777,0.015811881,0.0018178984
10685,-0.22809903,1.5033147e-06,-0.22824937,0.016230412,-0.0028676956
10686,-0.2240988,1.1988551e-06,-0.22421868,0.016594434,0.011872717
10687,-0.22407722,4.1904013e-06,-0.22449626,0.016090628,0.011115291
10688,-0.2269774,1.750052e-06,-0.22715239,0.015500351,0.0019468135
10689,-0.22574827,4.791636e-10,-0.22574832,0.015802613,0.0078080874
10690,-0.22524777,1.3596972e-06,-0.22538374,0.01641048,0.009409643
10691,-0.22647737,2.6142054e-06,-0.2267388,0.015838536,0.004489695
10692,-0.22622016,1.0782484e-06,-0.22632799,0.015572728,0.0058058416
10693,-0.22516586,2.75873e-07,-0.22519344,0.0157567,0.009518978
10694,-0.22525421,2.3999721e-06,-0.2254942,0.015433211,0.00805678
10695,-0.22563437,2.4616297e-06,-0.22588053,0.015233003,0.0066772336
10696,-0.2248814,8.3336784e-07,-0.22496474,0.016129809,0.010608969
10697,-0.22586505,1.4964066e-09,-0.2258652,0.01597941,0.007893187
10698,-0.22678116,3.0980698e-07,-0.22681214,0.015916135,0.005189495
10699,-0.22491348,9.9025215e-08,-0.22492339,0.016687844,0.013068216
10700,-0.22525616,2.313324e-08,-0.22525847,0.016156172,0.012387603
10701,-0.22724542,1.6470052e-07,-0.22726189,0.015645346,0.0052475086
10702,-0.22440317,1.4846705e-07,-0.22441801,0.017563712,0.015436145
10703,-0.22497092,6.34075e-07,-0.22503433,0.017249929,0.013186424
10704,-0.22690608,3.2666646e-06,-0.22723274,0.015944457,0.0052485466
10705,-0.22590365,1.1327039e-06,-0.22601691,0.016236423,0.009227687
10706,-0.22532338,4.7385882e-07,-0.22537076,0.01621226,0.010948942
10707,-0.22515497,4.5133243e-06,-0.22560629,0.016135762,0.009878831
10708,-0.22576156,5.462167e-06,-0.22630778,0.015852742,0.007539558
10709,-0.2249253,2.739855e-06,-0.22519928,0.016337391,0.012058815
10710,-0.22536922,1.0794885e-07,-0.22538,0.016557265,0.012027403
10711,-0.22699872,1.5642549e-07,-0.22701436,0.015913695,0.006286877
10712,-0.2261608,4.0447254e-09,-0.2261612,0.016446903,0.0092679635
10713,-0.2242972,6.632605e-07,-0.22436352,0.017764507,0.015818767
10714,-0.22626086,1.6910793e-07,-0.22627777,0.015709236,0.0090157585
10715,-0.22654474,4.440807e-08,-0.22654918,0.015592005,0.008084811
10716,-0.22485627,1.2932988e-07,-0.2248692,0.016787764,0.013665106
10717,-0.2262634,1.8266658e-07,-0.22628167,0.01578483,0.007976433
10718,-0.2260195,1.1161214e-07,-0.22603066,0.016106637,0.008557095
10719,-0.22549626,3.783214e-08,-0.22550005,0.016206585,0.010476313
10720,-0.22554813,1.0012263e-08,-0.22554913,0.016097972,0.010272231
10721,-0.22635618,8.5629506e-07,-0.2264418,0.0156053305,0.006250278
10722,-0.22577304,3.5781434e-06,-0.22613086,0.015760198,0.006388335
10723,-0.2249316,4.332636e-06,-0.22536486,0.015926022,0.008524073
10724,-0.22541577,1.7590129e-06,-0.22559167,0.015688391,0.007285931
10725,-0.22624117,7.973677e-08,-0.22624914,0.015511718,0.004509632
10726,-0.22561677,4.321663e-08,-0.22562109,0.01592595,0.006484713
10727,-0.225489,6.072307e-08,-0.22549509,0.016059928,0.006799222
10728,-0.2260719,2.801471e-09,-0.22607218,0.015615651,0.0047403034
10729,-0.22573102,1.1231018e-07,-0.22574225,0.0154038025,0.0060892086
10730,-0.22511376,2.7571647e-07,-0.22514133,0.015713403,0.008044901
10731,-0.22561058,6.252074e-08,-0.22561684,0.01562,0.00618826
10732,-0.22613266,6.255801e-08,-0.22613892,0.01569127,0.0039540497
10733,-0.22590351,2.608526e-07,-0.2259296,0.015689626,0.004170887
10734,-0.22507605,1.4567836e-07,-0.22509062,0.015854536,0.006662042
10735,-0.22641855,8.410371e-08,-0.22642696,0.015300412,0.0011410901
10736,-0.22603251,1.8017602e-08,-0.22603431,0.015200466,0.0018960097
10737,-0.22455762,5.456047e-07,-0.22461218,0.015847191,0.0067041544
10738,-0.22582254,4.1933365e-07,-0.22586447,0.015520639,0.0022477848
10739,-0.2266516,3.7515298e-07,-0.22668912,0.015645253,-0.00056508044
10740,-0.22516835,7.093991e-07,-0.22523929,0.015989397,0.004617648
10741,-0.22600178,5.9616707e-07,-0.2260614,0.015583212,0.0014073222
10742,-0.22527157,8.533743e-07,-0.2253569,0.015684612,0.0038536617
10743,-0.22519629,5.631339e-07,-0.2252526,0.015657378,0.0044228225
10744,-0.22682562,2.861733e-09,-0.22682591,0.015585219,-0.0013760099
10745,-0.22568612,5.7211516e-09,-0.22568668,0.015602287,0.0026056182
10746,-0.22547653,2.675158e-09,-0.2254768,0.015505207,0.0034946513
10747,-0.2256952,2.1837396e-08,-0.22569738,0.015209939,0.0031724125
10748,-0.22620016,5.5417182e-08,-0.2262057,0.015187257,0.0018348243
10749,-0.22571519,8.036295e-09,-0.225716,0.015342638,0.0040171123
10750,-0.22523649,3.6307645e-07,-0.2252728,0.01578567,0.0060063344
10751,-0.22539923,4.9631615e-07,-0.22544886,0.015940186,0.0057063363
10752,-0.22569413,2.310605e-08,-0.22569644,0.015737744,0.0053744186
10753,-0.22608164,1.6433878e-08,-0.22608328,0.015509451,0.0042788005
10754,-0.22586603,9.933494e-08,-0.22587597,0.015439524,0.0048694997
10755,-0.22473273,8.0750806e-07,-0.22481348,0.016062198,0.008359139
10756,-0.2262481,7.399429e-07,-0.2263221,0.015566327,0.0026363428
10757,-0.22616734,4.1507946e-07,-0.22620885,0.015458922,0.0031878888
10758,-0.22471325,1.4483783e-07,-0.22472773,0.016550055,0.008783814
10759,-0.22624308,8.7587566e-08,-0.22625184,0.01585777,0.0032826483
10760,-0.22665375,1.0743527e-06,-0.22676119,0.015795482,0.0013878795
10761,-0.22462569,4.669325e-06,-0.22509262,0.015843172,0.0074155247
10762,-0.22453433,4.987015e-06,-0.22503303,0.015836863,0.007898448
10763,-0.22683394,1.5294441e-06,-0.22698689,0.015561617,0.0008914705
10764,-0.22551094,9.722154e-09,-0.22551191,0.016078448,0.0060692644
10765,-0.22483197,3.566583e-07,-0.22486763,0.01693035,0.008166131
10766,-0.22745177,7.738126e-08,-0.2274595,0.01618313,-0.0021225507
10767,-0.22638753,1.2355813e-06,-0.22651109,0.015769701,0.00056860625
10768,-0.22359207,5.4714346e-06,-0.22413921,0.016221512,0.0087465895
10769,-0.2248665,4.1629933e-06,-0.22528279,0.0153798945,0.0051074834
10770,-0.22690438,4.607594e-07,-0.22695045,0.015705708,-0.0005039442
10771,-0.22557238,3.2881378e-08,-0.22557567,0.016331188,0.004813765
10772,-0.22510855,2.9946094e-07,-0.2251385,0.017052406,0.0061231814
10773,-0.22690468,1.6346917e-07,-0.22692102,0.016249256,-0.00062532804
10774,-0.22501877,2.7964256e-07,-0.22504674,0.016017498,0.0063143894
10775,-0.22521913,8.4985396e-07,-0.22530411,0.015606481,0.005275928
10776,-0.22598414,5.4463646e-07,-0.2260386,0.015568842,0.0023204456
10777,-0.22566986,1.3382684e-07,-0.22568324,0.015893264,0.0033315017
10778,-0.22569327,1.5076296e-10,-0.22569329,0.01605695,0.0031779918
10779,-0.22559124,4.0810082e-07,-0.22563206,0.016053049,0.0036049678
10780,-0.22562815,1.1965394e-06,-0.22574781,0.016032908,0.0034374488
10781,-0.225709,4.3838077e-07,-0.22575285,0.015939979,0.0033833352
10782,-0.22600752,8.355148e-08,-0.22601588,0.015770672,0.0022059875
10783,-0.22518282,1.1963764e-06,-0.22530246,0.01583324,0.0046393857
10784,-0.22500281,1.5237734e-06,-0.22515519,0.015989857,0.005306248
10785,-0.22639674,1.4775915e-06,-0.2265445,0.015768517,0.00042434185
10786,-0.22591045,2.2500762e-06,-0.22613546,0.015603845,0.0019297764
10787,-0.22428662,2.8524757e-06,-0.22457187,0.016239578,0.007475463
10788,-0.22613436,4.1423505e-07,-0.22617579,0.015521107,0.001758178
10789,-0.22630168,8.367212e-08,-0.22631006,0.0155447265,0.0015151688
10790,-0.22537936,5.395896e-07,-0.22543332,0.015880022,0.005089801
10791,-0.22568135,3.9405904e-07,-0.22572075,0.015749998,0.0043328246
10792,-0.22598864,1.512024e-08,-0.22599015,0.01578399,0.0036894192
10793,-0.22582315,4.889532e-07,-0.22587204,0.015821235,0.004541138
10794,-0.22509384,3.0733831e-06,-0.22540118,0.015816083,0.006453748
10795,-0.22544846,4.111468e-06,-0.22585961,0.015526156,0.005090453
10796,-0.22559388,3.511317e-06,-0.22594501,0.015441885,0.004952226
10797,-0.2253918,1.8512599e-06,-0.22557694,0.015467581,0.0062238937
10798,-0.22538024,2.7783685e-08,-0.22538301,0.015784819,0.006960421
10799,-0.22567344,1.1769948e-06,-0.22579114,0.015957667,0.0056823688
10800,-0.22587605,2.3304442e-06,-0.22610909,0.01589672,0.0049261753
10801,-0.22636092,6.7863954e-07,-0.22642878,0.015626967,0.0039205127
10802,-0.225393,2.1157152e-07,-0.22541416,0.015914563,0.007686382
10803,-0.22474304,2.6119412e-06,-0.22500423,0.016232321,0.009124095
10804,-0.22588873,3.441747e-06,-0.2262329,0.015808482,0.004773596
10805,-0.22449495,1.9447004e-06,-0.22468942,0.01700988,0.011217493
10806,-0.22573064,1.5342256e-07,-0.22574599,0.016350996,0.008002904
10807,-0.2267719,1.18341646e-07,-0.22678374,0.015956,0.0045939377
10808,-0.22458696,1.7983719e-07,-0.22460495,0.017187139,0.012786684
10809,-0.2258089,2.569252e-07,-0.2258346,0.016009046,0.008318993
10810,-0.22707234,2.2895382e-07,-0.22709523,0.0156036215,0.0037087384
10811,-0.22472467,5.6246314e-09,-0.22472523,0.01650233,0.012603739
10812,-0.2250354,1.1081704e-09,-0.2250355,0.01636843,0.011934179
10813,-0.22740021,1.6645893e-07,-0.22741686,0.015740426,0.0037219352
10814,-0.22589378,5.488527e-08,-0.22589926,0.01621945,0.009375794
10815,-0.22410037,1.2169352e-06,-0.22422206,0.01797417,0.01549324
10816,-0.22689396,1.4637853e-06,-0.22704034,0.015904604,0.0053746034
10817,-0.22600803,1.6507697e-06,-0.2261731,0.016016286,0.009184758
10818,-0.22385462,1.2975248e-06,-0.22398438,0.018170217,0.017473591
10819,-0.22674298,1.0122903e-08,-0.226744,0.016010052,0.007305063
10820,-0.22618218,4.452347e-07,-0.2262267,0.016419483,0.009236664
10821,-0.22503799,8.288306e-07,-0.22512087,0.017190788,0.013213209
10822,-0.22647968,5.19229e-07,-0.2265316,0.01592285,0.00787718
10823,-0.22628106,1.5875615e-07,-0.22629693,0.015748307,0.008556856
10824,-0.22444339,1.9586064e-06,-0.22463925,0.016918838,0.014256194
10825,-0.22527437,2.2865224e-06,-0.22550303,0.016274115,0.011083743
10826,-0.2265646,6.162377e-07,-0.22662623,0.016056227,0.0069298022
10827,-0.22543827,7.846275e-08,-0.22544612,0.016808923,0.01154689
10828,-0.22570516,5.2093995e-08,-0.22571038,0.016273597,0.011003364
10829,-0.22585988,2.5182973e-07,-0.22588506,0.015992627,0.010520403
10830,-0.22568397,3.5902937e-07,-0.22571987,0.016205149,0.011173884
10831,-0.22484104,2.4622304e-07,-0.22486566,0.01718977,0.014640619
10832,-0.22624655,6.049665e-07,-0.22630705,0.01603443,0.0100748865
10833,-0.2265568,3.2354154e-07,-0.22658914,0.015874881,0.009613309
10834,-0.22540823,2.7107285e-09,-0.2254085,0.016583635,0.014142194
10835,-0.22483028,3.6124444e-08,-0.22483389,0.017286163,0.016421763
10836,-0.22647361,2.2770064e-07,-0.22649638,0.016101552,0.010761176
10837,-0.22707656,4.924187e-07,-0.22712581,0.015875455,0.008757019
10838,-0.22402929,7.125664e-08,-0.22403641,0.018586293,0.020586774
10839,-0.22598018,3.0008098e-07,-0.22601019,0.016462497,0.013666723
10840,-0.22693145,1.0189673e-07,-0.22694165,0.016259955,0.010361473
10841,-0.22476184,1.8601901e-07,-0.22478044,0.018136937,0.018559791
10842,-0.22555552,6.5785906e-07,-0.22562131,0.017075414,0.015459866
10843,-0.22676034,1.1849621e-06,-0.22687884,0.016102228,0.010452353
10844,-0.22492473,2.9781554e-06,-0.22522254,0.017153807,0.016048172
10845,-0.22495954,3.0489803e-06,-0.22526443,0.016919753,0.015715102
10846,-0.22682115,9.2651294e-07,-0.22691381,0.015773874,0.0099858055
10847,-0.2252617,1.1610126e-08,-0.22526287,0.016943691,0.016733618
10848,-0.22510237,6.1063565e-07,-0.22516343,0.01757938,0.01750321
10849,-0.22818826,1.0085457e-06,-0.22828911,0.016190544,0.006029671
10850,-0.22553018,1.7001605e-07,-0.22554718,0.017011525,0.015728027
10851,-0.22363776,2.4108342e-06,-0.22387885,0.018676236,0.021613525
10852,-0.22683598,1.4713671e-06,-0.22698312,0.015744755,0.0100010615
10853,-0.22654378,5.924222e-07,-0.22660303,0.015921498,0.010892269
10854,-0.22401795,2.572123e-07,-0.22404367,0.018762846,0.01978134
10855,-0.22676215,1.1174161e-07,-0.22677332,0.016064685,0.009084924
10856,-0.22756186,4.529638e-07,-0.22760716,0.015774682,0.005373314
10857,-0.22374547,3.2164573e-09,-0.2237458,0.018353082,0.018817214
10858,-0.22573149,9.103475e-09,-0.2257324,0.01605821,0.010966609
10859,-0.22797115,4.222491e-08,-0.22797537,0.015969202,0.001974792
10860,-0.2239017,1.405264e-07,-0.22391576,0.018079327,0.016148837
10861,-0.22522977,1.0443335e-07,-0.22524022,0.016814493,0.010976705
10862,-0.22801083,5.002667e-10,-0.22801088,0.016314872,0.00072464533
10863,-0.22541763,5.396553e-07,-0.2254716,0.0162848,0.010052859
10864,-0.22352974,1.4634969e-06,-0.22367609,0.017994603,0.01645672
10865,-0.22733164,1.728913e-07,-0.22734892,0.015781589,0.0028267114
10866,-0.22640297,2.037224e-09,-0.22640318,0.015761614,0.0062244283
10867,-0.22399387,1.1488421e-08,-0.22399502,0.017883644,0.015076475
10868,-0.22686352,7.456383e-08,-0.22687097,0.015708806,0.004400659
10869,-0.2267199,2.5421887e-10,-0.22671993,0.015671983,0.004863095
10870,-0.22425383,7.964323e-07,-0.22433348,0.017115852,0.01338867
10871,-0.2256421,5.8087215e-07,-0.22570018,0.015818566,0.008280966
10872,-0.22739558,3.513998e-08,-0.2273991,0.015592265,0.0017214942
10873,-0.22487117,4.2551255e-07,-0.22491373,0.016553363,0.010538868
10874,-0.22495349,6.15349e-07,-0.22501503,0.016544845,0.009956449
10875,-0.22729114,5.0195894e-07,-0.22734134,0.015815424,0.0011667337
10876,-0.22566298,1.5540892e-06,-0.22581838,0.015673159,0.0063400622
10877,-0.22352172,2.2718998e-06,-0.2237489,0.017564673,0.0137497755
10878,-0.22743122,8.5282375e-07,-0.2275165,0.015929775,-0.000476204
10879,-0.22597137,5.4461447e-07,-0.22602583,0.016118268,0.0045977063
10880,-0.22398096,1.6952488e-07,-0.22399792,0.017623238,0.01227636
10881,-0.22642864,5.423787e-08,-0.22643407,0.01575861,0.0039494582
10882,-0.22672263,4.1937575e-08,-0.22672682,0.01579803,0.003247367
10883,-0.22404936,6.504351e-07,-0.2241144,0.017652165,0.0131339105
10884,-0.22560114,1.3443114e-06,-0.22573557,0.016560325,0.007164123
10885,-0.22678773,9.687217e-07,-0.2268846,0.016132744,0.0030217918
10886,-0.22465487,4.842756e-07,-0.2247033,0.016861575,0.01100582
10887,-0.22540034,7.8012604e-08,-0.22540815,0.016042417,0.008157169
10888,-0.2267778,4.116606e-08,-0.22678192,0.015561072,0.00255247
10889,-0.22537623,1.9807216e-07,-0.22539604,0.015952555,0.007013668
10890,-0.2245474,2.5014877e-08,-0.2245499,0.016604567,0.010010028
10891,-0.2266993,6.0304404e-07,-0.2267596,0.015592514,0.0018663728
10892,-0.22637732,6.0468835e-07,-0.22643779,0.015724564,0.0030249069
10893,-0.2243867,2.1028492e-07,-0.22440773,0.017034993,0.010133152
10894,-0.22631426,2.3201283e-06,-0.22654627,0.015875027,0.0019604482
10895,-0.2263207,3.7396908e-06,-0.22669467,0.015807046,0.001153138
10896,-0.22371072,2.3248517e-06,-0.2239432,0.016945615,0.011384732
10897,-0.22615811,2.8831609e-08,-0.22616099,0.015627988,0.0034637558
10898,-0.22708859,1.108036e-06,-0.22719939,0.016044235,-0.0006954958
10899,-0.22453927,3.494688e-07,-0.22457421,0.017217133,0.008519246
10900,-0.22579415,1.0359713e-09,-0.22579426,0.016089607,0.003741776
10901,-0.22743562,6.623385e-07,-0.22750185,0.015850974,-0.0026560412
10902,-0.22365189,2.4902822e-06,-0.22390091,0.016453579,0.010851588
10903,-0.22509786,1.3193421e-06,-0.2252298,0.015442638,0.0062507135
10904,-0.22748174,5.459242e-10,-0.2274818,0.016027063,-0.0016902741
10905,-0.22462405,1.4085057e-07,-0.22463813,0.017149135,0.009352749
10906,-0.22483711,5.166552e-07,-0.22488877,0.016949952,0.009192608
10907,-0.22778393,8.068119e-07,-0.22786461,0.015940204,-0.0012083511
10908,-0.22609021,2.0566401e-07,-0.22611077,0.015209935,0.004981594
10909,-0.22307388,3.064612e-06,-0.22338034,0.01721634,0.014731532
10910,-0.22659977,1.3634877e-06,-0.22673611,0.015388574,0.002217301
10911,-0.2262839,2.1025928e-08,-0.226286,0.015287027,0.004041986
10912,-0.22442394,3.1191723e-07,-0.22445513,0.017106347,0.010978899
10913,-0.22672188,8.8095936e-07,-0.22680998,0.015985325,0.0022756686
10914,-0.22707856,1.4099602e-07,-0.22709265,0.016001739,0.0011291237
10915,-0.22378175,4.410337e-06,-0.22422278,0.016974663,0.01194731
10916,-0.22467126,5.9886556e-06,-0.22527012,0.015668191,0.008667003
10917,-0.22603548,1.8632413e-06,-0.2262218,0.015334796,0.0062071793
10918,-0.22497687,5.014101e-09,-0.22497737,0.016503343,0.01158376
10919,-0.22595175,9.0345094e-07,-0.22604209,0.016482579,0.008053892
10920,-0.22705597,5.4783027e-07,-0.22711074,0.016341439,0.0040511647
10921,-0.22492814,2.5095073e-08,-0.22493064,0.01689545,0.012209223
10922,-0.22505254,8.2087297e-07,-0.22513463,0.015952209,0.011580592
10923,-0.22663745,1.5142969e-06,-0.22678888,0.015168588,0.0053642504
10924,-0.22506054,1.3161264e-06,-0.22519214,0.015758567,0.011013647
10925,-0.22429611,7.831255e-08,-0.22430395,0.017011903,0.014485792
10926,-0.22738223,1.6636989e-06,-0.2275486,0.01577758,0.0028189619
10927,-0.22635068,1.9041848e-06,-0.2265411,0.015751231,0.0064320266
10928,-0.22464617,2.1555172e-07,-0.22466773,0.01655451,0.012893307
10929,-0.22647825,1.5938612e-07,-0.2264942,0.015147659,0.0054371823
10930,-0.22596794,8.564881e-07,-0.2260536,0.015162287,0.0063823005
10931,-0.22408926,6.5325025e-07,-0.22415459,0.016647376,0.013088283
10932,-0.22644974,4.424493e-08,-0.22645417,0.015465197,0.004474011
10933,-0.22762972,4.7281313e-07,-0.227677,0.015734937,-0.00019967672
10934,-0.22481662,2.4215352e-08,-0.22481905,0.016301801,0.009891303
10935,-0.2251593,1.2954888e-06,-0.22528885,0.0155805955,0.007315944
10936,-0.22631298,2.653479e-06,-0.22657833,0.015333411,0.0021963094
10937,-0.22443087,2.5730733e-06,-0.22468819,0.015807994,0.009220191
10938,-0.22491719,2.9311818e-07,-0.2249465,0.015734974,0.008946959
10939,-0.2270547,4.370123e-08,-0.22705907,0.015303447,0.0014321865
10940,-0.22625025,8.617329e-10,-0.22625034,0.015433979,0.004484067
10941,-0.22423702,4.932137e-07,-0.22428635,0.016571322,0.011867383
10942,-0.22553943,3.615696e-07,-0.22557558,0.015363475,0.0075298087
10943,-0.22689687,3.359313e-08,-0.22690022,0.01500259,0.0030869993
10944,-0.22452672,9.8666755e-09,-0.2245277,0.016167093,0.011720928
10945,-0.22577508,1.6155892e-07,-0.22579123,0.015588667,0.0066222968
10946,-0.22724624,2.4906583e-08,-0.22724873,0.015446345,0.00083558395
10947,-0.22444712,7.2657065e-07,-0.22451977,0.016007338,0.010531608
10948,-0.22512013,1.9782583e-06,-0.22531796,0.014924709,0.0075196074
10949,-0.22719185,1.7609107e-06,-0.22736794,0.014972051,-0.00031854864
10950,-0.22475807,2.6236585e-06,-0.22502044,0.015610239,0.007763786
10951,-0.22520944,1.9707204e-06,-0.22540651,0.015791263,0.006190099
10952,-0.22706167,1.1549514e-06,-0.22717717,0.015422926,-0.00014646086
10953,-0.22527495,2.4630795e-06,-0.22552125,0.015356466,0.005997861
10954,-0.22449201,5.131806e-06,-0.2250052,0.015536748,0.0076395073
10955,-0.22587942,5.5053665e-06,-0.22642995,0.015426943,0.0019328052
10956,-0.22529446,3.9907827e-06,-0.22569354,0.015704378,0.0045408444
10957,-0.22506383,1.1221664e-06,-0.22517605,0.015435639,0.006520917
10958,-0.22587913,9.885648e-10,-0.22587924,0.015151459,0.0041048317
10959,-0.22596683,3.5945806e-07,-0.22600277,0.015345468,0.0037650822
10960,-0.225755,2.806679e-07,-0.22578308,0.01561371,0.004533455
10961,-0.22523458,1.15093776e-07,-0.22524609,0.015873227,0.0067286384
10962,-0.2258825,3.5610825e-08,-0.22588606,0.01538652,0.0046181176
10963,-0.22605662,1.0355876e-07,-0.22606698,0.015177111,0.0044776904
10964,-0.22404557,3.0417627e-07,-0.22407599,0.016621355,0.012072119
10965,-0.22612405,3.8460772e-08,-0.2261279,0.01567126,0.0048141084
10966,-0.22593537,1.3072861e-06,-0.2260661,0.015636483,0.005336124
10967,-0.22466914,2.490329e-06,-0.22491817,0.01623446,0.009695543
10968,-0.22648461,1.7362803e-06,-0.22665824,0.015247506,0.002796065
10969,-0.22669068,1.300597e-07,-0.22670369,0.015375142,0.0018924777
10970,-0.22411713,6.048738e-07,-0.22417761,0.016375555,0.010736387
10971,-0.22605817,5.137887e-07,-0.22610955,0.015117623,0.0037640221
10972,-0.22740053,5.642079e-07,-0.22745694,0.015519538,-0.0009719777
10973,-0.22419792,3.0722338e-06,-0.22450514,0.016695986,0.009825248
10974,-0.22504663,5.3371687e-06,-0.22558035,0.016347744,0.005764407
10975,-0.22690447,6.402979e-06,-0.22754477,0.016184943,-0.0010657877
10976,-0.2240466,6.2605723e-06,-0.22467266,0.016047897,0.010166482
10977,-0.22382058,3.0304827e-06,-0.22412363,0.016501319,0.012955398
10978,-0.22727594,4.6049644e-09,-0.2272764,0.015519641,0.0020216212
10979,-0.22647266,3.096743e-07,-0.22650363,0.015939375,0.00500866
10980,-0.22418955,8.4787885e-08,-0.22419803,0.01753191,0.013739661
10981,-0.2261839,2.2160073e-08,-0.22618613,0.015375813,0.0064905584
10982,-0.22647303,4.4704615e-07,-0.22651774,0.015135211,0.0054644058
10983,-0.22386271,1.5093133e-06,-0.22401364,0.016936587,0.014487273
10984,-0.22646141,6.6629786e-07,-0.22652803,0.015558309,0.004976793
10985,-0.2267167,1.6799451e-07,-0.22673349,0.015930962,0.0039723143
10986,-0.22388579,9.227929e-08,-0.22389501,0.017661383,0.014414073
10987,-0.22652037,5.407142e-08,-0.22652578,0.0153303705,0.0046392786
10988,-0.22735678,4.4299043e-07,-0.22740108,0.015371528,0.0013581498
10989,-0.22392265,3.2702744e-06,-0.22424968,0.01672377,0.012795775
10990,-0.22506355,4.043646e-06,-0.2254679,0.015959403,0.008493955
10991,-0.22726178,1.7774009e-06,-0.22743952,0.01592439,0.0017197997
10992,-0.22434081,6.552269e-07,-0.22440633,0.017274167,0.0135833435
10993,-0.22564302,5.231663e-09,-0.22564355,0.01623396,0.009592598
10994,-0.2272587,9.3396196e-08,-0.22726804,0.015731536,0.0037950908
10995,-0.22515012,2.865082e-07,-0.22517878,0.016306039,0.011320519
10996,-0.22466855,1.1010515e-06,-0.22477865,0.01644365,0.012531137
10997,-0.22651364,3.7912451e-07,-0.22655155,0.015306687,0.006247639
10998,-0.22542554,2.6828708e-09,-0.22542581,0.01562494,0.01074972
10999,-0.22453225,6.3645035e-07,-0.22459589,0.01684747,0.014064562
11000,-0.22714004,1.8876475e-06,-0.2273288,0.01573757,0.0037649171
11001,-0.2258115,7.0669074e-07,-0.22588217,0.016177472,0.008683055
11002,-0.22512336,3.0828275e-07,-0.22515419,0.016125208,0.010626479
11003,-0.22644757,2.649451e-06,-0.22671251,0.015105079,0.0042475592
11004,-0.22460108,3.6080273e-06,-0.22496188,0.015620945,0.010293454
11005,-0.22471923,9.476593e-07,-0.224814,0.0159394,0.010787552
11006,-0.22656493,4.7926966e-07,-0.22661285,0.015533028,0.004163358
11007,-0.22600451,2.5495592e-06,-0.22625947,0.015844781,0.0055637443
11008,-0.22508019,1.2949122e-06,-0.22520968,0.016433608,0.0097407745
11009,-0.22640687,3.6637013e-09,-0.22640724,0.015368555,0.0053594047
11010,-0.22556998,1.5767226e-06,-0.22572765,0.015360495,0.007803058
11011,-0.22438328,2.7275858e-06,-0.22465605,0.016149836,0.0120037235
11012,-0.22581995,6.2775456e-07,-0.22588272,0.015592231,0.007962821
11013,-0.22644643,1.500098e-07,-0.22646144,0.015813714,0.005917703
11014,-0.22502017,9.986634e-07,-0.22512004,0.016925907,0.010541207
11015,-0.22577973,5.637379e-07,-0.2258361,0.016018728,0.0077186143
11016,-0.22656605,1.903568e-08,-0.22656795,0.015363113,0.004684931
11017,-0.22493245,1.4921904e-06,-0.22508167,0.016066518,0.009644648
11018,-0.22446726,2.178942e-06,-0.22468516,0.016571488,0.0113324085
11019,-0.22676355,7.0821983e-07,-0.22683437,0.015493072,0.0036382617
11020,-0.22624323,5.570672e-07,-0.22629893,0.015371708,0.005619332
11021,-0.22460513,4.7945537e-07,-0.22465308,0.01641013,0.0115590645
11022,-0.22665715,1.988289e-07,-0.22667703,0.015483295,0.00394377
11023,-0.22610295,3.971707e-07,-0.22614266,0.015801564,0.0054452964
11024,-0.22458999,6.367832e-07,-0.22465366,0.01654419,0.010719523
11025,-0.22627388,7.351312e-07,-0.22634739,0.015355461,0.0043383604
11026,-0.22640707,2.3822297e-06,-0.22664529,0.015197256,0.0031758011
11027,-0.22359449,5.6074387e-06,-0.22415523,0.016631147,0.012179424
11028,-0.22504155,3.8286216e-06,-0.22542441,0.015964868,0.007281578
11029,-0.22680296,6.7288227e-07,-0.22687025,0.015873024,0.0020514042
11030,-0.22530435,3.0635164e-08,-0.22530742,0.01604701,0.0078753
11031,-0.22535251,5.51321e-07,-0.22540765,0.01585157,0.0070133433
11032,-0.22672649,1.773937e-07,-0.22674422,0.015436932,0.0011254525
11033,-0.22545576,1.7455581e-07,-0.22547321,0.015569118,0.004840959
11034,-0.22441573,2.596515e-07,-0.22444169,0.015953494,0.008000109
11035,-0.22625189,5.113776e-09,-0.22625239,0.015076281,0.0011539225
11036,-0.22632824,1.2556711e-08,-0.22632949,0.0152791,0.00056818814
11037,-0.22557601,7.5116236e-07,-0.22565113,0.015547528,0.002428257
11038,-0.22518326,3.0753688e-06,-0.2254908,0.015826868,0.002390718
11039,-0.22495718,3.8031808e-06,-0.2253375,0.015693286,0.0029904316
11040,-0.22567266,2.2851707e-06,-0.22590119,0.015359579,0.0012941834
11041,-0.22602785,1.5707034e-06,-0.22618492,0.0152809825,0.00041281732
11042,-0.22549033,1.4292328e-06,-0.22563325,0.015378649,0.0023575695
11043,-0.22466968,1.1898333e-06,-0.22478867,0.01578182,0.005434349
11044,-0.2261728,8.402594e-08,-0.22618121,0.015386088,0.00044112254
11045,-0.22663195,1.4271315e-08,-0.22663338,0.015277724,-0.0013651161
11046,-0.22487752,2.5640936e-08,-0.22488008,0.015661249,0.0050378856
11047,-0.22563069,1.8230244e-08,-0.2256325,0.015286782,0.0021539358
11048,-0.22591574,3.782055e-08,-0.22591953,0.015525558,0.0011356422
11049,-0.22523291,6.353096e-09,-0.22523355,0.0155288605,0.003740414
11050,-0.2254447,7.4848927e-10,-0.22544478,0.015282815,0.0031235614
11051,-0.22652021,1.0550105e-08,-0.22652127,0.015192193,-0.00093733927
11052,-0.22478585,1.4011334e-07,-0.22479986,0.015443093,0.005341788
11053,-0.22604668,9.511632e-08,-0.22605619,0.015142031,0.00042702394
11054,-0.22564808,3.7884327e-08,-0.22565186,0.015197286,0.0015641749
11055,-0.2250987,1.13441615e-07,-0.22511004,0.015539164,0.003448943
11056,-0.2261638,1.16727335e-07,-0.22617547,0.015337125,-0.00055268884
11057,-0.22574301,4.9953375e-08,-0.225748,0.015295543,0.0012792752
11058,-0.2251969,4.4326463e-08,-0.22520132,0.015346902,0.003623014
11059,-0.22669189,1.7537856e-07,-0.22670943,0.015297399,-0.0019437268
11060,-0.22525522,1.5760865e-08,-0.2252568,0.015430495,0.0035211782
11061,-0.225255,1.2532088e-07,-0.22526753,0.015570172,0.0036071534
11062,-0.22639179,6.945435e-08,-0.22639874,0.015292239,-0.00015766184
11063,-0.2251773,1.1613752e-09,-0.22517742,0.0153674865,0.004719462
11064,-0.22586943,3.0053828e-09,-0.22586973,0.015147277,0.0020260476
11065,-0.2263055,2.9242477e-09,-0.2263058,0.015209117,0.0002847815
11066,-0.22581308,3.337409e-07,-0.22584645,0.015166497,0.0019074732
11067,-0.22458425,1.3082744e-06,-0.22471508,0.015459416,0.006110635
11068,-0.22580177,6.664925e-07,-0.22586842,0.015091169,0.0027254932
11069,-0.22595468,1.8876692e-07,-0.22597356,0.015344045,0.0033140732
11070,-0.22539411,1.13291094e-07,-0.22540544,0.015688527,0.0061754943
11071,-0.22551787,2.304965e-07,-0.22554092,0.01559749,0.0063110213
11072,-0.22644025,4.5635988e-07,-0.2264859,0.015420201,0.003346431
11073,-0.22537823,1.2504335e-06,-0.22550328,0.015649837,0.0071560307
11074,-0.22470729,1.0207638e-06,-0.22480936,0.016105957,0.009537271
11075,-0.2263903,6.9506416e-07,-0.2264598,0.015253741,0.0033677774
11076,-0.22560298,7.08571e-07,-0.22567384,0.015377397,0.0062247016
11077,-0.22493722,9.320577e-07,-0.22503042,0.015858883,0.008648624
11078,-0.22625978,5.730849e-07,-0.2263171,0.015531506,0.0038090548
11079,-0.22617126,1.0831125e-06,-0.22627957,0.0155379195,0.003799466
11080,-0.22484206,1.2878678e-06,-0.22497085,0.015873868,0.008390473
11081,-0.2261076,1.043106e-06,-0.2262119,0.015002022,0.0035657212
11082,-0.22621353,1.101583e-06,-0.2263237,0.015147614,0.0029149759
11083,-0.22449386,1.8858464e-06,-0.22468245,0.016151555,0.008738465
11084,-0.22621165,9.0955155e-07,-0.22630261,0.015390327,0.002601325
11085,-0.22592205,1.155496e-06,-0.22603759,0.015232721,0.0035014092
11086,-0.22468701,2.1317767e-06,-0.22490019,0.015659895,0.0075077917
11087,-0.2255687,1.5725715e-06,-0.22572595,0.015240161,0.0043674647
11088,-0.22689156,5.8896353e-07,-0.22695045,0.015281872,-0.00016083386
11089,-0.2244028,1.1318078e-07,-0.22441413,0.015732286,0.009415465
11090,-0.22469993,5.285692e-07,-0.22475278,0.015773723,0.008189407
11091,-0.22743924,3.2421485e-06,-0.22776346,0.015986793,-0.0031116107
11092,-0.22473198,2.6685495e-06,-0.22499883,0.016641565,0.006572612
11093,-0.22485688,9.890372e-07,-0.22495578,0.016389998,0.0062177726
11094,-0.22719252,8.720871e-08,-0.22720124,0.015653487,-0.0027272035
11095,-0.22509897,1.0382416e-06,-0.2252028,0.015079117,0.0038781539
11096,-0.22353938,3.2731855e-06,-0.2238667,0.016170708,0.008149643
11097,-0.22690465,1.9729803e-06,-0.22710194,0.016084934,-0.004257723
11098,-0.22568934,9.428205e-07,-0.22578362,0.015865298,0.00041404678
11099,-0.22428438,1.8752593e-07,-0.22430313,0.016103186,0.0060448074
11100,-0.22717173,7.250309e-08,-0.22717899,0.015377298,-0.0042909384
11101,-0.22623123,3.5527137e-11,-0.22623123,0.014793691,-0.0007393722
11102,-0.22432931,5.1968004e-07,-0.22438128,0.015234333,0.006008377
11103,-0.22509158,2.7852474e-07,-0.22511943,0.015204332,0.00383909
11104,-0.22720793,5.7142238e-08,-0.22721364,0.015555891,-0.003365323
11105,-0.22515316,4.3161916e-07,-0.22519633,0.015248977,0.004431206
11106,-0.22496065,2.649478e-07,-0.22498715,0.015494658,0.0052409996
11107,-0.22749463,2.9842273e-08,-0.22749761,0.015622822,-0.0044857822
11108,-0.22468688,2.3602477e-06,-0.2249229,0.015429226,0.0047305212
11109,-0.22426347,4.3737996e-06,-0.22470085,0.015183329,0.0057855505
11110,-0.22578692,2.0679493e-06,-0.22599372,0.014726959,0.001825468
11111,-0.22616452,1.545804e-07,-0.22617997,0.014899937,0.001934363
11112,-0.22504379,4.6324974e-08,-0.22504842,0.015788304,0.006824041
11113,-0.22655408,3.056244e-07,-0.22658464,0.01566661,0.00174937
11114,-0.22624046,1.1613752e-09,-0.22624058,0.015201478,0.003566418
11115,-0.22397436,1.0950865e-06,-0.22408387,0.016135521,0.012283871
11116,-0.22563644,2.2236002e-06,-0.2258588,0.014861073,0.0063271914
11117,-0.22609486,2.176567e-06,-0.22631252,0.015115736,0.0053691347
11118,-0.22472788,1.3596277e-06,-0.22486384,0.016280964,0.011614682
11119,-0.22589083,5.0477115e-07,-0.2259413,0.015700916,0.008400022
11120,-0.2267717,5.5989574e-07,-0.22682768,0.0152127575,0.0060618585
11121,-0.22477627,1.4375107e-06,-0.22492002,0.016060442,0.014164838
11122,-0.22468665,8.0817773e-07,-0.22476748,0.016364576,0.015643163
11123,-0.22692844,1.4396196e-08,-0.22692989,0.015386654,0.008606697
11124,-0.22615543,2.3713973e-07,-0.22617914,0.015843159,0.011691974
11125,-0.22515376,6.4988237e-09,-0.22515441,0.016636055,0.0156335
11126,-0.22581163,6.887436e-08,-0.22581851,0.01578994,0.013236407
11127,-0.22640692,6.235115e-07,-0.22646926,0.01524901,0.010421238
11128,-0.22486848,2.2211566e-06,-0.2250906,0.016281927,0.01535196
11129,-0.2255366,1.9297677e-06,-0.22572957,0.015957823,0.0126761645
11130,-0.22670366,1.6983586e-06,-0.22687349,0.015532316,0.008153832
11131,-0.22493815,2.1993578e-06,-0.2251581,0.016322771,0.014260251
11132,-0.22531354,1.7263592e-06,-0.22548617,0.015892385,0.012702659
11133,-0.22709583,2.0654213e-06,-0.22730237,0.015159371,0.0054804403
11134,-0.22521876,4.447844e-06,-0.22566354,0.015445936,0.010674323
11135,-0.22387357,4.196382e-06,-0.2242932,0.016598077,0.014983188
11136,-0.22671615,1.537896e-06,-0.22686994,0.015013688,0.004838331
11137,-0.22695254,3.7984051e-07,-0.22699052,0.015195396,0.0035582194
11138,-0.22377266,3.1667895e-07,-0.22380432,0.017504586,0.01448392
11139,-0.22660482,1.2353375e-07,-0.22661717,0.01523007,0.003195108
11140,-0.2271502,5.113563e-07,-0.22720134,0.015166213,0.0002325169
11141,-0.22346507,1.2238161e-06,-0.22358745,0.016424853,0.012594785
11142,-0.22555153,5.159057e-07,-0.22560312,0.014863201,0.004403775
11143,-0.22746593,1.546297e-08,-0.22746748,0.015613856,-0.0031893528
11144,-0.22355826,2.7200464e-09,-0.22355853,0.01724419,0.010667128
11145,-0.22598962,1.7294087e-07,-0.22600693,0.015422559,0.0012197596
11146,-0.22756854,1.07704196e-07,-0.22757931,0.015757134,-0.005264229
11147,-0.22373034,4.1769485e-07,-0.22377211,0.016229501,0.008114368
11148,-0.22458029,1.5332058e-06,-0.2247336,0.01526822,0.003923598
11149,-0.22748743,1.5065685e-06,-0.22763808,0.016349554,-0.0073969327
11150,-0.22497202,1.4086781e-06,-0.22511289,0.01489263,0.0014905104
11151,-0.22406898,2.5874112e-07,-0.22409485,0.015438179,0.0051525114
11152,-0.22718684,3.5372761e-07,-0.22722222,0.015575938,-0.006536194
11153,-0.22633049,5.499941e-07,-0.22638549,0.015221094,-0.003900687
11154,-0.22417217,1.5010215e-13,-0.22417217,0.015774915,0.0038540226
11155,-0.22696158,8.09947e-07,-0.22704257,0.015664663,-0.0073896213
11156,-0.22564493,3.692066e-06,-0.22601414,0.0149511155,-0.004290142
11157,-0.22309293,7.094434e-06,-0.22380237,0.01547325,0.0030993493
11158,-0.22591297,4.729408e-06,-0.22638592,0.015338769,-0.0066196956
11159,-0.2259303,2.0179837e-06,-0.2261321,0.015561654,-0.0055632796
11160,-0.22505395,9.084434e-07,-0.22514479,0.015762642,-0.0019831094
11161,-0.22568634,3.9336715e-07,-0.22572568,0.015874688,-0.004197519
11162,-0.22606099,7.068411e-07,-0.22613168,0.015364478,-0.0056438264
11163,-0.22453144,1.6418218e-06,-0.22469562,0.01478588,0.00011698339
11164,-0.22526948,1.2708784e-06,-0.22539657,0.014637744,-0.0024153655
11165,-0.22696806,3.782992e-07,-0.2270059,0.015718695,-0.008411818
11166,-0.22469664,6.830459e-08,-0.22470346,0.015400733,0.0001658615
11167,-0.22483177,1.8941489e-07,-0.22485071,0.015467495,-8.2471306e-05
11168,-0.22748132,1.5419397e-07,-0.22749674,0.016126918,-0.009706932
11169,-0.22546376,1.2409205e-06,-0.22558786,0.015006283,-0.0032635687
11170,-0.22411932,6.426605e-06,-0.22476198,0.01499642,-0.0010978085
11171,-0.22493754,7.1270965e-06,-0.22565025,0.015150106,-0.0047519384
11172,-0.22571486,3.1377713e-06,-0.22602864,0.015109176,-0.0059960624
11173,-0.22543533,4.4618974e-07,-0.22547995,0.014809703,-0.0036289885
11174,-0.22601664,9.239702e-08,-0.22602588,0.0150304,-0.0057993014
11175,-0.22572955,2.1956902e-07,-0.22575152,0.015239527,-0.0052478802
11176,-0.22563621,2.0601556e-07,-0.22565682,0.01540182,-0.0050976505
11177,-0.22593643,1.9266224e-06,-0.22612908,0.0152964,-0.0071174405
11178,-0.2251847,7.023409e-06,-0.22588703,0.014872949,-0.0065535675
11179,-0.2240051,1.0299847e-05,-0.22503509,0.014567202,-0.0032347676
11180,-0.22509757,6.393858e-06,-0.22573695,0.014971373,-0.0053209984
11181,-0.2257693,1.1014893e-06,-0.22587945,0.015426919,-0.0054340847
11182,-0.22499518,6.253484e-07,-0.22505772,0.015467339,-0.0020858715
11183,-0.22573744,2.696959e-06,-0.22600713,0.015360987,-0.0055020964
11184,-0.2269834,5.1963707e-07,-0.22703536,0.015662245,-0.00965317
11185,-0.22428183,1.4704635e-06,-0.22442888,0.014805643,-0.0006023637
11186,-0.22393057,2.6573641e-06,-0.2241963,0.01509186,-3.571943e-05
11187,-0.22717069,2.660227e-07,-0.22719729,0.015979052,-0.01069588
11188,-0.22555172,3.0266598e-09,-0.22555202,0.014985432,-0.0044943397
11189,-0.22436067,1.301672e-07,-0.2243737,0.015433784,-0.0005000812
11190,-0.22724767,4.0316579e-07,-0.227288,0.016273918,-0.011611766
11191,-0.22587764,9.201694e-08,-0.22588685,0.015192933,-0.006682969
11192,-0.22405195,1.8510572e-06,-0.22423705,0.014846522,-0.0009435758
11193,-0.22611171,1.9836693e-06,-0.22631007,0.015126111,-0.008576001
11194,-0.22615501,1.0908182e-06,-0.22626409,0.015208489,-0.008450352
11195,-0.2242918,8.426163e-07,-0.22437607,0.015367047,-0.0016220884
11196,-0.22635317,2.0833517e-07,-0.226374,0.015831927,-0.0092809135
11197,-0.22639535,1.5862555e-07,-0.22641122,0.01620086,-0.009838393
11198,-0.22546166,1.0190482e-06,-0.22556357,0.0156095065,-0.0071450095
11199,-0.22517529,2.7691365e-06,-0.2254522,0.015157217,-0.00712814
11200,-0.22564703,3.779389e-06,-0.22602497,0.015242954,-0.009551572
11201,-0.22502795,3.559283e-06,-0.22538388,0.0149104,-0.007595978
11202,-0.22482996,1.5026205e-06,-0.22498022,0.015060374,-0.0063565252
11203,-0.2257029,5.937304e-09,-0.2257035,0.015675083,-0.008936968
11204,-0.22623031,9.206701e-07,-0.22632238,0.015931658,-0.010916065
11205,-0.22507305,5.498836e-07,-0.22512804,0.015246799,-0.006204221
11206,-0.22508495,5.1754444e-08,-0.22509012,0.015005036,-0.006024162
11207,-0.22637433,2.2997455e-08,-0.22637662,0.015742453,-0.011258943
11208,-0.22501107,3.3456783e-07,-0.22504452,0.015315162,-0.006678439
11209,-0.22519708,3.9784715e-07,-0.22523686,0.0152119035,-0.0077774227
11210,-0.22562064,3.6545072e-07,-0.22565718,0.01529779,-0.009406578
11211,-0.2260868,2.4558756e-07,-0.22611135,0.015546221,-0.01111155
11212,-0.22494508,4.183307e-07,-0.22498691,0.015128678,-0.0069298577
11213,-0.22527702,3.2873248e-07,-0.2253099,0.015280146,-0.007731008
11214,-0.22629936,4.4207846e-09,-0.2262998,0.015521059,-0.010652897
11215,-0.22570904,1.1891647e-07,-0.22572093,0.0150481975,-0.0077653127
11216,-0.22505464,2.042608e-09,-0.22505485,0.014856875,-0.004985931
11217,-0.22607383,4.883907e-07,-0.22612268,0.015432433,-0.009114609
11218,-0.22590907,1.6440374e-06,-0.22607347,0.015546921,-0.0088856
11219,-0.22455017,2.1792498e-06,-0.2247681,0.014754991,-0.003828811
11220,-0.22618529,1.55565e-06,-0.22634086,0.015243992,-0.009547171
11221,-0.22531304,1.1688612e-06,-0.22542992,0.0146035375,-0.006132128
11222,-0.22502765,6.161675e-07,-0.22508927,0.014882008,-0.0048325006
11223,-0.22614746,4.5766946e-11,-0.22614746,0.015543846,-0.008421863
11224,-0.226429,2.8713066e-07,-0.22645772,0.015612299,-0.008807503
11225,-0.22544767,1.8673951e-07,-0.22546634,0.015140275,-0.004930676
11226,-0.22542472,3.2947341e-06,-0.2257542,0.015123275,-0.0061820974
11227,-0.2240523,8.891113e-06,-0.2249414,0.015330791,-0.0035137867
11228,-0.22466514,8.182127e-06,-0.22548334,0.015523235,-0.0053801974
11229,-0.22610378,3.6592123e-06,-0.22646971,0.015765324,-0.008430156
11230,-0.22519587,1.5620128e-06,-0.22535206,0.015365184,-0.003914953
11231,-0.22520359,2.865082e-07,-0.22523224,0.015254897,-0.0028990183
11232,-0.22701487,2.8152503e-10,-0.2270149,0.015861893,-0.009097886
11233,-0.2247874,3.741593e-08,-0.22479114,0.015112377,-0.000252112
11234,-0.22487631,9.1052166e-10,-0.2248764,0.01488821,7.4690855e-05
11235,-0.22661915,5.3311805e-08,-0.22662449,0.015239184,-0.005822188
11236,-0.22586209,1.5529598e-07,-0.22587761,0.01502406,-0.0027268836
11237,-0.22480108,1.9783422e-06,-0.2249989,0.015168293,0.00064628496
11238,-0.22551335,3.1136397e-06,-0.22582471,0.015114428,-0.0019020112
11239,-0.22583045,1.8786094e-06,-0.22601831,0.01502956,-0.0019406283
11240,-0.2244312,3.7413145e-07,-0.22446862,0.015448119,0.004710875
11241,-0.22659227,9.092631e-08,-0.22660136,0.0151580945,-0.002576863
11242,-0.22618216,3.1992403e-07,-0.22621416,0.015172887,-0.0008979416
11243,-0.2245391,1.425783e-09,-0.22453925,0.015596202,0.0056592864
11244,-0.22611916,3.603387e-08,-0.22612277,0.014894817,0.00036614214
11245,-0.22661535,7.9316553e-10,-0.22661543,0.014953804,-0.0010723846
11246,-0.2242046,5.32694e-09,-0.22420514,0.015740106,0.0079342015
11247,-0.2254147,4.9014176e-07,-0.2254637,0.015252539,0.0036087937
11248,-0.22718969,7.3812384e-07,-0.2272635,0.015534555,-0.002765922
11249,-0.22548085,1.9586333e-09,-0.22548105,0.015279516,0.003656673
11250,-0.22414371,4.188513e-07,-0.2241856,0.015894689,0.008388087
11251,-0.22650596,2.2829832e-07,-0.2265288,0.015017636,-4.0686544e-05
11252,-0.22594117,1.918351e-07,-0.22596034,0.015001822,0.0021909743
11253,-0.22444485,1.3052227e-07,-0.2244579,0.015864383,0.007842318
11254,-0.22615059,1.0619353e-07,-0.22616121,0.015304393,0.0017484599
11255,-0.22686051,1.8232284e-07,-0.22687875,0.0153434845,-0.00086535636
11256,-0.22443672,1.4182447e-08,-0.22443813,0.01625192,0.008058684
11257,-0.22593278,3.37297e-07,-0.22596651,0.0152867185,0.0026973172
11258,-0.22724105,2.5811587e-06,-0.22749917,0.015537221,-0.0031305691
11259,-0.22339875,8.501975e-06,-0.22424895,0.016074477,0.008816242
11260,-0.22458771,6.616104e-06,-0.22524932,0.015443474,0.005651606
11261,-0.22731516,1.4023185e-06,-0.22745539,0.015645932,-0.0016308757
11262,-0.22468953,1.08088045e-08,-0.22469062,0.01621877,0.009434377
11263,-0.22549514,5.644766e-07,-0.22555159,0.015812777,0.006425548
11264,-0.22725837,3.3006665e-07,-0.22729138,0.015735054,-0.00061085075
11265,-0.22499086,1.598624e-07,-0.22500685,0.015898393,0.0069437204
11266,-0.22490336,8.1661227e-07,-0.22498502,0.015541696,0.0065852534
11267,-0.22640206,7.7437903e-07,-0.2264795,0.0151048545,0.0004986751
11268,-0.22482601,4.326771e-07,-0.22486928,0.015592825,0.00582836
11269,-0.22484174,1.9494115e-07,-0.22486123,0.015690723,0.0053313994
11270,-0.22694372,3.100664e-08,-0.22694682,0.015673155,-0.0029224819
11271,-0.22506313,1.7616573e-07,-0.22508074,0.015907994,0.003660936
11272,-0.22527072,1.3316256e-06,-0.22540388,0.015470308,0.002385194
11273,-0.22617981,3.110485e-06,-0.22649086,0.0151880765,-0.0016739689
11274,-0.2245099,6.3995863e-06,-0.22514986,0.014992721,0.0028967517
11275,-0.22482976,6.0889884e-06,-0.22543867,0.015050855,0.0014592763
11276,-0.22599505,2.8550937e-06,-0.22628056,0.015200698,-0.0018740317
11277,-0.22563593,6.153022e-07,-0.22569746,0.015537461,0.00010655003
11278,-0.22605217,2.7012717e-07,-0.22607918,0.015530876,-0.0019136077
11279,-0.22632502,1.5654041e-06,-0.22648156,0.015372812,-0.0044052913
11280,-0.22426821,5.314129e-06,-0.22479963,0.015133885,0.0007645708
11281,-0.22415131,5.624954e-06,-0.2247138,0.015127753,0.0008156653
11282,-0.22654717,2.4164829e-06,-0.22678882,0.015662638,-0.006620612
11283,-0.22590841,1.654601e-06,-0.22607388,0.015556518,-0.003908778
11284,-0.22438952,1.1098878e-06,-0.2245005,0.016055848,0.0015240437
11285,-0.22657031,2.879137e-07,-0.2265991,0.015991893,-0.0066608503
11286,-0.22649421,7.9090984e-07,-0.2265733,0.015942711,-0.007522565
11287,-0.22420573,2.1231697e-06,-0.22441804,0.015548075,-0.0003861478
11288,-0.2249666,1.7581435e-06,-0.22514242,0.015398909,-0.0035602394
11289,-0.22679953,1.4715117e-06,-0.22694668,0.016265187,-0.010539938
11290,-0.2241064,1.3264033e-06,-0.22423904,0.015877318,-0.000518758
11291,-0.22501391,2.1326099e-07,-0.22503524,0.015834672,-0.0033835918
11292,-0.22726394,1.6702401e-08,-0.22726561,0.016643709,-0.011376545
11293,-0.2251315,2.5801398e-07,-0.2251573,0.015409961,-0.0035398966
11294,-0.2239301,1.6738431e-07,-0.22394684,0.015716841,0.0013209514
11295,-0.2263455,2.1098248e-07,-0.2263666,0.0156393,-0.0065945117
11296,-0.22737579,5.864732e-07,-0.22743444,0.016531158,-0.010193217
11297,-0.22370507,4.7332556e-09,-0.22370555,0.01669629,0.0033821263
11298,-0.22605781,4.2983928e-07,-0.2261008,0.015910478,-0.0057250164
11299,-0.22705604,2.253654e-06,-0.2272814,0.016497621,-0.010024878
11300,-0.22344975,4.9456385e-06,-0.22394432,0.016007725,0.001982349
11301,-0.22512497,3.2064015e-06,-0.22544561,0.015553573,-0.0039002474
11302,-0.22754763,6.6883024e-07,-0.2276145,0.017037256,-0.01248419
11303,-0.22501731,1.8405758e-07,-0.22503571,0.01589271,-0.0032065124
11304,-0.22449537,1.0231137e-08,-0.2244964,0.01616824,-0.001201193
11305,-0.22662085,4.9097814e-08,-0.22662576,0.016366301,-0.009048613
11306,-0.22608328,2.9510613e-07,-0.22611278,0.016131457,-0.0076584276
11307,-0.22406538,3.4255663e-06,-0.22440794,0.015963836,-0.001854851
11308,-0.22513627,4.6758314e-06,-0.22560385,0.015902247,-0.0064492854
11309,-0.22555031,2.4453846e-06,-0.22579485,0.01590722,-0.0066775507
11310,-0.22547871,4.0191784e-07,-0.2255189,0.015874213,-0.0055877087
11311,-0.22552057,1.327171e-07,-0.22553384,0.015851932,-0.005540712
11312,-0.22631434,1.0657516e-06,-0.22642091,0.016142702,-0.0091462685
11313,-0.22510342,6.7359144e-07,-0.22517078,0.015840434,-0.0051254663
11314,-0.22550638,2.1977853e-07,-0.22552836,0.015826888,-0.0065677213
11315,-0.2268312,1.8124278e-07,-0.22684932,0.016561164,-0.011516377
11316,-0.22420624,1.7410351e-06,-0.22438034,0.016029298,-0.0021138203
11317,-0.22499923,2.1934393e-06,-0.22521858,0.016071893,-0.0047338256
11318,-0.22682154,1.6529146e-06,-0.22698684,0.016854146,-0.010777361
11319,-0.22486341,2.281838e-06,-0.22509159,0.016020926,-0.003581383
11320,-0.225104,1.8372968e-06,-0.22528774,0.01580703,-0.00427984
11321,-0.22630152,1.0623085e-06,-0.22640775,0.016035363,-0.008457231
11322,-0.22494853,6.369497e-07,-0.22501221,0.015438123,-0.003278544
11323,-0.22519313,2.0642157e-09,-0.22519334,0.015597627,-0.0037944
11324,-0.22595003,3.1711517e-07,-0.22598174,0.015892249,-0.0066804052
11325,-0.22531947,3.960071e-07,-0.22535908,0.015825765,-0.004284148
11326,-0.22534613,1.7426954e-07,-0.22536357,0.015857955,-0.004093191
11327,-0.22560008,8.5928505e-08,-0.22560868,0.015905403,-0.004671317
11328,-0.22503057,1.0998009e-06,-0.22514056,0.015861426,-0.0024592502
11329,-0.22519664,1.4636412e-06,-0.225343,0.015821766,-0.0028992658
11330,-0.22595753,9.576949e-07,-0.2260533,0.016039113,-0.005604493
11331,-0.22563468,8.6555855e-07,-0.22572124,0.015806502,-0.004446255
11332,-0.22494575,4.5611833e-07,-0.22499137,0.0158348,-0.002027056
11333,-0.22614637,6.8741464e-08,-0.22615324,0.01595588,-0.006522464
11334,-0.22668669,7.962741e-08,-0.22669464,0.016131628,-0.0084896
11335,-0.22509064,8.5974574e-07,-0.22517662,0.015758706,-0.0029564528
11336,-0.22470216,2.6225e-06,-0.22496441,0.015948592,-0.002305065
11337,-0.22703955,5.2705245e-06,-0.2275666,0.01698094,-0.011900152
11338,-0.22404173,1.101385e-05,-0.22514312,0.015552294,-0.0027527986
11339,-0.22391349,7.4904383e-06,-0.22466253,0.015775044,-0.00070606585
11340,-0.22755511,1.763047e-06,-0.22773142,0.017007392,-0.011701927
11341,-0.22489694,1.6530582e-07,-0.22491346,0.015854884,-0.00085551507
11342,-0.22466917,2.8076263e-07,-0.22469725,0.01599453,0.00025047574
11343,-0.22769797,1.0639064e-06,-0.22780436,0.01696468,-0.010930652
11344,-0.22440669,5.474572e-08,-0.22441216,0.01589017,0.0018692688
11345,-0.22459222,2.8403079e-08,-0.22459507,0.015779758,0.0019589048
11346,-0.22723243,1.3267809e-08,-0.22723375,0.016212955,-0.0070885574
11347,-0.22511828,2.643652e-07,-0.22514471,0.01570982,0.00056528894
11348,-0.22398977,7.904593e-07,-0.22406882,0.01654285,0.0047329753
11349,-0.22658627,3.0710902e-07,-0.22661698,0.015868608,-0.004094319
11350,-0.22646648,1.8390419e-07,-0.22648486,0.015561954,-0.0029291166
11351,-0.2236578,1.029172e-07,-0.2236681,0.01664981,0.007822034
11352,-0.22600697,2.3472228e-07,-0.22603044,0.015613024,-0.00065611815
11353,-0.22723907,7.2008197e-07,-0.22731107,0.016301444,-0.0050898865
11354,-0.22440188,7.496312e-08,-0.22440937,0.016608847,0.0059010717
11355,-0.22602114,2.9909238e-08,-0.22602414,0.015598436,0.00041517094
11356,-0.22706908,8.596076e-07,-0.22715504,0.01572174,-0.003667665
11357,-0.22359008,3.3900262e-06,-0.22392908,0.01637197,0.008541905
11358,-0.22484945,2.036144e-06,-0.22505306,0.015612213,0.0051400955
11359,-0.22749293,8.205929e-08,-0.22750114,0.015837241,-0.0028573973
11360,-0.22496676,5.932122e-08,-0.2249727,0.016369166,0.007397439
11361,-0.22537176,6.1112914e-08,-0.22537787,0.01605078,0.006725805
11362,-0.22735777,3.8812253e-08,-0.22736165,0.015541796,-4.2195312e-05
11363,-0.22490956,1.5536062e-06,-0.22506492,0.015710076,0.008933514
11364,-0.22451629,3.722536e-06,-0.22488855,0.015899627,0.009874668
11365,-0.22672153,2.70607e-06,-0.22699213,0.015540275,0.0024735467
11366,-0.2249253,1.699757e-06,-0.22509527,0.016492236,0.010195302
11367,-0.22530201,5.250434e-07,-0.22535452,0.016421191,0.010090089
11368,-0.22651806,5.0474277e-08,-0.22652312,0.015731372,0.0061420333
11369,-0.22573581,4.8874483e-07,-0.22578469,0.015812255,0.008838587
11370,-0.22505438,1.7169351e-06,-0.22522607,0.015914649,0.01062251
11371,-0.22563224,1.8420667e-06,-0.22581644,0.015465651,0.008103483
11372,-0.22583245,1.1467667e-06,-0.22594713,0.015436799,0.007455966
11373,-0.22551121,6.7824675e-07,-0.22557904,0.015842084,0.008744579
11374,-0.22635506,9.999146e-07,-0.22645505,0.015358733,0.0052267443
11375,-0.22514111,3.0702492e-06,-0.22544813,0.015642207,0.008635062
11376,-0.22460069,4.0176787e-06,-0.22500245,0.015968315,0.010291752
11377,-0.22624639,2.105446e-06,-0.22645693,0.015235066,0.0054644905
11378,-0.22604534,8.0290835e-07,-0.22612563,0.015324029,0.0073775905
11379,-0.22462295,4.59304e-07,-0.22466888,0.016609417,0.01337146
11380,-0.22562832,1.5438127e-07,-0.22564375,0.015834348,0.0100447945
11381,-0.22715876,7.993887e-08,-0.22716674,0.015518683,0.004416414
11382,-0.22429715,2.2201965e-07,-0.22431935,0.017125659,0.014927704
11383,-0.22558041,1.15812435e-08,-0.22558157,0.015687918,0.010309141
11384,-0.22791685,1.2023558e-09,-0.22791697,0.015455303,0.0012348342
11385,-0.22470199,2.1811907e-07,-0.2247238,0.016235936,0.012565119
11386,-0.22416738,8.619302e-07,-0.22425357,0.016934622,0.014230313
11387,-0.22741304,5.541571e-07,-0.22746846,0.0155381495,0.002699777
11388,-0.22605063,1.7340426e-06,-0.22622404,0.015499399,0.0073723462
11389,-0.22326455,4.1485946e-06,-0.22367941,0.018154182,0.016729252
11390,-0.22632766,4.377602e-06,-0.22676542,0.015502225,0.005142245
11391,-0.22621681,7.5864195e-06,-0.22697546,0.015392072,0.0039997
11392,-0.2235193,8.6944e-06,-0.22438873,0.016662609,0.012884552
11393,-0.22498256,3.480169e-06,-0.22533058,0.015686518,0.009047086
11394,-0.22708203,7.125664e-08,-0.22708915,0.015194957,0.0023454097
11395,-0.22477186,2.9682477e-07,-0.22480154,0.016425354,0.010359874
11396,-0.22557521,5.097592e-07,-0.22562619,0.015754258,0.0065717595
11397,-0.22713453,1.07410976e-07,-0.22714527,0.015386933,0.00017491302
11398,-0.2251195,8.965241e-07,-0.22520915,0.015329085,0.006562015
11399,-0.22420646,2.806806e-06,-0.22448714,0.015594414,0.008687539
11400,-0.22666882,2.670205e-06,-0.22693583,0.015006005,-0.0006901041
11401,-0.22578566,1.8711416e-06,-0.22597277,0.014858515,0.0023590433
11402,-0.22411013,4.041125e-07,-0.22415054,0.016127167,0.008418535
11403,-0.2260462,3.6092473e-07,-0.2260823,0.015401812,0.0010784263
11404,-0.2271688,9.1216833e-07,-0.22726001,0.01576357,-0.003811757
11405,-0.22437473,2.2271124e-08,-0.22437695,0.016197642,0.0060935286
11406,-0.22529684,1.1764453e-06,-0.22541448,0.01500036,0.001464031
11407,-0.22597197,3.9312326e-06,-0.22636509,0.015047961,-0.0027151345
11408,-0.22395712,4.256732e-06,-0.22438279,0.015734332,0.0043018507
11409,-0.22573167,1.161912e-06,-0.22584786,0.015465286,-0.00093766226
11410,-0.22704685,2.0018437e-08,-0.22704884,0.015867436,-0.0053690774
11411,-0.22545655,3.1043766e-07,-0.22548759,0.015303673,-0.00019258448
11412,-0.22431356,1.5072271e-06,-0.22446428,0.015191817,0.0027859055
11413,-0.22699517,1.0222698e-06,-0.22709739,0.01567287,-0.007346599
11414,-0.2251874,2.179799e-07,-0.2252092,0.014821907,-0.0004342048
11415,-0.2245766,2.4171865e-07,-0.22460078,0.015780846,0.002083794
11416,-0.22719167,8.2576753e-07,-0.22727425,0.01641382,-0.007657773
11417,-0.22641873,2.2168277e-07,-0.2264409,0.016020734,-0.0048559722
11418,-0.22363363,3.692066e-06,-0.22400284,0.016537901,0.0037678077
11419,-0.22570427,5.9061645e-06,-0.22629489,0.015446917,-0.0047981082
11420,-0.2255674,6.1266255e-06,-0.22618006,0.015168508,-0.0042073564
11421,-0.22364557,3.0553845e-06,-0.2239511,0.015831158,0.004258748
11422,-0.22660609,9.857796e-09,-0.22660707,0.015750239,-0.005314075
11423,-0.22683798,8.1419023e-07,-0.2269194,0.016181907,-0.006377955
11424,-0.22485682,6.645961e-07,-0.22492328,0.016037827,0.0010484657
11425,-0.22526066,1.2736534e-09,-0.2252608,0.015530165,-1.951731e-06
11426,-0.22618963,1.1793886e-06,-0.22630757,0.015314769,-0.0037709216
11427,-0.22528133,3.1654417e-06,-0.22559787,0.015068787,-0.0012624859
11428,-0.2238709,2.0062314e-06,-0.22407153,0.015840271,0.0046390546
11429,-0.22619647,1.3693404e-08,-0.22619784,0.015405862,-0.0025369537
11430,-0.22691298,1.3030982e-06,-0.22704329,0.015795028,-0.005350314
11431,-0.22476232,7.353612e-07,-0.22483586,0.015660986,0.00265396
11432,-0.22559349,2.0987052e-08,-0.2255956,0.015091887,-0.0004970275
11433,-0.22641695,2.0657053e-07,-0.2264376,0.015212761,-0.004009197
11434,-0.22571306,1.0355104e-06,-0.22581661,0.014995091,-0.0019954292
11435,-0.22410533,1.8257617e-06,-0.2242879,0.015641049,0.0035894348
11436,-0.22629787,1.5333535e-06,-0.2264512,0.015637975,-0.0042712665
11437,-0.22632262,1.1077537e-06,-0.2264334,0.015741073,-0.003828347
11438,-0.22503917,1.4566548e-06,-0.22518483,0.015680673,0.00087831187
11439,-0.2259883,2.0420594e-06,-0.2261925,0.015322018,-0.0029431477
11440,-0.22585806,2.7758854e-06,-0.22613566,0.015116637,-0.0028645447
11441,-0.22495918,1.8125774e-06,-0.22514044,0.015122127,0.001038035
11442,-0.22483031,2.3287777e-07,-0.2248536,0.015504167,0.0026874936
11443,-0.22703482,1.6217042e-07,-0.22705103,0.015733644,-0.0048948093
11444,-0.2257437,8.599841e-10,-0.22574379,0.015401389,0.00040465276
11445,-0.22468698,1.2376029e-06,-0.22481073,0.015379564,0.0042094192
11446,-0.22578278,2.9067905e-06,-0.22607346,0.014882957,9.29468e-05
11447,-0.22558095,1.9921572e-06,-0.22578016,0.01473721,0.0017835229
11448,-0.22483096,2.1039426e-07,-0.224852,0.015201227,0.005978954
11449,-0.22694603,3.310433e-07,-0.22697914,0.015084604,-0.001634179
11450,-0.22555326,1.8134429e-07,-0.2255714,0.015086983,0.0031767527
11451,-0.2251509,3.1048636e-08,-0.225154,0.015168121,0.0040714317
11452,-0.2265596,7.7745045e-07,-0.22663733,0.014886292,-0.0017236188
11453,-0.2251846,3.0154042e-06,-0.22548614,0.014768836,0.002281951
11454,-0.22437704,5.3757944e-06,-0.22491461,0.015101978,0.0045202742
11455,-0.22577289,4.600161e-06,-0.2262329,0.014870665,-4.0279774e-05
11456,-0.22605656,3.2965736e-06,-0.22638622,0.014958433,-0.00068159547
11457,-0.22412205,1.9009374e-06,-0.22431214,0.015820667,0.0070195235
11458,-0.22648169,3.551648e-07,-0.2265172,0.014988445,-0.00083576544
11459,-0.22702266,3.7143844e-11,-0.22702266,0.015079006,-0.0024950686
11460,-0.22465658,1.7478e-07,-0.22467406,0.015229699,0.0061498703
11461,-0.22510587,5.174481e-07,-0.22515762,0.015000385,0.0042104037
11462,-0.22722529,5.831458e-07,-0.2272836,0.015239618,-0.0033909108
11463,-0.22477865,1.5361594e-06,-0.22493227,0.0151849715,0.005598513
11464,-0.22415756,1.7242845e-06,-0.22432998,0.01581922,0.008088129
11465,-0.22702397,8.193346e-07,-0.2271059,0.015080323,-0.0015490522
11466,-0.22579277,8.8319854e-07,-0.22588108,0.01474281,0.0034618182
11467,-0.22417948,4.5877903e-07,-0.22422536,0.015875053,0.009753054
11468,-0.22679847,9.3122345e-09,-0.2267994,0.014763489,0.0007453122
11469,-0.22607304,2.087026e-07,-0.22609392,0.014647932,0.0039977552
11470,-0.22565944,4.351703e-09,-0.22565988,0.014646112,0.0056732185
11471,-0.22556531,4.2434692e-07,-0.22560775,0.014600747,0.00604157
11472,-0.22527675,1.9038558e-06,-0.22546715,0.0148725305,0.006445979
11473,-0.22559434,3.3705198e-06,-0.22593139,0.015007216,0.004827479
11474,-0.22585352,3.4990417e-06,-0.22620343,0.014912762,0.003940344
11475,-0.22512643,3.565977e-06,-0.22548303,0.015272989,0.006428049
11476,-0.22529832,4.6446285e-06,-0.22576278,0.014962526,0.0049686334
11477,-0.22571398,5.5772043e-06,-0.2262717,0.0147321625,0.002660669
11478,-0.22481306,5.260677e-06,-0.22533913,0.014741674,0.006099154
11479,-0.22485867,2.359927e-06,-0.22509466,0.014808256,0.0074330005
11480,-0.2260861,1.05060295e-07,-0.2260966,0.014626927,0.0045278496
11481,-0.22633344,8.40605e-08,-0.22634184,0.014749382,0.0042091096
11482,-0.22543608,4.5025672e-08,-0.22544058,0.015130627,0.007596707
11483,-0.22597882,2.5450404e-08,-0.22598137,0.014918359,0.0055743237
11484,-0.226207,3.642986e-07,-0.22624344,0.014650876,0.0043501034
11485,-0.2258459,7.976562e-07,-0.22592567,0.014570232,0.0052330205
11486,-0.22466378,7.201325e-07,-0.2247358,0.015370012,0.009181884
11487,-0.22634144,4.4818267e-07,-0.22638626,0.014640551,0.0023298736
11488,-0.22654475,7.709211e-07,-0.22662185,0.014910252,0.00041512557
11489,-0.22512256,1.0991758e-06,-0.22523247,0.015224004,0.004930923
11490,-0.2253525,9.1026226e-07,-0.22544353,0.015083099,0.0041799806
11491,-0.22710016,6.6790443e-07,-0.22716695,0.015053225,-0.0024367147
11492,-0.22546387,2.3187665e-06,-0.22569574,0.014619324,0.0024949529
11493,-0.22405952,4.831513e-06,-0.22454268,0.014984807,0.006318045
11494,-0.22622538,3.7973712e-06,-0.22660512,0.014710584,-0.0013792914
11495,-0.22531682,1.4904072e-06,-0.22546586,0.014642507,0.0034540594
11496,-0.22456326,2.2032376e-09,-0.22456348,0.015596293,0.0077538975
11497,-0.22639777,7.7997515e-07,-0.22647576,0.014929519,0.0015823116
11498,-0.22651754,7.900089e-07,-0.22659655,0.01487499,0.0013827693
11499,-0.22446203,8.9307015e-08,-0.22447096,0.015573923,0.009352854
11500,-0.2258919,4.0201232e-07,-0.2259321,0.01443471,0.004318682
11501,-0.226368,1.1437369e-06,-0.22648236,0.014437385,0.0023837546
11502,-0.22477236,1.4984587e-06,-0.22492221,0.01491396,0.0076458477
11503,-0.22592682,9.984549e-07,-0.22602667,0.014513787,0.0029501482
11504,-0.22617438,8.465776e-08,-0.22618285,0.014809855,0.0014034274
11505,-0.22587243,8.005601e-07,-0.22595248,0.014811028,0.0015976082
11506,-0.2241896,4.521812e-06,-0.22464177,0.015120822,0.006292164
11507,-0.22580564,5.357223e-06,-0.22634137,0.014656074,-0.00023718743
11508,-0.22542495,6.0669468e-06,-0.22603165,0.0145898815,0.00085286866
11509,-0.22413255,4.366386e-06,-0.22456919,0.01533137,0.005678932
11510,-0.22585545,1.0880807e-06,-0.22596426,0.01503338,0.00025877586
11511,-0.22706419,1.0998634e-08,-0.2270653,0.015372051,-0.0042815143
11512,-0.22480603,2.167475e-08,-0.22480819,0.015270712,0.0033899108
11513,-0.22541505,7.8471096e-08,-0.2254229,0.014720173,8.5564476e-05
11514,-0.22642985,5.520515e-07,-0.22648506,0.01481675,-0.004753909
11515,-0.22489773,1.5154707e-06,-0.22504927,0.014458117,-0.00045062136
11516,-0.22471192,1.0096834e-06,-0.2248129,0.014603464,-0.00032374426
11517,-0.22642323,4.749326e-08,-0.22642799,0.015217389,-0.0069704815
11518,-0.22590476,5.8201466e-10,-0.22590482,0.015266646,-0.0055051725
11519,-0.2250355,3.8681517e-07,-0.22507419,0.015102241,-0.0028717082
11520,-0.22556353,1.5076662e-06,-0.2257143,0.014886059,-0.0056109587
11521,-0.22562148,1.9171612e-06,-0.2258132,0.014740363,-0.006269385
11522,-0.2246644,1.8160697e-06,-0.224846,0.014591965,-0.002807232
11523,-0.22527024,6.275421e-07,-0.22533299,0.014850161,-0.0045895227
11524,-0.22653313,3.262249e-08,-0.2265364,0.015437107,-0.008753768
11525,-0.22568591,8.0402984e-08,-0.22569396,0.014863335,-0.0054808734
11526,-0.22445887,2.5205412e-07,-0.22448409,0.01480181,-0.0005868676
11527,-0.2261213,5.976482e-08,-0.22612728,0.014702843,-0.005897744
11528,-0.22575293,4.853962e-07,-0.22580147,0.0145444535,-0.00399876
11529,-0.22456995,1.5857166e-06,-0.22472852,0.014483114,0.0005482971
11530,-0.2255251,1.3916455e-06,-0.22566426,0.014242771,-0.0018619291
11531,-0.22614826,3.5979764e-07,-0.22618425,0.01438455,-0.0029483244
11532,-0.224845,8.338304e-09,-0.22484584,0.014606734,0.0026366226
11533,-0.22622396,9.8594285e-08,-0.22623383,0.014401354,-0.001987088
11534,-0.22633775,5.1199983e-08,-0.22634287,0.014301122,-0.0019432601
11535,-0.22511646,1.1135342e-07,-0.2251276,0.0141918445,0.0031924166
11536,-0.2251639,9.0986424e-07,-0.2252549,0.014140812,0.0034506475
11537,-0.22664267,2.302232e-06,-0.22687289,0.014309121,-0.001554117
11538,-0.22426032,4.840033e-06,-0.22474432,0.014691066,0.007203275
11539,-0.22460881,2.9418536e-06,-0.22490299,0.014741029,0.0075720726
11540,-0.22787173,6.7964646e-07,-0.2279397,0.014992302,-0.0030001935
11541,-0.2249515,1.0031059e-06,-0.22505182,0.014699534,0.0075552915
11542,-0.22424378,1.0661823e-06,-0.2243504,0.0152380075,0.009669223
11543,-0.22748747,3.497155e-07,-0.22752245,0.014645544,-0.0022711693
11544,-0.22622322,1.7994007e-06,-0.22640316,0.014002457,0.0013253528
11545,-0.2227668,4.078299e-06,-0.22317463,0.016308326,0.01292396
11546,-0.22642821,2.5641891e-06,-0.22668463,0.014286452,-0.00027109994
11547,-0.22712077,2.6555667e-06,-0.22738633,0.0148657635,-0.0030050299
11548,-0.22386621,4.500417e-06,-0.22431625,0.015610033,0.008491108
11549,-0.22533247,3.719834e-06,-0.22570445,0.014356229,0.0042160004
11550,-0.22682472,1.651957e-06,-0.22698991,0.0144968005,0.0005330095
11551,-0.22441636,2.4436326e-07,-0.2244408,0.01543922,0.01093709
11552,-0.22531587,2.0754695e-07,-0.22533663,0.015043177,0.008453029
11553,-0.22711216,1.3850087e-06,-0.22725067,0.014707206,0.0021932023
11554,-0.22544621,3.1010563e-07,-0.22547722,0.014958861,0.009156344
11555,-0.22436377,3.7606623e-07,-0.22440138,0.015741186,0.013325908
11556,-0.22684394,1.4866621e-06,-0.2269926,0.014359079,0.0038668008
11557,-0.22508043,1.8367717e-06,-0.2252641,0.014720562,0.010575092
11558,-0.22426544,2.9226362e-07,-0.22429466,0.015874518,0.0147981215
11559,-0.22768761,7.645756e-07,-0.22776407,0.014762776,0.0025054554
11560,-0.22540653,9.021767e-07,-0.22549674,0.015225184,0.0107361935
11561,-0.22466686,1.0953107e-07,-0.22467782,0.016068803,0.013662828
11562,-0.22723538,1.0926493e-07,-0.2272463,0.014917332,0.0042357272
11563,-0.22551928,1.4842648e-06,-0.22566772,0.014994058,0.010189079
11564,-0.22376926,2.4218598e-06,-0.22401145,0.016809296,0.016854545
11565,-0.22668537,1.0608039e-06,-0.22679146,0.014767335,0.006695475
11566,-0.22663239,5.6833437e-07,-0.22668922,0.014792871,0.007228918
11567,-0.22430141,7.7658353e-07,-0.22437908,0.016448412,0.016077517
11568,-0.22566171,2.8604578e-07,-0.22569032,0.015067878,0.011753864
11569,-0.22682245,1.4755997e-08,-0.22682393,0.014709734,0.008711767
11570,-0.22452722,5.3552917e-08,-0.22453257,0.016634414,0.018109843
11571,-0.22537737,6.9203246e-08,-0.22538428,0.01599564,0.015823394
11572,-0.22662894,2.3019614e-07,-0.22665197,0.015323812,0.011900523
11573,-0.22559172,1.0590244e-06,-0.22569762,0.016083218,0.016088724
11574,-0.22516721,1.6444577e-06,-0.22533166,0.01645482,0.018122396
11575,-0.22570907,6.0765836e-07,-0.22576983,0.01605572,0.016927153
11576,-0.22641474,1.4529187e-09,-0.22641489,0.015548522,0.01492115
11577,-0.22528224,2.8397744e-07,-0.22531064,0.016717067,0.019117665
11578,-0.22583745,1.296516e-07,-0.22585042,0.016171547,0.017100025
11579,-0.22691245,2.4832744e-07,-0.22693728,0.015314542,0.012775457
11580,-0.22496928,3.0615868e-06,-0.22527544,0.016560158,0.018551858
11581,-0.2245352,6.1222e-06,-0.22514741,0.016623536,0.018961487
11582,-0.2264361,5.268951e-06,-0.22696298,0.015221112,0.012585051
11583,-0.22555155,5.6231165e-06,-0.22611386,0.015687838,0.015646463
11584,-0.22439086,4.3496498e-06,-0.22482583,0.017108534,0.020043377
11585,-0.22643849,1.3400302e-06,-0.2265725,0.015374674,0.013342359
11586,-0.22609724,7.200314e-07,-0.22616924,0.01562641,0.014508895
11587,-0.22542734,6.2747125e-07,-0.2254901,0.016172657,0.016513811
11588,-0.22532943,2.582714e-07,-0.22535525,0.016241645,0.016423147
11589,-0.22695613,2.9020498e-07,-0.22698516,0.014888921,0.009943422
11590,-0.22544175,1.0782175e-06,-0.22554958,0.015535532,0.014842611
11591,-0.22461876,1.4272383e-06,-0.22476149,0.016272359,0.017545635
11592,-0.2259736,4.4910092e-07,-0.22601852,0.015275268,0.013078201
11593,-0.22621855,5.3566712e-08,-0.2262239,0.015270685,0.012497008
11594,-0.22491488,1.5892088e-10,-0.2249149,0.016669167,0.017277298
11595,-0.22604364,6.281917e-10,-0.2260437,0.01550545,0.012887883
11596,-0.22679,1.8679103e-07,-0.22680868,0.015002106,0.009346841
11597,-0.22471592,1.680192e-06,-0.22488394,0.015926497,0.015705477
11598,-0.22493608,2.1138003e-06,-0.22514746,0.015427963,0.014099858
11599,-0.22632213,6.6970796e-07,-0.2263891,0.014686608,0.009123934
11600,-0.22538887,4.459668e-08,-0.22539333,0.015739357,0.012575035
11601,-0.22582458,2.2893956e-09,-0.2258248,0.015445556,0.010994079
11602,-0.22616196,1.5857808e-07,-0.22617781,0.015034141,0.010109046
11603,-0.22531767,1.1400745e-06,-0.22543168,0.015337414,0.012723992
11604,-0.22572032,2.3538419e-06,-0.2259557,0.014754832,0.010440429
11605,-0.22580872,2.2555334e-06,-0.22603428,0.01475344,0.009905524
11606,-0.22471467,6.219123e-07,-0.22477686,0.01596334,0.014666572
11607,-0.22685464,7.5989215e-11,-0.22685465,0.014670197,0.0070014196
11608,-0.22556087,1.0571544e-12,-0.22556087,0.015321579,0.011389156
11609,-0.2252635,3.0760482e-08,-0.22526658,0.015435708,0.012011295
11610,-0.22648568,1.085077e-07,-0.22649653,0.0146162165,0.007014548
11611,-0.22546767,7.1536056e-07,-0.22553921,0.014827508,0.010004377
11612,-0.22444676,1.1698925e-06,-0.22456375,0.015670344,0.013449699
11613,-0.22634614,7.0416263e-07,-0.22641656,0.0145726595,0.0062171486
11614,-0.226076,6.817857e-07,-0.22614418,0.014953455,0.006877748
11615,-0.22484083,1.7527733e-06,-0.22501612,0.015811801,0.010447668
11616,-0.2257396,3.7582715e-06,-0.22611542,0.01478354,0.005852051
11617,-0.22558278,4.2345027e-06,-0.22600622,0.014487358,0.005856802
11618,-0.22497834,3.1682525e-06,-0.22529517,0.014734978,0.008298943
11619,-0.22539985,1.6500805e-06,-0.22556487,0.014561867,0.00718976
11620,-0.22534804,6.73885e-07,-0.22541542,0.014852354,0.007954452
11621,-0.22616415,1.9107875e-07,-0.22618325,0.014757462,0.0053890296
11622,-0.22613025,2.2155649e-07,-0.2261524,0.014955074,0.0053086663
11623,-0.22561926,1.061418e-06,-0.2257254,0.014756901,0.0068278816
11624,-0.2253322,2.8762324e-06,-0.22561982,0.0144287795,0.0072061107
11625,-0.22502968,3.2522448e-06,-0.2253549,0.014465242,0.0081516355
11626,-0.22589117,1.3522706e-06,-0.2260264,0.014376581,0.0054576
11627,-0.22489184,2.4986605e-08,-0.22489434,0.015442714,0.009904374
11628,-0.22607619,1.091721e-06,-0.22618535,0.014933414,0.0053532124
11629,-0.22644311,4.5865792e-07,-0.22648898,0.014798162,0.004205667
11630,-0.22531389,1.1979743e-06,-0.22543368,0.014715324,0.007513089
11631,-0.2242926,6.104589e-06,-0.22490306,0.0147560965,0.008832044
11632,-0.22562999,6.0825923e-06,-0.22623825,0.014258827,0.003460084
11633,-0.22477056,2.645378e-06,-0.2250351,0.014772529,0.007744814
11634,-0.22532193,7.528168e-08,-0.22532946,0.015125289,0.006777924
11635,-0.22706945,3.1153454e-07,-0.22710061,0.015082522,2.2266371e-05
11636,-0.22569056,6.6425e-08,-0.2256972,0.015204433,0.004881207
11637,-0.22491874,4.155404e-07,-0.2249603,0.015244114,0.007438066
11638,-0.22640117,1.9667061e-06,-0.22659783,0.0144488,0.0012632642
11639,-0.22551616,4.4267504e-06,-0.22595882,0.014392897,0.0033952012
11640,-0.22344379,3.789419e-06,-0.22382273,0.016002,0.011195381
11641,-0.22639358,3.4655037e-07,-0.22642824,0.01479787,0.0021832706
11642,-0.22696035,3.6887453e-08,-0.22696404,0.015128048,0.00044006968
11643,-0.22473574,1.3015645e-07,-0.22474875,0.015617261,0.008214615
11644,-0.22604117,5.239211e-07,-0.22609356,0.014615403,0.0028426226
11645,-0.22665717,7.779761e-07,-0.22673497,0.0144279385,0.00017918977
11646,-0.2242787,9.374458e-07,-0.22437245,0.014922434,0.008865848
11647,-0.224794,7.2421003e-09,-0.22479473,0.014945877,0.007447769
11648,-0.22699313,1.1837944e-06,-0.2271115,0.0150072,-0.0009520607
11649,-0.22516336,7.422776e-07,-0.22523758,0.015799562,0.0059479666
11650,-0.22504829,4.0840185e-08,-0.22505237,0.01568549,0.006523614
11651,-0.22662172,2.8127506e-06,-0.22690299,0.014723867,-0.00089841156
11652,-0.22499703,9.933964e-06,-0.22599043,0.014129274,0.001225592
11653,-0.22249518,9.766165e-06,-0.2234718,0.015394802,0.009826946
11654,-0.22537555,1.3335522e-06,-0.2255089,0.014355562,0.0025684764
11655,-0.22788137,9.911723e-07,-0.2279805,0.015464386,-0.0058234045
11656,-0.22456968,1.4842648e-06,-0.22471811,0.015613241,0.0066303248
11657,-0.22562063,2.7359235e-07,-0.22564799,0.0146789495,0.003284875
11658,-0.22816099,5.969727e-07,-0.22822069,0.015522629,-0.0066147
11659,-0.22355466,6.1167448e-06,-0.22416633,0.0147054605,0.0080221845
11660,-0.22349557,7.4086083e-06,-0.22423643,0.014599504,0.00783053
11661,-0.2276969,2.244447e-06,-0.22792134,0.015178943,-0.005274384
11662,-0.22532313,3.0212516e-07,-0.22535335,0.014667163,0.004621612
11663,-0.22402588,1.6041099e-07,-0.22404191,0.016252112,0.009820292
11664,-0.22779304,5.319547e-07,-0.22784624,0.015177416,-0.0039323266
11665,-0.22568324,1.0523424e-09,-0.22568335,0.014190275,0.0041266624
11666,-0.22408764,9.861348e-07,-0.22418626,0.014834958,0.009408916
11667,-0.22593771,1.1425578e-06,-0.22605197,0.013955476,0.0024135518
11668,-0.22619174,6.5698913e-07,-0.22625744,0.014214899,0.0019427243
11669,-0.22462049,3.1989032e-07,-0.22465248,0.015270817,0.008325511
11670,-0.22643568,5.2134816e-08,-0.22644089,0.0145214945,0.0020972076
11671,-0.22646688,6.2315854e-07,-0.2265292,0.014366597,0.0017091605
11672,-0.2248145,5.2338473e-06,-0.2253379,0.014115578,0.0057497895
11673,-0.22429694,9.369609e-06,-0.2252339,0.014105625,0.0056798807
11674,-0.22528364,5.2597884e-06,-0.22580962,0.013918437,0.0041283756
11675,-0.22558744,7.6572263e-07,-0.22566402,0.013998817,0.00547246
11676,-0.22591877,1.3328227e-11,-0.22591877,0.01426638,0.0053721042
11677,-0.22640377,1.15488426e-07,-0.22641532,0.014104174,0.00383347
11678,-0.22512348,1.6256705e-06,-0.22528605,0.014474391,0.008089903
11679,-0.22557777,3.6727358e-06,-0.22594504,0.0140043,0.0055554854
11680,-0.22595058,3.892918e-06,-0.22633988,0.013783387,0.004365323
11681,-0.22519149,2.9961318e-06,-0.2254911,0.013897273,0.00775131
11682,-0.22511803,1.11369e-06,-0.2252294,0.014126686,0.008488859
11683,-0.22632547,8.273511e-08,-0.22633374,0.014126559,0.0042479183
11684,-0.2263824,5.1233706e-10,-0.22638245,0.014496776,0.0038375636
11685,-0.22538497,7.48897e-08,-0.22539246,0.014703845,0.007299338
11686,-0.22561213,6.2603203e-07,-0.22567473,0.014214457,0.006192035
11687,-0.22590548,2.0637942e-06,-0.22611186,0.013977437,0.0042659305
11688,-0.22471435,3.1601417e-06,-0.22503036,0.014400617,0.008046748
11689,-0.22520368,2.009652e-06,-0.22540465,0.01439214,0.006504051
11690,-0.22666427,5.578015e-07,-0.22672005,0.014197882,0.0017770033
11691,-0.22497626,2.4981894e-08,-0.22497876,0.014524804,0.00863595
11692,-0.22518688,3.4226537e-07,-0.22522111,0.014423447,0.008146352
11693,-0.22677028,8.491123e-07,-0.22685519,0.014096933,0.0022515268
11694,-0.22562447,9.6379694e-08,-0.22563411,0.014349206,0.0066441223
11695,-0.22465095,1.12340146e-07,-0.22466218,0.015052534,0.0101361135
11696,-0.22676985,8.0058675e-07,-0.22684991,0.01410333,0.0021072638
11697,-0.22617516,2.7094538e-06,-0.2264461,0.013909879,0.0032979478
11698,-0.22357953,4.627752e-06,-0.2240423,0.015285865,0.011379499
11699,-0.22683747,2.5003567e-06,-0.22708751,0.014099754,-0.00039960732
11700,-0.22686319,2.3063035e-06,-0.22709382,0.014205949,-0.0012014166
11701,-0.22307633,2.7280287e-06,-0.22334912,0.016087858,0.011903334
11702,-0.22617052,9.267998e-07,-0.22626321,0.01399847,0.00087635475
11703,-0.22807053,4.8413045e-07,-0.22811894,0.015339231,-0.0065080207
11704,-0.22374895,2.7431613e-06,-0.22402327,0.014882299,0.007646432
11705,-0.22457573,3.868905e-06,-0.22496262,0.014183674,0.0034735226
11706,-0.22687799,2.7921458e-06,-0.2271572,0.014775192,-0.004588972
11707,-0.22480142,2.1121973e-06,-0.22501265,0.014184214,0.0033714238
11708,-0.22410454,1.0466092e-06,-0.2242092,0.014653953,0.0062063728
11709,-0.22695589,4.179732e-08,-0.22696006,0.014389033,-0.0038468477
11710,-0.22563049,6.874078e-07,-0.22569923,0.013869563,0.0006411671
11711,-0.22376396,1.9762467e-06,-0.22396158,0.014748344,0.007235927
11712,-0.22635387,3.5339147e-06,-0.22670726,0.014085964,-0.0025609697
11713,-0.22625752,2.0955117e-06,-0.22646707,0.014000919,-0.0019318307
11714,-0.22353485,1.5300262e-07,-0.22355016,0.015211817,0.008363086
11715,-0.2268538,7.88738e-09,-0.2268546,0.014334066,-0.004231741
11716,-0.22698095,1.2749806e-06,-0.22710845,0.014744629,-0.0057948045
11717,-0.22323427,5.480501e-06,-0.22378232,0.014792795,0.0057971478
11718,-0.22541475,5.0671315e-06,-0.22592147,0.014013561,-0.0025989467
11719,-0.22659872,3.516177e-06,-0.22695035,0.01466388,-0.0065337406
11720,-0.22411573,3.83428e-06,-0.22449915,0.014255752,0.0023202375
11721,-0.22447759,2.7791634e-06,-0.22475551,0.014282079,0.001741104
11722,-0.22756842,9.0435765e-07,-0.22765885,0.01524676,-0.0085131535
11723,-0.22575632,1.2556044e-06,-0.22588187,0.0140305525,-0.00203503
11724,-0.22398096,1.6314895e-06,-0.22414412,0.01457989,0.004219323
11725,-0.22707574,1.2026434e-06,-0.22719601,0.014759498,-0.007196208
11726,-0.22588894,1.9989352e-06,-0.22608884,0.014137215,-0.003511728
11727,-0.22340591,2.129384e-06,-0.22361885,0.014963439,0.005562653
11728,-0.22675665,2.2986738e-07,-0.22677964,0.014678111,-0.0058635552
11729,-0.22718799,3.9692004e-08,-0.22719195,0.01519653,-0.007459967
11730,-0.22389226,1.0183563e-06,-0.22399409,0.014851075,0.003831845
11731,-0.22567338,1.4980575e-06,-0.22582318,0.014172978,-0.003526591
11732,-0.22677325,7.2271445e-07,-0.22684552,0.014793097,-0.0077537857
11733,-0.22479993,7.119617e-07,-0.22487113,0.0139498105,-0.0007321628
11734,-0.22510064,3.205818e-07,-0.22513269,0.014096768,-0.0018779001
11735,-0.22679155,1.2956576e-07,-0.22680451,0.014807988,-0.008387166
11736,-0.22600585,1.1786444e-06,-0.22612372,0.01435435,-0.006315593
11737,-0.22398151,2.78886e-06,-0.2242604,0.014289608,0.00032873946
11738,-0.22596073,1.5620873e-06,-0.22611694,0.01452053,-0.006553651
11739,-0.22713687,1.2305179e-06,-0.22725992,0.015623261,-0.010887478
11740,-0.22354513,2.6693774e-06,-0.22381207,0.014911839,0.0017032907
11741,-0.22533299,2.8357392e-06,-0.22561656,0.014493275,-0.005253013
11742,-0.22753057,1.831807e-06,-0.22771375,0.016208112,-0.0131651275
11743,-0.2238675,1.8144636e-06,-0.22404896,0.014189337,0.0004148506
11744,-0.22441705,3.599049e-07,-0.22445303,0.014166711,-0.0010931575
11745,-0.22803389,3.5704995e-09,-0.22803424,0.016609168,-0.014438278
11746,-0.22463867,4.1412e-07,-0.22468008,0.014376851,-0.0022270132
11747,-0.22451325,1.0931539e-06,-0.22462256,0.01445328,-0.0023718043
11748,-0.2269718,1.3272272e-06,-0.22710453,0.015600344,-0.011843879
11749,-0.22545104,2.991027e-06,-0.22575013,0.014476475,-0.0076818964
11750,-0.22426635,4.9054242e-06,-0.2247569,0.014154795,-0.0051323604
11751,-0.22510153,4.006635e-06,-0.2255022,0.014476242,-0.008619833
11752,-0.22602335,9.003377e-07,-0.22611338,0.015142337,-0.011266418
11753,-0.22545426,2.2790028e-08,-0.22545654,0.014856887,-0.008691427
11754,-0.22552472,5.6276406e-08,-0.22553036,0.014879324,-0.008646498
11755,-0.22550158,2.881643e-08,-0.22550446,0.014657668,-0.0085514905
11756,-0.22534761,9.799592e-07,-0.2254456,0.014639649,-0.0085655125
11757,-0.2245293,1.896256e-06,-0.22471893,0.014281183,-0.005631658
11758,-0.22578011,1.2298568e-06,-0.2259031,0.01464288,-0.009242629
11759,-0.22587019,7.4543914e-07,-0.22594474,0.014599428,-0.008716471
11760,-0.22403735,5.6689737e-07,-0.22409403,0.014185092,-0.0013524231
11761,-0.2256645,1.939924e-08,-0.22566643,0.014420913,-0.006465516
11762,-0.22674969,3.8077783e-07,-0.22678776,0.015189479,-0.00987637
11763,-0.22473922,1.6723803e-07,-0.22475594,0.0143240355,-0.0017238355
11764,-0.22500806,1.3935094e-08,-0.22500946,0.014272507,-0.0021297508
11765,-0.22705819,2.7817882e-07,-0.22708601,0.015206868,-0.0097477455
11766,-0.22518133,2.2978477e-06,-0.22541112,0.014320109,-0.004068313
11767,-0.22441806,4.4439475e-06,-0.22486246,0.014456499,-0.0027320334
11768,-0.22556679,4.9211462e-06,-0.2260589,0.01473207,-0.00726637
11769,-0.2258847,4.4264993e-06,-0.22632736,0.015029282,-0.008254745
11770,-0.22518384,5.849158e-06,-0.22576876,0.014679974,-0.0062788823
11771,-0.2247759,7.448247e-06,-0.22552072,0.014302465,-0.0053798733
11772,-0.2248041,5.716005e-06,-0.2253757,0.014231877,-0.0048068156
11773,-0.22570151,2.5703014e-06,-0.22595854,0.014465186,-0.0065294355
11774,-0.2257554,9.904604e-07,-0.22585444,0.014347796,-0.0053975284
11775,-0.22562827,5.456927e-07,-0.22568284,0.014260469,-0.004150669
11776,-0.22489981,2.544688e-07,-0.22492526,0.014345622,-0.00090525043
11777,-0.22582011,2.762495e-08,-0.22582287,0.014491377,-0.0038342725
11778,-0.22639428,2.356762e-07,-0.22641785,0.0147110885,-0.0058941967
11779,-0.2249353,6.951635e-07,-0.2250048,0.014195327,-0.0006542458
11780,-0.22490326,3.3520593e-07,-0.22493678,0.014003209,-0.00033273906
11781,-0.22640525,8.961008e-08,-0.2264142,0.014405788,-0.0057309307
11782,-0.22557558,4.928579e-07,-0.22562487,0.014178006,-0.0028244844
11783,-0.2251725,2.5577842e-07,-0.22519808,0.014363057,-0.0013722371
11784,-0.22675493,2.0335933e-10,-0.22675495,0.01493623,-0.007390264
11785,-0.22554007,1.9099466e-06,-0.22573106,0.014369763,-0.0040210513
11786,-0.22337686,6.228921e-06,-0.22399975,0.01478462,0.0020819898
11787,-0.22590214,7.0972123e-06,-0.22661187,0.014982635,-0.007982502
11788,-0.22629975,6.4978194e-06,-0.22694953,0.015355125,-0.009813244
11789,-0.2229745,5.4614006e-06,-0.22352064,0.015306074,0.0023508528
11790,-0.22560075,1.167605e-06,-0.22571751,0.014586671,-0.0054938113
11791,-0.22802031,6.810223e-08,-0.22802712,0.016573615,-0.013973373
11792,-0.22450493,1.2158274e-07,-0.22451709,0.014289712,-0.0014153194
11793,-0.22424684,4.0989238e-07,-0.22428784,0.014196956,-0.00052709214
11794,-0.22743234,4.714616e-07,-0.22747949,0.015973885,-0.01230126
11795,-0.22543752,2.1929095e-06,-0.2256568,0.014457787,-0.005505751
11796,-0.22410922,2.3318548e-06,-0.2243424,0.014547105,-0.0007446629
11797,-0.22684477,1.0086654e-06,-0.22694564,0.015370521,-0.01034249
11798,-0.22606897,1.569359e-06,-0.22622591,0.014537768,-0.008149205
11799,-0.22368273,2.2340114e-06,-0.22390613,0.014282117,2.5869485e-05
11800,-0.22613901,4.323831e-07,-0.22618225,0.014548326,-0.0082016075
11801,-0.22707574,6.457921e-08,-0.2270822,0.0153107615,-0.011363446
11802,-0.22403106,2.0737389e-08,-0.22403313,0.01452388,-0.000110227695
11803,-0.22621432,3.3859637e-09,-0.22621466,0.0146894865,-0.00859749
11804,-0.2272297,7.779498e-07,-0.2273075,0.015854444,-0.013241467
11805,-0.22428067,3.9419942e-06,-0.22467487,0.013912654,-0.0040732063
11806,-0.22361304,5.078341e-06,-0.22412087,0.0139006935,-0.0024373457
11807,-0.22736686,1.499006e-06,-0.22751677,0.016211879,-0.014993704
11808,-0.22612932,1.365681e-06,-0.22626589,0.014831892,-0.0108951125
11809,-0.22294125,1.5906743e-06,-0.22310032,0.015109847,0.0004964203
11810,-0.22695306,4.983128e-07,-0.22700289,0.015807793,-0.014001987
11811,-0.2269443,1.3171523e-06,-0.22707601,0.015907958,-0.014544341
11812,-0.22330311,5.1881984e-06,-0.22382192,0.014146743,-0.0031626276
11813,-0.2242467,4.9010687e-06,-0.22473681,0.013958276,-0.006790188
11814,-0.22724743,1.1131868e-06,-0.22735874,0.0164394,-0.016484369
11815,-0.22492671,8.868994e-09,-0.2249276,0.0140752,-0.00743752
11816,-0.22419895,9.714809e-07,-0.2242961,0.0143041825,-0.005337324
11817,-0.22714688,3.3431095e-06,-0.22748119,0.016699681,-0.01721333
11818,-0.22558771,6.4252754e-07,-0.22565196,0.014766546,-0.011070828
11819,-0.22414134,6.566751e-07,-0.22420701,0.014119178,-0.006507814
11820,-0.22575845,2.7496808e-06,-0.22603342,0.014983416,-0.013467024
11821,-0.2254739,3.749033e-06,-0.2258488,0.014895835,-0.012764863
11822,-0.22420688,3.6395707e-06,-0.22457084,0.014345455,-0.0077737137
11823,-0.22573043,1.5571001e-06,-0.22588615,0.015127167,-0.012254103
11824,-0.2258748,5.5165305e-07,-0.22592996,0.015060858,-0.011939114
11825,-0.22517715,2.6484042e-07,-0.22520363,0.014402215,-0.008839207
11826,-0.22536126,1.9127422e-09,-0.22536145,0.014409779,-0.008963698
11827,-0.22679518,1.49048e-08,-0.22679667,0.01559735,-0.014419142
11828,-0.22478712,8.420419e-07,-0.22487132,0.014164206,-0.007362821
11829,-0.22408575,9.958063e-07,-0.22418533,0.014140636,-0.0044207624
11830,-0.22682272,3.1887976e-07,-0.22685461,0.0154900495,-0.013435225
11831,-0.22568753,7.504135e-07,-0.22576258,0.014592058,-0.008900127
11832,-0.22431822,2.7541796e-06,-0.22459364,0.014117099,-0.00426492
11833,-0.2252696,3.2900296e-06,-0.2255986,0.014081823,-0.007149608
11834,-0.2260471,3.326456e-06,-0.22637974,0.014507281,-0.009132781
11835,-0.22455484,2.6354987e-06,-0.2248184,0.01358161,-0.0022626016
11836,-0.22575185,7.644714e-07,-0.22582829,0.01378466,-0.0048750257
11837,-0.2265666,1.6408427e-07,-0.226583,0.014264463,-0.006895244
11838,-0.22500698,2.627587e-07,-0.22503325,0.013857754,-0.0010019942
11839,-0.22511685,6.7000065e-07,-0.22518384,0.013914313,-0.0013964401
11840,-0.22633031,2.0746832e-06,-0.22653778,0.014202505,-0.0062033385
11841,-0.22530413,4.6164114e-06,-0.22576576,0.0137145305,-0.0028229991
11842,-0.22476037,5.689459e-06,-0.22532931,0.013567831,-0.0010371218
11843,-0.22534448,4.085404e-06,-0.22575302,0.013613802,-0.0024802682
11844,-0.22624683,1.5891712e-06,-0.22640575,0.0138918925,-0.0044981875
11845,-0.22484313,3.094256e-07,-0.22487408,0.013870176,0.0016959106
11846,-0.22523329,2.2737368e-07,-0.22525603,0.01382205,0.0010160198
11847,-0.22733293,8.180942e-07,-0.22741474,0.014694226,-0.006598359
11848,-0.22509311,2.3139587e-06,-0.22532451,0.013673417,0.001486311
11849,-0.22369306,2.7921956e-06,-0.22397228,0.014312172,0.007248587
11850,-0.22617562,1.2385314e-06,-0.22629948,0.013655216,-0.00034965805
11851,-0.2263738,5.053218e-07,-0.22642434,0.013692501,0.00029530344
11852,-0.22446212,5.8171287e-07,-0.2245203,0.014277584,0.008388433
11853,-0.2259194,3.6241232e-07,-0.22595564,0.013603988,0.0040177936
11854,-0.22699557,3.490461e-07,-0.22703047,0.0139086,0.000635474
11855,-0.22383617,7.3971216e-07,-0.22391014,0.015062631,0.0125732245
11856,-0.22567183,1.4588318e-07,-0.22568642,0.013811501,0.0065461188
11857,-0.2274937,1.9598205e-07,-0.2275133,0.014173868,4.301695e-05
11858,-0.22487757,2.1665976e-06,-0.22509423,0.014182679,0.009053264
11859,-0.22471963,4.4027047e-06,-0.2251599,0.014109298,0.009020753
11860,-0.22579135,3.706396e-06,-0.22616199,0.01374425,0.005749376
11861,-0.22524348,1.8862556e-06,-0.2254321,0.014103033,0.008781916
11862,-0.22546817,8.498265e-07,-0.22555315,0.014166444,0.008583395
11863,-0.22579868,6.6834286e-07,-0.22586551,0.014039261,0.007830989
11864,-0.22577147,8.392275e-07,-0.2258554,0.0141157005,0.008247746
11865,-0.22524951,1.3577171e-06,-0.22538528,0.014211407,0.010759875
11866,-0.22562072,8.7281035e-07,-0.225708,0.014157797,0.010499607
11867,-0.2262545,8.756805e-07,-0.22634207,0.014057053,0.009054581
11868,-0.22500437,1.0471887e-06,-0.2251091,0.014921825,0.01430053
11869,-0.2256917,2.3052512e-07,-0.22571476,0.014654004,0.012748294
11870,-0.22644919,2.8297702e-08,-0.22645202,0.014382528,0.010667847
11871,-0.22520897,7.4214306e-08,-0.22521639,0.015337334,0.015559432
11872,-0.2260457,2.5374391e-10,-0.22604573,0.014645506,0.012942454
11873,-0.22606997,4.331281e-07,-0.22611329,0.014568272,0.0128006935
11874,-0.22501342,1.7756928e-06,-0.22519098,0.015400779,0.016239118
11875,-0.22531542,1.9853067e-06,-0.22551395,0.015235881,0.015976956
11876,-0.22604829,9.026863e-07,-0.22613856,0.014961048,0.014880694
11877,-0.22543041,2.9543003e-07,-0.22545996,0.015770324,0.018230682
11878,-0.22578153,1.9942736e-07,-0.22580147,0.015539954,0.017540997
11879,-0.22615285,2.010677e-07,-0.22617295,0.015323003,0.016665071
11880,-0.22543767,3.375913e-07,-0.22547144,0.015974872,0.019610045
11881,-0.22554633,2.1835575e-07,-0.22556816,0.015923195,0.019356446
11882,-0.22638308,9.1953666e-08,-0.22639227,0.015246417,0.016475253
11883,-0.22586524,3.3250242e-07,-0.22589849,0.015659893,0.018224437
11884,-0.22510794,9.12026e-07,-0.22519915,0.016398875,0.020797161
11885,-0.22617058,8.200092e-07,-0.22625259,0.01530928,0.016933668
11886,-0.22607094,1.0783722e-06,-0.22617878,0.015418247,0.017404366
11887,-0.22497073,1.4056378e-06,-0.22511129,0.016571643,0.021348137
11888,-0.22607878,7.920499e-07,-0.22615798,0.01543965,0.017120384
11889,-0.22630799,9.0571854e-07,-0.22639856,0.015178556,0.015575952
11890,-0.22526766,1.614556e-06,-0.22542912,0.015854316,0.018268995
11891,-0.22573106,1.6088808e-06,-0.22589195,0.015232222,0.0158703
11892,-0.22623661,1.4600379e-06,-0.22638261,0.014766437,0.013333335
11893,-0.22489662,1.2109263e-06,-0.22501771,0.015855554,0.017988576
11894,-0.22570413,4.85064e-07,-0.22575264,0.015086407,0.015022327
11895,-0.22705418,2.864125e-07,-0.22708282,0.014513305,0.009561823
11896,-0.22466546,4.902252e-07,-0.22471449,0.016061759,0.018135715
11897,-0.22488669,2.0085395e-07,-0.22490677,0.015852937,0.017516952
11898,-0.22712024,6.9603665e-08,-0.2271272,0.014492548,0.009456762
11899,-0.22554392,4.0689756e-08,-0.22554798,0.015278143,0.015087504
11900,-0.22496483,6.8493913e-09,-0.22496551,0.015675614,0.016699828
11901,-0.22644043,9.119611e-08,-0.22644955,0.014447905,0.010601593
11902,-0.22555454,3.012576e-07,-0.22558467,0.014793625,0.0134417275
11903,-0.22512454,1.095804e-07,-0.22513549,0.015258559,0.01477695
11904,-0.22645932,9.341016e-09,-0.22646026,0.014450893,0.009633487
11905,-0.22593522,2.1656297e-09,-0.22593544,0.014614944,0.010656734
11906,-0.22543398,1.3811254e-07,-0.22544779,0.015003614,0.011548613
11907,-0.22652608,9.89719e-07,-0.22662506,0.014288545,0.006381011
11908,-0.2258023,4.168103e-06,-0.22621912,0.014225026,0.007400995
11909,-0.2240221,7.783042e-06,-0.22480041,0.014938362,0.012235194
11910,-0.2249611,6.36157e-06,-0.22559726,0.014335779,0.009315155
11911,-0.22611903,2.2095792e-06,-0.22633998,0.014203768,0.006711508
11912,-0.22534458,3.38475e-07,-0.22537842,0.014843122,0.010150827
11913,-0.22600727,3.5332006e-09,-0.22600763,0.014410474,0.007568757
11914,-0.22653037,4.2396557e-08,-0.22653462,0.013935,0.0051983567
11915,-0.2251355,5.9895467e-07,-0.22519541,0.014077463,0.009533436
11916,-0.2252316,2.51202e-07,-0.22525673,0.014030373,0.009376701
11917,-0.22576363,2.0409921e-07,-0.22578405,0.013967451,0.00791044
11918,-0.22588827,1.1227663e-06,-0.22600055,0.014076862,0.007178049
11919,-0.2260615,9.074211e-07,-0.22615224,0.014146681,0.006175156
11920,-0.22500466,1.3711754e-09,-0.22500479,0.014747681,0.009928792
11921,-0.22611414,3.8894967e-07,-0.22615303,0.014066528,0.004925068
11922,-0.22557765,1.980858e-06,-0.22577573,0.013914507,0.0054014516
11923,-0.22437815,2.9874202e-06,-0.22467689,0.014266146,0.008499917
11924,-0.22583964,1.2592135e-06,-0.22596556,0.013736677,0.0031759564
11925,-0.22595102,1.5521378e-07,-0.22596654,0.013880612,0.002920715
11926,-0.2258017,6.0107745e-08,-0.22580771,0.014017199,0.003117179
11927,-0.22596973,7.3362435e-07,-0.22604309,0.01387177,0.0016926423
11928,-0.2255671,2.3784135e-06,-0.22580494,0.013751717,0.002090709
11929,-0.22533305,3.4680038e-06,-0.22567984,0.013706619,0.0022143289
11930,-0.22531822,2.1759074e-06,-0.22553581,0.0137468465,0.0024735304
11931,-0.22474843,5.289376e-07,-0.22480133,0.014292338,0.00496338
11932,-0.22654448,5.906744e-08,-0.22655039,0.014294609,-0.0016387533
11933,-0.22680943,2.1824185e-08,-0.2268116,0.014304689,-0.0028932146
11934,-0.22373115,4.2099498e-07,-0.22377324,0.015016874,0.007940885
11935,-0.2257107,6.6873275e-07,-0.22577758,0.01371479,0.0007078582
11936,-0.22698982,1.1031163e-06,-0.22710013,0.014310317,-0.004406523
11937,-0.22392932,1.146288e-06,-0.22404395,0.01439216,0.006545238
11938,-0.22515321,1.0285028e-07,-0.22516349,0.014033274,0.0024232331
11939,-0.22769095,9.753968e-08,-0.22770071,0.01517774,-0.0068785166
11940,-0.22543421,1.5633121e-07,-0.22544985,0.014225494,0.0008559845
11941,-0.2238231,2.3788732e-06,-0.22406098,0.014634025,0.005179615
11942,-0.22695206,3.514892e-06,-0.22730355,0.0149447145,-0.0073049413
11943,-0.22503787,5.0621015e-06,-0.22554408,0.013798246,-0.0013964968
11944,-0.22339691,3.5915166e-06,-0.22375606,0.014761677,0.005003542
11945,-0.22685738,4.1189827e-07,-0.22689857,0.014800157,-0.006499564
11946,-0.22634771,1.359063e-07,-0.2263613,0.0146077145,-0.0047051026
11947,-0.22401766,5.109089e-07,-0.22406876,0.014861362,0.0037128131
11948,-0.22567719,7.4556783e-07,-0.22575174,0.013863436,-0.0019868482
11949,-0.22740708,7.011898e-07,-0.22747721,0.014959607,-0.007537861
11950,-0.22427261,1.4188126e-06,-0.22441448,0.01391074,0.004020044
11951,-0.22461963,4.5571588e-07,-0.2246652,0.014009337,0.0036604973
11952,-0.2278606,5.1591854e-08,-0.22786576,0.015286171,-0.0076699513
11953,-0.225484,8.038608e-08,-0.22549203,0.014176454,0.0009071395
11954,-0.22397536,1.8268491e-06,-0.22415805,0.01465383,0.0056885644
11955,-0.22670048,3.3387516e-06,-0.22703436,0.014330129,-0.0048602745
11956,-0.22539137,4.079623e-06,-0.22579934,0.0136229815,2.8966431e-05
11957,-0.22429976,2.725814e-06,-0.22457235,0.013824236,0.004856807
11958,-0.2262792,2.9496047e-07,-0.22630869,0.01380661,-0.0011176504
11959,-0.22611457,1.4714942e-07,-0.2261293,0.014056644,-2.7008758e-05
11960,-0.22519028,4.1364066e-07,-0.22523165,0.014555276,0.0035062802
11961,-0.22647455,9.358756e-08,-0.22648391,0.014467442,-0.0010024405
11962,-0.22628169,1.0756196e-06,-0.22638924,0.014320909,-0.0010169777
11963,-0.22375278,8.653674e-06,-0.22461815,0.014243722,0.0047334284
11964,-0.22428916,1.293974e-05,-0.22558314,0.0138923805,0.0010782948
11965,-0.22499496,7.2668495e-06,-0.22572164,0.013893848,0.0010720799
11966,-0.2248539,2.0245511e-06,-0.22505637,0.014365052,0.004499287
11967,-0.22555606,4.1980307e-08,-0.22556026,0.014435291,0.0035820866
11968,-0.22663482,4.9634163e-08,-0.22663978,0.014198624,0.000506226
11969,-0.22481915,3.7693148e-08,-0.22482292,0.014692493,0.007967653
11970,-0.22534408,6.435977e-08,-0.22535051,0.014168513,0.007123485
11971,-0.22616675,3.3396773e-08,-0.2261701,0.014130553,0.0052077696
11972,-0.22507228,3.0841514e-07,-0.22510312,0.014658049,0.009839281
11973,-0.22544079,8.5742613e-07,-0.22552653,0.014365348,0.00883501
11974,-0.22590229,9.33756e-07,-0.22599566,0.014396531,0.0073533403
11975,-0.22660008,1.3681549e-06,-0.2267369,0.014259836,0.00480587
11976,-0.22430104,1.9593988e-06,-0.22449698,0.01569962,0.013496151
11977,-0.22577088,1.4237157e-06,-0.22591324,0.014671074,0.008801038
11978,-0.22722425,1.938596e-06,-0.22741811,0.014444108,0.0035417245
11979,-0.22424069,6.5533945e-06,-0.22489603,0.015105902,0.01308865
11980,-0.22439823,7.174275e-06,-0.22511566,0.014921266,0.012923357
11981,-0.22659571,3.606782e-06,-0.2269564,0.014292176,0.0068210973
11982,-0.22591132,2.012061e-06,-0.22611253,0.0147188,0.010214038
11983,-0.22461557,1.7139296e-06,-0.22478697,0.016027642,0.015349806
11984,-0.22597821,1.8629158e-06,-0.2261645,0.014565098,0.010497562
11985,-0.2264599,1.5449631e-06,-0.2266144,0.0142995035,0.009058786
11986,-0.2246268,1.1528385e-06,-0.22474208,0.015501697,0.016480034
11987,-0.22524042,6.3103336e-08,-0.22524673,0.015085744,0.015248695
11988,-0.22673686,3.339992e-07,-0.22677025,0.014348589,0.010090327
11989,-0.22552428,1.9404742e-07,-0.22554368,0.015030978,0.014843681
11990,-0.2250143,7.124869e-08,-0.22502142,0.015676841,0.01680549
11991,-0.22646306,3.1375073e-08,-0.22646621,0.014558041,0.011523214
11992,-0.22592604,3.798405e-09,-0.22592641,0.0148973875,0.0131201185
11993,-0.2253856,5.384956e-07,-0.22543946,0.0150695145,0.013866399
11994,-0.22595465,1.8693484e-06,-0.22614159,0.014279844,0.010318901
11995,-0.22580792,3.8592975e-06,-0.22619385,0.014073312,0.009202298
11996,-0.2251239,4.2507086e-06,-0.22554897,0.014262121,0.010908741
11997,-0.22466834,2.8874638e-06,-0.22495708,0.014876876,0.0131669855
11998,-0.22557172,1.3186918e-06,-0.2257036,0.014656092,0.010905009
11999,-0.22647814,5.135965e-07,-0.22652951,0.014578889,0.008264525
12000,-0.22570673,1.5078491e-06,-0.22585751,0.014992487,0.010756165
12001,-0.2252247,3.615447e-06,-0.22558625,0.014875525,0.011760102
12002,-0.22510716,4.4076464e-06,-0.22554792,0.014510285,0.011917268
12003,-0.22484076,2.868252e-06,-0.2251276,0.014740411,0.013530764
12004,-0.22557053,3.7152927e-07,-0.22560768,0.014403924,0.011828661
12005,-0.22663558,2.7174048e-07,-0.22666276,0.014206945,0.007782395
12006,-0.22546571,1.1775446e-06,-0.22558346,0.0149093205,0.011626691
12007,-0.22584492,1.872808e-07,-0.22586365,0.014485636,0.010352123
12008,-0.22593462,1.7050064e-06,-0.22610512,0.014075559,0.008830592
12009,-0.22400936,8.420227e-06,-0.22485138,0.014695256,0.012893248
12010,-0.22469018,1.0352424e-05,-0.22572543,0.014281853,0.00968109
12011,-0.22541867,6.5669055e-06,-0.22607537,0.014361608,0.008682026
12012,-0.22494516,1.6896698e-06,-0.22511412,0.01524745,0.012743515
12013,-0.22644068,2.038973e-07,-0.22646107,0.014442136,0.007899818
12014,-0.22606464,4.499601e-07,-0.22610964,0.0142092025,0.008245346
12015,-0.22443952,2.5938625e-06,-0.2246989,0.014862192,0.012470768
12016,-0.22553788,1.9566883e-06,-0.22573355,0.013988801,0.008634774
12017,-0.22660725,5.945344e-07,-0.2266667,0.01393205,0.0051758755
12018,-0.22459096,2.4567618e-07,-0.22461553,0.015386029,0.012610354
12019,-0.22641587,3.6947938e-07,-0.22645283,0.014204849,0.0054925336
12020,-0.22608021,2.7755875e-06,-0.22635777,0.014149807,0.0051284977
12021,-0.22353475,8.077185e-06,-0.22434247,0.01522004,0.012066614
12022,-0.22484004,8.957618e-06,-0.22573581,0.014013673,0.0068956483
12023,-0.22586514,4.822412e-06,-0.22634739,0.01394409,0.0047045304
12024,-0.22466733,1.7702563e-06,-0.22484435,0.014631537,0.010105641
12025,-0.22634432,9.794965e-08,-0.2263541,0.013943145,0.0043592
12026,-0.22637625,5.9575544e-10,-0.22637631,0.013877741,0.0037687174
12027,-0.2249164,1.1022259e-07,-0.22492743,0.014256352,0.008715438
12028,-0.22586367,2.40022e-07,-0.22588767,0.013815156,0.004999051
12029,-0.2260218,1.0081567e-06,-0.22612262,0.013753329,0.0038144675
12030,-0.22515504,2.358508e-06,-0.2253909,0.014078607,0.0061426433
12031,-0.22535469,2.5194315e-06,-0.22560664,0.014217049,0.0050363387
12032,-0.22614099,1.533944e-06,-0.22629438,0.014036021,0.002329904
12033,-0.22520944,1.5380808e-06,-0.22536325,0.014137672,0.005326234
12034,-0.22522563,1.6944769e-06,-0.22539507,0.013877163,0.0045680366
12035,-0.22602473,1.3258885e-06,-0.22615732,0.013760913,0.0011178812
12036,-0.22454676,1.1979416e-06,-0.22466655,0.014139074,0.006346033
12037,-0.225426,2.6892036e-07,-0.2254529,0.01385112,0.0036462408
12038,-0.22645302,4.686215e-09,-0.22645348,0.014054146,0.00021270681
12039,-0.22600497,1.6225444e-07,-0.2260212,0.013888491,0.0014256042
12040,-0.22481579,1.5762362e-06,-0.22497341,0.013943614,0.004916482
12041,-0.22556698,2.9011026e-06,-0.2258571,0.013642882,0.0016021135
12042,-0.22609939,2.2167173e-06,-0.22632106,0.013763811,-5.116852e-05
12043,-0.22429705,1.4574822e-06,-0.2244428,0.014674208,0.0068589994
12044,-0.22629957,4.9661014e-07,-0.22634923,0.014377662,-0.00022152335
12045,-0.2270501,1.6967665e-06,-0.22721978,0.014713622,-0.0033309425
12046,-0.2237334,6.051028e-06,-0.2243385,0.014542739,0.007593855
12047,-0.22468983,6.521543e-06,-0.22534198,0.013822332,0.0041836826
12048,-0.22634563,3.8687294e-06,-0.2267325,0.013972811,-0.00069504365
12049,-0.22471344,2.241858e-06,-0.22493763,0.014148663,0.005881231
12050,-0.2254866,5.065725e-07,-0.22553727,0.014240518,0.0037216807
12051,-0.22680283,5.67014e-10,-0.22680289,0.014244119,-0.0005038561
12052,-0.22556879,1.0854697e-07,-0.22557963,0.014257306,0.004588131
12053,-0.22528775,1.2041145e-06,-0.22540817,0.014201681,0.00503074
12054,-0.22618029,3.570931e-06,-0.22653738,0.013889224,0.0006408651
12055,-0.22388765,6.698767e-06,-0.22455753,0.014270941,0.0074870335
12056,-0.2246589,3.8165017e-06,-0.22504056,0.014176408,0.005587057
12057,-0.22712411,5.743264e-07,-0.22718154,0.014467967,-0.0023320273
12058,-0.22522628,5.5185907e-08,-0.2252318,0.014665186,0.0044486616
12059,-0.2252292,4.979364e-08,-0.22523418,0.014334414,0.0040649036
12060,-0.22659048,2.8813764e-07,-0.2266193,0.014218595,-0.0015593871
12061,-0.22470742,5.7740215e-07,-0.22476517,0.014030043,0.004868547
12062,-0.2252251,3.575131e-07,-0.22526085,0.013886043,0.002952318
12063,-0.2270614,1.6179858e-07,-0.22707759,0.014515987,-0.0038510815
12064,-0.22480983,1.2292951e-06,-0.22493276,0.014084419,0.0035754414
12065,-0.22492768,1.5856791e-06,-0.22508624,0.014235783,0.00259084
12066,-0.2272772,7.516274e-07,-0.22735237,0.014824751,-0.0056194062
12067,-0.22506803,2.8515387e-07,-0.22509655,0.0139979655,0.0028486499
12068,-0.22429574,2.9120773e-08,-0.22429864,0.014386316,0.006024341
12069,-0.2267893,2.295103e-07,-0.22681224,0.01422825,-0.0030012738
12070,-0.22527525,2.8652417e-07,-0.2253039,0.014230648,0.0027074162
12071,-0.22494194,1.9853665e-07,-0.22496179,0.014618154,0.0042654704
12072,-0.22668862,9.1800096e-08,-0.2266978,0.0145983165,-0.0016718108
12073,-0.22601515,1.0875523e-06,-0.2261239,0.014169391,0.00036919644
12074,-0.22336732,6.0555003e-06,-0.22397287,0.014566709,0.0080434615
12075,-0.22480188,5.642851e-06,-0.22536618,0.013816326,0.0034784642
12076,-0.22676605,1.605707e-06,-0.22692662,0.014131915,-0.0016381835
12077,-0.22372068,2.272316e-09,-0.22372091,0.015680432,0.0110212425
12078,-0.2259236,1.9832914e-06,-0.22612193,0.014380635,0.002932757
12079,-0.2274852,2.676101e-06,-0.2277528,0.014835233,-0.0027593188
12080,-0.22449185,8.900446e-08,-0.22450075,0.014771061,0.009079044
12081,-0.22451504,3.375391e-06,-0.22485258,0.014074943,0.0077765826
12082,-0.22676462,5.4004217e-06,-0.22730467,0.014344513,-0.0013546239
12083,-0.22416513,5.941417e-06,-0.22475927,0.014309775,0.0077486606
12084,-0.22375618,2.9038442e-06,-0.22404656,0.0152833,0.010189144
12085,-0.22788279,5.7448986e-08,-0.22788854,0.015157933,-0.0041230004
12086,-0.22640333,4.2901238e-10,-0.22640337,0.014451823,0.0013694961
12087,-0.22444755,9.1738457e-07,-0.22453928,0.014529573,0.008341049
12088,-0.22609428,1.81611e-06,-0.22627589,0.013722225,0.0023798742
12089,-0.2256238,2.651149e-06,-0.22588892,0.013655592,0.0038181033
12090,-0.22494997,1.845385e-06,-0.2251345,0.014079488,0.00663756
12091,-0.22621675,4.2673818e-07,-0.22625943,0.014162425,0.0025053748
12092,-0.225623,2.9207033e-07,-0.2256522,0.014488349,0.0049234703
12093,-0.22518735,7.544981e-07,-0.22526279,0.014646258,0.006549386
12094,-0.22609916,1.6140259e-06,-0.22626057,0.0141436765,0.0031119147
12095,-0.22552243,3.4787236e-06,-0.2258703,0.013989535,0.0045627356
12096,-0.223927,3.799288e-06,-0.22430694,0.014943168,0.010645707
12097,-0.2257741,9.72715e-07,-0.22587137,0.014091378,0.005559959
12098,-0.2264362,3.4026037e-08,-0.2264396,0.014218668,0.0045718825
12099,-0.2251545,3.3574105e-07,-0.22518808,0.014927619,0.009860022
12100,-0.22605278,1.3979002e-07,-0.22606675,0.014287177,0.007176654
12101,-0.22572745,2.1903867e-07,-0.22574936,0.014263267,0.008715186
12102,-0.22534648,1.5481135e-06,-0.22550128,0.014348824,0.010182612
12103,-0.22480012,1.4670323e-06,-0.22494683,0.01495547,0.012767218
12104,-0.22634126,6.76873e-07,-0.22640894,0.014259595,0.008023427
12105,-0.22649033,1.0086355e-06,-0.2265912,0.01419085,0.007812919
12106,-0.22420593,9.4539774e-07,-0.22430046,0.015974913,0.016410155
12107,-0.22610265,1.12720045e-07,-0.22611392,0.0142975645,0.010193905
12108,-0.22639579,1.2419454e-09,-0.2263959,0.014274348,0.009807418
12109,-0.22540726,6.4852145e-08,-0.22541374,0.015033334,0.013794879
12110,-0.22586572,7.8818226e-07,-0.22594453,0.014642131,0.012344378
12111,-0.22618017,1.9591903e-06,-0.22637609,0.014439703,0.011103129
12112,-0.2248324,4.761349e-06,-0.22530854,0.015161126,0.015289123
12113,-0.22430493,4.6437935e-06,-0.22476931,0.015861992,0.0179711
12114,-0.2261661,1.1893458e-06,-0.22628504,0.014840918,0.013500423
12115,-0.2260377,4.8899906e-08,-0.22604258,0.015146815,0.014987597
12116,-0.22487405,9.6435215e-08,-0.22488369,0.016493384,0.019614447
12117,-0.22622518,3.8635193e-07,-0.22626382,0.015023751,0.014651794
12118,-0.22655123,4.744129e-07,-0.22659868,0.014608838,0.013243596
12119,-0.22411841,9.705629e-08,-0.22412811,0.017247677,0.022231445
12120,-0.22595964,8.295814e-08,-0.22596794,0.015128072,0.015713431
12121,-0.22723933,1.2523338e-08,-0.22724058,0.0145577025,0.011284032
12122,-0.22505297,7.145038e-07,-0.22512442,0.016010921,0.019363679
12123,-0.22471191,1.6547926e-06,-0.22487739,0.016339798,0.02056033
12124,-0.22681649,1.6870753e-06,-0.2269852,0.014658812,0.01300927
12125,-0.22565536,2.0075402e-06,-0.22585611,0.0153855765,0.016925957
12126,-0.22493298,2.9234805e-06,-0.22522533,0.016053667,0.019141667
12127,-0.22578956,2.4832796e-06,-0.22603789,0.015198724,0.016002908
12128,-0.22641365,2.8768895e-06,-0.22670133,0.014646705,0.013402726
12129,-0.22463305,3.053926e-06,-0.22493845,0.016173277,0.019852309
12130,-0.22559902,1.4026008e-06,-0.22573929,0.015388127,0.017121091
12131,-0.2268561,1.4482143e-06,-0.22700092,0.014602273,0.012482334
12132,-0.22521852,3.0040812e-06,-0.22551893,0.0154777365,0.017559877
12133,-0.22421136,3.530218e-06,-0.22456439,0.016638001,0.02056808
12134,-0.22610587,2.5553204e-06,-0.2263614,0.014879343,0.013645786
12135,-0.2262228,1.6206586e-06,-0.22638486,0.014838604,0.013562589
12136,-0.22472773,1.5811415e-06,-0.22488585,0.01599961,0.019129528
12137,-0.22577465,4.4664773e-07,-0.2258193,0.0148877,0.015510869
12138,-0.22644874,6.477627e-08,-0.22645523,0.01440693,0.012788683
12139,-0.22456303,2.417363e-08,-0.22456545,0.016163535,0.019371998
12140,-0.22596525,2.1132485e-07,-0.22598638,0.014739177,0.014030408
12141,-0.22697783,1.3133103e-09,-0.22697796,0.014245788,0.009941192
12142,-0.22499917,1.6225562e-06,-0.22516143,0.0151339015,0.015894277
12143,-0.2245314,4.568766e-06,-0.22498827,0.015248127,0.016063433
12144,-0.22576219,4.703971e-06,-0.22623259,0.014423104,0.011373735
12145,-0.22631203,2.6185924e-06,-0.22657388,0.014424542,0.010476571
12146,-0.22394931,1.8774249e-06,-0.22413705,0.01700806,0.019952856
12147,-0.22614366,4.099878e-07,-0.22618465,0.014971673,0.012979406
12148,-0.22754854,1.7534111e-07,-0.22756608,0.0145956045,0.008398457
12149,-0.2243225,2.0913722e-06,-0.22453164,0.016241716,0.019841725
12150,-0.22459163,3.472834e-06,-0.22493891,0.015646724,0.018714128
12151,-0.22694124,2.1503972e-06,-0.22715628,0.01444442,0.010935524
12152,-0.22479102,6.966801e-07,-0.22486068,0.01606221,0.019787665
12153,-0.2248921,2.2217785e-08,-0.22489432,0.016432848,0.0203082
12154,-0.22771256,1.514957e-06,-0.22786406,0.014714284,0.009877837
12155,-0.22567308,3.473403e-07,-0.22570781,0.015658524,0.017821431
12156,-0.22498195,1.3984574e-07,-0.22499593,0.01620045,0.01979994
12157,-0.22652134,1.2682592e-06,-0.22664817,0.014555792,0.01278393
12158,-0.22521953,3.461458e-06,-0.22556567,0.015073407,0.015604324
12159,-0.2243805,3.4403647e-06,-0.22472453,0.016166179,0.018165525
12160,-0.2261473,1.2818547e-06,-0.22627547,0.014927818,0.012641191
12161,-0.22714072,9.026863e-07,-0.227231,0.014845706,0.009107113
12162,-0.22391713,3.1964832e-06,-0.22423677,0.017036801,0.019908339
12163,-0.22565168,4.4348426e-06,-0.22609517,0.014801596,0.0124817705
12164,-0.22716567,3.9211936e-06,-0.2275578,0.014862362,0.006717661
12165,-0.2237881,3.1024485e-06,-0.22409834,0.01660181,0.019700926
12166,-0.22494242,3.0984015e-07,-0.2249734,0.015883626,0.016945764
12167,-0.22765863,3.462171e-07,-0.22769324,0.01464947,0.00678643
12168,-0.2251552,2.1699312e-07,-0.2251769,0.015696572,0.015993755
12169,-0.22411668,3.0541344e-08,-0.22411974,0.01683554,0.019771988
12170,-0.22723001,2.0275505e-07,-0.2272503,0.014485716,0.008410283
12171,-0.22595637,1.0542769e-09,-0.22595647,0.0149131715,0.012942128
12172,-0.22370492,7.171009e-07,-0.22377662,0.017087901,0.020290997
12173,-0.22639845,9.0466943e-07,-0.22648892,0.014506401,0.009481955
12174,-0.22663255,8.551096e-07,-0.22671807,0.014475592,0.00795327
12175,-0.22455966,1.4319776e-06,-0.22470286,0.015576387,0.0145216435
12176,-0.22567166,1.6527997e-06,-0.22583695,0.0144055765,0.009673309
12177,-0.22654073,2.4059777e-06,-0.22678132,0.01412909,0.0057006143
12178,-0.2244322,3.606669e-06,-0.22479287,0.014876037,0.012596777
12179,-0.22507308,3.117427e-06,-0.22538483,0.014372385,0.010073102
12180,-0.22632775,2.0835785e-06,-0.22653611,0.014086388,0.0056415396
12181,-0.22526631,2.0077935e-06,-0.22546709,0.014346093,0.009348093
12182,-0.2247964,2.2203571e-06,-0.22501844,0.01464812,0.010907845
12183,-0.22628099,1.9015948e-06,-0.22647114,0.01395054,0.0052027516
12184,-0.2255026,1.6268107e-06,-0.22566527,0.014088507,0.007629087
12185,-0.2252941,7.795015e-07,-0.22537205,0.014118286,0.008375097
12186,-0.22534668,9.72049e-08,-0.2253564,0.014193782,0.008404348
12187,-0.22595294,1.7627699e-10,-0.22595295,0.0139536895,0.0061396905
12188,-0.22597477,1.8892234e-07,-0.22599366,0.013714806,0.005882475
12189,-0.22555791,6.400455e-07,-0.22562191,0.013755138,0.0073367255
12190,-0.22519481,1.1253888e-06,-0.22530735,0.0139493,0.00904813
12191,-0.22632511,1.080075e-06,-0.22643311,0.013854157,0.0053728903
12192,-0.2256789,1.9535628e-06,-0.22587426,0.014106205,0.0073778415
12193,-0.22472064,4.171389e-06,-0.22513779,0.014658059,0.009690942
12194,-0.22574933,4.6898263e-06,-0.22621831,0.013998952,0.0055225184
12195,-0.2252801,6.805013e-06,-0.22596061,0.013765927,0.006412162
12196,-0.22411942,8.964934e-06,-0.22501592,0.013921788,0.009725698
12197,-0.22493319,5.3386148e-06,-0.22546706,0.013632323,0.007971417
12198,-0.22605269,1.0725619e-06,-0.22615995,0.0136041315,0.0056099575
12199,-0.22547877,7.3469253e-10,-0.22547884,0.014148938,0.008194852
12200,-0.22589028,6.787868e-09,-0.22589096,0.014026591,0.0070410585
12201,-0.22577497,7.589312e-07,-0.22585087,0.013901911,0.0074438835
12202,-0.22491555,3.3444173e-06,-0.22524999,0.014039631,0.009595855
12203,-0.22530247,5.0388608e-06,-0.22580636,0.013763114,0.007695176
12204,-0.22531635,3.3250972e-06,-0.22564885,0.013929298,0.008650891
12205,-0.22577998,1.1765745e-06,-0.22589764,0.014011173,0.007909464
12206,-0.22541857,3.5167452e-07,-0.22545373,0.0144309355,0.009498653
12207,-0.2265048,4.4696645e-07,-0.2265495,0.014053207,0.005115781
12208,-0.22603388,2.2446702e-06,-0.22625835,0.013887924,0.0053428076
12209,-0.22399798,6.0240063e-06,-0.22460037,0.014524177,0.010761745
12210,-0.22517532,7.078012e-06,-0.22588313,0.013576744,0.0059282593
12211,-0.22549704,6.499187e-06,-0.22614695,0.013486044,0.004988778
12212,-0.22448894,3.5264673e-06,-0.2248416,0.014090588,0.010233321
12213,-0.22548442,4.5495167e-07,-0.22552991,0.013810403,0.008288291
12214,-0.22730547,2.424078e-07,-0.22732972,0.01394646,0.0020141471
12215,-0.22488795,2.1600857e-07,-0.22490956,0.014425938,0.010919311
12216,-0.22479296,1.1975037e-07,-0.22480494,0.014514986,0.01132888
12217,-0.22734445,1.8270505e-08,-0.22734629,0.014000544,0.0015726668
12218,-0.22547562,1.6629301e-06,-0.22564192,0.013511352,0.006857909
12219,-0.22312523,3.1792429e-06,-0.22344317,0.015293106,0.013981643
12220,-0.22621386,8.190379e-07,-0.22629575,0.013519165,0.0030677659
12221,-0.22693849,2.919737e-07,-0.22696768,0.013803074,4.3334046e-05
12222,-0.22465308,1.0889513e-06,-0.22476198,0.014353515,0.0076462193
12223,-0.22548322,1.9612764e-06,-0.22567935,0.013676667,0.0042854985
12224,-0.2263418,3.7289788e-06,-0.2267147,0.013717063,0.0006604511
12225,-0.22388685,7.900128e-06,-0.22467686,0.01381508,0.007967013
12226,-0.22452298,6.396948e-06,-0.22516267,0.013771086,0.006113095
12227,-0.22627386,1.4645788e-06,-0.22642033,0.013808861,0.0015229471
12228,-0.22573087,4.9620887e-08,-0.22573583,0.013985762,0.0037300414
12229,-0.22546811,3.6730876e-07,-0.22550485,0.013926439,0.003874608
12230,-0.22615515,3.168677e-06,-0.22647202,0.01357091,-0.00056039693
12231,-0.22475104,7.851034e-06,-0.22553614,0.013167779,0.0025267056
12232,-0.22335318,7.876022e-06,-0.22414078,0.013695892,0.0077724853
12233,-0.22579212,2.1079547e-06,-0.22600292,0.013330883,0.0016761129
12234,-0.226653,1.4582739e-08,-0.22665446,0.013627726,-0.00023702918
12235,-0.22492772,1.2591238e-07,-0.22494031,0.0140374955,0.00612712
12236,-0.22605194,1.271416e-08,-0.22605321,0.013560814,0.001916474
12237,-0.22624236,3.7848253e-07,-0.22628021,0.013468332,0.0009790063
12238,-0.22472973,3.3510153e-06,-0.22506483,0.0134169925,0.0050547076
12239,-0.22472277,3.8334047e-06,-0.22510612,0.01335936,0.0045949244
12240,-0.22630322,1.736084e-06,-0.22647683,0.013622418,-0.0011594687
12241,-0.22561614,1.4106597e-06,-0.22575721,0.01365322,0.0005171282
12242,-0.22529559,1.945615e-06,-0.22549015,0.013656507,0.00087227626
12243,-0.22616874,3.3442539e-06,-0.22650316,0.013697742,-0.0031277805
12244,-0.22493212,5.4703887e-06,-0.22547916,0.013247298,0.00059496897
12245,-0.22419848,6.0305915e-06,-0.22480154,0.013368906,0.0029088159
12246,-0.22595325,3.8266394e-06,-0.22633591,0.01361076,-0.0024222732
12247,-0.22565114,2.084568e-06,-0.2258596,0.013553566,-0.00033711034
12248,-0.22519,1.4867711e-06,-0.22533868,0.013595802,0.0018293996
12249,-0.22584917,1.157964e-06,-0.22596496,0.0135359485,2.5713368e-06
12250,-0.22599041,1.7888622e-06,-0.2261693,0.013414289,-0.00048024306
12251,-0.22440921,2.1233434e-06,-0.22462155,0.013449351,0.0051924908
12252,-0.22551632,6.611506e-07,-0.22558244,0.0132476315,0.0017044019
12253,-0.22648998,1.0874344e-09,-0.22649008,0.013599102,-0.0014262637
12254,-0.22588794,1.02049e-07,-0.22589815,0.013440272,0.0005822506
12255,-0.22483894,1.8397618e-06,-0.22502291,0.013393281,0.0031835807
12256,-0.22558819,4.5618253e-06,-0.22604437,0.013517983,-0.0011806763
12257,-0.22520664,6.1896358e-06,-0.22582561,0.013508547,-0.0005340094
12258,-0.22412403,6.1618625e-06,-0.22474022,0.013839826,0.0035453676
12259,-0.22518094,3.5784817e-06,-0.22553879,0.013698266,0.00090970384
12260,-0.22628012,1.437332e-06,-0.22642386,0.013874005,-0.001965875
12261,-0.22529846,1.6058203e-06,-0.22545904,0.013653355,0.0018074034
12262,-0.22477272,2.2160518e-06,-0.22499433,0.013599996,0.003849822
12263,-0.2258547,2.2076747e-06,-0.22607546,0.013428725,0.0004082413
12264,-0.22547154,1.398721e-06,-0.22561142,0.013319707,0.0027615838
12265,-0.22458346,3.1605873e-07,-0.22461507,0.013811873,0.007029208
12266,-0.22660881,1.1797285e-07,-0.22662061,0.013641627,0.00032223118
12267,-0.22565009,1.773184e-07,-0.22566782,0.013625923,0.004515386
12268,-0.22504485,1.3648105e-10,-0.22504486,0.013932552,0.0071602515
12269,-0.22590907,3.7476974e-07,-0.22594655,0.0135821635,0.004494106
12270,-0.22594562,1.5316932e-06,-0.22609879,0.013529429,0.0043088193
12271,-0.22480153,2.5567974e-06,-0.2250572,0.013880976,0.008548774
12272,-0.22579153,9.545477e-07,-0.22588699,0.013534151,0.0064283516
12273,-0.22602068,4.475416e-08,-0.22602515,0.01360889,0.006755567
12274,-0.22552536,4.0623654e-08,-0.22552943,0.013861768,0.009253904
12275,-0.22616453,1.8359236e-08,-0.22616637,0.013616373,0.007136138
12276,-0.22634363,2.1607782e-07,-0.22636524,0.013543737,0.0067111617
12277,-0.22489612,1.0963969e-06,-0.22500576,0.014158697,0.012325379
12278,-0.22493982,7.3727915e-07,-0.22501355,0.0144763505,0.0132635925
12279,-0.22711875,2.0475947e-07,-0.22713922,0.01390114,0.005950138
12280,-0.22545387,6.6462036e-07,-0.22552033,0.014617929,0.012409243
12281,-0.2246561,1.5076662e-06,-0.22480687,0.015316074,0.015297978
12282,-0.22650266,1.5170486e-06,-0.22665437,0.01396173,0.008624166
12283,-0.22577234,3.4702796e-06,-0.22611937,0.014003382,0.0106695
12284,-0.22330315,6.4069013e-06,-0.22394384,0.015983164,0.018850157
12285,-0.22610815,3.7797947e-06,-0.22648613,0.013927484,0.009545566
12286,-0.2266016,1.6687384e-06,-0.22676848,0.013864648,0.008656194
12287,-0.22467948,9.1176986e-07,-0.22477067,0.015264091,0.01606948
12288,-0.22611497,5.4259294e-07,-0.22616923,0.014002892,0.010880247
12289,-0.22622466,6.536116e-07,-0.22629002,0.0138686225,0.0103996135
12290,-0.22521058,1.3671093e-06,-0.2253473,0.014224116,0.013128896
12291,-0.22583535,1.5369721e-06,-0.22598904,0.013707118,0.009896971
12292,-0.22554615,1.2055539e-06,-0.2256667,0.013779724,0.010073088
12293,-0.22520247,9.2697195e-07,-0.22529517,0.014032701,0.0104401475
12294,-0.2262825,4.0576242e-07,-0.22632308,0.013706492,0.0060122577
12295,-0.22571525,9.2697195e-07,-0.22580795,0.013798291,0.0071481094
12296,-0.22465123,1.8147848e-06,-0.22483271,0.014183428,0.010046467
12297,-0.22552264,1.7882245e-06,-0.22570147,0.013544435,0.00637553
12298,-0.22569667,7.845616e-07,-0.22577512,0.013505968,0.0056415093
12299,-0.22566997,1.7890316e-07,-0.22568786,0.013524487,0.005233299
12300,-0.22497037,3.404253e-08,-0.22497377,0.013906756,0.0073369527
12301,-0.22623289,7.1536057e-09,-0.2262336,0.013631397,0.0019329785
12302,-0.22576052,4.31032e-07,-0.22580363,0.013537656,0.0026795662
12303,-0.2250957,2.3796085e-06,-0.22533366,0.0134469215,0.003607908
12304,-0.22609036,3.4241323e-06,-0.22643277,0.013526195,-0.0008286667
12305,-0.224765,5.0088684e-06,-0.22526589,0.013339839,0.0032389371
12306,-0.22504129,4.2103134e-06,-0.22546232,0.013392053,0.002513726
12307,-0.2258841,3.0116792e-06,-0.22618526,0.01350593,-0.00025091437
12308,-0.22517353,3.1813688e-06,-0.22549167,0.013411259,0.0023917488
12309,-0.22488295,3.4139375e-06,-0.22522435,0.013531061,0.0036494809
12310,-0.22624968,2.5915592e-06,-0.22650884,0.0136795165,-0.00091503176
12311,-0.22498469,2.7559604e-06,-0.22526029,0.013616957,0.0039890786
12312,-0.2252222,2.150878e-06,-0.22543728,0.013577585,0.0035660022
12313,-0.22593336,2.3215357e-06,-0.22616552,0.013458273,0.000653502
12314,-0.22503954,2.9325067e-06,-0.2253328,0.0133319115,0.003414308
12315,-0.22500674,1.5408541e-06,-0.22516082,0.013398129,0.003909161
12316,-0.2261743,2.525631e-07,-0.22619955,0.013520805,0.00027458472
12317,-0.22540468,9.753968e-08,-0.22541444,0.01369438,0.0032558115
12318,-0.2252357,5.012413e-07,-0.22528583,0.013690406,0.0035006125
12319,-0.22643606,2.286883e-06,-0.22666475,0.013848094,-0.0018575067
12320,-0.22415444,5.561239e-06,-0.22471057,0.013824652,0.004871248
12321,-0.22500019,5.705322e-06,-0.22557072,0.013494275,0.0014319867
12322,-0.22580664,3.7738291e-06,-0.22618403,0.013555366,-0.0009059268
12323,-0.22448114,2.6238515e-06,-0.22474352,0.013676143,0.00408347
12324,-0.22513986,1.2971514e-06,-0.22526957,0.013442097,0.0023062292
12325,-0.22690392,3.994089e-07,-0.22694385,0.01378756,-0.0033705656
12326,-0.2251258,4.65851e-07,-0.22517239,0.013479059,0.003399951
12327,-0.22521941,5.285042e-07,-0.22527227,0.013315009,0.0030664266
12328,-0.22653566,7.31023e-07,-0.22660877,0.013435738,-0.0015663076
12329,-0.2252193,2.3303078e-06,-0.22545232,0.013266754,0.0029316475
12330,-0.22490202,3.9492165e-06,-0.22529694,0.013296488,0.0035314679
12331,-0.22563289,4.6337805e-06,-0.22609627,0.013346482,0.0010768067
12332,-0.22522815,3.989235e-06,-0.22562706,0.013359838,0.002779634
12333,-0.22506745,3.8601756e-06,-0.22545347,0.013270026,0.0031489101
12334,-0.2258397,3.9621973e-06,-0.22623593,0.0133334985,0.00011651289
12335,-0.22448444,2.6100151e-06,-0.22474545,0.013445074,0.0056621153
12336,-0.22616538,4.375721e-07,-0.22620913,0.013277624,0.00044938645
12337,-0.22602664,2.6081857e-08,-0.22602925,0.013297976,0.0014571085
12338,-0.22476034,1.3563178e-07,-0.2247739,0.013689535,0.0062290556
12339,-0.22628453,6.1040276e-07,-0.22634557,0.013418894,0.00030606848
12340,-0.22562781,2.2273794e-06,-0.22585055,0.013272132,0.0021386882
12341,-0.22447975,3.6666843e-06,-0.22484642,0.013450139,0.005993771
12342,-0.22544444,3.042167e-06,-0.22574866,0.013243287,0.0026204947
12343,-0.22552639,1.9475276e-06,-0.22572115,0.013378517,0.002606135
12344,-0.22534557,1.5367874e-06,-0.22549924,0.013554967,0.0029128923
12345,-0.22573276,1.0980201e-06,-0.22584257,0.013364465,0.0014296584
12346,-0.22563215,8.410303e-07,-0.22571625,0.0132444175,0.0013256975
12347,-0.2254371,6.322727e-07,-0.22550033,0.013161663,0.0015068612
12348,-0.22590216,7.608537e-07,-0.22597824,0.013210338,-0.0006688198
12349,-0.22550437,6.9258175e-07,-0.22557363,0.013222713,0.000326684
12350,-0.22545314,3.2220373e-07,-0.22548535,0.013420018,0.0005486541
12351,-0.22666611,5.908634e-07,-0.22672519,0.013873571,-0.0043266104
12352,-0.22529988,3.2472485e-06,-0.2256246,0.013431673,-0.000882674
12353,-0.22399107,6.8419913e-06,-0.22467527,0.013462779,0.0019927179
12354,-0.22606125,6.0920775e-06,-0.22667046,0.013933564,-0.00596338
12355,-0.22529127,5.3807016e-06,-0.22582933,0.013374813,-0.003657446
12356,-0.22380097,2.1128903e-06,-0.22401226,0.013662838,0.0024964719
12357,-0.2265968,4.2041393e-10,-0.22659685,0.013948689,-0.0069315583
12358,-0.22642055,6.579074e-07,-0.22648634,0.013902504,-0.0064148325
12359,-0.22378881,2.950576e-07,-0.22381832,0.014077813,0.0030692085
12360,-0.22649245,3.6476486e-08,-0.2264961,0.01404762,-0.0067835776
12361,-0.22636186,3.991641e-07,-0.22640178,0.013863067,-0.0062804
12362,-0.22376138,2.3443868e-06,-0.22399582,0.013659111,0.002444057
12363,-0.22546405,2.123517e-06,-0.2256764,0.01353125,-0.004054165
12364,-0.22646217,1.347181e-06,-0.22659689,0.014280039,-0.007604902
12365,-0.22422463,9.208417e-07,-0.22431672,0.013948319,0.0008099419
12366,-0.22540687,3.6701982e-07,-0.22544357,0.013521384,-0.0030339651
12367,-0.22717369,3.2330428e-07,-0.22720602,0.014586068,-0.009114845
12368,-0.22493605,1.0772275e-06,-0.22504377,0.013034773,-0.0012699302
12369,-0.22392774,5.539353e-07,-0.22398312,0.013473422,0.003568622
12370,-0.22723576,1.02907634e-07,-0.22724606,0.01431429,-0.007333011
12371,-0.22577251,2.3590775e-07,-0.2257961,0.013383148,-0.0011389753
12372,-0.22471365,4.0580037e-09,-0.22471406,0.013508391,0.0034942662
12373,-0.22622152,1.09965484e-07,-0.22623251,0.013275321,-0.0011105678
12374,-0.2259246,6.9989267e-07,-0.22599459,0.013115058,-4.921625e-05
12375,-0.22429705,1.6819695e-06,-0.22446525,0.013477099,0.0058465176
12376,-0.22655508,1.2904395e-06,-0.22668412,0.013340365,-0.0016054589
12377,-0.22569409,8.673895e-07,-0.22578083,0.013047875,0.002622912
12378,-0.22449644,5.272051e-07,-0.22454916,0.013782986,0.008156846
12379,-0.22642417,1.1016323e-07,-0.22643518,0.0132699935,0.0018714205
12380,-0.2262843,6.3243857e-07,-0.22634754,0.013271865,0.0025284088
12381,-0.22406758,2.1493486e-06,-0.22428252,0.014149636,0.010264316
12382,-0.22600543,2.1199573e-06,-0.22621743,0.013103156,0.00344784
12383,-0.22570655,1.4176414e-06,-0.22584832,0.0131216515,0.0049246284
12384,-0.22536889,1.5463711e-06,-0.22552353,0.013130043,0.0059238807
12385,-0.22590934,8.251177e-07,-0.22599185,0.012995652,0.003987649
12386,-0.22569995,5.2232593e-07,-0.22575217,0.012980612,0.004924648
12387,-0.22495683,2.3655957e-07,-0.22498049,0.013428065,0.0075288042
12388,-0.22580183,3.393772e-07,-0.22583577,0.01312293,0.0041100825
12389,-0.22613929,1.717599e-06,-0.22631106,0.0131947715,0.0019255271
12390,-0.22475614,5.1466022e-06,-0.2252708,0.013299387,0.005483313
12391,-0.22505097,7.2290595e-06,-0.22577387,0.013109587,0.0033630577
12392,-0.22568303,5.7682805e-06,-0.22625986,0.013175167,0.0014898557
12393,-0.22491722,3.7970226e-06,-0.22529691,0.013136802,0.004983027
12394,-0.22492747,1.0472191e-06,-0.2250322,0.013399009,0.0060746125
12395,-0.22637765,1.5835268e-07,-0.22639349,0.013309801,0.0015857645
12396,-0.22547862,1.2481684e-06,-0.22560343,0.013558525,0.0050237495
12397,-0.2258541,4.0605638e-08,-0.22585815,0.013435384,0.004112713
12398,-0.22619659,1.4627399e-06,-0.22634286,0.013195763,0.0018406287
12399,-0.22413091,7.2616285e-06,-0.22485708,0.013360735,0.006510497
12400,-0.22462784,7.1668533e-06,-0.22534452,0.013268332,0.0043088654
12401,-0.22563751,2.896891e-06,-0.2259272,0.013351169,0.002140181
12402,-0.22563513,6.8055584e-07,-0.22570318,0.013541165,0.0028067853
12403,-0.225943,2.8685926e-07,-0.22597168,0.013509863,0.0016051872
12404,-0.22580563,1.236045e-06,-0.22592923,0.013436828,0.0015061254
12405,-0.22463638,3.3548351e-06,-0.22497186,0.013489149,0.004646568
12406,-0.22536542,2.4728176e-06,-0.2256127,0.013374177,0.0024653862
12407,-0.22592315,1.3926652e-06,-0.22606242,0.013636803,0.0011999515
12408,-0.22548382,1.1236507e-06,-0.22559619,0.013702774,0.0027315186
12409,-0.22601992,1.0419192e-06,-0.22612411,0.013701306,0.00031980945
12410,-0.22579116,1.106092e-06,-0.22590177,0.0134064425,0.0012930534
12411,-0.22508772,2.3573408e-07,-0.22511129,0.013443198,0.0044379937
12412,-0.22657304,1.4072636e-08,-0.22657444,0.013564593,-0.0006389934
12413,-0.22584552,7.1782665e-08,-0.2258527,0.013316605,0.0019610485
12414,-0.22489075,3.369682e-07,-0.22492445,0.014004035,0.00484958
12415,-0.22620176,7.7246574e-07,-0.226279,0.013870465,-0.00053061044
12416,-0.22572963,2.996751e-06,-0.2260293,0.013835101,0.00010091794
12417,-0.2246148,8.602812e-06,-0.22547507,0.013567833,0.0015327847
12418,-0.22385971,1.2486552e-05,-0.22510837,0.0133405365,0.0023010832
12419,-0.22519067,6.592668e-06,-0.22584994,0.013412949,-0.00025432953
12420,-0.22531025,7.4690655e-07,-0.22538494,0.013447828,0.0020277184
12421,-0.22567847,5.6770546e-07,-0.22573525,0.0136364885,0.0014028505
12422,-0.2265854,1.7601199e-06,-0.22676142,0.01387094,-0.0020006588
12423,-0.22557673,2.9001237e-09,-0.22557701,0.013531621,0.0019296996
12424,-0.2249699,2.563187e-06,-0.22522621,0.0134585425,0.0025527508
12425,-0.22508281,6.812478e-06,-0.22576407,0.013295743,0.00048609448
12426,-0.2245879,8.820605e-06,-0.22546996,0.013421645,0.0017819055
12427,-0.225032,7.255446e-06,-0.22575754,0.013485532,0.0008731649
12428,-0.2253559,3.7707614e-06,-0.22573297,0.013485606,0.001528119
12429,-0.22615317,1.0219685e-06,-0.22625536,0.0134461755,0.00011549354
12430,-0.22533117,1.4821453e-07,-0.225346,0.013514413,0.0039799064
12431,-0.2263299,2.5497972e-08,-0.22633244,0.013404457,0.000625771
12432,-0.22570151,9.814643e-07,-0.22579965,0.013332952,0.0025340782
12433,-0.22426768,4.6282007e-06,-0.22473049,0.013808245,0.0064849397
12434,-0.22539295,7.1844165e-06,-0.2261114,0.0134820845,0.0015266528
12435,-0.22518814,8.304314e-06,-0.22601856,0.013523646,0.0020374726
12436,-0.22442628,7.6140254e-06,-0.22518769,0.013596145,0.005255662
12437,-0.22571313,4.2989554e-06,-0.22614303,0.013284066,0.0019573043
12438,-0.2259908,1.6557896e-06,-0.22615638,0.013204174,0.0020973783
12439,-0.22477904,1.2432123e-06,-0.22490336,0.013531347,0.0066207484
12440,-0.22604696,5.3904245e-07,-0.22610086,0.013243974,0.0021247733
12441,-0.22628927,5.3291154e-07,-0.22634256,0.013337183,0.0008892012
12442,-0.22480777,1.4643623e-06,-0.2249542,0.013742678,0.005361648
12443,-0.2248011,2.8211039e-06,-0.2250832,0.013653302,0.0046430333
12444,-0.22698915,3.4642862e-06,-0.22733557,0.0139657855,-0.0036583424
12445,-0.22428235,5.575023e-06,-0.22483985,0.0133932,0.005117418
12446,-0.22407588,3.7967905e-06,-0.22445557,0.0135712195,0.0063154926
12447,-0.2271154,2.1462567e-07,-0.22713685,0.013855619,-0.0033659684
12448,-0.22485709,2.5513071e-07,-0.2248826,0.013667711,0.005447007
12449,-0.22550948,8.424248e-07,-0.22559372,0.013462264,0.0030581031
12450,-0.22729827,9.8400506e-09,-0.22729926,0.01388567,-0.003716618
12451,-0.22417635,2.0799234e-06,-0.22438434,0.01374091,0.0063025025
12452,-0.22492796,6.0541806e-06,-0.22553338,0.013022921,0.0014827609
12453,-0.22593378,7.0397678e-06,-0.22663775,0.013468934,-0.0032227973
12454,-0.22458047,5.101336e-06,-0.2250906,0.0133391125,0.0020536531
12455,-0.22500527,2.3198104e-06,-0.22523725,0.01347043,0.0013320891
12456,-0.22720505,4.188513e-07,-0.22724694,0.014180043,-0.0063477024
12457,-0.22501746,6.974017e-07,-0.2250872,0.013486046,0.000869941
12458,-0.22476904,1.5080321e-06,-0.22491984,0.013557324,0.00081456976
12459,-0.22711654,1.7088612e-06,-0.22728743,0.014776081,-0.008537129
12460,-0.22470744,2.8385002e-06,-0.22499129,0.013225966,-0.00068061554
12461,-0.22412468,2.0946056e-06,-0.22433415,0.0135804,0.0011934444
12462,-0.2268196,4.1057956e-07,-0.22686066,0.014266336,-0.008846515
12463,-0.2260768,4.126892e-08,-0.22608092,0.013796488,-0.0067376597
12464,-0.22414257,8.576745e-09,-0.22414343,0.0136411935,-0.00018683841
12465,-0.22653061,1.3722792e-09,-0.22653075,0.01408387,-0.009489478
12466,-0.22593598,7.428426e-09,-0.22593673,0.013724195,-0.00818287
12467,-0.22386539,2.5822601e-08,-0.22386797,0.013779337,-0.0013294399
12468,-0.22663817,2.734333e-08,-0.2266409,0.01491698,-0.012344628
12469,-0.22682203,2.473927e-07,-0.22684677,0.01539122,-0.01394488
12470,-0.22360927,2.169801e-06,-0.22382624,0.014228363,-0.0037506097
12471,-0.22612569,4.423678e-06,-0.22656806,0.015189437,-0.014470394
12472,-0.22571573,7.131314e-06,-0.22642885,0.014999472,-0.014553874
12473,-0.22261839,7.3359433e-06,-0.22335199,0.013773486,-0.0035467385
12474,-0.22665197,1.3222534e-06,-0.22678418,0.015570934,-0.016317679
12475,-0.22727033,1.46656305e-08,-0.2272718,0.016485441,-0.018324377
12476,-0.223936,1.3927793e-07,-0.22394994,0.014278423,-0.0068145506
12477,-0.22586404,6.2038555e-07,-0.22592607,0.015061093,-0.0149112735
12478,-0.22624831,1.3547324e-06,-0.22638378,0.015726903,-0.0170253
12479,-0.22394687,2.7470128e-06,-0.22422157,0.014208975,-0.0092151435
12480,-0.22552995,2.2159186e-06,-0.22575155,0.015098477,-0.01470415
12481,-0.22624254,1.6740939e-06,-0.22640996,0.01596453,-0.017452516
12482,-0.22457068,1.581254e-06,-0.22472881,0.014539815,-0.011816835
12483,-0.22523455,6.0385435e-07,-0.22529493,0.015089766,-0.014409375
12484,-0.22643517,1.6638599e-07,-0.22645181,0.01618416,-0.01883312
12485,-0.22489057,1.1969881e-07,-0.22490254,0.014669262,-0.013435022
12486,-0.22533804,1.474468e-07,-0.22535278,0.015026656,-0.015157986
12487,-0.22590974,9.601463e-07,-0.22600575,0.015683219,-0.017612219
12488,-0.224085,3.2419875e-06,-0.22440921,0.01459056,-0.011545294
12489,-0.22511268,3.980549e-06,-0.22551073,0.015237346,-0.0149064865
12490,-0.22589946,5.2556197e-06,-0.22642502,0.015955161,-0.017368007
12491,-0.2237878,7.485056e-06,-0.2245363,0.013965975,-0.009846347
12492,-0.22451144,4.2359748e-06,-0.22493504,0.0139712505,-0.010854554
12493,-0.22603483,1.1931762e-07,-0.22604677,0.014887388,-0.014184425
12494,-0.22510442,1.0749397e-06,-0.22521192,0.014349883,-0.010326319
12495,-0.22570428,1.6237332e-06,-0.22586666,0.014951346,-0.012188726
12496,-0.22616233,2.4224642e-09,-0.22616257,0.015151165,-0.0133267585
12497,-0.22488971,6.361645e-06,-0.22552587,0.014489014,-0.011915055
12498,-0.22278057,2.1167572e-05,-0.22489733,0.0139073655,-0.010086115
12499,-0.22299252,2.2831113e-05,-0.22527564,0.014169574,-0.01162444
12500,-0.22483285,1.0074698e-05,-0.22584032,0.014805414,-0.013210493
12501,-0.22492985,1.9587314e-06,-0.22512573,0.01477773,-0.010410333
12502,-0.22659153,1.7902924e-07,-0.22660942,0.015966292,-0.0159438
12503,-0.2257342,7.802384e-07,-0.22581223,0.014867532,-0.013009116
12504,-0.22433351,2.8765355e-06,-0.22462116,0.013759664,-0.008572179
12505,-0.2256197,2.9449725e-06,-0.2259142,0.014543416,-0.01277787
12506,-0.22547679,2.363087e-06,-0.22571309,0.014272236,-0.011578293
12507,-0.22461924,1.3708404e-06,-0.22475633,0.01390666,-0.007853761
12508,-0.22600803,9.808961e-08,-0.22601783,0.014745673,-0.012126059
12509,-0.22553715,1.4713798e-07,-0.22555186,0.014415909,-0.0098636765
12510,-0.2253477,1.511291e-08,-0.2253492,0.013925377,-0.008493428
12511,-0.2255483,1.01469055e-10,-0.22554831,0.013738072,-0.008804018
12512,-0.22533394,3.0499692e-10,-0.22533397,0.013576022,-0.007522435
12513,-0.22579944,3.451706e-08,-0.2258029,0.014009115,-0.008618026
12514,-0.2264628,8.890668e-10,-0.22646289,0.014620351,-0.010792024
12515,-0.2251805,7.524027e-07,-0.22525574,0.014195536,-0.0065078437
12516,-0.22491062,3.4153143e-06,-0.22525215,0.014149662,-0.0066495463
12517,-0.22562769,7.561076e-06,-0.2263838,0.014689026,-0.011340238
12518,-0.22441337,1.0096562e-05,-0.22542302,0.013922974,-0.008240863
12519,-0.22378011,5.647029e-06,-0.22434482,0.013625249,-0.0042233127
12520,-0.2262317,1.647973e-07,-0.22624817,0.014590448,-0.010475101
12521,-0.22606878,3.1105233e-07,-0.22609988,0.014320601,-0.00956987
12522,-0.22459261,3.6325605e-07,-0.22462894,0.013751237,-0.003767836
12523,-0.22595255,1.1855461e-08,-0.22595374,0.013896503,-0.008365222
12524,-0.22571215,1.7716783e-07,-0.22572987,0.013655398,-0.006843899
12525,-0.22522156,1.6048008e-06,-0.22538204,0.01344254,-0.005094481
12526,-0.22455496,2.235348e-06,-0.22477849,0.013099556,-0.002150598
12527,-0.22579534,5.369658e-07,-0.22584905,0.013525272,-0.005257777
12528,-0.22567247,2.274506e-08,-0.22567475,0.01364022,-0.0037198842
12529,-0.2256244,1.5490866e-07,-0.2256399,0.013698163,-0.0028573135
12530,-0.2256639,2.189271e-07,-0.22568579,0.013436229,-0.0028660707
12531,-0.22499548,2.8871093e-06,-0.22528419,0.013156399,-0.0011978324
12532,-0.22509846,5.8006067e-06,-0.22567852,0.013011818,-0.0020210068
12533,-0.2245487,5.7639863e-06,-0.22512509,0.013006144,0.000737663
12534,-0.22563985,1.7963238e-06,-0.22581948,0.013222273,-0.00072358985
12535,-0.22608402,4.769823e-07,-0.22613172,0.013283104,-0.00074096146
12536,-0.22566353,5.906114e-07,-0.2257226,0.013111452,0.0015832746
12537,-0.22564776,1.1711822e-06,-0.22576489,0.013003001,0.0024261114
12538,-0.22581741,1.5465564e-06,-0.22597207,0.012966466,0.0021307939
12539,-0.22570878,2.0034463e-06,-0.22590913,0.013063643,0.0024044863
12540,-0.22516131,2.9583362e-06,-0.22545715,0.013191324,0.004018805
12541,-0.22544104,3.4453417e-06,-0.22578557,0.013113891,0.002824648
12542,-0.22583751,4.1710846e-06,-0.22625463,0.013136303,0.00093495747
12543,-0.22438343,5.6554595e-06,-0.22494897,0.013456433,0.0049954318
12544,-0.22591722,5.347984e-06,-0.22645202,0.01327475,-0.00096376723
12545,-0.22530174,4.744586e-06,-0.2257762,0.0130065605,0.0011471338
12546,-0.22427574,3.2328717e-06,-0.22459902,0.013364658,0.005041699
12547,-0.22619194,9.651171e-07,-0.22628845,0.013226289,-0.0016813863
12548,-0.225778,4.6540362e-07,-0.22582453,0.013171394,-0.00033577983
12549,-0.22524709,5.8159924e-07,-0.22530524,0.013113418,0.0011596729
12550,-0.2256158,6.968045e-07,-0.22568548,0.013055312,-0.00040124953
12551,-0.22570316,6.694397e-07,-0.22577012,0.013139265,-0.00068391237
12552,-0.22569713,9.2138515e-07,-0.22578926,0.01310142,-0.0007452004
12553,-0.22548297,1.4157614e-06,-0.22562455,0.013041343,-0.00030144115
12554,-0.22535622,7.0558883e-07,-0.22542678,0.013084287,2.7472788e-05
12555,-0.22537045,1.6820223e-07,-0.22538728,0.013297421,-0.0004904328
12556,-0.2267553,1.6609436e-09,-0.22675547,0.013996462,-0.006012645
12557,-0.2254985,8.2742037e-07,-0.22558124,0.013256165,-0.0022501925
12558,-0.2241377,2.1929538e-06,-0.224357,0.013278482,0.0022642328
12559,-0.22634324,1.9505649e-06,-0.2265383,0.013654501,-0.005786661
12560,-0.22563705,2.7420756e-06,-0.22591126,0.013464807,-0.0037679772
12561,-0.22408678,2.304629e-06,-0.22431724,0.014018805,0.0018320428
12562,-0.22700384,7.01065e-07,-0.22707395,0.014419442,-0.007878042
12563,-0.22575168,1.4005544e-06,-0.22589174,0.0135285035,-0.003474516
12564,-0.2239931,3.852392e-06,-0.22437833,0.01320884,0.0019091943
12565,-0.22622058,3.531058e-06,-0.22657369,0.013748126,-0.006313306
12566,-0.22464567,1.9486922e-06,-0.22484054,0.0130329365,0.00016466387
12567,-0.22529596,1.00869535e-10,-0.22529598,0.013026765,-0.0012211192
12568,-0.22625974,6.563854e-07,-0.22632538,0.013501169,-0.0045883404
12569,-0.22623362,4.2206544e-08,-0.22623783,0.013499052,-0.004630501
12570,-0.22438128,1.1709242e-06,-0.22449838,0.013468648,0.0015198096
12571,-0.22582668,1.8757511e-06,-0.22601426,0.01319286,-0.003843244
12572,-0.22601175,2.7547237e-06,-0.22628723,0.013173353,-0.00409888
12573,-0.22437906,3.947736e-06,-0.22477384,0.012905389,0.0019361543
12574,-0.22531211,3.1778613e-06,-0.2256299,0.012934853,-0.0008037669
12575,-0.22663267,1.7924913e-06,-0.22681192,0.013627938,-0.0049307044
12576,-0.22452468,1.926457e-06,-0.22471732,0.0133815445,0.002954366
12577,-0.22590336,1.1845727e-06,-0.22602183,0.0130678555,-0.0014559276
12578,-0.22658038,1.0901334e-06,-0.2266894,0.013325835,-0.0038195238
12579,-0.2251892,3.1210589e-06,-0.2255013,0.012853291,0.00052872027
12580,-0.22498636,5.8955948e-06,-0.22557592,0.012797942,-0.00019570735
12581,-0.22500929,5.484199e-06,-0.22555771,0.013034699,-0.00058498286
12582,-0.22552618,4.501492e-06,-0.22597633,0.013085542,-0.0022136078
12583,-0.22489293,4.1230787e-06,-0.22530524,0.013005301,0.00044186856
12584,-0.2250901,3.053926e-06,-0.2253955,0.013011063,0.0006127182
12585,-0.22644293,1.8899412e-06,-0.22663192,0.013287455,-0.0033634866
12586,-0.22529973,1.2866506e-06,-0.2254284,0.012870958,0.0015515144
12587,-0.22540495,4.4295075e-07,-0.22544925,0.012881981,0.001984724
12588,-0.22610834,7.468594e-08,-0.22611581,0.012948866,0.00036933416
12589,-0.22478507,1.8699717e-09,-0.22478527,0.013373433,0.0058809537
12590,-0.22660999,1.9571827e-07,-0.22662956,0.013388229,-0.0006068717
12591,-0.22676432,1.0628096e-07,-0.22677495,0.013489948,-0.0013218496
12592,-0.22347401,3.6341712e-06,-0.22383744,0.014266458,0.008949655
12593,-0.22496875,6.2063295e-06,-0.22558938,0.013025728,0.0025608111
12594,-0.2264126,5.0621015e-06,-0.2269188,0.013472342,-0.0021214818
12595,-0.22408505,3.5892012e-06,-0.22444397,0.01380346,0.0069606337
12596,-0.22552681,9.805492e-07,-0.22562486,0.013360942,0.002603123
12597,-0.2270519,2.449824e-07,-0.2270764,0.013520758,-0.0028095448
12598,-0.22477816,1.1195476e-06,-0.22489011,0.013248217,0.0050353743
12599,-0.22576576,3.5765088e-06,-0.22612342,0.012819736,0.00014459448
12600,-0.22530656,6.3093603e-06,-0.22593749,0.012853208,0.00043670536
12601,-0.224677,5.069144e-06,-0.2251839,0.013010191,0.003183396
12602,-0.22608846,1.1223558e-06,-0.2262007,0.013047887,-0.0004928167
12603,-0.22618091,1.3479891e-07,-0.2261944,0.013158709,-0.0006486786
12604,-0.22510038,6.2163565e-08,-0.2251066,0.013221318,0.0027749303
12605,-0.2267082,5.440648e-07,-0.22676261,0.013467666,-0.004190487
12606,-0.22541505,2.4110655e-06,-0.22565615,0.013141657,-0.00087223575
12607,-0.22412065,3.6329784e-06,-0.22448395,0.013175563,0.0029171926
12608,-0.22623603,1.9799772e-06,-0.22643402,0.013372656,-0.004174989
12609,-0.22541806,1.642471e-06,-0.2255823,0.013359537,-0.0011038111
12610,-0.22515005,1.8962149e-06,-0.22533967,0.0132308565,-0.000642489
12611,-0.22619677,2.068635e-06,-0.22640362,0.01362276,-0.004962947
12612,-0.22502536,1.99645e-06,-0.225225,0.012942853,-0.00057014584
12613,-0.22495694,9.534706e-07,-0.2250523,0.012931852,9.583415e-05
12614,-0.2262321,2.6722302e-07,-0.22625881,0.013382174,-0.004307893
12615,-0.2251818,7.022383e-07,-0.22525203,0.013335798,-0.00069826865
12616,-0.22480486,2.2115732e-06,-0.22502603,0.013648375,-4.2937543e-05
12617,-0.22607265,4.4704993e-06,-0.2265197,0.013833679,-0.005526842
12618,-0.22480859,8.740949e-06,-0.22568269,0.013222086,-0.002376209
12619,-0.22332558,9.531771e-06,-0.22427876,0.0134130735,0.0029995118
12620,-0.22570685,4.676218e-06,-0.22617447,0.013378791,-0.0038438162
12621,-0.22655678,1.6823947e-06,-0.22672501,0.013780062,-0.005613633
12622,-0.22529115,6.518058e-07,-0.22535633,0.013187621,-0.0007098499
12623,-0.22554637,8.54834e-07,-0.22563186,0.013165906,-0.0020841365
12624,-0.22684616,2.210022e-06,-0.22706716,0.014120366,-0.007871202
12625,-0.2239116,7.673185e-06,-0.22467892,0.013155214,0.00018302894
12626,-0.22349118,1.16241135e-05,-0.22465359,0.013523842,-0.0001679164
12627,-0.22671533,8.88969e-06,-0.2276043,0.015254743,-0.011036749
12628,-0.22337134,6.3766875e-06,-0.224009,0.014369104,0.002581407
12629,-0.2251504,3.933419e-06,-0.22554375,0.0136832185,-0.0025760396
12630,-0.22671577,1.909082e-06,-0.22690669,0.014375516,-0.007430512
12631,-0.22477973,1.91448e-06,-0.22497118,0.013464069,-3.2706215e-05
12632,-0.22495978,4.2792658e-07,-0.22500257,0.013240524,0.00042118496
12633,-0.22591148,2.3898644e-07,-0.22593538,0.013527355,-0.0026086238
12634,-0.22584158,7.1894436e-07,-0.22591348,0.013664955,-0.0024025734
12635,-0.22526494,3.3664175e-08,-0.2252683,0.013551771,1.7546672e-05
12636,-0.22587526,2.5373268e-07,-0.22590064,0.013452446,-0.0019552438
12637,-0.2248056,1.1077851e-06,-0.22491637,0.013271979,0.0022218893
12638,-0.22494173,5.5287114e-07,-0.22499701,0.0133224325,0.0032811044
12639,-0.22643434,4.688255e-09,-0.2264348,0.013502688,-0.0008458072
12640,-0.22534034,2.220446e-16,-0.22534034,0.0136111155,0.003580204
12641,-0.2250771,9.688924e-08,-0.22508678,0.013968351,0.0046211644
12642,-0.22628576,2.9580272e-07,-0.22631533,0.013760587,0.000681912
12643,-0.22533098,1.6852564e-06,-0.22549951,0.013771474,0.0042994125
12644,-0.22508833,4.55082e-06,-0.22554341,0.013572841,0.0044752103
12645,-0.2254357,7.0687383e-06,-0.22614257,0.013389077,0.0027135732
12646,-0.22461447,6.905985e-06,-0.22530507,0.013462591,0.006346199
12647,-0.22499205,3.0759438e-06,-0.22529964,0.013662976,0.0069011534
12648,-0.22646923,2.3208744e-07,-0.22649245,0.013657605,0.0027690316
12649,-0.22581498,8.240622e-09,-0.2258158,0.014009914,0.0049188705
12650,-0.2254755,1.7940773e-07,-0.22549345,0.013971411,0.005536635
12651,-0.22599171,1.2517336e-06,-0.22611688,0.013408354,0.0029585627
12652,-0.2254841,5.3601207e-06,-0.22602011,0.013178217,0.0026554368
12653,-0.22387806,9.235808e-06,-0.22480163,0.013532808,0.0062896484
12654,-0.22509654,7.6604765e-06,-0.22586259,0.01345857,0.0021071846
12655,-0.22526672,3.0395686e-06,-0.22557068,0.013687276,0.0036111008
12656,-0.22664644,1.6508845e-06,-0.22681153,0.013744396,-0.0011086519
12657,-0.22517355,2.6008752e-06,-0.22543363,0.0133629395,0.0033603325
12658,-0.22507133,2.8848817e-06,-0.22535981,0.013363142,0.0031736135
12659,-0.22619624,7.4117395e-07,-0.22627036,0.013246955,0.00014268165
12660,-0.22523622,2.546643e-07,-0.22526169,0.013286372,0.00415788
12661,-0.22599588,8.729674e-08,-0.22600462,0.01328336,0.0017822572
12662,-0.22522865,7.045628e-07,-0.2252991,0.013653125,0.0046127522
12663,-0.22563475,1.0554697e-06,-0.2257403,0.013460183,0.0034444234
12664,-0.22622207,1.0386972e-06,-0.22632594,0.013183445,0.0018874108
12665,-0.2245973,9.39929e-07,-0.2246913,0.013720057,0.007972819
12666,-0.22549596,1.5746447e-07,-0.22551171,0.01342322,0.004536028
12667,-0.22615899,4.3732385e-08,-0.22616336,0.01376692,0.0016534451
12668,-0.22575267,4.9363234e-07,-0.22580203,0.013808918,0.0023450488
12669,-0.22560792,2.1047108e-06,-0.22581838,0.013447122,0.0016650778
12670,-0.22519083,4.5579436e-06,-0.22564663,0.013303745,0.0015436156
12671,-0.2243887,6.024226e-06,-0.22499113,0.013336528,0.0032560043
12672,-0.22510932,4.2366496e-06,-0.225533,0.013333263,0.0011021565
12673,-0.22571164,1.2641344e-06,-0.22583805,0.013561302,0.00046232363
12674,-0.22543307,1.8609614e-09,-0.22543325,0.013596068,0.0029400422
12675,-0.22595261,3.393772e-07,-0.22598656,0.01340068,0.0016071902
12676,-0.22603123,1.8327848e-09,-0.22603141,0.013108389,0.0017916523
12677,-0.22536005,6.602543e-07,-0.22542608,0.013152371,0.0042230333
12678,-0.2255311,1.2108607e-06,-0.22565219,0.013048498,0.00335661
12679,-0.22568282,6.862717e-07,-0.22575144,0.013172748,0.0028814913
12680,-0.22580197,6.5653023e-07,-0.22586763,0.013382516,0.002194617
12681,-0.22644077,1.4607582e-06,-0.22658685,0.01353235,-0.001058284
12682,-0.22454274,3.832646e-06,-0.224926,0.013675063,0.0045611807
12683,-0.22527397,4.236527e-06,-0.22569762,0.013201785,0.0014865076
12684,-0.22617678,3.0049077e-06,-0.22647728,0.013292921,-0.0015979292
12685,-0.22404435,3.1200059e-06,-0.22435635,0.013711459,0.006264108
12686,-0.22649361,1.4305871e-06,-0.22663668,0.013547978,-0.002056594
12687,-0.22557552,8.588341e-07,-0.22566141,0.013336737,0.001731233
12688,-0.2249838,7.071167e-07,-0.2250545,0.013428726,0.0044984003
12689,-0.2260015,5.736942e-07,-0.22605887,0.013122317,0.001187835
12690,-0.22579563,8.364995e-07,-0.22587928,0.013080436,0.0020675757
12691,-0.22497669,1.13077e-06,-0.22508976,0.013348541,0.005051539
12692,-0.22591679,1.00427506e-07,-0.22592683,0.013000225,0.001969437
12693,-0.22608782,5.344952e-08,-0.22609317,0.012979338,0.0010705339
12694,-0.22489333,1.1857757e-07,-0.2249052,0.013344684,0.005283199
12695,-0.2274503,4.0409356e-09,-0.2274507,0.013769786,-0.0045871176
12696,-0.2247209,1.976624e-06,-0.22491856,0.012999081,0.004060933
12697,-0.22391272,3.9531265e-06,-0.22430803,0.013254578,0.006040271
12698,-0.2276514,2.0197622e-06,-0.22785337,0.014330964,-0.0069148308
12699,-0.22512203,2.411621e-06,-0.2253632,0.0128980735,0.0018941899
12700,-0.22444394,3.2385542e-06,-0.2247678,0.013154198,0.0036282889
12701,-0.22669427,3.566821e-06,-0.22705096,0.013630459,-0.0049455734
12702,-0.22502215,6.4290984e-06,-0.22566506,0.012778854,6.1906553e-07
12703,-0.22319621,7.1058694e-06,-0.2239068,0.01336571,0.006633999
12704,-0.2273226,1.767759e-06,-0.22749937,0.013995294,-0.0062404447
12705,-0.22503941,6.6607896e-07,-0.22510602,0.013052528,0.002662457
12706,-0.22452222,9.1052165e-08,-0.22453132,0.013695891,0.004697576
12707,-0.22728817,1.3618111e-07,-0.22730179,0.013872727,-0.0051155016
12708,-0.2255169,9.987106e-08,-0.22552688,0.012845078,0.001170318
12709,-0.22405757,2.028921e-06,-0.22426046,0.01298188,0.0049280375
12710,-0.22655514,2.8123009e-06,-0.22683637,0.013645798,-0.005145552
12711,-0.22509393,2.321263e-06,-0.22532606,0.012955655,0.0005396371
12712,-0.22472696,1.0169734e-06,-0.22482866,0.013219775,0.0029077947
12713,-0.22714497,4.2578474e-09,-0.2271454,0.013734025,-0.004859231
12714,-0.22591013,4.879118e-07,-0.22595891,0.012995986,0.00015442767
12715,-0.22436464,3.4915756e-06,-0.2247138,0.013276621,0.0048291176
12716,-0.22638915,3.0853068e-06,-0.22669768,0.013756564,-0.0019664995
12717,-0.22574219,1.7502884e-06,-0.22591722,0.013039518,0.0017429083
12718,-0.22406828,4.568835e-07,-0.22411397,0.013969993,0.009597484
12719,-0.22667713,5.6687206e-08,-0.2266828,0.013092148,0.0012373191
12720,-0.22596203,2.609287e-07,-0.22598812,0.013218422,0.004358339
12721,-0.22475685,1.2324692e-06,-0.2248801,0.014009105,0.009129614
12722,-0.22582729,1.6954081e-06,-0.22599684,0.013237887,0.0057616644
12723,-0.22628047,2.1979436e-06,-0.22650026,0.012971548,0.004509531
12724,-0.2239122,3.4576885e-06,-0.22425796,0.01416967,0.012936584
12725,-0.22557321,2.0039104e-06,-0.2257736,0.013260789,0.00749858
12726,-0.22669467,6.195877e-07,-0.22675663,0.01362299,0.0042121015
12727,-0.22467048,9.237038e-07,-0.22476286,0.01434547,0.011915222
12728,-0.22566749,1.4232179e-06,-0.22580981,0.0134358695,0.008503082
12729,-0.22651455,3.439204e-06,-0.22685847,0.013284165,0.0046499143
12730,-0.22432819,7.820334e-06,-0.22511022,0.013675503,0.010889844
12731,-0.22434388,5.5130613e-06,-0.2248952,0.013982998,0.011799488
12732,-0.22665462,1.45795e-06,-0.22680041,0.013268062,0.0053984085
12733,-0.22581702,1.4839816e-07,-0.22583187,0.013377374,0.009076454
12734,-0.22525646,6.3140774e-08,-0.22526278,0.0137771405,0.010636877
12735,-0.22641557,6.4518196e-07,-0.2264801,0.01311168,0.0055056727
12736,-0.22533055,3.7560762e-06,-0.22570616,0.01323179,0.007680513
12737,-0.22430703,9.781352e-06,-0.22528517,0.013275479,0.008915559
12738,-0.2244495,1.1103442e-05,-0.22555985,0.013158972,0.008011449
12739,-0.2251941,6.764879e-06,-0.22587058,0.013252753,0.007398994
12740,-0.22524159,2.9309758e-06,-0.22553468,0.013679495,0.009455602
12741,-0.2265435,7.59087e-07,-0.22661941,0.013473725,0.0058792443
12742,-0.22515894,6.015869e-07,-0.2252191,0.014175874,0.011444119
12743,-0.22564209,3.9514487e-07,-0.2256816,0.013684891,0.010400001
12744,-0.22618976,1.3119067e-07,-0.22620288,0.013368106,0.008876107
12745,-0.22557634,5.4752693e-08,-0.22558181,0.013729692,0.0108518945
12746,-0.22517352,6.576608e-08,-0.22518009,0.014156586,0.011936718
12747,-0.22641775,2.3718327e-07,-0.22644147,0.013378959,0.0066212136
12748,-0.22543308,2.3069372e-06,-0.22566378,0.013400292,0.00842205
12749,-0.22421011,6.003616e-06,-0.22481048,0.013805842,0.010931354
12750,-0.22580431,4.9887453e-06,-0.22630319,0.013101022,0.005404015
12751,-0.22559397,2.1928654e-06,-0.22581325,0.013191031,0.007130126
12752,-0.22511229,5.6972823e-07,-0.22516926,0.013561235,0.009718948
12753,-0.22551769,1.848463e-08,-0.22551954,0.013667709,0.008438932
12754,-0.22664428,4.7799006e-08,-0.22664906,0.013517698,0.004205925
12755,-0.22560915,1.7384408e-06,-0.22578299,0.013450329,0.006917624
12756,-0.22369878,6.768988e-06,-0.22437568,0.014306419,0.011855867
12757,-0.2265021,6.8437844e-06,-0.22718649,0.013502926,0.0014283629
12758,-0.22480904,6.4421024e-06,-0.22545324,0.01328275,0.0076649548
12759,-0.22433807,3.4529244e-06,-0.22468336,0.013894975,0.010341674
12760,-0.22737892,3.9976683e-07,-0.2274189,0.013552426,7.6054307e-06
12761,-0.2258959,1.5048343e-07,-0.22591095,0.013154708,0.0050758524
12762,-0.22460301,9.3176993e-07,-0.22469619,0.013576745,0.009189889
12763,-0.22657728,1.1028034e-06,-0.22668757,0.013065733,0.0017299905
12764,-0.22558065,1.5361594e-06,-0.22573426,0.013036372,0.0050085047
12765,-0.22452243,1.2706433e-06,-0.22464949,0.014068126,0.009300722
12766,-0.22691275,1.5836453e-07,-0.22692859,0.013594834,0.0012122772
12767,-0.22531006,2.3446246e-07,-0.2253335,0.013633391,0.0073042777
12768,-0.22518818,1.751511e-06,-0.22536333,0.013399578,0.006990606
12769,-0.22635506,3.783098e-06,-0.22673337,0.013125005,0.001539845
12770,-0.22416735,6.387755e-06,-0.22480612,0.013385077,0.008545907
12771,-0.22538507,3.221575e-06,-0.22570723,0.013106368,0.005259868
12772,-0.22634992,6.934004e-07,-0.22641926,0.013192997,0.0024832755
12773,-0.22591114,3.3587668e-08,-0.2259145,0.013206811,0.0041906685
12774,-0.2252464,6.1785297e-09,-0.22524701,0.013597863,0.005901832
12775,-0.22622718,3.5532133e-10,-0.22622721,0.013520268,0.0014274846
12776,-0.22640273,5.760894e-07,-0.22646034,0.013749564,-0.00074325944
12777,-0.22456855,4.6473265e-06,-0.22503328,0.013410233,0.0032745623
12778,-0.22494082,6.8415234e-06,-0.22562498,0.012769104,6.1309096e-05
12779,-0.22550783,4.4002663e-06,-0.22594786,0.012872118,-0.0020586597
12780,-0.22517681,1.393228e-06,-0.22531614,0.0130837895,-0.0010347636
12781,-0.22577551,1.5628407e-09,-0.22577566,0.013744785,-0.003799357
12782,-0.22592916,6.96904e-07,-0.22599885,0.013668265,-0.005184724
12783,-0.22562672,4.7445394e-07,-0.22567417,0.013039534,-0.004570642
12784,-0.2253434,3.2455837e-08,-0.22534665,0.012787482,-0.0040856986
12785,-0.22539993,1.1801009e-06,-0.22551794,0.013020786,-0.005604756
12786,-0.2256343,2.2394045e-06,-0.22585824,0.013793415,-0.0076313615
12787,-0.22497755,1.1247882e-06,-0.22509003,0.013993157,-0.005478369
12788,-0.22637676,2.8512204e-07,-0.22640526,0.014677551,-0.010916117
12789,-0.22615518,9.235892e-07,-0.22624753,0.014401116,-0.010950381
12790,-0.22407871,4.0240134e-06,-0.22448112,0.01328357,-0.005341716
12791,-0.22533888,5.8931346e-06,-0.22592819,0.014246232,-0.011759919
12792,-0.22427829,3.6376377e-06,-0.22464205,0.013424726,-0.0075597884
12793,-0.22607845,4.803018e-07,-0.22612648,0.014607464,-0.013469941
12794,-0.22562143,1.12650014e-07,-0.2256327,0.014446822,-0.01223072
12795,-0.2254022,8.2742037e-07,-0.22548495,0.014443543,-0.012372548
12796,-0.22537538,3.4311395e-06,-0.2257185,0.014730914,-0.014128417
12797,-0.22487283,6.040329e-06,-0.22547686,0.014389581,-0.013823647
12798,-0.22440314,5.9923027e-06,-0.22500238,0.013906587,-0.012423595
12799,-0.22487743,3.2812782e-06,-0.22520556,0.014270126,-0.013525251
12800,-0.2258751,9.606136e-07,-0.22597116,0.015494425,-0.016919035
12801,-0.2259047,2.130821e-07,-0.22592601,0.015584009,-0.01721585
12802,-0.22476636,2.0524524e-07,-0.22478688,0.014563228,-0.013328841
12803,-0.22617432,1.2244096e-06,-0.22629677,0.015884588,-0.019421484
12804,-0.22567365,4.9239893e-06,-0.22616604,0.015663628,-0.019294236
12805,-0.22345436,7.554849e-06,-0.22420985,0.013445918,-0.012294394
12806,-0.22504292,3.2776622e-06,-0.22537069,0.0143840965,-0.016024444
12807,-0.22646584,2.7337416e-07,-0.22649318,0.016000351,-0.01992818
12808,-0.22558743,3.9549633e-08,-0.22559138,0.015178513,-0.01669225
12809,-0.225802,5.9278926e-07,-0.22586128,0.015265431,-0.017885054
12810,-0.2249623,2.3728094e-06,-0.22519958,0.014146664,-0.015305558
12811,-0.22503218,2.3353603e-06,-0.22526571,0.0141006075,-0.01519141
12812,-0.22590744,8.1322247e-07,-0.22598876,0.015145965,-0.017939776
12813,-0.22556126,3.987123e-07,-0.22560114,0.015221785,-0.017106244
12814,-0.2250813,9.471372e-07,-0.225176,0.015221081,-0.01604378
12815,-0.22585185,2.5912234e-06,-0.22611097,0.016077425,-0.019668508
12816,-0.22504082,5.619937e-06,-0.22560282,0.015232128,-0.018033
12817,-0.223796,7.3376386e-06,-0.22452976,0.01404893,-0.014436293
12818,-0.22525483,4.1490803e-06,-0.22566974,0.015190824,-0.018776786
12819,-0.22477752,7.418412e-07,-0.2248517,0.014452459,-0.015677584
12820,-0.2255957,1.6916921e-07,-0.22561261,0.015456063,-0.018583892
12821,-0.22556031,1.923976e-06,-0.22575271,0.015751174,-0.018954871
12822,-0.2251315,1.6955632e-06,-0.22530106,0.015035994,-0.017039763
12823,-0.22588173,4.5857906e-08,-0.22588632,0.015397969,-0.01935543
12824,-0.22544268,1.8742412e-06,-0.2256301,0.015080815,-0.018934537
12825,-0.22370571,4.6685523e-06,-0.22417256,0.0137867555,-0.0139379725
12826,-0.22557628,1.7957246e-06,-0.22575586,0.015640998,-0.019869605
12827,-0.22650184,4.7303857e-07,-0.22654915,0.017011782,-0.023016635
12828,-0.22509485,7.119617e-07,-0.22516605,0.01543101,-0.018462306
12829,-0.2246974,1.3025879e-06,-0.22482766,0.015143493,-0.017665965
12830,-0.22632124,2.3442499e-06,-0.22655566,0.017192869,-0.023853682
12831,-0.22489746,3.249182e-06,-0.22522238,0.015265851,-0.019102499
12832,-0.22472829,1.3711893e-06,-0.2248654,0.014861219,-0.017523672
12833,-0.2266815,1.0560194e-07,-0.22669207,0.01717355,-0.023707775
12834,-0.22554182,4.3415113e-08,-0.22554615,0.015537469,-0.019275032
12835,-0.22441512,1.7706924e-08,-0.2244169,0.014786273,-0.015289744
12836,-0.22636743,4.6871804e-08,-0.22637212,0.01668583,-0.022351518
12837,-0.22547251,8.1871576e-08,-0.22548069,0.015368718,-0.01891357
12838,-0.2253161,1.5390049e-06,-0.22547,0.01522627,-0.01908967
12839,-0.22439592,3.3493789e-06,-0.22473085,0.014473867,-0.0169199
12840,-0.2252377,1.7620578e-06,-0.2254139,0.015514087,-0.019862387
12841,-0.22512256,1.1361003e-08,-0.22512369,0.01523001,-0.01831911
12842,-0.22599536,3.282713e-07,-0.22602819,0.016315939,-0.02131826
12843,-0.22564551,1.4108555e-07,-0.22565962,0.015845655,-0.019887244
12844,-0.22572136,1.7509163e-07,-0.22573887,0.01591726,-0.020463921
12845,-0.22501983,1.4618389e-06,-0.22516601,0.015424344,-0.018833416
12846,-0.22524002,1.910276e-06,-0.22543105,0.015724052,-0.020078722
12847,-0.22562951,2.2166728e-06,-0.22585118,0.016339898,-0.021708693
12848,-0.22387122,3.1747807e-06,-0.2241887,0.015232379,-0.015648538
12849,-0.22686706,4.3787873e-06,-0.22730495,0.018907098,-0.027420068
12850,-0.22474948,9.003524e-06,-0.22564983,0.016350318,-0.021763127
12851,-0.22238898,9.150146e-06,-0.223304,0.014503273,-0.013597001
12852,-0.22746594,1.9193901e-06,-0.22765788,0.019808423,-0.029931737
12853,-0.22474174,6.515608e-08,-0.22474825,0.0156751,-0.019592682
12854,-0.22509977,2.993957e-07,-0.22512971,0.016288973,-0.021703621
12855,-0.22657202,5.6453292e-08,-0.22657767,0.018317418,-0.027411422
12856,-0.22446755,1.2751825e-06,-0.22459507,0.015636645,-0.02042591
12857,-0.22394407,4.607003e-06,-0.22440477,0.015592578,-0.019896397
12858,-0.22670412,5.623329e-06,-0.22726646,0.019859195,-0.030733563
12859,-0.22336067,7.944166e-06,-0.22415508,0.015832853,-0.019814165
12860,-0.22452731,4.485446e-06,-0.22497585,0.01673366,-0.023195166
12861,-0.22723195,9.722742e-07,-0.22732918,0.020338189,-0.032153532
12862,-0.22358668,7.732517e-07,-0.223664,0.015934352,-0.019461121
12863,-0.22570951,1.0810354e-06,-0.22581762,0.018265605,-0.027980475
12864,-0.22599736,2.8040604e-06,-0.22627777,0.019160949,-0.029927788
12865,-0.22357868,7.824252e-06,-0.2243611,0.016675841,-0.023136003
12866,-0.22490926,1.1490277e-05,-0.22605829,0.018738579,-0.02942681
12867,-0.22439988,1.46397e-05,-0.22586384,0.018423656,-0.028909756
12868,-0.2230412,1.1045522e-05,-0.22414576,0.016320715,-0.022707263
12869,-0.22533943,2.4386782e-06,-0.2255833,0.01823771,-0.027739204
12870,-0.22615239,8.3482576e-08,-0.22616073,0.019077562,-0.029500188
12871,-0.22500044,5.728367e-07,-0.22505772,0.017411657,-0.025406703
12872,-0.22483298,3.1966963e-06,-0.22515266,0.017149564,-0.025498016
12873,-0.2250322,6.244476e-06,-0.22565664,0.017808083,-0.02736155
12874,-0.22386232,6.2362865e-06,-0.22448595,0.016228823,-0.022925537
12875,-0.22551718,1.7755737e-06,-0.22569475,0.01780579,-0.02698621
12876,-0.22571154,5.2318704e-08,-0.22571677,0.018023113,-0.02702429
12877,-0.2248544,1.1622975e-08,-0.22485556,0.017066184,-0.024178406
12878,-0.22583216,1.8806837e-07,-0.22585097,0.018161306,-0.027826127
12879,-0.22530234,1.3693056e-06,-0.22543927,0.017534388,-0.02642008
12880,-0.2253671,1.469777e-06,-0.22551408,0.017739322,-0.026955115
12881,-0.2250422,9.753621e-07,-0.22513974,0.017478116,-0.026026903
12882,-0.22561213,3.9668254e-07,-0.2256518,0.018288573,-0.027926063
12883,-0.22540252,4.6974424e-07,-0.22544949,0.018036196,-0.027164133
12884,-0.22559914,1.1133756e-06,-0.22571048,0.018254166,-0.027863542
12885,-0.22507918,3.1357656e-06,-0.22539276,0.017564243,-0.026461242
12886,-0.22427942,2.8150002e-06,-0.22456092,0.016374303,-0.022838037
12887,-0.22612837,9.935771e-07,-0.22622773,0.018578494,-0.028472235
12888,-0.2247142,3.0929297e-07,-0.22474514,0.016657671,-0.022776349
12889,-0.22521853,2.0855286e-07,-0.2252394,0.017272074,-0.024506472
12890,-0.22669327,5.579573e-07,-0.22674906,0.019308755,-0.02981187
12891,-0.22387438,3.154846e-06,-0.22418986,0.015698258,-0.0201293
12892,-0.22430255,3.4648965e-06,-0.22464904,0.015932871,-0.021094937
12893,-0.226756,1.4403349e-06,-0.22690004,0.019088756,-0.028772164
12894,-0.22404611,1.6945545e-06,-0.22421557,0.015744295,-0.018251007
12895,-0.22530103,1.4297317e-06,-0.225444,0.016837487,-0.022359658
12896,-0.22712724,1.5683885e-06,-0.22728407,0.019415405,-0.028685037
12897,-0.22359663,4.6953783e-06,-0.22406617,0.015019658,-0.016483296
12898,-0.22441275,3.8960347e-06,-0.22480236,0.015343941,-0.01851482
12899,-0.22685021,6.1107824e-07,-0.22691132,0.017997019,-0.025206206
12900,-0.22452955,1.7838671e-07,-0.22454739,0.014995267,-0.015788915
12901,-0.22491726,2.4210713e-08,-0.22491968,0.015220573,-0.016114296
12902,-0.22688133,2.071127e-07,-0.22690204,0.017402373,-0.022554947
12903,-0.22559866,5.0920613e-07,-0.22564958,0.01545128,-0.017356023
12904,-0.22272845,3.2418266e-06,-0.22305264,0.014208349,-0.0067301244
12905,-0.22704427,1.463569e-06,-0.22719063,0.01691865,-0.020280711
12906,-0.22636491,1.4440928e-06,-0.22650932,0.015640672,-0.016874477
12907,-0.22241631,9.469052e-07,-0.22251101,0.014711996,-0.0014041415
12908,-0.22717163,3.775682e-08,-0.2271754,0.016199362,-0.017640581
12909,-0.2269983,1.4074993e-07,-0.22701238,0.01575409,-0.016721494
12910,-0.22273286,3.1716486e-06,-0.22305003,0.013660658,-0.0022710992
12911,-0.22598608,4.022459e-06,-0.22638832,0.014706576,-0.014366806
12912,-0.22599919,2.7092085e-06,-0.22627011,0.014513125,-0.013623221
12913,-0.22388154,1.3174259e-06,-0.22401328,0.013516239,-0.004896893
12914,-0.22640984,1.5090937e-08,-0.22641134,0.014753377,-0.012922596
12915,-0.22680977,4.363507e-09,-0.2268102,0.015137391,-0.013956297
12916,-0.22402677,6.124768e-07,-0.22408801,0.013721641,-0.003442867
12917,-0.22656968,1.3596277e-06,-0.22670564,0.014703533,-0.012660707
12918,-0.22598022,4.1902185e-06,-0.22639924,0.014177945,-0.011221448
12919,-0.22276089,7.303369e-06,-0.22349122,0.013510569,-0.0005797154
12920,-0.22642343,4.5491674e-06,-0.22687835,0.0147452885,-0.0127753215
12921,-0.22530821,2.800668e-06,-0.22558828,0.013542428,-0.007536556
12922,-0.2247185,1.7591315e-06,-0.2248944,0.0132739395,-0.0049313623
12923,-0.22568588,8.851602e-07,-0.22577439,0.013554991,-0.008130902
12924,-0.2263011,8.25226e-07,-0.22638363,0.0140606165,-0.010513599
12925,-0.22432448,1.1482352e-06,-0.22443931,0.013266721,-0.003231023
12926,-0.225853,8.6675124e-07,-0.22593968,0.013542099,-0.008105626
12927,-0.22574757,1.1394382e-06,-0.22586152,0.013494027,-0.007465608
12928,-0.22450212,3.0577812e-06,-0.22480789,0.012951189,-0.0033580652
12929,-0.22540271,3.7870407e-06,-0.22578141,0.0133277,-0.006921141
12930,-0.22540744,2.1471208e-06,-0.22562215,0.013102775,-0.0059955637
12931,-0.22460078,1.2431126e-06,-0.22472508,0.012976411,-0.002184271
12932,-0.22623664,2.0527224e-07,-0.22625718,0.013519389,-0.0074948003
12933,-0.22655863,1.10113774e-07,-0.22656964,0.013884734,-0.00898611
12934,-0.22433452,3.4005464e-07,-0.22436853,0.01314507,-0.0010538991
12935,-0.22626124,7.383287e-07,-0.22633508,0.013628252,-0.008480589
12936,-0.22617812,2.9119756e-06,-0.22646932,0.013876136,-0.009474819
12937,-0.223358,6.9350717e-06,-0.2240515,0.013448915,-0.0011713293
12938,-0.2267142,7.020566e-06,-0.22741625,0.015438437,-0.01418377
12939,-0.22422287,7.681359e-06,-0.22499101,0.013651916,-0.0054328814
12940,-0.22429012,6.0494885e-06,-0.22489506,0.013473943,-0.0047477065
12941,-0.2265691,2.6631485e-06,-0.22683541,0.014588172,-0.0116564445
12942,-0.22477421,1.7115113e-06,-0.22494537,0.013300227,-0.0047780783
12943,-0.22485071,9.1071723e-07,-0.22494179,0.0132390065,-0.0044446243
12944,-0.22714823,3.2597018e-07,-0.22718084,0.01488146,-0.012369575
12945,-0.2245067,9.097505e-07,-0.22459768,0.013317297,-0.002627976
12946,-0.22456275,2.2642248e-06,-0.22478917,0.013224016,-0.003301485
12947,-0.22682747,2.0992234e-06,-0.2270374,0.014648481,-0.011493323
12948,-0.22451013,3.7503603e-06,-0.22488517,0.013086074,-0.0032972381
12949,-0.22437079,2.3846223e-06,-0.22460926,0.013000877,-0.0016417153
12950,-0.22659607,4.4760426e-07,-0.22664084,0.013904778,-0.008402533
12951,-0.2259346,1.9116996e-07,-0.22595371,0.013376761,-0.005488859
12952,-0.22378413,3.3856168e-07,-0.22381799,0.0138236685,0.0026064764
12953,-0.2271079,2.7783312e-07,-0.22713569,0.014213748,-0.008939971
12954,-0.2260101,1.6211519e-06,-0.22617221,0.013148996,-0.0049495157
12955,-0.22352158,4.491002e-06,-0.22397068,0.013076012,0.0032242876
12956,-0.22622558,3.537221e-06,-0.22657931,0.013277322,-0.0062896465
12957,-0.22559065,1.3665518e-06,-0.2257273,0.012824115,-0.0028786762
12958,-0.2250149,3.131835e-07,-0.22504622,0.013028761,0.00012576052
12959,-0.22678015,1.1183129e-07,-0.22679132,0.01364984,-0.0058556246
12960,-0.22556444,9.280339e-07,-0.22565724,0.013143826,-0.0011149732
12961,-0.22489253,4.9285536e-06,-0.22538538,0.012914947,6.9937116e-05
12962,-0.2245762,9.9480585e-06,-0.225571,0.012985921,-0.00015450113
12963,-0.22505473,9.98381e-06,-0.2260531,0.013006693,-0.0011615511
12964,-0.2244186,5.35274e-06,-0.22495387,0.013250728,0.0034059272
12965,-0.22621384,1.5158375e-06,-0.22636543,0.013027527,-0.0016557513
12966,-0.2263844,2.0024002e-07,-0.22640443,0.0130024785,-0.0022158213
12967,-0.22416544,2.3873383e-08,-0.22416782,0.013311878,0.006348072
12968,-0.22608544,9.829411e-07,-0.22618373,0.012658941,-0.00015721131
12969,-0.22609192,1.4853905e-06,-0.22624046,0.012720222,0.000493298
12970,-0.2237684,9.646195e-07,-0.22386485,0.014055959,0.009859152
12971,-0.22698574,5.8112204e-07,-0.22704385,0.013416506,-0.0015217992
12972,-0.22664863,2.7037507e-07,-0.22667566,0.013346434,-0.00013079136
12973,-0.22358188,3.174356e-06,-0.22389932,0.013941362,0.010070111
12974,-0.22549814,3.9675974e-06,-0.2258949,0.012827716,0.0022685982
12975,-0.22623019,3.408103e-06,-0.226571,0.012939625,-0.00065516576
12976,-0.22426139,2.6968612e-06,-0.22453107,0.013365375,0.0062369555
12977,-0.22595099,9.693084e-07,-0.22604792,0.012997591,0.0005252981
12978,-0.22625735,5.260372e-07,-0.22630996,0.013085202,-0.00035701445
12979,-0.22579941,1.3268839e-06,-0.2259321,0.012957425,0.0010020192
12980,-0.22399567,3.0934787e-06,-0.22430502,0.013589349,0.0064516426
12981,-0.22638215,4.1667645e-06,-0.22679883,0.013386431,-0.0030917316
12982,-0.2248918,4.496814e-06,-0.22534148,0.013155937,0.0021608574
12983,-0.22412378,2.6211972e-06,-0.2243859,0.013657236,0.006257677
12984,-0.2269692,2.515606e-07,-0.22699435,0.013523205,-0.0026596799
12985,-0.22557108,1.6656214e-08,-0.22557275,0.0129359225,0.0029178427
12986,-0.22419779,4.1602576e-08,-0.22420195,0.013789462,0.008091715
12987,-0.22648618,4.238229e-07,-0.22652856,0.013176792,-0.00013827256
12988,-0.22605231,3.2268193e-08,-0.22605555,0.012860608,0.0018986216
12989,-0.22384806,1.0740121e-07,-0.2238588,0.014560061,0.01060394
12990,-0.22728696,7.143275e-07,-0.2273584,0.013531747,-0.002124306
12991,-0.22600736,5.0324406e-06,-0.2265106,0.013021255,0.00097511895
12992,-0.2218669,1.106663e-05,-0.22297357,0.015579938,0.013831165
12993,-0.22724344,5.4231623e-06,-0.22778575,0.014028673,-0.003757993
12994,-0.22574621,2.8020147e-06,-0.22602642,0.013412481,0.0027855842
12995,-0.22344385,2.2626107e-06,-0.22367011,0.015482842,0.011536255
12996,-0.22790146,2.7774745e-06,-0.2281792,0.014766359,-0.00496139
12997,-0.22549991,8.987702e-06,-0.22639868,0.013462624,0.001769561
12998,-0.22131874,1.5005712e-05,-0.22281931,0.01579076,0.015695037
12999,-0.2262292,8.372041e-06,-0.22706641,0.013524869,0.0011219067
13000,-0.22671203,3.5625449e-06,-0.22706829,0.013241995,0.0012685987
13001,-0.22272374,1.4446659e-06,-0.2228682,0.016763013,0.01639346
13002,-0.2272984,8.7614026e-08,-0.22730716,0.01376439,0.00046200922
13003,-0.22717805,3.5674728e-07,-0.22721373,0.013594646,0.0010654047
13004,-0.22390865,4.2471586e-07,-0.22395112,0.014997255,0.012556023
13005,-0.22580399,3.749841e-06,-0.22617897,0.012872577,0.0033046931
13006,-0.22599567,8.625379e-06,-0.22685821,0.013223728,-0.0006231678
13007,-0.22239937,1.214238e-05,-0.2236136,0.014441898,0.010489609
13008,-0.22553,3.6209458e-06,-0.2258921,0.013236922,0.002002712
13009,-0.22708756,6.907003e-08,-0.22709447,0.0140754515,-0.0023893071
13010,-0.22512648,1.6199044e-09,-0.22512664,0.013933059,0.004048079
13011,-0.22462313,3.775103e-08,-0.2246269,0.013889747,0.005113111
13012,-0.2273054,2.131509e-07,-0.2273267,0.013991885,-0.00496889
13013,-0.22511138,2.3821378e-06,-0.22534959,0.012813878,0.002391335
13014,-0.2239525,2.5970314e-06,-0.2242122,0.013467989,0.0065538674
13015,-0.22703627,4.2277586e-07,-0.22707854,0.0137784025,-0.003991778
13016,-0.22585724,3.9486387e-09,-0.22585763,0.013433499,0.00014018916
13017,-0.22443208,5.9408357e-08,-0.22443803,0.014408792,0.0049769483
13018,-0.22685435,1.0078672e-07,-0.22686443,0.014115896,-0.00416973
13019,-0.22581388,3.2965585e-07,-0.22584684,0.0134805925,-0.00054107624
13020,-0.2242538,4.933252e-06,-0.22474712,0.013307489,0.0033778679
13021,-0.22467981,8.181701e-06,-0.22549798,0.013053707,0.00052129367
13022,-0.2250594,5.69785e-06,-0.2256292,0.0133545315,0.00045240024
13023,-0.22532764,1.0494772e-06,-0.22543259,0.014072215,0.0017062229
13024,-0.22576365,1.5779578e-10,-0.22576366,0.014170221,0.0012180719
13025,-0.2260076,7.729373e-11,-0.22600761,0.013722269,0.0011023586
13026,-0.22561543,5.6241845e-07,-0.22567166,0.013179026,0.0028170582
13027,-0.22457623,1.1407428e-06,-0.2246903,0.013329732,0.0065931785
13028,-0.22576751,1.9205706e-07,-0.22578672,0.013121895,0.002626493
13029,-0.22553818,1.2186348e-07,-0.22555037,0.013535136,0.0035855311
13030,-0.22550458,4.0764402e-07,-0.22554535,0.014011591,0.003381254
13031,-0.22593467,1.2138538e-07,-0.22594681,0.014053346,0.0017280593
13032,-0.22534265,9.053215e-07,-0.22543319,0.0138983065,0.0030564934
13033,-0.22543688,5.462376e-06,-0.22598311,0.013487403,0.0005711539
13034,-0.22445583,1.0446031e-05,-0.22550043,0.013457727,0.0018819565
13035,-0.22412463,1.1773344e-05,-0.22530197,0.013587685,0.0025282193
13036,-0.22506803,8.674464e-06,-0.22593547,0.013748135,1.9501103e-06
13037,-0.22547282,5.880987e-06,-0.22606093,0.013937965,-0.0005468336
13038,-0.22509594,4.524791e-06,-0.22554842,0.013903074,0.001322626
13039,-0.22512661,2.1055757e-06,-0.22533716,0.013820228,0.0021939536
13040,-0.22629832,1.2003239e-06,-0.22641835,0.013617355,-0.0019089922
13041,-0.2249932,1.7992409e-06,-0.22517313,0.01330403,0.002461039
13042,-0.22487144,1.4424459e-06,-0.22501568,0.013365291,0.0031682989
13043,-0.22583312,9.480407e-08,-0.2258426,0.01353588,0.00015924893
13044,-0.22616859,2.2652182e-09,-0.22616881,0.013692734,-0.0007917821
13045,-0.22496532,4.620318e-08,-0.22496994,0.013810674,0.0037156842
13046,-0.22615315,3.503326e-07,-0.22618818,0.013434944,-0.0013832727
13047,-0.22564365,1.2172969e-06,-0.22576538,0.013268041,-0.0007430585
13048,-0.22434917,2.289227e-06,-0.2245781,0.013542473,0.003139822
13049,-0.22557563,1.5895845e-06,-0.22573459,0.01347319,-0.0014395338
13050,-0.22597982,1.1895407e-06,-0.22609878,0.013818668,-0.003065983
13051,-0.22462848,2.3114205e-06,-0.22485963,0.0140639385,0.0010982191
13052,-0.22609973,3.4250697e-06,-0.22644223,0.01384897,-0.005062613
13053,-0.22509106,4.631856e-06,-0.22555424,0.013357424,-0.00213266
13054,-0.22442181,3.892683e-06,-0.22481108,0.013369658,0.0004650462
13055,-0.2254893,1.1201153e-06,-0.22560132,0.013773926,-0.0024517544
13056,-0.22627382,4.470063e-07,-0.22631852,0.0143918935,-0.00544771
13057,-0.22531503,1.6469046e-06,-0.22547972,0.014228586,-0.003085894
13058,-0.22558922,6.457467e-06,-0.22623496,0.013881988,-0.006667557
13059,-0.22362405,9.915656e-06,-0.22461562,0.013005659,-0.00095788564
13060,-0.22487465,4.477749e-06,-0.22532243,0.012988322,-0.00344146
13061,-0.22605418,3.7709036e-09,-0.22605455,0.0136070205,-0.0060365424
13062,-0.22554927,1.9603585e-06,-0.2257453,0.013886862,-0.0050646877
13063,-0.22479525,1.9297263e-06,-0.22498822,0.014185943,-0.002155471
13064,-0.22630288,7.1535354e-08,-0.22631003,0.0139868,-0.0066953707
13065,-0.22536834,1.6500039e-06,-0.22553334,0.013369577,-0.003642084
13066,-0.2242102,6.063644e-06,-0.22481656,0.01306608,-0.001108191
13067,-0.22576201,5.073037e-06,-0.22626932,0.013672701,-0.006613757
13068,-0.22510873,2.9279154e-06,-0.22540152,0.013604445,-0.0034643856
13069,-0.22516905,4.5461002e-07,-0.22521451,0.014007257,-0.0026751922
13070,-0.22698206,1.143972e-07,-0.2269935,0.014848851,-0.00929553
13071,-0.22515117,2.3688171e-06,-0.22538805,0.013671149,-0.004097679
13072,-0.22404279,5.913337e-06,-0.22463413,0.013690191,-0.002318543
13073,-0.22596031,4.9116966e-06,-0.22645149,0.014357492,-0.00960313
13074,-0.22485177,2.4718336e-06,-0.22509895,0.014169992,-0.005089644
13075,-0.22529967,1.4546413e-06,-0.22544514,0.014416334,-0.007162613
13076,-0.22599868,1.7151783e-06,-0.2261702,0.014550025,-0.010414092
13077,-0.22507045,2.3118284e-06,-0.22530162,0.014067509,-0.007821001
13078,-0.2246351,1.5535692e-06,-0.22479045,0.013742645,-0.00572353
13079,-0.22636925,4.0972068e-07,-0.22641023,0.0144641735,-0.011159271
13080,-0.22528139,2.1818867e-07,-0.2253032,0.0137371225,-0.006716539
13081,-0.22509877,1.1580261e-07,-0.22511035,0.01383416,-0.005797411
13082,-0.22575964,3.0734356e-08,-0.22576271,0.01423417,-0.008017769
13083,-0.22603779,1.0237295e-07,-0.22604802,0.014438059,-0.008905954
13084,-0.22524182,1.2808089e-06,-0.2253699,0.01387357,-0.00646373
13085,-0.22517575,2.6319196e-06,-0.22543895,0.013651978,-0.0068212315
13086,-0.2257684,2.3575012e-06,-0.22600415,0.013766999,-0.008542053
13087,-0.22495249,7.766098e-07,-0.22503015,0.013446848,-0.004767896
13088,-0.22609708,6.943438e-09,-0.22609778,0.014012121,-0.00801022
13089,-0.22576076,2.8622114e-07,-0.22578938,0.014071242,-0.006029549
13090,-0.22500908,4.8363287e-09,-0.22500956,0.013851563,-0.0022656994
13091,-0.22605869,1.6976595e-06,-0.22622846,0.013736543,-0.0059656375
13092,-0.22449078,7.01425e-06,-0.2251922,0.013047275,-0.0016638796
13093,-0.22407538,6.5780605e-06,-0.22473319,0.013050989,0.00044499413
13094,-0.22561653,1.7133833e-06,-0.22578786,0.013406174,-0.003176462
13095,-0.22640881,9.271436e-08,-0.22641808,0.013988037,-0.0058860327
13096,-0.22524168,1.7509194e-08,-0.22524343,0.013821928,-0.0020881414
13097,-0.22528552,6.709524e-07,-0.22535262,0.013298451,-0.0025736936
13098,-0.226013,1.5924791e-06,-0.22617225,0.013329381,-0.0055596824
13099,-0.22471292,2.6267005e-06,-0.22497559,0.012997142,-0.0011654325
13100,-0.22566754,2.4000644e-06,-0.22590755,0.013242491,-0.004431484
13101,-0.22578685,1.5262393e-06,-0.22593947,0.013526741,-0.004477491
13102,-0.22544716,1.8156682e-06,-0.22562873,0.013572398,-0.0034007835
13103,-0.22565228,2.1768308e-06,-0.22586995,0.013621152,-0.0045571057
13104,-0.22564313,3.3703557e-06,-0.22598016,0.013565134,-0.005542339
13105,-0.22447881,3.829788e-06,-0.22486179,0.013236482,-0.0016886432
13106,-0.22576405,2.9131963e-06,-0.22605537,0.013317786,-0.005921573
13107,-0.22532849,3.3818003e-06,-0.22566667,0.013083032,-0.0045667035
13108,-0.22420934,2.659162e-06,-0.22447525,0.013294049,-0.00038285746
13109,-0.22643957,1.0676599e-06,-0.22654633,0.0140658105,-0.008238718
13110,-0.22528377,1.5252085e-06,-0.2254363,0.0137965465,-0.0042731185
13111,-0.22468762,1.7289053e-06,-0.2248605,0.013649579,-0.0020979121
13112,-0.22649856,1.6126253e-06,-0.22665982,0.013935848,-0.008626481
13113,-0.22484992,2.8742616e-06,-0.22513735,0.013085328,-0.0032727092
13114,-0.2242284,1.5487439e-06,-0.22438326,0.013129226,-8.3952524e-05
13115,-0.22640434,1.692654e-08,-0.22640604,0.013806716,-0.0071953987
13116,-0.22512121,1.6203843e-07,-0.22513741,0.014002856,-0.002443355
13117,-0.22547926,2.3881165e-07,-0.22550315,0.013774932,-0.0038099433
13118,-0.22626762,3.355381e-06,-0.22660317,0.013897817,-0.007914617
13119,-0.22432029,9.821472e-06,-0.22530244,0.012775219,-0.0033925239
13120,-0.22314836,1.0816241e-05,-0.22422999,0.012781003,0.0006639656
13121,-0.22611782,4.1569756e-06,-0.22653352,0.01360029,-0.0075725717
13122,-0.22575364,1.008426e-06,-0.22585447,0.013869842,-0.005025749
13123,-0.22525148,7.9064954e-08,-0.2252594,0.014133415,-0.0027662327
13124,-0.22690587,3.513998e-08,-0.22690938,0.014574865,-0.008810582
13125,-0.2257367,4.2035895e-06,-0.22615707,0.013727367,-0.006799943
13126,-0.22246099,1.7061995e-05,-0.22416718,0.013367414,-0.00026016362
13127,-0.22411218,1.9554032e-05,-0.22606759,0.013714316,-0.0072270418
13128,-0.22515664,1.164058e-05,-0.2263207,0.013687707,-0.0075555807
13129,-0.22382626,3.360023e-06,-0.22416227,0.013730953,0.0015510459
13130,-0.22662324,2.4371547e-09,-0.22662348,0.013685557,-0.0064273723
13131,-0.22720191,2.8856917e-08,-0.2272048,0.014112874,-0.008273019
13132,-0.22333632,4.873707e-07,-0.22338507,0.014288581,0.006165139
13133,-0.22546983,1.39843905e-08,-0.22547123,0.0126403,-0.00065149355
13134,-0.2276767,5.392394e-07,-0.22773063,0.014312777,-0.008166696
13135,-0.22268817,3.5287732e-07,-0.22272345,0.016177543,0.010180506
13136,-0.2267004,1.4449883e-08,-0.22670184,0.014104657,-0.0046558124
13137,-0.22782688,2.5813024e-06,-0.22808501,0.015509396,-0.009897295
13138,-0.22152652,1.418186e-05,-0.2229447,0.014606234,0.009017888
13139,-0.22378945,1.574219e-05,-0.22536367,0.012403982,0.000762733
13140,-0.22664791,7.4710383e-06,-0.22739501,0.01370719,-0.0062308847
13141,-0.22408038,2.2524462e-06,-0.22430563,0.014072227,0.0052646003
13142,-0.225767,1.040004e-07,-0.2257774,0.014288946,0.0005635841
13143,-0.22794451,1.4005757e-07,-0.22795852,0.014674036,-0.006577718
13144,-0.22446404,5.029299e-06,-0.22496697,0.013233719,0.004545217
13145,-0.22229648,1.9154673e-05,-0.22421195,0.013012759,0.0076208077
13146,-0.22406888,1.9341645e-05,-0.22600305,0.012663019,0.0012551819
13147,-0.22499721,6.444069e-06,-0.22564161,0.012815032,0.0033354638
13148,-0.22517708,9.596207e-09,-0.22517803,0.013313486,0.005699724
13149,-0.22598724,3.7040438e-06,-0.22635764,0.013166636,0.0019263565
13150,-0.22562614,4.9581727e-06,-0.22612196,0.012999455,0.002780475
13151,-0.22489381,1.2924377e-06,-0.22502305,0.013249966,0.00639798
13152,-0.22615318,3.091749e-08,-0.22615626,0.012735636,0.0022280286
13153,-0.22515683,1.6327459e-06,-0.2253201,0.01256483,0.0053405017
13154,-0.22496895,3.5811881e-06,-0.22532707,0.012827771,0.005361199
13155,-0.22606684,5.59982e-06,-0.22662683,0.013201698,0.00022047808
13156,-0.22475061,7.683177e-06,-0.22551893,0.013657518,0.004263566
13157,-0.22466087,6.614111e-06,-0.22532229,0.013657964,0.005537319
13158,-0.22609943,4.7540034e-06,-0.22657484,0.013041784,0.001600817
13159,-0.2256855,3.3863507e-06,-0.22602414,0.012780957,0.0038322916
13160,-0.22467417,2.8641653e-06,-0.22496058,0.013201985,0.0074490127
13161,-0.22590017,2.5075249e-06,-0.22615093,0.01291789,0.0029175105
13162,-0.22549674,2.182771e-06,-0.22571501,0.013120185,0.0043868967
13163,-0.2254955,1.8137812e-06,-0.22567688,0.013287443,0.004352514
13164,-0.22596031,2.6115079e-06,-0.22622147,0.013036467,0.0020219474
13165,-0.22473791,6.0406223e-06,-0.22534198,0.012854098,0.004857904
13166,-0.22455409,7.065094e-06,-0.2252606,0.012706514,0.0052828635
13167,-0.2255271,4.133009e-06,-0.22594039,0.01279417,0.0029456154
13168,-0.22543602,1.7579064e-06,-0.2256118,0.013182235,0.004234731
13169,-0.22572258,1.2385868e-07,-0.22573496,0.013190823,0.0034869069
13170,-0.22626863,8.442037e-09,-0.22626948,0.01303075,0.0012646692
13171,-0.22579984,6.804821e-07,-0.2258679,0.01290954,0.0016329895
13172,-0.22411777,4.098848e-06,-0.22452766,0.013439938,0.0055466206
13173,-0.22592203,5.705109e-06,-0.22649254,0.013329183,-0.0025138431
13174,-0.22506122,8.008724e-06,-0.2258621,0.012868681,-0.00090075546
13175,-0.22431913,6.929579e-06,-0.2250121,0.012771115,0.0014537112
13176,-0.22576942,3.407278e-06,-0.22611015,0.012984858,-0.0033074482
13177,-0.22566438,2.1127605e-06,-0.22587565,0.013116815,-0.0032741418
13178,-0.22529238,1.5950751e-06,-0.22545189,0.01313198,-0.0026037632
13179,-0.2257534,1.1043061e-06,-0.22586383,0.0131064765,-0.0047736154
13180,-0.2257215,2.1044082e-06,-0.22593193,0.013070351,-0.005185929
13181,-0.22457053,4.992274e-06,-0.22506976,0.012818715,-0.0022490704
13182,-0.22500674,6.4725464e-06,-0.225654,0.013105546,-0.004583725
13183,-0.22545524,5.835975e-06,-0.22603884,0.0132164555,-0.0060134367
13184,-0.224627,3.0703013e-06,-0.22493403,0.012759918,-0.0016805003
13185,-0.2254349,5.6745847e-07,-0.22549164,0.012750193,-0.0031642546
13186,-0.22664638,5.7504934e-09,-0.22664696,0.013550194,-0.006984524
13187,-0.22450076,3.182007e-08,-0.22450395,0.013228062,0.001019595
13188,-0.22555101,6.247604e-08,-0.22555725,0.012877358,-0.0024469218
13189,-0.22610596,4.6972383e-07,-0.22615293,0.013006537,-0.0042052004
13190,-0.22434309,2.938583e-06,-0.22463694,0.012844865,0.0013158993
13191,-0.22553582,4.0964346e-06,-0.22594547,0.012982248,-0.0033039385
13192,-0.2253884,3.159453e-06,-0.22570434,0.012973476,-0.00214325
13193,-0.22431938,1.5263865e-06,-0.22447202,0.012864565,0.0027972134
13194,-0.2260639,3.5431086e-08,-0.22606745,0.012711329,-0.0024476738
13195,-0.22565539,4.4535403e-07,-0.22569993,0.012822663,-0.0011246843
13196,-0.22575659,1.4934106e-07,-0.22577152,0.01284817,-0.0014586458
13197,-0.2258884,6.125002e-07,-0.22594965,0.012888644,-0.002171319
13198,-0.22475277,3.4721675e-06,-0.22509998,0.012505396,0.0011075714
13199,-0.22465326,4.7951594e-06,-0.22513278,0.01246961,0.0015427567
13200,-0.22635709,3.6910353e-06,-0.22672619,0.013007791,-0.0038417478
13201,-0.22433342,3.4868438e-06,-0.22468211,0.013130459,0.004071311
13202,-0.22527117,2.634628e-06,-0.22553463,0.012890746,0.0014024599
13203,-0.2264299,2.4405401e-06,-0.22667395,0.012889933,-0.0023801895
13204,-0.22442447,2.8161005e-06,-0.22470608,0.012595555,0.005168626
13205,-0.22565666,1.8667414e-06,-0.22584333,0.012305386,0.001142413
13206,-0.225923,5.3402164e-07,-0.22597641,0.012442763,0.00092394336
13207,-0.22506237,1.10242375e-07,-0.2250734,0.012865918,0.004792769
13208,-0.22643253,1.6141016e-08,-0.22643414,0.01277913,2.267152e-05
13209,-0.2260683,7.3789346e-07,-0.2261421,0.012570832,0.0011865735
13210,-0.22409879,3.185197e-06,-0.2244173,0.013046317,0.00755674
13211,-0.22593975,3.604575e-06,-0.22630021,0.012551373,0.00054698816
13212,-0.22551732,4.0396317e-06,-0.22592129,0.012603669,0.0018597313
13213,-0.22414371,4.082212e-06,-0.22455193,0.0132003175,0.006984737
13214,-0.22623321,2.4132873e-06,-0.22647454,0.012845409,-5.7364578e-05
13215,-0.22537208,2.6754672e-06,-0.22563963,0.012898113,0.0023489513
13216,-0.22463918,2.8961808e-06,-0.2249288,0.013078818,0.004396961
13217,-0.22650966,3.8912717e-06,-0.22689879,0.012912311,-0.0032053853
13218,-0.22482434,5.721778e-06,-0.22539651,0.012140906,0.0021615867
13219,-0.2235513,3.508302e-06,-0.22390214,0.013036503,0.0076486915
13220,-0.227431,1.2842048e-07,-0.22744384,0.013424944,-0.0048818383
13221,-0.22508472,1.6017236e-07,-0.22510074,0.012730998,0.0045282487
13222,-0.22506008,2.4359778e-07,-0.22508444,0.012726336,0.0055291126
13223,-0.22731073,4.9195865e-09,-0.22731122,0.013017176,-0.0020913265
13224,-0.22457002,8.7587574e-07,-0.22465761,0.012829714,0.0077568507
13225,-0.2251539,2.5713525e-06,-0.22541103,0.0125016,0.004963417
13226,-0.22562215,1.6657368e-06,-0.22578873,0.01252336,0.003960111
13227,-0.22577256,6.1982234e-07,-0.22583455,0.012712159,0.0042010676
13228,-0.22628015,5.847399e-07,-0.22633862,0.012720175,0.0026242258
13229,-0.22559515,1.1845727e-06,-0.22571361,0.012680378,0.004834223
13230,-0.22497734,2.67732e-06,-0.22524507,0.012756626,0.0067988806
13231,-0.22626914,3.1491845e-06,-0.22658406,0.012665065,0.0024105092
13232,-0.2249681,2.918387e-06,-0.22525994,0.012937215,0.007972586
13233,-0.22525656,1.838711e-06,-0.22544043,0.013108924,0.008384561
13234,-0.22671744,8.99857e-07,-0.22680743,0.0130934855,0.0042268974
13235,-0.2251409,8.888933e-07,-0.22522978,0.013829625,0.0106430575
13236,-0.22555244,1.2912183e-06,-0.22568156,0.013368215,0.009504399
13237,-0.22614698,2.2961765e-06,-0.2263766,0.012928787,0.007306706
13238,-0.2242739,3.029497e-06,-0.22457686,0.013976681,0.014151537
13239,-0.22553933,1.6871527e-06,-0.22570804,0.0131655745,0.010316238
13240,-0.22654195,8.5238344e-07,-0.22662719,0.013057056,0.0072441073
13241,-0.22485434,1.1540548e-06,-0.22496974,0.014089252,0.01385654
13242,-0.22530015,1.5503019e-06,-0.22545518,0.013616528,0.012878831
13243,-0.22613633,1.6095613e-06,-0.22629729,0.013185517,0.010306477
13244,-0.22531898,2.5962631e-06,-0.2255786,0.01366418,0.013245932
13245,-0.22519863,2.3824598e-06,-0.22543687,0.013876192,0.014063262
13246,-0.22624774,1.5161311e-06,-0.22639936,0.0133629795,0.010601356
13247,-0.2247871,5.95845e-07,-0.22484669,0.014535955,0.016722443
13248,-0.22610699,7.492264e-07,-0.22618191,0.013393355,0.012253938
13249,-0.22582187,1.9813194e-06,-0.22602,0.013578548,0.013193073
13250,-0.22519533,3.7425152e-06,-0.22556959,0.014009406,0.014931156
13251,-0.22514893,5.2459222e-06,-0.22567353,0.013853648,0.01468544
13252,-0.22576156,5.1054426e-06,-0.2262721,0.0133541385,0.012474852
13253,-0.22480074,5.9260265e-06,-0.22539334,0.014001078,0.01581683
13254,-0.22502053,3.7098391e-06,-0.2253915,0.014237565,0.015635945
13255,-0.22587462,1.8697151e-06,-0.22606158,0.013925003,0.013427882
13256,-0.22611868,1.2135184e-06,-0.22624004,0.013780751,0.013264752
13257,-0.2254227,2.9369485e-06,-0.2257164,0.014168167,0.015599828
13258,-0.22460273,5.5911487e-06,-0.22516185,0.014820677,0.018014377
13259,-0.22559752,7.7146e-06,-0.22636898,0.013881254,0.013649673
13260,-0.22463432,8.523539e-06,-0.22548667,0.014509349,0.017056273
13261,-0.2245658,5.4697616e-06,-0.22511278,0.014697994,0.018596655
13262,-0.22613186,2.048154e-06,-0.22633667,0.013689165,0.014517063
13263,-0.22600289,4.4535403e-07,-0.22604743,0.013915256,0.015678352
13264,-0.22507524,4.4281194e-07,-0.22511953,0.015114832,0.01864943
13265,-0.22570956,3.2864705e-07,-0.22574243,0.014334004,0.015838088
13266,-0.22645319,6.301417e-07,-0.2265162,0.013484925,0.012757659
13267,-0.22438462,2.8975503e-06,-0.22467437,0.01524172,0.019375104
13268,-0.22591059,5.2688824e-06,-0.22643748,0.01351271,0.012550155
13269,-0.22491458,8.995656e-06,-0.22581415,0.013966442,0.014572591
13270,-0.22419372,8.757169e-06,-0.22506943,0.014767212,0.017134985
13271,-0.22548537,4.1676767e-06,-0.22590214,0.013941734,0.014007083
13272,-0.22592697,1.3586201e-06,-0.22606283,0.013887637,0.013184697
13273,-0.22570401,8.540902e-07,-0.22578943,0.014055444,0.013952568
13274,-0.22578155,1.3060596e-06,-0.22591215,0.013867043,0.01325507
13275,-0.22554195,1.5630932e-06,-0.22569826,0.013855617,0.013763843
13276,-0.22517274,2.3670746e-06,-0.22540945,0.01404443,0.014711322
13277,-0.22546542,2.9983503e-06,-0.22576526,0.013737413,0.013414607
13278,-0.22525714,2.6501302e-06,-0.22552216,0.0140561685,0.014189247
13279,-0.22609606,2.1440649e-06,-0.22631048,0.013596853,0.011010363
13280,-0.22541247,2.3966952e-06,-0.22565214,0.0138298925,0.013452929
13281,-0.22527425,2.6258313e-06,-0.22553684,0.013849465,0.013877237
13282,-0.22550108,1.64144e-06,-0.22566523,0.013866723,0.013334784
13283,-0.22614625,9.320577e-07,-0.22623946,0.013727889,0.010666732
13284,-0.2256613,1.5102654e-06,-0.22581232,0.013945771,0.011480467
13285,-0.22500446,1.3696542e-06,-0.22514144,0.014325544,0.013548243
13286,-0.22651403,8.386542e-07,-0.22659789,0.013287056,0.0080838865
13287,-0.22510138,7.234747e-07,-0.22517373,0.0140437735,0.013122213
13288,-0.22521967,2.5727277e-07,-0.2252454,0.014212154,0.012367554
13289,-0.2267073,4.016156e-07,-0.22674745,0.013465343,0.0068257325
13290,-0.22464596,2.403667e-06,-0.22488633,0.014368398,0.013987536
13291,-0.22508168,4.2587003e-06,-0.22550756,0.013659097,0.011888567
13292,-0.22595172,5.9997465e-06,-0.2265517,0.013123294,0.008070982
13293,-0.22397512,7.502433e-06,-0.22472537,0.014187835,0.014298404
13294,-0.2249817,3.3314584e-06,-0.22531484,0.013527719,0.01184043
13295,-0.22658317,3.5573336e-07,-0.22661874,0.01298281,0.0071532535
13296,-0.22526973,3.4514824e-07,-0.22530425,0.013599696,0.011811641
13297,-0.22529648,1.2433452e-06,-0.22542082,0.0134845255,0.01117872
13298,-0.22649303,2.269385e-06,-0.22671998,0.012989558,0.0061437055
13299,-0.22486626,4.389395e-06,-0.2253052,0.0134407,0.010659321
13300,-0.22445361,5.5066953e-06,-0.22500429,0.01375203,0.011216435
13301,-0.22581668,5.6000313e-06,-0.22637668,0.01302017,0.005976747
13302,-0.22463937,7.0682627e-06,-0.2253462,0.013418294,0.009606179
13303,-0.22497034,6.396948e-06,-0.22561003,0.013122181,0.008522341
13304,-0.22570015,5.696072e-06,-0.22626977,0.012763058,0.005844871
13305,-0.22419037,6.4569367e-06,-0.22483607,0.01338949,0.010747475
13306,-0.2253186,4.8691218e-06,-0.2258055,0.01284804,0.006810856
13307,-0.22593546,2.6884009e-06,-0.2262043,0.012858925,0.0050128177
13308,-0.22522396,2.223067e-06,-0.22544627,0.013143891,0.0074886535
13309,-0.22574393,1.9109352e-06,-0.22593503,0.012789484,0.0055616787
13310,-0.22587673,2.691089e-06,-0.22614585,0.0127519155,0.0045393463
13311,-0.22522677,3.3122844e-06,-0.225558,0.01268149,0.0065387352
13312,-0.22496776,2.7637336e-06,-0.22524413,0.012788301,0.007243086
13313,-0.2260075,1.3860259e-06,-0.2261461,0.012805354,0.0038271113
13314,-0.22542599,9.075347e-07,-0.22551674,0.013246469,0.005785971
13315,-0.22579077,1.2387635e-06,-0.22591464,0.013069121,0.0040931185
13316,-0.22570205,3.0406597e-06,-0.22600612,0.012737931,0.0033252537
13317,-0.22510514,4.4739027e-06,-0.22555253,0.012433916,0.0047433525
13318,-0.22484964,4.219491e-06,-0.2252716,0.012398094,0.005817718
13319,-0.22563241,1.7446155e-06,-0.22580688,0.012479116,0.0038203602
13320,-0.2251035,2.9258596e-11,-0.2251035,0.013037919,0.006573946
13321,-0.22592284,6.0624205e-07,-0.22598346,0.013094973,0.0034224584
13322,-0.22677855,2.1359142e-07,-0.2267999,0.013277375,7.115905e-05
13323,-0.22480333,1.4496852e-06,-0.2249483,0.013104698,0.006347982
13324,-0.22468755,6.238594e-06,-0.2253114,0.012561738,0.004603965
13325,-0.22540963,7.733899e-06,-0.22618301,0.012480917,0.0012504794
13326,-0.2241722,4.7635604e-06,-0.22464857,0.012900485,0.006748358
13327,-0.22603334,1.3237618e-06,-0.22616573,0.012667082,0.0009973578
13328,-0.22607134,2.0205783e-07,-0.22609155,0.012916466,0.00087695546
13329,-0.22579929,3.435393e-07,-0.22583364,0.0128851645,0.0012185803
13330,-0.22540148,2.446643e-06,-0.22564614,0.01251808,0.0012758162
13331,-0.22465006,6.022763e-06,-0.22525233,0.012377609,0.0022227785
13332,-0.225095,7.9734245e-06,-0.22589235,0.0124684395,-0.0006874393
13333,-0.2244055,8.362127e-06,-0.2252417,0.012616268,0.001412782
13334,-0.2255832,4.933583e-06,-0.22607656,0.012876156,-0.0015718214
13335,-0.22548667,1.9169136e-06,-0.22567835,0.012960379,-0.0007207046
13336,-0.22553007,9.763631e-07,-0.2256277,0.013012407,-0.0012269339
13337,-0.22604275,1.1920449e-06,-0.22616196,0.013098635,-0.004161245
13338,-0.22441648,4.1758335e-06,-0.22483407,0.012809547,0.0001618019
13339,-0.22518526,5.080222e-06,-0.22569329,0.0127148945,-0.0029232036
13340,-0.22487935,4.0207856e-06,-0.22528143,0.012512505,-0.001212906
13341,-0.22541544,1.5998966e-06,-0.22557543,0.012585369,-0.0021555321
13342,-0.22544508,1.2858732e-06,-0.22557366,0.012652824,-0.0023833602
13343,-0.22557306,1.2331973e-06,-0.22569638,0.012972288,-0.0030806689
13344,-0.22622086,7.4273987e-07,-0.22629513,0.013016224,-0.005090048
13345,-0.22467962,2.0197746e-07,-0.22469981,0.012656365,0.00068186934
13346,-0.2252675,7.662044e-08,-0.22527516,0.012632497,-0.0013179743
13347,-0.22684787,5.407286e-07,-0.22690195,0.013666398,-0.007435845
13348,-0.22439066,2.6963228e-06,-0.22466029,0.013100161,0.00045062188
13349,-0.22561993,3.2398414e-06,-0.22594391,0.013014384,-0.004469061
13350,-0.22678481,4.174859e-06,-0.2272023,0.0139857065,-0.009110947
13351,-0.22292651,1.0413788e-05,-0.2239679,0.01300115,0.0024231086
13352,-0.224512,1.1854576e-05,-0.22569746,0.012732075,-0.00407488
13353,-0.22598368,8.052218e-06,-0.22678891,0.013737925,-0.00796052
13354,-0.22321577,3.942882e-06,-0.22361006,0.013947179,0.0042439243
13355,-0.22728695,2.8610953e-07,-0.22731556,0.014138789,-0.008745278
13356,-0.2256521,6.330787e-07,-0.22571541,0.012939155,-0.002734279
13357,-0.22412734,2.5986167e-06,-0.2243872,0.012881761,0.0021631883
13358,-0.22654484,3.2423095e-06,-0.22686908,0.013489249,-0.0069515435
13359,-0.22469747,4.162203e-06,-0.22511369,0.012323258,-0.00043437115
13360,-0.22425786,1.8625092e-06,-0.2244441,0.012644066,0.0017756571
13361,-0.22734863,2.7964256e-07,-0.2273766,0.014154646,-0.00952275
13362,-0.22566724,2.8493113e-07,-0.22569573,0.012699974,-0.004035817
13363,-0.2242107,6.5814913e-07,-0.22427651,0.012659252,0.00058047334
13364,-0.2274327,1.0740438e-06,-0.2275401,0.014464677,-0.01172141
13365,-0.22453892,4.859985e-06,-0.22502492,0.012503702,-0.0030949651
13366,-0.22352245,8.272311e-06,-0.22434969,0.012584203,-0.00032677583
13367,-0.22584726,6.9868097e-06,-0.22654594,0.013281428,-0.0076100295
13368,-0.22581436,6.302625e-06,-0.22644462,0.013230282,-0.006619387
13369,-0.22350529,6.5629347e-06,-0.22416158,0.0127973715,0.0018155825
13370,-0.22604258,2.5745555e-06,-0.22630005,0.013459026,-0.0060543027
13371,-0.22595786,7.399685e-07,-0.22603185,0.012963568,-0.0048591313
13372,-0.22433946,2.788866e-07,-0.22436735,0.012591121,0.0017692412
13373,-0.22565277,4.9071403e-08,-0.22565767,0.012499839,-0.002427553
13374,-0.22565341,1.4960607e-07,-0.22566837,0.012577722,-0.0020552655
13375,-0.22559622,1.3323134e-06,-0.22572945,0.012650774,-0.0019604098
13376,-0.22476344,3.960299e-06,-0.22515947,0.012277258,0.00025256685
13377,-0.22501044,3.9560896e-06,-0.22540605,0.012196413,-0.0003609811
13378,-0.22558358,3.3547806e-06,-0.22591907,0.012413963,-0.0021393502
13379,-0.22523007,2.1769188e-06,-0.22544776,0.012410945,-9.69313e-05
13380,-0.22596967,1.0925307e-06,-0.22607893,0.012606913,-0.0020384735
13381,-0.22620533,1.9914842e-06,-0.22640449,0.012671981,-0.0035356642
13382,-0.2250448,7.0056494e-06,-0.22574537,0.0121557275,-0.0015552773
13383,-0.22379652,1.1704829e-05,-0.224967,0.0120693855,0.00039020844
13384,-0.22509557,9.501708e-06,-0.22604574,0.012488798,-0.0042143287
13385,-0.22541833,6.3787197e-06,-0.2260562,0.012685512,-0.004609271
13386,-0.22531304,5.811019e-06,-0.22589414,0.012735604,-0.0045239907
13387,-0.22529179,5.0631743e-06,-0.2257981,0.012767261,-0.004550837
13388,-0.22528288,5.339923e-06,-0.22581688,0.012749067,-0.005056129
13389,-0.22491139,5.4524894e-06,-0.22545664,0.012619187,-0.0041820356
13390,-0.22578934,3.8014375e-06,-0.22616948,0.013121245,-0.0073437863
13391,-0.22447354,2.606742e-06,-0.22473422,0.0126041835,-0.002469582
13392,-0.22524834,7.872036e-07,-0.22532706,0.0126856,-0.0045332327
13393,-0.22641823,3.7149292e-07,-0.22645538,0.0133585585,-0.008406003
13394,-0.2252204,9.395245e-07,-0.22531435,0.0123938685,-0.0043092403
13395,-0.22428507,1.0076182e-06,-0.22438583,0.012247943,-0.0009124642
13396,-0.22670923,4.430764e-08,-0.22671366,0.013488818,-0.00922264
13397,-0.22626589,1.5522552e-09,-0.22626604,0.0129922,-0.0073957555
13398,-0.22351114,1.3785792e-07,-0.22352493,0.01311245,0.00233498
13399,-0.22699961,8.278655e-08,-0.2270079,0.01438952,-0.011103138
13400,-0.22635113,6.199631e-07,-0.22641313,0.013953004,-0.009399902
13401,-0.22371967,3.275828e-06,-0.22404726,0.013292101,-0.0008016866
13402,-0.22588576,6.2060326e-06,-0.22650637,0.013831596,-0.010229714
13403,-0.22519663,1.0462027e-05,-0.22624283,0.013499735,-0.009688076
13404,-0.22261909,1.3400788e-05,-0.22395916,0.012649476,-0.0016268161
13405,-0.22569852,6.061369e-06,-0.22630465,0.013471138,-0.010025193
13406,-0.22554472,1.3658901e-06,-0.2256813,0.012893436,-0.007288701
13407,-0.2252401,1.0827403e-08,-0.22524118,0.012738289,-0.005759615
13408,-0.22554888,8.3861885e-08,-0.22555727,0.012839939,-0.0069844625
13409,-0.22567886,2.7629904e-08,-0.22568162,0.012790997,-0.007251642
13410,-0.22499411,3.0758818e-07,-0.22502486,0.012526093,-0.0047960174
13411,-0.22621617,6.355947e-07,-0.22627972,0.013411957,-0.00962888
13412,-0.22506185,2.2148984e-06,-0.22528334,0.012819005,-0.0066387802
13413,-0.22519621,4.6183964e-06,-0.22565806,0.013156011,-0.008957337
13414,-0.22524892,6.783495e-06,-0.22592726,0.013561463,-0.0109481765
13415,-0.22487965,6.456028e-06,-0.22552526,0.013199135,-0.010389526
13416,-0.22499013,4.937026e-06,-0.22548383,0.013266843,-0.011023844
13417,-0.22563913,2.4291933e-06,-0.22588205,0.013776669,-0.013015869
13418,-0.22604868,2.278103e-06,-0.22627649,0.014398249,-0.015154948
13419,-0.22503209,3.6491856e-06,-0.225397,0.013451018,-0.012740483
13420,-0.22503172,4.9677997e-06,-0.2255285,0.013624839,-0.013737229
13421,-0.22495288,5.044415e-06,-0.22545731,0.013665175,-0.013972339
13422,-0.22548258,3.3829515e-06,-0.22582088,0.014185451,-0.015706856
13423,-0.2251966,2.1434105e-06,-0.22541094,0.013922918,-0.0148809375
13424,-0.22567372,7.01689e-07,-0.22574389,0.014480093,-0.016879605
13425,-0.22514328,2.8986796e-07,-0.22517227,0.013988308,-0.015567294
13426,-0.22563846,1.9937413e-07,-0.2256584,0.014731445,-0.01839277
13427,-0.22488442,2.4223175e-07,-0.22490865,0.014077609,-0.016396195
13428,-0.22562048,4.365476e-07,-0.22566414,0.01511294,-0.019637216
13429,-0.22521944,6.870125e-07,-0.22528814,0.014627254,-0.018300412
13430,-0.22521685,2.020101e-06,-0.22541887,0.014782949,-0.018614354
13431,-0.2258867,5.7889847e-06,-0.2264656,0.016217247,-0.022516144
13432,-0.22327067,1.1788791e-05,-0.22444955,0.013642791,-0.0154995965
13433,-0.22414953,1.1170874e-05,-0.2252666,0.014597919,-0.018731626
13434,-0.2253872,4.1422236e-06,-0.22580142,0.015329474,-0.0207652
13435,-0.22511697,3.8481593e-07,-0.22515544,0.014534188,-0.018375034
13436,-0.22606036,6.1282485e-08,-0.22606649,0.015747268,-0.021714333
13437,-0.2259084,1.0027179e-08,-0.2259094,0.01559753,-0.021414932
13438,-0.22427124,1.8417835e-06,-0.22445542,0.01380055,-0.016109958
13439,-0.22574987,4.512248e-06,-0.22620109,0.016024804,-0.022769133
13440,-0.22441706,8.106517e-06,-0.22522771,0.014717771,-0.019446077
13441,-0.22416423,6.743889e-06,-0.22483861,0.014250151,-0.017846458
13442,-0.22557573,2.9071464e-06,-0.22586645,0.0155291725,-0.021170516
13443,-0.22530907,1.0709574e-06,-0.22541617,0.014927259,-0.019184882
13444,-0.22552401,1.434368e-06,-0.22566745,0.015183775,-0.020043578
13445,-0.22511095,2.059686e-06,-0.22531691,0.014536104,-0.018451216
13446,-0.22508213,1.911059e-06,-0.22527324,0.0144832935,-0.018226724
13447,-0.22549617,1.5678287e-06,-0.22565296,0.015135015,-0.01965576
13448,-0.22507522,1.793489e-06,-0.22525457,0.014827097,-0.018148212
13449,-0.22569306,1.9296433e-06,-0.22588603,0.015742188,-0.020765722
13450,-0.22477971,3.8998005e-06,-0.22516969,0.0147643415,-0.018162847
13451,-0.22510462,4.483679e-06,-0.22555298,0.015069285,-0.019573394
13452,-0.22530767,2.5562256e-06,-0.2255633,0.014994395,-0.01952128
13453,-0.22503941,1.2889841e-06,-0.2251683,0.014640781,-0.018157333
13454,-0.22560187,5.285259e-07,-0.22565472,0.015505349,-0.019925755
13455,-0.22527726,7.2126426e-08,-0.22528447,0.015015117,-0.017962446
13456,-0.22552492,1.5307256e-07,-0.22554022,0.015159217,-0.01846365
13457,-0.2257315,1.0133101e-06,-0.22583283,0.015426439,-0.019252703
13458,-0.2250437,3.144585e-06,-0.22535816,0.01470134,-0.017308619
13459,-0.22464287,7.435808e-06,-0.22538646,0.014522285,-0.017160682
13460,-0.22411564,8.112883e-06,-0.22492693,0.013873159,-0.014907375
13461,-0.22494324,4.97584e-06,-0.22544082,0.014424176,-0.016312111
13462,-0.22622946,1.1994752e-06,-0.22634941,0.015489624,-0.01868873
13463,-0.22493047,6.119405e-07,-0.22499166,0.014035461,-0.012951506
13464,-0.22540687,8.036028e-07,-0.22548723,0.014130493,-0.014016149
13465,-0.22567697,2.979647e-06,-0.22597493,0.014511591,-0.015515446
13466,-0.22419783,7.88807e-06,-0.22498664,0.013506607,-0.011491519
13467,-0.22393794,8.98404e-06,-0.22483635,0.013400696,-0.010096497
13468,-0.22582404,4.701903e-06,-0.22629423,0.014403869,-0.014109212
13469,-0.22505727,2.0020966e-06,-0.22525749,0.013259368,-0.009449678
13470,-0.22523649,6.385681e-07,-0.22530034,0.01321775,-0.00898618
13471,-0.22636399,5.5875904e-07,-0.22641987,0.014117682,-0.012550103
13472,-0.22465204,2.437515e-06,-0.22489579,0.012823015,-0.0062425598
13473,-0.22529584,3.2185803e-06,-0.2256177,0.012859492,-0.007910183
13474,-0.22567376,3.001086e-06,-0.22597387,0.012933102,-0.007943039
13475,-0.2247617,3.3145086e-06,-0.22509314,0.012563061,-0.0037759123
13476,-0.22524357,3.6805075e-06,-0.22561161,0.012909837,-0.004936752
13477,-0.22553244,3.7249513e-06,-0.22590494,0.01295234,-0.004994711
13478,-0.2245864,4.2059114e-06,-0.22500698,0.01224058,-0.0005498458
13479,-0.2257259,3.2056544e-06,-0.22604647,0.012404812,-0.0033829072
13480,-0.22433768,1.6715114e-06,-0.22450483,0.012469289,0.0028652821
13481,-0.22653645,4.3717793e-07,-0.22658017,0.012999545,-0.0040759565
13482,-0.2249549,6.953872e-07,-0.22502445,0.013036931,0.002381274
13483,-0.22522828,2.1720846e-06,-0.2254455,0.012580152,0.001824325
13484,-0.22622289,5.384574e-06,-0.22676134,0.012576224,-0.0022651094
13485,-0.22345999,1.0138082e-05,-0.2244738,0.012601903,0.006631712
13486,-0.22448555,7.836845e-06,-0.22526923,0.01239876,0.0044407784
13487,-0.22686382,1.8909246e-06,-0.22705291,0.012747001,-0.0011205891
13488,-0.22468324,5.0307864e-07,-0.22473355,0.013302232,0.008250966
13489,-0.22604264,3.0012998e-07,-0.22607265,0.012604833,0.0043884995
13490,-0.22707094,2.385957e-06,-0.22730954,0.012916243,0.00029576206
13491,-0.22312593,9.499779e-06,-0.22407591,0.013863768,0.012283724
13492,-0.2251423,8.538859e-06,-0.22599618,0.012271746,0.006029257
13493,-0.22633812,4.101684e-06,-0.22674829,0.012265356,0.0039743963
13494,-0.22404909,9.377632e-07,-0.22414286,0.014078601,0.013884667
13495,-0.22650437,1.3008198e-08,-0.22650567,0.012768049,0.005394517
13496,-0.22735481,1.4440715e-07,-0.22736925,0.013079455,0.002094081
13497,-0.2231712,3.4518723e-06,-0.22351639,0.0150223,0.016493551
13498,-0.22653024,3.9382085e-06,-0.22692406,0.01240829,0.004185732
13499,-0.22552726,5.622834e-06,-0.22608954,0.012491561,0.007180832
13500,-0.22341995,4.9625532e-06,-0.2239162,0.014884888,0.015134945
13501,-0.22751185,1.793489e-06,-0.2276912,0.013447373,0.0017679231
13502,-0.22554472,1.868452e-06,-0.22573157,0.012735134,0.009140003
13503,-0.22343703,3.4387067e-06,-0.2237809,0.014556716,0.01624758
13504,-0.22733057,2.1843562e-06,-0.227549,0.01333117,0.0022978103
13505,-0.2245059,1.6900185e-06,-0.22467491,0.013793623,0.0129291285
13506,-0.2250567,1.8614757e-07,-0.2250753,0.013249997,0.011874727
13507,-0.22732235,8.195687e-08,-0.22733055,0.01265902,0.003924738
13508,-0.22517554,3.8747694e-10,-0.22517559,0.013044974,0.011336233
13509,-0.2249017,1.8326945e-08,-0.22490354,0.0137768,0.011793844
13510,-0.2261268,3.9171226e-08,-0.22613072,0.0129774185,0.006965336
13511,-0.22601351,8.1224776e-08,-0.22602163,0.012687656,0.006983939
13512,-0.2252409,3.0273156e-07,-0.22527118,0.013168822,0.00939953
13513,-0.22617452,3.9550227e-06,-0.22657003,0.01270902,0.003752049
13514,-0.22485952,1.06662155e-05,-0.22592615,0.012767176,0.005254748
13515,-0.22356373,1.3455174e-05,-0.22490925,0.01267203,0.008512167
13516,-0.22520645,6.80408e-06,-0.22588685,0.012125001,0.0048855357
13517,-0.22640972,1.5814038e-06,-0.22656786,0.0123997135,0.0017124941
13518,-0.22507158,5.2556175e-07,-0.22512414,0.012859144,0.006814561
13519,-0.22594382,3.1760203e-07,-0.22597557,0.012724506,0.0036344845
13520,-0.22600645,1.5776583e-06,-0.2261642,0.0126034515,0.002607228
13521,-0.22438136,6.196014e-06,-0.22500096,0.012663176,0.0063490453
13522,-0.22460891,9.585858e-06,-0.2255675,0.012263902,0.0036821493
13523,-0.22494502,9.105756e-06,-0.2258556,0.01224591,0.0023376255
13524,-0.22417751,3.692295e-06,-0.22454675,0.013006512,0.006673573
13525,-0.2263292,1.1549194e-08,-0.22633037,0.012703691,0.00010642741
13526,-0.22580923,6.3792527e-07,-0.22587302,0.012786144,0.0016444713
13527,-0.22567861,1.2872591e-08,-0.22567989,0.012686763,0.0016718053
13528,-0.22619283,1.1991488e-06,-0.22631274,0.012619325,-0.0013758715
13529,-0.22432561,4.93451e-06,-0.22481906,0.012384097,0.0034239888
13530,-0.22512333,5.2230125e-06,-0.22564563,0.01239289,-0.00010852176
13531,-0.22525519,2.5976078e-06,-0.22551495,0.012736184,0.00049875287
13532,-0.22545715,7.9388104e-07,-0.22553654,0.012894532,0.0006176189
13533,-0.22612078,6.2026817e-07,-0.22618282,0.012733443,-0.0016769518
13534,-0.2251394,1.0490193e-06,-0.2252443,0.012481191,0.0014392069
13535,-0.22537316,9.421262e-07,-0.22546738,0.012322099,0.00048655955
13536,-0.22516964,2.1566242e-07,-0.2251912,0.012266883,0.0014697631
13537,-0.22579326,3.7698933e-10,-0.2257933,0.012242448,-0.00049486564
13538,-0.22628306,3.4478315e-08,-0.2262865,0.012501498,-0.0023752886
13539,-0.22499713,1.7685912e-06,-0.225174,0.012270304,0.001375106
13540,-0.22517969,3.962138e-06,-0.2255759,0.012349567,-0.0005554849
13541,-0.22579639,4.327179e-06,-0.2262291,0.012654118,-0.003200781
13542,-0.22416191,5.4973975e-06,-0.22471164,0.012580324,0.0019054502
13543,-0.22561663,4.838066e-06,-0.22610044,0.012685202,-0.003678933
13544,-0.22528385,4.7979006e-06,-0.22576363,0.012617954,-0.0028852657
13545,-0.22466445,4.4626895e-06,-0.22511072,0.012611497,-0.0011081013
13546,-0.22602232,3.2248388e-06,-0.22634481,0.013289067,-0.0061638067
13547,-0.22495815,2.10363e-06,-0.22516851,0.012855783,-0.0023241574
13548,-0.22567181,1.4729582e-06,-0.22581911,0.0128205065,-0.0050961063
13549,-0.2257372,2.2455185e-06,-0.22596174,0.012828689,-0.0060558873
13550,-0.22468437,3.861464e-06,-0.22507052,0.012363664,-0.0031373475
13551,-0.22551093,2.7000922e-06,-0.22578093,0.01262531,-0.006201931
13552,-0.22537336,1.0079173e-06,-0.22547415,0.01248607,-0.005560404
13553,-0.22566459,6.201505e-08,-0.22567078,0.012885436,-0.006851254
13554,-0.22606616,4.3709912e-07,-0.22610986,0.013289717,-0.00871964
13555,-0.22501972,7.9582065e-07,-0.22509931,0.012786451,-0.00527548
13556,-0.22566757,6.4988825e-08,-0.22567406,0.012990611,-0.007666149
13557,-0.22568804,8.1564303e-07,-0.22576961,0.013378553,-0.008651156
13558,-0.22535789,4.3843393e-06,-0.22579633,0.013479151,-0.0094242925
13559,-0.22431858,6.9769662e-06,-0.22501628,0.012765107,-0.00644695
13560,-0.22519743,4.511172e-06,-0.22564855,0.013157613,-0.008676258
13561,-0.22495182,2.4784447e-06,-0.22519967,0.01304406,-0.007027461
13562,-0.22607614,7.854858e-07,-0.22615469,0.013736354,-0.010751275
13563,-0.22497036,3.7965685e-07,-0.22500832,0.012810375,-0.0066553843
13564,-0.22492899,1.9161325e-07,-0.22494815,0.012689248,-0.006530529
13565,-0.22677936,7.1007697e-09,-0.22678007,0.014292884,-0.013364328
13566,-0.22487558,9.808443e-07,-0.22497366,0.012924544,-0.007329499
13567,-0.22472088,2.8278655e-06,-0.22500366,0.013106157,-0.0077469847
13568,-0.22608402,5.444698e-06,-0.2266285,0.014486996,-0.013871047
13569,-0.22356138,9.674643e-06,-0.22452883,0.012862816,-0.005950398
13570,-0.22590378,7.716173e-06,-0.22667539,0.014472568,-0.014041432
13571,-0.22416468,6.106356e-06,-0.22477531,0.012956591,-0.007254493
13572,-0.22465903,1.703956e-06,-0.22482942,0.013233319,-0.0074509224
13573,-0.22736049,1.3682944e-08,-0.22736186,0.015449539,-0.016379645
13574,-0.22560999,1.1341951e-08,-0.22561112,0.013334901,-0.010011217
13575,-0.22454894,1.504338e-06,-0.22469936,0.01269358,-0.007229288
13576,-0.22611494,5.913047e-06,-0.22670625,0.014719299,-0.015086909
13577,-0.22406964,9.85185e-06,-0.22505483,0.0134055205,-0.008897515
13578,-0.22412683,6.3361135e-06,-0.22476044,0.013185957,-0.0072050923
13579,-0.22689675,2.1040623e-06,-0.22710715,0.015215954,-0.015206849
13580,-0.2251798,3.202347e-06,-0.22550005,0.013320549,-0.0093934685
13581,-0.22373408,4.8720813e-06,-0.22422129,0.013081502,-0.0049097505
13582,-0.22654171,2.5289012e-06,-0.2267946,0.014760131,-0.014068801
13583,-0.22569816,4.7657068e-07,-0.22574581,0.01302846,-0.010028533
13584,-0.22426395,1.7390893e-07,-0.22428134,0.01297322,-0.004755143
13585,-0.22673224,1.1576753e-06,-0.226848,0.014510271,-0.014630721
13586,-0.2249124,7.32981e-06,-0.2256454,0.013363422,-0.010400497
13587,-0.22299148,1.2397303e-05,-0.22423121,0.01229132,-0.0052087274
13588,-0.2256954,5.997849e-06,-0.22629519,0.013726644,-0.012718325
13589,-0.22533041,2.0859882e-06,-0.22553901,0.013127944,-0.010254225
13590,-0.22538711,5.743264e-07,-0.22544454,0.013345457,-0.010181051
13591,-0.22556229,5.207118e-07,-0.22561435,0.0135263,-0.010902431
13592,-0.22552267,1.8551141e-06,-0.22570817,0.013302838,-0.011381207
13593,-0.2241066,5.7759416e-06,-0.2246842,0.012423122,-0.0077595874
13594,-0.22506246,5.8864084e-06,-0.2256511,0.013257868,-0.011692605
13595,-0.22522962,3.8262892e-06,-0.22561225,0.013629007,-0.011732955
13596,-0.22552733,1.9414185e-06,-0.22572148,0.013673887,-0.012083044
13597,-0.2253078,1.7199824e-06,-0.22547981,0.01313543,-0.011019244
13598,-0.22547871,2.4091223e-06,-0.22571962,0.013138964,-0.011669873
13599,-0.22547531,1.9943873e-06,-0.22567475,0.013269963,-0.011506368
13600,-0.22488648,1.1429083e-06,-0.22500077,0.012874804,-0.009439936
13601,-0.22567402,4.7772946e-08,-0.2256788,0.013581745,-0.011954841
13602,-0.2266712,2.7748763e-07,-0.22669895,0.014757946,-0.01589745
13603,-0.22445457,4.158009e-06,-0.22487037,0.012815209,-0.010215239
13604,-0.22391628,8.352564e-06,-0.22475153,0.01255516,-0.010488794
13605,-0.22577606,4.7467283e-06,-0.22625074,0.014282908,-0.016507868
13606,-0.22433719,1.3720619e-06,-0.2244744,0.012631128,-0.010145425
13607,-0.22629504,3.4772228e-08,-0.22629851,0.014465435,-0.016820954
13608,-0.2261972,2.8919442e-07,-0.22622612,0.014272779,-0.01638501
13609,-0.22458601,2.7331996e-06,-0.22485933,0.012732653,-0.011048355
13610,-0.22445293,5.783178e-06,-0.22503124,0.0128142405,-0.010960837
13611,-0.22525285,5.7418274e-06,-0.22582704,0.01348606,-0.013073156
13612,-0.2250009,4.434968e-06,-0.2254444,0.0131787015,-0.010791799
13613,-0.22559027,3.991021e-06,-0.22598937,0.013526853,-0.012035744
13614,-0.2248804,3.2660182e-06,-0.225207,0.012656339,-0.0087171765
13615,-0.22539434,2.1442395e-06,-0.22560877,0.012804343,-0.010055428
13616,-0.22513726,1.6806556e-06,-0.22530533,0.012645427,-0.00881222
13617,-0.22579463,5.205613e-07,-0.22584668,0.012864359,-0.010098098
13618,-0.2250927,1.606498e-07,-0.22510876,0.012247521,-0.00679081
13619,-0.22604047,2.409427e-07,-0.22606456,0.012882485,-0.010139493
13620,-0.22547655,8.7917005e-07,-0.22556446,0.012467176,-0.008179383
13621,-0.22511095,2.6756622e-06,-0.22537851,0.012156248,-0.0072007766
13622,-0.22500168,4.1505373e-06,-0.22541673,0.012100639,-0.006958582
13623,-0.22484794,3.9012134e-06,-0.22523807,0.012099281,-0.005990326
13624,-0.22624056,2.364645e-06,-0.22647703,0.01304784,-0.01001059
13625,-0.2251102,1.6990577e-06,-0.2252801,0.0120463725,-0.0051692575
13626,-0.22526896,1.1435775e-06,-0.22538331,0.01209919,-0.0051031364
13627,-0.22604479,6.474101e-07,-0.22610953,0.012405344,-0.00697012
13628,-0.22542854,1.2329656e-06,-0.22555183,0.0119518945,-0.004606269
13629,-0.22454965,2.1742374e-06,-0.22476707,0.011847355,-0.001275168
13630,-0.22572082,1.6074824e-06,-0.22588158,0.01207877,-0.00430362
13631,-0.225466,4.1979695e-07,-0.22550797,0.011895153,-0.0019172475
13632,-0.2256246,1.8728542e-08,-0.22562648,0.012016279,-0.0014400237
13633,-0.22586626,4.6196774e-08,-0.22587088,0.012153539,-0.0018322902
13634,-0.22527227,9.3195936e-08,-0.22528158,0.011961001,0.0008127169
13635,-0.22564763,8.970824e-08,-0.2256566,0.011914026,-1.3953282e-06
13636,-0.22649106,2.3933623e-07,-0.226515,0.012308842,-0.003016224
13637,-0.22425161,1.0966777e-06,-0.22436129,0.012124466,0.0047511603
13638,-0.2255525,7.9770945e-07,-0.22563227,0.011809613,0.00025136597
13639,-0.226867,6.215128e-07,-0.22692916,0.012447544,-0.0038242056
13640,-0.22420628,1.8320087e-06,-0.22438948,0.012448332,0.006251042
13641,-0.22590427,2.6172422e-06,-0.226166,0.011817085,0.0006798112
13642,-0.22670935,3.7016353e-06,-0.22707951,0.012316256,-0.0019343041
13643,-0.2224585,7.334087e-06,-0.2231919,0.013907112,0.013089527
13644,-0.22701903,4.8419997e-06,-0.22750323,0.012766263,-0.002032123
13645,-0.22556648,3.4969237e-06,-0.22591616,0.0119848065,0.00420716
13646,-0.22449514,2.7247809e-06,-0.22476763,0.012534864,0.008572903
13647,-0.22646824,1.9376832e-06,-0.22666201,0.012002945,0.0017374684
13648,-0.2261257,2.3591488e-06,-0.22636162,0.011902546,0.0028654134
13649,-0.22357218,2.4284966e-06,-0.22381502,0.0130023435,0.012153046
13650,-0.2268873,4.1598238e-07,-0.2269289,0.012105616,0.0008538891
13651,-0.2259605,3.0402836e-07,-0.22599089,0.011811326,0.0038318103
13652,-0.2250393,8.255238e-07,-0.22512186,0.012274053,0.0065922686
13653,-0.22607055,1.9950187e-06,-0.22627005,0.011967378,0.0019917856
13654,-0.2256804,7.1211307e-06,-0.22639251,0.011898313,0.0012080555
13655,-0.22323188,1.3673267e-05,-0.22459921,0.012077911,0.0075082122
13656,-0.2245232,1.1360529e-05,-0.22565925,0.01180214,0.0033654973
13657,-0.22529626,6.4314413e-06,-0.22593941,0.011973591,0.0021954481
13658,-0.22477938,2.8779004e-06,-0.22506717,0.012212754,0.0051562553
13659,-0.226619,6.9297863e-07,-0.22668831,0.012262414,-0.0010616526
13660,-0.22626519,2.360156e-06,-0.22650121,0.012022107,-0.0014508967
13661,-0.22314797,6.9543134e-06,-0.22384341,0.012344166,0.0070701377
13662,-0.22648065,5.4384413e-06,-0.2270245,0.012749312,-0.005294708
13663,-0.22558,4.6261493e-06,-0.22604263,0.011899302,-0.0020390025
13664,-0.22397952,2.6415014e-06,-0.22424367,0.01208468,0.0040666373
13665,-0.22657111,3.7800598e-07,-0.22660892,0.0126854945,-0.0048515485
13666,-0.22566535,2.343326e-07,-0.22568879,0.012449431,-0.0015631794
13667,-0.22477952,1.0403987e-06,-0.22488356,0.012305741,0.0016100669
13668,-0.22612815,3.448606e-06,-0.226473,0.012581708,-0.0046283584
13669,-0.22393616,7.2536e-06,-0.22466151,0.01189975,0.0015744203
13670,-0.2245072,6.2889408e-06,-0.22513609,0.012014909,-0.00072412787
13671,-0.22644378,7.3171117e-07,-0.22651695,0.012634944,-0.0058426275
13672,-0.22520833,1.5239704e-07,-0.22522357,0.012166982,-0.0007732037
13673,-0.22581017,6.8072796e-07,-0.22587824,0.012189622,-0.0030107754
13674,-0.22567628,6.601088e-08,-0.22568288,0.012096545,-0.0020493856
13675,-0.22494599,1.1094169e-06,-0.22505693,0.012016613,0.0004920123
13676,-0.22556059,3.6581862e-06,-0.22592641,0.0121074,-0.0025287736
13677,-0.22530614,5.4871307e-06,-0.22585486,0.012150472,-0.0024533274
13678,-0.22417018,5.5300084e-06,-0.22472318,0.012050855,0.0015360139
13679,-0.22609916,2.6716177e-06,-0.22636633,0.012383645,-0.0047490112
13680,-0.22533241,1.0974893e-06,-0.22544216,0.011885962,-0.0017181991
13681,-0.22533308,5.8116746e-07,-0.2253912,0.011752591,-0.001674159
13682,-0.2257724,7.496312e-08,-0.22577989,0.012036638,-0.0031636285
13683,-0.22571158,6.909353e-08,-0.2257185,0.012110505,-0.0030297218
13684,-0.22574894,1.2448743e-06,-0.22587343,0.012274689,-0.004046063
13685,-0.22469315,4.9289506e-06,-0.22518605,0.012342711,-0.0018017653
13686,-0.22497174,8.198418e-06,-0.22579159,0.012309902,-0.0036424815
13687,-0.22465238,8.642456e-06,-0.22551663,0.012171719,-0.0021638994
13688,-0.22449994,6.5010863e-06,-0.22515005,0.012136774,-0.00050092395
13689,-0.22547619,4.083597e-06,-0.22588456,0.012239335,-0.002982253
13690,-0.2250252,1.1309601e-06,-0.2251383,0.012199494,-1.0261578e-05
13691,-0.22609513,1.5687371e-09,-0.22609529,0.012461567,-0.003318471
13692,-0.2258862,6.308043e-11,-0.2258862,0.012244836,-0.0025487742
13693,-0.22484489,2.9770217e-07,-0.22487466,0.012022787,0.0010232531
13694,-0.22591089,2.0574626e-06,-0.22611663,0.012379293,-0.0039671506
13695,-0.22411837,4.36458e-06,-0.22455482,0.01232369,0.0016429918
13696,-0.2259449,3.0920635e-06,-0.2262541,0.0127995005,-0.0046517965
13697,-0.22620222,2.808254e-06,-0.22648305,0.013305949,-0.0062412624
13698,-0.22411227,5.1561397e-06,-0.22462788,0.012843905,-2.5870024e-05
13699,-0.22608994,6.0343978e-06,-0.22669338,0.013202036,-0.007930949
13700,-0.22486825,6.2497647e-06,-0.22549322,0.012216078,-0.0040455754
13701,-0.2243099,5.3754493e-06,-0.22484745,0.012103424,-0.0021630123
13702,-0.22619727,2.3793787e-06,-0.22643521,0.013351557,-0.0088222865
13703,-0.22588065,1.9936717e-06,-0.22608002,0.013283751,-0.007752687
13704,-0.22443815,2.438213e-06,-0.22468197,0.012409267,-0.002183428
13705,-0.2261844,2.8957752e-06,-0.22647397,0.013219417,-0.00824675
13706,-0.22517027,6.2760178e-06,-0.22579788,0.012292807,-0.0060538542
13707,-0.22389446,7.867493e-06,-0.22468121,0.012563928,-0.0026756811
13708,-0.22561258,4.282473e-06,-0.22604083,0.013206842,-0.00782842
13709,-0.22520365,5.4490044e-07,-0.22525814,0.012631315,-0.004600153
13710,-0.22566219,7.805543e-09,-0.22566296,0.012926842,-0.006225777
13711,-0.2264474,4.447718e-08,-0.22645184,0.013359007,-0.00960822
13712,-0.22493362,2.5069114e-06,-0.22518432,0.012709716,-0.0056137186
13713,-0.22423968,3.3788415e-06,-0.22457756,0.012113326,-0.0031597149
13714,-0.2270141,1.2524672e-06,-0.22713934,0.014319073,-0.012742895
13715,-0.22438574,1.6319844e-06,-0.22454894,0.012920359,-0.0037713738
13716,-0.22542831,2.6724458e-06,-0.22569555,0.013195204,-0.008518405
13717,-0.2260575,4.2906795e-06,-0.22648656,0.013839278,-0.011602935
13718,-0.22461292,5.591994e-06,-0.22517212,0.012237324,-0.00658002
13719,-0.2240261,4.0468826e-06,-0.22443078,0.012160416,-0.0037029872
13720,-0.22663888,1.2694342e-06,-0.22676583,0.013815297,-0.012018869
13721,-0.22538733,6.4894573e-07,-0.22545223,0.01282156,-0.0069123036
13722,-0.22499517,8.2398105e-07,-0.22507757,0.012801248,-0.0053772693
13723,-0.22642046,4.414644e-07,-0.22646461,0.013617679,-0.0106037455
13724,-0.22493999,1.9014304e-06,-0.22513013,0.012726135,-0.006077551
13725,-0.2250426,3.8091114e-06,-0.22542351,0.012600505,-0.007352617
13726,-0.22554609,4.165183e-06,-0.22596261,0.012876058,-0.009264839
13727,-0.22546677,3.407938e-06,-0.22580756,0.0127419755,-0.008587703
13728,-0.22492883,1.919803e-06,-0.22512081,0.012232878,-0.0056871497
13729,-0.22571868,2.5377773e-07,-0.22574405,0.012697702,-0.007495697
13730,-0.22611044,1.10675025e-08,-0.22611155,0.013057105,-0.00827679
13731,-0.22550793,9.457165e-07,-0.22560251,0.012572815,-0.0062338626
13732,-0.22439928,3.7463215e-06,-0.22477391,0.012220514,-0.0026772022
13733,-0.22567762,4.581388e-06,-0.22613576,0.012635184,-0.006950219
13734,-0.22505133,3.7473599e-06,-0.22542606,0.011956768,-0.0034320317
13735,-0.22518139,1.3744018e-06,-0.22531882,0.012044458,-0.0028917026
13736,-0.22634046,3.024037e-07,-0.22637069,0.012736036,-0.0072516548
13737,-0.22507487,2.6631483e-07,-0.2251015,0.012357486,-0.003160427
13738,-0.22584619,4.245605e-07,-0.22588864,0.012492962,-0.0065585463
13739,-0.2262511,1.2425478e-06,-0.22637536,0.012839487,-0.008570918
13740,-0.22397457,4.1144294e-06,-0.224386,0.012036204,-0.0020694728
13741,-0.22606228,4.9300093e-06,-0.22655529,0.013337779,-0.010595613
13742,-0.22499512,6.805868e-06,-0.2256757,0.012845149,-0.0081504425
13743,-0.22369578,5.598903e-06,-0.22425568,0.012737744,-0.0038735706
13744,-0.22669698,1.6543327e-06,-0.22686242,0.014351279,-0.013697344
13745,-0.2255587,2.7613916e-07,-0.22558631,0.013174905,-0.009603623
13746,-0.22494805,1.631801e-07,-0.22496437,0.012952646,-0.008499006
13747,-0.22597198,8.700561e-07,-0.22605899,0.0137832165,-0.0133328345
13748,-0.22565687,2.7611084e-06,-0.22593297,0.013393464,-0.013122558
13749,-0.22436039,4.025508e-06,-0.22476295,0.012420486,-0.009266469
13750,-0.22534351,2.2517306e-06,-0.22556868,0.013216016,-0.012197267
13751,-0.2252577,6.427904e-07,-0.22532198,0.013366426,-0.011010514
13752,-0.22614422,1.829469e-07,-0.22616252,0.014325077,-0.013762179
13753,-0.22466254,3.4762138e-07,-0.2246973,0.0129333725,-0.0078066415
13754,-0.2254728,6.78615e-07,-0.22554065,0.013139091,-0.010456795
13755,-0.22580595,1.3817838e-06,-0.22594413,0.013459779,-0.012123816
13756,-0.22420315,2.5813024e-06,-0.22446129,0.012571001,-0.0072612884
13757,-0.22636597,1.0999884e-06,-0.22647597,0.014257446,-0.014820678
13758,-0.22541918,4.793109e-07,-0.22546712,0.013286686,-0.011670559
13759,-0.22474459,4.7130246e-08,-0.2247493,0.013115472,-0.009797715
13760,-0.22633353,7.3057855e-08,-0.22634083,0.014619158,-0.016018694
13761,-0.22559282,7.9167864e-07,-0.22567199,0.013795259,-0.013679276
13762,-0.22377403,1.8313634e-06,-0.22395717,0.013083289,-0.0073814043
13763,-0.22691073,2.17947e-06,-0.22712867,0.015910937,-0.01874729
13764,-0.22474279,5.2927157e-06,-0.22527206,0.013654836,-0.011905475
13765,-0.22367176,6.65272e-06,-0.22433704,0.013182729,-0.008095785
13766,-0.2270231,3.7251239e-06,-0.22739561,0.016101427,-0.01847129
13767,-0.22443077,3.3227066e-06,-0.22476304,0.012879162,-0.008644193
13768,-0.22435287,1.6404474e-06,-0.22451691,0.012718308,-0.0076094787
13769,-0.22737187,3.8753562e-08,-0.22737575,0.015816025,-0.018003091
13770,-0.22437866,1.04385194e-07,-0.2243891,0.013266389,-0.0076048486
13771,-0.22533038,5.1965856e-07,-0.22538234,0.013687454,-0.011684788
13772,-0.22648741,2.2410104e-06,-0.22671151,0.015157676,-0.017126571
13773,-0.22351305,6.213608e-06,-0.22413442,0.012704434,-0.007962613
13774,-0.22527833,3.7680998e-06,-0.22565514,0.013874312,-0.013639124
13775,-0.22616394,2.2137453e-06,-0.22638531,0.014767483,-0.015950534
13776,-0.22413212,3.2135029e-06,-0.22445346,0.013072139,-0.008425492
13777,-0.22522739,3.2397343e-06,-0.22555135,0.013577713,-0.011881564
13778,-0.2265433,3.1276963e-06,-0.22685608,0.014979473,-0.016092697
13779,-0.22383697,4.9074047e-06,-0.22432771,0.012693616,-0.0062419144
13780,-0.22550045,3.3058873e-06,-0.22583103,0.013369806,-0.011111272
13781,-0.22612771,2.4356075e-06,-0.22637127,0.014071838,-0.012926183
13782,-0.22467205,3.2640257e-06,-0.22499846,0.0127926,-0.0072671683
13783,-0.22544697,3.090544e-06,-0.22575602,0.013161179,-0.009136327
13784,-0.22578081,4.4801454e-06,-0.22622883,0.013411948,-0.010413672
13785,-0.22366226,6.4680735e-06,-0.22430907,0.012398024,-0.0031524457
13786,-0.2256967,5.2333703e-06,-0.22622004,0.013317025,-0.009944416
13787,-0.2257856,4.1603184e-06,-0.22620162,0.013139024,-0.009483945
13788,-0.2240442,4.730769e-06,-0.22451729,0.012278688,-0.0032661634
13789,-0.22567861,3.526691e-06,-0.22603127,0.012909537,-0.009225461
13790,-0.2256026,2.6509065e-06,-0.22586769,0.012766832,-0.008852227
13791,-0.22423375,1.6259745e-06,-0.22439635,0.012166968,-0.003579467
13792,-0.22672519,2.2588019e-08,-0.22672746,0.013784294,-0.0118666915
13793,-0.22603476,1.17002415e-07,-0.22604646,0.013212715,-0.009553503
13794,-0.22396214,3.3227066e-06,-0.22429441,0.012428309,-0.0033596135
13795,-0.22565663,8.443592e-06,-0.22650099,0.013627242,-0.01135068
13796,-0.2242132,9.916124e-06,-0.22520481,0.012603262,-0.0058591333
13797,-0.22481671,7.883467e-06,-0.22560506,0.012673,-0.0064106323
13798,-0.22550067,4.812469e-06,-0.22598192,0.012770443,-0.0067738933
13799,-0.22461964,3.6887454e-06,-0.22498852,0.012260988,-0.002284713
13800,-0.22520293,2.9026764e-06,-0.22549321,0.012191853,-0.0039047503
13801,-0.22557081,2.0044588e-06,-0.22577126,0.012369323,-0.004841059
13802,-0.22517021,1.8733845e-06,-0.22535755,0.012329307,-0.0033990878
13803,-0.22564699,2.0487512e-06,-0.22585186,0.012466094,-0.0050900206
13804,-0.22470455,1.8008802e-06,-0.22488464,0.012270713,-0.0011885227
13805,-0.22668783,2.1407934e-06,-0.22690192,0.013288048,-0.008552815
13806,-0.22415827,3.2389833e-06,-0.22448216,0.012022769,0.00043254637
13807,-0.22564459,1.6724748e-06,-0.22581184,0.012284836,-0.0038804733
13808,-0.22596465,1.0766398e-06,-0.22607231,0.012714651,-0.0045297383
13809,-0.22551112,2.2708668e-06,-0.22573821,0.01280945,-0.0032142217
13810,-0.2246734,7.94257e-06,-0.22546767,0.012605042,-0.0024048719
13811,-0.22448945,1.4258506e-05,-0.2259153,0.012458038,-0.0045510503
13812,-0.22322789,1.3714071e-05,-0.2245993,0.012052022,0.00016873695
13813,-0.22509103,4.2873467e-06,-0.22551976,0.012184519,-0.0030325665
13814,-0.22663996,1.3391407e-07,-0.22665335,0.0130816195,-0.007093359
13815,-0.22480872,1.2428909e-07,-0.22482115,0.012557315,0.00013334812
13816,-0.22582044,3.1111686e-08,-0.22582355,0.012408975,-0.0028723322
13817,-0.22613262,5.091849e-07,-0.22618353,0.01251429,-0.0036277387
13818,-0.22408266,3.3494334e-06,-0.22441761,0.012407937,0.003016003
13819,-0.22534175,4.3833406e-06,-0.22578008,0.012422868,-0.0020248133
13820,-0.225696,3.892918e-06,-0.22608529,0.01281178,-0.0029699085
13821,-0.22427045,4.233583e-06,-0.2246938,0.012989498,0.0025149216
13822,-0.22618757,3.9860215e-06,-0.22658618,0.0129571,-0.0040529515
13823,-0.22447136,4.936165e-06,-0.22496498,0.012420977,0.0023919046
13824,-0.22501856,3.0708236e-06,-0.22532564,0.012321587,0.0017489736
13825,-0.22621359,1.9935035e-06,-0.22641294,0.012567937,-0.0019069534
13826,-0.22497097,2.7235512e-06,-0.22524332,0.0123473825,0.0029768257
13827,-0.22509208,2.7176523e-06,-0.22536385,0.012463511,0.002987129
13828,-0.2267992,2.1042786e-06,-0.22700964,0.012870984,-0.0028162764
13829,-0.22359177,2.4356075e-06,-0.22383533,0.013454783,0.009326576
13830,-0.22544314,3.3449888e-07,-0.2254766,0.012399143,0.004374976
13831,-0.22823834,9.333245e-08,-0.22824767,0.014035346,-0.0046849293
13832,-0.22311299,8.063977e-08,-0.22312105,0.014942166,0.01469341
13833,-0.22597122,1.2400557e-07,-0.22598362,0.01244662,0.0043535563
13834,-0.22708148,1.1281095e-06,-0.2271943,0.012781439,-6.89075e-05
13835,-0.22286598,3.4026036e-06,-0.22320624,0.015089318,0.013948395
13836,-0.22635563,3.3412568e-06,-0.22668976,0.012780985,0.0007034426
13837,-0.2265555,5.1180427e-06,-0.2270673,0.012919717,-0.0013975485
13838,-0.22227778,8.506059e-06,-0.22312838,0.015029039,0.012481317
13839,-0.22672547,4.9710548e-06,-0.22722258,0.013050268,-0.002368388
13840,-0.2259896,4.1619596e-06,-0.22640578,0.012528301,0.00079328165
13841,-0.22357759,4.080526e-06,-0.22398564,0.013376743,0.009623496
13842,-0.22607899,1.2456725e-06,-0.22620356,0.012445863,0.0012682562
13843,-0.22637346,5.8380596e-07,-0.22643185,0.012667998,0.0005882435
13844,-0.22454356,5.5893724e-07,-0.22459945,0.013308571,0.0073747933
13845,-0.2263832,2.9632162e-07,-0.22641283,0.012609946,0.0010467237
13846,-0.22566804,1.309536e-06,-0.225799,0.012435411,0.0032327562
13847,-0.22477993,3.0442986e-06,-0.22508436,0.0121776,0.0056158453
13848,-0.22500417,1.5962797e-06,-0.22516379,0.0121428715,0.0052676606
13849,-0.22640316,4.604317e-10,-0.2264032,0.012342706,0.0007507747
13850,-0.22548412,9.906977e-07,-0.22558318,0.0126036415,0.0036870153
13851,-0.2252226,4.1346817e-07,-0.22526395,0.012866862,0.004697726
13852,-0.2262644,5.2208907e-07,-0.22631662,0.0125494115,0.000115171584
13853,-0.2253015,6.7159785e-06,-0.2259731,0.012406943,0.000553799
13854,-0.22341795,1.2513737e-05,-0.22466932,0.012596919,0.0047793044
13855,-0.22514795,1.0271651e-05,-0.22617511,0.012701746,-0.0008478253
13856,-0.22522575,7.176191e-06,-0.22594337,0.012602745,-6.631456e-05
13857,-0.2241217,4.407834e-06,-0.22456248,0.012733602,0.0048280866
13858,-0.22638208,4.3828211e-07,-0.2264259,0.012992305,-0.0019644552
13859,-0.2262168,1.0101925e-08,-0.2262178,0.012855896,-0.0010440357
13860,-0.22472377,5.1964832e-08,-0.22472897,0.013053108,0.0044055046
13861,-0.22624072,1.1197368e-06,-0.22635269,0.012623663,-0.0016725367
13862,-0.22494121,4.2521833e-06,-0.22536643,0.012346303,0.0017644021
13863,-0.22462764,4.462941e-06,-0.22507393,0.012370665,0.0027441117
13864,-0.22566454,1.4000607e-06,-0.22580455,0.012496666,1.4908352e-05
13865,-0.22623552,2.2718898e-07,-0.22625825,0.012740208,-0.0015892147
13866,-0.22474907,4.338541e-07,-0.22479247,0.012768145,0.003496793
13867,-0.22582872,1.0614793e-06,-0.22593486,0.0126314955,-0.0008479615
13868,-0.22570443,1.7377336e-06,-0.22587821,0.012464557,-0.00038541367
13869,-0.22538444,2.2865224e-06,-0.2256131,0.01227816,0.000961809
13870,-0.22446238,2.9176233e-06,-0.22475414,0.012264213,0.0043233978
13871,-0.22607146,1.8238695e-06,-0.22625385,0.012475001,-0.0012812987
13872,-0.22571413,4.690092e-07,-0.22576103,0.012564939,0.00056643254
13873,-0.22494218,6.4556502e-09,-0.22494282,0.013049166,0.0035544457
13874,-0.22708268,2.0208635e-10,-0.2270827,0.013404564,-0.0049015637
13875,-0.22564216,2.6552755e-06,-0.22590768,0.012395261,-0.0016345923
13876,-0.22318651,9.107465e-06,-0.22409725,0.012254501,0.003989616
13877,-0.22534563,6.6576404e-06,-0.2260114,0.012380918,-0.0034685615
13878,-0.2256626,2.2596978e-06,-0.22588858,0.012438287,-0.0036823507
13879,-0.22490925,3.466556e-07,-0.2249439,0.013060935,-0.0011508671
13880,-0.22639412,2.3795315e-07,-0.22641791,0.013642205,-0.007591322
13881,-0.22604515,2.3803443e-06,-0.22628318,0.013284188,-0.008094724
13882,-0.22397129,8.695983e-06,-0.2248409,0.012244665,-0.0039997827
13883,-0.22485533,1.0034913e-05,-0.22585882,0.012772692,-0.00849525
13884,-0.22447363,5.854853e-06,-0.2250591,0.012281118,-0.0061301775
13885,-0.22512975,1.5345346e-06,-0.2252832,0.0128207095,-0.007514719
13886,-0.2260756,9.177301e-08,-0.22608478,0.013911186,-0.01089308
13887,-0.22604495,4.6774466e-07,-0.22609173,0.0139491195,-0.011405555
13888,-0.22474937,3.5548987e-06,-0.22510487,0.0126808295,-0.008278253
13889,-0.22466883,5.7291227e-06,-0.22524174,0.012591048,-0.009295178
13890,-0.22459006,3.4758893e-06,-0.22493765,0.012369616,-0.008417327
13891,-0.22556956,3.2929663e-07,-0.2256025,0.013127905,-0.011264592
13892,-0.2255393,1.46079415e-08,-0.22554076,0.013338444,-0.011314182
13893,-0.22577213,2.4294255e-10,-0.22577216,0.013561702,-0.012414374
13894,-0.22503686,3.47885e-07,-0.22507165,0.012804199,-0.00992351
13895,-0.2255547,1.6999124e-06,-0.2257247,0.0132732075,-0.01233623
13896,-0.22465119,3.0642468e-06,-0.22495762,0.012610275,-0.009529877
13897,-0.2252708,1.9388865e-06,-0.22546469,0.013147707,-0.011094714
13898,-0.22607504,2.3075256e-06,-0.2263058,0.014014444,-0.013720453
13899,-0.22377005,6.1644523e-06,-0.2243865,0.012732209,-0.006625932
13900,-0.22502352,8.219594e-06,-0.22584549,0.01343409,-0.011779683
13901,-0.22527555,7.618302e-06,-0.22603738,0.013603001,-0.012541894
13902,-0.2244478,5.53113e-06,-0.22500092,0.012573166,-0.0084308935
13903,-0.22513805,1.9542294e-06,-0.22533348,0.012626696,-0.009118993
13904,-0.2258673,6.355472e-11,-0.2258673,0.013109196,-0.010785744
13905,-0.22560471,4.763444e-07,-0.22565235,0.0130369505,-0.009838486
13906,-0.22530916,3.531898e-08,-0.2253127,0.01278905,-0.008691966
13907,-0.22568424,8.057415e-07,-0.22576481,0.0129685,-0.01027674
13908,-0.22541492,4.8135807e-06,-0.22589627,0.01305764,-0.01105418
13909,-0.22379567,8.38058e-06,-0.22463372,0.012171244,-0.006531759
13910,-0.22483495,7.054641e-06,-0.22554041,0.012744705,-0.0097447205
13911,-0.225763,2.1906153e-06,-0.22598206,0.013241655,-0.011366967
13912,-0.22503932,2.768757e-07,-0.225067,0.012848273,-0.008268431
13913,-0.22641148,7.6826815e-08,-0.22641917,0.014070354,-0.013302959
13914,-0.22539893,2.4753958e-06,-0.22564647,0.013242252,-0.0108556
13915,-0.2240572,8.453381e-06,-0.22490254,0.012304084,-0.007738227
13916,-0.22471613,8.670339e-06,-0.22558317,0.012757448,-0.009875482
13917,-0.22518042,4.5883435e-06,-0.22563925,0.012872892,-0.009641586
13918,-0.22543912,1.9939243e-06,-0.22563851,0.013040082,-0.009679127
13919,-0.22520767,8.7509494e-07,-0.22529519,0.012881316,-0.008116561
13920,-0.22590734,3.9303075e-07,-0.22594665,0.012973703,-0.009695078
13921,-0.22540975,9.329786e-07,-0.22550304,0.012448055,-0.007460267
13922,-0.22427481,1.6728602e-06,-0.2244421,0.011966324,-0.002848962
13923,-0.22654705,1.2863125e-06,-0.22667567,0.013441086,-0.010626012
13924,-0.22454938,1.2509668e-06,-0.22467448,0.012362442,-0.0027953563
13925,-0.22597212,1.6042723e-06,-0.22613254,0.012875234,-0.0076202275
13926,-0.22573876,3.944539e-06,-0.22613321,0.0127654085,-0.0073352354
13927,-0.22359478,7.454755e-06,-0.22434026,0.012098611,-0.00038161015
13928,-0.22530043,7.2812372e-06,-0.22602856,0.012449152,-0.0059676464
13929,-0.22567861,5.5636287e-06,-0.22623497,0.012546143,-0.005882333
13930,-0.22402781,4.3517634e-06,-0.22446299,0.01214277,0.0014664296
13931,-0.22625889,1.4367247e-06,-0.22640257,0.012482865,-0.004801018
13932,-0.22570954,1.035753e-06,-0.22581312,0.012018979,-0.0016913096
13933,-0.22499578,2.1392239e-06,-0.2252097,0.011947883,0.0011600401
13934,-0.22585352,3.2764754e-06,-0.22618116,0.012091783,-0.0018256685
13935,-0.22482644,3.2299251e-06,-0.22514944,0.011816634,0.0021805465
13936,-0.22534895,1.8434827e-06,-0.22553329,0.011954674,0.0011390547
13937,-0.22629194,1.3199242e-06,-0.22642393,0.012313978,-0.0021386952
13938,-0.22427434,1.6472488e-06,-0.22443905,0.012515801,0.005001679
13939,-0.22581506,6.8592607e-07,-0.22588365,0.011992048,-1.1423541e-05
13940,-0.2266513,2.6723842e-07,-0.22667801,0.012390729,-0.0033283546
13941,-0.22425185,7.714707e-07,-0.224329,0.012436057,0.0050918576
13942,-0.22550412,1.4302663e-06,-0.22564714,0.011842242,0.00019136579
13943,-0.22647287,2.5282377e-06,-0.2267257,0.012526951,-0.003806323
13944,-0.22293928,4.0327463e-06,-0.22334255,0.013476977,0.008622999
13945,-0.22651047,9.96312e-07,-0.2266101,0.012509323,-0.0026564111
13946,-0.22649105,3.6608157e-07,-0.22652766,0.012524865,-0.0018705161
13947,-0.2244085,9.81612e-07,-0.22450666,0.01251878,0.005671937
13948,-0.22591962,1.8344298e-06,-0.22610307,0.011961716,4.688152e-05
13949,-0.2257418,1.8392768e-06,-0.22592573,0.0119124465,0.0010012499
13950,-0.22429001,6.069848e-07,-0.2243507,0.01243275,0.0070213
13951,-0.22698934,2.2857563e-08,-0.22699162,0.012556412,-0.0022641567
13952,-0.2258546,3.5291274e-07,-0.22588989,0.012099329,0.0017039817
13953,-0.22452103,1.0834227e-06,-0.22462937,0.012492921,0.006138745
13954,-0.22647595,7.1536056e-07,-0.2265475,0.012400203,-0.0007668298
13955,-0.22535945,1.1578678e-06,-0.22547524,0.012405303,0.0034202484
13956,-0.22483599,2.3754728e-06,-0.22507355,0.01257014,0.0050658924
13957,-0.2264135,4.5618253e-06,-0.22686969,0.012548872,-0.0013079309
13958,-0.22384107,7.3498336e-06,-0.22457606,0.012640635,0.0073634866
13959,-0.22437523,5.662478e-06,-0.22494148,0.01246369,0.0066005914
13960,-0.22687615,1.6133823e-06,-0.22703749,0.012621002,-0.00012112941
13961,-0.22487211,5.675034e-07,-0.22492886,0.0127225695,0.008293428
13962,-0.22503203,8.3637644e-08,-0.22504039,0.012689938,0.008688504
13963,-0.22725394,1.3703868e-08,-0.22725531,0.012642735,0.0013859333
13964,-0.22482021,6.2699917e-07,-0.22488292,0.012824659,0.010529704
13965,-0.22457592,1.1519427e-06,-0.22469112,0.013081601,0.011458997
13966,-0.22707112,9.2055575e-07,-0.22716318,0.0125814425,0.0025667222
13967,-0.22460818,1.6512676e-06,-0.2247733,0.013392811,0.011315383
13968,-0.22500156,1.3605662e-06,-0.22513762,0.01310369,0.0105927
13969,-0.22742207,6.8960867e-07,-0.22749104,0.012862017,0.0023014355
13970,-0.22396722,1.7751369e-06,-0.22414474,0.014061828,0.01459935
13971,-0.22554666,1.1425578e-06,-0.22566092,0.012651131,0.009054287
13972,-0.22736503,1.1597285e-06,-0.22748101,0.012786878,0.0022986156
13973,-0.22311825,3.6367283e-06,-0.22348192,0.015350662,0.016705316
13974,-0.22667725,3.8987414e-06,-0.22706713,0.012474305,0.0035916076
13975,-0.2262049,4.2435227e-06,-0.22662926,0.012278591,0.005560595
13976,-0.22312185,4.3829664e-06,-0.22356015,0.014828439,0.017005155
13977,-0.22732988,2.1168344e-06,-0.22754157,0.012768749,0.0027152225
13978,-0.2256325,3.4982613e-06,-0.22598232,0.01243531,0.00843136
13979,-0.22397527,4.3569253e-06,-0.22441097,0.013850637,0.013988673
13980,-0.22598669,2.8998336e-06,-0.22627667,0.012641413,0.0070691667
13981,-0.22599556,3.3865153e-06,-0.22633421,0.012585768,0.0068556694
13982,-0.2243506,4.6675864e-06,-0.22481737,0.013216061,0.012191338
13983,-0.22556475,3.517686e-06,-0.22591652,0.012318665,0.007988844
13984,-0.22632848,1.2617564e-06,-0.22645466,0.012158001,0.00561294
13985,-0.22447357,1.0121293e-09,-0.22447367,0.013159721,0.012513716
13986,-0.22626308,5.493534e-07,-0.22631802,0.012197659,0.0052518137
13987,-0.22586061,1.093339e-07,-0.22587155,0.012546781,0.0063114343
13988,-0.22528632,1.7258893e-06,-0.2254589,0.012950757,0.007112999
13989,-0.2254985,6.7113456e-06,-0.22616963,0.012355422,0.0037605267
13990,-0.22401267,1.259494e-05,-0.22527216,0.0123237325,0.00643161
13991,-0.22425023,1.6215241e-05,-0.22587176,0.011863592,0.0036238735
13992,-0.22407854,1.28863e-05,-0.22536716,0.011868036,0.0045853807
13993,-0.22485854,3.8381327e-06,-0.22524235,0.012371956,0.004549758
13994,-0.22651675,9.8594285e-08,-0.22652662,0.012478911,-0.00040062075
13995,-0.22599779,2.817742e-07,-0.22602597,0.012342975,0.00088043755
13996,-0.22514255,4.1437397e-06,-0.22555692,0.0120053375,0.0019995617
13997,-0.22475569,1.4345289e-05,-0.22619022,0.011873366,-0.0012084964
13998,-0.22205958,1.8871902e-05,-0.22394677,0.012545468,0.0065288264
13999,-0.22582692,7.555177e-06,-0.22658244,0.012420258,-0.002758804
14000,-0.22579396,9.4056475e-07,-0.22588801,0.012215741,9.846005e-05
14001,-0.22502889,2.5849864e-09,-0.22502914,0.012519972,0.0028585815
14002,-0.2264473,4.7532236e-08,-0.22645205,0.012308591,-0.0030973041
14003,-0.22523652,1.151367e-06,-0.22535166,0.01188358,7.1892086e-05
14004,-0.22475559,2.6448447e-06,-0.22502007,0.011754077,0.00060061185
14005,-0.22629355,1.6051029e-06,-0.22645406,0.012315175,-0.0053982646
14006,-0.22469905,1.5529376e-06,-0.22485435,0.01200343,-0.00018459011
14007,-0.22462973,1.4300524e-06,-0.22477274,0.012171422,-0.0003793786
14008,-0.22718894,7.3163466e-07,-0.22726211,0.013855994,-0.010038826
14009,-0.22429873,1.7835249e-06,-0.22447708,0.012358193,-0.00010000717
14010,-0.22553161,2.7233052e-06,-0.22580394,0.0122761475,-0.005257282
14011,-0.22618745,3.176427e-06,-0.2265051,0.01293816,-0.00850707
14012,-0.22406432,4.519151e-06,-0.22451624,0.012007413,-0.0019905597
14013,-0.22518517,3.8640997e-06,-0.22557159,0.012445931,-0.0065050167
14014,-0.22667292,2.3277607e-06,-0.22690569,0.0137275,-0.01154645
14015,-0.2232558,1.3513697e-06,-0.22339094,0.013032148,0.0013886256
14016,-0.22630346,2.115577e-08,-0.22630557,0.013178371,-0.009256453
14017,-0.22650431,3.084417e-08,-0.2265074,0.013494431,-0.010164853
14018,-0.22427265,3.1714873e-07,-0.22430436,0.012507894,-0.0021965303
14019,-0.22581033,9.419815e-07,-0.22590454,0.012503415,-0.008036944
14020,-0.22640698,3.6811366e-06,-0.2267751,0.013579353,-0.011673392
14021,-0.22231632,6.5906784e-06,-0.22297539,0.0124664055,0.001612026
14022,-0.22669409,2.1873084e-06,-0.22691283,0.014065065,-0.013107085
14023,-0.22665238,6.0177183e-07,-0.22671255,0.014100051,-0.0127371345
14024,-0.22437672,1.5289282e-06,-0.22452961,0.012972993,-0.005317539
14025,-0.22622818,4.2281886e-06,-0.226651,0.013952828,-0.013384657
14026,-0.22434846,1.05478985e-05,-0.22540325,0.012476638,-0.0092637725
14027,-0.22356112,9.929643e-06,-0.22455409,0.012056117,-0.0064513106
14028,-0.22622909,3.1718077e-06,-0.22654627,0.013834096,-0.013270341
14029,-0.22535151,3.3301816e-07,-0.22538482,0.012992871,-0.008595831
14030,-0.22608465,4.999335e-08,-0.22608964,0.013458267,-0.010940104
14031,-0.22583674,9.5199056e-08,-0.22584626,0.012911679,-0.009631975
14032,-0.22513324,1.1369269e-07,-0.22514461,0.0121213235,-0.006793055
14033,-0.22569449,4.486816e-07,-0.22573936,0.012559766,-0.009035864
14034,-0.2257451,4.893284e-07,-0.22579403,0.012525285,-0.009302387
14035,-0.22446941,1.399795e-07,-0.2244834,0.012027429,-0.004433526
14036,-0.22625545,3.761759e-09,-0.22625582,0.013286163,-0.010891908
14037,-0.22586586,1.6245858e-07,-0.2258821,0.0129837785,-0.00967307
14038,-0.22482243,2.0212872e-06,-0.22502457,0.012267976,-0.006816811
14039,-0.22463742,3.914469e-06,-0.22502887,0.01200394,-0.0066420543
14040,-0.22587742,3.2659104e-06,-0.22620401,0.012913894,-0.010485452
14041,-0.22440962,1.915841e-06,-0.22460121,0.012002396,-0.0042259544
14042,-0.22558358,7.3267444e-08,-0.22559091,0.012644253,-0.00734486
14043,-0.22736757,5.8886503e-08,-0.22737345,0.014406679,-0.013317119
14044,-0.22478494,3.4376567e-06,-0.22512871,0.012187265,-0.0050168275
14045,-0.22436285,9.965644e-06,-0.22535941,0.01204338,-0.0059145917
14046,-0.22490898,1.2494452e-05,-0.22615843,0.012714357,-0.008879826
14047,-0.22389917,1.139179e-05,-0.22503835,0.012057877,-0.0048882607
14048,-0.22465594,6.4328015e-06,-0.22529922,0.0124011645,-0.0055463146
14049,-0.22633913,2.4415647e-06,-0.22658329,0.013377887,-0.010025134
14050,-0.22534144,1.2427803e-06,-0.22546571,0.012431405,-0.0056296084
14051,-0.22491263,9.1379144e-07,-0.225004,0.011954338,-0.0032751062
14052,-0.22597805,6.2504205e-07,-0.22604056,0.012231436,-0.006256295
14053,-0.22542743,2.898198e-07,-0.22545642,0.011797344,-0.003385651
14054,-0.22432928,2.0877069e-07,-0.22435015,0.011992312,0.0012110904
14055,-0.22675677,5.199201e-08,-0.22676197,0.012964436,-0.007290274
14056,-0.22578987,1.2917987e-07,-0.2258028,0.012203072,-0.0039131497
14057,-0.22490896,1.3011597e-06,-0.22503908,0.011988297,-0.0014123542
14058,-0.2250631,2.8670913e-06,-0.22534981,0.011833369,-0.0029556945
14059,-0.22566435,4.5865563e-06,-0.226123,0.012393358,-0.0063675107
14060,-0.22351849,3.2624646e-06,-0.22384474,0.012416099,0.0018258197
14061,-0.22646204,5.925828e-07,-0.2265213,0.012989218,-0.007882149
14062,-0.22699551,8.720031e-07,-0.22708271,0.013680306,-0.010514453
14063,-0.22318104,3.9810843e-06,-0.22357915,0.012601604,0.0016055864
14064,-0.2258152,4.7331678e-06,-0.22628853,0.012752296,-0.008626207
14065,-0.22609906,4.621535e-06,-0.22656122,0.013089313,-0.009826789
14066,-0.22293855,4.213861e-06,-0.22335994,0.012582028,0.001981604
14067,-0.226976,9.485009e-07,-0.22707085,0.013893754,-0.01141105
14068,-0.22681676,5.6730136e-07,-0.22687349,0.013657534,-0.010838633
14069,-0.22301003,1.5283755e-06,-0.22316287,0.013474915,0.0020180957
14070,-0.22748919,7.2352543e-07,-0.22756153,0.01493569,-0.014525261
14071,-0.22526672,1.9406712e-06,-0.2254608,0.01260703,-0.0074723796
14072,-0.22384028,3.6132374e-06,-0.2242016,0.012463648,-0.0041689575
14073,-0.22673953,3.9479137e-06,-0.22713432,0.015016556,-0.016251775
14074,-0.22455135,5.399729e-06,-0.22509132,0.0131783355,-0.009748113
14075,-0.22395463,4.2783417e-06,-0.22438246,0.012651535,-0.007497894
14076,-0.22678319,1.9755764e-06,-0.22698075,0.015216581,-0.017028749
14077,-0.22452095,1.1948448e-06,-0.22464043,0.012436448,-0.009058446
14078,-0.22491704,1.9390303e-07,-0.22493643,0.012853106,-0.0107940305
14079,-0.22631265,8.9298105e-08,-0.22632158,0.014416687,-0.01600008
14080,-0.22471096,1.193588e-07,-0.22472289,0.01309695,-0.009909828
14081,-0.22555734,3.576847e-08,-0.22556092,0.013922947,-0.013355985
14082,-0.22602965,2.2964925e-06,-0.2262593,0.014532783,-0.016890157
14083,-0.22312358,6.78171e-06,-0.22380175,0.013164081,-0.008754744
14084,-0.22533883,5.2705927e-06,-0.22586589,0.014522118,-0.016629415
14085,-0.22618651,4.2630063e-06,-0.22661282,0.015432261,-0.01923606
14086,-0.22414455,4.6774426e-06,-0.2246123,0.013635861,-0.01234855
14087,-0.2252715,4.525742e-06,-0.22572407,0.01438211,-0.017103817
14088,-0.22597907,4.6500895e-06,-0.22644408,0.015812445,-0.020558741
14089,-0.22468641,4.756083e-06,-0.22516203,0.014201632,-0.016243154
14090,-0.22545935,4.0746886e-06,-0.22586682,0.015096561,-0.019011011
14091,-0.22536245,3.863807e-06,-0.22574884,0.015044579,-0.018992212
14092,-0.22451685,4.9693936e-06,-0.22501379,0.014134173,-0.016688352
14093,-0.22506425,4.3915807e-06,-0.2255034,0.014737169,-0.018501662
14094,-0.22540884,1.8612892e-06,-0.22559497,0.014827488,-0.018546116
14095,-0.22551888,5.4121085e-07,-0.225573,0.014651627,-0.017961029
14096,-0.22522655,2.9954248e-07,-0.2252565,0.014235059,-0.016359325
14097,-0.22588263,7.8947926e-07,-0.22596158,0.014677396,-0.018681627
14098,-0.2250905,1.4115448e-06,-0.22523166,0.013786213,-0.015783243
14099,-0.22399262,4.2687446e-07,-0.22403531,0.012557103,-0.010722569
14100,-0.22631626,6.4630757e-07,-0.22638088,0.014844489,-0.018152751
14101,-0.22551312,8.129268e-07,-0.2255944,0.013812859,-0.014338633
14102,-0.22472449,1.4363808e-07,-0.22473885,0.012899323,-0.010631827
14103,-0.22633654,3.1608304e-06,-0.22665262,0.014658599,-0.016688824
14104,-0.22388257,8.69071e-06,-0.22475164,0.012110613,-0.008398946
14105,-0.22412123,8.037763e-06,-0.22492501,0.012219915,-0.0077922787
14106,-0.22641486,3.9693787e-06,-0.2268118,0.0139019815,-0.013521795
14107,-0.22437897,2.6648022e-06,-0.22464545,0.012125763,-0.0049925353
14108,-0.22555977,1.7801832e-06,-0.2257378,0.012450694,-0.00869645
14109,-0.22622707,2.5821164e-06,-0.22648528,0.013106682,-0.011503045
14110,-0.22407697,4.645849e-06,-0.22454156,0.011712689,-0.0048103067
14111,-0.22515593,3.880638e-06,-0.225544,0.012107625,-0.008146334
14112,-0.2263665,2.6253e-06,-0.22662903,0.013147028,-0.01155028
14113,-0.22446209,1.7907361e-06,-0.22464116,0.0115791075,-0.0038319312
14114,-0.22547829,1.2929121e-06,-0.22560759,0.011846746,-0.006628636
14115,-0.22628632,1.3579255e-06,-0.22642212,0.01262907,-0.00936094
14116,-0.22448412,1.6943605e-06,-0.22465356,0.011563119,-0.002657699
14117,-0.22543341,1.924596e-06,-0.22562587,0.012000024,-0.00567556
14118,-0.22670424,1.7434741e-06,-0.22687858,0.013251666,-0.009793019
14119,-0.22410451,3.1118518e-06,-0.22441569,0.011730948,-0.000866111
14120,-0.22538424,2.3551224e-06,-0.22561975,0.011889332,-0.00546972
14121,-0.22678444,1.0695084e-06,-0.22689138,0.013188327,-0.010663821
14122,-0.22406584,7.112327e-07,-0.22413696,0.011711505,-0.00096346426
14123,-0.22597447,3.7652654e-08,-0.22597824,0.0121096,-0.0075635132
14124,-0.22635867,5.251658e-08,-0.22636391,0.012471879,-0.008749834
14125,-0.22415923,6.373065e-07,-0.22422296,0.011647877,-0.0004063495
14126,-0.22582483,1.4927366e-06,-0.22597411,0.011959708,-0.0062244693
14127,-0.2262151,3.4600719e-06,-0.2265611,0.0124557745,-0.0077556
14128,-0.22295992,6.170225e-06,-0.22357695,0.012090691,0.0036553955
14129,-0.22563487,2.5964553e-06,-0.22589453,0.011834559,-0.003968887
14130,-0.22681294,5.092912e-07,-0.22686388,0.0125829205,-0.0068141506
14131,-0.22357833,4.5801227e-07,-0.22362414,0.012725939,0.005199885
14132,-0.22673662,4.0699732e-07,-0.22677732,0.0124656325,-0.0060090465
14133,-0.22690095,1.958815e-06,-0.22709683,0.012753116,-0.0072659925
14134,-0.22217783,6.088253e-06,-0.22278666,0.013035591,0.008499685
14135,-0.22705066,3.811031e-06,-0.22743176,0.013160901,-0.008595863
14136,-0.22633597,2.8574611e-06,-0.22662172,0.012435631,-0.006363633
14137,-0.22329746,5.1266766e-06,-0.22381014,0.012753846,0.0036213528
14138,-0.22706829,4.697187e-06,-0.227538,0.013524172,-0.009952994
14139,-0.22567034,7.4890518e-06,-0.22641924,0.012130759,-0.006277348
14140,-0.2220354,9.390236e-06,-0.22297442,0.012588839,0.0055882544
14141,-0.226741,2.8777995e-06,-0.22702879,0.013214845,-0.009625449
14142,-0.22658354,3.2728167e-07,-0.22661626,0.012600713,-0.008142931
14143,-0.22339576,4.4531424e-07,-0.22344029,0.012922461,0.0029015092
14144,-0.22736375,3.1013883e-07,-0.22739476,0.013941151,-0.012045779
14145,-0.2261141,2.0131602e-06,-0.22631541,0.012853617,-0.008831868
14146,-0.2228573,5.84152e-06,-0.22344145,0.012032084,0.0010861013
14147,-0.22616173,2.8997322e-06,-0.22645171,0.012811966,-0.009750275
14148,-0.22622204,7.1301827e-07,-0.22629334,0.012569109,-0.008874399
14149,-0.22346891,5.079734e-09,-0.22346942,0.012115925,0.0014854105
14150,-0.22661701,8.1725875e-07,-0.22669874,0.013349857,-0.0105090765
14151,-0.22715844,7.1067984e-07,-0.2272295,0.014185169,-0.013048608
14152,-0.2238011,3.6627995e-07,-0.22383773,0.012305787,-0.0013437924
14153,-0.22573484,3.7546324e-06,-0.22611031,0.012780711,-0.010517096
14154,-0.2254386,1.1263602e-05,-0.22656496,0.013576686,-0.013280192
14155,-0.22254512,1.596444e-05,-0.22414157,0.011987517,-0.0051820804
14156,-0.22474276,8.160063e-06,-0.22555876,0.012664467,-0.010755722
14157,-0.22662663,1.481035e-06,-0.22677474,0.014114871,-0.015280015
14158,-0.22488323,1.2462553e-07,-0.22489569,0.012542768,-0.008620789
14159,-0.2254827,6.301353e-08,-0.225489,0.012737552,-0.011104746
14160,-0.22707747,1.6188759e-06,-0.22723936,0.015364711,-0.018153166
14161,-0.22298844,6.0305915e-06,-0.2235915,0.011957763,-0.0048504085
14162,-0.22475265,7.388505e-06,-0.2254915,0.012526022,-0.011473726
14163,-0.22626051,6.120578e-06,-0.22687258,0.014387186,-0.0159981
14164,-0.22358899,6.4904525e-06,-0.22423804,0.01169786,-0.006104619
14165,-0.22505268,2.9517273e-06,-0.22534786,0.0127387745,-0.009969356
14166,-0.22632001,6.1257015e-07,-0.22638127,0.013504063,-0.013162572
14167,-0.22472133,3.4081975e-07,-0.2247554,0.011840227,-0.006486024
14168,-0.22497286,1.3594192e-06,-0.2251088,0.011812628,-0.0073475377
14169,-0.22648193,2.1878814e-06,-0.22670072,0.013491208,-0.013100314
14170,-0.22464667,4.317575e-06,-0.22507843,0.012049885,-0.0073795645
14171,-0.22400722,3.2927328e-06,-0.22433649,0.011901188,-0.004729583
14172,-0.22683603,1.1408383e-06,-0.22695011,0.013834179,-0.014218308
14173,-0.2254375,1.6058203e-06,-0.22559808,0.012327865,-0.009702466
14174,-0.22398065,5.2637533e-06,-0.22450702,0.011689323,-0.006186682
14175,-0.22627492,6.578366e-06,-0.22693276,0.014309679,-0.015400364
14176,-0.2245907,6.900347e-06,-0.22528073,0.01219837,-0.009872717
14177,-0.22409743,3.950934e-06,-0.22449252,0.011778911,-0.0070515824
14178,-0.22665682,1.7623743e-06,-0.22683306,0.014090337,-0.015592435
14179,-0.22549431,1.9474444e-06,-0.22568905,0.0127280895,-0.011817776
14180,-0.22451821,4.195711e-06,-0.22493778,0.0122967735,-0.009344615
14181,-0.22503819,6.4717883e-06,-0.22568536,0.012859152,-0.012252461
14182,-0.22449867,7.1864933e-06,-0.22521733,0.012343231,-0.010887062
14183,-0.22487552,6.025543e-06,-0.22547808,0.012693888,-0.012113985
14184,-0.22518569,4.426249e-06,-0.22562832,0.013007373,-0.0131679755
14185,-0.2249031,2.8242582e-06,-0.22518553,0.013031216,-0.011711732
14186,-0.22669192,1.8201686e-06,-0.22687393,0.014779141,-0.017852454
14187,-0.22378097,1.335308e-06,-0.2239145,0.011984632,-0.006874604
14188,-0.2256265,5.239211e-07,-0.22567889,0.012979993,-0.013192842
14189,-0.22681716,7.909363e-07,-0.22689626,0.014865879,-0.017957209
14190,-0.22399287,2.4397489e-06,-0.22423685,0.012592727,-0.008428542
14191,-0.225362,2.6637322e-06,-0.22562838,0.013242374,-0.013405798
14192,-0.22620085,3.1837612e-06,-0.22651923,0.014299302,-0.016669245
14193,-0.22371617,3.223073e-06,-0.22403848,0.012129869,-0.00810237
14194,-0.22526336,4.6621722e-07,-0.22530998,0.012861286,-0.012735554
14195,-0.2271993,2.146671e-07,-0.22722077,0.015498998,-0.019738631
14196,-0.22510086,3.5661458e-08,-0.22510442,0.01267002,-0.012174169
14197,-0.22470282,2.92167e-07,-0.22473204,0.01228264,-0.010809979
14198,-0.22680722,1.2752835e-06,-0.22693475,0.01496267,-0.018517883
14199,-0.22475256,3.9583424e-06,-0.2251484,0.0126549015,-0.011959058
14200,-0.22441937,3.8785247e-06,-0.22480722,0.012813921,-0.010672606
14201,-0.22677569,2.221068e-06,-0.2269978,0.015384031,-0.018511254
14202,-0.22464749,2.7863223e-06,-0.22492613,0.013284963,-0.010491687
14203,-0.22476897,4.018754e-06,-0.22517084,0.013067402,-0.011134154
14204,-0.22629818,5.1363304e-06,-0.22681181,0.014577908,-0.016804853
14205,-0.22356468,7.053058e-06,-0.22426999,0.011816896,-0.0068841972
14206,-0.22446088,3.2157473e-06,-0.22478247,0.0119481115,-0.00774935
14207,-0.22642435,2.1238211e-10,-0.22642437,0.013351708,-0.012539553
14208,-0.22459069,2.036314e-06,-0.22479431,0.012473533,-0.005238696
14209,-0.22544624,3.2906783e-06,-0.2257753,0.012843037,-0.008040664
14210,-0.22699551,3.6435256e-07,-0.22703195,0.013859588,-0.012113643
14211,-0.22415237,3.1122725e-06,-0.2244636,0.011988567,-0.0028233584
14212,-0.22346337,9.197626e-06,-0.22438313,0.01185376,-0.0027734288
14213,-0.22614154,1.0024532e-05,-0.22714399,0.014125563,-0.013336846
14214,-0.22471885,8.198418e-06,-0.2255387,0.012753049,-0.0082737645
14215,-0.22377503,8.142365e-06,-0.22458926,0.0128315,-0.005685813
14216,-0.2259601,8.563435e-06,-0.22681645,0.014506991,-0.015016707
14217,-0.22422937,1.0787053e-05,-0.22530808,0.0127213085,-0.010149081
14218,-0.22342606,9.489127e-06,-0.22437496,0.012182031,-0.0068131997
14219,-0.22558309,3.8080645e-06,-0.22596389,0.013323359,-0.01266459
14220,-0.22614299,8.424795e-07,-0.22622724,0.014188911,-0.01381553
14221,-0.22518475,3.7451437e-07,-0.2252222,0.013576133,-0.010154583
14222,-0.2257745,1.2049322e-06,-0.22589499,0.0138577055,-0.012908445
14223,-0.22499032,4.519151e-06,-0.22544225,0.013461501,-0.012122785
14224,-0.22351798,9.828104e-06,-0.22450079,0.012893634,-0.009687272
14225,-0.22521497,6.6408106e-06,-0.22587906,0.014415386,-0.015295046
14226,-0.22484507,1.17651e-06,-0.22496271,0.013702495,-0.012446109
14227,-0.2255003,3.9828684e-08,-0.22550428,0.014341616,-0.014595473
14228,-0.2264581,6.508763e-08,-0.22646461,0.015146631,-0.018234884
14229,-0.22483635,3.6437055e-07,-0.22487278,0.013358186,-0.012741683
14230,-0.2248228,1.0793938e-06,-0.22493075,0.013294626,-0.012837446
14231,-0.22593871,4.887657e-07,-0.22598758,0.01434105,-0.016479712
14232,-0.22590269,5.406629e-07,-0.22595675,0.014546348,-0.01608617
14233,-0.22448494,1.8086874e-06,-0.2246658,0.0136440685,-0.011770245
14234,-0.22547612,2.823457e-06,-0.22575846,0.014746289,-0.01625869
14235,-0.22555688,4.8909133e-06,-0.22604597,0.015016245,-0.017531985
14236,-0.22452319,5.8727505e-06,-0.22511046,0.013646784,-0.014194751
14237,-0.22468543,3.7699513e-06,-0.22506243,0.013642525,-0.014015543
14238,-0.22606967,1.8710193e-06,-0.22625677,0.01496846,-0.018399356
14239,-0.22586632,1.1468944e-06,-0.22598101,0.014755065,-0.017657457
14240,-0.22476597,1.0369058e-06,-0.22486967,0.013997596,-0.013967584
14241,-0.22611317,3.3809366e-07,-0.22614698,0.015162746,-0.01874126
14242,-0.22583637,5.19186e-07,-0.22588828,0.014810483,-0.017753141
14243,-0.22453712,1.7258893e-06,-0.2247097,0.0137180295,-0.013789404
14244,-0.22560398,2.0275204e-06,-0.22580673,0.0146345245,-0.017939406
14245,-0.2251818,2.0635373e-06,-0.22538815,0.014048234,-0.01613817
14246,-0.22430997,1.6542176e-06,-0.22447538,0.013146723,-0.01193435
14247,-0.226192,4.1014047e-07,-0.226233,0.014640046,-0.01739606
14248,-0.22571073,2.9386086e-07,-0.22574012,0.01416282,-0.015406934
14249,-0.22487848,1.1660276e-06,-0.22499508,0.013342391,-0.012629248
14250,-0.22528379,1.9387205e-06,-0.22547767,0.013693334,-0.014613168
14251,-0.22541472,3.3814167e-06,-0.22575286,0.0140025215,-0.015874818
14252,-0.22521603,3.5812445e-06,-0.22557415,0.014026975,-0.016092895
14253,-0.224524,3.1235338e-06,-0.22483636,0.013589788,-0.014054084
14254,-0.22621796,1.9695492e-06,-0.2264149,0.015733818,-0.020880954
14255,-0.22534752,3.3778556e-06,-0.2256853,0.015147909,-0.01916922
14256,-0.22460227,5.0267595e-06,-0.22510494,0.01482196,-0.017937317
14257,-0.22546354,6.291482e-06,-0.22609268,0.016106682,-0.022155367
14258,-0.22501843,8.069056e-06,-0.22582534,0.015794141,-0.02153632
14259,-0.2232589,9.46133e-06,-0.22420503,0.0142966015,-0.015452316
14260,-0.22538836,7.5899493e-06,-0.22614735,0.016077638,-0.022024754
14261,-0.22557528,5.233302e-06,-0.22609861,0.01575943,-0.02094948
14262,-0.22413294,3.6425845e-06,-0.2244972,0.013865405,-0.014348515
14263,-0.22554776,1.1729568e-06,-0.22566506,0.01469969,-0.018009076
14264,-0.22599669,1.2606048e-07,-0.2260093,0.015041715,-0.018937053
14265,-0.22422215,4.345238e-08,-0.2242265,0.013435744,-0.012251455
14266,-0.22542766,1.5175258e-08,-0.22542918,0.014292135,-0.016497398
14267,-0.22650765,1.0861542e-08,-0.22650874,0.015759034,-0.020670237
14268,-0.22410218,1.2437772e-06,-0.22422656,0.013535994,-0.012794672
14269,-0.22478303,2.822005e-06,-0.22506523,0.014388619,-0.016272316
14270,-0.22646478,4.288951e-06,-0.22689368,0.016966036,-0.023245187
14271,-0.22370961,8.241909e-06,-0.22453381,0.014466471,-0.014698132
14272,-0.22424,1.077893e-05,-0.2253179,0.015088961,-0.017623818
14273,-0.2250481,1.2584683e-05,-0.22630656,0.016277082,-0.021358192
14274,-0.22341275,1.2535886e-05,-0.22466634,0.014742286,-0.015362311
14275,-0.22575493,8.5426045e-06,-0.22660919,0.016600018,-0.022281017
14276,-0.22478938,7.2707867e-06,-0.22551645,0.014852236,-0.017906
14277,-0.2234664,4.616027e-06,-0.223928,0.013698095,-0.011666891
14278,-0.226646,7.444103e-07,-0.22672045,0.016054155,-0.021200966
14279,-0.22634262,2.0303695e-07,-0.22636293,0.015219776,-0.01905863
14280,-0.22332796,2.4991905e-07,-0.22335295,0.013152425,-0.007561648
14281,-0.22622252,2.5755597e-08,-0.2262251,0.014725792,-0.017467616
14282,-0.22642417,2.1342616e-07,-0.22644551,0.01504362,-0.018032668
14283,-0.22416428,2.081471e-08,-0.22416636,0.012912202,-0.00957085
14284,-0.22518285,7.611916e-09,-0.2251836,0.013352081,-0.01310627
14285,-0.22667934,2.6231275e-08,-0.22668196,0.015115473,-0.018395111
14286,-0.22462797,9.094947e-13,-0.22462797,0.0131726125,-0.010623782
14287,-0.22549596,2.3993437e-07,-0.22551996,0.013556155,-0.013760581
14288,-0.22579543,8.487828e-07,-0.22588031,0.0139937615,-0.014827488
14289,-0.2251381,1.6472488e-06,-0.22530282,0.013522431,-0.012414753
14290,-0.225647,2.4995086e-06,-0.22589695,0.013967326,-0.014165933
14291,-0.22504412,4.556353e-06,-0.22549975,0.013535976,-0.01200375
14292,-0.22509816,7.0072274e-06,-0.22579889,0.013660718,-0.012896757
14293,-0.22469726,8.985737e-06,-0.22559583,0.013471449,-0.01221092
14294,-0.22428395,7.126221e-06,-0.22499657,0.012871298,-0.009435544
14295,-0.22571398,2.2627005e-06,-0.22594026,0.013409191,-0.0120915705
14296,-0.22574094,4.5112037e-07,-0.22578605,0.013304762,-0.010947264
14297,-0.22523141,3.1290006e-07,-0.2252627,0.012972642,-0.009114715
14298,-0.22584623,5.9575297e-07,-0.2259058,0.013420806,-0.011563681
14299,-0.22551435,7.3809827e-07,-0.22558816,0.013026222,-0.010419618
14300,-0.22528484,1.4443435e-06,-0.22542928,0.012701505,-0.009481701
14301,-0.2249996,1.5377851e-06,-0.22515339,0.012721886,-0.008508345
14302,-0.22593534,1.0148407e-06,-0.22603682,0.01341084,-0.012396792
14303,-0.22537148,7.6467984e-07,-0.22544795,0.013351722,-0.010976498
14304,-0.22584637,7.514207e-07,-0.22592151,0.013683238,-0.013295345
14305,-0.22573872,1.0606811e-06,-0.22584479,0.013533223,-0.013342941
14306,-0.22450978,2.8635095e-06,-0.22479613,0.012804187,-0.010080683
14307,-0.22582054,4.1934522e-06,-0.22623989,0.0141613865,-0.016058315
14308,-0.22474486,7.6280116e-06,-0.22550766,0.013395312,-0.013788927
14309,-0.2240167,5.107463e-06,-0.22452745,0.0128925,-0.010159529
14310,-0.2269587,1.1773182e-06,-0.22707644,0.015517897,-0.019292954
14311,-0.22531973,1.1909714e-06,-0.22543882,0.013371472,-0.013532963
14312,-0.2247328,1.131816e-06,-0.22484598,0.012902924,-0.011512601
14313,-0.2261078,4.5789128e-07,-0.2261536,0.014061011,-0.016024308
14314,-0.22546151,7.088219e-07,-0.2255324,0.013426438,-0.0135580255
14315,-0.2248713,2.0796656e-06,-0.22507925,0.013166358,-0.011900304
14316,-0.2258349,3.6531148e-06,-0.22620022,0.014451547,-0.016170003
14317,-0.22483382,6.216654e-06,-0.22545548,0.013604745,-0.0134323295
14318,-0.22444941,6.63628e-06,-0.22511303,0.013117941,-0.012005154
14319,-0.22570524,3.7011193e-06,-0.22607535,0.013979329,-0.015503996
14320,-0.2255279,1.0653516e-06,-0.22563443,0.013521728,-0.013880744
14321,-0.22465646,1.4937562e-08,-0.22465795,0.013369055,-0.010700846
14322,-0.226951,1.5239704e-07,-0.22696625,0.015512525,-0.019033035
14323,-0.22546968,1.5401848e-07,-0.22548509,0.013765718,-0.013728079
14324,-0.22502069,2.5261531e-06,-0.22527331,0.013253487,-0.012784327
14325,-0.22577293,5.3966137e-06,-0.2263126,0.014336117,-0.016427077
14326,-0.22407572,6.2745244e-06,-0.22470318,0.012608805,-0.010039789
14327,-0.22453868,1.1967351e-06,-0.22465836,0.012931333,-0.009341113
14328,-0.22682832,1.6074539e-07,-0.2268444,0.015051636,-0.016818877
14329,-0.2258621,3.2641273e-07,-0.22589475,0.013783277,-0.012775436
14330,-0.22428423,5.0627555e-09,-0.22428474,0.012857201,-0.006214725
14331,-0.22624624,3.3809366e-07,-0.22628005,0.013575664,-0.013164152
14332,-0.22533879,1.8429971e-06,-0.22552308,0.012588226,-0.00987024
14333,-0.22410773,1.6140638e-06,-0.22426914,0.012210456,-0.0047476687
14334,-0.22607741,4.5448945e-07,-0.22612286,0.013172248,-0.010699114
14335,-0.22690034,3.6627995e-07,-0.22693697,0.014026031,-0.012970407
14336,-0.22377929,2.0031512e-06,-0.2239796,0.012799093,-0.0018054278
14337,-0.22561531,4.0867894e-06,-0.22602399,0.012917523,-0.008820302
14338,-0.22674832,5.462306e-06,-0.22729455,0.014264526,-0.013068977
14339,-0.22277886,6.286624e-06,-0.22340752,0.012743541,0.0014119366
14340,-0.22552454,2.3883977e-06,-0.22576338,0.012442559,-0.0067740083
14341,-0.2276662,6.5014666e-07,-0.22773121,0.014682818,-0.013823757
14342,-0.22346386,5.097592e-07,-0.22351484,0.013180963,0.0020319223
14343,-0.22570239,2.2722592e-08,-0.22570466,0.012434374,-0.005517874
14344,-0.22795498,5.6651736e-08,-0.22796065,0.014750555,-0.013520752
14345,-0.22317858,3.2639718e-06,-0.22350498,0.012665517,0.0025260898
14346,-0.22486763,4.642702e-06,-0.2253319,0.0120451655,-0.0042895023
14347,-0.22711544,5.2828473e-06,-0.22764373,0.014445822,-0.012645004
14348,-0.22300728,7.383645e-06,-0.22374564,0.012528571,0.0022755065
14349,-0.22415131,4.4682943e-06,-0.22459814,0.012105964,-6.930509e-05
14350,-0.22826426,1.699213e-06,-0.22843418,0.015289221,-0.01354026
14351,-0.22356938,2.6439238e-06,-0.22383377,0.01263889,0.0035831416
14352,-0.22498381,1.2353163e-06,-0.22510734,0.01198018,-0.00092043704
14353,-0.22795637,3.4851809e-07,-0.22799122,0.014298341,-0.011321192
14354,-0.22375356,8.416591e-07,-0.22383772,0.012844697,0.003693476
14355,-0.22547233,1.0789294e-06,-0.22558023,0.012226725,-0.0028463046
14356,-0.22718483,2.9546466e-06,-0.22748029,0.013931331,-0.010267598
14357,-0.22319564,8.62678e-06,-0.22405832,0.012697255,0.0017203452
14358,-0.22471218,8.543214e-06,-0.2255665,0.012042222,-0.0037763838
14359,-0.226169,6.525958e-06,-0.2268216,0.0129833985,-0.008228397
14360,-0.22405697,6.949913e-06,-0.22475196,0.011955457,-0.0007473985
14361,-0.22483073,5.0872773e-06,-0.22533946,0.012037661,-0.002831039
14362,-0.22657233,2.4305405e-06,-0.22681539,0.013048408,-0.008265715
14363,-0.22466826,2.4631263e-06,-0.22491458,0.012056932,-0.0011814969
14364,-0.22514522,3.4524812e-06,-0.22549047,0.011797063,-0.0033485347
14365,-0.22562821,4.5380502e-06,-0.22608201,0.012009159,-0.0056670927
14366,-0.2243373,4.1238654e-06,-0.22474968,0.011630768,-0.00073400425
14367,-0.2251798,1.5379329e-06,-0.2253336,0.011738392,-0.0025315303
14368,-0.22644745,1.0103286e-07,-0.22645755,0.012305527,-0.0062183416
14369,-0.22554404,6.1777783e-10,-0.2255441,0.01178252,-0.0028705366
14370,-0.22477257,5.6470046e-09,-0.22477314,0.011881077,-0.00015963193
14371,-0.22609016,2.1915027e-07,-0.22611208,0.012058434,-0.0049125073
14372,-0.22608896,2.0488792e-06,-0.22629385,0.012154023,-0.0056900256
14373,-0.22373508,5.6335807e-06,-0.22429843,0.011675432,0.0016819481
14374,-0.22487187,3.4954749e-06,-0.22522143,0.011487249,-0.0015705011
14375,-0.22670226,7.159909e-07,-0.22677386,0.01242241,-0.0066060345
14376,-0.22518715,1.5948132e-07,-0.2252031,0.011880337,-0.00054092985
14377,-0.22531751,1.3663241e-07,-0.22533117,0.011922514,-0.0009889501
14378,-0.227078,9.01554e-07,-0.22716816,0.01296054,-0.008089231
14379,-0.22468327,5.0230183e-06,-0.22518557,0.011322034,-0.00104398
14380,-0.22358075,7.0141714e-06,-0.22428216,0.011467048,0.0021514767
14381,-0.22662981,5.503479e-06,-0.22718015,0.012855507,-0.0088267205
14382,-0.22560485,5.5262944e-06,-0.22615747,0.01203286,-0.00567956
14383,-0.22321914,7.751313e-06,-0.22399427,0.012209669,0.0020377024
14384,-0.22617717,5.720281e-06,-0.2267492,0.012571615,-0.0077444334
14385,-0.22598541,3.8032972e-06,-0.22636573,0.011954268,-0.006294566
14386,-0.22369094,2.2270235e-06,-0.22391364,0.011783893,0.0022066855
14387,-0.22685334,7.130938e-07,-0.22692464,0.012709351,-0.009161067
14388,-0.22600809,5.884833e-07,-0.22606693,0.012194672,-0.0068917507
14389,-0.22353286,7.052384e-07,-0.22360338,0.012793426,0.0016756677
14390,-0.22742394,3.9581957e-07,-0.22746351,0.013852559,-0.012623189
14391,-0.22545008,1.6570937e-06,-0.2256158,0.011714648,-0.005576159
14392,-0.22360037,3.9996585e-06,-0.22400033,0.0114735225,0.00010897174
14393,-0.22593565,3.3872284e-06,-0.22627437,0.012463296,-0.008332954
14394,-0.22565784,2.0721084e-06,-0.22586505,0.012053955,-0.0068695527
14395,-0.22488447,2.9054223e-07,-0.22491352,0.011454828,-0.0030960012
14396,-0.22616047,1.0553416e-07,-0.22617102,0.012141779,-0.007771878
14397,-0.22631429,2.4740752e-09,-0.22631454,0.0122738285,-0.008628628
14398,-0.22474451,8.457104e-07,-0.22482908,0.011480255,-0.0038628618
14399,-0.22603987,2.6334187e-06,-0.22630322,0.012432797,-0.009618779
14400,-0.22586502,5.290659e-06,-0.22639409,0.01244017,-0.010097216
14401,-0.22348803,6.470575e-06,-0.22413509,0.011268711,-0.0017018279
14402,-0.22607262,3.8871576e-06,-0.22646134,0.012642754,-0.010395027
14403,-0.22623608,3.2999294e-06,-0.22656606,0.013096927,-0.0111404415
14404,-0.22441082,6.204251e-06,-0.22503124,0.011952395,-0.005778176
14405,-0.22407532,5.758836e-06,-0.2246512,0.011518859,-0.004514736
14406,-0.22656615,3.7355424e-06,-0.22693971,0.013402218,-0.012895811
14407,-0.22504757,3.1896666e-06,-0.22536653,0.011606321,-0.007314432
14408,-0.22428702,2.8720892e-06,-0.22457422,0.011541307,-0.0047365846
14409,-0.22568078,1.5335748e-06,-0.22583415,0.012258077,-0.008956366
14410,-0.22578023,8.5447584e-07,-0.22586568,0.012036012,-0.008394546
14411,-0.22492065,1.8456278e-06,-0.22510521,0.011565913,-0.005172679
14412,-0.22533023,4.1371904e-06,-0.22574395,0.011819758,-0.0074186116
14413,-0.22512628,6.1755563e-06,-0.22574383,0.01204523,-0.0074353423
14414,-0.22417611,3.9454862e-06,-0.22457066,0.0114894165,-0.0028275084
14415,-0.2259279,7.0716686e-07,-0.22599863,0.01191083,-0.00752638
14416,-0.2260624,4.8223463e-08,-0.22606723,0.01195104,-0.0075974776
14417,-0.22524126,7.37037e-08,-0.22524863,0.011586463,-0.0045928955
14418,-0.22511667,1.5858994e-07,-0.22513252,0.011559969,-0.0039940355
14419,-0.2268679,4.2559031e-07,-0.22691046,0.012837873,-0.010117491
14420,-0.22460872,2.680588e-06,-0.22487678,0.010978103,-0.0024409168
14421,-0.22412491,4.4467124e-06,-0.22456957,0.011041652,-0.0012901401
14422,-0.22623512,3.2780938e-06,-0.22656293,0.012271125,-0.008221698
14423,-0.22555849,3.3652693e-06,-0.22589502,0.011863246,-0.0056883236
14424,-0.22402586,2.4380734e-06,-0.22426967,0.011439059,0.0007538619
14425,-0.2267859,7.9877447e-07,-0.22686577,0.012292422,-0.008118688
14426,-0.22524095,1.0529606e-06,-0.22534624,0.01104205,-0.0024315133
14427,-0.22434019,1.1793563e-06,-0.22445813,0.011292053,0.00081118866
14428,-0.22658674,4.9218863e-07,-0.22663596,0.012153725,-0.0069682472
14429,-0.22577325,1.0750015e-06,-0.22588074,0.01144544,-0.003927006
14430,-0.22539729,3.9416987e-06,-0.22579145,0.011322786,-0.0038050388
14431,-0.22414291,1.1217639e-05,-0.22526467,0.010973365,-0.0018117088
14432,-0.22392763,1.4618498e-05,-0.22538948,0.0110457335,-0.0020066188
14433,-0.22527729,8.70917e-06,-0.2261482,0.011296119,-0.004070676
14434,-0.22443727,2.4643894e-06,-0.2246837,0.010968136,0.0021432524
14435,-0.22592339,1.3888892e-07,-0.22593728,0.011213205,-0.0018185725
14436,-0.22666147,1.8558043e-06,-0.22684705,0.012094504,-0.004724753
14437,-0.22522809,1.4235734e-08,-0.22522952,0.01145768,0.0014253929
14438,-0.2253932,2.7678968e-06,-0.22567,0.011010495,0.00011310586
14439,-0.22444221,8.694225e-06,-0.22531164,0.010918887,0.0018952196
14440,-0.22429967,7.866657e-06,-0.22508633,0.010942129,0.0031156838
14441,-0.22539034,1.3839917e-06,-0.22552875,0.0110476455,0.001735897
14442,-0.22638342,2.798317e-07,-0.2264114,0.01149897,-0.0013479223
14443,-0.22484352,1.4528086e-06,-0.2249888,0.011798418,0.0036209498
14444,-0.22677116,9.533833e-07,-0.2268665,0.011786106,-0.0034015193
14445,-0.22558413,7.4043004e-07,-0.22565818,0.011003218,0.000604733
14446,-0.22312334,6.5821123e-06,-0.22378156,0.011613993,0.007159105
14447,-0.2265842,7.290649e-06,-0.22731327,0.012525647,-0.0061174952
14448,-0.22399256,6.4648907e-06,-0.22463904,0.01132689,0.0032413132
14449,-0.22479188,4.1045214e-06,-0.22520234,0.011475687,0.0008210208
14450,-0.22716625,3.0743236e-06,-0.22747368,0.0128000835,-0.007831131
14451,-0.22493833,6.3903162e-06,-0.22557737,0.010912199,-0.0009892186
14452,-0.2230845,6.212865e-06,-0.22370578,0.01129954,0.00583713
14453,-0.22665025,8.31845e-07,-0.22673343,0.011809054,-0.004799038
14454,-0.22606485,3.806675e-07,-0.22610292,0.011225942,-0.0021929932
14455,-0.22407876,2.070693e-06,-0.22428583,0.012277969,0.0044130497
14456,-0.22714213,1.7985213e-06,-0.22732198,0.012574727,-0.0067367554
14457,-0.22692037,4.5760896e-07,-0.22696613,0.0120081045,-0.0057336134
14458,-0.2218224,1.2886408e-05,-0.22311103,0.012112378,0.0077363146
14459,-0.2242122,1.7940522e-05,-0.22600625,0.011465906,-0.0033194618
14460,-0.22599347,8.86607e-06,-0.22688007,0.012180394,-0.0065915277
14461,-0.22408788,1.710264e-06,-0.2242589,0.011853692,0.0030244566
14462,-0.22600265,4.4019544e-10,-0.2260027,0.011914215,-0.003647663
14463,-0.2274605,2.1040793e-07,-0.22748154,0.013139278,-0.00948253
14464,-0.22393826,5.1907105e-06,-0.22445732,0.011279837,0.00093230675
14465,-0.22316533,8.7354865e-06,-0.22403888,0.011116189,0.0025465866
14466,-0.22665767,2.9890687e-06,-0.22695658,0.012454802,-0.007820738
14467,-0.22516666,3.0529498e-07,-0.2251972,0.011312092,-0.0016656654
14468,-0.22509448,9.5061175e-08,-0.22510399,0.011766628,-0.0019558563
14469,-0.227036,1.4416942e-07,-0.22705042,0.013126562,-0.009984989
14470,-0.22462155,2.179799e-07,-0.22464335,0.011379087,-0.0017928596
14471,-0.22506596,1.3051402e-06,-0.22519648,0.0112184,-0.004072701
14472,-0.2267285,2.3547566e-06,-0.22696398,0.013051286,-0.011068157
14473,-0.22400445,4.7332323e-06,-0.22447777,0.011069695,-0.0025730394
14474,-0.22490732,2.906689e-06,-0.22519799,0.011563124,-0.0057993857
14475,-0.22741482,9.0104476e-07,-0.22750492,0.014307681,-0.014589663
14476,-0.22454087,1.3563979e-06,-0.22467652,0.012092772,-0.0044902153
14477,-0.22506544,1.7739459e-06,-0.22524284,0.011889644,-0.0067958278
14478,-0.22670893,1.9664972e-06,-0.22690558,0.013427663,-0.013288031
14479,-0.22428274,2.9221558e-06,-0.22457495,0.011257057,-0.005035177
14480,-0.22427893,7.927662e-07,-0.2243582,0.01123696,-0.004061878
14481,-0.22712304,9.422685e-08,-0.22713245,0.013726421,-0.013687474
14482,-0.22526968,3.4941596e-07,-0.22530462,0.01177753,-0.006966877
14483,-0.2240143,2.768757e-07,-0.22404198,0.011988458,-0.0024246878
14484,-0.22747979,2.0335933e-10,-0.2274798,0.014303819,-0.015128226
14485,-0.22536066,2.13182e-06,-0.22557384,0.011778757,-0.008270965
14486,-0.2229375,6.5347162e-06,-0.22359097,0.011285447,-0.0009968894
14487,-0.22595517,4.2119646e-06,-0.22637637,0.01263786,-0.0110772485
14488,-0.22594775,1.4137408e-06,-0.22608912,0.012353472,-0.009780308
14489,-0.2243868,2.6992586e-07,-0.22441378,0.012033473,-0.0032163302
14490,-0.22621404,2.6847235e-07,-0.22624089,0.012528478,-0.009279965
14491,-0.22662821,3.382458e-06,-0.22696646,0.013128907,-0.011709772
14492,-0.22293839,1.3323441e-05,-0.22427073,0.011174355,-0.0015247439
14493,-0.22409214,1.8461164e-05,-0.22593826,0.011693805,-0.0073127723
14494,-0.2242331,1.4136106e-05,-0.22564672,0.011480806,-0.0059467703
14495,-0.22480337,6.508155e-06,-0.22545418,0.01135246,-0.00481688
14496,-0.22603847,1.3325199e-06,-0.22617172,0.011875125,-0.007047309
14497,-0.22594877,6.6265386e-07,-0.22601503,0.011710452,-0.006386435
14498,-0.22593227,3.002945e-06,-0.22623256,0.011722577,-0.0073953196
14499,-0.22414403,6.625076e-06,-0.22480653,0.010874347,-0.0023891872
14500,-0.2249351,6.3699913e-06,-0.2255721,0.01120828,-0.0051338477
14501,-0.22571701,4.2601764e-06,-0.22614303,0.0116753215,-0.0069485446
14502,-0.22505829,3.637524e-06,-0.22542204,0.011358058,-0.003904285
14503,-0.22537474,3.309085e-06,-0.22570565,0.011519091,-0.0044343215
14504,-0.22541124,2.7221251e-06,-0.22568345,0.011270186,-0.0036497165
14505,-0.22534183,3.453589e-06,-0.22568719,0.011127866,-0.0033570747
14506,-0.22464877,2.6709356e-06,-0.22491586,0.010898059,-0.00037955793
14507,-0.22560579,4.5094023e-07,-0.22565088,0.010998832,-0.0024668064
14508,-0.22637932,5.6836313e-08,-0.226385,0.011464734,-0.0050973687
14509,-0.22527395,6.539212e-08,-0.2252805,0.0109351305,-0.0015949656
14510,-0.22558509,1.4297244e-07,-0.22559938,0.011047178,-0.0035791353
14511,-0.22616373,1.3186918e-06,-0.2262956,0.011671402,-0.006396581
14512,-0.22469047,2.8242082e-06,-0.22497289,0.011044411,-0.001991469
14513,-0.22508205,2.6557611e-06,-0.22534764,0.011199979,-0.0036767854
14514,-0.22651638,2.4373753e-06,-0.22676012,0.012347337,-0.00898363
14515,-0.22477819,4.436349e-06,-0.22522183,0.01110135,-0.0031763383
14516,-0.22415215,5.0311705e-06,-0.22465527,0.011095168,-0.00096355926
14517,-0.22665867,2.4622377e-06,-0.2269049,0.01252254,-0.008817281
14518,-0.22552767,1.5168652e-06,-0.22567937,0.011185377,-0.0038214773
14519,-0.22428927,5.0880215e-07,-0.22434016,0.011198373,0.0016884779
14520,-0.22699834,3.2998104e-09,-0.22699867,0.012337349,-0.007940815
14521,-0.2263182,8.539643e-08,-0.22632673,0.011663489,-0.0055252914
14522,-0.22419009,1.4934285e-06,-0.22433943,0.011292659,0.0019359114
14523,-0.2266792,1.8525171e-06,-0.22686446,0.012057223,-0.0069892285
14524,-0.22575836,4.6809882e-06,-0.22622646,0.011395696,-0.0042740307
14525,-0.22322549,7.0456204e-06,-0.22393005,0.011527498,0.004638229
14526,-0.22632551,4.6787964e-06,-0.2267934,0.011929262,-0.005181896
14527,-0.22672172,2.5579413e-06,-0.22697751,0.012087727,-0.0052056992
14528,-0.22272548,1.1251992e-06,-0.222838,0.0135041885,0.010173353
14529,-0.22710961,4.0168424e-10,-0.22710966,0.012247605,-0.0050993147
14530,-0.22688173,1.01744575e-07,-0.2268919,0.012022873,-0.004384896
14531,-0.22361918,3.3397318e-06,-0.22395316,0.011778294,0.006469015
14532,-0.22491105,5.5474025e-06,-0.22546579,0.011038723,0.001149287
14533,-0.22583982,5.1541097e-06,-0.22635524,0.011413202,-0.0014527459
14534,-0.22539209,4.192293e-06,-0.22581132,0.011191546,0.0005474392
14535,-0.22412732,2.433422e-06,-0.22437066,0.011870175,0.005851989
14536,-0.22655995,4.5386685e-07,-0.22660534,0.011745829,-0.002070624
14537,-0.22615917,2.7758185e-07,-0.22618693,0.011593782,-0.00044470836
14538,-0.22467326,6.5662687e-07,-0.22473893,0.011715954,0.00487801
14539,-0.2259023,1.8799576e-06,-0.2260903,0.0113770375,0.00011946722
14540,-0.22505257,4.71516e-06,-0.22552408,0.011298712,0.00249627
14541,-0.22467305,5.3534986e-06,-0.2252084,0.011569313,0.0036742645
14542,-0.22578852,4.927892e-06,-0.22628132,0.011517506,0.0001665929
14543,-0.22557092,4.9288183e-06,-0.2260638,0.011217586,0.0017730183
14544,-0.2238484,2.7597218e-06,-0.22412437,0.012186519,0.009432139
14545,-0.22644322,2.90478e-07,-0.22647226,0.011362824,0.0012146276
14546,-0.2270085,1.174616e-09,-0.22700863,0.011900672,-0.00076553936
14547,-0.22420591,5.4731775e-08,-0.22421138,0.012394867,0.009479643
14548,-0.22581454,4.8841156e-07,-0.22586338,0.011220989,0.003129781
14549,-0.2269633,7.893733e-07,-0.22704223,0.011824418,-0.0015035762
14550,-0.22465408,3.155693e-06,-0.22496964,0.011551552,0.0050450107
14551,-0.2239033,6.148184e-06,-0.22451812,0.012025778,0.006072616
14552,-0.22684972,5.6611307e-06,-0.22741583,0.012702129,-0.0047928127
14553,-0.22448833,6.36375e-06,-0.2251247,0.011234384,0.003553535
14554,-0.22413981,3.932237e-06,-0.22453304,0.011664075,0.0057717413
14555,-0.22674356,1.2420163e-06,-0.22686777,0.011816699,-0.0030076855
14556,-0.22535616,8.9471905e-07,-0.22544563,0.011519702,0.001858716
14557,-0.22501394,4.9369515e-07,-0.22506331,0.011684276,0.0031806792
14558,-0.2265523,4.2178817e-07,-0.22659448,0.0116735175,-0.0024838676
14559,-0.22557291,2.2969443e-06,-0.22580262,0.011223781,0.00019070676
14560,-0.22345066,4.593005e-06,-0.22390996,0.011924272,0.0073728156
14561,-0.22654404,2.0379305e-06,-0.22674783,0.011803369,-0.0024217179
14562,-0.2262952,7.9327043e-07,-0.22637454,0.0115885595,-0.00057131157
14563,-0.22415659,8.6783365e-07,-0.22424337,0.012293932,0.0076573505
14564,-0.2265778,4.4597078e-07,-0.2266224,0.0117012635,-0.0008451762
14565,-0.22631347,1.0760215e-06,-0.22642107,0.011531103,2.9832909e-05
14566,-0.22459388,3.4959762e-06,-0.22494347,0.011383737,0.0052044797
14567,-0.22456084,5.086807e-06,-0.22506952,0.011292651,0.0045883856
14568,-0.22598039,4.957907e-06,-0.22647618,0.011511911,-0.0005621812
14569,-0.22539164,5.039664e-06,-0.22589561,0.011299601,0.0015418788
14570,-0.22425446,5.0755207e-06,-0.22476201,0.011712289,0.0054481733
14571,-0.22573724,5.7864036e-06,-0.22631589,0.011468235,-0.0002030227
14572,-0.22515066,7.2797093e-06,-0.22587863,0.011303642,0.0017149313
14573,-0.22410093,5.418791e-06,-0.22464281,0.0116302725,0.006816091
14574,-0.22591329,1.0142103e-06,-0.2260147,0.011431755,0.0025588663
14575,-0.22635107,2.3374103e-10,-0.2263511,0.011560715,0.0020392812
14576,-0.22484529,1.5417057e-09,-0.22484544,0.012042695,0.0075755273
14577,-0.22582768,2.198739e-08,-0.22582988,0.011626499,0.0035761287
14578,-0.22665264,6.0359963e-07,-0.226713,0.01173132,-0.00023488136
14579,-0.22441776,4.005442e-06,-0.2248183,0.011553985,0.0060806214
14580,-0.22516784,6.1086394e-06,-0.2257787,0.011199824,0.0016234793
14581,-0.225549,8.1468725e-06,-0.22636369,0.011403799,-0.001012116
14582,-0.22368097,1.0071672e-05,-0.22468814,0.011452773,0.0042808102
14583,-0.22457336,6.841368e-06,-0.2252575,0.011536487,0.0018111356
14584,-0.22639485,3.8332296e-06,-0.22677816,0.012038027,-0.0036536993
14585,-0.22576916,4.6373093e-06,-0.22623289,0.011677196,-0.0014300273
14586,-0.22349212,1.0104802e-05,-0.2245026,0.01175189,0.0051675723
14587,-0.22455604,1.2425022e-05,-0.22579855,0.011386265,0.0010680025
14588,-0.2255558,9.112592e-06,-0.22646707,0.011687101,-0.0006082216
14589,-0.22357947,4.8093316e-06,-0.2240604,0.012401322,0.008614137
14590,-0.22657707,4.7279264e-07,-0.22662435,0.011817926,-0.0007430445
14591,-0.22714248,2.0948214e-08,-0.22714458,0.012118983,-0.0029055495
14592,-0.22383332,3.919292e-07,-0.22387251,0.012421844,0.008421974
14593,-0.22611874,5.74846e-07,-0.22617623,0.011367087,-0.0003921456
14594,-0.22655655,1.0752487e-06,-0.22666408,0.011807548,-0.0022274
14595,-0.2241413,1.916336e-06,-0.22433293,0.011740671,0.006226778
14596,-0.22538628,1.3433786e-06,-0.22552061,0.011576754,0.002091374
14597,-0.22749954,9.127092e-07,-0.22759081,0.012922714,-0.00509209
14598,-0.22446972,5.645471e-06,-0.22503427,0.012028832,0.0041163694
14599,-0.22355512,1.1635903e-05,-0.2247187,0.011924611,0.0051366305
14600,-0.22628748,1.00353855e-05,-0.22729102,0.012580784,-0.004325663
14601,-0.22474346,7.999112e-06,-0.22554336,0.011290153,0.00171113
14602,-0.22369918,2.9016103e-06,-0.22398934,0.012168423,0.0069404845
14603,-0.2271592,7.9560145e-08,-0.22716716,0.012342262,-0.0048391363
14604,-0.22660327,1.01573534e-07,-0.22661343,0.012036094,-0.0033937583
14605,-0.22388197,9.113715e-07,-0.22397311,0.012043645,0.0060458765
14606,-0.22590882,1.4126426e-06,-0.22605008,0.011583753,-0.0013307483
14607,-0.22589034,4.2933343e-06,-0.22631967,0.011792931,-0.0021381837
14608,-0.22369042,7.658249e-06,-0.22445625,0.011856212,0.004604083
14609,-0.22466692,6.1939368e-06,-0.22528632,0.011935379,0.00146764
14610,-0.22668394,3.5216558e-06,-0.2270361,0.012558867,-0.005003363
14611,-0.22396128,1.9032801e-06,-0.22415161,0.0124723455,0.0053329966
14612,-0.22535656,1.2011731e-06,-0.22547668,0.011664161,0.00036312733
14613,-0.22734953,1.6419746e-06,-0.22751373,0.012873453,-0.0070676976
14614,-0.22326647,5.338477e-06,-0.22380032,0.012614464,0.006559531
14615,-0.22552662,4.764666e-06,-0.22600308,0.0117575005,-0.00084582285
14616,-0.2267426,5.3451586e-06,-0.22727711,0.012416053,-0.0043431674
14617,-0.22315341,8.309554e-06,-0.22398436,0.012704493,0.008772341
14618,-0.22474273,9.748477e-06,-0.22571757,0.011606812,0.0032989625
14619,-0.22639674,8.927674e-06,-0.22728951,0.012765608,-0.0016283946
14620,-0.22346759,7.113975e-06,-0.22417898,0.01274643,0.010676327
14621,-0.22488514,2.455041e-06,-0.22513065,0.011714314,0.007910895
14622,-0.2278049,1.9348332e-07,-0.22782424,0.012516709,-0.0013554331
14623,-0.2248665,3.970956e-07,-0.2249062,0.012039224,0.009178207
14624,-0.22475557,1.3120609e-06,-0.22488678,0.012191227,0.009471199
14625,-0.22694987,1.7681554e-06,-0.22712669,0.012170867,0.0014141812
14626,-0.22487375,2.4677122e-06,-0.22512053,0.012099882,0.009262941
14627,-0.22462931,3.2731855e-06,-0.22495663,0.012388627,0.010206975
14628,-0.2263727,4.3090336e-06,-0.2268036,0.01186221,0.0035452808
14629,-0.22442657,7.940806e-06,-0.22522065,0.012422372,0.009101564
14630,-0.22411601,8.161681e-06,-0.22493218,0.012711552,0.009976729
14631,-0.22653128,4.4492895e-06,-0.22697622,0.011938672,0.0027819804
14632,-0.22504415,2.634773e-06,-0.22530763,0.012019885,0.009146195
14633,-0.22494294,1.0230233e-06,-0.22504523,0.012262712,0.010081468
14634,-0.22621356,7.5209255e-07,-0.22628877,0.011885487,0.0055176597
14635,-0.22627777,1.4177124e-06,-0.22641954,0.012068356,0.0051860153
14636,-0.22475006,3.4684479e-06,-0.2250969,0.012070208,0.010578139
14637,-0.22511524,5.691023e-06,-0.22568434,0.011815452,0.008791473
14638,-0.22536454,5.490622e-06,-0.2259136,0.011640698,0.007659724
14639,-0.2254514,3.3111455e-06,-0.22578251,0.0122786295,0.007942077
14640,-0.22611576,1.2870224e-06,-0.22624446,0.012504674,0.006207113
14641,-0.22541952,1.1326405e-06,-0.22553279,0.012363168,0.008768069
14642,-0.22575797,2.4678993e-06,-0.22600476,0.011996364,0.0067129927
14643,-0.22524722,8.328464e-06,-0.22608006,0.011541312,0.005939898
14644,-0.22313315,1.4565447e-05,-0.22458969,0.0122988,0.011122549
14645,-0.22481711,8.724216e-06,-0.22568953,0.0116344,0.007159864
14646,-0.22591652,1.1984636e-06,-0.22603637,0.011498776,0.00620977
14647,-0.2258017,2.853608e-07,-0.22583024,0.011781112,0.007348187
14648,-0.22537476,8.256592e-07,-0.22545733,0.01200419,0.008648235
14649,-0.22648221,7.366325e-08,-0.22648957,0.011671552,0.003989303
14650,-0.22545372,1.9397994e-06,-0.2256477,0.011903257,0.0058433935
14651,-0.22409038,6.232417e-06,-0.22471362,0.011904075,0.008120455
14652,-0.22525284,6.9501484e-06,-0.22594786,0.01129302,0.003071171
14653,-0.22540022,5.889084e-06,-0.22598913,0.011389721,0.0023854696
14654,-0.2248728,5.3617077e-06,-0.22540897,0.011452812,0.0038431205
14655,-0.22537628,3.405133e-06,-0.22571678,0.011571142,0.0019367184
14656,-0.22600508,1.9794322e-06,-0.22620302,0.011430566,-4.9621936e-05
14657,-0.22550863,1.1400745e-06,-0.22562264,0.01137026,0.0018709074
14658,-0.22541527,2.3172238e-06,-0.225647,0.011283026,0.0017245361
14659,-0.22528139,3.116585e-06,-0.22559305,0.0113387015,0.0017826781
14660,-0.22523779,2.1603291e-06,-0.22545382,0.011468325,0.0023395275
14661,-0.22592567,5.928581e-07,-0.22598496,0.011435441,0.00041280218
14662,-0.22582154,3.234907e-07,-0.22585389,0.011464311,0.0008673243
14663,-0.22519736,7.373815e-07,-0.22527109,0.011470576,0.0030864
14664,-0.22566247,1.5525292e-06,-0.22581773,0.011357322,0.0010604025
14665,-0.22512862,1.5948116e-06,-0.22528811,0.01124806,0.0034463594
14666,-0.22486281,4.7790894e-07,-0.2249106,0.011493689,0.0053224866
14667,-0.22614586,2.4643892e-08,-0.22614832,0.011481676,0.0011985702
14668,-0.22611165,1.2838462e-06,-0.22624004,0.011534773,0.0010612053
14669,-0.2239645,5.861922e-06,-0.2245507,0.012275098,0.00755605
14670,-0.22525607,8.352133e-06,-0.22609128,0.011615941,0.0024536625
14671,-0.22536127,9.3825665e-06,-0.22629952,0.011421854,0.0023713573
14672,-0.22388336,8.487468e-06,-0.2247321,0.011925955,0.008927153
14673,-0.22512598,3.1208483e-06,-0.22543807,0.011648973,0.006855305
14674,-0.22725181,5.173838e-07,-0.22730355,0.011995247,3.061295e-05
14675,-0.2248322,6.960086e-07,-0.22490181,0.01253679,0.00861647
14676,-0.2259963,2.1806138e-06,-0.22621436,0.011452821,0.003705132
14677,-0.2258976,6.670873e-06,-0.22656468,0.011317443,0.0027806847
14678,-0.22349069,1.3318219e-05,-0.2248225,0.0117895035,0.009655901
14679,-0.2246839,1.2011366e-05,-0.22588503,0.01152896,0.0065948265
14680,-0.22562687,7.3818637e-06,-0.22636506,0.011899364,0.0054906686
14681,-0.22524694,3.7537086e-06,-0.22562231,0.012548769,0.008541117
14682,-0.22573003,3.2116868e-06,-0.2260512,0.012301671,0.0069622863
14683,-0.2256196,6.2237896e-06,-0.22624198,0.011981545,0.0061528985
14684,-0.22408657,1.0120913e-05,-0.22509865,0.012322474,0.01051588
14685,-0.22450136,7.840599e-06,-0.22528541,0.012016428,0.0102922395
14686,-0.22587359,1.6966501e-06,-0.22604325,0.011763905,0.00831008
14687,-0.22595179,4.8001205e-08,-0.22595659,0.011951357,0.009098188
14688,-0.22560635,2.2141624e-07,-0.2256285,0.012403439,0.010958334
14689,-0.22575155,2.0072041e-07,-0.22577162,0.012314025,0.010658529
14690,-0.22600667,5.773507e-08,-0.22601244,0.012003519,0.010130358
14691,-0.22569056,1.3484612e-06,-0.2258254,0.012028645,0.010718353
14692,-0.22503076,3.0340116e-06,-0.22533417,0.012436833,0.0119563285
14693,-0.22505891,2.383656e-06,-0.22529727,0.012753973,0.011226382
14694,-0.22618696,1.3849385e-06,-0.22632545,0.012372385,0.0068351272
14695,-0.22604957,2.2861618e-06,-0.22627819,0.0121092945,0.0062879594
14696,-0.22460152,6.2581116e-06,-0.22522733,0.012109359,0.009608079
14697,-0.22466032,9.683358e-06,-0.22562866,0.011565058,0.007592535
14698,-0.22529131,7.1718805e-06,-0.2260085,0.011465807,0.005750544
14699,-0.22457454,1.90937e-06,-0.22476548,0.0122708045,0.010325161
14700,-0.22624837,5.13511e-09,-0.22624888,0.011828629,0.0049610506
14701,-0.22700016,6.677109e-08,-0.22700684,0.011918321,0.001890975
14702,-0.22456637,2.959874e-06,-0.22486235,0.012430939,0.009474577
14703,-0.22461131,7.168529e-06,-0.22532816,0.011727482,0.007722965
14704,-0.22584938,7.444994e-06,-0.22659388,0.0116310995,0.0034553949
14705,-0.22423911,3.9096353e-06,-0.22463007,0.012221736,0.011231297
14706,-0.22504592,3.69619e-08,-0.22504961,0.012210602,0.010235612
14707,-0.2270341,1.8702857e-06,-0.22722113,0.012001807,0.0029089965
14708,-0.22578678,1.7073032e-06,-0.22595751,0.011929364,0.007681986
14709,-0.2248015,1.2175599e-08,-0.22480272,0.012510686,0.011377442
14710,-0.22700545,1.3571268e-06,-0.22714117,0.011680719,0.0020119802
14711,-0.22506414,6.098258e-06,-0.22567397,0.011278921,0.006394785
14712,-0.2228671,6.539364e-06,-0.22352104,0.013363343,0.014000174
14713,-0.22701466,1.1171209e-06,-0.22712637,0.011733761,0.0013764851
14714,-0.22638187,7.05662e-08,-0.22638893,0.011729781,0.004159344
14715,-0.22398883,2.3661755e-07,-0.2240125,0.013841522,0.0129961
14716,-0.22728094,9.2789037e-07,-0.22737373,0.01211563,0.0007530922
14717,-0.22532326,5.099115e-06,-0.22583318,0.011466489,0.006404119
14718,-0.22295582,7.53913e-06,-0.22370973,0.013177175,0.014444205
14719,-0.2259752,2.4931987e-06,-0.22622453,0.0113305515,0.005829565
14720,-0.22678246,1.734618e-07,-0.2267998,0.011532029,0.004471615
14721,-0.22495647,1.5351992e-08,-0.224958,0.012733534,0.011552573
14722,-0.22605184,3.6171295e-07,-0.226088,0.011760772,0.007776847
14723,-0.22588159,1.5480022e-06,-0.22603638,0.011639625,0.007980353
14724,-0.22486931,2.0081313e-06,-0.22507012,0.012113624,0.0117467735
14725,-0.22528067,5.730172e-07,-0.22533797,0.012090677,0.011115361
14726,-0.22647986,7.516015e-09,-0.2264806,0.011822172,0.0068873125
14727,-0.22561942,1.7061872e-07,-0.22563648,0.012424704,0.009671387
14728,-0.22564077,2.0927946e-06,-0.22585006,0.012148723,0.00820915
14729,-0.22551425,6.4925025e-06,-0.22616349,0.011620753,0.0063760486
14730,-0.22487696,1.2649257e-05,-0.22614188,0.011329063,0.0053696577
14731,-0.22375931,1.4486619e-05,-0.22520797,0.011421677,0.007833676
14732,-0.22458862,8.3930945e-06,-0.22542793,0.011346966,0.0062358934
14733,-0.22631292,2.3011467e-06,-0.22654304,0.01133045,0.0017625206
14734,-0.2256692,4.112291e-07,-0.22571033,0.011282942,0.0042808293
14735,-0.22529574,7.4984564e-07,-0.22537072,0.011466873,0.00506667
14736,-0.22659029,3.6207189e-06,-0.22695236,0.011617645,-0.00090746034
14737,-0.22421868,1.0733774e-05,-0.22529206,0.011279375,0.005257182
14738,-0.22333032,1.10478995e-05,-0.2244351,0.011680184,0.008580867
14739,-0.2257531,4.1883277e-06,-0.22617193,0.011184347,0.0023391263
14740,-0.22599752,1.1053398e-06,-0.22610806,0.011283468,0.0023247893
14741,-0.22501305,4.0621816e-07,-0.22505367,0.011640109,0.005952799
14742,-0.22563064,1.9413932e-07,-0.22565006,0.0112767005,0.0037704867
14743,-0.22597581,3.5565847e-08,-0.22597937,0.011125631,0.0026104935
14744,-0.22535382,3.786693e-08,-0.2253576,0.011159736,0.0046462524
14745,-0.22598647,1.4007988e-07,-0.22600047,0.011074418,0.0019217592
14746,-0.2259625,7.1070497e-07,-0.22603357,0.011077263,0.0015464132
14747,-0.22464459,1.4032715e-06,-0.22478491,0.011252922,0.0061529614
14748,-0.22568733,8.0595555e-07,-0.22576793,0.011043058,0.0027097831
14749,-0.22625996,9.3784985e-07,-0.22635375,0.01135546,0.00044245739
14750,-0.22488907,2.41551e-06,-0.22513062,0.011500901,0.00491452
14751,-0.22555839,4.3143555e-06,-0.22598982,0.011294972,0.0016277755
14752,-0.22583008,6.758447e-06,-0.22650592,0.011427134,-0.0007107758
14753,-0.22375874,9.5230325e-06,-0.22471105,0.011571831,0.005370635
14754,-0.2258654,6.393707e-06,-0.22650476,0.011526566,-0.0016181206
14755,-0.22624734,4.167251e-06,-0.22666407,0.01152791,-0.0028175309
14756,-0.22421384,3.364012e-06,-0.22455025,0.0113462,0.003817138
14757,-0.22594622,1.9711806e-06,-0.22614333,0.0113162305,-0.0029810846
14758,-0.22576818,1.8024803e-06,-0.22594842,0.011438883,-0.0028493446
14759,-0.22482345,1.9594406e-06,-0.2250194,0.011458991,0.0001768426
14760,-0.22618057,2.7737506e-06,-0.22645794,0.011718685,-0.005213726
14761,-0.22523119,3.735427e-06,-0.22560473,0.011081734,-0.002075414
14762,-0.2238338,3.0830563e-06,-0.2241421,0.011308867,0.003371727
14763,-0.22598419,6.4940195e-07,-0.22604913,0.011466439,-0.0033300843
14764,-0.2264031,1.21131984e-08,-0.22640431,0.012008888,-0.004496714
14765,-0.22394381,1.6658055e-09,-0.22394398,0.012236045,0.0050176075
14766,-0.22636017,3.471471e-09,-0.22636051,0.011622557,-0.003366299
14767,-0.22635293,1.1512391e-06,-0.22646806,0.011597945,-0.0034488572
14768,-0.22356646,4.4492267e-06,-0.22401138,0.011512125,0.0056577963
14769,-0.2256238,3.7027248e-06,-0.22599408,0.011344012,-0.0016505427
14770,-0.22594564,1.5111079e-06,-0.22609675,0.011424328,-0.0018073013
14771,-0.2253389,4.075108e-07,-0.22537966,0.011366936,0.0012557593
14772,-0.22640353,1.4970983e-07,-0.22641851,0.011638955,-0.0021276034
14773,-0.22576982,2.392268e-06,-0.22600904,0.011314241,-1.9290968e-05
14774,-0.2233629,1.0258379e-05,-0.22438873,0.011992676,0.0064446568
14775,-0.22500709,1.4184441e-05,-0.22642553,0.011790467,-0.0004344041
14776,-0.22432488,1.2458135e-05,-0.2255707,0.011235332,0.0038265267
14777,-0.2235495,5.1440334e-06,-0.2240639,0.012709224,0.010221934
14778,-0.22739673,4.2520156e-07,-0.22743924,0.01213162,-0.0015665388
14779,-0.22603148,2.4108903e-07,-0.22605559,0.011858171,0.0037401447
14780,-0.22391537,6.369973e-07,-0.22397907,0.013072551,0.01140985
14781,-0.22665046,2.8986796e-07,-0.22667944,0.011487259,0.0019560368
14782,-0.22626315,2.3309447e-06,-0.22649625,0.011380088,0.0025605431
14783,-0.22354037,7.3783012e-06,-0.2242782,0.012245274,0.0106496615
14784,-0.22530451,7.993466e-06,-0.22610386,0.01159219,0.0035779679
14785,-0.22560893,5.5120117e-06,-0.22616012,0.011676736,0.0032736487
14786,-0.22438085,3.5908952e-06,-0.22473994,0.012432945,0.008237616
14787,-0.22644909,2.21867e-06,-0.22667095,0.011747219,0.0009057582
14788,-0.22619124,5.3034855e-06,-0.22672158,0.011682744,7.899406e-05
14789,-0.22206694,1.3067844e-05,-0.22337373,0.013505123,0.011856707
14790,-0.22536093,1.0055599e-05,-0.22636649,0.01156668,0.0011999818
14791,-0.22699428,6.046923e-06,-0.22759897,0.012320671,-0.0029326938
14792,-0.22341743,5.432883e-06,-0.22396071,0.01278957,0.010564989
14793,-0.22525968,3.2140372e-06,-0.22558108,0.011603137,0.004412236
14794,-0.22721371,2.1413603e-06,-0.22742784,0.012340931,-0.0023191762
14795,-0.22513098,3.2850583e-06,-0.22545949,0.011520466,0.0048166676
14796,-0.22378713,3.6117078e-06,-0.2241483,0.012171774,0.009630307
14797,-0.2268796,1.59805e-06,-0.2270394,0.011764498,-0.0010700818
14798,-0.2257386,1.4306939e-06,-0.22588167,0.011309189,0.002948157
14799,-0.22389726,1.8358024e-06,-0.22408085,0.012669353,0.0092706205
14800,-0.22667074,1.6243408e-06,-0.22683318,0.011884787,-0.0012224125
14801,-0.22596702,4.543766e-06,-0.2264214,0.0116582755,1.9114323e-05
14802,-0.22319165,1.0118354e-05,-0.22420348,0.012076406,0.007688228
14803,-0.22535689,7.41161e-06,-0.22609805,0.011219835,0.0007328083
14804,-0.22605325,2.7848798e-06,-0.22633174,0.011235152,-0.00029652807
14805,-0.22484344,4.877453e-07,-0.22489221,0.011443362,0.004786813
14806,-0.22602686,1.0921568e-07,-0.22603779,0.011422334,0.0003183844
14807,-0.22633992,4.6684826e-07,-0.2263866,0.0115510095,-0.00090336084
14808,-0.22431612,2.5741729e-06,-0.22457354,0.011713029,0.0060701543
14809,-0.22535317,4.30959e-06,-0.22578412,0.011095377,0.0019141437
14810,-0.22638333,6.3168486e-06,-0.22701502,0.011736738,-0.0023712225
14811,-0.22330278,6.271912e-06,-0.22392997,0.012169645,0.008874438
14812,-0.22538564,2.192027e-06,-0.22560483,0.011265557,0.002939511
14813,-0.22694673,1.3429606e-07,-0.22696015,0.011716935,-0.001962207
14814,-0.22516708,2.638596e-08,-0.22516972,0.011448787,0.004565384
14815,-0.2252674,3.0614302e-08,-0.22527045,0.011292676,0.0043989676
14816,-0.226967,9.2514824e-08,-0.22697626,0.011645924,-0.0019291021
14817,-0.22470377,2.1568264e-06,-0.22491945,0.011395433,0.0052000578
14818,-0.22483246,4.708691e-06,-0.22530332,0.011304101,0.0032414699
14819,-0.22550763,6.0162556e-06,-0.22610925,0.011465649,0.00027414988
14820,-0.2249469,8.013026e-06,-0.22574821,0.011341487,0.0018475384
14821,-0.2243788,8.402076e-06,-0.225219,0.011250972,0.004187949
14822,-0.22553836,5.95021e-06,-0.22613338,0.011144057,0.0011102535
14823,-0.22524945,3.2873272e-06,-0.22557819,0.011171183,0.003194492
14824,-0.22536302,1.5155807e-06,-0.22551458,0.011186085,0.0037905606
14825,-0.22570749,6.498103e-07,-0.22577247,0.011221681,0.0031334066
14826,-0.22561352,9.64239e-07,-0.22570994,0.011286553,0.0034104378
14827,-0.22535878,1.3110028e-06,-0.22548988,0.011522406,0.0041676844
14828,-0.22617823,4.8022753e-06,-0.22665846,0.011354282,0.00014576886
14829,-0.2245572,9.396722e-06,-0.22549687,0.011159511,0.0045906
14830,-0.22364423,8.836988e-06,-0.22452793,0.011724839,0.008702062
14831,-0.22579634,3.5932676e-06,-0.22615567,0.011128553,0.0036047252
14832,-0.22608285,6.914413e-07,-0.22615199,0.011263949,0.004166191
14833,-0.22473638,4.0314685e-09,-0.22473678,0.012530181,0.009752503
14834,-0.22659174,6.096812e-11,-0.22659174,0.011719171,0.003210335
14835,-0.22684379,7.878648e-07,-0.22692257,0.011444619,0.0020982448
14836,-0.22391574,6.199798e-06,-0.22453572,0.011765252,0.010441664
14837,-0.22438715,7.609914e-06,-0.22514814,0.011204683,0.007722071
14838,-0.22622259,2.964439e-06,-0.22651903,0.0112394765,0.002164593
14839,-0.22486317,3.3903007e-07,-0.22489707,0.012098827,0.007948295
14840,-0.22617546,2.613399e-07,-0.2262016,0.011594202,0.0034086348
14841,-0.22696625,2.401242e-07,-0.22699025,0.011516579,0.00015999116
14842,-0.22376646,4.716843e-06,-0.22423814,0.011960096,0.009616829
14843,-0.2248219,6.6665634e-06,-0.22548856,0.010959436,0.004402023
14844,-0.2268162,3.1858888e-06,-0.2271348,0.011740516,-0.0017168162
14845,-0.22457926,1.6309947e-06,-0.22474235,0.011756488,0.0071874694
14846,-0.2251039,4.9673616e-07,-0.22515358,0.01184451,0.005732318
14847,-0.22746299,5.5782374e-07,-0.22751877,0.012341187,-0.003137024
14848,-0.2246199,2.2608629e-06,-0.22484598,0.011789903,0.005814027
14849,-0.22407342,4.8568977e-06,-0.22455911,0.01160302,0.0060636746
14850,-0.22681208,5.6865447e-06,-0.22738074,0.012238569,-0.0051933085
14851,-0.22499108,6.6307534e-06,-0.22565416,0.010895405,0.00016226701
14852,-0.2231423,2.567483e-06,-0.22339904,0.012208342,0.0077924104
14853,-0.2269048,4.6412362e-07,-0.22695121,0.011938811,-0.0052639274
14854,-0.22664225,1.6076335e-06,-0.22680302,0.012070234,-0.0048792227
14855,-0.22435148,6.027591e-08,-0.22435752,0.012123412,0.003433406
14856,-0.22620955,4.4819753e-06,-0.22665775,0.01185298,-0.006114285
14857,-0.22489646,1.5925527e-05,-0.22648901,0.011870479,-0.006769597
14858,-0.2211606,2.3360317e-05,-0.22349663,0.011366698,0.0031914404
14859,-0.22463597,1.1652073e-05,-0.22580118,0.011335184,-0.0058121635
14860,-0.22689615,2.5239274e-06,-0.22714855,0.012954296,-0.011113274
14861,-0.2249195,6.8107227e-07,-0.22498761,0.011659381,-0.003429131
14862,-0.22540134,7.8765316e-07,-0.22548011,0.011545549,-0.005439697
14863,-0.22679861,2.0421871e-06,-0.22700283,0.012854753,-0.011485627
14864,-0.22416802,6.223641e-06,-0.22479038,0.010963161,-0.003637328
14865,-0.22428879,7.4870127e-06,-0.22503749,0.010978915,-0.0047368756
14866,-0.22601047,3.794526e-06,-0.22638993,0.012160368,-0.009767495
14867,-0.22517101,1.813741e-06,-0.22535239,0.01160401,-0.00637421
14868,-0.2256962,5.071454e-07,-0.22574691,0.012063597,-0.008226312
14869,-0.22573882,3.2965585e-07,-0.22577178,0.012241292,-0.008949433
14870,-0.225632,1.8159091e-06,-0.22581358,0.01207447,-0.009649945
14871,-0.22492999,5.173004e-06,-0.22544728,0.011662678,-0.009046012
14872,-0.22491992,5.897404e-06,-0.22550966,0.011834679,-0.010307418
14873,-0.22454834,3.56699e-06,-0.22490504,0.011629178,-0.008954292
14874,-0.22568202,6.406179e-07,-0.22574608,0.012599429,-0.012524078
14875,-0.22574855,2.057451e-09,-0.22574876,0.012927658,-0.013140356
14876,-0.22575967,2.642273e-07,-0.22578609,0.0129359,-0.013722982
14877,-0.22556986,1.5081054e-06,-0.22572067,0.012849228,-0.013937279
14878,-0.22499534,4.2745824e-06,-0.2254228,0.012572512,-0.013324619
14879,-0.2246227,6.9728735e-06,-0.22531998,0.012484315,-0.012875949
14880,-0.22502804,6.347371e-06,-0.22566277,0.012961504,-0.014200719
14881,-0.2247313,4.6160912e-06,-0.2251929,0.012839626,-0.012717377
14882,-0.22542953,2.8077047e-06,-0.2257103,0.013405265,-0.014720169
14883,-0.22589669,1.9622366e-06,-0.2260929,0.013763711,-0.016563527
14884,-0.22444904,1.7741046e-06,-0.22462645,0.012202886,-0.011234106
14885,-0.22539079,1.1730859e-06,-0.2255081,0.012799794,-0.014513802
14886,-0.22547644,4.999129e-07,-0.22552644,0.012915737,-0.01470449
14887,-0.22536232,4.7780594e-07,-0.2254101,0.012914484,-0.014376579
14888,-0.22534476,8.604091e-07,-0.2254308,0.012989178,-0.014451112
14889,-0.22541408,2.917318e-06,-0.22570582,0.013187968,-0.015416461
14890,-0.22493698,5.4264938e-06,-0.22547963,0.012800166,-0.014343962
14891,-0.22457285,4.2053616e-06,-0.2249934,0.012291696,-0.012058903
14892,-0.22602011,1.1467667e-06,-0.22613479,0.013639318,-0.015972985
14893,-0.2255192,1.5563676e-07,-0.22553475,0.013071177,-0.013687385
14894,-0.22566813,3.6718234e-07,-0.22570485,0.013259562,-0.014563186
14895,-0.22608285,2.4495341e-06,-0.2263278,0.013982571,-0.017290326
14896,-0.22350116,8.074644e-06,-0.22430862,0.012109755,-0.010372673
14897,-0.22459143,1.11603185e-05,-0.22570747,0.013287872,-0.015733467
14898,-0.22519584,8.847445e-06,-0.22608058,0.0138452025,-0.017206214
14899,-0.22389649,4.1929643e-06,-0.22431579,0.012700775,-0.01063052
14900,-0.22560343,1.1386112e-06,-0.22571729,0.013562763,-0.015528525
14901,-0.22684103,1.3336933e-07,-0.22685437,0.014941692,-0.019263776
14902,-0.2241036,4.376707e-07,-0.22414736,0.01236775,-0.008818795
14903,-0.22545834,6.331972e-07,-0.22552165,0.012828322,-0.013162182
14904,-0.22675574,1.1874614e-06,-0.22687449,0.014657617,-0.017994232
14905,-0.22377518,4.6534965e-06,-0.22424053,0.012407425,-0.008304369
14906,-0.22509241,6.7176006e-06,-0.22576417,0.01317513,-0.013887592
14907,-0.22661951,7.353066e-06,-0.22735482,0.015409554,-0.01982695
14908,-0.22305384,7.42208e-06,-0.22379605,0.011679903,-0.0068602064
14909,-0.2244607,2.2495396e-06,-0.22468565,0.011897869,-0.00952696
14910,-0.22764315,9.613732e-11,-0.22764316,0.015619052,-0.02000887
14911,-0.22496748,6.4238854e-08,-0.2249739,0.0120081855,-0.010329396
14912,-0.22424062,2.3474449e-08,-0.22424297,0.0117676575,-0.0071272915
14913,-0.22774771,9.384271e-09,-0.22774865,0.015434718,-0.019227676
14914,-0.22516921,1.3024859e-06,-0.22529946,0.012004531,-0.010052794
14915,-0.22351533,3.898859e-06,-0.22390522,0.011769229,-0.005135449
14916,-0.22659066,3.6475349e-06,-0.22695541,0.014253958,-0.01656653
14917,-0.2255986,4.9457044e-06,-0.22609317,0.013329464,-0.013642675
14918,-0.22428167,8.855691e-06,-0.22516724,0.012274032,-0.010625548
14919,-0.22511584,7.2132825e-06,-0.22583717,0.012610482,-0.0127574215
14920,-0.2257562,3.7500718e-06,-0.2261312,0.013027583,-0.013915541
14921,-0.2245546,1.5588483e-06,-0.22471048,0.012033675,-0.008985832
14922,-0.22605182,3.720926e-07,-0.22608903,0.013361051,-0.014530288
14923,-0.22669765,5.4749944e-07,-0.2267524,0.014326878,-0.017144844
14924,-0.22406156,2.4820588e-06,-0.22430977,0.012275011,-0.008077189
14925,-0.2247402,4.5614433e-06,-0.22519635,0.012355959,-0.010905415
14926,-0.22655769,5.306506e-06,-0.22708833,0.014662288,-0.017802624
14927,-0.22340174,6.741954e-06,-0.22407593,0.011823957,-0.0065905787
14928,-0.22469686,2.9650548e-06,-0.22499336,0.0122484015,-0.00983683
14929,-0.22694167,7.063747e-08,-0.22694874,0.0142707415,-0.016408557
14930,-0.22466017,4.8034315e-07,-0.22470821,0.012244942,-0.0078148255
14931,-0.2257189,7.2969857e-07,-0.22579187,0.012652223,-0.011865062
14932,-0.22591741,3.2563308e-10,-0.22591744,0.012711615,-0.012532126
14933,-0.2249932,1.2435778e-06,-0.22511756,0.012053102,-0.010015455
14934,-0.22548331,3.1248508e-06,-0.2257958,0.012712652,-0.012757655
14935,-0.22543181,4.306621e-06,-0.22586247,0.012950148,-0.013294034
14936,-0.22459838,5.1781567e-06,-0.2251162,0.012284957,-0.010741839
14937,-0.22516292,3.396504e-06,-0.22550258,0.012564503,-0.011931645
14938,-0.22568269,1.7131883e-06,-0.22585401,0.0127814105,-0.012700053
14939,-0.22509372,1.286752e-06,-0.2252224,0.012121914,-0.009834341
14940,-0.22539727,1.2610201e-06,-0.22552338,0.012300497,-0.010435152
14941,-0.22618863,1.9626123e-06,-0.2263849,0.013066567,-0.013417965
14942,-0.22420895,2.9784126e-06,-0.2245068,0.0116352625,-0.006617859
14943,-0.2255692,2.6651428e-06,-0.22583571,0.012338288,-0.010845654
14944,-0.22603118,1.18467e-06,-0.22614965,0.012577292,-0.011479097
14945,-0.22490185,7.530491e-07,-0.22497717,0.011897987,-0.0068152687
14946,-0.22542457,5.896957e-07,-0.22548354,0.012088614,-0.008402509
14947,-0.22667278,1.2737022e-06,-0.22680016,0.013373692,-0.013523055
14948,-0.22440672,5.083984e-06,-0.22491512,0.011633188,-0.00694191
14949,-0.22427799,8.202429e-06,-0.22509824,0.0115233995,-0.0075121266
14950,-0.22613403,6.34647e-06,-0.22676867,0.013228607,-0.013250102
14951,-0.22458085,3.487901e-06,-0.22492965,0.011633,-0.0063749687
14952,-0.22473606,9.377632e-07,-0.22482984,0.011990118,-0.0061651836
14953,-0.2271694,8.349119e-08,-0.22717774,0.014138299,-0.015006807
14954,-0.2255285,1.3215339e-06,-0.22566065,0.012434668,-0.009623277
14955,-0.22359176,4.7890267e-06,-0.22407067,0.011813567,-0.0039028132
14956,-0.22621875,4.183998e-06,-0.22663714,0.013312317,-0.013122
14957,-0.22558554,3.3641213e-06,-0.22592194,0.01242535,-0.010409395
14958,-0.22386757,2.0214566e-06,-0.22406971,0.011814845,-0.0037345344
14959,-0.22640322,6.217478e-07,-0.22646539,0.013202107,-0.012866915
14960,-0.22641173,2.7786453e-07,-0.22643952,0.01330614,-0.013331104
14961,-0.22425412,6.385205e-07,-0.22431797,0.012126834,-0.006090654
14962,-0.22593981,1.192891e-06,-0.2260591,0.0128577,-0.012575913
14963,-0.22592151,3.9645706e-06,-0.22631797,0.013060191,-0.0134562645
14964,-0.22354785,6.3942343e-06,-0.22418727,0.0114892805,-0.005288898
14965,-0.22532772,3.841111e-06,-0.22571182,0.01226005,-0.010078141
14966,-0.2268763,1.4309079e-06,-0.2270194,0.013727767,-0.013932421
14967,-0.22410381,1.777242e-06,-0.22428153,0.011826794,-0.0028154068
14968,-0.22591901,1.1319428e-06,-0.2260322,0.011947541,-0.00803265
14969,-0.2259382,8.3255185e-07,-0.22602145,0.011652349,-0.0067025344
14970,-0.22436711,3.9284396e-07,-0.22440639,0.011330793,-0.00021591666
14971,-0.22568756,6.948577e-08,-0.2256945,0.011445336,-0.0042205662
14972,-0.22675546,9.285961e-08,-0.22676474,0.012358759,-0.007854173
14973,-0.2248899,2.1503972e-06,-0.22510494,0.011578251,-0.0019854454
14974,-0.22489735,6.1148285e-06,-0.22550884,0.01150831,-0.0038457932
14975,-0.2249333,1.1043146e-05,-0.2260376,0.011690081,-0.0059873764
14976,-0.2237239,1.493998e-05,-0.22521791,0.011363329,-0.0033267685
14977,-0.2238954,1.0963861e-05,-0.22499178,0.0116436295,-0.0022528514
14978,-0.22631744,5.7590505e-06,-0.22689334,0.012881492,-0.009322621
14979,-0.22531392,6.913114e-06,-0.22600523,0.012058239,-0.0064438996
14980,-0.22320172,9.094968e-06,-0.22411121,0.011788752,0.0005601187
14981,-0.2260093,6.7928904e-06,-0.22668858,0.01234828,-0.008644788
14982,-0.22570772,4.675767e-06,-0.22617531,0.011780886,-0.0067737983
14983,-0.22346114,3.039153e-06,-0.22376505,0.011803698,0.0022160779
14984,-0.22589538,2.555825e-07,-0.22592093,0.01159918,-0.0051620593
14985,-0.22727978,3.3593128e-12,-0.22727978,0.012973067,-0.010027702
14986,-0.22432892,7.827149e-07,-0.2244072,0.011350543,0.00040347409
14987,-0.22442056,2.0572916e-06,-0.22462629,0.011238542,-0.00083917036
14988,-0.22717187,2.0734815e-06,-0.22737922,0.013366985,-0.011510863
14989,-0.2246993,3.3735846e-06,-0.22503667,0.011460466,-0.0036275121
14990,-0.22387548,4.300562e-06,-0.22430554,0.011533122,-0.0011608133
14991,-0.22698548,2.595783e-06,-0.22724506,0.013470989,-0.012394734
14992,-0.22484952,2.7898554e-06,-0.2251285,0.012040271,-0.0052526756
14993,-0.22474004,3.5701428e-06,-0.22509706,0.0120470505,-0.005435544
14994,-0.22633663,3.797255e-06,-0.22671635,0.013095004,-0.011575698
14995,-0.22474375,6.0662123e-06,-0.22535038,0.011732631,-0.0065478333
14996,-0.22458726,7.347006e-06,-0.22532196,0.011532604,-0.006256063
14997,-0.22498336,5.373031e-06,-0.22552067,0.011592996,-0.0064109503
14998,-0.22504257,1.8630379e-06,-0.22522888,0.01177671,-0.0049952376
14999,-0.22588384,2.2077162e-07,-0.22590593,0.012219069,-0.007032014


==> DR-example2/adaptive_DR_ex2.csv <==
epoch,Loss,Ritz Loss,Boundary Loss,Test Error,Error,Error func,Est Error,Est Error prime
0,7.507863,5.9702744,0.015375889,0.9591069,0.84484917,0.84484917,0.99977803,4.5534477
1,7.1553125,5.955982,0.011993303,0.967674,0.90189856,0.90189856,1.0488038,4.51629
2,6.849478,5.94222,0.009072576,0.97698516,0.9585853,0.9585853,1.0975201,4.4805093
3,6.589657,5.9291353,0.0066052163,0.98684144,1.0144571,1.0144571,1.1455454,4.446134
4,6.373403,5.9166317,0.004567713,0.99720466,1.06906,1.06906,1.1924937,4.4131165
5,6.1977286,5.90463,0.0029309848,1.0080683,1.1225682,1.1225682,1.2385101,4.381299
6,6.062064,5.89311,0.0016895428,1.0193038,1.1751456,1.1751456,1.2837366,4.350656
7,5.9648147,5.8822217,0.0008259279,1.0304055,1.226535,1.226535,1.3279485,4.321205
8,5.9002886,5.87186,0.00028428552,1.0415044,1.2754213,1.2754213,1.370008,4.2928963
9,5.865367,5.8621225,3.2441683e-05,1.052237,1.3224362,1.3224362,1.410462,4.265698
10,5.8552046,5.8530173,2.1874308e-05,1.0623795,1.3667569,1.3667569,1.4485979,4.2395325
11,5.865188,5.8444,0.00020788061,1.0720747,1.4079812,1.4079812,1.4840672,4.2143445
12,5.891192,5.836269,0.0005492326,1.081162,1.446741,1.446741,1.517414,4.190049
13,5.92847,5.828691,0.0009977897,1.0893965,1.4827335,1.4827335,1.5483772,4.1666603
14,5.9733057,5.8216343,0.0015167134,1.0966793,1.5155288,1.5155288,1.5765831,4.1439977
15,6.020722,5.8151236,0.002055982,1.10277,1.5450124,1.5450124,1.6019313,4.1220365
16,6.0687923,5.809077,0.0025971544,1.1079419,1.5706462,1.5706462,1.6239582,4.100835
17,6.1160173,5.8033824,0.003126347,1.1122956,1.5933079,1.5933079,1.6434205,4.0802975
18,6.1589375,5.798108,0.0036082913,1.1156727,1.6133589,1.6133589,1.6606282,4.0603824
19,6.193477,5.793323,0.0040015397,1.1177503,1.6304816,1.6304816,1.6753083,4.041026
20,6.2183676,5.789031,0.004293365,1.1184862,1.643899,1.643899,1.6867887,4.0222645
21,6.234593,5.78509,0.0044950317,1.1181424,1.6536024,1.6536024,1.6950625,4.0040097
22,6.2413864,5.781436,0.0045995046,1.1168171,1.6603049,1.6603049,1.7007439,3.9862738
23,6.238038,5.7781515,0.0045988658,1.1143708,1.664275,1.664275,1.7040635,3.969091
24,6.227913,5.7750864,0.004528267,1.1111839,1.6651998,1.6651998,1.7047514,3.9524283
25,6.211823,5.7721977,0.004396252,1.1073012,1.6640369,1.6640369,1.7036331,3.9363372
26,6.1871862,5.769597,0.004175891,1.1023432,1.6609476,1.6609476,1.7008519,3.9207125
27,6.1586246,5.767047,0.0039157774,1.0969541,1.6549954,1.6549954,1.6955941,3.9055455
28,6.1265554,5.7645473,0.0036200804,1.0910791,1.647784,1.647784,1.6892446,3.8908744
29,6.0915813,5.762106,0.0032947552,1.0846542,1.6391932,1.6391932,1.6816983,3.876659
30,6.055125,5.7596946,0.0029543051,1.077852,1.6290696,1.6290696,1.6728227,3.862874
31,6.0160017,5.757388,0.0025861382,1.0704153,1.6178594,1.6178594,1.6630051,3.8494744
32,5.97898,5.7549386,0.002240416,1.0629786,1.6049029,1.6049029,1.6516752,3.8364787
33,5.943627,5.7523127,0.0019131437,1.055487,1.5918033,1.5918033,1.6402158,3.823858
34,5.9106946,5.7494645,0.0016123026,1.0480833,1.5784023,1.5784023,1.628487,3.8116522
35,5.8794503,5.746418,0.0013303214,1.0406199,1.5650809,1.5650809,1.61682,3.7997975
36,5.8510456,5.74313,0.0010791536,1.0332884,1.5514572,1.5514572,1.6048827,3.7883098
37,5.827045,5.739381,0.0008766396,1.0265669,1.5380168,1.5380168,1.5930954,3.777177
38,5.8057632,5.7352905,0.00070472737,1.0201774,1.5259929,1.5259929,1.5825208,3.7663538
39,5.7873287,5.7308154,0.0005651335,1.0142926,1.5146735,1.5146735,1.5725453,3.7558553
40,5.7710977,5.725957,0.00045140838,1.0087792,1.5045019,1.5045019,1.5635504,3.7456772
41,5.7574162,5.720553,0.00036863532,1.0040491,1.4951372,1.4951372,1.555244,3.7358196
42,5.745535,5.714588,0.00030946685,1.0000464,1.4876571,1.4876571,1.5485523,3.726235
43,5.7349367,5.708145,0.00026791732,0.99666625,1.481894,1.481894,1.5433286,3.716987
44,5.7252955,5.7011952,0.00024100336,0.9939427,1.4775846,1.4775846,1.5393498,3.7080574
45,5.7163067,5.693771,0.00022535824,0.99177116,1.4748147,1.4748147,1.5366901,3.6994488
46,5.7078967,5.685879,0.00022017273,0.99013454,1.4733108,1.4733108,1.53511,3.6911786
47,5.6998744,5.67751,0.00022364398,0.9889984,1.4730256,1.4730256,1.5345706,3.6832464
48,5.6921415,5.668682,0.00023459567,0.9883049,1.4738626,1.4738626,1.5349866,3.6756701
49,5.6846786,5.659424,0.0002525457,0.9880023,1.4756703,1.4756703,1.5362294,3.668447
50,5.677308,5.649782,0.00027525725,0.9880056,1.4783156,1.4783156,1.538181,3.661584
51,5.670262,5.6396575,0.000306045,0.98838484,1.4815804,1.4815804,1.5406556,3.6550758
52,5.6632414,5.629172,0.0003406959,0.98892444,1.4856416,1.4856416,1.543803,3.6489275
53,5.6562495,5.6183157,0.00037933767,0.98962706,1.4899521,1.4899521,1.5471518,3.6431339
54,5.649076,5.6071224,0.00041953629,0.99037826,1.494522,1.494522,1.5507113,3.6376867
55,5.6417184,5.5955567,0.0004616168,0.9911836,1.499064,1.499064,1.5542331,3.632582
56,5.6338787,5.583722,0.0005015674,0.99190843,1.5036019,1.5036019,1.5577351,3.6278074
57,5.6252375,5.571643,0.0005359479,0.9924208,1.5078021,1.5078021,1.5609335,3.6233423
58,5.6161056,5.5591817,0.0005692388,0.9929021,1.5113435,1.5113435,1.5635502,3.6191616
59,5.605983,5.5464926,0.00059490104,0.99310476,1.5146954,1.5146954,1.5659847,3.6152613
60,5.594982,5.533512,0.0006146987,0.99313074,1.5172403,1.5172403,1.5677111,3.6116068
61,5.582714,5.520349,0.0006236502,0.992797,1.5192479,1.5192479,1.5689558,3.6081903
62,5.5692897,5.5069847,0.000623052,0.9921581,1.5202683,1.5202683,1.5693368,3.6049666
63,5.554739,5.493393,0.0006134602,0.99120855,1.5204492,1.5204492,1.5689788,3.60192
64,5.5392795,5.4795427,0.00059736776,0.99002844,1.5197865,1.5197865,1.5678798,3.5990193
65,5.5227365,5.4654984,0.00057237886,0.98850626,1.5184937,1.5184937,1.5662196,3.5962515
66,5.505344,5.4512787,0.0005406532,0.9866875,1.5162969,1.5162969,1.5637677,3.5935717
67,5.4873524,5.436808,0.000505444,0.9846721,1.5133204,1.5133204,1.5606285,3.5909631
68,5.468913,5.4220247,0.00046888323,0.98249745,1.5098208,1.5098208,1.5570253,3.5884078
69,5.450078,5.407025,0.0004305335,0.9801518,1.505905,1.505905,1.5530475,3.5858815
70,5.431002,5.3917856,0.00039216658,0.9776835,1.5015465,1.5015465,1.5486748,3.5833664
71,5.4118037,5.3763213,0.0003548249,0.9751169,1.4968756,1.4968756,1.5440183,3.5808482
72,5.392579,5.3605995,0.00031979592,0.9724705,1.4919546,1.4919546,1.539136,3.5783122
73,5.3733845,5.3446074,0.00028777134,0.9697799,1.4868447,1.4868447,1.5340753,3.5757413
74,5.35431,5.328356,0.0002595442,0.9671026,1.4816359,1.4816359,1.5289174,3.5731258
75,5.3353834,5.311868,0.0002351506,0.96444637,1.4764752,1.4764752,1.5237912,3.5704703
76,5.316597,5.295113,0.00021484049,0.96186006,1.47139,1.47139,1.5187168,3.5677705
77,5.297956,5.278089,0.00019866969,0.95935404,1.466503,1.466503,1.5138035,3.565031
78,5.2794433,5.2608576,0.00018585904,0.9569044,1.4618474,1.4618474,1.5090773,3.5622501
79,5.261078,5.243398,0.0001767981,0.95456076,1.4573597,1.4573597,1.504488,3.5594246
80,5.2429256,5.2257757,0.00017150065,0.9523268,1.4531709,1.4531709,1.5001433,3.5565717
81,5.2248774,5.2080083,0.00016869011,0.95014185,1.4492792,1.4492792,1.4960507,3.5537014
82,5.20698,5.1900444,0.00016935769,0.9480535,1.4455372,1.4455372,1.4920806,3.550796
83,5.1891904,5.171949,0.00017241397,0.9460233,1.4420685,1.4420685,1.4883362,3.5478728
84,5.1715784,5.1537223,0.00017856031,0.94406086,1.4387711,1.4387711,1.4847326,3.544929
85,5.1540856,5.135436,0.00018649746,0.94210947,1.4356658,1.4356658,1.4812893,3.5419748
86,5.13678,5.1169868,0.00019793147,0.9402344,1.4326065,1.4326065,1.4778805,3.5389998
87,5.1195607,5.0984507,0.0002111015,0.93833023,1.4297622,1.4297622,1.4746492,3.5360265
88,5.1025286,5.079797,0.00022731803,0.936465,1.426863,1.426863,1.4713653,3.5330193
89,5.0857587,5.060932,0.00024826455,0.93471026,1.42408,1.42408,1.4681746,3.5300114
90,5.069203,5.0418925,0.0002731037,0.93298036,1.4215996,1.4215996,1.4652338,3.5270317
91,5.0529413,5.022614,0.00030327294,0.93131566,1.4191997,1.4191997,1.4623557,3.5240505
92,5.036851,5.0032144,0.00033636348,0.92960227,1.4169908,1.4169908,1.4596285,3.5210874
93,5.020942,4.98378,0.0003716208,0.9278022,1.4146779,1.4146779,1.4568039,3.5180967
94,5.0051184,4.964379,0.00040739367,0.9258371,1.4121585,1.4121585,1.4537956,3.515067
95,4.989497,4.944865,0.00044631804,0.92377764,1.4092314,1.4092314,1.450434,3.5119543
96,4.9739413,4.925183,0.00048758317,0.9216242,1.4060894,1.4060894,1.4468746,3.5087843
97,4.9586706,4.905298,0.00053372374,0.91944206,1.4027324,1.4027324,1.4431202,3.5055497
98,4.943364,4.8852754,0.00058089,0.9171267,1.399329,1.399329,1.4393134,3.5022836
99,4.928343,4.865078,0.00063265074,0.9147916,1.3956096,1.3956096,1.4352255,3.4989288
100,4.913423,4.844686,0.0006873701,0.91237104,1.3918645,1.3918645,1.4311028,3.4955466
101,4.8986993,4.82405,0.000746493,0.9099031,1.3879331,1.3879331,1.426806,3.4920917
102,4.8844457,4.8031406,0.0008130498,0.9074843,1.3839122,1.3839122,1.4224187,3.488583
103,4.870373,4.782093,0.000882798,0.9049753,1.3800453,1.3800453,1.4181494,3.485083
104,4.8566113,4.7608905,0.0009572087,0.90240914,1.3759738,1.3759738,1.413694,3.4815083
105,4.8432546,4.739361,0.0010389384,0.89985317,1.3717858,1.3717858,1.409125,3.4778764
106,4.8307104,4.717495,0.0011321538,0.89734626,1.3676622,1.3676622,1.4045941,3.4742234
107,4.8184342,4.6953454,0.0012308898,0.89476794,1.363701,1.363701,1.4001863,3.4705782
108,4.8065696,4.672959,0.0013361073,0.8921478,1.3596027,1.3596027,1.3956406,3.4668581
109,4.7950153,4.650402,0.0014461335,0.88942957,1.355433,1.355433,1.3910183,3.463088
110,4.7839427,4.6275907,0.0015635218,0.88664573,1.3510449,1.3510449,1.3861964,3.4592257
111,4.773334,4.6045647,0.0016876948,0.88378364,1.3465328,1.3465328,1.3812488,3.45529
112,4.762825,4.5813355,0.0018148964,0.88077366,1.3418583,1.3418583,1.3761464,3.45127
113,4.753438,4.5577884,0.0019564985,0.87781024,1.3368492,1.3368492,1.3707386,3.4471052
114,4.7449718,4.533909,0.002110627,0.87490124,1.3320003,1.3320003,1.3654495,3.4429524
115,4.737799,4.5097947,0.0022800465,0.8719665,1.3273313,1.3273313,1.3602965,3.4388254
116,4.731685,4.4853144,0.0024637096,0.8690439,1.3226345,1.3226345,1.3551036,3.4346578
117,4.725548,4.4606457,0.0026490209,0.8659851,1.3180201,1.3180201,1.3499584,3.4304838
118,4.720647,4.4356,0.002850471,0.8629527,1.3131007,1.3131007,1.344533,3.4261744
119,4.717115,4.4102693,0.0030684583,0.85997075,1.3082998,1.3082998,1.3391862,3.4218743
120,4.7146626,4.384725,0.003299373,0.8569823,1.3036665,1.3036665,1.3339657,3.417617
121,4.7133756,4.358847,0.0035452852,0.8540068,1.2990555,1.2990555,1.3287462,3.4133542
122,4.7130885,4.3326836,0.0038040506,0.8510134,1.2945254,1.2945254,1.3235754,3.4091067
123,4.712552,4.306477,0.004060752,0.847798,1.2900006,1.2900006,1.3183835,3.404848
124,4.711307,4.2802925,0.004310147,0.8442819,1.2849418,1.2849418,1.3127208,3.4003656
125,4.710918,4.253902,0.0045701587,0.84080124,1.2791489,1.2791489,1.3064144,3.3955572
126,4.7125454,4.2270393,0.004855058,0.8374341,1.2734846,1.2734846,1.3001988,3.3907828
127,4.715098,4.200117,0.0051498064,0.833949,1.2681699,1.2681699,1.2942561,3.3861332
128,4.720541,4.1727915,0.0054774964,0.83060145,1.2625885,1.2625885,1.2880675,3.3813531
129,4.727753,4.145322,0.0058243126,0.8271955,1.2574103,1.2574103,1.2822015,3.3767421
130,4.7336826,4.118058,0.0061562466,0.8235069,1.2521238,1.2521238,1.2762232,3.372076
131,4.7393694,4.0908213,0.006485482,0.8195713,1.2461293,1.2461293,1.269631,3.3670728
132,4.7452846,4.063769,0.006815158,0.8154355,1.2395378,1.2395378,1.262511,3.361758
133,4.750204,4.036618,0.0071358564,0.8112139,1.2324464,1.2324464,1.2549552,3.3561711
134,4.755475,4.009605,0.007458702,0.8067748,1.2251711,1.2251711,1.2472235,3.3504581
135,4.761654,3.9823465,0.007793073,0.8023253,1.2173562,1.2173562,1.2390205,3.3444245
136,4.7678423,3.9552999,0.008125423,0.79769933,1.2095631,1.2095631,1.2308115,3.3383527
137,4.773712,3.92868,0.00845032,0.7928218,1.2013253,1.2013253,1.2222157,3.3319988
138,4.7818866,3.9018228,0.008800639,0.7880882,1.192425,1.192425,1.2130572,3.3252342
139,4.7944746,3.874792,0.009196824,0.7834408,1.1839331,1.1839331,1.2042269,3.3186407
140,4.808608,3.8470154,0.009615927,0.77917165,1.1756977,1.1756977,1.1955991,3.3121374
141,4.825162,3.8186173,0.010065444,0.77525854,1.1685253,1.1685253,1.1878383,3.3062212
142,4.8414497,3.790219,0.010512306,0.77134204,1.1623465,1.1623465,1.180893,3.3008983
143,4.861157,3.761349,0.0109980805,0.76755154,1.1561879,1.1561879,1.173948,3.2956052
144,4.886153,3.7322454,0.011539078,0.7640064,1.1504323,1.1504323,1.1673111,3.2905793
145,4.9124928,3.7041378,0.012083552,0.7600942,1.1453528,1.1453528,1.1612319,3.2860181
146,4.9397893,3.676094,0.012636951,0.75620615,1.1392572,1.1392572,1.1543136,3.2808177
147,4.971629,3.649061,0.013225684,0.7520195,1.1332474,1.1332474,1.1474546,3.2756908
148,5.0017514,3.62238,0.013793714,0.7477566,1.1263974,1.1263974,1.1399088,3.269958
149,5.031461,3.596203,0.01435258,0.7433353,1.1193389,1.1193389,1.1321886,3.2640672
150,5.0652437,3.5699062,0.014953374,0.73910457,1.1118467,1.1118467,1.1241052,3.2578387
151,5.0975046,3.5439265,0.01553578,0.73483944,1.1048813,1.1048813,1.116454,3.2519639
152,5.1309366,3.5180807,0.016128559,0.73069894,1.0978149,1.0978149,1.1087197,3.2460096
153,5.15897,3.4924755,0.016664946,0.7264824,1.0910786,1.0910786,1.1012614,3.240289
154,5.1891727,3.4681358,0.017210366,0.7218802,1.084146,1.084146,1.0936319,3.2344344
155,5.2142415,3.4452682,0.017689733,0.71677005,1.0761032,1.0761032,1.0851005,3.2276466
156,5.23813,3.422994,0.018151361,0.711596,1.0665975,1.0665975,1.075377,3.2196283
157,5.267499,3.4011254,0.018663734,0.7065248,1.0568616,1.0568616,1.0654777,3.2113395
158,5.302365,3.3790562,0.019233087,0.7018552,1.0473442,1.0473442,1.0557812,3.2031274
159,5.3168974,3.3577545,0.019591426,0.69687355,1.0388972,1.0388972,1.0469857,3.195714
160,5.3394217,3.336552,0.020028697,0.6923169,1.0295645,1.0295645,1.0374562,3.187534
161,5.3670845,3.3147628,0.020523218,0.68826115,1.0213252,1.0213252,1.0288672,3.1801586
162,5.3968153,3.2930272,0.021037882,0.6844254,1.0144815,1.0144815,1.0214367,3.173937
163,5.428796,3.2706196,0.021581763,0.6811386,1.0082284,1.0082284,1.0145047,3.1681929
164,5.468662,3.2486377,0.022200242,0.6780015,1.0035214,1.0035214,1.0088513,3.1638362
165,5.5107603,3.2281535,0.02282607,0.67450756,0.9991669,0.9991669,1.0035172,3.1597803
166,5.546243,3.2077775,0.023384657,0.67113775,0.99369127,0.99369127,0.9973005,3.154668
167,5.577325,3.187264,0.023900606,0.66792214,0.98855406,0.98855406,0.9913684,3.1498797
168,5.6150846,3.1673543,0.024477303,0.66473037,0.9838672,0.9838672,0.9857997,3.1455734
169,5.6449537,3.147527,0.024974268,0.6616029,0.9791762,0.9791762,0.9802535,3.1412425
170,5.6808233,3.1286206,0.025522029,0.6582479,0.9746668,0.9746668,0.97485644,3.137154
171,5.7180433,3.1110485,0.026069952,0.6545954,0.96944714,0.96944714,0.9688968,3.1323493
172,5.7448807,3.0940852,0.026507955,0.6507189,0.9632571,0.9632571,0.9621812,3.1265318
173,5.7788863,3.0773766,0.027015097,0.6469925,0.956408,0.956408,0.9549273,3.1200774
174,5.799843,3.061932,0.027379105,0.64286906,0.94990945,0.94990945,0.94798625,3.1139514
175,5.8182564,3.046915,0.027713414,0.6386844,0.94217736,0.94217736,0.94006205,3.1065316
176,5.827091,3.0321887,0.027949028,0.63442045,0.9342164,0.9342164,0.9319628,3.0988362
177,5.836687,3.0170271,0.028196603,0.63045055,0.9260097,0.9260097,0.9236622,3.0908668
178,5.8504143,3.002317,0.028480975,0.6263835,0.9186572,0.9186572,0.9160579,3.0837836
179,5.848382,2.987484,0.028608978,0.6224325,0.9109677,0.9109677,0.90818834,3.0763152
180,5.841777,2.9718485,0.02869928,0.6190147,0.90362626,0.90362626,0.9006008,3.0692296
181,5.837376,2.9558742,0.028815018,0.6158221,0.89785737,0.89785737,0.8942986,3.0638592
182,5.8225913,2.9420743,0.02880517,0.6118056,0.8927574,0.8927574,0.8885375,3.0592632
183,5.8175535,2.927023,0.028905306,0.6086265,0.88508004,0.88508004,0.8807129,3.0517838
184,5.8216925,2.912357,0.029093357,0.6055962,0.8798669,0.8798669,0.87491006,3.047052
185,5.831769,2.8973672,0.029344015,0.60278463,0.8749782,0.8749782,0.86941046,3.0426633
186,5.8744736,2.8812768,0.029931968,0.60060096,0.8707404,0.8707404,0.8644379,3.0390713
187,5.952258,2.8641822,0.030880762,0.59909195,0.8683842,0.8683842,0.8609931,3.0376933
188,6.013797,2.8498003,0.031639963,0.59662414,0.8680157,0.8680157,0.8591716,3.0387194
189,6.0933256,2.8357456,0.032575797,0.5940802,0.8646166,0.8646166,0.8549526,3.0361426
190,6.157715,2.8233387,0.03334376,0.5909638,0.8609682,0.8609682,0.85053736,3.0332935
191,6.1969986,2.8124988,0.033844996,0.58729154,0.8554868,0.8554868,0.8446753,3.0282147
192,6.2257185,2.80261,0.03423109,0.583315,0.8482103,0.8482103,0.83739376,3.0209243
193,6.2589355,2.7919445,0.03466991,0.57978904,0.83991563,0.83991563,0.82931423,3.012358
194,6.3023443,2.7806418,0.035217028,0.5765396,0.83296865,0.83296865,0.82232636,3.0054305
195,6.3401146,2.7701252,0.035699897,0.5732103,0.8268909,0.8268909,0.816027,2.9995506
196,6.3553557,2.7598193,0.035955366,0.56989,0.8204213,0.8204213,0.80945903,2.9931135
197,6.364539,2.7487106,0.036158282,0.56712353,0.8139368,0.8139368,0.8028933,2.98661
198,6.3482723,2.737661,0.036106113,0.564449,0.8091313,0.8091313,0.797702,2.9821475
199,6.373473,2.726195,0.036472782,0.56214225,0.80457133,0.80457133,0.79272425,2.9780345
200,6.3918085,2.7137964,0.03678012,0.5603947,0.8010488,0.8010488,0.7886059,2.9752245
201,6.4112864,2.7035847,0.037077017,0.5577429,0.7992258,0.7992258,0.78585935,2.9747448
202,6.43211,2.6943984,0.03737711,0.55469805,0.7944944,0.7944944,0.780805,2.9704247
203,6.448488,2.6870973,0.03761391,0.55125093,0.7884623,0.7884623,0.7747225,2.9643285
204,6.4395504,2.6819165,0.03757634,0.5471407,0.78095,0.78095,0.767546,2.9560184
205,6.4500213,2.6766334,0.03773388,0.5434977,0.7711385,0.7711385,0.7585909,2.9444697
206,6.4572144,2.6704257,0.037867885,0.54064757,0.7625569,0.7625569,0.7506954,2.934362
207,6.513669,2.662835,0.038508344,0.538791,0.7563138,0.7563138,0.7447298,2.9272847
208,6.5937834,2.6535847,0.039401986,0.53801596,0.75309646,0.75309646,0.7412474,2.9241035
209,6.682262,2.644112,0.0403815,0.53784806,0.7532216,0.7532216,0.740494,2.9253416
210,6.7991385,2.6331034,0.04166035,0.5388561,0.7550375,0.7550375,0.74117875,2.928777
211,6.8975134,2.6236227,0.04273891,0.5394261,0.7603936,0.7603936,0.74476624,2.9370122
212,6.964547,2.6156902,0.04348857,0.5394456,0.764172,0.764172,0.74714017,2.9431224
213,7.039364,2.6077282,0.044316355,0.53960794,0.76607335,0.76607335,0.7480457,2.9466329
214,7.1427803,2.6003654,0.04542415,0.53969055,0.7683587,0.7683587,0.7492797,2.9506927
215,7.228571,2.5941489,0.04634422,0.5391824,0.7702699,0.7702699,0.7502533,2.9541495
216,7.3028636,2.5899897,0.04712874,0.5375238,0.77031624,0.77031624,0.7497335,2.955016
217,7.2795725,2.5883434,0.046912294,0.5343003,0.76676,0.76676,0.7463203,2.950835
218,7.2065177,2.5879498,0.04618568,0.53054565,0.7583866,0.7583866,0.7390009,2.94002
219,7.1337724,2.586986,0.045467865,0.526949,0.7482043,0.7482043,0.73025084,2.9266708
220,7.075493,2.584987,0.044905063,0.52380615,0.7385421,0.7385421,0.72189,2.914146
221,7.046609,2.5813067,0.044653025,0.52163714,0.7303547,0.7303547,0.7146936,2.9037137
222,7.02077,2.5771592,0.04443611,0.5198634,0.72526383,0.72526383,0.7100032,2.8975258
223,7.036259,2.570694,0.04465565,0.5197096,0.721366,0.721366,0.7062984,2.8929083
224,7.0418763,2.563614,0.044782624,0.5200728,0.7225174,0.7225174,0.706721,2.8951666
225,7.032632,2.5566783,0.044759534,0.52044797,0.7252272,0.7252272,0.7084274,2.8996203
226,7.0325627,2.548747,0.044838157,0.5213936,0.7278612,0.7278612,0.7100805,2.904032
227,7.0326724,2.5436244,0.044890482,0.52116793,0.7322374,0.7322374,0.71313256,2.9110205
228,7.0541945,2.5400298,0.04514165,0.5203177,0.73275775,0.73275775,0.71315044,2.912377
229,7.1230965,2.535865,0.045872316,0.5196685,0.73120517,0.73120517,0.71154237,2.9106097
230,7.1607885,2.5323055,0.04628483,0.5187584,0.7303368,0.7303368,0.7104702,2.9098113
231,7.2199388,2.5287442,0.046911944,0.5178815,0.72861546,0.72861546,0.70872164,2.9077837
232,7.2790866,2.5250645,0.04754022,0.5172891,0.7269861,0.7269861,0.70705736,2.905861
233,7.3145943,2.5221603,0.04792434,0.5164485,0.7261653,0.7261653,0.7060773,2.905037
234,7.3110943,2.519064,0.0479203,0.51583487,0.72448105,0.72448105,0.70443153,2.9029393
235,7.3529234,2.5147636,0.048381597,0.5157393,0.7234571,0.7234571,0.7033344,2.9017963
236,7.3995366,2.5118518,0.048876848,0.5148917,0.7241241,0.7241241,0.703575,2.9031034
237,7.4854803,2.5077338,0.049777463,0.51450044,0.72236985,0.72236985,0.7018772,2.9009304
238,7.4829445,2.503736,0.049792085,0.51391834,0.72215015,0.72215015,0.7013794,2.9010322
239,7.458612,2.5002418,0.049583703,0.51295155,0.72139275,0.72139275,0.70043254,2.9003508
240,7.387412,2.4996777,0.048877344,0.5105845,0.71944696,0.71944696,0.6985182,2.897959
241,7.322987,2.4987612,0.04824226,0.5084974,0.71290904,0.71290904,0.6929549,2.888904
242,7.2369795,2.4976923,0.04739287,0.50649416,0.7072132,0.7072132,0.6880783,2.8810778
243,7.1854196,2.4945002,0.046909194,0.50551397,0.7017513,0.7017513,0.6833952,2.8735566
244,7.185935,2.489918,0.046960175,0.5053776,0.6996533,0.6996533,0.68139523,2.8708644
245,7.189043,2.4840932,0.047049496,0.50593126,0.7002232,0.7002232,0.68156266,2.8719428
246,7.201886,2.4778433,0.04724043,0.50677764,0.70299184,0.70299184,0.68349683,2.876179
247,7.216361,2.4711807,0.047451805,0.5077746,0.706606,0.706606,0.68612826,2.881628
248,7.289576,2.4641666,0.048254095,0.5090833,0.71069616,0.71069616,0.6891268,2.8878484
249,7.3588448,2.4591482,0.048996963,0.5095341,0.71570337,0.71570337,0.6928828,2.8953805
250,7.4307775,2.4544685,0.049763087,0.5098924,0.71790504,0.71790504,0.6944326,2.898702
251,7.44497,2.4515533,0.049934167,0.5093333,0.71976566,0.71976566,0.69573087,2.901477
252,7.38999,2.450382,0.049396075,0.5078152,0.71869504,0.71869504,0.6946921,2.8999133
253,7.2492685,2.4513094,0.047979593,0.5050443,0.7145638,0.7145638,0.69120103,2.8938553
254,7.1109557,2.4545093,0.046564464,0.5013275,0.7064618,0.7064618,0.6845056,2.8820434
255,6.9768534,2.456099,0.045207545,0.4984237,0.695144,0.695144,0.6752777,2.8655207
256,6.934512,2.455078,0.044794347,0.49730507,0.6863628,0.6863628,0.66807336,2.8528123
257,6.9310336,2.4526844,0.04478349,0.49683842,0.68315387,0.68315387,0.6654124,2.8480067
258,6.954339,2.4486191,0.045057204,0.49713898,0.6820956,0.6820956,0.66447365,2.8462996
259,7.0398636,2.4423716,0.04597492,0.49836147,0.6835893,0.6835893,0.66557,2.8482459
260,7.1922455,2.434903,0.047573425,0.50010645,0.68820274,0.68820274,0.66913736,2.8547146
261,7.324226,2.4288278,0.04895398,0.50140923,0.6945118,0.6945118,0.6740578,2.863637
262,7.457673,2.4235005,0.050341725,0.50220066,0.69923866,0.69923866,0.677758,2.870266
263,7.512204,2.4192843,0.0509292,0.5025133,0.70231974,0.70231974,0.6801285,2.8745496
264,7.504009,2.4162426,0.05087766,0.5019301,0.7037756,0.7037756,0.6812192,2.8763974
265,7.418252,2.415021,0.05003231,0.5003111,0.702475,0.702475,0.68006384,2.8742676
266,7.321177,2.4127345,0.049084425,0.49906346,0.69789606,0.69789606,0.67627007,2.86742
267,7.1922293,2.4100883,0.04782141,0.49754012,0.69459456,0.69459456,0.6734716,2.8624604
268,7.049509,2.4058268,0.046436824,0.49678272,0.69060016,0.69060016,0.6700491,2.85657
269,6.8925953,2.401446,0.044911493,0.49606088,0.6890566,0.6890566,0.668591,2.854095
270,6.806091,2.3955784,0.044105124,0.4957773,0.6876034,0.6876034,0.667207,2.8517652
271,6.69392,2.3912132,0.04302707,0.49460426,0.6876909,0.6876909,0.6670207,2.8516915
272,6.6495357,2.3864994,0.042630363,0.49312344,0.68492025,0.68492025,0.6645336,2.8474936
273,6.6953983,2.379404,0.043159943,0.49251056,0.68139195,0.68139195,0.66137516,2.842229
274,6.8140645,2.3707929,0.04443272,0.4925841,0.68083334,0.68083334,0.6605595,2.8412242
275,6.976494,2.3617167,0.04614777,0.49283993,0.68257993,0.68257993,0.66159445,2.8435707
276,7.1598177,2.3534112,0.048064064,0.49266,0.6849854,0.6849854,0.66315645,2.8469555
277,7.2998843,2.3474545,0.0495243,0.49118775,0.6860107,0.6860107,0.6636216,2.8483999
278,7.393881,2.3422074,0.050516736,0.48944357,0.682856,0.682856,0.6607342,2.8438578
279,7.526965,2.3353393,0.051916257,0.48858708,0.6786939,0.6786939,0.6570671,2.837817
280,7.6726356,2.3262367,0.053463988,0.48874387,0.6773176,0.6773176,0.6556613,2.8358102
281,7.8685975,2.31458,0.055540174,0.48996732,0.67923516,0.67923516,0.65689564,2.8383856
282,8.029473,2.300564,0.05728909,0.49213567,0.6846453,0.6846453,0.6609111,2.845852
283,8.082949,2.2882974,0.057946514,0.49331674,0.69317895,0.69317895,0.6673875,2.857789
284,8.037963,2.279607,0.057583556,0.49276602,0.6984893,0.6984893,0.6712839,2.8649049
285,7.884851,2.2742248,0.056106262,0.49061102,0.6981878,0.6981878,0.67072636,2.8636453
286,7.635815,2.270711,0.053651042,0.48743647,0.69276494,0.69276494,0.6660991,2.854839
287,7.455118,2.265306,0.05189812,0.48519695,0.68409216,0.68409216,0.6588608,2.8412633
288,7.280658,2.2589772,0.050216805,0.4834806,0.6784056,0.6784056,0.65401906,2.832208
289,7.10275,2.2507885,0.04851961,0.48252776,0.6743429,0.6743429,0.6504948,2.8254597
290,6.9219465,2.2422144,0.046797324,0.4813364,0.67279285,0.67279285,0.64895713,2.8223329
291,6.777524,2.2324398,0.04545084,0.48029217,0.6706401,0.6706401,0.6468711,2.8183613
292,6.7252254,2.2223983,0.045028273,0.4790628,0.6691876,0.6691876,0.6452759,2.8155355
293,6.8133235,2.2082705,0.04605053,0.4791743,0.6673606,0.6673606,0.64336026,2.8123105
294,6.982478,2.1935234,0.047889546,0.47923413,0.6702183,0.6702183,0.64509904,2.815929
295,7.1208553,2.1803172,0.049405377,0.4781531,0.67309874,0.67309874,0.6468227,2.8195374
296,7.237173,2.1674988,0.050696746,0.4765993,0.67247564,0.67247564,0.64569765,2.8179777
297,7.40325,2.1531281,0.05250122,0.47532237,0.6704881,0.6704881,0.6434456,2.8143702
298,7.4419117,2.1396182,0.05302294,0.47353914,0.6696496,0.6696496,0.64203393,2.812516
299,7.393894,2.1271183,0.05266776,0.4709325,0.6671897,0.6671897,0.6393036,2.8078842
300,7.256036,2.1150234,0.051410124,0.46813735,0.66224307,0.66224307,0.6345242,2.79955
301,7.0590224,2.1038222,0.049552,0.46458715,0.6566667,0.6566667,0.6292383,2.79002
302,6.8913746,2.0918608,0.04799514,0.46137396,0.64873415,0.64873415,0.6220136,2.776743
303,6.626172,2.0813005,0.045448713,0.4580465,0.6419523,0.6419523,0.61569285,2.7652318
304,6.502652,2.0661924,0.044364594,0.45668876,0.6345325,0.6345325,0.6089506,2.752811
305,6.4119263,2.0494392,0.04362487,0.4563588,0.6337312,0.6337312,0.6074406,2.7500281
306,6.365661,2.0336595,0.04332002,0.45593962,0.63624436,0.63624436,0.60860664,2.7521596
307,6.396036,2.0197332,0.043763034,0.45477727,0.63857925,0.63857925,0.6097003,2.7544503
308,6.413255,2.008997,0.044042584,0.45264557,0.638816,0.638816,0.60915446,2.7540548
309,6.485607,1.9993314,0.044862755,0.4502572,0.63597953,0.63597953,0.60626113,2.7497811
310,6.5772276,1.9876707,0.045895565,0.44862887,0.6324444,0.6324444,0.6028353,2.745153
311,6.6103435,1.9760872,0.046342563,0.44682023,0.63143957,0.63143957,0.6013264,2.7441187
312,6.5875726,1.9637088,0.04623864,0.44486353,0.62986356,0.62986356,0.59926844,2.7414963
313,6.508533,1.9494557,0.045590773,0.44347405,0.6280802,0.6280802,0.5968867,2.737812
314,6.4201336,1.9347395,0.04485394,0.4417439,0.62828493,0.62828493,0.5959413,2.736019
315,6.2428875,1.9212992,0.043215882,0.4394115,0.62765557,0.62765557,0.5941519,2.732327
316,6.054775,1.9094312,0.04145344,0.43640432,0.62512517,0.62512517,0.5907926,2.7257771
317,5.775052,1.9042864,0.038707655,0.4313616,0.6205216,0.6205216,0.58572805,2.7161503
318,5.479451,1.9010609,0.0357839,0.42574114,0.6092035,0.6092035,0.57555866,2.6977336
319,5.1645837,1.8998133,0.032647703,0.4193497,0.59602934,0.59602934,0.5639455,2.677227
320,4.953741,1.8956667,0.030580742,0.41490263,0.58033216,0.58033216,0.5503199,2.6535106
321,4.795288,1.8871508,0.029081373,0.41265064,0.57092637,0.57092637,0.5416782,2.6389835
322,4.640322,1.8770723,0.0276325,0.41076046,0.56886524,0.56886524,0.53874755,2.6345537
323,4.5435205,1.8695107,0.026740098,0.4089596,0.56803674,0.56803674,0.5365843,2.6307976
324,4.4712973,1.862887,0.026084105,0.40687022,0.5674762,0.5674762,0.5348422,2.6289604
325,4.403437,1.8593551,0.025440821,0.40440297,0.56611615,0.56611615,0.53242576,2.6262453
326,4.3388834,1.8577981,0.024810854,0.40152287,0.56340235,0.56340235,0.52913797,2.622715
327,4.2725887,1.85728,0.024153085,0.39820746,0.5592847,0.5592847,0.5248303,2.6179068
328,4.1797585,1.8552378,0.023245208,0.39561468,0.5537449,0.5537449,0.5194186,2.6120028
329,4.038728,1.8520991,0.021866292,0.39300883,0.5504087,0.5504087,0.5156522,2.608755
330,3.9476395,1.847175,0.021004645,0.3913276,0.54701865,0.54701865,0.5116584,2.6042309
331,3.8490453,1.844058,0.020049872,0.38931876,0.5467157,0.5467157,0.5099606,2.6035054
332,3.7328987,1.8428099,0.018900888,0.38643914,0.54508907,0.54508907,0.50731206,2.6013048
333,3.5966017,1.8430364,0.017535653,0.3826752,0.54050577,0.54050577,0.5023362,2.5946414
334,3.4367943,1.8456671,0.01591127,0.37752303,0.5328716,0.5328716,0.495021,2.5839884
335,3.3236392,1.8462796,0.014773595,0.37356338,0.52048624,0.52048624,0.4840539,2.567023
336,3.2560358,1.8446304,0.014114054,0.37096256,0.51184154,0.51184154,0.4760182,2.5554142
337,3.2069812,1.8417453,0.01365236,0.36910254,0.5075767,0.5075767,0.47138456,2.5495493
338,3.1556706,1.8387445,0.013169262,0.3676947,0.50548285,0.50548285,0.4685188,2.5469675
339,3.1417766,1.8364657,0.013053108,0.36652574,0.50454813,0.50454813,0.46662575,2.5453963
340,3.1257575,1.8348848,0.012908727,0.36560276,0.5040513,0.5040513,0.46525332,2.5448394
341,3.1052723,1.8351035,0.012701688,0.3635198,0.50423443,0.50423443,0.46456316,2.5459914
342,3.0976932,1.8364222,0.01261271,0.3605972,0.5001878,0.5001878,0.46077502,2.541591
343,3.1033545,1.8374639,0.012658906,0.35753193,0.493259,0.493259,0.45468807,2.5322385
344,3.0921042,1.8375025,0.012546017,0.35499147,0.48555878,0.48555878,0.44792834,2.520711
345,3.0849898,1.8333292,0.012516606,0.35427928,0.47942778,0.47942778,0.44245404,2.5116718
346,3.1060894,1.8260007,0.012800886,0.35485804,0.4795239,0.4795239,0.44177318,2.511632
347,3.1436126,1.8179835,0.013256291,0.35576975,0.48385814,0.48385814,0.44447264,2.5188465
348,3.1567235,1.8117694,0.013449542,0.35463035,0.48918584,0.48918584,0.44795403,2.5278504
349,3.154986,1.8034374,0.0135154845,0.35364717,0.48754075,0.48754075,0.44599587,2.5264177
350,3.13023,1.7971575,0.013330724,0.35098687,0.48651582,0.48651582,0.44453132,2.5270376
351,3.09882,1.7904176,0.013084024,0.34771875,0.4799478,0.4799478,0.43879366,2.51998
352,3.0738063,1.7815905,0.012922159,0.34566072,0.47132036,0.47132036,0.43124056,2.508769
353,3.0297658,1.7709379,0.012588279,0.34485978,0.46671325,0.46671325,0.42669538,2.502445
354,3.0337381,1.760393,0.012733452,0.3452429,0.46638557,0.46638557,0.42537206,2.501748
355,3.076302,1.7524374,0.013238646,0.3449077,0.46967244,0.46967244,0.42696324,2.5067291
356,3.1147213,1.745948,0.013687733,0.34364387,0.470506,0.470506,0.42678818,2.50874
357,3.1201918,1.7439897,0.013762021,0.34021443,0.46820557,0.46820557,0.42426842,2.5065079
358,3.1009855,1.7441105,0.0135687515,0.33615148,0.45844102,0.45844102,0.4160943,2.4926658
359,3.1216516,1.7429821,0.013786694,0.3343159,0.4460742,0.4460742,0.40593645,2.4746118
360,3.1106257,1.7402362,0.013703895,0.33392945,0.44094384,0.44094384,0.4015259,2.4675457
361,3.1195529,1.7352921,0.013842608,0.3359234,0.44102633,0.44102633,0.40110782,2.467585
362,3.1317945,1.7320673,0.013997273,0.33743864,0.44921258,0.44921258,0.40711927,2.4808898
363,3.0896723,1.729123,0.013605493,0.33878168,0.4552657,0.4552657,0.41143692,2.490175
364,3.0106292,1.7276506,0.012829787,0.33918366,0.4605525,0.4605525,0.41518718,2.4989474
365,2.9037714,1.7294245,0.01174347,0.3373964,0.46274033,0.46274033,0.41660842,2.5038877
366,2.8184063,1.7334471,0.010849593,0.3341838,0.45792192,0.45792192,0.4126904,2.498148
367,2.7294443,1.7396694,0.009897749,0.32997733,0.44861004,0.44861004,0.4053667,2.4857664
368,2.6669812,1.7443378,0.009226435,0.32711577,0.4354469,0.4354469,0.39510655,2.467389
369,2.6723409,1.7459178,0.00926423,0.3266523,0.42621297,0.42621297,0.38791612,2.454892
370,2.6847825,1.7444094,0.00940373,0.3281175,0.42520404,0.42520404,0.38706583,2.454248
371,2.7246594,1.7417552,0.009829043,0.33090842,0.43100807,0.43100807,0.39146203,2.463412
372,2.7702918,1.7399455,0.010303464,0.33331147,0.4411041,0.4411041,0.39915246,2.4780931
373,2.7988906,1.7387557,0.01060135,0.33522934,0.44955292,0.44955292,0.40547037,2.4894767
374,2.7938771,1.7394501,0.010544271,0.33565855,0.45622978,0.45622978,0.4104959,2.498932
375,2.7910986,1.7420645,0.010490342,0.33490765,0.45784193,0.45784193,0.4116217,2.5002608
376,2.7790399,1.7450846,0.010339551,0.33363384,0.45574412,0.45574412,0.40994966,2.496158
377,2.736289,1.7478884,0.009884005,0.33237585,0.45190427,0.45190427,0.40704155,2.4901152
378,2.659398,1.7520128,0.0090738535,0.32946774,0.44797412,0.44797412,0.40410447,2.4842696
379,2.6240475,1.7545588,0.008694887,0.32817605,0.43842065,0.43842065,0.39664304,2.468803
380,2.5777876,1.7551805,0.0082260715,0.32753462,0.43438643,0.43438643,0.39353094,2.4627228
381,2.5474174,1.7540642,0.007933533,0.3279767,0.43265817,0.43265817,0.39211214,2.4599373
382,2.5231986,1.751336,0.007718626,0.32919294,0.4344721,0.4344721,0.39337102,2.4617608
383,2.4802787,1.7489536,0.007313251,0.32973325,0.4389427,0.4389427,0.3966576,2.468131
384,2.4605913,1.7469043,0.0071368697,0.33014813,0.4411609,0.4411609,0.39822513,2.4717739
385,2.4877913,1.7461815,0.007416098,0.33024117,0.44285816,0.44285816,0.39934924,2.4741113
386,2.5573094,1.7459403,0.008113691,0.33015895,0.44354308,0.44354308,0.39978504,2.474692
387,2.621611,1.7459966,0.008756146,0.32984424,0.4438562,0.4438562,0.39995602,2.4748657
388,2.6367967,1.7468532,0.0088994345,0.3282626,0.4435352,0.4435352,0.399674,2.4749753
389,2.656961,1.7462789,0.009106821,0.32678354,0.43905637,0.43905637,0.3961667,2.4694054
390,2.6716506,1.7456403,0.009260104,0.32559037,0.4349041,0.4349041,0.39278778,2.4643292
391,2.716055,1.7418953,0.009741595,0.32677448,0.43150237,0.43150237,0.38998684,2.4599962
392,2.7497833,1.7360039,0.010137794,0.32895994,0.43622586,0.43622586,0.39351213,2.4680903
393,2.7595215,1.73087,0.0102865165,0.32995299,0.44430497,0.44430497,0.3994932,2.4805892
394,2.750809,1.7264062,0.010244028,0.32987383,0.44820863,0.44820863,0.40213594,2.4862604
395,2.732236,1.7242397,0.010079961,0.32785884,0.44849885,0.44849885,0.40186828,2.4858236
396,2.655999,1.7245067,0.009314923,0.32360232,0.4426336,0.4426336,0.3968054,2.4758067
397,2.6182647,1.7247617,0.008935031,0.3203423,0.4290128,0.4290128,0.38576585,2.4534519
398,2.6092672,1.7235372,0.008857301,0.31868327,0.41833296,0.41833296,0.3771063,2.4358969
399,2.6247714,1.7211196,0.009036517,0.3189121,0.413128,0.413128,0.37275282,2.427447
400,2.7206774,1.720411,0.010002663,0.3216022,0.41433987,0.41433987,0.3735874,0.077827945
401,2.864581,1.7224696,0.011421116,0.32544985,0.42467138,0.42467138,0.3815135,0.08489564
402,3.008151,1.7285825,0.012795686,0.32865638,0.43910038,0.43910038,0.39256927,0.09514138
403,3.0972934,1.7392386,0.013580549,0.32955778,0.45152244,0.45152244,0.40193582,0.10489625
404,3.0968194,1.7537575,0.013430621,0.32737222,0.45694965,0.45694965,0.40566248,0.11080396
405,3.009305,1.7705525,0.012387525,0.322524,0.45327124,0.45327124,0.40204868,0.11127336
406,2.8698065,1.7875793,0.010822273,0.31632218,0.4417912,0.4417912,0.39207613,0.10703448
407,2.7232413,1.8028878,0.009203535,0.31026596,0.4263795,0.4263795,0.37875456,0.10040125
408,2.6033514,1.815347,0.007880043,0.3054077,0.4116967,0.4116967,0.36571556,0.09395079
409,2.524559,1.8250177,0.0069954144,0.30204427,0.4012003,0.4012003,0.3556849,0.089524664
410,2.4850817,1.8327938,0.0065228795,0.29972538,0.39585987,0.39585987,0.34946603,0.087820545
411,2.4732883,1.8397058,0.006335825,0.29748958,0.39410242,0.39410242,0.34587687,0.088335074
412,2.472995,1.8463598,0.0062663513,0.29432672,0.39278454,0.39278454,0.34250855,0.0895881
413,2.4685292,1.8527493,0.006157798,0.28972843,0.3887442,0.3887442,0.33694324,0.0897994
414,2.449788,1.8584825,0.0059130574,0.28395903,0.38030496,0.38030496,0.3279218,0.08788272
415,2.4149399,1.8631526,0.0055178716,0.27784592,0.3679868,0.3679868,0.31589127,0.08408792
416,2.3689733,1.8665782,0.0050239516,0.27229652,0.3541037,0.3541037,0.3026924,0.07979457
417,2.3195157,1.8688786,0.004506371,0.26789078,0.34157783,0.34157783,0.290631,0.076708816
418,2.2728589,1.8703988,0.0040246006,0.26472104,0.3325627,0.3325627,0.28141534,0.07605725
419,2.2323115,1.8715017,0.003608099,0.2624296,0.3275296,0.3275296,0.275432,0.0781217
420,2.1989138,1.8723755,0.0032653823,0.26037154,0.32521608,0.32521608,0.27170593,0.0821507
421,2.173109,1.8729744,0.0030013479,0.25790957,0.32337666,0.32337666,0.2684891,0.08664255
422,2.1559613,1.8730943,0.0028286697,0.2547552,0.31993908,0.31993908,0.2641595,0.09001334
423,2.1492312,1.8724653,0.0027676588,0.25111774,0.31401533,0.31401533,0.25800908,0.09138851
424,2.1544576,1.8707501,0.0028370752,0.24754204,0.30622628,0.30622628,0.25049728,0.09098063
425,2.1715953,1.8675153,0.0030407996,0.24457105,0.29823115,0.29823115,0.24289551,0.08978986
426,2.1977417,1.8623074,0.0033543434,0.24246392,0.29177502,0.29177502,0.23654512,0.08890928
427,2.2266376,1.8548099,0.0037182767,0.24110267,0.28776154,0.28776154,0.23213819,0.088916086
428,2.2500162,1.8449653,0.0040505077,0.24008203,0.28582275,0.28582275,0.229386,0.0896353
429,2.261102,1.833032,0.004280699,0.23892081,0.28460222,0.28460222,0.22723971,0.09030391
430,2.2583866,1.8195791,0.004388076,0.2373129,0.28253734,0.28253734,0.22449687,0.09002979
431,2.246714,1.805393,0.0044132103,0.23529212,0.2787146,0.2787146,0.22047068,0.08834952
432,2.2347353,1.7912978,0.0044343756,0.2332016,0.27335,0.27335,0.21536037,0.08558784
433,2.2305825,1.7779633,0.004526192,0.23149219,0.26766175,0.26766175,0.21014577,0.0827709
434,2.2382717,1.7657751,0.004724967,0.23048726,0.26323184,0.26323184,0.20607704,0.08113088
435,2.2559867,1.7548218,0.0050116503,0.23024161,0.2612171,0.2612171,0.20406559,0.081500314
436,2.2765417,1.744974,0.0053156763,0.23053657,0.26180482,0.26180482,0.20424345,0.08392325
437,2.290287,1.736017,0.0055427006,0.23099047,0.26417166,0.26417166,0.20593834,0.08764903
438,2.2897987,1.7277848,0.005620141,0.2312362,0.26691747,0.26691747,0.2080292,0.091479175
439,2.273909,1.7202495,0.0055365954,0.23108773,0.26873848,0.26873848,0.20946188,0.094296515
440,2.2483006,1.7135218,0.0053477883,0.23060697,0.2689904,0.2689904,0.20970394,0.09552996
441,2.2223425,1.7077662,0.005145762,0.23003736,0.26789078,0.26789078,0.20891051,0.09532547
442,2.204549,1.7030861,0.0050146286,0.2296546,0.26629615,0.26629615,0.20774055,0.09435978
443,2.1992695,1.6994448,0.004998247,0.22962418,0.2652038,0.2652038,0.2069718,0.09343578
444,2.2055728,1.6966423,0.0050893053,0.22993061,0.26524436,0.26524436,0.20709059,0.09308869
445,2.2179308,1.6943521,0.0052357865,0.23039638,0.26640743,0.26640743,0.20808437,0.09338534
446,2.2284303,1.6921979,0.0053623226,0.23077239,0.26810253,0.26810253,0.20948282,0.09397271
447,2.2300096,1.6898515,0.0054015797,0.2308593,0.2694979,0.2694979,0.21062867,0.09432164
448,2.2194972,1.6871098,0.005323875,0.23059952,0.26994964,0.26994964,0.21101198,0.09403817
449,2.1986692,1.6839277,0.0051474157,0.23009275,0.2692991,0.2692991,0.2105067,0.093083516
450,2.1727948,1.6803808,0.0049241395,0.22953044,0.26791593,0.26791593,0.20940661,0.09179814
451,2.1477256,1.6765951,0.0047113057,0.22909285,0.2664765,0.2664765,0.20824885,0.09072679
452,2.1274366,1.6726751,0.0045476155,0.22886454,0.26561856,0.26561856,0.20753807,0.09035413
453,2.1129038,1.6686579,0.0044424594,0.22880374,0.26563922,0.26563922,0.20750767,0.09088735
454,2.1025105,1.6645058,0.0043800455,0.22877254,0.26638475,0.26638475,0.20803353,0.09218107
455,2.0933213,1.6601307,0.004331906,0.22860841,0.26735657,0.26735657,0.20871484,0.09382318
456,2.0826743,1.6554389,0.0042723534,0.22820182,0.2679721,0.2679721,0.20908351,0.0953287
457,2.0694149,1.6503685,0.0041904645,0.22754152,0.26783213,0.26783213,0.20881613,0.0963442
458,2.0542092,1.6449046,0.0040930454,0.226707,0.26687542,0.26687542,0.20785853,0.09676981
459,2.0389295,1.6390707,0.003998587,0.22581804,0.265354,0.265354,0.20639971,0.096749954
460,2.0255527,1.6328995,0.0039265333,0.22497128,0.2636687,0.2636687,0.20476148,0.096557274
461,2.0152225,1.6264081,0.0038881456,0.22419697,0.2621532,0.2621532,0.2032079,0.096438035
462,2.0078773,1.6195824,0.0038829506,0.22345361,0.26092222,0.26092222,0.20183356,0.09650044
463,2.0024424,1.6123781,0.0039006418,0.22265804,0.2598489,0.2598489,0.20054337,0.09669159
464,1.997448,1.6047393,0.0039270865,0.22173437,0.25866592,0.25866592,0.19913262,0.096859634
465,1.991695,1.5966209,0.0039507416,0.22065479,0.2571291,0.2571291,0.19741333,0.09686333
466,1.9846729,1.5880064,0.003966665,0.21945222,0.25515255,0.25515255,0.19532481,0.09666568
467,1.9765422,1.5789112,0.003976311,0.2182005,0.2528499,0.2528499,0.19295734,0.09636231
468,1.9677908,1.5693734,0.0039841747,0.21697529,0.25046912,0.25046912,0.19051464,0.09613536
469,1.9588144,1.5594429,0.003993715,0.21581823,0.24826384,0.24826384,0.18819563,0.09616034
470,1.949647,1.5491691,0.0040047793,0.2147213,0.2463699,0.2463699,0.18611543,0.09651965
471,1.9400251,1.5385965,0.0040142853,0.21363601,0.24474944,0.24474944,0.18424228,0.09716508
472,1.9296598,1.5277677,0.0040189223,0.21250202,0.24322383,0.24322383,0.18243422,0.09794186
473,1.9185553,1.5167263,0.0040182895,0.21127832,0.24157473,0.24157473,0.18051746,0.09866431
474,1.9071264,1.5055176,0.004016088,0.20996214,0.23965025,0.23965025,0.1783708,0.099195614
475,1.8960475,1.4941823,0.0040186513,0.20858726,0.23743197,0.23743197,0.17598143,0.099498495
476,1.8858914,1.4827459,0.0040314556,0.20720313,0.23502752,0.23502752,0.17343143,0.09963335
477,1.8768078,1.4712098,0.0040559806,0.20584957,0.23260124,0.23260124,0.17085344,0.09970835
478,1.8683772,1.459549,0.004088282,0.20453864,0.23028852,0.23028852,0.16835946,0.099816084
479,1.8597331,1.4477179,0.0041201515,0.20325227,0.22813095,0.22813095,0.16597955,0.09998781
480,1.8499576,1.4356616,0.0041429605,0.20195578,0.22606912,0.22606912,0.16366969,0.1001867
481,1.8384864,1.4233328,0.0041515357,0.20061736,0.22398788,0.22398788,0.16133973,0.10034014
482,1.8253675,1.4106967,0.004146707,0.19922504,0.22178553,0.22178553,0.15891293,0.10038895
483,1.8111821,1.397736,0.004134462,0.19779114,0.21943092,0.21943092,0.15636614,0.10032685
484,1.7967558,1.3844409,0.0041231485,0.19634359,0.21697736,0.21697736,0.1537379,0.10020851
485,1.7826788,1.3707991,0.0041187983,0.19491026,0.21453163,0.21453163,0.15112069,0.100123316
486,1.7690372,1.3567868,0.0041225045,0.1935042,0.21219799,0.21219799,0.14859527,0.10015085
487,1.7554018,1.3423691,0.004130328,0.1921181,0.21002379,0.21002379,0.14620036,0.10032134
488,1.7410041,1.3275043,0.0041349987,0.19072889,0.20798117,0.20798117,0.143913,0.10060254
489,1.7251899,1.312156,0.0041303397,0.18930982,0.20598412,0.20598412,0.14166188,0.100915
490,1.70772,1.296301,0.00411419,0.18784359,0.20393382,0.20393382,0.1393621,0.10116935
491,1.6889123,1.2799321,0.004089801,0.18632872,0.2017664,0.2017664,0.13696784,0.10130462
492,1.6694735,1.263052,0.0040642153,0.1847779,0.1994781,0.1994781,0.1344707,0.10130751
493,1.6501714,1.2456636,0.004045077,0.18320882,0.1971172,0.1971172,0.13191101,0.10120853
494,1.6314754,1.2277594,0.004037161,0.18163425,0.19475353,0.19475353,0.12934333,0.10105635
495,1.6133549,1.2093145,0.004040404,0.18005498,0.19243965,0.19243965,0.12681252,0.10088825
496,1.5953501,1.1902918,0.004050584,0.17846033,0.19018519,0.19018519,0.12432129,0.10070938
497,1.5767726,1.1706462,0.0040612635,0.1768342,0.18795805,0.18795805,0.1218522,0.100493826
498,1.5570314,1.1503377,0.0040669367,0.1751633,0.18570547,0.18570547,0.11935659,0.10019975
499,1.5358802,1.1293374,0.0040654275,0.1734432,0.18338606,0.18338606,0.11680466,0.099794075
500,1.5134548,1.1076319,0.004058229,0.17167914,0.18099138,0.18099138,0.11419357,0.09926765
501,1.4901798,1.0852197,0.004049601,0.16988179,0.1785502,0.1785502,0.11154603,0.098637834
502,1.4664973,1.0621059,0.0040439144,0.16806024,0.1761116,0.1761116,0.108900756,0.09793539
503,1.4426554,1.0382962,0.004043592,0.1662168,0.17371818,0.17371818,0.106297,0.097183004
504,1.4186401,1.0137966,0.0040484364,0.16434567,0.17138748,0.17138748,0.10374607,0.09638028
505,1.3941914,0.9886156,0.0040557585,0.16243565,0.16910413,0.16910413,0.10124305,0.09549902
506,1.3689905,0.96277034,0.004062202,0.160476,0.16683176,0.16683176,0.0987564,0.09449196
507,1.3428359,0.93629175,0.004065442,0.15846087,0.16453356,0.16453356,0.09625605,0.093309194
508,1.3157327,0.9092271,0.004065057,0.15639187,0.16219111,0.16219111,0.09373285,0.09191397
509,1.2879093,0.8816402,0.004062691,0.15427631,0.15981385,0.15981385,0.09119928,0.0902897
510,1.2596922,0.85360765,0.0040608454,0.15212339,0.1574345,0.1574345,0.08868072,0.088436976
511,1.2313726,0.8252158,0.004061567,0.14993973,0.15509316,0.15509316,0.086215846,0.08636211
512,1.2031263,0.7965614,0.004065649,0.14772743,0.15282008,0.15282008,0.08383304,0.0840649
513,1.1749954,0.76775604,0.0040723938,0.14548491,0.15062878,0.15062878,0.081550844,0.08153138
514,1.1469536,0.7389375,0.004080161,0.1432096,0.14851551,0.14851551,0.07936995,0.0787364
515,1.1190504,0.71028274,0.0040876763,0.14090237,0.14647056,0.14647056,0.0772876,0.07564983
516,1.0914816,0.68202543,0.0040945616,0.13856983,0.14449276,0.14449276,0.07531166,0.072248384
517,1.0646571,0.65446913,0.00410188,0.13622457,0.14259899,0.14259899,0.07346108,0.068522476
518,1.0391545,0.6279948,0.0041115973,0.1338831,0.1408235,0.1408235,0.07177364,0.06447889
519,1.0156286,0.6030614,0.0041256715,0.13156232,0.13921048,0.13921048,0.07028994,0.060137205
520,0.9947746,0.5801918,0.004145828,0.1292764,0.13780016,0.13780016,0.06905144,0.055525407
521,0.9772346,0.5599453,0.0041728932,0.12703472,0.13661774,0.13661774,0.06809054,0.05067729
522,0.9635774,0.5428657,0.0042071166,0.124841966,0.13566554,0.13566554,0.06740835,0.045632694
523,0.95430404,0.52940595,0.004248981,0.122699104,0.1349256,0.1349256,0.06699912,0.04044367
524,0.94976187,0.51982635,0.004299355,0.12060515,0.13436462,0.13436462,0.06683438,0.035178296
525,0.95010453,0.5140805,0.00436024,0.11855924,0.13394174,0.13394174,0.06687108,0.029920755
526,0.95513827,0.5117178,0.0044342047,0.11656195,0.13361602,0.13361602,0.06706697,0.024763763
527,0.9642596,0.5118438,0.004524158,0.114617676,0.1333486,0.1333486,0.067366935,0.019792084
528,0.9764131,0.5131901,0.00463223,0.11273707,0.13310735,0.13310735,0.06771636,0.015064979
529,0.99027073,0.51432055,0.0047595017,0.11094111,0.13286611,0.13286611,0.06806,0.010602951
530,1.0044067,0.5139257,0.00490481,0.109262325,0.13261254,0.13261254,0.06835128,0.0063928366
531,1.0175614,0.51112473,0.0050643664,0.107743986,0.13234736,0.13234736,0.06856121,0.0024074912
532,1.0288062,0.5056436,0.0052316263,0.10643218,0.13208897,0.13208897,0.068679065,-0.0013619363
533,1.0375494,0.49780682,0.0053974255,0.1053643,0.13186854,0.13186854,0.068719275,-0.004881058
534,1.0434036,0.48836344,0.005550402,0.1045552,0.1317259,0.1317259,0.06871532,-0.008067276
535,1.0460864,0.4782313,0.0056785513,0.1039885,0.13169473,0.13169473,0.06869913,-0.01080836
536,1.0453112,0.46826595,0.005770452,0.10361587,0.13179263,0.13179263,0.06870188,-0.012996115
537,1.0408627,0.4591159,0.0058174683,0.103364706,0.13200797,0.13200797,0.06872474,-0.014560401
538,1.0327492,0.45117563,0.0058157356,0.10315114,0.13229539,0.13229539,0.068742566,-0.015492603
539,1.0212961,0.44461134,0.005766848,0.10289382,0.13257942,0.13257942,0.068701245,-0.015852854
540,1.0072329,0.43942073,0.0056781215,0.102524586,0.1327652,0.1327652,0.068527825,-0.01576025
541,0.9916137,0.4354933,0.0055612037,0.10199504,0.1327552,0.1327552,0.068148665,-0.015370522
542,0.97564363,0.43265647,0.005429872,0.10127785,0.13246648,0.13246648,0.06749456,-0.014847729
543,0.96044695,0.43070567,0.005297413,0.100364596,0.13184075,0.13184075,0.066523194,-0.01433827
544,0.9468772,0.42942232,0.0051745484,0.099261254,0.13084897,0.13084897,0.065214545,-0.013952069
545,0.93539536,0.4285861,0.0050680926,0.0979836,0.12948485,0.12948485,0.063563734,-0.013755817
546,0.9260893,0.42798716,0.004981021,0.09655432,0.12775785,0.12775785,0.061581068,-0.013774928
547,0.9187812,0.4274369,0.0049134432,0.09500132,0.125687,0.125687,0.059287876,-0.0140013695
548,0.91315734,0.42677835,0.00486379,0.09335834,0.1232998,0.1232998,0.056709297,-0.014403071
549,0.90890646,0.42588973,0.004830167,0.09166449,0.12063777,0.12063777,0.05388447,-0.0149320625
550,0.90573275,0.42468554,0.004810472,0.08996354,0.117760934,0.117760934,0.050870944,-0.015530482
551,0.9033489,0.42310798,0.004802409,0.08830041,0.11475266,0.11475266,0.04774071,-0.016135804
552,0.9014094,0.4211198,0.004802896,0.08671682,0.11171535,0.11171535,0.044587698,-0.016686313
553,0.8994303,0.41869432,0.0048073595,0.085246995,0.10876005,0.10876005,0.041509014,-0.017127246
554,0.89683616,0.41581166,0.004810245,0.08391404,0.10599271,0.10599271,0.038600534,-0.01741653
555,0.89307785,0.41245955,0.004806183,0.082729064,0.103499904,0.103499904,0.035938624,-0.01752849
556,0.8878075,0.40863886,0.004791686,0.081692,0.10133809,0.10133809,0.033572253,-0.017455049
557,0.8809943,0.40437213,0.004766222,0.08079349,0.09952918,0.09952918,0.031523388,-0.017203752
558,0.87298083,0.39970946,0.0047327136,0.080016434,0.09806058,0.09806058,0.02977927,-0.016796019
559,0.86441916,0.39472994,0.004696892,0.07933795,0.09688875,0.09688875,0.028306633,-0.01626359
560,0.8560688,0.38953936,0.004665294,0.07873025,0.09594648,0.09594648,0.027044836,-0.0156467
561,0.848626,0.38426173,0.0046436433,0.07816318,0.095151275,0.095151275,0.02592488,-0.014991276
562,0.8425622,0.37903053,0.004635317,0.07760723,0.09441632,0.09441632,0.02487002,-0.014345303
563,0.8380506,0.37397662,0.00464074,0.07703641,0.09366215,0.09366215,0.023815561,-0.013752863
564,0.8350035,0.36922005,0.004657835,0.07643149,0.092826225,0.092826225,0.022703744,-0.013248157
565,0.8331679,0.36486113,0.0046830676,0.075780235,0.0918717,0.0918717,0.021505617,-0.012849681
566,0.8322001,0.36097637,0.0047122375,0.07507668,0.09078637,0.09078637,0.020206988,-0.0125584155
567,0.8317721,0.35761502,0.0047415704,0.074318394,0.089579456,0.089579456,0.018816646,-0.012359351
568,0.83161104,0.3547975,0.004768135,0.07350472,0.08827077,0.08827077,0.01734865,-0.0122276135
569,0.831476,0.35251474,0.0047896127,0.072635405,0.08688326,0.08688326,0.015823942,-0.012135025
570,0.8311853,0.35072827,0.00480457,0.071711406,0.08543444,0.08543444,0.0142532475,-0.012055781
571,0.83059394,0.3493703,0.0048122364,0.07073624,0.08393621,0.08393621,0.012646869,-0.011968359
572,0.8295777,0.34834656,0.004812311,0.069717914,0.08239591,0.08239591,0.011007804,-0.011855431
573,0.82805836,0.34753984,0.004805185,0.068668686,0.080821194,0.080821194,0.009338681,-0.011701588
574,0.8260029,0.3468173,0.004791856,0.06760349,0.07922148,0.07922148,0.0076444447,-0.011493113
575,0.8234049,0.34604034,0.0047736457,0.06653736,0.07760612,0.07760612,0.005930111,-0.011219315
576,0.8203123,0.3450777,0.0047523463,0.06548313,0.07598115,0.07598115,0.004194744,-0.010876626
577,0.8167523,0.34381843,0.0047293385,0.06444948,0.07434738,0.07434738,0.0024385117,-0.010469902
578,0.81278855,0.34218428,0.004706043,0.063441634,0.07269828,0.07269828,0.00064864755,-0.01001421
579,0.8084439,0.34013724,0.0046830666,0.062462285,0.07102599,0.07102599,-0.0011755936,-0.009529036
580,0.80374056,0.33768234,0.004660582,0.061513633,0.069325425,0.069325425,-0.0030438043,-0.009034362
581,0.79863554,0.3348627,0.0046377284,0.06059778,0.067601144,0.067601144,-0.004945539,-0.008543342
582,0.79308724,0.331752,0.004613352,0.059717197,0.06586726,0.06586726,-0.0068661757,-0.008060221
583,0.7870031,0.32844105,0.0045856205,0.058872785,0.06414658,0.06414658,-0.008785676,-0.0075799786
584,0.780318,0.32502726,0.004552908,0.058063466,0.0624616,0.0624616,-0.010679072,-0.00709432
585,0.7730327,0.32160285,0.004514299,0.057285585,0.060830493,0.060830493,-0.012524353,-0.006594762
586,0.7652449,0.3182493,0.0044699563,0.056533694,0.05926306,0.05926306,-0.014312439,-0.0060761236
587,0.7571224,0.31503195,0.0044209044,0.05580174,0.057760295,0.057760295,-0.016038295,-0.005537614
588,0.748902,0.31199905,0.00436903,0.05508462,0.056317702,0.056317702,-0.017697407,-0.004981365
589,0.7408014,0.30918163,0.0043161977,0.054378867,0.05492883,0.05492883,-0.019297948,-0.0044099763
590,0.73298585,0.30659539,0.0042639044,0.053682834,0.053587858,0.053587858,-0.020836622,-0.003825806
591,0.7255226,0.30424175,0.0042128083,0.05299607,0.05229022,0.05229022,-0.02232304,-0.00323084
592,0.71839756,0.30211076,0.004162868,0.052318715,0.051031895,0.051031895,-0.023756146,-0.002627749
593,0.7115775,0.3001824,0.0041139508,0.0516507,0.049808867,0.049808867,-0.025139382,-0.0020204633
594,0.70501316,0.2984286,0.0040658456,0.05099176,0.04861635,0.04861635,-0.026480414,-0.001413621
595,0.69869053,0.29681534,0.0040187524,0.050341547,0.047449756,0.047449756,-0.027783584,-0.000812009
596,0.6925836,0.29530358,0.0039728004,0.04969977,0.046305902,0.046305902,-0.029052043,-0.00021807104
597,0.6866745,0.29385212,0.0039282236,0.049066853,0.04518226,0.04518226,-0.030292325,0.00036689267
598,0.68090177,0.2924192,0.0038848256,0.048443347,0.04407859,0.04407859,-0.031509172,0.0009449981
599,0.675175,0.2909656,0.0038420942,0.047830407,0.042993493,0.042993493,-0.03270214,0.0015173405
600,0.6693903,0.28945768,0.0037993263,0.047229435,0.041925836,0.041925836,-0.033878934,0.0020862482
601,0.66348314,0.28786922,0.0037561394,0.046641786,0.04087388,0.04087388,-0.03504106,0.0026532337
602,0.65742594,0.28618357,0.0037124238,0.046068396,0.039835293,0.039835293,-0.036196053,0.0032194927
603,0.651262,0.28439435,0.0036686764,0.045509808,0.038807426,0.038807426,-0.03734409,0.0037856735
604,0.6450523,0.28250498,0.0036254735,0.044966064,0.037787538,0.037787538,-0.038491495,0.0043520145
605,0.63884246,0.28052747,0.0035831498,0.044436537,0.036773536,0.036773536,-0.039634343,0.0049183145
606,0.6326502,0.27848002,0.0035417017,0.04392029,0.03576286,0.03576286,-0.040778372,0.0054832883
607,0.62646234,0.27638447,0.0035007787,0.043416325,0.034753226,0.034753226,-0.0419255,0.0060449205
608,0.62024605,0.2742639,0.0034598215,0.042923566,0.033743817,0.033743817,-0.04307316,0.006601859
609,0.61397874,0.2721402,0.003418385,0.04244102,0.032734875,0.032734875,-0.044219583,0.0071532354
610,0.60765624,0.27003264,0.003376236,0.041967407,0.031728588,0.031728588,-0.045360237,0.0077009536
611,0.6012908,0.26795575,0.0033333504,0.04150135,0.030726857,0.030726857,-0.046497196,0.00824618
612,0.594888,0.2659204,0.0032896756,0.041041218,0.029731762,0.029731762,-0.047623314,0.00879119
613,0.5884326,0.26393273,0.0032449986,0.040585734,0.02874371,0.02874371,-0.04873915,0.009335823
614,0.58192164,0.26199555,0.0031992607,0.040134445,0.027762573,0.027762573,-0.049843352,0.009880025
615,0.5753206,0.26010817,0.0031521244,0.0396877,0.02679002,0.02679002,-0.05093398,0.010424182
616,0.56861126,0.258268,0.0031034325,0.039246563,0.025828738,0.025828738,-0.052009247,0.010969643
617,0.56178606,0.25647014,0.003053159,0.038812447,0.024883218,0.024883218,-0.053065956,0.011519499
618,0.5548494,0.2547082,0.0030014114,0.038386542,0.023957968,0.023957968,-0.05409813,0.012075994
619,0.54783,0.25297475,0.0029485526,0.037969805,0.023056444,0.023056444,-0.055104483,0.012640823
620,0.54073834,0.25126132,0.0028947706,0.037562635,0.022180097,0.022180097,-0.05608131,0.013213396
621,0.5336074,0.24956016,0.0028404724,0.037165396,0.021327676,0.021327676,-0.05703474,0.013790369
622,0.52644897,0.24786323,0.0027858575,0.03677844,0.020496959,0.020496959,-0.05796352,0.014368504
623,0.5192789,0.24616452,0.0027311437,0.03640226,0.019685678,0.019685678,-0.058871858,0.0149443075
624,0.5120999,0.24445985,0.0026764006,0.036037106,0.018892258,0.018892258,-0.059758905,0.015516065
625,0.5049405,0.24274658,0.0026219392,0.03568293,0.01811575,0.01811575,-0.0606314,0.016082868
626,0.49780586,0.24102536,0.0025678051,0.035339046,0.017355036,0.017355036,-0.061485033,0.0166444
627,0.49071306,0.239298,0.0025141505,0.03500429,0.016608028,0.016608028,-0.062324606,0.017199405
628,0.48366177,0.23756807,0.0024609372,0.034677453,0.01587232,0.01587232,-0.06315277,0.017746456
629,0.47668082,0.2358402,0.002408406,0.034357406,0.015146597,0.015146597,-0.06396978,0.018284913
630,0.46977776,0.2341187,0.0023565905,0.03404336,0.0144300135,0.0144300135,-0.06477421,0.018814735
631,0.46295398,0.23240742,0.0023054658,0.033734903,0.013723153,0.013723153,-0.06557071,0.019337568
632,0.45620915,0.23070872,0.0022550044,0.033431925,0.013027101,0.013027101,-0.06635315,0.019855428
633,0.4495542,0.22902358,0.0022053064,0.03313449,0.012342226,0.012342226,-0.06712517,0.020369016
634,0.44299448,0.2273515,0.00215643,0.0328429,0.011668374,0.011668374,-0.06788202,0.020879006
635,0.43653697,0.22569068,0.002108463,0.032557536,0.011004998,0.011004998,-0.06862855,0.021385124
636,0.43017644,0.22403872,0.0020613773,0.032278832,0.010350614,0.010350614,-0.0693635,0.021886209
637,0.42391735,0.22239326,0.0020152407,0.03200728,0.009703788,0.009703788,-0.07009086,0.022380712
638,0.4177366,0.22075225,0.0019698432,0.031743303,0.009063749,0.009063749,-0.070808455,0.022868184
639,0.41162264,0.21911427,0.0019250837,0.031487104,0.008431072,0.008431072,-0.07151757,0.023348685
640,0.40554905,0.21747881,0.0018807023,0.031238543,0.0078065065,0.0078065065,-0.0722169,0.023822887
641,0.3994961,0.21584609,0.0018365001,0.030997181,0.007191302,0.007191302,-0.07290692,0.024291327
642,0.39346683,0.21421736,0.0017924948,0.030762488,0.0065859873,0.0065859873,-0.07358615,0.024754241
643,0.3874524,0.21259376,0.0017485863,0.030533798,0.0059922,0.0059922,-0.074254625,0.025213147
644,0.38145468,0.21097712,0.0017047755,0.03031057,0.005410415,0.005410415,-0.07490951,0.025668701
645,0.37547234,0.20936905,0.0016610329,0.030092416,0.0048406865,0.0048406865,-0.07555228,0.026120601
646,0.36951602,0.20777094,0.0016174506,0.029879175,0.004282839,0.004282839,-0.0761817,0.026569389
647,0.36359227,0.20618458,0.0015740771,0.029670846,0.0037365423,0.0037365423,-0.076798305,0.02701495
648,0.3577124,0.20461093,0.0015310148,0.029467411,0.0032016302,0.0032016302,-0.07740387,0.02745789
649,0.35188904,0.20305137,0.0014883768,0.029268732,0.0026773193,0.0026773193,-0.07799718,0.027898287
650,0.34613323,0.201507,0.0014462621,0.029074613,0.0021636228,0.0021636228,-0.078579694,0.028336896
651,0.3404454,0.1999785,0.0014046691,0.02888471,0.0016591488,0.0016591488,-0.07914936,0.028773127
652,0.33483067,0.19846633,0.0013636434,0.028698573,0.001163103,0.001163103,-0.07971042,0.029206792
653,0.32929263,0.1969707,0.0013232193,0.02851591,0.000674833,0.000674833,-0.08025942,0.029637521
654,0.32382184,0.19549125,0.0012833057,0.028336417,0.00019415053,0.00019415053,-0.08080329,0.030065568
655,0.31842571,0.19402711,0.001243986,0.028159983,-0.00027882258,-0.00027882258,-0.08133722,0.030491794
656,0.31310594,0.192577,0.0012052893,0.0279866,-0.0007435967,-0.0007435967,-0.081860915,0.03091688
657,0.3078607,0.19113933,0.0011672138,0.027816363,-0.0012009967,-0.0012009967,-0.08237662,0.031340048
658,0.30268258,0.18971227,0.0011297032,0.027649619,-0.001651941,-0.001651941,-0.08288459,0.031760335
659,0.29758427,0.1882947,0.0010928956,0.027486702,-0.002097479,-0.002097479,-0.083387874,0.032176696
660,0.2925688,0.18688522,0.001056836,0.027327983,-0.002538317,-0.002538317,-0.083886474,0.03258822
661,0.28763318,0.18548329,0.0010214989,0.027173737,-0.0029746986,-0.0029746986,-0.08438049,0.03299477
662,0.28278118,0.18408881,0.0009869238,0.027024081,-0.003406814,-0.003406814,-0.08486963,0.033395894
663,0.27801052,0.18270227,0.00095308234,0.02687894,-0.0038341542,-0.0038341542,-0.08535214,0.033792224
664,0.27331743,0.18132453,0.00091992895,0.026738068,-0.0042567346,-0.0042567346,-0.08583119,0.034183525
665,0.2687096,0.17995675,0.0008875284,0.026601125,-0.0046744994,-0.0046744994,-0.086303376,0.03456981
666,0.26418436,0.17860006,0.00085584295,0.026467727,-0.0050862865,-0.0050862865,-0.086769246,0.03495242
667,0.259737,0.17725576,0.0008248127,0.026337512,-0.0054920153,-0.0054920153,-0.08722904,0.035331458
668,0.255369,0.1759249,0.000794441,0.02621019,-0.0058910185,-0.0058910185,-0.0876817,0.035707705
669,0.2510804,0.17460822,0.00076472183,0.026085606,-0.0062833177,-0.0062833177,-0.08812766,0.036081344
670,0.2468734,0.17330645,0.00073566946,0.025963666,-0.0066684177,-0.0066684177,-0.08856445,0.036453057
671,0.24274293,0.17201996,0.00070722966,0.025844265,-0.0070461268,-0.0070461268,-0.088993736,0.03682305
672,0.23869523,0.1707485,0.00067946734,0.025727384,-0.007416443,-0.007416443,-0.089414164,0.037191607
673,0.23472747,0.16949236,0.00065235107,0.025613021,-0.007779524,-0.007779524,-0.08982839,0.037558552
674,0.23083755,0.16825122,0.0006258634,0.02550106,-0.008135693,-0.008135693,-0.09023126,0.037923735
675,0.22703487,0.16702455,0.0006001031,0.025391512,-0.008485148,-0.008485148,-0.09062964,0.038286876
676,0.22331032,0.16581205,0.00057498284,0.025284331,-0.008827861,-0.008827861,-0.09101915,0.038648088
677,0.21966304,0.16461308,0.0005504996,0.025179584,-0.009164085,-0.009164085,-0.09140149,0.039007142
678,0.21609667,0.16342726,0.000526694,0.025077213,-0.009494505,-0.009494505,-0.09177823,0.039363563
679,0.2126127,0.16225412,0.0005035858,0.024977272,-0.009818634,-0.009818634,-0.0921478,0.03971763
680,0.20920438,0.16109322,0.00048111158,0.024879849,-0.01013662,-0.01013662,-0.09251027,0.040069513
681,0.20587537,0.1599443,0.00045931072,0.024784967,-0.010449101,-0.010449101,-0.092866115,0.04041853
682,0.20262417,0.15880741,0.0004381675,0.024692582,-0.01075659,-0.01075659,-0.093214974,0.040763978
683,0.19945061,0.15768254,0.0004176808,0.024602653,-0.0110587245,-0.0110587245,-0.093562186,0.041106656
684,0.19635269,0.15656985,0.0003978284,0.024515111,-0.01135617,-0.01135617,-0.09390155,0.04144568
685,0.19333136,0.15546976,0.00037861592,0.024429843,-0.011648444,-0.011648444,-0.094236106,0.04178167
686,0.19038364,0.15438259,0.00036001066,0.024346685,-0.011936026,-0.011936026,-0.09456445,0.042114343
687,0.18751363,0.15330864,0.0003420499,0.024265558,-0.012218401,-0.012218401,-0.09488883,0.042444274
688,0.18471554,0.152248,0.00032467543,0.024186341,-0.012495682,-0.012495682,-0.09520782,0.04277155
689,0.18199214,0.15120113,0.00030791017,0.02410901,-0.012768345,-0.012768345,-0.095519364,0.043095473
690,0.17934169,0.15016794,0.0002917374,0.024033379,-0.013036277,-0.013036277,-0.09582682,0.04341637
691,0.17676352,0.14914848,0.00027615044,0.023959545,-0.0132992705,-0.0132992705,-0.09612771,0.04373423
692,0.17425536,0.14814287,0.00026112478,0.023887333,-0.01355732,-0.01355732,-0.096425004,0.044049338
693,0.17181887,0.14715074,0.00024668133,0.023816697,-0.013809782,-0.013809782,-0.09671497,0.044362545
694,0.16944756,0.14617209,0.00023275471,0.023747606,-0.014056445,-0.014056445,-0.09699779,0.044673957
695,0.16714182,0.14520651,0.0002193532,0.023680074,-0.014298416,-0.014298416,-0.09727634,0.044981845
696,0.16490266,0.14425379,0.0002064886,0.023613874,-0.014535895,-0.014535895,-0.09754863,0.045286264
697,0.16272922,0.14331387,0.00019415349,0.023548968,-0.014767705,-0.014767705,-0.09781422,0.045588482
698,0.1606189,0.14238629,0.00018232618,0.0234854,-0.014993934,-0.014993934,-0.09807561,0.045888286
699,0.15857157,0.14147085,0.0001710073,0.02342314,-0.015215018,-0.015215018,-0.09833124,0.046185315
700,0.15658179,0.14056711,0.00016014688,0.023362327,-0.015431179,-0.015431179,-0.0985799,0.0464788
701,0.15465324,0.13967514,0.00014978094,0.023302874,-0.01564301,-0.01564301,-0.098824464,0.046768222
702,0.1527837,0.1387947,0.00013989008,0.02324471,-0.015850052,-0.015850052,-0.09906311,0.047054432
703,0.1509734,0.13792557,0.00013047828,0.023187907,-0.016051998,-0.016051998,-0.09929678,0.047337368
704,0.14921686,0.13706778,0.00012149076,0.023132345,-0.016249463,-0.016249463,-0.09952518,0.047616567
705,0.14751568,0.13622129,0.00011294393,0.023077935,-0.016442697,-0.016442697,-0.09974765,0.04789156
706,0.14586793,0.13538621,0.00010481709,0.023024611,-0.016631309,-0.016631309,-0.099966414,0.04816284
707,0.14427388,0.13456227,9.711608e-05,0.022972092,-0.016815249,-0.016815249,-0.10017866,0.048430692
708,0.14272945,0.13374947,8.9799774e-05,0.022920454,-0.016994288,-0.016994288,-0.10038638,0.048695166
709,0.14123604,0.13294773,8.288306e-05,0.022869615,-0.017168608,-0.017168608,-0.100588225,0.0489562
710,0.13979036,0.13215682,7.633539e-05,0.02281951,-0.017338341,-0.017338341,-0.1007852,0.04921368
711,0.13839152,0.13137658,7.014943e-05,0.022770165,-0.0175035,-0.0175035,-0.10097757,0.049467485
712,0.13703874,0.13060673,6.432014e-05,0.022721622,-0.017664645,-0.017664645,-0.10116327,0.049716994
713,0.13573064,0.12984706,5.883576e-05,0.022673652,-0.017821418,-0.017821418,-0.10134613,0.0499627
714,0.13446513,0.12909739,5.3677362e-05,0.02262639,-0.017973188,-0.017973188,-0.10152174,0.050205186
715,0.13324106,0.12835744,4.8836155e-05,0.02257986,-0.018120801,-0.018120801,-0.10169388,0.05044392
716,0.13205592,0.12762693,4.4289918e-05,0.022533964,-0.018264715,-0.018264715,-0.10186083,0.050677937
717,0.13091111,0.12690575,4.00536e-05,0.022488588,-0.0184047,-0.0184047,-0.10202333,0.050907798
718,0.12980255,0.12619354,3.6090147e-05,0.022443729,-0.018540049,-0.018540049,-0.10218237,0.05113427
719,0.12873034,0.12549022,3.2401298e-05,0.02239941,-0.018671503,-0.018671503,-0.102335304,0.051356897
720,0.12769231,0.12479547,2.8968505e-05,0.022355586,-0.018799225,-0.018799225,-0.10248411,0.051575117
721,0.12668778,0.12410911,2.5786718e-05,0.022312216,-0.018923102,-0.018923102,-0.10262874,0.051789224
722,0.12571575,0.12343101,2.2847351e-05,0.022269282,-0.019042991,-0.019042991,-0.102768466,0.051999558
723,0.12477374,0.12276079,2.0129495e-05,0.022226842,-0.019159067,-0.019159067,-0.10290384,0.052206196
724,0.123862185,0.12209829,1.763897e-05,0.022184974,-0.019271698,-0.019271698,-0.10303606,0.052408427
725,0.122978896,0.12144335,1.535545e-05,0.022143515,-0.01938139,-0.01938139,-0.10316511,0.052605923
726,0.12212305,0.12079576,1.3272905e-05,0.022102423,-0.019487541,-0.019487541,-0.1032892,0.05279946
727,0.1212934,0.12015527,1.1381331e-05,0.0220617,-0.019590003,-0.019590003,-0.103407964,0.05298925
728,0.12048855,0.11952176,9.667877e-06,0.022021348,-0.019689344,-0.019689344,-0.10352487,0.053174876
729,0.11970767,0.1188949,8.127659e-06,0.021981305,-0.0197856,-0.0197856,-0.1036375,0.053356163
730,0.11894918,0.11827455,6.7463657e-06,0.021941464,-0.019878643,-0.019878643,-0.10374448,0.05353356
731,0.11821265,0.11766035,5.522932e-06,0.021901913,-0.019968411,-0.019968411,-0.103850044,0.05370696
732,0.11749677,0.117052175,4.4459584e-06,0.021862585,-0.020055251,-0.020055251,-0.10395301,0.053876217
733,0.116800256,0.11644974,3.5051207e-06,0.02182349,-0.020138899,-0.020138899,-0.10404976,0.05404182
734,0.11612217,0.11585284,2.6933385e-06,0.021784663,-0.020219713,-0.020219713,-0.104144044,0.054203328
735,0.11546137,0.11526115,2.002181e-06,0.021745967,-0.020297673,-0.020297673,-0.10423545,0.0543609
736,0.114817254,0.114674695,1.4255654e-06,0.021707397,-0.020372888,-0.020372888,-0.1043248,0.054514423
737,0.11418889,0.11409301,9.587743e-07,0.021668904,-0.020445,-0.020445,-0.104409024,0.054664493
738,0.11357516,0.11351599,5.916884e-07,0.021630641,-0.02051404,-0.02051404,-0.10449024,0.054811202
739,0.11297511,0.11294335,3.1758523e-07,0.021592522,-0.020580906,-0.020580906,-0.10456804,0.054953694
740,0.11238817,0.112374984,1.3189324e-07,0.021554498,-0.020645438,-0.020645438,-0.104644544,0.055091884
741,0.1118135,0.1118107,2.798773e-08,0.021516483,-0.020707466,-0.020707466,-0.10471563,0.055226576
742,0.1112503,0.11125025,5.30026e-10,0.021478506,-0.020766709,-0.020766709,-0.10478605,0.05535806
743,0.110697895,0.11069354,4.3607827e-08,0.021440579,-0.02082329,-0.02082329,-0.10485321,0.055486415
744,0.110155486,0.11014025,1.523505e-07,0.021402765,-0.020877577,-0.020877577,-0.10491681,0.055611383
745,0.10962249,0.10959031,3.218993e-07,0.021364989,-0.02092982,-0.02092982,-0.104977034,0.05573261
746,0.10909819,0.10904356,5.4624326e-07,0.02132722,-0.020979958,-0.020979958,-0.105035454,0.05585022
747,0.10858183,0.10849969,8.214401e-07,0.021289581,-0.02102759,-0.02102759,-0.10509049,0.05596546
748,0.108073026,0.107958585,1.1444063e-06,0.021251913,-0.021073546,-0.021073546,-0.10514589,0.056076977
749,0.10757125,0.1074201,1.5114742e-06,0.021214366,-0.021117609,-0.021117609,-0.10519733,0.056185134
750,0.10707569,0.10688401,1.9167899e-06,0.021176718,-0.021159872,-0.021159872,-0.10524704,0.05629032
751,0.10658603,0.10635021,2.3581877e-06,0.021139106,-0.021199722,-0.021199722,-0.1052923,0.056393076
752,0.10610163,0.10581845,2.8318261e-06,0.02110158,-0.021237986,-0.021237986,-0.105338074,0.056492623
753,0.10562201,0.10528862,3.3339068e-06,0.021064032,-0.02127465,-0.02127465,-0.10538144,0.05658921
754,0.105146565,0.10476047,3.8609955e-06,0.021026507,-0.021309601,-0.021309601,-0.1054225,0.05668306
755,0.104675174,0.10423404,4.4113385e-06,0.02098901,-0.021343103,-0.021343103,-0.105460614,0.056773935
756,0.10420733,0.10370899,4.9834216e-06,0.02095143,-0.021375114,-0.021375114,-0.10549714,0.05686199
757,0.10374264,0.1031853,5.573334e-06,0.020913813,-0.021405289,-0.021405289,-0.10553317,0.0569479
758,0.10328037,0.10266272,6.176519e-06,0.020876138,-0.021434154,-0.021434154,-0.10556675,0.05703089
759,0.1028207,0.10214124,6.7945994e-06,0.02083841,-0.02146138,-0.02146138,-0.10559706,0.05711163
760,0.10236314,0.10162069,7.4245163e-06,0.020800713,-0.02148716,-0.02148716,-0.10562622,0.057190076
761,0.101907246,0.10110089,8.063554e-06,0.020762857,-0.021511894,-0.021511894,-0.105655335,0.057265844
762,0.101452745,0.10058185,8.708994e-06,0.020724911,-0.021534942,-0.021534942,-0.10568267,0.057339694
763,0.100999564,0.10006326,9.3630415e-06,0.020686908,-0.021556826,-0.021556826,-0.10570604,0.05741119
764,0.10054723,0.09954507,1.0021607e-05,0.020648714,-0.02157741,-0.02157741,-0.10573017,0.057480656
765,0.100095004,0.09902723,1.0677704e-05,0.020610454,-0.0215966,-0.0215966,-0.10575302,0.05754808
766,0.09964373,0.098509505,1.1342254e-05,0.020572154,-0.021614501,-0.021614501,-0.105772264,0.057613667
767,0.09919276,0.09799184,1.2009198e-05,0.020533772,-0.02163162,-0.02163162,-0.10579252,0.057676576
768,0.09874118,0.09747416,1.26702525e-05,0.020495184,-0.021647684,-0.021647684,-0.105809696,0.057737637
769,0.09828931,0.09695635,1.3329642e-05,0.020456443,-0.021662312,-0.021662312,-0.105825976,0.057796985
770,0.09783718,0.09643833,1.3988475e-05,0.02041752,-0.021675706,-0.021675706,-0.1058417,0.057854984
771,0.09738467,0.09591996,1.4647113e-05,0.020378591,-0.021688053,-0.021688053,-0.10585523,0.05791113
772,0.09693114,0.095401146,1.5299911e-05,0.020339495,-0.021699844,-0.021699844,-0.10586682,0.05796496
773,0.09647655,0.09488183,1.594718e-05,0.02030015,-0.021710582,-0.021710582,-0.10587854,0.058017135
774,0.09602016,0.0943619,1.6582604e-05,0.020260664,-0.021719811,-0.021719811,-0.10588839,0.0580684
775,0.09556348,0.09384125,1.7222279e-05,0.020221027,-0.021728102,-0.021728102,-0.10589734,0.05811817
776,0.0951054,0.09331976,1.7856424e-05,0.020181373,-0.021735787,-0.021735787,-0.10590567,0.058165804
777,0.09464524,0.09279753,1.8477045e-05,0.020141453,-0.02174306,-0.02174306,-0.1059131,0.05821153
778,0.09418371,0.09227442,1.9092897e-05,0.020101277,-0.02174908,-0.02174908,-0.10591936,0.058256183
779,0.09372031,0.09175021,1.9700985e-05,0.020060938,-0.02175392,-0.02175392,-0.10592266,0.05829989
780,0.09325615,0.091224976,2.0311752e-05,0.020020405,-0.021758024,-0.021758024,-0.10592655,0.058342114
781,0.09278896,0.09069861,2.0903493e-05,0.019979645,-0.021761544,-0.021761544,-0.10592853,0.058382493
782,0.09232006,0.09017111,2.1489499e-05,0.01993864,-0.02176401,-0.02176401,-0.10593078,0.058422092
783,0.09184842,0.08964232,2.2060922e-05,0.01989743,-0.021765672,-0.021765672,-0.10593033,0.058460355
784,0.091375455,0.089112125,2.2633321e-05,0.019856142,-0.021766352,-0.021766352,-0.10593082,0.058497768
785,0.09090029,0.08858063,2.3196542e-05,0.01981461,-0.021767026,-0.021767026,-0.10592995,0.058532827
786,0.09042242,0.08804773,2.3746928e-05,0.01977267,-0.021766797,-0.021766797,-0.10592878,0.058566757
787,0.08994155,0.08751334,2.428203e-05,0.019730447,-0.021765137,-0.021765137,-0.105923876,0.05860064
788,0.08945852,0.086977355,2.481166e-05,0.01968807,-0.021762565,-0.021762565,-0.10592183,0.05863367
789,0.08897464,0.08643982,2.5348205e-05,0.019645493,-0.021759896,-0.021759896,-0.10591508,0.058664452
790,0.08848632,0.08590069,2.585638e-05,0.019602526,-0.021756738,-0.021756738,-0.105910234,0.058694012
791,0.08799621,0.08535991,2.6363019e-05,0.01955933,-0.021752324,-0.021752324,-0.10590287,0.058723144
792,0.08750285,0.08481742,2.6854339e-05,0.01951577,-0.021747338,-0.021747338,-0.10589539,0.05875114
793,0.08700814,0.08427317,2.7349726e-05,0.019472025,-0.021741295,-0.021741295,-0.105884984,0.058778472
794,0.086510204,0.0837272,2.7829987e-05,0.019427892,-0.021735154,-0.021735154,-0.10587609,0.058803953
795,0.08600857,0.08317943,2.8291437e-05,0.019383458,-0.021727728,-0.021727728,-0.105867095,0.058829267
796,0.08550501,0.08262981,2.8752047e-05,0.019338675,-0.021719642,-0.021719642,-0.105854675,0.058853567
797,0.08499939,0.082078345,2.9210416e-05,0.019293591,-0.021710744,-0.021710744,-0.105843626,0.058877014
798,0.08449063,0.081524976,2.9656501e-05,0.019248245,-0.02170142,-0.02170142,-0.10582956,0.0588991
799,0.08397719,0.08096975,3.0074418e-05,0.019202322,-0.021691648,-0.021691648,-0.1058157,0.058919877
800,0.083463244,0.08041263,3.050612e-05,0.019156154,-0.02168024,-0.02168024,-0.10580053,0.058941007
801,0.08294554,0.079853475,3.0920677e-05,0.019109597,-0.02166855,-0.02166855,-0.10578532,0.05896076
802,0.08242569,0.07929249,3.1332027e-05,0.019062756,-0.02165598,-0.02165598,-0.10577023,0.058979522
803,0.0819023,0.078729555,3.172746e-05,0.019015472,-0.021643018,-0.021643018,-0.105750434,0.05899715
804,0.08137656,0.07816467,3.2118955e-05,0.018967785,-0.021628996,-0.021628996,-0.10573439,0.05901447
805,0.080847345,0.07759788,3.2494667e-05,0.018919758,-0.021614203,-0.021614203,-0.10571415,0.0590311
806,0.080316275,0.07702914,3.287137e-05,0.018871358,-0.021598771,-0.021598771,-0.105695106,0.059046607
807,0.07978272,0.0764585,3.3242166e-05,0.018822502,-0.021582663,-0.021582663,-0.10567223,0.059061334
808,0.07924499,0.07588589,3.359103e-05,0.018773193,-0.021565748,-0.021565748,-0.10564905,0.05907529
809,0.07870506,0.075311355,3.3937027e-05,0.018723473,-0.02154788,-0.02154788,-0.10562887,0.059088923
810,0.07816336,0.074734904,3.428462e-05,0.01867332,-0.02152937,-0.02152937,-0.10560388,0.059101257
811,0.077617936,0.07415659,3.461347e-05,0.018622765,-0.021510174,-0.021510174,-0.105580464,0.059112705
812,0.07707023,0.07357642,3.493807e-05,0.018571647,-0.021490159,-0.021490159,-0.10555188,0.059123714
813,0.07651971,0.07299441,3.5253044e-05,0.018520245,-0.021468986,-0.021468986,-0.10552661,0.059134267
814,0.075967535,0.07241055,3.556978e-05,0.018468382,-0.021447485,-0.021447485,-0.10549832,0.05914355
815,0.07541143,0.07182496,3.5864734e-05,0.018415948,-0.021425106,-0.021425106,-0.10546866,0.05915216
816,0.0748534,0.07123758,3.6158213e-05,0.018363118,-0.021401558,-0.021401558,-0.10544017,0.05916061
817,0.07429292,0.07064855,3.644371e-05,0.018309802,-0.021377444,-0.021377444,-0.10540965,0.059167802
818,0.07373026,0.07005786,3.6724014e-05,0.018255906,-0.021352647,-0.021352647,-0.10537976,0.059174195
819,0.07316445,0.069465525,3.6989255e-05,0.018201549,-0.021326642,-0.021326642,-0.10534681,0.05918043
820,0.072597496,0.06887164,3.7258542e-05,0.018146781,-0.021299917,-0.021299917,-0.10531342,0.05918552
821,0.072028026,0.06827619,3.7518403e-05,0.018091362,-0.021272626,-0.021272626,-0.105277985,0.05918981
822,0.07145535,0.06767936,3.775993e-05,0.01803551,-0.021243919,-0.021243919,-0.10524238,0.059193715
823,0.0708815,0.067081094,3.8004076e-05,0.017979234,-0.021214455,-0.021214455,-0.10520342,0.059197128
824,0.070306,0.06648151,3.824495e-05,0.017922428,-0.021184443,-0.021184443,-0.105168775,0.059199236
825,0.06972771,0.0658807,3.847013e-05,0.017864883,-0.021153582,-0.021153582,-0.10512999,0.059200417
826,0.06914751,0.06527877,3.868745e-05,0.017806882,-0.021121074,-0.021121074,-0.10508926,0.059201922
827,0.068566784,0.06467567,3.891114e-05,0.017748347,-0.021087883,-0.021087883,-0.10504771,0.059202645
828,0.06798384,0.06407154,3.9122984e-05,0.017689386,-0.021053951,-0.021053951,-0.10500606,0.059202112
829,0.0673983,0.06346656,3.9317463e-05,0.01762974,-0.02101951,-0.02101951,-0.10496442,0.059200294
830,0.06681176,0.062860705,3.9510553e-05,0.017569548,-0.020983329,-0.020983329,-0.10491844,0.059199076
831,0.066224456,0.062254086,3.9703737e-05,0.01750894,-0.02094631,-0.02094631,-0.10487307,0.059196804
832,0.06563592,0.06164686,3.9890616e-05,0.01744767,-0.020908756,-0.020908756,-0.10482781,0.059193164
833,0.06504501,0.06103914,4.0058694e-05,0.017385792,-0.020869931,-0.020869931,-0.10477965,0.05918931
834,0.06445392,0.06043098,4.022939e-05,0.017323531,-0.020829631,-0.020829631,-0.10472993,0.059185404
835,0.06386255,0.05982248,4.0400642e-05,0.017260766,-0.020789247,-0.020789247,-0.10468053,0.059179667
836,0.063269176,0.059213884,4.0552895e-05,0.01719718,-0.020747976,-0.020747976,-0.10462722,0.05917298
837,0.0626756,0.05860519,4.0704104e-05,0.017133117,-0.020704823,-0.020704823,-0.10457758,0.059166897
838,0.06208195,0.057996564,4.085388e-05,0.017068628,-0.020660745,-0.020660745,-0.1045244,0.059159912
839,0.061487153,0.057388134,4.0990195e-05,0.017003525,-0.020616354,-0.020616354,-0.10447002,0.05915133
840,0.060891915,0.056780063,4.1118514e-05,0.016937807,-0.020570638,-0.020570638,-0.10441325,0.059142217
841,0.06029647,0.05617249,4.1239764e-05,0.016871573,-0.020523632,-0.020523632,-0.10435467,0.059132855
842,0.059702132,0.055565495,4.1366366e-05,0.016804948,-0.020475714,-0.020475714,-0.1042976,0.059122726
843,0.059107594,0.054959275,4.148318e-05,0.016737562,-0.020427266,-0.020427266,-0.104238845,0.059111074
844,0.058513544,0.05435401,4.1595355e-05,0.016669633,-0.020377045,-0.020377045,-0.10417762,0.0590994
845,0.057919,0.05374985,4.1691514e-05,0.016601263,-0.020325847,-0.020325847,-0.1041159,0.059087098
846,0.05732556,0.053146917,4.1786436e-05,0.016532222,-0.020273885,-0.020273885,-0.104053155,0.059073843
847,0.056733787,0.05254537,4.1884166e-05,0.016462868,-0.020220473,-0.020220473,-0.10398822,0.059060127
848,0.056142457,0.051945414,4.1970427e-05,0.016392875,-0.020166783,-0.020166783,-0.10392224,0.059044793
849,0.05555165,0.051347226,4.2044212e-05,0.01632229,-0.020111633,-0.020111633,-0.10385712,0.05902892
850,0.05496319,0.05075096,4.212232e-05,0.016251257,-0.020055061,-0.020055061,-0.103788435,0.059013024
851,0.054376062,0.050156727,4.2193336e-05,0.016179737,-0.019997653,-0.019997653,-0.103719875,0.05899614
852,0.053790554,0.04956481,4.2257438e-05,0.016107643,-0.019939309,-0.019939309,-0.10364791,0.058978084
853,0.053207006,0.04897537,4.231635e-05,0.016035113,-0.0198796,-0.0198796,-0.103576384,0.05895978
854,0.052625448,0.048388537,4.2369098e-05,0.01596215,-0.019818947,-0.019818947,-0.10350466,0.058940604
855,0.052045796,0.04780452,4.2412757e-05,0.015888803,-0.019757407,-0.019757407,-0.10342866,0.05892035
856,0.051469907,0.047223527,4.2463816e-05,0.01581502,-0.019694956,-0.019694956,-0.10335511,0.058899157
857,0.050896216,0.046645794,4.2504224e-05,0.015740715,-0.019631624,-0.019631624,-0.10327753,0.058877047
858,0.05032416,0.046071466,4.2526957e-05,0.015665822,-0.019566886,-0.019566886,-0.10319967,0.058854837
859,0.049756404,0.045500677,4.2557283e-05,0.01559075,-0.019500507,-0.019500507,-0.103121445,0.058832385
860,0.049192604,0.044933647,4.2589563e-05,0.0155154085,-0.019433837,-0.019433837,-0.10304195,0.058808573
861,0.0486305,0.04437057,4.2599288e-05,0.015439545,-0.019366732,-0.019366732,-0.102961,0.05878296
862,0.048072286,0.043811694,4.26059e-05,0.015363247,-0.019298041,-0.019298041,-0.102878354,0.058757223
863,0.047518734,0.043257095,4.2616404e-05,0.015286822,-0.019227967,-0.019227967,-0.10279488,0.058731455
864,0.046970356,0.042707063,4.2632946e-05,0.01520997,-0.019157652,-0.019157652,-0.102710105,0.058703877
865,0.046424404,0.04216175,4.262652e-05,0.015132766,-0.01908608,-0.01908608,-0.10262401,0.058675915
866,0.045882866,0.04162136,4.2615044e-05,0.015055261,-0.019013297,-0.019013297,-0.10253766,0.058647435
867,0.04534586,0.04108603,4.2598313e-05,0.014977541,-0.018939534,-0.018939534,-0.102448545,0.05861856
868,0.044815693,0.04055594,4.2597538e-05,0.01489986,-0.018865105,-0.018865105,-0.102360174,0.0585883
869,0.044289917,0.04003131,4.258606e-05,0.014821863,-0.018790478,-0.018790478,-0.10227112,0.05855666
870,0.043767788,0.039512314,4.2554755e-05,0.014743497,-0.018714648,-0.018714648,-0.102181695,0.058524653
871,0.043250486,0.038999055,4.2514326e-05,0.014665055,-0.01863724,-0.01863724,-0.10208862,0.05849294
872,0.042741604,0.038491726,4.249878e-05,0.014586735,-0.018559214,-0.018559214,-0.101994604,0.058460083
873,0.04223767,0.03799049,4.247178e-05,0.014508238,-0.018481284,-0.018481284,-0.1019019,0.05842548
874,0.04173805,0.03749553,4.242518e-05,0.014429497,-0.018402314,-0.018402314,-0.10180767,0.058390655
875,0.04124471,0.037007026,4.2376858e-05,0.014350786,-0.018321974,-0.018321974,-0.10171251,0.058355786
876,0.040759016,0.036524996,4.23402e-05,0.0142723145,-0.018241124,-0.018241124,-0.101615205,0.058320068
877,0.0402789,0.036049668,4.2292315e-05,0.014193829,-0.018160468,-0.018160468,-0.10152084,0.058282744
878,0.03980518,0.03558114,4.224039e-05,0.014115179,-0.018078953,-0.018078953,-0.10142132,0.058245093
879,0.039337788,0.035119537,4.2182495e-05,0.014036809,-0.01799608,-0.01799608,-0.10132319,0.0582076
880,0.03887769,0.034664992,4.212696e-05,0.013958554,-0.017913306,-0.017913306,-0.10122533,0.0581687
881,0.038424022,0.03421757,4.2064505e-05,0.0138803655,-0.01782996,-0.01782996,-0.10112534,0.05812913
882,0.037976727,0.033777405,4.199321e-05,0.013802485,-0.017745716,-0.017745716,-0.1010243,0.058089793
883,0.037538104,0.033344537,4.193568e-05,0.013724978,-0.017661385,-0.017661385,-0.10092436,0.058049385
884,0.037106134,0.032919087,4.1870473e-05,0.013647778,-0.017577214,-0.017577214,-0.10082531,0.05800753
885,0.036680896,0.032501154,4.179742e-05,0.013570627,-0.017492734,-0.017492734,-0.10072282,0.057965312
886,0.03626229,0.032090772,4.1715186e-05,0.01349378,-0.017407069,-0.017407069,-0.10062248,0.057923682
887,0.035852633,0.031687945,4.1646883e-05,0.013417484,-0.017321154,-0.017321154,-0.1005179,0.057881515
888,0.03544969,0.03129277,4.156922e-05,0.013341591,-0.017235689,-0.017235689,-0.10041717,0.05783799
889,0.03505364,0.030905286,4.1483563e-05,0.013266046,-0.017149996,-0.017149996,-0.1003159,0.057793994
890,0.034665402,0.030525506,4.139896e-05,0.013191005,-0.017063675,-0.017063675,-0.100211315,0.05775062
891,0.034285408,0.03015339,4.1320185e-05,0.013116772,-0.016977398,-0.016977398,-0.10010909,0.057706494
892,0.033913497,0.029789023,4.124474e-05,0.0130430125,-0.016892165,-0.016892165,-0.100008085,0.057660673
893,0.033547014,0.02943243,4.1145846e-05,0.01296942,-0.01680664,-0.01680664,-0.099905826,0.057614796
894,0.03318926,0.029083522,4.1057385e-05,0.01289666,-0.016719827,-0.016719827,-0.09980128,0.057570625
895,0.032840088,0.028742272,4.0978175e-05,0.012824757,-0.016633768,-0.016633768,-0.099698104,0.05752536
896,0.03249842,0.028408686,4.0897325e-05,0.012753385,-0.016548825,-0.016548825,-0.0995988,0.05747845
897,0.032162543,0.028082736,4.0798088e-05,0.012682711,-0.01646356,-0.01646356,-0.099497005,0.057432014
898,0.031834282,0.027764367,4.069916e-05,0.012612767,-0.016378341,-0.016378341,-0.09939579,0.057385977
899,0.03151511,0.02745348,4.061631e-05,0.0125438785,-0.016293569,-0.016293569,-0.09929248,0.05733946
900,0.031203598,0.027150054,4.0535437e-05,0.012475733,-0.016209994,-0.016209994,-0.09919332,0.057292078
901,0.030897232,0.02685406,4.0431714e-05,0.012408068,-0.016126586,-0.016126586,-0.099094026,0.05724497
902,0.030599125,0.026565365,4.0337585e-05,0.012341503,-0.01604247,-0.01604247,-0.09899324,0.057199262
903,0.030308831,0.02628385,4.0249808e-05,0.012275988,-0.01595964,-0.01595964,-0.09889457,0.05715281
904,0.030026572,0.026009472,4.0171002e-05,0.012211469,-0.015878126,-0.015878126,-0.098795675,0.05710518
905,0.029749418,0.025742134,4.0072842e-05,0.012147656,-0.015797468,-0.015797468,-0.09869916,0.057057496
906,0.029479053,0.02548176,3.9972914e-05,0.012084698,-0.015716692,-0.015716692,-0.09860313,0.057010964
907,0.029216846,0.025228143,3.988704e-05,0.012022821,-0.015636384,-0.015636384,-0.09850782,0.056964807
908,0.0289625,0.024981208,3.9812916e-05,0.011962225,-0.015557121,-0.015557121,-0.098412655,0.056918558
909,0.028712492,0.02474086,3.971632e-05,0.011902396,-0.015479714,-0.015479714,-0.09831776,0.05687107
910,0.028468534,0.02450702,3.961515e-05,0.011843462,-0.015402214,-0.015402214,-0.09822652,0.056825116
911,0.028232776,0.024279453,3.953322e-05,0.011785922,-0.01532504,-0.01532504,-0.098133095,0.056780394
912,0.028003702,0.024058059,3.945643e-05,0.011729491,-0.015250167,-0.015250167,-0.09804438,0.056734037
913,0.027779546,0.023842752,3.9367937e-05,0.011673889,-0.015176461,-0.015176461,-0.09795684,0.056687787
914,0.02756102,0.023633402,3.9276176e-05,0.011619288,-0.0151028875,-0.0151028875,-0.097866386,0.05664315
915,0.027350042,0.02342978,3.9202623e-05,0.011565986,-0.01503003,-0.01503003,-0.09777761,0.056599364
916,0.027144458,0.023231806,3.9126528e-05,0.011513884,-0.014959166,-0.014959166,-0.09769304,0.056554724
917,0.026943922,0.023039337,3.9045848e-05,0.011462685,-0.014889595,-0.014889595,-0.09760843,0.05651036
918,0.026748167,0.022852255,3.895912e-05,0.011412572,-0.014820561,-0.014820561,-0.09752661,0.056467216
919,0.026558882,0.02267037,3.888512e-05,0.011363777,-0.014752646,-0.014752646,-0.09744362,0.056424625
920,0.026374586,0.02249356,3.881026e-05,0.011316089,-0.014686693,-0.014686693,-0.09736416,0.05638161
921,0.026195202,0.02232171,3.8734917e-05,0.011269367,-0.014621869,-0.014621869,-0.097284846,0.05633946
922,0.026019815,0.02215463,3.8651866e-05,0.011223686,-0.014557865,-0.014557865,-0.09720787,0.05629831
923,0.025851324,0.021992175,3.8591486e-05,0.0111793205,-0.014494925,-0.014494925,-0.09713032,0.056257974
924,0.025687167,0.021834219,3.852949e-05,0.011136063,-0.014434072,-0.014434072,-0.09705616,0.056217197
925,0.02552617,0.021680653,3.845516e-05,0.011093669,-0.014374474,-0.014374474,-0.0969859,0.056177147
926,0.025369873,0.021531284,3.838589e-05,0.011052473,-0.014315455,-0.014315455,-0.09691386,0.056138575
927,0.02521885,0.02138602,3.83283e-05,0.011012555,-0.014258069,-0.014258069,-0.09684234,0.056100477
928,0.025071051,0.021244694,3.8263566e-05,0.010973467,-0.014202756,-0.014202756,-0.09677388,0.056061972
929,0.024927339,0.021107228,3.82011e-05,0.010935395,-0.014148059,-0.014148059,-0.09670793,0.05602486
930,0.024787901,0.020973444,3.8144568e-05,0.010898446,-0.014094605,-0.014094605,-0.09664146,0.055988736
931,0.024652457,0.020843208,3.8092498e-05,0.010862612,-0.014042724,-0.014042724,-0.096577056,0.05595307
932,0.024520531,0.02071645,3.8040827e-05,0.010827708,-0.013992493,-0.013992493,-0.096515544,0.055917755
933,0.024391664,0.020593002,3.798662e-05,0.010793802,-0.013943286,-0.013943286,-0.09645647,0.055883523
934,0.024266621,0.02047277,3.7938513e-05,0.010760904,-0.013895492,-0.013895492,-0.09639686,0.05584997
935,0.024144877,0.020355614,3.7892638e-05,0.01072907,-0.013849018,-0.013849018,-0.096338935,0.055817112
936,0.024026193,0.020241441,3.784752e-05,0.010698083,-0.013804254,-0.013804254,-0.09628447,0.055784438
937,0.02390992,0.020130172,3.7797483e-05,0.010667845,-0.01376051,-0.01376051,-0.09622873,0.055752866
938,0.02379719,0.020021617,3.775572e-05,0.010638784,-0.0137174,-0.0137174,-0.0961769,0.0557229
939,0.023688132,0.019915745,3.7723865e-05,0.010610694,-0.0136765065,-0.0136765065,-0.09612529,0.055692412
940,0.023580572,0.01981245,3.7681224e-05,0.010583231,-0.013637125,-0.013637125,-0.096076176,0.05566246
941,0.023475448,0.019711623,3.763825e-05,0.010556632,-0.013598226,-0.013598226,-0.096025735,0.055634078
942,0.023374332,0.019613158,3.761174e-05,0.010531013,-0.013560548,-0.013560548,-0.0959787,0.055606727
943,0.02327499,0.019516977,3.758013e-05,0.010506139,-0.013524738,-0.013524738,-0.09593436,0.055578936
944,0.023178024,0.019423008,3.755017e-05,0.010481921,-0.013489839,-0.013489839,-0.09588992,0.055552334
945,0.02308319,0.019331148,3.752041e-05,0.01045854,-0.013455602,-0.013455602,-0.0958464,0.05552696
946,0.02299108,0.019241303,3.7497775e-05,0.010436092,-0.0134228105,-0.0134228105,-0.09580469,0.05550215
947,0.022901453,0.019153427,3.748026e-05,0.010414232,-0.013391838,-0.013391838,-0.09576668,0.055476863
948,0.022812264,0.01906745,3.7448153e-05,0.010392954,-0.013361399,-0.013361399,-0.09572884,0.055453245
949,0.0227266,0.018983262,3.7433383e-05,0.010372512,-0.013331494,-0.013331494,-0.09568903,0.055431116
950,0.022642734,0.018900817,3.7419162e-05,0.010352859,-0.013303375,-0.013303375,-0.09565382,0.055408493
951,0.022560043,0.018820059,3.739984e-05,0.01033371,-0.013276644,-0.013276644,-0.09561966,0.055386066
952,0.022479428,0.01874092,3.7385078e-05,0.010315076,-0.013250379,-0.013250379,-0.095586434,0.055365134
953,0.02240085,0.018663308,3.7375423e-05,0.010297249,-0.01322477,-0.01322477,-0.09555219,0.055345193
954,0.022324257,0.018587187,3.7370686e-05,0.010279973,-0.013200768,-0.013200768,-0.09552153,0.055325046
955,0.022247998,0.018512532,3.7354654e-05,0.0102631245,-0.013177704,-0.013177704,-0.09549183,0.055305433
956,0.022174304,0.018439239,3.735065e-05,0.0102469735,-0.013154853,-0.013154853,-0.09545927,0.055287417
957,0.022102833,0.018367259,3.7355745e-05,0.010231358,-0.013133393,-0.013133393,-0.09543213,0.05526934
958,0.022031177,0.018296568,3.7346093e-05,0.010216184,-0.013112951,-0.013112951,-0.095406465,0.055251457
959,0.021962572,0.01822709,3.7354836e-05,0.01020152,-0.013093039,-0.013093039,-0.09538006,0.05523467
960,0.021893576,0.01815882,3.7347552e-05,0.010187152,-0.013074169,-0.013074169,-0.09535533,0.055217724
961,0.021827066,0.018091692,3.7353744e-05,0.010173393,-0.013055378,-0.013055378,-0.095330745,0.05520247
962,0.02176205,0.018025657,3.7363945e-05,0.010160083,-0.01303785,-0.01303785,-0.09530734,0.055186987
963,0.021697626,0.017960684,3.736941e-05,0.010147173,-0.01302106,-0.01302106,-0.09528533,0.055172004
964,0.021634381,0.017896747,3.7376332e-05,0.010134663,-0.013004848,-0.013004848,-0.095263645,0.055157714
965,0.02157212,0.017833777,3.7383437e-05,0.010122594,-0.012989312,-0.012989312,-0.09524128,0.055143777
966,0.021511853,0.017771741,3.7401114e-05,0.010110934,-0.012974561,-0.012974561,-0.09522127,0.05513023
967,0.021452593,0.017710658,3.7419344e-05,0.010099473,-0.012960594,-0.012960594,-0.0952031,0.055116884
968,0.021393318,0.017650453,3.7428643e-05,0.010088391,-0.012946806,-0.012946806,-0.09518414,0.05510434
969,0.021336138,0.017591123,3.745016e-05,0.010077607,-0.012933566,-0.012933566,-0.095164925,0.05509228
970,0.021279613,0.01753259,3.7470225e-05,0.0100671435,-0.01292081,-0.01292081,-0.09514651,0.05508072
971,0.021224484,0.017474834,3.74965e-05,0.010057133,-0.0129086,-0.0129086,-0.09513063,0.055069562
972,0.021169597,0.017417885,3.7517122e-05,0.010047473,-0.012897425,-0.012897425,-0.09511414,0.055058002
973,0.021115433,0.017361658,3.7537753e-05,0.010037899,-0.012886887,-0.012886887,-0.09509875,0.05504671
974,0.02106282,0.017306158,3.756661e-05,0.010028528,-0.012876199,-0.012876199,-0.09508437,0.055036515
975,0.021010812,0.017251356,3.759456e-05,0.010019433,-0.012865793,-0.012865793,-0.09506977,0.05502668
976,0.020960005,0.017197205,3.7628008e-05,0.010010559,-0.012855904,-0.012855904,-0.09505577,0.055017147
977,0.020908982,0.017143711,3.765269e-05,0.010001875,-0.012846367,-0.012846367,-0.09504085,0.05500792
978,0.020859731,0.01709084,3.768891e-05,0.009993544,-0.012837089,-0.012837089,-0.09502895,0.054999065
979,0.02081079,0.017038587,3.772203e-05,0.009985401,-0.012828699,-0.012828699,-0.09501556,0.054989737
980,0.020762386,0.016986923,3.775462e-05,0.009977241,-0.012820598,-0.012820598,-0.09500468,0.054980814
981,0.02071521,0.01693583,3.779382e-05,0.009969438,-0.012812055,-0.012812055,-0.09499259,0.05497292
982,0.02066832,0.01688531,3.7830105e-05,0.009961813,-0.012804446,-0.012804446,-0.09497955,0.054964647
983,0.02062253,0.01683532,3.787209e-05,0.009954294,-0.012797044,-0.012797044,-0.094969824,0.054956693
984,0.020576013,0.01678587,3.7901442e-05,0.009946858,-0.0127897505,-0.0127897505,-0.094960235,0.054949313
985,0.020532127,0.016736882,3.7952464e-05,0.0099398615,-0.012782406,-0.012782406,-0.09494767,0.05494242
986,0.020488117,0.016688408,3.7997095e-05,0.00993281,-0.0127764745,-0.0127764745,-0.09493985,0.05493418
987,0.020443855,0.016640434,3.803421e-05,0.009925835,-0.012769967,-0.012769967,-0.0949299,0.05492733
988,0.020400852,0.016592909,3.8079437e-05,0.00991897,-0.012763462,-0.012763462,-0.09491935,0.054920893
989,0.020358922,0.016545827,3.813095e-05,0.00991232,-0.012757168,-0.012757168,-0.09490891,0.054914534
990,0.020316621,0.016499182,3.8174392e-05,0.009905758,-0.012751475,-0.012751475,-0.094900616,0.054907724
991,0.020274654,0.01645296,3.8216942e-05,0.009899247,-0.012745722,-0.012745722,-0.09489217,0.05490151
992,0.020234227,0.01640717,3.8270573e-05,0.009892966,-0.01273994,-0.01273994,-0.09488415,0.054895733
993,0.020194942,0.016361743,3.833199e-05,0.009886876,-0.01273477,-0.01273477,-0.09487465,0.054889593
994,0.020153943,0.016316757,3.8371858e-05,0.009880485,-0.012730276,-0.012730276,-0.094867125,0.05488258
995,0.020114288,0.016272135,3.8421535e-05,0.009874268,-0.012724368,-0.012724368,-0.09485947,0.054877847
996,0.020076413,0.016227884,3.848529e-05,0.0098683275,-0.012719046,-0.012719046,-0.09485167,0.054872654
997,0.020036476,0.01618399,3.8524868e-05,0.009862286,-0.012714596,-0.012714596,-0.094843514,0.054866508
998,0.019998347,0.016140476,3.8578713e-05,0.009856331,-0.0127095245,-0.0127095245,-0.094836555,0.054861546
999,0.019961622,0.016097268,3.8643528e-05,0.009850535,-0.012704679,-0.012704679,-0.09483018,0.05485638
1000,0.01992407,0.016054437,3.8696347e-05,0.009844601,-0.012700306,-0.012700306,-0.09482267,0.05485083
1001,0.019886974,0.016011924,3.87505e-05,0.009838769,-0.012695416,-0.012695416,-0.09481534,0.05484613
1002,0.019850736,0.015969729,3.8810074e-05,0.0098330155,-0.0126906745,-0.0126906745,-0.09480648,0.054841354
1003,0.019814348,0.015927844,3.8865048e-05,0.009827325,-0.012686077,-0.012686077,-0.09479863,0.054836564
1004,0.019778678,0.015886262,3.8924154e-05,0.009821794,-0.012681595,-0.012681595,-0.09479178,0.05483193
1005,0.019742446,0.015845008,3.8974373e-05,0.00981619,-0.012677685,-0.012677685,-0.094786145,0.05482653
1006,0.019707542,0.015804037,3.903505e-05,0.00981058,-0.01267314,-0.01267314,-0.09477993,0.054822437
1007,0.019673008,0.015763357,3.9096518e-05,0.009805177,-0.012668757,-0.012668757,-0.09477271,0.054817762
1008,0.019638734,0.015722949,3.915785e-05,0.009799628,-0.012664899,-0.012664899,-0.09476628,0.054813012
1009,0.019603413,0.015682852,3.9205606e-05,0.009794045,-0.012660547,-0.012660547,-0.09476065,0.054808717
1010,0.019569777,0.015642999,3.9267772e-05,0.009788649,-0.012655931,-0.012655931,-0.094753355,0.05480493
1011,0.019536952,0.015603411,3.9335406e-05,0.009783296,-0.01265192,-0.01265192,-0.094746664,0.054800563
1012,0.019503953,0.015564074,3.9398794e-05,0.009777802,-0.012648117,-0.012648117,-0.09474176,0.05479581
1013,0.019469937,0.015525023,3.9449133e-05,0.0097724,-0.012643649,-0.012643649,-0.09473361,0.05479211
1014,0.019437375,0.015486188,3.9511862e-05,0.009767072,-0.012639349,-0.012639349,-0.094727136,0.05478835
1015,0.019405141,0.015447603,3.9575396e-05,0.0097616995,-0.0126354415,-0.0126354415,-0.09472159,0.05478393
1016,0.019372746,0.015409281,3.9634662e-05,0.0097563,-0.01263135,-0.01263135,-0.09471673,0.054779854
1017,0.019340636,0.015371202,3.9694347e-05,0.009751041,-0.012627007,-0.012627007,-0.09470935,0.054776076
1018,0.01930826,0.0153333405,3.9749193e-05,0.009745621,-0.012623042,-0.012623042,-0.09470427,0.05477209
1019,0.019277908,0.015295714,3.982194e-05,0.009740336,-0.012618666,-0.012618666,-0.09469696,0.05476846
1020,0.0192462,0.015258305,3.987895e-05,0.009735003,-0.012614686,-0.012614686,-0.09469074,0.054764323
1021,0.019214155,0.015221121,3.9930343e-05,0.009729642,-0.0126104485,-0.0126104485,-0.09468597,0.054760758
1022,0.019183025,0.01518415,3.9988743e-05,0.009724283,-0.012606069,-0.012606069,-0.094678774,0.054757196
1023,0.019153591,0.015147364,4.0062278e-05,0.0097191,-0.012601784,-0.012601784,-0.09467342,0.054753598
1024,0.01912214,0.015110819,4.0113224e-05,0.009713717,-0.012598115,-0.012598115,-0.09466733,0.054748982
1025,0.019090977,0.015074499,4.016477e-05,0.009708292,-0.01259356,-0.01259356,-0.094660565,0.054745793
1026,0.019061001,0.015038364,4.022637e-05,0.009703112,-0.012588912,-0.012588912,-0.09465379,0.054742597
1027,0.019031767,0.015002437,4.0293307e-05,0.009697855,-0.012585048,-0.012585048,-0.09464777,0.05473853
1028,0.019000974,0.014966705,4.0342697e-05,0.009692419,-0.012581007,-0.012581007,-0.09464218,0.054734625
1029,0.018971419,0.014931184,4.0402345e-05,0.009686867,-0.012576299,-0.012576299,-0.09463635,0.054731455
1030,0.018942058,0.014895816,4.046242e-05,0.0096817445,-0.012571191,-0.012571191,-0.09463083,0.05472876
1031,0.018913379,0.014860651,4.052728e-05,0.0096765645,-0.01256745,-0.01256745,-0.09462352,0.05472454
1032,0.018882938,0.014825712,4.0572257e-05,0.009671065,-0.012563642,-0.012563642,-0.09461909,0.05472012
1033,0.018853612,0.014790956,4.0626564e-05,0.009665584,-0.012558579,-0.012558579,-0.094611034,0.05471757
1034,0.018825559,0.014756346,4.0692128e-05,0.009660376,-0.012553629,-0.012553629,-0.09460448,0.054714814
1035,0.018796835,0.014721918,4.074918e-05,0.009654987,-0.012549679,-0.012549679,-0.09459748,0.054710563
1036,0.018766467,0.014687704,4.0787618e-05,0.009649509,-0.012545121,-0.012545121,-0.094591126,0.054707292
1037,0.018737765,0.014653633,4.084131e-05,0.009644192,-0.012540101,-0.012540101,-0.09458478,0.054704495
1038,0.018710516,0.0146197155,4.0908e-05,0.009638979,-0.012535745,-0.012535745,-0.094578356,0.054700714
1039,0.018681917,0.014585989,4.095929e-05,0.0096335,-0.012531795,-0.012531795,-0.0945738,0.054696433
1040,0.018652651,0.014552448,4.1002026e-05,0.009627832,-0.012526736,-0.012526736,-0.09456696,0.054693673
1041,0.018624745,0.014519046,4.1057003e-05,0.009622467,-0.012521163,-0.012521163,-0.09455894,0.054691322
1042,0.018597394,0.01448581,4.111584e-05,0.009617148,-0.012516613,-0.012516613,-0.09455373,0.054687783
1043,0.018568622,0.014452738,4.1158848e-05,0.009611866,-0.012512286,-0.012512286,-0.09454898,0.054683797
1044,0.018540308,0.014419852,4.1204556e-05,0.009606386,-0.012507824,-0.012507824,-0.09454221,0.0546802
1045,0.018512722,0.014387118,4.1256033e-05,0.009600905,-0.012502816,-0.012502816,-0.0945348,0.054677255
1046,0.018485649,0.014354531,4.131118e-05,0.009595485,-0.012497849,-0.012497849,-0.09452843,0.054674078
1047,0.018457813,0.0143220965,4.1357165e-05,0.0095899515,-0.0124931615,-0.0124931615,-0.09452154,0.05467062
1048,0.01842954,0.014289818,4.1397234e-05,0.009584369,-0.012488067,-0.012488067,-0.09451655,0.054667503
1049,0.018401802,0.014257685,4.1441155e-05,0.00957889,-0.012482718,-0.012482718,-0.09450996,0.054664697
1050,0.018375877,0.014225678,4.1501993e-05,0.009573524,-0.012477789,-0.012477789,-0.094502844,0.054661296
1051,0.018348223,0.014193856,4.1543666e-05,0.0095678605,-0.012473388,-0.012473388,-0.09449617,0.05465713
1052,0.018319841,0.014162188,4.157652e-05,0.009562109,-0.012467847,-0.012467847,-0.09448895,0.054654527
1053,0.018293232,0.01413064,4.162592e-05,0.009556763,-0.012461922,-0.012461922,-0.09448312,0.05465251
1054,0.018267296,0.014099224,4.1680738e-05,0.009551334,-0.012457514,-0.012457514,-0.09447533,0.054648247
1055,0.018239211,0.01406798,4.17123e-05,0.009545606,-0.012452803,-0.012452803,-0.09447003,0.054644376
1056,0.018211395,0.014036872,4.174522e-05,0.009539918,-0.012446993,-0.012446993,-0.09446323,0.054642003
1057,0.01818571,0.014005872,4.1798383e-05,0.009534536,-0.012441321,-0.012441321,-0.094456814,0.054639425
1058,0.018158976,0.013975032,4.1839434e-05,0.00952886,-0.012436854,-0.012436854,-0.0944514,0.054635264
1059,0.018131413,0.0139443455,4.1870666e-05,0.009523087,-0.012431397,-0.012431397,-0.094442144,0.054632172
1060,0.018104259,0.013913758,4.1905e-05,0.009517509,-0.0124254,-0.0124254,-0.09443585,0.054629978
1061,0.018078707,0.013883307,4.1954016e-05,0.009512099,-0.012420213,-0.012420213,-0.094428025,0.054626442
1062,0.018051846,0.013853008,4.1988384e-05,0.009506336,-0.012415603,-0.012415603,-0.094422236,0.054622408
1063,0.018024683,0.01382285,4.201832e-05,0.0095006125,-0.012409787,-0.012409787,-0.094415076,0.0546196
1064,0.017998196,0.0137927905,4.2054067e-05,0.009494983,-0.012403906,-0.012403906,-0.09440759,0.054617304
1065,0.01797257,0.013762871,4.2096985e-05,0.009489476,-0.012398627,-0.012398627,-0.09440201,0.054613765
1066,0.017945414,0.013733086,4.2123287e-05,0.009483616,-0.012393706,-0.012393706,-0.094395116,0.05460994
1067,0.0179185,0.013703424,4.2150758e-05,0.00947793,-0.012387577,-0.012387577,-0.09438754,0.054607585
1068,0.017892929,0.013673847,4.219082e-05,0.009472343,-0.012381838,-0.012381838,-0.094381556,0.054604888
1069,0.01786661,0.01364443,4.2221796e-05,0.009466565,-0.012376808,-0.012376808,-0.09437654,0.054600943
1070,0.01783983,0.013615132,4.2246975e-05,0.009460619,-0.012371062,-0.012371062,-0.094368264,0.054597918
1071,0.017813355,0.013585946,4.22741e-05,0.009454934,-0.012364627,-0.012364627,-0.09436028,0.05459573
1072,0.017788,0.01355687,4.231131e-05,0.00944929,-0.012359191,-0.012359191,-0.094352156,0.05459224
1073,0.017761491,0.013527937,4.2335545e-05,0.00944335,-0.012353991,-0.012353991,-0.09434412,0.05458825
1074,0.01773458,0.013499125,4.235455e-05,0.009437458,-0.012347666,-0.012347666,-0.09433842,0.054585993
1075,0.017709251,0.013470402,4.23885e-05,0.009431787,-0.012341444,-0.012341444,-0.09433144,0.05458351
1076,0.017683068,0.013441811,4.2412565e-05,0.0094259875,-0.012336174,-0.012336174,-0.094324134,0.05457954
1077,0.017656948,0.013413343,4.243605e-05,0.009420041,-0.012330338,-0.012330338,-0.09431805,0.05457651
1078,0.017631007,0.0133849755,4.2460324e-05,0.009414276,-0.01232398,-0.01232398,-0.0943087,0.05457421
1079,0.017605506,0.013356715,4.2487904e-05,0.009408494,-0.012318295,-0.012318295,-0.09430335,0.05457082
1080,0.01757998,0.013328566,4.2514133e-05,0.0094025675,-0.012312629,-0.012312629,-0.09429569,0.054567397
1081,0.017552998,0.013300554,4.2524433e-05,0.009396502,-0.012306478,-0.012306478,-0.09428811,0.054564543
1082,0.017527588,0.013272618,4.2549702e-05,0.009390739,-0.0122996885,-0.0122996885,-0.0942794,0.05456258
1083,0.017501937,0.01324479,4.2571475e-05,0.009385045,-0.012294136,-0.012294136,-0.094272785,0.054558806
1084,0.01747513,0.013217088,4.258042e-05,0.009379013,-0.012288678,-0.012288678,-0.09426611,0.054555107
1085,0.017449776,0.0131894965,4.2602787e-05,0.009373024,-0.012282155,-0.012282155,-0.09425727,0.054552633
1086,0.017424613,0.013161981,4.262633e-05,0.009367208,-0.012275835,-0.012275835,-0.094251014,0.054549754
1087,0.017399183,0.013134584,4.2645985e-05,0.009361203,-0.012270075,-0.012270075,-0.09424325,0.054546386
1088,0.017372433,0.013107308,4.2651238e-05,0.009355123,-0.012263745,-0.012263745,-0.094235905,0.054543585
1089,0.017347418,0.013080114,4.267304e-05,0.009349192,-0.012257083,-0.012257083,-0.094228044,0.05454113
1090,0.017321764,0.013052999,4.2687643e-05,0.009343381,-0.012251004,-0.012251004,-0.09422144,0.05453782
1091,0.017295761,0.013026023,4.269738e-05,0.009337346,-0.012245317,-0.012245317,-0.09421414,0.054534208
1092,0.017270096,0.012999151,4.2709453e-05,0.009331195,-0.012238806,-0.012238806,-0.09420624,0.054531533
1093,0.017245121,0.012972365,4.2727566e-05,0.009325292,-0.012232013,-0.012232013,-0.09419815,0.054529205
1094,0.017218968,0.012945685,4.2732827e-05,0.009319288,-0.01222601,-0.01222601,-0.09419067,0.054525856
1095,0.01719316,0.012919116,4.2740427e-05,0.009313234,-0.012219793,-0.012219793,-0.09418333,0.05452261
1096,0.017167592,0.012892634,4.2749583e-05,0.009307229,-0.012213141,-0.012213141,-0.09417549,0.054520268
1097,0.017143592,0.012866217,4.277375e-05,0.0093013635,-0.0122069325,-0.0122069325,-0.09417011,0.05451694
1098,0.017117253,0.012839936,4.2773165e-05,0.009295088,-0.012201157,-0.012201157,-0.09416154,0.05451319
1099,0.017091213,0.01281376,4.277453e-05,0.009288885,-0.0121940635,-0.0121940635,-0.09415231,0.054510944
1100,0.017066382,0.012787643,4.2787393e-05,0.009282853,-0.012187014,-0.012187014,-0.09414463,0.05450891
1101,0.01704155,0.0127616,4.2799482e-05,0.009277043,-0.012180762,-0.012180762,-0.09413631,0.05450565
1102,0.017015483,0.012735691,4.279792e-05,0.009270851,-0.012175107,-0.012175107,-0.094129615,0.054501783
1103,0.016989365,0.012709865,4.2794996e-05,0.009264626,-0.012168256,-0.012168256,-0.0941228,0.05449909
1104,0.01696579,0.012684107,4.2816835e-05,0.009258654,-0.012161255,-0.012161255,-0.09411363,0.054496787
1105,0.016939927,0.012658458,4.2814692e-05,0.00925243,-0.012155183,-0.012155183,-0.09410477,0.054493353
1106,0.016913988,0.01263289,4.2810985e-05,0.009246193,-0.012148244,-0.012148244,-0.094097085,0.054490738
1107,0.016889263,0.012607404,4.2818592e-05,0.009240225,-0.012141313,-0.012141313,-0.09408964,0.05448826
1108,0.016863909,0.0125820115,4.281898e-05,0.009234063,-0.012135288,-0.012135288,-0.0940832,0.054484427
1109,0.016838321,0.012556716,4.2816057e-05,0.00922772,-0.012128677,-0.012128677,-0.09407386,0.054481406
1110,0.0168125,0.012531517,4.2809817e-05,0.009221378,-0.01212144,-0.01212144,-0.09406723,0.05447919
1111,0.016788345,0.012506388,4.2819567e-05,0.009215324,-0.012114209,-0.012114209,-0.09405814,0.05447689
1112,0.016763438,0.012481344,4.282093e-05,0.009209182,-0.012107959,-0.012107959,-0.094048984,0.054473348
1113,0.016736593,0.012456392,4.2802018e-05,0.009202894,-0.012101381,-0.012101381,-0.09404351,0.054470297
1114,0.01671286,0.012431507,4.281352e-05,0.009196787,-0.012094276,-0.012094276,-0.09403614,0.054467827
1115,0.016687488,0.012406721,4.280767e-05,0.009190434,-0.012087999,-0.012087999,-0.094027035,0.05446413
1116,0.016662454,0.012382038,4.280416e-05,0.009184042,-0.012080758,-0.012080758,-0.09401887,0.054461826
1117,0.016638115,0.012357406,4.2807085e-05,0.009177801,-0.012073429,-0.012073429,-0.094010554,0.05445956
1118,0.016612474,0.012332857,4.2796168e-05,0.009171555,-0.012066646,-0.012066646,-0.0940019,0.054456554
1119,0.016586687,0.0123083955,4.278291e-05,0.00916534,-0.012059762,-0.012059762,-0.093993776,0.05445379
1120,0.0165628,0.012284023,4.2787786e-05,0.009159224,-0.01205294,-0.01205294,-0.09398546,0.054450866
1121,0.01653701,0.012259734,4.2772775e-05,0.009152839,-0.0120466035,-0.0120466035,-0.093978666,0.054447353
1122,0.01651173,0.012235544,4.276186e-05,0.009146471,-0.012039245,-0.012039245,-0.0939702,0.05444509
1123,0.016486937,0.012211394,4.275543e-05,0.009140278,-0.01203201,-0.01203201,-0.09396296,0.054442637
1124,0.016462239,0.012187319,4.2749194e-05,0.0091340905,-0.012025329,-0.012025329,-0.0939543,0.054439444
1125,0.016436763,0.012163363,4.2734e-05,0.009127728,-0.012018853,-0.012018853,-0.09394601,0.05443594
1126,0.016411887,0.012139462,4.2724256e-05,0.009121374,-0.012011529,-0.012011529,-0.09393653,0.054433737
1127,0.0163876,0.012115622,4.2719777e-05,0.009115076,-0.012004435,-0.012004435,-0.093930274,0.054431003
1128,0.01636295,0.012091869,4.2710817e-05,0.009108714,-0.011997499,-0.011997499,-0.09392093,0.05442809
1129,0.016336929,0.012068184,4.2687447e-05,0.009102323,-0.011990364,-0.011990364,-0.09391332,0.054425415
1130,0.016311668,0.012044578,4.2670898e-05,0.00909601,-0.011983086,-0.011983086,-0.09390423,0.054422855
1131,0.016287912,0.012021035,4.266876e-05,0.009089833,-0.011976105,-0.011976105,-0.09389834,0.054419965
1132,0.016262326,0.011997591,4.2647345e-05,0.009083314,-0.011969726,-0.011969726,-0.09388962,0.054416195
1133,0.016237522,0.011974227,4.2632946e-05,0.009076778,-0.011962003,-0.011962003,-0.093881,0.054414283
1134,0.016213704,0.011950896,4.262808e-05,0.009070479,-0.01195426,-0.01195426,-0.093871556,0.05441214
1135,0.01618854,0.011927678,4.2608623e-05,0.0090641575,-0.01194757,-0.01194757,-0.09386369,0.054408714
1136,0.016163215,0.011904511,4.2587035e-05,0.009057694,-0.011940637,-0.011940637,-0.09385689,0.054405726
1137,0.01613824,0.011881423,4.2568172e-05,0.009051232,-0.011933215,-0.011933215,-0.09384829,0.05440315
1138,0.016114704,0.0118583925,4.2563115e-05,0.009044855,-0.01192584,-0.01192584,-0.09383985,0.054400653
1139,0.016089227,0.011835442,4.2537842e-05,0.009038276,-0.01191888,-0.01191888,-0.093830876,0.05439746
1140,0.016064249,0.011812583,4.2516658e-05,0.009031702,-0.011911153,-0.011911153,-0.09382234,0.054395203
1141,0.01604056,0.011789768,4.2507912e-05,0.0090254685,-0.011903409,-0.011903409,-0.093813814,0.054393098
1142,0.01601565,0.011767016,4.248635e-05,0.009018978,-0.011896858,-0.011896858,-0.09380567,0.054389466
1143,0.015990313,0.011744378,4.2459353e-05,0.009012382,-0.011889534,-0.011889534,-0.09379777,0.05438672
1144,0.015966306,0.011721768,4.2445372e-05,0.009006005,-0.011881678,-0.011881678,-0.09378908,0.054384783
1145,0.01594185,0.011699235,4.2426153e-05,0.008999684,-0.011874652,-0.011874652,-0.09378162,0.054381646
1146,0.015916176,0.011676784,4.2393935e-05,0.008993144,-0.011867722,-0.011867722,-0.093772344,0.054378673
1147,0.015892258,0.011654378,4.23788e-05,0.008986784,-0.011859989,-0.011859989,-0.09376434,0.05437658
1148,0.015868314,0.011632043,4.23627e-05,0.008980481,-0.011853028,-0.011853028,-0.093755566,0.054373436
1149,0.015842728,0.011609775,4.2329535e-05,0.00897383,-0.011846219,-0.011846219,-0.09374583,0.05437008
1150,0.01581836,0.011587578,4.230782e-05,0.008967265,-0.011838248,-0.011838248,-0.09373797,0.054368064
1151,0.015794236,0.011565431,4.228805e-05,0.008960823,-0.011830625,-0.011830625,-0.09372971,0.054365747
1152,0.01576939,0.011543375,4.2260148e-05,0.008954221,-0.011823465,-0.011823465,-0.09372206,0.054362778
1153,0.015744869,0.011521353,4.223516e-05,0.008947632,-0.011815846,-0.011815846,-0.09371284,0.054360174
1154,0.015720192,0.011499408,4.2207856e-05,0.008941055,-0.011808302,-0.011808302,-0.09370446,0.054357503
1155,0.015696455,0.011477528,4.218927e-05,0.008934609,-0.011800695,-0.011800695,-0.09369767,0.05435494
1156,0.015672054,0.011455703,4.2163527e-05,0.008927983,-0.011793547,-0.011793547,-0.09368813,0.054351907
1157,0.015646435,0.011433972,4.212464e-05,0.008921248,-0.011785871,-0.011785871,-0.09368046,0.054349333
1158,0.015622499,0.011412279,4.2102205e-05,0.008914795,-0.011777739,-0.011777739,-0.09366935,0.054347493
1159,0.015597897,0.011390653,4.2072432e-05,0.008908351,-0.011770592,-0.011770592,-0.09366335,0.054344423
1160,0.01557391,0.011369083,4.2048272e-05,0.00890178,-0.0117634125,-0.0117634125,-0.09365335,0.054341402
1161,0.015548813,0.011347599,4.201214e-05,0.008895088,-0.011755881,-0.011755881,-0.09364733,0.05433873
1162,0.015525231,0.011326142,4.1990894e-05,0.008888615,-0.011747793,-0.011747793,-0.09363721,0.054336924
1163,0.01550143,0.011304755,4.196676e-05,0.008882163,-0.01174063,-0.01174063,-0.0936281,0.0543338
1164,0.015476439,0.01128345,4.1929892e-05,0.008875398,-0.011733448,-0.011733448,-0.09362034,0.05433081
1165,0.015452013,0.011262189,4.189825e-05,0.00886879,-0.011725206,-0.011725206,-0.09361007,0.054329082
1166,0.015428446,0.011240975,4.1874715e-05,0.008862377,-0.011717592,-0.011717592,-0.09360214,0.054326434
1167,0.015403454,0.011219839,4.1836156e-05,0.00885568,-0.0117107015,-0.0117107015,-0.09359371,0.0543228
1168,0.0153784435,0.01119876,4.179684e-05,0.008848939,-0.011702719,-0.011702719,-0.093586266,0.05432065
1169,0.01535463,0.01117772,4.17691e-05,0.0088423565,-0.0116946725,-0.0116946725,-0.0935761,0.054318544
1170,0.015331622,0.011156754,4.1748684e-05,0.008835802,-0.01168723,-0.01168723,-0.093567275,0.054315597
1171,0.015306119,0.011135871,4.1702482e-05,0.008829019,-0.011679827,-0.011679827,-0.09356127,0.054312743
1172,0.015282219,0.011115011,4.167208e-05,0.008822479,-0.0116715655,-0.0116715655,-0.09355061,0.054311074
1173,0.015258884,0.011094214,4.164669e-05,0.008815988,-0.011664237,-0.011664237,-0.093542285,0.05430811
1174,0.015233394,0.0110734925,4.1599007e-05,0.00880914,-0.011657123,-0.011657123,-0.09353357,0.054304887
1175,0.015209539,0.011052828,4.1567106e-05,0.0088024875,-0.011648635,-0.011648635,-0.09352583,0.05430337
1176,0.015185373,0.011032198,4.153176e-05,0.008795949,-0.011640892,-0.011640892,-0.09351636,0.054300997
1177,0.015161669,0.011011603,4.150065e-05,0.008789425,-0.011633544,-0.011633544,-0.09350829,0.054297857
1178,0.015136648,0.010991094,4.1455543e-05,0.008782619,-0.011626204,-0.011626204,-0.0934995,0.05429484
1179,0.015112882,0.010970627,4.1422547e-05,0.008776038,-0.011617883,-0.011617883,-0.09348957,0.05429316
1180,0.015089978,0.010950217,4.1397616e-05,0.008769427,-0.011610478,-0.011610478,-0.0934803,0.05429014
1181,0.015065015,0.010929893,4.1351224e-05,0.008762535,-0.011603022,-0.011603022,-0.09347072,0.054287124
1182,0.015040547,0.010909601,4.1309457e-05,0.008755827,-0.011594413,-0.011594413,-0.093462974,0.054285914
1183,0.0150175225,0.010889335,4.1281877e-05,0.008749318,-0.011586616,-0.011586616,-0.09345418,0.054283265
1184,0.01499355,0.010869153,4.1243973e-05,0.008742582,-0.011579623,-0.011579623,-0.09344677,0.05427955
1185,0.014967885,0.010849036,4.1188487e-05,0.008735658,-0.011571609,-0.011571609,-0.09343747,0.05427745
1186,0.014945926,0.010828933,4.1169937e-05,0.008729016,-0.011562986,-0.011562986,-0.09342772,0.054275956
1187,0.014920874,0.010808907,4.111966e-05,0.008722292,-0.011555494,-0.011555494,-0.093420096,0.054272916
1188,0.014896648,0.010788943,4.1077055e-05,0.008715535,-0.011547665,-0.011547665,-0.09341127,0.05427032
1189,0.014871928,0.010769015,4.1029125e-05,0.008708904,-0.011539659,-0.011539659,-0.09340122,0.054268036
1190,0.014849352,0.01074913,4.1002215e-05,0.008702324,-0.01153198,-0.01153198,-0.093392745,0.054265466
1191,0.01482561,0.010729338,4.096272e-05,0.008695448,-0.011524759,-0.011524759,-0.093384415,0.05426224
1192,0.014800634,0.010709587,4.0910476e-05,0.008688613,-0.011516261,-0.011516261,-0.09337468,0.054260634
1193,0.014777934,0.01068986,4.0880743e-05,0.008682114,-0.0115078995,-0.0115078995,-0.09336517,0.054259036
1194,0.014754573,0.010670176,4.0843977e-05,0.008675504,-0.01150079,-0.01150079,-0.09335733,0.054255735
1195,0.014729597,0.010650587,4.079009e-05,0.008668662,-0.011493333,-0.011493333,-0.09335099,0.0542528
1196,0.014705397,0.01063103,4.0743664e-05,0.0086619705,-0.01148491,-0.01148491,-0.0933401,0.054250974
1197,0.014682311,0.010611501,4.07081e-05,0.008655415,-0.011477105,-0.011477105,-0.09333066,0.054248538
1198,0.014658758,0.010592036,4.0667226e-05,0.008648523,-0.01146985,-0.01146985,-0.093323715,0.054245245
1199,0.014633879,0.010572628,4.061251e-05,0.00864162,-0.011461479,-0.011461479,-0.09331505,0.05424349
1200,0.0146101825,0.010553242,4.0569408e-05,0.008635016,-0.0114530185,-0.0114530185,-0.093304396,0.054241665
1201,0.0145876985,0.010533908,4.0537903e-05,0.008628333,-0.011445651,-0.011445651,-0.09329594,0.05423848
1202,0.014563641,0.010514631,4.04901e-05,0.008621398,-0.0114380205,-0.0114380205,-0.093287885,0.05423577
1203,0.014539117,0.0104954345,4.043683e-05,0.008614499,-0.011429563,-0.011429563,-0.093278795,0.05423383
1204,0.014515418,0.010476262,4.039155e-05,0.0086077945,-0.011421173,-0.011421173,-0.09326948,0.05423192
1205,0.014492699,0.010457123,4.035576e-05,0.008601179,-0.011413455,-0.011413455,-0.09326026,0.054229267
1206,0.014467359,0.010438047,4.029312e-05,0.008594263,-0.011405937,-0.011405937,-0.09325212,0.054226384
1207,0.014444562,0.010419014,4.025548e-05,0.008587623,-0.011397405,-0.011397405,-0.09324295,0.05422473
1208,0.014420653,0.010400038,4.0206145e-05,0.00858087,-0.011389974,-0.011389974,-0.0932333,0.05422165
1209,0.01439739,0.010381102,4.0162882e-05,0.008573997,-0.011381931,-0.011381931,-0.09322457,0.054219473
1210,0.014374023,0.01036221,4.011813e-05,0.008567211,-0.011373639,-0.011373639,-0.09321448,0.05421744
1211,0.014350514,0.010343362,4.007152e-05,0.00856045,-0.011365632,-0.011365632,-0.09320756,0.05421516
1212,0.014326444,0.010324572,4.0018716e-05,0.008553638,-0.011357862,-0.011357862,-0.09319789,0.054212254
1213,0.01430268,0.010305822,3.996858e-05,0.0085468255,-0.011349713,-0.011349713,-0.093188375,0.05421027
1214,0.014279464,0.010287108,3.9923565e-05,0.008539969,-0.011341629,-0.011341629,-0.09318033,0.05420796
1215,0.014255917,0.010268455,3.987462e-05,0.008533205,-0.011333462,-0.011333462,-0.09317052,0.054205757
1216,0.014232257,0.010249837,3.98242e-05,0.008526514,-0.011325549,-0.011325549,-0.09316272,0.054203194
1217,0.014208891,0.010231266,3.9776256e-05,0.008519754,-0.011317787,-0.011317787,-0.09315355,0.05420076
1218,0.014185505,0.010212746,3.972759e-05,0.008512859,-0.01130991,-0.01130991,-0.09314375,0.054198205
1219,0.014161874,0.010194278,3.967595e-05,0.00850598,-0.011301553,-0.011301553,-0.09313476,0.054196257
1220,0.014139023,0.010175838,3.9631846e-05,0.008499143,-0.011293294,-0.011293294,-0.09312679,0.05419417
1221,0.014115276,0.010157436,3.9578394e-05,0.00849245,-0.011285171,-0.011285171,-0.09311713,0.054191973
1222,0.0140917525,0.010139086,3.9526665e-05,0.008485691,-0.011277502,-0.011277502,-0.093109064,0.054189216
1223,0.014068104,0.010120795,3.9473096e-05,0.008478818,-0.011269595,-0.011269595,-0.09309933,0.0541867
1224,0.014044441,0.010102541,3.9419e-05,0.008472019,-0.0112613235,-0.0112613235,-0.09309086,0.054184698
1225,0.014021521,0.010084317,3.9372047e-05,0.008465185,-0.011253244,-0.011253244,-0.09308015,0.054182447
1226,0.013998395,0.010066143,3.932251e-05,0.008458363,-0.011245104,-0.011245104,-0.09307184,0.05418012
1227,0.013974145,0.010048022,3.9261235e-05,0.00845144,-0.011237093,-0.011237093,-0.09306286,0.05417782
1228,0.013951454,0.010029923,3.9215312e-05,0.00844469,-0.011228653,-0.011228653,-0.09305381,0.05417588
1229,0.013928124,0.010011872,3.9162514e-05,0.0084379,-0.011220866,-0.011220866,-0.09304566,0.05417327
1230,0.013904326,0.009993873,3.9104532e-05,0.008430951,-0.0112129245,-0.0112129245,-0.09303685,0.05417078
1231,0.013882222,0.009975905,3.9063172e-05,0.008424262,-0.0112043815,-0.0112043815,-0.093027756,0.054169137
1232,0.013858943,0.009957989,3.9009545e-05,0.008417422,-0.0111967875,-0.0111967875,-0.0930183,0.054166242
1233,0.013834534,0.00994013,3.894405e-05,0.008410425,-0.011188545,-0.011188545,-0.09300957,0.05416418
1234,0.013811792,0.009922277,3.8895152e-05,0.008403732,-0.01117982,-0.01117982,-0.09300036,0.054162737
1235,0.013789114,0.009904467,3.8846472e-05,0.008397117,-0.011172129,-0.011172129,-0.09299229,0.05416006
1236,0.01376515,0.009886723,3.878427e-05,0.0083901165,-0.0111649465,-0.0111649465,-0.09298443,0.054156482
1237,0.013741117,0.009869035,3.872082e-05,0.008383034,-0.01115626,-0.01115626,-0.09297347,0.054154962
1238,0.013719802,0.009851335,3.868467e-05,0.008376379,-0.011147163,-0.011147163,-0.092964046,0.054154012
1239,0.013696256,0.0098337,3.862556e-05,0.008369509,-0.011139869,-0.011139869,-0.09295582,0.054150507
1240,0.013672247,0.009816133,3.856113e-05,0.008362441,-0.0111316545,-0.0111316545,-0.09294728,0.054148387
1241,0.013649194,0.009798557,3.8506372e-05,0.008355813,-0.011122736,-0.011122736,-0.09293727,0.054147124
1242,0.013627402,0.009781036,3.8463662e-05,0.008349098,-0.011115359,-0.011115359,-0.09292752,0.054143943
1243,0.013602598,0.009763584,3.8390135e-05,0.008341927,-0.011107687,-0.011107687,-0.09291963,0.05414111
1244,0.013579441,0.00974615,3.8332913e-05,0.008335042,-0.011098418,-0.011098418,-0.09291036,0.05414031
1245,0.01355839,0.0097287325,3.8296574e-05,0.008328469,-0.01109013,-0.01109013,-0.09290199,0.054138307
1246,0.013533925,0.009711383,3.8225415e-05,0.008321505,-0.011083074,-0.011083074,-0.092893586,0.05413466
1247,0.013510688,0.009694077,3.816611e-05,0.008314549,-0.011074399,-0.011074399,-0.09288421,0.054133173
1248,0.013488663,0.009676783,3.8118804e-05,0.008307907,-0.011065769,-0.011065769,-0.09287579,0.054131668
1249,0.013465859,0.009659552,3.8063074e-05,0.008301002,-0.011058448,-0.011058448,-0.0928666,0.0541284
1250,0.013442069,0.009642378,3.799691e-05,0.008293954,-0.011050117,-0.011050117,-0.092856474,0.054126374
1251,0.013418915,0.009625192,3.793723e-05,0.008287252,-0.011041107,-0.011041107,-0.09284725,0.05412543
1252,0.013397097,0.009608054,3.7890433e-05,0.008280681,-0.011033506,-0.011033506,-0.09283859,0.054122638
1253,0.013372917,0.009590988,3.781929e-05,0.0082736015,-0.011026316,-0.011026316,-0.09283,0.054119226
1254,0.013350281,0.00957394,3.776341e-05,0.008266599,-0.011017391,-0.011017391,-0.092820354,0.0541181
1255,0.013328326,0.00955691,3.7714162e-05,0.008259893,-0.011008624,-0.011008624,-0.09280963,0.05411671
1256,0.013305893,0.009539929,3.7659644e-05,0.008253102,-0.011001048,-0.011001048,-0.09280238,0.054113712
1257,0.013280995,0.0095230015,3.7579943e-05,0.008246019,-0.010993058,-0.010993058,-0.092792735,0.05411132
1258,0.013259441,0.009506085,3.7533555e-05,0.008239344,-0.010984114,-0.010984114,-0.09278462,0.054110024
1259,0.013236889,0.009489209,3.747679e-05,0.008232455,-0.010976634,-0.010976634,-0.09277554,0.05410696
1260,0.013213031,0.009472409,3.740622e-05,0.008225314,-0.010968444,-0.010968444,-0.09276517,0.054104775
1261,0.013190799,0.009455607,3.735192e-05,0.008218502,-0.010959251,-0.010959251,-0.09275617,0.05410384
1262,0.0131681245,0.00943885,3.729275e-05,0.008211744,-0.010951369,-0.010951369,-0.092748255,0.054101296
1263,0.013144875,0.009422131,3.722744e-05,0.008204794,-0.010943506,-0.010943506,-0.09273918,0.05409879
1264,0.013121871,0.009405453,3.716419e-05,0.008197959,-0.010935084,-0.010935084,-0.09272922,0.054096784
1265,0.013100245,0.009388803,3.7114423e-05,0.008191066,-0.01092699,-0.01092699,-0.09272009,0.054094605
1266,0.013076803,0.009372202,3.7046007e-05,0.008184045,-0.010918816,-0.010918816,-0.09271076,0.054092262
1267,0.013054058,0.009355622,3.6984362e-05,0.008177194,-0.010909968,-0.010909968,-0.09270221,0.054091122
1268,0.013031466,0.009339063,3.692403e-05,0.008170489,-0.010901854,-0.010901854,-0.09269427,0.05408878
1269,0.013009598,0.009322553,3.6870446e-05,0.008163716,-0.0108941365,-0.0108941365,-0.09268379,0.054086037
1270,0.01298598,0.009306098,3.679882e-05,0.008156745,-0.010886229,-0.010886229,-0.09267612,0.05408367
1271,0.012963505,0.009289659,3.6738464e-05,0.008149861,-0.010877558,-0.010877558,-0.092665605,0.05408226
1272,0.012941442,0.009273266,3.6681762e-05,0.00814308,-0.010869256,-0.010869256,-0.092657104,0.054080278
1273,0.012918538,0.009256893,3.6616453e-05,0.008136193,-0.010861308,-0.010861308,-0.09264794,0.05407795
1274,0.012895771,0.009240561,3.65521e-05,0.008129379,-0.010853009,-0.010853009,-0.092638664,0.05407598
1275,0.012873793,0.0092242565,3.6495363e-05,0.00812254,-0.010844951,-0.010844951,-0.09263,0.05407386
1276,0.0128513295,0.009208002,3.6433277e-05,0.008115577,-0.010836907,-0.010836907,-0.092621125,0.054071445
1277,0.012828462,0.009191769,3.6366928e-05,0.008108621,-0.010828352,-0.010828352,-0.09261209,0.054069895
1278,0.012805664,0.009175582,3.6300822e-05,0.008101765,-0.010819853,-0.010819853,-0.09260257,0.054067966
1279,0.012783615,0.009159402,3.624213e-05,0.0080949785,-0.010811647,-0.010811647,-0.09259433,0.054065917
1280,0.012760939,0.009143272,3.6176672e-05,0.008088098,-0.010803734,-0.010803734,-0.09258459,0.05406338
1281,0.01273814,0.009127174,3.6109665e-05,0.008081154,-0.0107955085,-0.0107955085,-0.09257536,0.05406128
1282,0.012715995,0.009111115,3.60488e-05,0.008074161,-0.010787088,-0.010787088,-0.09256682,0.054059427
1283,0.012694086,0.009095073,3.599013e-05,0.008067235,-0.0107784765,-0.0107784765,-0.092557915,0.05405775
1284,0.012671454,0.009079071,3.5923833e-05,0.008060242,-0.010770262,-0.010770262,-0.092548065,0.054055445
1285,0.012648362,0.009063102,3.5852598e-05,0.0080533065,-0.010761625,-0.010761625,-0.092538245,0.054053962
1286,0.012627265,0.009047143,3.5801222e-05,0.00804674,-0.010753197,-0.010753197,-0.09252903,0.054051995
1287,0.012604699,0.009031242,3.5734563e-05,0.008039658,-0.010746086,-0.010746086,-0.09252115,0.054048475
1288,0.012581011,0.009015407,3.5656038e-05,0.008032496,-0.010737158,-0.010737158,-0.092510276,0.054047227
1289,0.012560389,0.008999535,3.560854e-05,0.008025966,-0.010727742,-0.010727742,-0.09250057,0.054046907
1290,0.012537978,0.008983736,3.5542416e-05,0.00801913,-0.010720823,-0.010720823,-0.09249305,0.054042988
1291,0.012513303,0.008967975,3.545328e-05,0.008011989,-0.010712638,-0.010712638,-0.09248446,0.054041
1292,0.012492857,0.00895223,3.540627e-05,0.008005379,-0.010703417,-0.010703417,-0.09247424,0.054040264
1293,0.012471566,0.0089365225,3.5350433e-05,0.007998506,-0.010696118,-0.010696118,-0.09246631,0.05403712
1294,0.012447828,0.008920878,3.5269502e-05,0.007991456,-0.010687929,-0.010687929,-0.0924578,0.054035053
1295,0.012425631,0.008905226,3.5204044e-05,0.007984615,-0.010678871,-0.010678871,-0.09244661,0.05403429
1296,0.012404305,0.008889592,3.5147128e-05,0.007978041,-0.010670761,-0.010670761,-0.09243873,0.05403214
1297,0.01238134,0.008874009,3.5073313e-05,0.007971002,-0.010663447,-0.010663447,-0.09243004,0.054029126
1298,0.0123591125,0.00885845,3.500663e-05,0.0079641305,-0.010654677,-0.010654677,-0.092421256,0.054027647
1299,0.0123379165,0.008842912,3.495005e-05,0.007957363,-0.010646301,-0.010646301,-0.09241044,0.054025944
1300,0.012314908,0.008827422,3.487486e-05,0.007950369,-0.010638518,-0.010638518,-0.09240291,0.054023124
1301,0.012292249,0.008811958,3.4802913e-05,0.007943415,-0.010629759,-0.010629759,-0.09239392,0.054021806
1302,0.0122710755,0.008796513,3.4745623e-05,0.00793672,-0.010621243,-0.010621243,-0.09238451,0.05402004
1303,0.012248759,0.008781115,3.4676443e-05,0.007929743,-0.0106136305,-0.0106136305,-0.09237558,0.05401732
1304,0.012226915,0.008765761,3.4611538e-05,0.007922723,-0.010605055,-0.010605055,-0.092365794,0.05401576
1305,0.012204995,0.008750414,3.454582e-05,0.007915789,-0.010596336,-0.010596336,-0.09235609,0.054014392
1306,0.012183457,0.008735107,3.448349e-05,0.007908973,-0.010587987,-0.010587987,-0.09234738,0.05401237
1307,0.012160851,0.008719831,3.44102e-05,0.007902104,-0.010579893,-0.010579893,-0.092338964,0.05401031
1308,0.012138812,0.008704589,3.434223e-05,0.007895239,-0.010571656,-0.010571656,-0.092329204,0.054008327
1309,0.012117457,0.008689362,3.4280954e-05,0.007888357,-0.010563298,-0.010563298,-0.092319414,0.054006536
1310,0.012094658,0.008674166,3.420492e-05,0.007881546,-0.0105550205,-0.0105550205,-0.092311114,0.054004584
1311,0.012073005,0.008659011,3.4139935e-05,0.007874731,-0.010546879,-0.010546879,-0.09230069,0.054002598
1312,0.012051176,0.008643883,3.4072928e-05,0.007867971,-0.01053871,-0.01053871,-0.09229256,0.05400057
1313,0.012028843,0.008628784,3.4000597e-05,0.007860986,-0.010530772,-0.010530772,-0.092285335,0.053998273
1314,0.012007199,0.008613722,3.3934768e-05,0.0078541245,-0.010522164,-0.010522164,-0.0922769,0.053996757
1315,0.01198598,0.008598663,3.3873166e-05,0.00784731,-0.010513797,-0.010513797,-0.09226617,0.053995185
1316,0.011963854,0.008583645,3.3802087e-05,0.007840472,-0.010505821,-0.010505821,-0.092256755,0.05399287
1317,0.011941621,0.008568651,3.37297e-05,0.007833611,-0.010497474,-0.010497474,-0.09224811,0.053991213
1318,0.011920435,0.008553694,3.3667417e-05,0.007826742,-0.010489222,-0.010489222,-0.09223921,0.053989094
1319,0.011898514,0.008538755,3.3597593e-05,0.007819742,-0.010480995,-0.010480995,-0.09223004,0.05398718
1320,0.011876483,0.008523838,3.352646e-05,0.00781286,-0.010472339,-0.010472339,-0.09222117,0.053985544
1321,0.011854824,0.008508956,3.3458677e-05,0.007805965,-0.010463994,-0.010463994,-0.09221168,0.053983744
1322,0.011833406,0.008494103,3.339303e-05,0.007799197,-0.0104557155,-0.0104557155,-0.09220226,0.05398184
1323,0.011811601,0.008479286,3.3323147e-05,0.0077922223,-0.010447782,-0.010447782,-0.092193246,0.053979453
1324,0.011789053,0.00846451,3.3245433e-05,0.0077852225,-0.010439229,-0.010439229,-0.09218444,0.0539778
1325,0.011768617,0.008449725,3.318892e-05,0.0077784117,-0.010430384,-0.010430384,-0.092174195,0.053976607
1326,0.011746485,0.008434971,3.3115135e-05,0.007771627,-0.010422432,-0.010422432,-0.092165485,0.05397419
1327,0.01172433,0.008420272,3.3040575e-05,0.007764577,-0.010414412,-0.010414412,-0.092156544,0.053972006
1328,0.011703242,0.008405589,3.2976535e-05,0.0077577624,-0.010405532,-0.010405532,-0.092148386,0.053970795
1329,0.011681727,0.008390932,3.2907945e-05,0.007750948,-0.010397404,-0.010397404,-0.092137985,0.0539688
1330,0.011659261,0.008376309,3.282952e-05,0.007743969,-0.010389348,-0.010389348,-0.09213036,0.053966504
1331,0.011638705,0.008361709,3.2769953e-05,0.0077371914,-0.010380547,-0.010380547,-0.09211857,0.053965505
1332,0.011616936,0.008347136,3.2697997e-05,0.007730436,-0.010372603,-0.010372603,-0.09211037,0.05396318
1333,0.01159491,0.008332588,3.262323e-05,0.007723498,-0.010364545,-0.010364545,-0.09210063,0.05396134
1334,0.011574016,0.008318056,3.2559597e-05,0.007716753,-0.010355975,-0.010355975,-0.0920931,0.053959683
1335,0.011552094,0.008303578,3.2485153e-05,0.0077098133,-0.010348051,-0.010348051,-0.09208409,0.053957537
1336,0.011530658,0.00828912,3.241538e-05,0.007703011,-0.010339468,-0.010339468,-0.09207591,0.05395609
1337,0.011509718,0.008274675,3.2350425e-05,0.00769616,-0.010331258,-0.010331258,-0.09206591,0.053954326
1338,0.011487909,0.008260252,3.2276563e-05,0.0076893843,-0.010323049,-0.010323049,-0.092056766,0.053952307
1339,0.011466044,0.008245867,3.220177e-05,0.0076824315,-0.010314898,-0.010314898,-0.092046626,0.053950433
1340,0.011445383,0.008231494,3.2138887e-05,0.007675734,-0.010306358,-0.010306358,-0.09203896,0.053948835
1341,0.01142323,0.008217176,3.206054e-05,0.0076687587,-0.01029856,-0.01029856,-0.09202997,0.053946536
1342,0.011402105,0.008202865,3.1992404e-05,0.0076619475,-0.010289788,-0.010289788,-0.09202022,0.05394527
1343,0.011381062,0.008188577,3.1924843e-05,0.0076551703,-0.010281591,-0.010281591,-0.0920114,0.05394344
1344,0.011360072,0.008174302,3.1857693e-05,0.0076484648,-0.010273517,-0.010273517,-0.09200188,0.053941417
1345,0.011338317,0.008160079,3.1782376e-05,0.0076415148,-0.010265659,-0.010265659,-0.091994815,0.0539391
1346,0.011316653,0.008145871,3.1707823e-05,0.007634583,-0.010257068,-0.010257068,-0.09198535,0.053937677
1347,0.011296865,0.008131685,3.1651798e-05,0.0076277996,-0.0102483975,-0.0102483975,-0.09197517,0.053936403
1348,0.011274198,0.00811753,3.156668e-05,0.007620786,-0.010240509,-0.010240509,-0.09196661,0.053933945
1349,0.011253376,0.008103385,3.1499905e-05,0.007613989,-0.010231551,-0.010231551,-0.091956854,0.05393315
1350,0.011232193,0.008089273,3.1429194e-05,0.007607237,-0.010223594,-0.010223594,-0.09194857,0.05393073
1351,0.011210732,0.0080751935,3.1355386e-05,0.007600192,-0.01021569,-0.01021569,-0.091939464,0.053928364
1352,0.011189908,0.008061141,3.128767e-05,0.007593205,-0.010206851,-0.010206851,-0.09192993,0.05392721
1353,0.011168371,0.008047101,3.12127e-05,0.0075863567,-0.01019799,-0.01019799,-0.09191998,0.053926278
1354,0.011148155,0.008033075,3.1150794e-05,0.007579686,-0.01018972,-0.01018972,-0.09191124,0.05392428
1355,0.011125833,0.008019098,3.106735e-05,0.0075726714,-0.010182095,-0.010182095,-0.09190265,0.053921625
1356,0.011105156,0.008005145,3.100011e-05,0.007565848,-0.010173154,-0.010173154,-0.09189264,0.053920757
1357,0.01108521,0.007991187,3.0940235e-05,0.007559311,-0.010164832,-0.010164832,-0.09188318,0.05391911
1358,0.011063142,0.007977302,3.08584e-05,0.0075522866,-0.010157589,-0.010157589,-0.09187623,0.053915955
1359,0.011040866,0.007963431,3.0774354e-05,0.0075454004,-0.010148485,-0.010148485,-0.09186538,0.053915408
1360,0.011022118,0.007949557,3.0725605e-05,0.0075389296,-0.010140031,-0.010140031,-0.091855526,0.05391397
1361,0.011000437,0.0079357345,3.064702e-05,0.007531923,-0.010132966,-0.010132966,-0.09184831,0.05391078
1362,0.010978557,0.007921934,3.0566232e-05,0.0075249393,-0.010124021,-0.010124021,-0.09183929,0.053909935
1363,0.010958831,0.00790812,3.0507108e-05,0.0075184307,-0.010115198,-0.010115198,-0.09182928,0.053908963
1364,0.010937544,0.00789435,3.043193e-05,0.007511635,-0.010107932,-0.010107932,-0.09182048,0.05390591
1365,0.010915468,0.007880622,3.0348468e-05,0.007504636,-0.010099731,-0.010099731,-0.09181175,0.053904124
1366,0.010895605,0.007866896,3.0287096e-05,0.007497965,-0.01009069,-0.01009069,-0.0918021,0.053903412
1367,0.01087459,0.00785319,3.021399e-05,0.0074911006,-0.010082965,-0.010082965,-0.09179328,0.053900976
1368,0.010853915,0.007839523,3.0143918e-05,0.0074841767,-0.01007457,-0.01007457,-0.09178562,0.053899378
1369,0.010832568,0.0078258775,3.00669e-05,0.007477257,-0.010065985,-0.010065985,-0.09177498,0.05389801
1370,0.010812325,0.0078122504,3.0000752e-05,0.007470529,-0.010057376,-0.010057376,-0.09176642,0.053896703
1371,0.010792121,0.0077986377,2.9934841e-05,0.0074637956,-0.010049504,-0.010049504,-0.091757715,0.05389453
1372,0.010770025,0.007785079,2.9849461e-05,0.0074567706,-0.010041611,-0.010041611,-0.09174967,0.05389208
1373,0.010749271,0.0077715176,2.9777537e-05,0.0074499855,-0.010032501,-0.010032501,-0.09174072,0.053891644
1374,0.010729726,0.0077579706,2.9717557e-05,0.007443334,-0.010024326,-0.010024326,-0.09173084,0.05388976
1375,0.0107081095,0.007744471,2.9636381e-05,0.0074363966,-0.010016577,-0.010016577,-0.091721386,0.05388741
1376,0.010686832,0.0077309925,2.9558394e-05,0.0074296673,-0.01000785,-0.01000785,-0.09171249,0.053886294
1377,0.010667508,0.007717515,2.949993e-05,0.0074230414,-0.009999702,-0.009999702,-0.09170467,0.0538847
1378,0.010646349,0.007704088,2.9422608e-05,0.007416019,-0.009992152,-0.009992152,-0.09169597,0.05388188
1379,0.010625182,0.007690675,2.9345065e-05,0.007409063,-0.009983164,-0.009983164,-0.09168619,0.05388108
1380,0.010605205,0.007677265,2.9279394e-05,0.007402466,-0.00997434,-0.00997434,-0.091675006,0.05388014
1381,0.0105845425,0.007663888,2.9206549e-05,0.007395771,-0.009966801,-0.009966801,-0.09166799,0.053877484
1382,0.010563195,0.0076505393,2.9126557e-05,0.0073887324,-0.0099588465,-0.0099588465,-0.09165907,0.053875457
1383,0.010543455,0.0076371976,2.9062578e-05,0.0073820488,-0.009949817,-0.009949817,-0.09164888,0.053874686
1384,0.010523034,0.007623889,2.8991448e-05,0.0073751337,-0.009941988,-0.009941988,-0.091639176,0.053872406
1385,0.010501236,0.007610622,2.8906143e-05,0.0073680715,-0.0099334065,-0.0099334065,-0.091629975,0.053871017
1386,0.010481479,0.007597334,2.8841445e-05,0.0073615764,-0.009924173,-0.009924173,-0.09162151,0.053870607
1387,0.010461352,0.007584085,2.8772665e-05,0.0073549002,-0.009917076,-0.009917076,-0.09161328,0.053867415
1388,0.010439732,0.0075708837,2.868848e-05,0.007347818,-0.009909225,-0.009909225,-0.09160336,0.053865146
1389,0.010420108,0.0075576734,2.8624347e-05,0.007341059,-0.009899838,-0.009899838,-0.091593176,0.053864904
1390,0.010400187,0.007544493,2.8556939e-05,0.0073343557,-0.009891757,-0.009891757,-0.09158646,0.05386298
1391,0.010378775,0.0075313407,2.8474344e-05,0.007327552,-0.009883714,-0.009883714,-0.09157685,0.05386118
1392,0.010359189,0.0075181914,2.8409973e-05,0.0073208935,-0.009875275,-0.009875275,-0.09156708,0.05385983
1393,0.010338987,0.0075050863,2.833901e-05,0.0073141567,-0.009867476,-0.009867476,-0.09155829,0.05385762
1394,0.010318503,0.007492006,2.826497e-05,0.0073072514,-0.00985926,-0.00985926,-0.091548964,0.053856146
1395,0.010297989,0.0074789496,2.8190392e-05,0.0073004165,-0.009850563,-0.009850563,-0.09153942,0.05385507
1396,0.010277841,0.007465902,2.811939e-05,0.0072938255,-0.009842058,-0.009842058,-0.09152941,0.053853896
1397,0.0102574015,0.0074528693,2.804532e-05,0.0072871316,-0.009834501,-0.009834501,-0.09152246,0.05385135
1398,0.010236904,0.0074398797,2.7970245e-05,0.007280268,-0.009826528,-0.009826528,-0.09151293,0.05384934
1399,0.010217024,0.007426899,2.7901253e-05,0.007273413,-0.009817838,-0.009817838,-0.091504715,0.053848427
1400,0.010197448,0.007413915,2.7835333e-05,0.007266758,-0.009809297,-0.009809297,-0.09149371,0.053847115
1401,0.01017642,0.0074009784,2.7754415e-05,0.007259982,-0.009801469,-0.009801469,-0.0914859,0.053844947
1402,0.010155627,0.0073880455,2.7675811e-05,0.0072531267,-0.009793084,-0.009793084,-0.091477685,0.05384353
1403,0.010136677,0.007375129,2.7615482e-05,0.0072464515,-0.009784637,-0.009784637,-0.09146784,0.053842045
1404,0.01011602,0.0073622502,2.75377e-05,0.0072394786,-0.009776853,-0.009776853,-0.09145965,0.053839687
1405,0.010095262,0.0073494,2.7458624e-05,0.0072325603,-0.009767908,-0.009767908,-0.09145011,0.053838767
1406,0.010076316,0.007336541,2.7397751e-05,0.007226105,-0.009759123,-0.009759123,-0.0914407,0.053837866
1407,0.010055214,0.007323732,2.7314825e-05,0.0072191833,-0.0097520035,-0.0097520035,-0.09143254,0.053834826
1408,0.010035254,0.007310932,2.7243224e-05,0.007212369,-0.0097432025,-0.0097432025,-0.091423884,0.05383393
1409,0.010015558,0.0072981543,2.7174046e-05,0.0072057117,-0.009734814,-0.009734814,-0.09141411,0.05383239
1410,0.009996017,0.0072853975,2.71062e-05,0.0071989354,-0.009726851,-0.009726851,-0.09140512,0.053830475
1411,0.009974316,0.0072726724,2.7016435e-05,0.0071919686,-0.009718492,-0.009718492,-0.09139679,0.05382912
1412,0.009955444,0.0072599314,2.6955127e-05,0.0071855034,-0.009709524,-0.009709524,-0.09138637,0.05382848
1413,0.009936442,0.0072472384,2.6892036e-05,0.0071787555,-0.009702403,-0.009702403,-0.09137867,0.05382534
1414,0.009914894,0.007234585,2.6803089e-05,0.0071716476,-0.009694142,-0.009694142,-0.09136981,0.053823855
1415,0.009896238,0.0072219125,2.6743257e-05,0.007165113,-0.009684499,-0.009684499,-0.09135918,0.053824134
1416,0.009876512,0.007209256,2.6672564e-05,0.0071585653,-0.009677012,-0.009677012,-0.091350876,0.05382158
1417,0.009855901,0.007196658,2.6592434e-05,0.0071517224,-0.00966945,-0.00966945,-0.09134064,0.05381903
1418,0.00983585,0.0071840556,2.651795e-05,0.0071449573,-0.009660611,-0.009660611,-0.09133187,0.053818475
1419,0.0098168105,0.007171472,2.645338e-05,0.007138451,-0.009652238,-0.009652238,-0.09132284,0.053817175
1420,0.0097967945,0.0071589164,2.6378782e-05,0.007131586,-0.009644868,-0.009644868,-0.09131546,0.05381446
1421,0.009776611,0.0071463953,2.6302152e-05,0.0071247355,-0.009636161,-0.009636161,-0.09130573,0.053813446
1422,0.009757253,0.0071338657,2.6233876e-05,0.0071181734,-0.009627455,-0.009627455,-0.09129709,0.053812645
1423,0.009737579,0.0071213604,2.6162183e-05,0.0071115918,-0.009619798,-0.009619798,-0.09128882,0.053810474
1424,0.0097175175,0.007108885,2.6086325e-05,0.00710469,-0.009612069,-0.009612069,-0.09128031,0.053808317
1425,0.009697567,0.007096433,2.6011337e-05,0.0070979255,-0.009603237,-0.009603237,-0.09127098,0.053807523
1426,0.009678045,0.0070839743,2.5940706e-05,0.007091278,-0.009594829,-0.009594829,-0.091260605,0.053806253
1427,0.00965876,0.007071561,2.5871992e-05,0.007084466,-0.009586926,-0.009586926,-0.09125236,0.053804222
1428,0.009638969,0.007059146,2.5798221e-05,0.0070777577,-0.009578391,-0.009578391,-0.09124347,0.053803068
1429,0.009619191,0.0070467507,2.5724405e-05,0.0070710126,-0.009570317,-0.009570317,-0.09123337,0.05380123
1430,0.00959956,0.007034385,2.565175e-05,0.007064202,-0.009562093,-0.009562093,-0.0912249,0.053799618
1431,0.009580402,0.0070220293,2.558372e-05,0.0070574083,-0.009553551,-0.009553551,-0.09121571,0.05379841
1432,0.009560405,0.007009685,2.5507201e-05,0.0070506316,-0.009545123,-0.009545123,-0.09120608,0.053796943
1433,0.009541033,0.0069973674,2.5436659e-05,0.007043973,-0.009536785,-0.009536785,-0.09119735,0.053795494
1434,0.009521063,0.006985072,2.535991e-05,0.007037189,-0.0095287245,-0.0095287245,-0.09118857,0.053793754
1435,0.009502113,0.0069727963,2.5293168e-05,0.0070305923,-0.009520223,-0.009520223,-0.09117881,0.05379255
1436,0.009482595,0.0069605424,2.5220526e-05,0.00702385,-0.009512415,-0.009512415,-0.09117006,0.053790502
1437,0.009462418,0.0069483216,2.5140966e-05,0.0070170118,-0.009504151,-0.009504151,-0.09116174,0.053788964
1438,0.009444089,0.0069361,2.5079886e-05,0.007010491,-0.009495392,-0.009495392,-0.09115186,0.053788207
1439,0.009424851,0.0069239023,2.500949e-05,0.00700385,-0.0094877,-0.0094877,-0.09114279,0.053786263
1440,0.009404274,0.006911738,2.4925354e-05,0.0069971224,-0.009479618,-0.009479618,-0.09113412,0.053784635
1441,0.009385488,0.0068995696,2.4859186e-05,0.0069907005,-0.009471105,-0.009471105,-0.09112602,0.053783786
1442,0.009366742,0.0068874317,2.4793108e-05,0.006984081,-0.009463712,-0.009463712,-0.091117755,0.053781312
1443,0.009346113,0.006875328,2.4707853e-05,0.0069770413,-0.009455742,-0.009455742,-0.091109835,0.05377961
1444,0.009327697,0.006863203,2.4644934e-05,0.0069705155,-0.009446346,-0.009446346,-0.09109857,0.053779587
1445,0.009308456,0.0068511036,2.4573528e-05,0.006963909,-0.009438871,-0.009438871,-0.091090634,0.053777006
1446,0.009288164,0.0068390477,2.449116e-05,0.006956923,-0.009430956,-0.009430956,-0.09108237,0.053775057
1447,0.0092694545,0.0068269707,2.4424837e-05,0.006950315,-0.009421638,-0.009421638,-0.09107271,0.05377505
1448,0.009251171,0.0068149134,2.4362573e-05,0.00694376,-0.009413783,-0.009413783,-0.09106283,0.053772897
1449,0.009230772,0.006802907,2.4278652e-05,0.0069366638,-0.009406145,-0.009406145,-0.09105434,0.053770576
1450,0.009212127,0.00679088,2.421247e-05,0.006930091,-0.009396458,-0.009396458,-0.09104386,0.053771
1451,0.00919396,0.006778883,2.4150771e-05,0.00692364,-0.009388692,-0.009388692,-0.091035984,0.05376873
1452,0.009173,0.0067669367,2.4060637e-05,0.0069165784,-0.009381354,-0.009381354,-0.091026545,0.05376612
1453,0.00915438,0.0067549925,2.3993876e-05,0.0069098966,-0.009371896,-0.009371896,-0.091018856,0.05376616
1454,0.009136832,0.0067430474,2.3937851e-05,0.006903519,-0.009363684,-0.009363684,-0.09101071,0.053764667
1455,0.009116335,0.006731159,2.3851755e-05,0.006896648,-0.009356476,-0.009356476,-0.09100115,0.05376205
1456,0.009097441,0.0067192614,2.3781797e-05,0.006890053,-0.009347413,-0.009347413,-0.090992175,0.05376191
1457,0.009079659,0.0067073763,2.3722827e-05,0.0068836617,-0.009339416,-0.009339416,-0.09098293,0.053760283
1458,0.009059551,0.006695535,2.3640161e-05,0.0068768053,-0.0093321465,-0.0093321465,-0.09097235,0.053757805
1459,0.009040652,0.006683687,2.3569646e-05,0.006870177,-0.009323146,-0.009323146,-0.0909636,0.0537574
1460,0.009022042,0.006671858,2.3501836e-05,0.0068636816,-0.009315016,-0.009315016,-0.09095587,0.053755805
1461,0.009002656,0.0066600507,2.3426046e-05,0.0068569886,-0.009307395,-0.009307395,-0.090947576,0.053753536
1462,0.008983628,0.006648273,2.3353548e-05,0.006850351,-0.009298934,-0.009298934,-0.09093702,0.053752527
1463,0.008965368,0.00663649,2.3288783e-05,0.00684384,-0.009290701,-0.009290701,-0.09092869,0.053751398
1464,0.00894616,0.00662474,2.32142e-05,0.0068369755,-0.009283102,-0.009283102,-0.090921044,0.053749062
1465,0.008926991,0.0066130036,2.3139879e-05,0.006830166,-0.009274286,-0.009274286,-0.09091185,0.053748295
1466,0.008909123,0.006601281,2.3078419e-05,0.0068237884,-0.009265507,-0.009265507,-0.090902105,0.05374766
1467,0.008889623,0.006589577,2.3000457e-05,0.006816954,-0.009258306,-0.009258306,-0.0908934,0.053744894
1468,0.008870826,0.0065778787,2.2929476e-05,0.006810299,-0.009249475,-0.009249475,-0.09088391,0.05374425
1469,0.008852902,0.006566186,2.2867156e-05,0.006803762,-0.009241299,-0.009241299,-0.09087434,0.053742625
1470,0.008833592,0.0065545514,2.2790406e-05,0.0067969663,-0.0092335,-0.0092335,-0.09086618,0.053740684
1471,0.00881469,0.0065429136,2.271776e-05,0.0067902375,-0.00922467,-0.00922467,-0.09085708,0.053740192
1472,0.008797039,0.006531268,2.2657714e-05,0.006783848,-0.009216223,-0.009216223,-0.090846434,0.053738955
1473,0.008777659,0.006519669,2.2579901e-05,0.0067771175,-0.009208937,-0.009208937,-0.09083866,0.053736404
1474,0.008758687,0.006508098,2.2505896e-05,0.0067704082,-0.009200377,-0.009200377,-0.09083117,0.05373553
1475,0.008740257,0.006496519,2.2437378e-05,0.006763867,-0.009191829,-0.009191829,-0.09082058,0.053734757
1476,0.008722636,0.00648495,2.2376858e-05,0.0067574056,-0.009183955,-0.009183955,-0.0908127,0.053732887
1477,0.008702217,0.0064734323,2.2287848e-05,0.006750503,-0.009176377,-0.009176377,-0.090804905,0.053730495
1478,0.008684863,0.0064618997,2.2229638e-05,0.0067440816,-0.009167122,-0.009167122,-0.09079502,0.05373073
1479,0.008666443,0.0064503867,2.2160559e-05,0.0067375833,-0.009159595,-0.009159595,-0.090786844,0.053728566
1480,0.008647201,0.0064389105,2.2082904e-05,0.0067307395,-0.009151888,-0.009151888,-0.09077713,0.0537265
1481,0.008628657,0.0064274333,2.2012237e-05,0.0067241564,-0.009142929,-0.009142929,-0.09076871,0.053726047
1482,0.008611014,0.0064159664,2.1950478e-05,0.006717802,-0.009134784,-0.009134784,-0.090760216,0.05372463
1483,0.008592272,0.006404549,2.1877235e-05,0.006710998,-0.009127536,-0.009127536,-0.09075364,0.053722084
1484,0.008573255,0.006393122,2.180133e-05,0.006704224,-0.009118638,-0.009118638,-0.090743124,0.053721637
1485,0.00855668,0.0063816924,2.1749875e-05,0.0066979397,-0.009109876,-0.009109876,-0.09073301,0.053721003
1486,0.008536461,0.006370318,2.1661428e-05,0.006690966,-0.0091030095,-0.0091030095,-0.090725206,0.05371778
1487,0.008517998,0.0063589234,2.1590746e-05,0.0066844467,-0.009093565,-0.009093565,-0.09071574,0.053718064
1488,0.008501572,0.006347548,2.154023e-05,0.0066780425,-0.009085708,-0.009085708,-0.09070666,0.053716224
1489,0.008481623,0.0063362354,2.145387e-05,0.0066709127,-0.009078384,-0.009078384,-0.090697266,0.05371358
1490,0.008464067,0.0063248877,2.1391797e-05,0.0066645998,-0.009068191,-0.009068191,-0.09068734,0.053714983
1491,0.008446614,0.0063135503,2.133064e-05,0.0066582705,-0.009060954,-0.009060954,-0.09067887,0.053712435
1492,0.008427096,0.0063022682,2.1248272e-05,0.0066513824,-0.009053787,-0.009053787,-0.090670615,0.053709615
1493,0.008408865,0.006290983,2.1178817e-05,0.0066449023,-0.009044464,-0.009044464,-0.09066075,0.053709853
1494,0.008392196,0.006279701,2.112495e-05,0.006638584,-0.009036594,-0.009036594,-0.09065244,0.05370817
1495,0.0083726905,0.0062684887,2.1042024e-05,0.006631618,-0.009029408,-0.009029408,-0.09064558,0.053705573
1496,0.008355094,0.006257244,2.0978503e-05,0.0066251527,-0.009019801,-0.009019801,-0.09063522,0.05370629
1497,0.008337167,0.0062460136,2.0911533e-05,0.0066188094,-0.009012204,-0.009012204,-0.09062645,0.053704135
1498,0.008318514,0.0062348223,2.0836917e-05,0.0066120797,-0.009004812,-0.009004812,-0.090617895,0.053701803
1499,0.008300294,0.006223643,2.0766507e-05,0.0066054617,-0.008996116,-0.008996116,-0.09060809,0.0537011
1500,0.008282674,0.0062124687,2.0702048e-05,0.0065989345,-0.008987712,-0.008987712,-0.09059852,0.053700145
1501,0.00826458,0.0062013115,2.063268e-05,0.0065924996,-0.0089797815,-0.0089797815,-0.09059084,0.05369842
1502,0.008246417,0.006190182,2.0562347e-05,0.006585795,-0.008971941,-0.008971941,-0.09058245,0.053696863
1503,0.008228891,0.0061790436,2.0498475e-05,0.006579347,-0.008963362,-0.008963362,-0.09057334,0.053696018
1504,0.008210669,0.00616794,2.0427293e-05,0.0065725977,-0.00895564,-0.00895564,-0.090564735,0.053694103
1505,0.008192953,0.006156845,2.0361076e-05,0.0065660835,-0.0089468835,-0.0089468835,-0.09055564,0.05369353
1506,0.008174274,0.0061457576,2.0285168e-05,0.0065594455,-0.008938962,-0.008938962,-0.09054634,0.053691823
1507,0.008157118,0.0061346777,2.0224408e-05,0.006553051,-0.0089306105,-0.0089306105,-0.090537384,0.05369054
1508,0.008138999,0.0061236285,2.0153704e-05,0.0065463455,-0.008923036,-0.008923036,-0.09052852,0.053688504
1509,0.008120687,0.0061126016,2.0080854e-05,0.006539713,-0.008914414,-0.008914414,-0.09051845,0.053687766
1510,0.008103855,0.0061015747,2.0022802e-05,0.006533288,-0.008905873,-0.008905873,-0.09051015,0.05368703
1511,0.008085618,0.0060905726,1.9950456e-05,0.0065267645,-0.008898256,-0.008898256,-0.090502314,0.05368486
1512,0.008067597,0.006079586,1.9880099e-05,0.006520197,-0.0088900365,-0.0088900365,-0.09049262,0.05368383
1513,0.008050115,0.0060686106,1.9815043e-05,0.006513743,-0.008881831,-0.008881831,-0.09048413,0.053682595
1514,0.008032575,0.006057646,1.9749295e-05,0.0065071904,-0.008873938,-0.008873938,-0.09047396,0.053681076
1515,0.008014535,0.0060467105,1.9678238e-05,0.0065005636,-0.008865837,-0.008865837,-0.09046677,0.05367962
1516,0.0079974355,0.0060357805,1.9616547e-05,0.006494071,-0.008857265,-0.008857265,-0.09045771,0.053678878
1517,0.007979871,0.006024863,1.9550078e-05,0.0064876527,-0.008849332,-0.008849332,-0.09044894,0.05367732
1518,0.007961764,0.006013971,1.9477933e-05,0.0064808656,-0.008841595,-0.008841595,-0.09044117,0.0536755
1519,0.007944406,0.006003078,1.9413275e-05,0.006474404,-0.008832572,-0.008832572,-0.09043098,0.05367517
1520,0.007927493,0.005992201,1.935292e-05,0.006468041,-0.008824634,-0.008824634,-0.09042108,0.05367376
1521,0.007909414,0.0059813526,1.9280616e-05,0.0064614336,-0.008817137,-0.008817137,-0.09041416,0.053671606
1522,0.007891494,0.005970518,1.9209754e-05,0.0064547625,-0.008808671,-0.008808671,-0.090404496,0.05367082
1523,0.007874777,0.0059596747,1.915102e-05,0.006448472,-0.00880003,-0.00880003,-0.09039535,0.053670097
1524,0.007857043,0.0059488737,1.9081699e-05,0.0064418265,-0.008792709,-0.008792709,-0.09038732,0.053667657
1525,0.007838914,0.005938079,1.9008346e-05,0.006435253,-0.008784181,-0.008784181,-0.09037794,0.053666823
1526,0.007822213,0.005927285,1.8949273e-05,0.006428864,-0.008775747,-0.008775747,-0.09036892,0.053665955
1527,0.007804362,0.0059165247,1.8878376e-05,0.0064223353,-0.008768168,-0.008768168,-0.09035997,0.053663846
1528,0.007787039,0.005905774,1.8812652e-05,0.0064157555,-0.008759844,-0.008759844,-0.09035091,0.05366304
1529,0.0077698464,0.0058950256,1.8748206e-05,0.0064093443,-0.008751503,-0.008751503,-0.0903425,0.05366187
1530,0.0077523114,0.005884311,1.8680004e-05,0.0064028096,-0.008743694,-0.008743694,-0.09033361,0.053660333
1531,0.007734945,0.0058736107,1.8613342e-05,0.00639623,-0.008735563,-0.008735563,-0.09032503,0.053658966
1532,0.00771808,0.0058629126,1.8551676e-05,0.0063898168,-0.0087270755,-0.0087270755,-0.0903162,0.05365831
1533,0.0077007823,0.005852232,1.84855e-05,0.006383344,-0.00871933,-0.00871933,-0.09030619,0.05365641
1534,0.007682796,0.005841568,1.841228e-05,0.0063767773,-0.008711175,-0.008711175,-0.09029762,0.053655323
1535,0.007666273,0.00583091,1.835363e-05,0.0063704895,-0.0087028025,-0.0087028025,-0.09028929,0.053654347
1536,0.0076485844,0.0058202753,1.8283092e-05,0.006363862,-0.008695334,-0.008695334,-0.09028145,0.053652275
1537,0.0076317703,0.005809649,1.8221213e-05,0.006357412,-0.008686714,-0.008686714,-0.09027239,0.053651627
1538,0.0076148403,0.005799036,1.8158042e-05,0.006351007,-0.008678694,-0.008678694,-0.090264365,0.0536503
1539,0.0075975754,0.0057884576,1.8091177e-05,0.0063444534,-0.008670933,-0.008670933,-0.09025497,0.05364861
1540,0.0075801,0.0057778712,1.8022287e-05,0.006337867,-0.008662411,-0.008662411,-0.09024506,0.053648043
1541,0.0075636497,0.0057672868,1.796363e-05,0.006331571,-0.00865405,-0.00865405,-0.0902363,0.05364694
1542,0.007546316,0.0057567423,1.7895738e-05,0.0063249297,-0.00864661,-0.00864661,-0.09022541,0.053644776
1543,0.0075290985,0.005746188,1.7829107e-05,0.0063185906,-0.008637958,-0.008637958,-0.09021781,0.05364416
1544,0.0075128553,0.0057356535,1.7772021e-05,0.006312138,-0.008630212,-0.008630212,-0.09020975,0.05364251
1545,0.007494919,0.0057251593,1.7697597e-05,0.0063054617,-0.008622266,-0.008622266,-0.090201005,0.053640846
1546,0.007478533,0.005714661,1.763872e-05,0.0062990873,-0.008613371,-0.008613371,-0.09019225,0.053640656
1547,0.007461541,0.0057041715,1.7573693e-05,0.006292764,-0.008605597,-0.008605597,-0.09018322,0.053638995
1548,0.0074444776,0.0056937113,1.7507666e-05,0.0062862616,-0.0085978685,-0.0085978685,-0.090174966,0.05363743
1549,0.0074281404,0.0056832545,1.7448858e-05,0.0062798853,-0.008589561,-0.008589561,-0.09016572,0.053636532
1550,0.0074109985,0.005672816,1.738182e-05,0.00627332,-0.008581752,-0.008581752,-0.0901574,0.05363493
1551,0.0073941196,0.0056623924,1.7317272e-05,0.0062668505,-0.00857332,-0.00857332,-0.09014858,0.05363391
1552,0.0073777875,0.005651971,1.7258164e-05,0.0062605347,-0.008565051,-0.008565051,-0.09013919,0.05363307
1553,0.007360569,0.005641568,1.7190014e-05,0.006254115,-0.0085574575,-0.0085574575,-0.09013126,0.05363116
1554,0.007343602,0.00563118,1.7124217e-05,0.006247633,-0.008549352,-0.008549352,-0.09012339,0.053629983
1555,0.007327304,0.005620797,1.7065073e-05,0.0062411926,-0.008541027,-0.008541027,-0.09011318,0.053629167
1556,0.007310167,0.0056104367,1.6997305e-05,0.00623471,-0.008533035,-0.008533035,-0.090105385,0.053627755
1557,0.00729376,0.0056000813,1.6936785e-05,0.006228193,-0.00852489,-0.00852489,-0.09009684,0.05362642
1558,0.0072768424,0.005589756,1.6870863e-05,0.0062217503,-0.008516607,-0.008516607,-0.09008739,0.053625382
1559,0.0072606537,0.0055794255,1.681228e-05,0.006215281,-0.008508494,-0.008508494,-0.090078406,0.05362421
1560,0.0072437264,0.0055691274,1.6745991e-05,0.006208852,-0.008500351,-0.008500351,-0.09006933,0.053622883
1561,0.007227101,0.0055588377,1.6682634e-05,0.0062025036,-0.0084922835,-0.0084922835,-0.09006036,0.053621702
1562,0.007210778,0.005548559,1.662219e-05,0.0061961543,-0.00848435,-0.00848435,-0.09005143,0.05362034
1563,0.007194096,0.0055382987,1.6557977e-05,0.0061897095,-0.008476433,-0.008476433,-0.09004195,0.053618964
1564,0.0071772914,0.0055280477,1.6492435e-05,0.006183204,-0.0084682,-0.0084682,-0.09003259,0.053617988
1565,0.0071608834,0.005517807,1.6430768e-05,0.006176984,-0.008459814,-0.008459814,-0.09002415,0.0536171
1566,0.0071448255,0.0055075902,1.637235e-05,0.006170628,-0.008452448,-0.008452448,-0.090016745,0.053615123
1567,0.0071279905,0.005497393,1.6305974e-05,0.006163946,-0.008444514,-0.008444514,-0.09001,0.053613838
1568,0.007111647,0.005487194,1.6244536e-05,0.0061575663,-0.008435548,-0.008435548,-0.08999873,0.053613797
1569,0.007095692,0.005476999,1.6186932e-05,0.006151358,-0.008427623,-0.008427623,-0.0899902,0.053612374
1570,0.0070784134,0.0054668346,1.6115788e-05,0.0061448524,-0.008420225,-0.008420225,-0.08998242,0.053610228
1571,0.007062709,0.005456665,1.6060441e-05,0.006138489,-0.008411691,-0.008411691,-0.089973584,0.05360971
1572,0.0070467764,0.0054465076,1.6002688e-05,0.0061321617,-0.008403745,-0.008403745,-0.089964084,0.053608254
1573,0.007029878,0.0054363855,1.5934924e-05,0.0061256043,-0.008395952,-0.008395952,-0.089956045,0.053606663
1574,0.007013998,0.0054262583,1.5877396e-05,0.006119378,-0.008387172,-0.008387172,-0.08994652,0.05360641
1575,0.006997503,0.0054161455,1.5813572e-05,0.0061130393,-0.008379684,-0.008379684,-0.08993829,0.053604517
1576,0.0069816425,0.0054060635,1.575579e-05,0.0061065597,-0.008371824,-0.008371824,-0.08992951,0.053603146
1577,0.0069655813,0.005395994,1.5695872e-05,0.0061001224,-0.008363467,-0.008363467,-0.08992142,0.05360244
1578,0.0069491556,0.005385926,1.5632295e-05,0.00609381,-0.008355248,-0.008355248,-0.08991121,0.053601295
1579,0.0069326884,0.005375874,1.5568143e-05,0.0060874233,-0.008347325,-0.008347325,-0.089902245,0.05360003
1580,0.006916735,0.0053658294,1.5509053e-05,0.006081133,-0.008339249,-0.008339249,-0.08989318,0.053598907
1581,0.006900832,0.0053558014,1.5450307e-05,0.0060747815,-0.008331519,-0.008331519,-0.08988449,0.053597182
1582,0.0068844967,0.005345797,1.5386997e-05,0.006068166,-0.008323523,-0.008323523,-0.089877054,0.053595822
1583,0.006869031,0.005335786,1.5332453e-05,0.0060619493,-0.008314603,-0.008314603,-0.08986673,0.05359576
1584,0.0068522897,0.0053258054,1.5264843e-05,0.006055519,-0.008307185,-0.008307185,-0.089859165,0.053593647
1585,0.0068362486,0.0053158365,1.5204123e-05,0.0060490714,-0.008298946,-0.008298946,-0.08985002,0.053592723
1586,0.0068206927,0.005305865,1.5148279e-05,0.0060428088,-0.00829057,-0.00829057,-0.08984146,0.053592063
1587,0.006804851,0.00529591,1.5089412e-05,0.006036407,-0.008282908,-0.008282908,-0.08983345,0.05359034
1588,0.006788299,0.005285984,1.502315e-05,0.006029913,-0.008274749,-0.008274749,-0.08982369,0.053589266
1589,0.006772888,0.0052760434,1.49684465e-05,0.006023775,-0.008266199,-0.008266199,-0.08981468,0.053588606
1590,0.0067573097,0.0052661323,1.4911771e-05,0.006017598,-0.008258732,-0.008258732,-0.08980678,0.053586926
1591,0.006740957,0.005256252,1.484705e-05,0.006010986,-0.008251262,-0.008251262,-0.089798555,0.053585097
1592,0.006725263,0.0052463626,1.47890005e-05,0.0060047484,-0.008242268,-0.008242268,-0.089788504,0.053585097
1593,0.0067099184,0.0052364804,1.4734383e-05,0.0059985784,-0.008234602,-0.008234602,-0.08977999,0.053583626
1594,0.0066936505,0.0052266344,1.4670161e-05,0.005992127,-0.008227107,-0.008227107,-0.089771986,0.053581785
1595,0.0066778935,0.0052167843,1.4611092e-05,0.0059858616,-0.008218506,-0.008218506,-0.089762926,0.05358159
1596,0.006662814,0.00520694,1.4558737e-05,0.005979753,-0.008210636,-0.008210636,-0.08975446,0.053580172
1597,0.0066464506,0.0051971306,1.4493198e-05,0.005973133,-0.008203403,-0.008203403,-0.08974601,0.05357795
1598,0.0066306195,0.0051873294,1.4432902e-05,0.0059668333,-0.008194366,-0.008194366,-0.0897366,0.05357806
1599,0.0066155978,0.005177511,1.43808675e-05,0.005960851,-0.008186387,-0.008186387,-0.08972778,0.053576943
1600,0.0065993364,0.005167752,1.4315843e-05,0.0059540803,-0.008179634,-0.008179634,-0.089720935,0.053574037
1601,0.0065838955,0.0051579773,1.4259181e-05,0.0059477496,-0.008170076,-0.008170076,-0.08971035,0.053574868
1602,0.00656927,0.005148209,1.4210606e-05,0.0059416317,-0.008162096,-0.008162096,-0.089702405,0.053573497
1603,0.0065525584,0.0051384773,1.4140813e-05,0.005935057,-0.008154889,-0.008154889,-0.08969419,0.05357119
1604,0.006537201,0.00512874,1.40846105e-05,0.0059288,-0.008145891,-0.008145891,-0.08968479,0.05357129
1605,0.006522615,0.0051189926,1.4036222e-05,0.0059228647,-0.008137991,-0.008137991,-0.08967486,0.053570196
1606,0.0065059634,0.005109311,1.3966525e-05,0.005916158,-0.008131283,-0.008131283,-0.08966714,0.053567108
1607,0.0064905593,0.0050996146,1.3909447e-05,0.0059098518,-0.008121806,-0.008121806,-0.0896579,0.053567976
1608,0.006476478,0.005089898,1.38658e-05,0.005904011,-0.008113795,-0.008113795,-0.08964989,0.053566806
1609,0.0064595696,0.00508026,1.37930965e-05,0.005897258,-0.008107446,-0.008107446,-0.08964241,0.053563513
1610,0.0064447317,0.005070597,1.3741345e-05,0.0058910665,-0.008097715,-0.008097715,-0.089632414,0.05356473
1611,0.006430267,0.005060934,1.369333e-05,0.0058850804,-0.008090097,-0.008090097,-0.08962423,0.053563025
1612,0.006413945,0.0050513307,1.36261415e-05,0.0058784503,-0.008083116,-0.008083116,-0.089615226,0.053560566
1613,0.0063986434,0.005041711,1.3569324e-05,0.005872366,-0.008073812,-0.008073812,-0.08960643,0.053561185
1614,0.0063840495,0.005032086,1.351964e-05,0.0058663245,-0.008066434,-0.008066434,-0.08959879,0.053559415
1615,0.006368004,0.005022508,1.3454955e-05,0.0058596525,-0.008059252,-0.008059252,-0.08959018,0.053557172
1616,0.006353009,0.005012919,1.3400897e-05,0.005853477,-0.0080498755,-0.0080498755,-0.089579485,0.05355791
1617,0.006338575,0.005003336,1.3352393e-05,0.0058474373,-0.00804222,-0.00804222,-0.08957177,0.053556323
1618,0.0063222866,0.0049937908,1.3284959e-05,0.0058408123,-0.008035085,-0.008035085,-0.08956361,0.053553972
1619,0.0063081156,0.004984232,1.3238834e-05,0.005834791,-0.008025799,-0.008025799,-0.08955417,0.053554554
1620,0.0062929913,0.0049746973,1.318294e-05,0.0058285412,-0.008018654,-0.008018654,-0.08954571,0.05355241
1621,0.006276994,0.0049651843,1.3118095e-05,0.0058220904,-0.008010685,-0.008010685,-0.08953878,0.053551216
1622,0.0062624966,0.004955658,1.3068382e-05,0.0058161565,-0.008001975,-0.008001975,-0.08952874,0.053551093
1623,0.0062471284,0.0049461657,1.3009624e-05,0.005809832,-0.00799517,-0.00799517,-0.08952034,0.053548373
1624,0.0062318426,0.004936689,1.2951536e-05,0.0058034007,-0.007986853,-0.007986853,-0.08951175,0.053547658
1625,0.00621754,0.004927219,1.2903209e-05,0.005797282,-0.007978259,-0.007978259,-0.08950421,0.05354734
1626,0.0062021418,0.004917766,1.2843756e-05,0.005790898,-0.007970776,-0.007970776,-0.089494854,0.053545646
1627,0.006187214,0.0049083116,1.27890235e-05,0.00578473,-0.007962363,-0.007962363,-0.08948627,0.053545132
1628,0.0061724316,0.004898874,1.2735577e-05,0.005778455,-0.007954697,-0.007954697,-0.08947632,0.05354361
1629,0.006157645,0.0048894524,1.2681924e-05,0.0057721506,-0.007946694,-0.007946694,-0.089467734,0.053542413
1630,0.006142282,0.004880047,1.2622349e-05,0.0057658087,-0.007938511,-0.007938511,-0.0894585,0.053541474
1631,0.0061280527,0.004870631,1.2574218e-05,0.0057597756,-0.007930095,-0.007930095,-0.08945156,0.053540878
1632,0.0061129653,0.0048612435,1.2517216e-05,0.0057536517,-0.007922728,-0.007922728,-0.08944256,0.053538997
1633,0.0060976846,0.0048518814,1.2458029e-05,0.0057472484,-0.0079150675,-0.0079150675,-0.08943499,0.053537544
1634,0.006083514,0.0048425137,1.2410003e-05,0.0057413196,-0.007906343,-0.007906343,-0.089425184,0.053537536
1635,0.006068717,0.00483317,1.235547e-05,0.0057348795,-0.007899377,-0.007899377,-0.089417554,0.053535264
1636,0.0060542943,0.004823823,1.2304716e-05,0.0057287375,-0.0078906845,-0.0078906845,-0.08940631,0.053535253
1637,0.0060395654,0.0048144925,1.2250728e-05,0.005722595,-0.007882967,-0.007882967,-0.089397885,0.05353377
1638,0.0060245213,0.004805179,1.2193424e-05,0.005716335,-0.00787521,-0.00787521,-0.0893896,0.053532537
1639,0.0060097477,0.004795873,1.2138746e-05,0.0057101534,-0.00786703,-0.00786703,-0.08938263,0.05353161
1640,0.005995428,0.0047865845,1.2088439e-05,0.005704023,-0.007859126,-0.007859126,-0.08937302,0.053530317
1641,0.0059804455,0.0047773044,1.2031413e-05,0.0056977826,-0.007851322,-0.007851322,-0.08936426,0.05352928
1642,0.00596631,0.0047680326,1.1982773e-05,0.005691518,-0.007843355,-0.007843355,-0.08935605,0.053528078
1643,0.00595153,0.004758786,1.1927438e-05,0.0056851935,-0.007835284,-0.007835284,-0.089345254,0.053527024
1644,0.0059372075,0.004749543,1.1876647e-05,0.00567902,-0.007826903,-0.007826903,-0.08933665,0.053526558
1645,0.0059228605,0.0047403052,1.1825555e-05,0.005673065,-0.007819007,-0.007819007,-0.089328945,0.053525478
1646,0.0059079067,0.0047310935,1.176813e-05,0.0056666844,-0.007811859,-0.007811859,-0.08932272,0.05352326
1647,0.005893629,0.0047218916,1.1717374e-05,0.005660559,-0.007803214,-0.007803214,-0.08931305,0.05352303
1648,0.0058795316,0.004712686,1.1668458e-05,0.005654525,-0.0077953357,-0.0077953357,-0.089303605,0.05352198
1649,0.005864649,0.0047035073,1.1611416e-05,0.00564825,-0.0077878647,-0.0077878647,-0.08929483,0.053520437
1650,0.0058506327,0.00469433,1.1563026e-05,0.005642116,-0.007779532,-0.007779532,-0.08928651,0.053520042
1651,0.0058361827,0.004685164,1.1510187e-05,0.0056360443,-0.0077717802,-0.0077717802,-0.089279674,0.053518593
1652,0.005821815,0.004676018,1.14579725e-05,0.0056297346,-0.0077641807,-0.0077641807,-0.08926957,0.05351714
1653,0.005807468,0.0046668807,1.1405877e-05,0.0056235557,-0.007755707,-0.007755707,-0.089260615,0.05351685
1654,0.0057935202,0.0046577486,1.1357716e-05,0.0056174947,-0.0077477866,-0.0077477866,-0.089252,0.053515654
1655,0.0057789893,0.004648645,1.1303445e-05,0.0056112525,-0.0077402205,-0.0077402205,-0.089244306,0.053513996
1656,0.005764698,0.004639538,1.1251602e-05,0.0056052147,-0.007731931,-0.007731931,-0.08923442,0.053513527
1657,0.0057508913,0.0046304446,1.1204467e-05,0.0055991085,-0.0077243256,-0.0077243256,-0.08922686,0.053512126
1658,0.0057361554,0.004621388,1.11476775e-05,0.005592727,-0.00771669,-0.00771669,-0.08921876,0.053510595
1659,0.005722256,0.0046123187,1.1099371e-05,0.0055866544,-0.0077079926,-0.0077079926,-0.08920885,0.053510502
1660,0.005708477,0.004603261,1.105216e-05,0.0055806716,-0.0077002784,-0.0077002784,-0.08919978,0.053509187
1661,0.005693769,0.0045942226,1.0995462e-05,0.0055743842,-0.007692936,-0.007692936,-0.08919322,0.053507432
1662,0.0056798747,0.004585195,1.0946796e-05,0.0055682445,-0.007684485,-0.007684485,-0.089183725,0.053507127
1663,0.0056660124,0.004576159,1.0898533e-05,0.0055622915,-0.0076765264,-0.0076765264,-0.089174956,0.053506136
1664,0.0056518815,0.004567158,1.0847236e-05,0.0055560046,-0.007669116,-0.007669116,-0.089166954,0.05350433
1665,0.005637712,0.0045581646,1.0795473e-05,0.0055499407,-0.0076606767,-0.0076606767,-0.089157686,0.053503916
1666,0.005623762,0.0045491736,1.07458845e-05,0.0055438974,-0.007652983,-0.007652983,-0.089148544,0.05350258
1667,0.0056098746,0.004540214,1.0696605e-05,0.0055376,-0.0076454966,-0.0076454966,-0.089141615,0.053501
1668,0.0055960603,0.0045312583,1.0648023e-05,0.0055314647,-0.0076370556,-0.0076370556,-0.089133315,0.05350064
1669,0.0055827526,0.0045223027,1.06045e-05,0.005525442,-0.0076290793,-0.0076290793,-0.08912265,0.053499747
1670,0.005567985,0.004513379,1.05460595e-05,0.0055192057,-0.0076215286,-0.0076215286,-0.08911426,0.053498205
1671,0.005554815,0.0045044343,1.0503808e-05,0.0055134036,-0.0076129744,-0.0076129744,-0.08910463,0.05349825
1672,0.0055409507,0.0044955285,1.04542205e-05,0.0055072946,-0.0076061175,-0.0076061175,-0.0890981,0.053495824
1673,0.005526827,0.0044866404,1.0401866e-05,0.005501025,-0.0075980886,-0.0075980886,-0.089088626,0.053495
1674,0.0055136983,0.0044777365,1.0359618e-05,0.0054951375,-0.00758959,-0.00758959,-0.08908123,0.053494766
1675,0.005499099,0.004468875,1.0302239e-05,0.005488921,-0.007582408,-0.007582408,-0.089071386,0.05349295
1676,0.0054856087,0.00446,1.0256089e-05,0.005482927,-0.0075741005,-0.0075741005,-0.08906308,0.053492483
1677,0.0054723783,0.004451136,1.0212422e-05,0.005476983,-0.007566515,-0.007566515,-0.0890541,0.05349122
1678,0.0054581407,0.0044423104,1.0158304e-05,0.005470513,-0.007559235,-0.007559235,-0.08904659,0.05348918
1679,0.005444872,0.004433473,1.0113993e-05,0.005464628,-0.0075499094,-0.0075499094,-0.08903646,0.053490207
1680,0.005431596,0.0044246465,1.0069496e-05,0.0054587955,-0.007542767,-0.007542767,-0.089028716,0.05348806
1681,0.0054171006,0.004415855,1.0012457e-05,0.0054523456,-0.007535647,-0.007535647,-0.08902146,0.05348625
1682,0.005404214,0.004407038,9.97176e-06,0.0054465956,-0.007526515,-0.007526515,-0.08901276,0.053486787
1683,0.005390605,0.0043982603,9.923446e-06,0.0054402645,-0.0075197835,-0.0075197835,-0.08900356,0.053484347
1684,0.005376846,0.0043894895,9.873564e-06,0.005434138,-0.0075111426,-0.0075111426,-0.08899556,0.053484164
1685,0.0053635426,0.004380713,9.828292e-06,0.0054281857,-0.0075030294,-0.0075030294,-0.0889869,0.053483482
1686,0.0053497856,0.004371958,9.778277e-06,0.005422169,-0.007495671,-0.007495671,-0.0889796,0.0534816
1687,0.005336301,0.00436322,9.730806e-06,0.005415949,-0.007487856,-0.007487856,-0.0889698,0.053480543
1688,0.005323193,0.0043544956,9.686975e-06,0.005409905,-0.0074794777,-0.0074794777,-0.08896222,0.053480033
1689,0.005309861,0.0043457774,9.640838e-06,0.005403963,-0.0074716187,-0.0074716187,-0.08895239,0.053479135
1690,0.0052960087,0.004337081,9.589272e-06,0.0053979116,-0.0074641556,-0.0074641556,-0.08894476,0.0534777
1691,0.0052829203,0.00432839,9.5453015e-06,0.0053918227,-0.007456197,-0.007456197,-0.08893579,0.053476986
1692,0.0052700755,0.0043197027,9.5037285e-06,0.005385915,-0.0074482034,-0.0074482034,-0.08892657,0.053476017
1693,0.0052564847,0.004311039,9.454456e-06,0.005379771,-0.00744075,-0.00744075,-0.08892065,0.053474527
1694,0.0052430993,0.0043023764,9.407231e-06,0.0053739115,-0.0074324496,-0.0074324496,-0.08891054,0.053474262
1695,0.0052301413,0.004293737,9.364045e-06,0.005367858,-0.0074252565,-0.0074252565,-0.08890236,0.05347237
1696,0.0052170022,0.0042851064,9.3189565e-06,0.0053617926,-0.007417276,-0.007417276,-0.08889374,0.053471662
1697,0.005203508,0.0042764824,9.270257e-06,0.0053556645,-0.00740923,-0.00740923,-0.08888542,0.05347098
1698,0.0051906076,0.004267851,9.227568e-06,0.005349934,-0.0074010137,-0.0074010137,-0.088876225,0.053470407
1699,0.0051771873,0.0042592585,9.179287e-06,0.00534386,-0.007394184,-0.007394184,-0.08886823,0.053468194
1700,0.005164259,0.0042506685,9.135908e-06,0.0053377235,-0.007386057,-0.007386057,-0.08885985,0.05346761
1701,0.005151136,0.0042420886,9.090474e-06,0.0053317817,-0.007377826,-0.007377826,-0.08885095,0.0534671
1702,0.005138091,0.004233522,9.0456915e-06,0.005325783,-0.007370237,-0.007370237,-0.08884274,0.05346578
1703,0.005124719,0.0042249747,8.997444e-06,0.005319749,-0.00736247,-0.00736247,-0.08883401,0.05346472
1704,0.0051119234,0.0042164293,8.954942e-06,0.0053138547,-0.0073545445,-0.0073545445,-0.088825166,0.05346389
1705,0.0050990866,0.0042078947,8.911919e-06,0.0053078155,-0.007347063,-0.007347063,-0.088817045,0.05346247
1706,0.0050856913,0.004199386,8.863053e-06,0.005301552,-0.0073391795,-0.0073391795,-0.08880898,0.053461555
1707,0.0050731134,0.004190858,8.822553e-06,0.0052959016,-0.0073304027,-0.0073304027,-0.08879894,0.053461738
1708,0.0050606015,0.0041823518,8.782498e-06,0.005289982,-0.0073236767,-0.0073236767,-0.088791005,0.053459443
1709,0.0050466913,0.0041738823,8.72809e-06,0.0052836495,-0.007316101,-0.007316101,-0.08878289,0.05345817
1710,0.005034892,0.0041653905,8.695016e-06,0.0052779843,-0.00730699,-0.00730699,-0.08877525,0.053458843
1711,0.005021315,0.004156938,8.64377e-06,0.0052718217,-0.0073004398,-0.0073004398,-0.08876718,0.05345606
1712,0.0050085215,0.004148494,8.600277e-06,0.0052658194,-0.007292003,-0.007292003,-0.08875844,0.053456053
1713,0.004996228,0.004140033,8.561952e-06,0.0052602408,-0.0072840024,-0.0072840024,-0.088749364,0.05345554
1714,0.004983035,0.0041316203,8.514145e-06,0.005253931,-0.007277589,-0.007277589,-0.08874177,0.05345276
1715,0.004970558,0.0041231997,8.473582e-06,0.00524802,-0.007268477,-0.007268477,-0.08873217,0.053453486
1716,0.004958132,0.004114777,8.43355e-06,0.0052423603,-0.007260737,-0.007260737,-0.08872475,0.05345243
1717,0.004944703,0.004106386,8.383168e-06,0.0052362303,-0.0072539733,-0.0072539733,-0.08871662,0.053450156
1718,0.004932274,0.0040979995,8.342748e-06,0.005230247,-0.007245491,-0.007245491,-0.08870792,0.053450238
1719,0.00491995,0.0040896214,8.303284e-06,0.0052243588,-0.00723777,-0.00723777,-0.088698134,0.053448964
1720,0.0049067857,0.0040812767,8.2550905e-06,0.0052181403,-0.0072303116,-0.0072303116,-0.088690005,0.053447492
1721,0.004894676,0.0040729134,8.217628e-06,0.0052124877,-0.0072215237,-0.0072215237,-0.08868149,0.053447876
1722,0.004882331,0.0040645786,8.177524e-06,0.005206584,-0.007214795,-0.007214795,-0.08867441,0.053445563
1723,0.0048691398,0.0040562716,8.128679e-06,0.0052003255,-0.007207104,-0.007207104,-0.08866659,0.05344451
1724,0.004857285,0.0040479396,8.093455e-06,0.005194709,-0.007198065,-0.007198065,-0.08865683,0.05344536
1725,0.004844929,0.004039631,8.052979e-06,0.005188845,-0.007191439,-0.007191439,-0.08864824,0.053442836
1726,0.0048313984,0.0040313522,8.000461e-06,0.0051825964,-0.0071838475,-0.0071838475,-0.08864047,0.05344187
1727,0.004820525,0.004023048,7.9747715e-06,0.005177181,-0.0071749003,-0.0071749003,-0.08863212,0.053442452
1728,0.0048071174,0.004014791,7.923264e-06,0.0051709856,-0.007168945,-0.007168945,-0.08862444,0.053439103
1729,0.0047944444,0.004006533,7.879116e-06,0.0051649692,-0.0071600853,-0.0071600853,-0.08861447,0.053439643
1730,0.004782979,0.0039982595,7.847193e-06,0.005159407,-0.007151982,-0.007151982,-0.0886067,0.053439066
1731,0.0047701336,0.0039900327,7.801011e-06,0.0051533063,-0.007145477,-0.007145477,-0.0885987,0.053436372
1732,0.004757424,0.0039818115,7.756126e-06,0.0051472466,-0.007137022,-0.007137022,-0.08858915,0.05343631
1733,0.004746045,0.003973583,7.724619e-06,0.005141651,-0.00712873,-0.00712873,-0.08858017,0.053436086
1734,0.004732841,0.0039653988,7.674423e-06,0.0051353783,-0.007122166,-0.007122166,-0.08857295,0.05343356
1735,0.0047208443,0.003957203,7.6364095e-06,0.0051295273,-0.0071131755,-0.0071131755,-0.08856438,0.05343418
1736,0.0047091325,0.003949012,7.601202e-06,0.0051239226,-0.0071056117,-0.0071056117,-0.08855523,0.053433
1737,0.004696382,0.003940856,7.555259e-06,0.005117775,-0.0070988294,-0.0070988294,-0.08854787,0.053430926
1738,0.0046845702,0.0039326935,7.5187677e-06,0.005112051,-0.007090129,-0.007090129,-0.08853866,0.053431254
1739,0.004672582,0.0039245407,7.480409e-06,0.005106259,-0.0070828763,-0.0070828763,-0.08853033,0.053429767
1740,0.0046600285,0.0039164154,7.436133e-06,0.005100199,-0.0070754383,-0.0070754383,-0.088521644,0.053428456
1741,0.0046484554,0.0039082756,7.401796e-06,0.005094655,-0.0070669693,-0.0070669693,-0.08851394,0.05342861
1742,0.004636279,0.0039001638,7.3611495e-06,0.005088781,-0.0070602437,-0.0070602437,-0.08850587,0.053426426
1743,0.0046238527,0.0038920816,7.317712e-06,0.005082709,-0.007052492,-0.007052492,-0.08849732,0.05342557
1744,0.0046125306,0.0038839728,7.2855805e-06,0.0050772056,-0.007043901,-0.007043901,-0.088489,0.053425916
1745,0.004599821,0.0038759047,7.239159e-06,0.0050711143,-0.0070373816,-0.0070373816,-0.08848107,0.05342345
1746,0.0045881453,0.0038678334,7.2031207e-06,0.00506533,-0.0070289257,-0.0070289257,-0.08847327,0.05342348
1747,0.0045765447,0.0038597798,7.167651e-06,0.0050595226,-0.00702153,-0.00702153,-0.08846437,0.053422168
1748,0.0045641623,0.003851747,7.124153e-06,0.0050535067,-0.007013985,-0.007013985,-0.08845632,0.053421054
1749,0.0045524375,0.0038437084,7.0872916e-06,0.005047812,-0.007005636,-0.007005636,-0.08844898,0.05342104
1750,0.004540604,0.003835678,7.0492597e-06,0.0050420812,-0.00699845,-0.00699845,-0.088441014,0.053419426
1751,0.0045285625,0.0038276743,7.008884e-06,0.005036114,-0.0069910907,-0.0069910907,-0.08843211,0.05341808
1752,0.0045167482,0.0038196654,6.970827e-06,0.00503041,-0.006982883,-0.006982883,-0.088422604,0.05341786
1753,0.004505389,0.0038116698,6.937191e-06,0.0050245235,-0.0069756205,-0.0069756205,-0.088414714,0.053416405
1754,0.004492927,0.003803698,6.892286e-06,0.005018499,-0.006967777,-0.006967777,-0.08840661,0.053415574
1755,0.004481762,0.0037957067,6.860557e-06,0.0050130454,-0.006959401,-0.006959401,-0.08839663,0.05341552
1756,0.0044693556,0.0037877655,6.8159015e-06,0.0050069634,-0.006953107,-0.006953107,-0.08838947,0.05341271
1757,0.0044578514,0.0037798202,6.780313e-06,0.0050011124,-0.0069444,-0.0069444,-0.08837982,0.053413194
1758,0.004446676,0.0037718767,6.7479914e-06,0.004995394,-0.006936688,-0.006936688,-0.08837166,0.05341223
1759,0.0044347313,0.0037639672,6.7076403e-06,0.0049893786,-0.0069294204,-0.0069294204,-0.08836335,0.05341066
1760,0.0044231545,0.0037560517,6.671027e-06,0.004983784,-0.0069209207,-0.0069209207,-0.08835598,0.05341084
1761,0.004411761,0.0037481487,6.6361267e-06,0.0049780905,-0.0069139213,-0.0069139213,-0.0883493,0.0534092
1762,0.004399928,0.0037402709,6.596571e-06,0.0049721193,-0.0069066146,-0.0069066146,-0.08834043,0.053407993
1763,0.004388593,0.003732399,6.5619424e-06,0.00496641,-0.0068983333,-0.0068983333,-0.08833124,0.053407967
1764,0.0043772,0.0037245278,6.5267195e-06,0.0049608317,-0.0068908627,-0.0068908627,-0.08832339,0.053407013
1765,0.004365284,0.0037166793,6.4860496e-06,0.004955045,-0.0068838163,-0.0068838163,-0.08831517,0.053405438
1766,0.0043541417,0.0037088266,6.453151e-06,0.0049494975,-0.006875958,-0.006875958,-0.088308275,0.05340493
1767,0.004342648,0.0037009995,6.416485e-06,0.0049434793,-0.0068690116,-0.0068690116,-0.088299714,0.053403083
1768,0.004331183,0.0036931832,6.3799994e-06,0.004937787,-0.0068605193,-0.0068605193,-0.08828957,0.053403247
1769,0.004320105,0.0036853605,6.347446e-06,0.004932248,-0.00685305,-0.00685305,-0.08828287,0.05340227
1770,0.0043081813,0.0036775821,6.3059924e-06,0.0049261767,-0.0068463553,-0.0068463553,-0.08827537,0.053399988
1771,0.004297016,0.003669788,6.272285e-06,0.0049204254,-0.0068377154,-0.0068377154,-0.08826708,0.053400517
1772,0.004285978,0.003662007,6.2397107e-06,0.0049147033,-0.006830245,-0.006830245,-0.08825872,0.05339927
1773,0.0042740833,0.0036542518,6.1983137e-06,0.004908652,-0.006822751,-0.006822751,-0.08824915,0.05339813
1774,0.004263273,0.00364648,6.16793e-06,0.004903203,-0.006814167,-0.006814167,-0.08824125,0.053398345
1775,0.0042521176,0.0036387318,6.1338565e-06,0.004897368,-0.0068075717,-0.0068075717,-0.08823429,0.053396113
1776,0.0042402307,0.0036310304,6.0920042e-06,0.0048912927,-0.006799814,-0.006799814,-0.08822677,0.053395193
1777,0.0042299815,0.003623287,6.0669468e-06,0.0048860144,-0.006790879,-0.006790879,-0.08821701,0.053396225
1778,0.004218222,0.00361558,6.0264206e-06,0.0048802467,-0.0067849127,-0.0067849127,-0.08820944,0.05339314
1779,0.0042066732,0.003607895,5.9877807e-06,0.0048743687,-0.006777019,-0.006777019,-0.0882011,0.053392913
1780,0.004196504,0.0036001885,5.963157e-06,0.0048690517,-0.006768863,-0.006768863,-0.08819089,0.05339275
1781,0.0041845683,0.0035925386,5.920296e-06,0.0048629413,-0.0067626145,-0.0067626145,-0.08818399,0.05339007
1782,0.0041738297,0.0035848708,5.8895903e-06,0.004857487,-0.0067535634,-0.0067535634,-0.08817523,0.05339123
1783,0.0041627074,0.003577215,5.8549253e-06,0.004851853,-0.006746855,-0.006746855,-0.08816872,0.053389326
1784,0.004151649,0.003569584,5.8206497e-06,0.0048460364,-0.0067395885,-0.0067395885,-0.08815933,0.053387985
1785,0.0041406946,0.0035619538,5.787407e-06,0.0048402552,-0.0067315605,-0.0067315605,-0.088150114,0.053387877
1786,0.004129951,0.003554332,5.75619e-06,0.0048347674,-0.006723759,-0.006723759,-0.088143006,0.053387173
1787,0.004118602,0.0035467306,5.718713e-06,0.004828954,-0.0067168577,-0.0067168577,-0.088135175,0.053385463
1788,0.0041079395,0.0035391217,5.6881795e-06,0.004823509,-0.0067087207,-0.0067087207,-0.0881283,0.053385522
1789,0.0040967376,0.0035315459,5.6519166e-06,0.0048175594,-0.006702053,-0.006702053,-0.08811979,0.05338343
1790,0.004086338,0.0035239696,5.6236822e-06,0.004812063,-0.006693492,-0.006693492,-0.08811115,0.053383946
1791,0.0040752003,0.0035164098,5.5879073e-06,0.0048063067,-0.0066865715,-0.0066865715,-0.08810121,0.053382214
1792,0.00406406,0.0035088633,5.551966e-06,0.0048006442,-0.0066787084,-0.0066787084,-0.08809374,0.053381797
1793,0.004054025,0.0035013044,5.5272053e-06,0.004795272,-0.0066711665,-0.0066711665,-0.08808649,0.05338099
1794,0.0040425416,0.0034938008,5.48741e-06,0.0047892067,-0.0066647725,-0.0066647725,-0.08807896,0.053378563
1795,0.0040318426,0.0034862803,5.4556217e-06,0.0047836276,-0.0066558095,-0.0066558095,-0.08806924,0.053379588
1796,0.0040215724,0.0034787632,5.428091e-06,0.004778148,-0.0066485563,-0.0066485563,-0.088061616,0.053378306
1797,0.004009959,0.0034712872,5.386718e-06,0.0047720643,-0.0066417255,-0.0066417255,-0.08805473,0.05337639
1798,0.0039999983,0.0034637793,5.3621907e-06,0.0047668093,-0.006632725,-0.006632725,-0.088044725,0.053377505
1799,0.0039891875,0.0034563104,5.328772e-06,0.004761055,-0.0066266474,-0.0066266474,-0.08803805,0.053374756
1800,0.0039783474,0.0034488563,5.29491e-06,0.004755182,-0.0066186967,-0.0066186967,-0.0880286,0.053374402
1801,0.003968129,0.0034413978,5.2673095e-06,0.004749797,-0.0066103754,-0.0066103754,-0.08801896,0.053374566
1802,0.003957066,0.003433961,5.2310525e-06,0.0047441446,-0.0066037867,-0.0066037867,-0.088012114,0.05337236
1803,0.003946273,0.0034265365,5.1973666e-06,0.0047385376,-0.006596072,-0.006596072,-0.08800318,0.053371992
1804,0.0039364006,0.0034191136,5.1728684e-06,0.004733005,-0.006588525,-0.006588525,-0.08799579,0.05337136
1805,0.0039254143,0.0034117203,5.1369384e-06,0.004727214,-0.0065814382,-0.0065814382,-0.08798802,0.053369857
1806,0.0039150766,0.0034043237,5.1075303e-06,0.004721692,-0.0065732137,-0.0065732137,-0.087979905,0.053370073
1807,0.0039048467,0.003396932,5.0791473e-06,0.004716368,-0.006565995,-0.006565995,-0.08797259,0.053368963
1808,0.0038940832,0.0033895748,5.0450844e-06,0.004710619,-0.0065594427,-0.0065594427,-0.08796359,0.053366948
1809,0.003883822,0.0033822146,5.0160743e-06,0.0047049653,-0.006551415,-0.006551415,-0.08795533,0.053366773
1810,0.003873389,0.0033748671,4.985218e-06,0.004699328,-0.0065438137,-0.0065438137,-0.087947704,0.053366095
1811,0.003862851,0.0033675313,4.953197e-06,0.004693702,-0.0065362495,-0.0065362495,-0.08793976,0.053365335
1812,0.0038525886,0.0033602028,4.9238574e-06,0.0046881777,-0.006528754,-0.006528754,-0.0879323,0.053364396
1813,0.00384215,0.003352894,4.8925613e-06,0.004682551,-0.0065215263,-0.0065215263,-0.08792465,0.053363353
1814,0.0038321796,0.0033455896,4.8659e-06,0.0046769907,-0.0065138876,-0.0065138876,-0.08791681,0.053362884
1815,0.0038216063,0.0033382913,4.833151e-06,0.0046714344,-0.006506444,-0.006506444,-0.08790887,0.053361982
1816,0.0038111568,0.0033310077,4.8014917e-06,0.0046659424,-0.006499025,-0.006499025,-0.08790007,0.05336102
1817,0.003801046,0.0033237333,4.773127e-06,0.0046604066,-0.0064917835,-0.0064917835,-0.08789198,0.053359922
1818,0.0037908582,0.0033164774,4.743807e-06,0.004654682,-0.0064844885,-0.0064844885,-0.08788367,0.053358793
1819,0.003780613,0.0033092329,4.713801e-06,0.0046490207,-0.0064766114,-0.0064766114,-0.08787619,0.053358417
1820,0.0037705519,0.0033019886,4.685632e-06,0.0046437257,-0.006468808,-0.006468808,-0.08786624,0.05335817
1821,0.003760334,0.0032947722,4.655618e-06,0.0046380823,-0.006462303,-0.006462303,-0.08785956,0.053356215
1822,0.0037502837,0.0032875664,4.627175e-06,0.004632464,-0.006454529,-0.006454529,-0.0878516,0.053355917
1823,0.0037402776,0.0032803575,4.5992024e-06,0.0046270555,-0.0064468333,-0.0064468333,-0.0878434,0.05335536
1824,0.0037299704,0.0032731702,4.5680017e-06,0.0046214717,-0.0064397845,-0.0064397845,-0.08783513,0.0533541
1825,0.0037200674,0.0032659895,4.5407805e-06,0.004616027,-0.0064321924,-0.0064321924,-0.087827094,0.053353466
1826,0.0037100788,0.0032588223,4.5125644e-06,0.0046105543,-0.006425085,-0.006425085,-0.08782024,0.053352404
1827,0.0036998596,0.0032516748,4.481849e-06,0.0046048234,-0.006417877,-0.006417877,-0.08781287,0.05335136
1828,0.0036902302,0.0032445213,4.457088e-06,0.0045994627,-0.0064097275,-0.0064097275,-0.08780311,0.05335158
1829,0.0036800876,0.0032373876,4.427001e-06,0.0045940643,-0.0064028944,-0.0064028944,-0.087795265,0.053350076
1830,0.0036700647,0.0032302693,4.3979535e-06,0.004588413,-0.0063957456,-0.0063957456,-0.087788016,0.05334909
1831,0.0036603208,0.0032231465,4.3717428e-06,0.00458309,-0.0063878438,-0.0063878438,-0.08777906,0.05334889
1832,0.003650491,0.003216054,4.3443683e-06,0.0045774523,-0.0063810656,-0.0063810656,-0.08777313,0.053347133
1833,0.0036402985,0.0032089744,4.3132413e-06,0.004571713,-0.006373307,-0.006373307,-0.087764554,0.053346757
1834,0.0036309122,0.0032018812,4.290309e-06,0.004566663,-0.0063651917,-0.0063651917,-0.087754965,0.05334691
1835,0.0036206786,0.0031948271,4.2585157e-06,0.004560872,-0.006359324,-0.006359324,-0.08774819,0.053344283
1836,0.0036110426,0.0031877703,4.2327247e-06,0.0045553683,-0.006350956,-0.006350956,-0.08773921,0.05334481
1837,0.0036017033,0.0031807148,4.2098854e-06,0.0045502605,-0.006343517,-0.006343517,-0.08773075,0.05334403
1838,0.0035910595,0.0031737015,4.1735807e-06,0.0045444304,-0.00633732,-0.00633732,-0.08772353,0.053341832
1839,0.003582145,0.0031666663,4.1547887e-06,0.004539374,-0.006328517,-0.006328517,-0.08771432,0.0533431
1840,0.0035721264,0.003159661,4.124652e-06,0.004533756,-0.006322668,-0.006322668,-0.0877082,0.05334026
1841,0.0035620604,0.0031526703,4.0939017e-06,0.004528044,-0.006314875,-0.006314875,-0.087700024,0.053340085
1842,0.0035531851,0.0031456621,4.07523e-06,0.0045230077,-0.006306698,-0.006306698,-0.08769127,0.05334045
1843,0.003542813,0.0031387,4.0411296e-06,0.00451714,-0.0063008517,-0.0063008517,-0.08768479,0.05333767
1844,0.0035335622,0.0031317286,4.018336e-06,0.004511906,-0.0062920745,-0.0062920745,-0.087675914,0.0533387
1845,0.003524114,0.0031247616,3.993522e-06,0.004506501,-0.0062853964,-0.0062853964,-0.08766744,0.053337056
1846,0.0035140186,0.0031178345,3.9618417e-06,0.0045006797,-0.0062783286,-0.0062783286,-0.08766165,0.05333568
1847,0.0035050954,0.00311089,3.9420534e-06,0.0044955164,-0.0062698065,-0.0062698065,-0.08765207,0.053336367
1848,0.0034953349,0.0031039706,3.9136435e-06,0.004490021,-0.0062634884,-0.0062634884,-0.087645106,0.053334285
1849,0.0034854037,0.0030970816,3.883222e-06,0.004484213,-0.0062561007,-0.0062561007,-0.08763777,0.05333351
1850,0.0034766032,0.003090158,3.864451e-06,0.0044792066,-0.006247537,-0.006247537,-0.08762902,0.05333441
1851,0.003466828,0.0030832891,3.835389e-06,0.0044735246,-0.006241809,-0.006241809,-0.08762156,0.05333146
1852,0.0034572834,0.0030764188,3.8086462e-06,0.004468228,-0.006233462,-0.006233462,-0.087613136,0.053332094
1853,0.0034483348,0.0030695437,3.7879108e-06,0.0044631967,-0.0062264083,-0.0062264083,-0.087604694,0.053331204
1854,0.0034383098,0.0030627195,3.755903e-06,0.0044573434,-0.0062203603,-0.0062203603,-0.087597296,0.053328853
1855,0.0034295705,0.0030558608,3.7370978e-06,0.0044524153,-0.006211405,-0.006211405,-0.08758811,0.053330414
1856,0.0034199085,0.0030490393,3.7086913e-06,0.004446885,-0.0062057395,-0.0062057395,-0.087582394,0.053327613
1857,0.0034104646,0.0030422253,3.6823947e-06,0.004441545,-0.0061978647,-0.0061978647,-0.08757427,0.053327765
1858,0.0034016664,0.0030354087,3.6625765e-06,0.0044363695,-0.0061907033,-0.0061907033,-0.087567054,0.05332706
1859,0.0033919406,0.0030286314,3.6330919e-06,0.004430568,-0.0061842026,-0.0061842026,-0.08755929,0.053325098
1860,0.0033828844,0.0030218381,3.610462e-06,0.0044254526,-0.0061754696,-0.0061754696,-0.08755018,0.053326327
1861,0.0033738897,0.00301506,3.588298e-06,0.0044202283,-0.006169078,-0.006169078,-0.08754308,0.05332439
1862,0.0033640165,0.0030083244,3.556922e-06,0.0044143377,-0.0061625293,-0.0061625293,-0.08753628,0.053322684
1863,0.0033555878,0.0030015574,3.5403043e-06,0.0044092294,-0.0061535095,-0.0061535095,-0.087527424,0.05332426
1864,0.0033462606,0.0029948216,3.5143892e-06,0.004403819,-0.006147297,-0.006147297,-0.08752014,0.053322017
1865,0.0033368226,0.002988105,3.4871775e-06,0.0043982984,-0.0061399518,-0.0061399518,-0.08751223,0.05332132
1866,0.0033284097,0.0029813652,3.4704462e-06,0.004393408,-0.00613211,-0.00613211,-0.087503634,0.053321414
1867,0.00331865,0.0029746909,3.439591e-06,0.004387595,-0.0061264466,-0.0061264466,-0.08749657,0.05331853
1868,0.0033099877,0.0029679826,3.4200525e-06,0.0043825614,-0.0061174473,-0.0061174473,-0.087487146,0.05332023
1869,0.00330088,0.002961301,3.3957901e-06,0.0043772226,-0.0061113345,-0.0061113345,-0.08748115,0.053317945
1870,0.003291628,0.0029546362,3.369918e-06,0.004371787,-0.006104104,-0.006104104,-0.08747228,0.053317335
1871,0.0032828841,0.0029479736,3.349106e-06,0.004366589,-0.006096506,-0.006096506,-0.08746492,0.053317156
1872,0.0032738075,0.0029413304,3.3247711e-06,0.004361209,-0.0060897563,-0.0060897563,-0.08745904,0.053315915
1873,0.0032647948,0.0029346882,3.3010663e-06,0.0043559177,-0.006082388,-0.006082388,-0.08744996,0.0533154
1874,0.0032559177,0.0029280651,3.2785256e-06,0.0043506045,-0.006075364,-0.006075364,-0.087443724,0.053314183
1875,0.003246982,0.002921462,3.2552016e-06,0.0043452433,-0.006068134,-0.006068134,-0.08743453,0.053313565
1876,0.003238128,0.002914857,3.232711e-06,0.004340018,-0.0060607507,-0.0060607507,-0.087427005,0.053313207
1877,0.0032293529,0.0029082696,3.2108323e-06,0.004334688,-0.0060538263,-0.0060538263,-0.08741903,0.053312175
1878,0.0032203593,0.0029017013,3.1865802e-06,0.0043293266,-0.0060466407,-0.0060466407,-0.087412074,0.05331143
1879,0.0032117856,0.0028951247,3.1666084e-06,0.0043242634,-0.0060391263,-0.0060391263,-0.0874031,0.05331121
1880,0.0032026502,0.0028885773,3.1407283e-06,0.0043187183,-0.0060328026,-0.0060328026,-0.087395325,0.053309333
1881,0.0031941666,0.0028820238,3.1214274e-06,0.004313597,-0.0060246997,-0.0060246997,-0.087387875,0.053309824
1882,0.0031854156,0.002875491,3.0992471e-06,0.0043083364,-0.0060181003,-0.0060181003,-0.0873803,0.053308368
1883,0.0031766482,0.0028689755,3.0767278e-06,0.004303035,-0.0060109603,-0.0060109603,-0.08737194,0.053307664
1884,0.00316812,0.002862467,3.0565307e-06,0.0042978134,-0.0060037547,-0.0060037547,-0.08736484,0.053307075
1885,0.0031591735,0.0028559696,3.0320393e-06,0.0042925086,-0.005996781,-0.005996781,-0.08735654,0.05330619
1886,0.0031507171,0.002849482,3.0123517e-06,0.0042873523,-0.0059894673,-0.0059894673,-0.087347984,0.05330574
1887,0.0031418705,0.002843005,2.9886564e-06,0.00428207,-0.0059826286,-0.0059826286,-0.087340765,0.053304635
1888,0.0031334588,0.0028365427,2.9691616e-06,0.004276781,-0.0059753973,-0.0059753973,-0.08733319,0.053303972
1889,0.0031247018,0.0028300819,2.9462e-06,0.0042716064,-0.0059681255,-0.0059681255,-0.08732579,0.0533035
1890,0.0031162025,0.0028236455,2.92557e-06,0.004266248,-0.00596134,-0.00596134,-0.08731954,0.053302318
1891,0.003107578,0.002817219,2.9035905e-06,0.004260915,-0.005953961,-0.005953961,-0.08731087,0.053302005
1892,0.0030993635,0.0028107893,2.8857423e-06,0.0042558876,-0.00594658,-0.00594658,-0.08730361,0.053301655
1893,0.0030903271,0.0028043946,2.8593254e-06,0.004250501,-0.005940177,-0.005940177,-0.08729566,0.053299967
1894,0.0030821806,0.002797984,2.8419656e-06,0.0042454484,-0.00593244,-0.00593244,-0.08728679,0.053300146
1895,0.0030735845,0.0027916094,2.8197524e-06,0.004240095,-0.0059259264,-0.0059259264,-0.08727973,0.0532985
1896,0.0030654646,0.0027852282,2.802364e-06,0.004235092,-0.0059183375,-0.0059183375,-0.08727281,0.0532985
1897,0.0030566808,0.0027788838,2.777971e-06,0.0042296313,-0.0059119435,-0.0059119435,-0.08726631,0.05329698
1898,0.003048651,0.0027725252,2.7612568e-06,0.0042247227,-0.0059040147,-0.0059040147,-0.08725747,0.05329741
1899,0.0030401014,0.0027661948,2.7390658e-06,0.0042193336,-0.005898027,-0.005898027,-0.08725049,0.05329525
1900,0.0030317877,0.002759875,2.7191265e-06,0.0042142244,-0.0058902325,-0.0058902325,-0.08724193,0.053295627
1901,0.0030235783,0.0027535544,2.7002393e-06,0.0042091883,-0.0058833286,-0.0058833286,-0.08723489,0.05329489
1902,0.0030149433,0.00274726,2.6768323e-06,0.004203808,-0.005876873,-0.005876873,-0.08722859,0.05329343
1903,0.0030071,0.0027409552,2.6614464e-06,0.0041989535,-0.005869114,-0.005869114,-0.087218896,0.053293638
1904,0.0029985958,0.0027346879,2.63908e-06,0.004193598,-0.00586313,-0.00586313,-0.087212205,0.053291686
1905,0.002990251,0.002728411,2.6183993e-06,0.00418854,-0.0058553237,-0.0058553237,-0.08720425,0.053292297
1906,0.0029823675,0.0027221406,2.602269e-06,0.004183656,-0.005848572,-0.005848572,-0.087198086,0.05329112
1907,0.0029736727,0.002715916,2.577569e-06,0.0041779233,-0.00584258,-0.00584258,-0.08719212,0.05328898
1908,0.002965955,0.0027096556,2.5629963e-06,0.0041732104,-0.0058335983,-0.0058335983,-0.087182306,0.053290803
1909,0.0029575857,0.002703438,2.541476e-06,0.004167874,-0.005828259,-0.005828259,-0.08717391,0.05328787
1910,0.0029492779,0.0026972354,2.520425e-06,0.004162486,-0.00582063,-0.00582063,-0.0871656,0.05328796
1911,0.0029416268,0.0026910254,2.5060149e-06,0.0041577336,-0.0058128345,-0.0058128345,-0.08715805,0.053288214
1912,0.0029333415,0.0026848444,2.4849705e-06,0.0041522793,-0.00580723,-0.00580723,-0.08715233,0.053285822
1913,0.0029250202,0.0026786702,2.4635003e-06,0.0041469666,-0.0057992428,-0.0057992428,-0.08714397,0.053286377
1914,0.0029176087,0.0026724827,2.4512603e-06,0.0041424,-0.0057916986,-0.0057916986,-0.087135844,0.053286225
1915,0.0029087754,0.0026663574,2.4241792e-06,0.004136689,-0.005786606,-0.005786606,-0.087130725,0.053283133
1916,0.002901459,0.0026601905,2.4126855e-06,0.004132047,-0.005777458,-0.005777458,-0.08712132,0.05328542
1917,0.0028931992,0.0026540738,2.391254e-06,0.0041268286,-0.0057721697,-0.0057721697,-0.0871148,0.053282514
1918,0.002884967,0.0026479615,2.3700559e-06,0.0041216025,-0.0057647056,-0.0057647056,-0.08710596,0.053282693
1919,0.0028776955,0.0026418308,2.3586454e-06,0.004117052,-0.0057572923,-0.0057572923,-0.08709758,0.053282734
1920,0.0028690987,0.0026357584,2.3334023e-06,0.0041113878,-0.0057522394,-0.0057522394,-0.0870921,0.053279497
1921,0.002861513,0.0026296591,2.3185396e-06,0.004106681,-0.0057432125,-0.0057432125,-0.08708233,0.053281706
1922,0.0028537493,0.0026235804,2.3016892e-06,0.004101592,-0.005737539,-0.005737539,-0.08707683,0.053279433
1923,0.00284549,0.002617531,2.2795878e-06,0.004096157,-0.0057307286,-0.0057307286,-0.08707037,0.053278424
1924,0.0028382435,0.002611462,2.267814e-06,0.004091486,-0.0057225064,-0.0057225064,-0.08706102,0.053279616
1925,0.0028299696,0.00260544,2.2452953e-06,0.0040861485,-0.0057170955,-0.0057170955,-0.08705615,0.053276762
1926,0.002822441,0.0025994051,2.2303602e-06,0.004081295,-0.0057091867,-0.0057091867,-0.08704827,0.05327771
1927,0.002814736,0.002593388,2.2134793e-06,0.0040761833,-0.005703083,-0.005703083,-0.08704152,0.053275876
1928,0.002806611,0.002587395,2.1921594e-06,0.0040709586,-0.0056959256,-0.0056959256,-0.08703358,0.053275652
1929,0.002799322,0.0025813794,2.1794258e-06,0.0040664217,-0.005688337,-0.005688337,-0.08702475,0.053275954
1930,0.0027911146,0.002575419,2.1569576e-06,0.0040610963,-0.005683165,-0.005683165,-0.087018356,0.05327317
1931,0.0027837264,0.0025694377,2.1428868e-06,0.0040561864,-0.005675123,-0.005675123,-0.087010235,0.053274095
1932,0.0027760596,0.002563482,2.125776e-06,0.0040511135,-0.005668846,-0.005668846,-0.08700288,0.053272586
1933,0.0027680127,0.002557546,2.1046676e-06,0.0040457137,-0.005661847,-0.005661847,-0.08699626,0.05327203
1934,0.0027612,0.0025515798,2.096202e-06,0.0040414166,-0.0056537413,-0.0056537413,-0.086987495,0.05327308
1935,0.0027527648,0.002545687,2.0707787e-06,0.0040355516,-0.0056495555,-0.0056495555,-0.08698274,0.05326868
1936,0.0027458288,0.0025397532,2.0607554e-06,0.004030982,-0.005639765,-0.005639765,-0.086972356,0.053271864
1937,0.0027381957,0.002533849,2.0434652e-06,0.00402599,-0.00563446,-0.00563446,-0.08696698,0.053269237
1938,0.0027300331,0.0025279764,2.0205669e-06,0.0040205405,-0.005627652,-0.005627652,-0.086959064,0.05326849
1939,0.0027234047,0.0025220632,2.013414e-06,0.004016346,-0.0056192656,-0.0056192656,-0.08695008,0.053269945
1940,0.0027152223,0.0025162294,1.9899285e-06,0.004010588,-0.0056153103,-0.0056153103,-0.0869451,0.053265516
1941,0.0027081575,0.002510361,1.977965e-06,0.004006026,-0.005605681,-0.005605681,-0.08693709,0.053268846
1942,0.0027006774,0.0025045164,1.9616105e-06,0.004001159,-0.0056003164,-0.0056003164,-0.086931385,0.053266186
1943,0.0026929306,0.0024986975,1.9423323e-06,0.0039961,-0.005593864,-0.005593864,-0.08692315,0.053265166
1944,0.0026857906,0.0024928676,1.9292295e-06,0.0039912844,-0.005586588,-0.005586588,-0.08691441,0.053265397
1945,0.0026784313,0.0024870618,1.9136965e-06,0.0039862646,-0.0055803233,-0.0055803233,-0.08690743,0.053263955
1946,0.002670732,0.0024812706,1.8946148e-06,0.003981193,-0.005573341,-0.005573341,-0.08689872,0.053263627
1947,0.0026638692,0.0024754687,1.8840051e-06,0.0039766785,-0.0055661043,-0.0055661043,-0.08689154,0.053263623
1948,0.0026560961,0.002469723,1.8637295e-06,0.0039711483,-0.005560892,-0.005560892,-0.08688688,0.053260934
1949,0.0026488774,0.00246395,1.8492735e-06,0.0039664297,-0.0055521317,-0.0055521317,-0.08687834,0.053262964
1950,0.0026420215,0.0024581868,1.8383473e-06,0.003961865,-0.0055461144,-0.0055461144,-0.08687059,0.053261403
1951,0.0026340012,0.0024524746,1.8152666e-06,0.0039562522,-0.0055407216,-0.0055407216,-0.086864606,0.053258963
1952,0.0026275516,0.0024467148,1.8083668e-06,0.0039519053,-0.0055316472,-0.0055316472,-0.0868576,0.053261396
1953,0.002619841,0.0024410144,1.7882643e-06,0.0039465236,-0.0055269366,-0.0055269366,-0.08685024,0.053257924
1954,0.002612663,0.002435304,1.7735887e-06,0.003941853,-0.005518621,-0.005518621,-0.08684169,0.05325939
1955,0.002605709,0.0024296022,1.7610689e-06,0.0039370954,-0.005512718,-0.005512718,-0.08683479,0.05325776
1956,0.0025982521,0.0024239363,1.7431593e-06,0.003931778,-0.0055065197,-0.0055065197,-0.08682814,0.05325647
1957,0.0025915995,0.0024182424,1.7335717e-06,0.003927369,-0.005498288,-0.005498288,-0.08682141,0.053257935
1958,0.0025840797,0.0024125932,1.714866e-06,0.003922254,-0.0054932917,-0.0054932917,-0.086815044,0.053255003
1959,0.0025770024,0.002406945,1.7005731e-06,0.0039174035,-0.0054857833,-0.0054857833,-0.086807,0.0532555
1960,0.002570054,0.002401304,1.6875011e-06,0.003912599,-0.0054792566,-0.0054792566,-0.086798765,0.053254656
1961,0.002562805,0.0023956925,1.6711261e-06,0.0039073704,-0.0054728873,-0.0054728873,-0.086792395,0.05325359
1962,0.0025559862,0.0023900697,1.659166e-06,0.0039028458,-0.0054651005,-0.0054651005,-0.08678444,0.053254385
1963,0.002548737,0.0023844745,1.6426238e-06,0.0038978355,-0.0054596057,-0.0054596057,-0.08677849,0.053252283
1964,0.0025417206,0.0023788838,1.6283695e-06,0.0038930443,-0.005452354,-0.005452354,-0.08677114,0.053252522
1965,0.0025350244,0.002373296,1.6172837e-06,0.0038883993,-0.005445884,-0.005445884,-0.08676228,0.05325161
1966,0.002527601,0.002367747,1.5985397e-06,0.003883025,-0.00543991,-0.00543991,-0.086756065,0.05325012
1967,0.0025212187,0.0023621663,1.590524e-06,0.0038788298,-0.005431479,-0.005431479,-0.086747,0.053251803
1968,0.0025137644,0.0023566491,1.5711516e-06,0.0038734924,-0.005427149,-0.005427149,-0.08674348,0.053248204
1969,0.0025071925,0.0023511066,1.5608583e-06,0.0038688276,-0.0054188347,-0.0054188347,-0.08673507,0.05324993
1970,0.0025002446,0.0023455815,1.5466305e-06,0.0038640848,-0.0054128575,-0.0054128575,-0.08672811,0.0532484
1971,0.0024931796,0.0023400804,1.5309926e-06,0.0038591528,-0.0054064468,-0.0054064468,-0.08672076,0.053247552
1972,0.0024865256,0.0023345747,1.519509e-06,0.0038545637,-0.0053992835,-0.0053992835,-0.086712725,0.053247817
1973,0.002479643,0.0023290887,1.5055444e-06,0.003849658,-0.005393474,-0.005393474,-0.086706005,0.05324611
1974,0.0024728037,0.002323621,1.4918264e-06,0.003844737,-0.0053865584,-0.0053865584,-0.08669912,0.053245906
1975,0.002466152,0.00231815,1.4800197e-06,0.003840071,-0.0053795944,-0.0053795944,-0.08669169,0.05324585
1976,0.0024593084,0.0023127026,1.4660578e-06,0.003835165,-0.005373594,-0.005373594,-0.08668618,0.053244457
1977,0.0024524573,0.0023072662,1.4519107e-06,0.0038302199,-0.0053667263,-0.0053667263,-0.08667857,0.053244222
1978,0.0024459371,0.0023018285,1.441086e-06,0.0038258042,-0.0053596813,-0.0053596813,-0.08667004,0.053244106
1979,0.0024389578,0.0022964226,1.4253519e-06,0.0038207178,-0.005354224,-0.005354224,-0.08666385,0.05324221
1980,0.002432634,0.002291001,1.4163288e-06,0.003816237,-0.0053465827,-0.0053465827,-0.08665628,0.05324298
1981,0.002425614,0.002285622,1.3999196e-06,0.0038110474,-0.005341078,-0.005341078,-0.086650185,0.05324096
1982,0.0024193053,0.002280225,1.3908018e-06,0.0038066583,-0.0053330823,-0.0053330823,-0.08664202,0.053242274
1983,0.0024125793,0.002274863,1.3771634e-06,0.0038016886,-0.0053279535,-0.0053279535,-0.08663636,0.053239897
1984,0.002405957,0.002269504,1.364532e-06,0.0037969423,-0.0053206324,-0.0053206324,-0.086629495,0.053240467
1985,0.002399481,0.0022641465,1.3533452e-06,0.0037925213,-0.005314151,-0.005314151,-0.0866216,0.0532398
1986,0.002392608,0.0022588256,1.337823e-06,0.0037875446,-0.0053086067,-0.0053086067,-0.08661598,0.05323813
1987,0.00238637,0.0022534893,1.328807e-06,0.003783159,-0.005301141,-0.005301141,-0.08660834,0.053238824
1988,0.0023796111,0.0022481899,1.3142125e-06,0.003778208,-0.0052957465,-0.0052957465,-0.08660198,0.05323688
1989,0.0023731294,0.0022428809,1.3024859e-06,0.003773612,-0.0052884812,-0.0052884812,-0.086594224,0.053237338
1990,0.0023667587,0.0022375893,1.2916925e-06,0.0037688606,-0.0052823573,-0.0052823573,-0.08658669,0.05323633
1991,0.00236006,0.002232323,1.277371e-06,0.0037638412,-0.0052760257,-0.0052760257,-0.08657963,0.05323548
1992,0.0023538754,0.0022270395,1.2683599e-06,0.0037595802,-0.0052684816,-0.0052684816,-0.08657318,0.053236376
1993,0.0023472959,0.0022217922,1.2550366e-06,0.0037546249,-0.005263579,-0.005263579,-0.086566314,0.053233553
1994,0.0023407582,0.0022165533,1.2420495e-06,0.003749765,-0.0052562235,-0.0052562235,-0.086559154,0.05323426
1995,0.002334697,0.0022113011,1.2339585e-06,0.003745533,-0.0052492325,-0.0052492325,-0.08655176,0.053234335
1996,0.002327859,0.0022060964,1.2176257e-06,0.0037403223,-0.0052443673,-0.0052443673,-0.08654609,0.053231575
1997,0.0023219828,0.0022008673,1.2111559e-06,0.0037359789,-0.0052360976,-0.0052360976,-0.086538486,0.053233556
1998,0.002315401,0.0021956852,1.1971589e-06,0.003731085,-0.005231005,-0.005231005,-0.08653349,0.05323107
1999,0.002309181,0.00219049,1.1869093e-06,0.0037264726,-0.0052237436,-0.0052237436,-0.08652483,0.053231776
2000,0.002302922,0.0021853067,1.1761543e-06,0.0037219273,-0.0052175564,-0.0052175564,-0.08651946,0.053230938
2001,0.0022963982,0.0021801556,1.162426e-06,0.0037171347,-0.0052115894,-0.0052115894,-0.08651275,0.053229675
2002,0.0022903264,0.0021749914,1.1533506e-06,0.0037127943,-0.005204538,-0.005204538,-0.08650489,0.05323012
2003,0.002283829,0.0021698629,1.1396609e-06,0.0037078664,-0.005199129,-0.005199129,-0.0864986,0.053228237
2004,0.002277792,0.0021647275,1.1306432e-06,0.003703506,-0.005191735,-0.005191735,-0.08648978,0.05322902
2005,0.0022716157,0.0021596167,1.1199891e-06,0.003698758,-0.0051863776,-0.0051863776,-0.08648389,0.053227328
2006,0.0022653602,0.0021545189,1.1084126e-06,0.0036940896,-0.005179535,-0.005179535,-0.08647584,0.053227477
2007,0.0022594433,0.002149413,1.100301e-06,0.0036897263,-0.005172963,-0.005172963,-0.086469464,0.05322727
2008,0.0022529028,0.0021443465,1.0855641e-06,0.0036848204,-0.0051675923,-0.0051675923,-0.086463965,0.053225387
2009,0.0022471356,0.0021392582,1.0787746e-06,0.0036805186,-0.005160196,-0.005160196,-0.08645737,0.053226244
2010,0.0022408096,0.002134213,1.0659669e-06,0.0036755744,-0.0051549324,-0.0051549324,-0.08645123,0.05322417
2011,0.0022346978,0.0021291538,1.055439e-06,0.0036710738,-0.00514744,-0.00514744,-0.086443454,0.053225208
2012,0.0022288822,0.0021241114,1.0477071e-06,0.0036667122,-0.005141572,-0.005141572,-0.08643599,0.053223882
2013,0.0022223522,0.0021191011,1.0325102e-06,0.0036615054,-0.0051360056,-0.0051360056,-0.086429395,0.05322252
2014,0.002216824,0.0021140631,1.0276102e-06,0.003657568,-0.005127639,-0.005127639,-0.08641997,0.053224556
2015,0.0022104562,0.002109077,1.0137901e-06,0.003652529,-0.0051236036,-0.0051236036,-0.086415656,0.053220898
2016,0.0022046028,0.0021040742,1.005286e-06,0.0036482243,-0.005115652,-0.005115652,-0.08640833,0.053222597
2017,0.002198607,0.0020990947,9.951225e-07,0.0036435463,-0.005110259,-0.005110259,-0.08640227,0.053220846
2018,0.0021925096,0.0020941328,9.837686e-07,0.0036388491,-0.0051036137,-0.0051036137,-0.08639654,0.053220663
2019,0.002186829,0.0020891603,9.766871e-07,0.0036346738,-0.0050968453,-0.0050968453,-0.08638973,0.053220853
2020,0.0021805638,0.0020842275,9.633612e-07,0.003629786,-0.005091892,-0.005091892,-0.08638287,0.053218603
2021,0.002175043,0.0020792852,9.575782e-07,0.0036254383,-0.0050844685,-0.0050844685,-0.08637631,0.053219676
2022,0.0021689604,0.0020743713,9.4589046e-07,0.0036207263,-0.005078947,-0.005078947,-0.08636925,0.053218193
2023,0.0021630914,0.0020694565,9.3634964e-07,0.0036164338,-0.005072047,-0.005072047,-0.08636207,0.05321866
2024,0.0021572332,0.0020645533,9.267998e-07,0.0036120266,-0.005066473,-0.005066473,-0.08635511,0.053217452
2025,0.0021512655,0.0020596725,9.159294e-07,0.0036073425,-0.0050605773,-0.0050605773,-0.08635026,0.05321637
2026,0.0021456294,0.0020547821,9.084718e-07,0.003603016,-0.0050536343,-0.0050536343,-0.086342305,0.053216822
2027,0.002139625,0.0020499218,8.970321e-07,0.0035983266,-0.005048139,-0.005048139,-0.086336784,0.053215235
2028,0.0021340807,0.0020450621,8.9018624e-07,0.0035939794,-0.0050412687,-0.0050412687,-0.086329706,0.053215723
2029,0.0021280998,0.0020402302,8.7869506e-07,0.0035892176,-0.005035812,-0.005035812,-0.086322665,0.05321409
2030,0.0021225882,0.0020353962,8.719196e-07,0.0035849593,-0.0050287144,-0.0050287144,-0.08631469,0.05321484
2031,0.0021166815,0.0020305798,8.610174e-07,0.0035803858,-0.0050232825,-0.0050232825,-0.08630914,0.053213343
2032,0.0021110987,0.0020257614,8.533743e-07,0.0035760738,-0.0050166342,-0.0050166342,-0.08630215,0.05321361
2033,0.0021053515,0.0020209723,8.4379303e-07,0.003571508,-0.005011019,-0.005011019,-0.08629562,0.053212322
2034,0.002099667,0.002016186,8.348104e-07,0.0035669175,-0.0050045266,-0.0050045266,-0.08628775,0.05321218
2035,0.0020941917,0.0020114062,8.2785414e-07,0.0035627,-0.0049979906,-0.0049979906,-0.086281575,0.05321212
2036,0.0020883386,0.0020066532,8.1685465e-07,0.0035579905,-0.0049927146,-0.0049927146,-0.08627583,0.05321056
2037,0.0020828187,0.002001891,8.0927657e-07,0.0035536557,-0.0049857246,-0.0049857246,-0.08626841,0.053211205
2038,0.0020772577,0.001997151,8.010668e-07,0.0035491644,-0.0049800863,-0.0049800863,-0.08626292,0.05320989
2039,0.0020714728,0.0019924268,7.904593e-07,0.0035445506,-0.0049737417,-0.0049737417,-0.086256474,0.05320967
2040,0.002066056,0.0019876976,7.835852e-07,0.0035403927,-0.004967078,-0.004967078,-0.08624961,0.053209778
2041,0.002060447,0.001982988,7.7458884e-07,0.0035357762,-0.0049619633,-0.0049619633,-0.08624366,0.053207945
2042,0.0020548345,0.0019782986,7.653576e-07,0.0035312541,-0.004955269,-0.004955269,-0.086235955,0.05320811
2043,0.0020496312,0.0019736083,7.602299e-07,0.0035271023,-0.0049488647,-0.0049488647,-0.08622951,0.053208023
2044,0.0020437564,0.0019689472,7.480918e-07,0.0035223048,-0.004943627,-0.004943627,-0.086223476,0.05320655
2045,0.0020385731,0.0019642734,7.429967e-07,0.0035185136,-0.0049361666,-0.0049361666,-0.08621681,0.053207893
2046,0.0020328462,0.001959642,7.3204257e-07,0.0035138102,-0.0049320837,-0.0049320837,-0.08621146,0.05320484
2047,0.0020276613,0.0019549916,7.2669764e-07,0.0035097979,-0.0049247225,-0.0049247225,-0.08620318,0.053206358
2048,0.0020221183,0.001950378,7.1740374e-07,0.0035052367,-0.0049198885,-0.0049198885,-0.08619792,0.053204264
2049,0.002016662,0.0019457671,7.0894737e-07,0.0035008246,-0.0049130814,-0.0049130814,-0.0861908,0.05320509
2050,0.0020114516,0.0019411504,7.0301274e-07,0.003496808,-0.0049070255,-0.0049070255,-0.08618528,0.053204585
2051,0.0020057654,0.0019365792,6.918627e-07,0.0034918075,-0.0049022217,-0.0049022217,-0.086178996,0.05320248
2052,0.0020008627,0.0019319663,6.889654e-07,0.0034881847,-0.004894048,-0.004894048,-0.08617009,0.053204894
2053,0.0019950247,0.0019274232,6.760151e-07,0.003483024,-0.0048906137,-0.0048906137,-0.08616591,0.053200845
2054,0.0019900992,0.0019228305,6.726867e-07,0.003479364,-0.004881844,-0.004881844,-0.08615774,0.053203955
2055,0.0019845434,0.0019183023,6.6241125e-07,0.0034744113,-0.0048782965,-0.0048782965,-0.08615416,0.053200148
2056,0.0019793753,0.0019137537,6.5621634e-07,0.0034703573,-0.00487032,-0.00487032,-0.08614676,0.053202115
2057,0.001973996,0.001909231,6.476499e-07,0.0034658506,-0.004865299,-0.004865299,-0.08614027,0.05320039
2058,0.0019688199,0.0019047176,6.4102346e-07,0.0034613851,-0.004858939,-0.004858939,-0.08613263,0.053200264
2059,0.0019636299,0.0019002011,6.342886e-07,0.0034572773,-0.004852422,-0.004852422,-0.086127065,0.05320045
2060,0.0019581697,0.0018957244,6.2445315e-07,0.0034527162,-0.00484729,-0.00484729,-0.08612036,0.05319874
2061,0.0019532538,0.0018912269,6.2026817e-07,0.0034489173,-0.004840349,-0.004840349,-0.08611309,0.053199757
2062,0.0019478119,0.0018867833,6.1028635e-07,0.0034441135,-0.004836192,-0.004836192,-0.0861098,0.053196963
2063,0.0019428985,0.0018823068,6.0591725e-07,0.0034402923,-0.004828276,-0.004828276,-0.08610036,0.053199325
2064,0.001937666,0.0018778674,5.9798634e-07,0.003436035,-0.004823894,-0.004823894,-0.086095296,0.05319685
2065,0.0019324868,0.0018734371,5.9049694e-07,0.0034316329,-0.004817926,-0.004817926,-0.08608839,0.05319663
2066,0.0019274836,0.0018690141,5.8469436e-07,0.0034274636,-0.0048116427,-0.0048116427,-0.08608341,0.05319669
2067,0.0019223399,0.001864602,5.7737947e-07,0.003423254,-0.0048060482,-0.0048060482,-0.08607665,0.053195946
2068,0.0019172062,0.0018601974,5.7008816e-07,0.0034189513,-0.0048002894,-0.0048002894,-0.08607072,0.053195406
2069,0.00191211,0.0018558055,5.6304447e-07,0.0034146009,-0.0047943867,-0.0047943867,-0.086064264,0.053194832
2070,0.0019071278,0.0018514255,5.5702276e-07,0.003410306,-0.004788261,-0.004788261,-0.0860566,0.053194508
2071,0.0019020714,0.0018470543,5.5017097e-07,0.003406083,-0.0047822106,-0.0047822106,-0.08605194,0.053194225
2072,0.0018970491,0.001842691,5.435813e-07,0.0034018278,-0.0047764597,-0.0047764597,-0.08604439,0.05319362
2073,0.0018920179,0.0018383497,5.366819e-07,0.0033973434,-0.0047706505,-0.0047706505,-0.08603761,0.053193036
2074,0.0018870755,0.0018340081,5.30673e-07,0.0033931937,-0.004764113,-0.004764113,-0.086031325,0.053193342
2075,0.0018820898,0.0018296869,5.240289e-07,0.0033890253,-0.004758602,-0.004758602,-0.08602541,0.053192366
2076,0.0018770603,0.0018253755,5.16848e-07,0.003384853,-0.0047528623,-0.0047528623,-0.08601966,0.05319189
2077,0.0018722333,0.0018210679,5.116547e-07,0.003380767,-0.004747119,-0.004747119,-0.08601458,0.05319141
2078,0.00186715,0.0018167893,5.036072e-07,0.0033762632,-0.0047417316,-0.0047417316,-0.08600842,0.053190242
2079,0.001862484,0.0018124948,4.998918e-07,0.0033724515,-0.0047347825,-0.0047347825,-0.08600099,0.05319146
2080,0.0018573924,0.0018082425,4.914989e-07,0.0033679877,-0.0047303857,-0.0047303857,-0.085994445,0.053189043
2081,0.0018526503,0.0018039736,4.8676753e-07,0.003364025,-0.004723542,-0.004723542,-0.08598649,0.05319025
2082,0.0018478443,0.0017997336,4.811077e-07,0.0033597928,-0.004718483,-0.004718483,-0.08598111,0.05318897
2083,0.0018428187,0.0017955127,4.7305906e-07,0.0033553904,-0.004712573,-0.004712573,-0.08597581,0.05318864
2084,0.0018382668,0.0017912618,4.7005068e-07,0.0033517638,-0.004706022,-0.004706022,-0.08596871,0.053189404
2085,0.0018331811,0.0017870768,4.6104265e-07,0.0033469165,-0.0047022,-0.0047022,-0.08596382,0.05318623
2086,0.0018286658,0.0017828485,4.5817364e-07,0.003343464,-0.0046939333,-0.0046939333,-0.08595594,0.05318916
2087,0.0018236263,0.0017786723,4.495404e-07,0.0033388848,-0.004690571,-0.004690571,-0.085950315,0.053185675
2088,0.0018190392,0.001774484,4.4555293e-07,0.003334992,-0.0046832277,-0.0046832277,-0.085943826,0.05318734
2089,0.0018142554,0.0017703186,4.3936794e-07,0.0033307136,-0.004678419,-0.004678419,-0.085939534,0.053185724
2090,0.0018094406,0.0017661611,4.3279474e-07,0.0033265338,-0.0046722335,-0.0046722335,-0.08593261,0.05318582
2091,0.001804954,0.0017620053,4.2948764e-07,0.0033226162,-0.0046664043,-0.0046664043,-0.08592619,0.0531855
2092,0.0017999646,0.0017578922,4.2072432e-07,0.003317946,-0.0046616397,-0.0046616397,-0.085922234,0.053183798
2093,0.0017956872,0.0017537384,4.1948806e-07,0.0033145733,-0.0046539647,-0.0046539647,-0.085914254,0.053186066
2094,0.0017905424,0.0017496542,4.0888176e-07,0.0033096273,-0.004650893,-0.004650893,-0.085909076,0.05318209
2095,0.0017863619,0.0017455099,4.0851975e-07,0.0033064284,-0.004642204,-0.004642204,-0.08590035,0.05318576
2096,0.0017812864,0.0017414547,3.9831724e-07,0.0033014114,-0.00463971,-0.00463971,-0.08589683,0.053181
2097,0.0017769793,0.0017373429,3.963635e-07,0.0032981925,-0.004630774,-0.004630774,-0.08588819,0.053184923
2098,0.0017721988,0.0017332946,3.890426e-07,0.0032936228,-0.004628137,-0.004628137,-0.08588509,0.053180628
2099,0.0017677194,0.0017292323,3.848714e-07,0.0032896448,-0.0046208217,-0.0046208217,-0.085877955,0.053182412
2100,0.0017632068,0.001725175,3.8031823e-07,0.0032857694,-0.0046154466,-0.0046154466,-0.08587118,0.053181734
2101,0.0017585113,0.0017211547,3.7356656e-07,0.0032813929,-0.004610505,-0.004610505,-0.08586656,0.053180385
2102,0.001754181,0.001717108,3.7073042e-07,0.0032778375,-0.004603754,-0.004603754,-0.08585952,0.05318146
2103,0.001749459,0.001713119,3.6339975e-07,0.0032733274,-0.0045997947,-0.0045997947,-0.08585417,0.053178985
2104,0.0017451339,0.001709097,3.603699e-07,0.0032696116,-0.004592482,-0.004592482,-0.08584726,0.05318096
2105,0.0017404954,0.0017051155,3.5379853e-07,0.0032653438,-0.004588094,-0.004588094,-0.08584377,0.053178903
2106,0.0017361469,0.0017011224,3.5024442e-07,0.003261521,-0.0045817234,-0.0045817234,-0.08583646,0.053179637
2107,0.0017316074,0.0016971538,3.4453572e-07,0.003257333,-0.0045770025,-0.0045770025,-0.08583102,0.053178065
2108,0.0017272374,0.0016931902,3.4047187e-07,0.0032532967,-0.004570831,-0.004570831,-0.085824706,0.053178396
2109,0.001722716,0.0016892437,3.3472298e-07,0.0032491898,-0.0045652925,-0.0045652925,-0.08581839,0.0531777
2110,0.0017183471,0.0016852891,3.305805e-07,0.0032454403,-0.0045593944,-0.0045593944,-0.08581281,0.05317773
2111,0.0017139466,0.00168137,3.2576605e-07,0.0032411283,-0.0045547676,-0.0045547676,-0.0858067,0.053176153
2112,0.0017095897,0.0016774471,3.2142606e-07,0.0032370437,-0.004548202,-0.004548202,-0.08579917,0.053177018
2113,0.0017052582,0.0016735332,3.1724943e-07,0.0032333173,-0.0045425035,-0.0045425035,-0.08579456,0.053176694
2114,0.0017007543,0.0016696507,3.110357e-07,0.0032290332,-0.004537949,-0.004537949,-0.08578986,0.05317515
2115,0.0016966428,0.0016657434,3.089947e-07,0.0032255042,-0.004531341,-0.004531341,-0.085783176,0.05317634
2116,0.0016920792,0.0016618962,3.0183037e-07,0.0032209847,-0.004527422,-0.004527422,-0.08577854,0.053173702
2117,0.0016879977,0.0016580125,2.9985247e-07,0.0032176834,-0.004519767,-0.004519767,-0.085770346,0.053176384
2118,0.0016835204,0.0016541715,2.934894e-07,0.0032133919,-0.0045165797,-0.0045165797,-0.08576541,0.053172927
2119,0.001679359,0.0016503241,2.903495e-07,0.0032095448,-0.0045098625,-0.0045098625,-0.08575914,0.053174272
2120,0.0016750798,0.0016465008,2.857908e-07,0.003205578,-0.0045047808,-0.0045047808,-0.08575342,0.053173434
2121,0.0016708224,0.0016426719,2.8150532e-07,0.003201709,-0.0044991197,-0.0044991197,-0.085747994,0.053173374
2122,0.001666608,0.0016388608,2.7747194e-07,0.0031977503,-0.0044939932,-0.0044939932,-0.08574129,0.053172514
2123,0.0016623709,0.0016350646,2.730626e-07,0.003193655,-0.004488538,-0.004488538,-0.085735776,0.053171948
2124,0.001658224,0.0016312717,2.695234e-07,0.0031900187,-0.004482491,-0.004482491,-0.0857308,0.053172443
2125,0.0016539235,0.0016275024,2.64212e-07,0.0031857525,-0.004477969,-0.004477969,-0.08572517,0.053170998
2126,0.0016499591,0.0016237169,2.6242273e-07,0.0031823001,-0.004471358,-0.004471358,-0.08571898,0.05317213
2127,0.0016455795,0.0016199836,2.5595932e-07,0.0031777236,-0.0044676205,-0.0044676205,-0.08571371,0.053169433
2128,0.0016416316,0.0016162088,2.5422833e-07,0.0031745061,-0.004459859,-0.004459859,-0.08570464,0.053172253
2129,0.0016372803,0.0016124937,2.4786726e-07,0.0031699408,-0.004456906,-0.004456906,-0.085701674,0.0531686
2130,0.0016333623,0.0016087474,2.461491e-07,0.0031666053,-0.0044492725,-0.0044492725,-0.08569384,0.05317099
2131,0.0016291816,0.0016050477,2.4133783e-07,0.0031623947,-0.00444579,-0.00444579,-0.085689016,0.05316805
2132,0.0016251177,0.0016013384,2.3779326e-07,0.0031586115,-0.0044391784,-0.0044391784,-0.08568226,0.053169493
2133,0.0016209986,0.001597646,2.335254e-07,0.0031548014,-0.004434146,-0.004434146,-0.08567822,0.053168632
2134,0.0016169938,0.0015939613,2.3032484e-07,0.003151045,-0.004428938,-0.004428938,-0.08567149,0.053168215
2135,0.0016129559,0.001590291,2.266495e-07,0.0031470826,-0.004423875,-0.004423875,-0.08566626,0.05316759
2136,0.0016088544,0.00158663,2.222444e-07,0.0031431457,-0.0044181594,-0.0044181594,-0.08566032,0.053167656
2137,0.0016049547,0.0015829727,2.1982045e-07,0.003139702,-0.0044125235,-0.0044125235,-0.08565315,0.053167738
2138,0.0016008171,0.0015793476,2.1469471e-07,0.0031354602,-0.0044084825,-0.0044084825,-0.08564976,0.053165767
2139,0.0015970197,0.001575695,2.1324722e-07,0.003132127,-0.0044016773,-0.0044016773,-0.0856431,0.053167433
2140,0.0015928267,0.0015721073,2.0719409e-07,0.00312759,-0.0043982165,-0.0043982165,-0.08563896,0.0531645
2141,0.0015891371,0.0015684625,2.0674666e-07,0.003124603,-0.004390411,-0.004390411,-0.085632525,0.0531675
2142,0.0015849342,0.0015648982,2.0036006e-07,0.0031199178,-0.0043880055,-0.0043880055,-0.08562898,0.05316338
2143,0.0015812902,0.0015612728,2.0017335e-07,0.0031169197,-0.0043796278,-0.0043796278,-0.08562157,0.05316728
2144,0.001577068,0.0015577262,1.9341778e-07,0.0031122558,-0.0043773013,-0.0043773013,-0.08561763,0.053162716
2145,0.0015734731,0.0015541287,1.9344398e-07,0.0031092938,-0.004369077,-0.004369077,-0.08560981,0.053166293
2146,0.0015693285,0.0015505953,1.873324e-07,0.0031046777,-0.004366795,-0.004366795,-0.08560538,0.053162016
2147,0.00156563,0.0015470306,1.859933e-07,0.0031014276,-0.004358706,-0.004358706,-0.08559821,0.05316534
2148,0.0015616784,0.0015435008,1.8177604e-07,0.003097522,-0.0043552653,-0.0043552653,-0.08559273,0.053162668
2149,0.001557844,0.0015399763,1.7867634e-07,0.003093805,-0.0043494916,-0.0043494916,-0.08558677,0.053163145
2150,0.0015540947,0.0015364494,1.7645354e-07,0.0030902422,-0.0043443507,-0.0043443507,-0.08558095,0.05316282
2151,0.0015501266,0.0015329686,1.7158027e-07,0.0030860358,-0.00433982,-0.00433982,-0.08557525,0.05316159
2152,0.0015466302,0.0015294363,1.7193845e-07,0.0030833464,-0.004332938,-0.004332938,-0.08556919,0.053163666
2153,0.0015424478,0.0015260044,1.6443455e-07,0.0030781804,-0.004331382,-0.004331382,-0.08556777,0.053158514
2154,0.001539141,0.0015224648,1.6676306e-07,0.0030759757,-0.0043211826,-0.0043211826,-0.08555847,0.053164862
2155,0.0015348458,0.0015190698,1.5776025e-07,0.003070414,-0.0043215426,-0.0043215426,-0.08555694,0.05315695
2156,0.0015316753,0.0015155422,1.613314e-07,0.003068667,-0.0043099457,-0.0043099457,-0.0855461,0.05316527
2157,0.0015273367,0.0015121817,1.5154892e-07,0.0030627071,-0.0043118293,-0.0043118293,-0.08554626,0.053155374
2158,0.001524239,0.0015086589,1.558014e-07,0.0030612615,-0.004298791,-0.004298791,-0.08553482,0.053165376
2159,0.0015198692,0.0015053275,1.4541685e-07,0.0030551415,-0.0043018037,-0.0043018037,-0.085534416,0.053154062
2160,0.001516911,0.0015018128,1.5098095e-07,0.0030541115,-0.0042881435,-0.0042881435,-0.08552336,0.053165235
2161,0.0015124521,0.0014985233,1.3928906e-07,0.0030473836,-0.004292455,-0.004292455,-0.08552624,0.05315218
2162,0.0015095713,0.0014950092,1.4562148e-07,0.0030469766,-0.0042765434,-0.0042765434,-0.08551214,0.05316637
2163,0.0015051432,0.0014917366,1.340668e-07,0.003040349,-0.0042828233,-0.0042828233,-0.0855151,0.053150855
2164,0.0015022953,0.0014882627,1.4032538e-07,0.003039373,-0.0042672893,-0.0042672893,-0.08550115,0.05316459
2165,0.0014979633,0.0014850014,1.2961941e-07,0.0030330883,-0.004271708,-0.004271708,-0.08550287,0.05315146
2166,0.0014950002,0.0014815498,1.3450364e-07,0.0030321616,-0.004257317,-0.004257317,-0.08548962,0.05316387
2167,0.0014907736,0.001478311,1.2462553e-07,0.003025779,-0.0042620255,-0.0042620255,-0.085492,0.053150374
2168,0.0014878402,0.0014748772,1.2963014e-07,0.0030247148,-0.0042472873,-0.0042472873,-0.08547953,0.053163063
2169,0.0014836121,0.0014716546,1.1957512e-07,0.0030185257,-0.004251382,-0.004251382,-0.08548197,0.05315041
2170,0.0014806847,0.0014682442,1.2440469e-07,0.003017592,-0.004237206,-0.004237206,-0.08546905,0.05316257
2171,0.0014764959,0.001465037,1.145888e-07,0.0030112388,-0.0042416444,-0.0042416444,-0.08547201,0.053149436
2172,0.0014735945,0.0014616452,1.1949268e-07,0.0030103289,-0.0042270934,-0.0042270934,-0.08545849,0.05316178
2173,0.0014694353,0.0014584654,1.0969881e-07,0.0030039565,-0.00423159,-0.00423159,-0.08546109,0.05314863
2174,0.0014666339,0.0014550901,1.1543779e-07,0.0030031574,-0.0042169387,-0.0042169387,-0.08544681,0.053161345
2175,0.0014624159,0.0014519466,1.0469354e-07,0.0029963227,-0.0042219637,-0.0042219637,-0.085450016,0.053147428
2176,0.0014596978,0.0014485635,1.1134348e-07,0.0029962389,-0.0042056,-0.0042056,-0.08543568,0.053162415
2177,0.0014554186,0.0014454626,9.95605e-08,0.0029888842,-0.0042129643,-0.0042129643,-0.08543951,0.05314544
2178,0.0014528474,0.001442077,1.07704196e-07,0.0029894654,-0.004194623,-0.004194623,-0.08542418,0.053163163
2179,0.0014484291,0.0014390228,9.406225e-08,0.0029813824,-0.004204345,-0.004204345,-0.085430324,0.05314305
2180,0.0014460937,0.0014356272,1.04664615e-07,0.0029827878,-0.0041834307,-0.0041834307,-0.08541171,0.05316431
2181,0.0014414721,0.0014326347,8.837431e-08,0.0029735367,-0.0041961046,-0.0041961046,-0.08542101,0.053140264
2182,0.0014394561,0.0014292017,1.0254466e-07,0.002976607,-0.0041711284,-0.0041711284,-0.08539921,0.053166974
2183,0.0014344697,0.0014262996,8.170112e-08,0.0029653544,-0.004189596,-0.004189596,-0.08541252,0.053135145
2184,0.0014330071,0.0014227955,1.02115656e-07,0.0029708461,-0.0041573755,-0.0041573755,-0.085386164,0.053171717
2185,0.0014274525,0.0014200294,7.423054e-08,0.002956559,-0.0041844025,-0.0041844025,-0.08540625,0.053128332
2186,0.001426678,0.0014164036,1.02745176e-07,0.0029657835,-0.0041414155,-0.0041414155,-0.08537004,0.0531794
2187,0.0014203683,0.0014138184,6.549886e-08,0.002947156,-0.00418171,-0.00418171,-0.08540023,0.053118
2188,0.0014206639,0.0014100183,1.06455914e-07,0.0029617047,-0.0041233636,-0.0041233636,-0.08535399,0.053189833
2189,0.0014131941,0.0014077,5.494114e-08,0.0029362414,-0.0041823313,-0.0041823313,-0.0853991,0.05310323
2190,0.0014150476,0.0014036099,1.14377045e-07,0.0029595925,-0.004099712,-0.004099712,-0.08533202,0.053208005
2191,0.0014058684,0.0014016984,4.169989e-08,0.002923777,-0.0041894424,-0.0041894424,-0.08540213,0.053080134
2192,0.0014101672,0.0013971515,1.3015645e-07,0.0029601145,-0.004069926,-0.004069926,-0.08530664,0.053234696
2193,0.0013984414,0.001395852,2.5894487e-08,0.0029079858,-0.004205356,-0.004205356,-0.08541119,0.05304504
2194,0.0014065858,0.0013905709,1.601485e-07,0.0029652603,-0.004027796,-0.004027796,-0.085269794,0.053277843
2195,0.0013911744,0.0013902455,9.289241e-09,0.0028874571,-0.004236508,-0.004236508,-0.08543407,0.05298912
2196,0.0014056284,0.001383797,2.1831397e-07,0.002977819,-0.003966912,-0.003966912,-0.08521897,0.053346284
2197,0.0013850012,0.001385,1.300382e-11,0.0028596143,-0.0042908452,-0.0042908452,-0.08547368,0.05290206
2198,0.0014102638,0.0013766638,3.360001e-07,0.0030039987,-0.0038751403,-0.0038751403,-0.085143454,0.053456366
2199,0.0013829751,0.0013803636,2.611556e-08,0.0028210592,-0.004385818,-0.004385818,-0.0855456,0.052760094
2200,0.001427892,0.0013689362,5.8955834e-07,0.003054564,-0.003731657,-0.003731657,-0.08502833,0.053636525
2201,0.0013941136,0.0013766991,1.7414514e-07,0.0027689794,-0.0045468505,-0.0045468505,-0.08566996,0.052529287
2202,0.0014773541,0.0013602229,1.1713113e-06,0.0031509735,-0.0035027745,-0.0035027745,-0.084845066,0.05393215
2203,0.001444829,0.0013747575,7.007157e-07,0.00270574,-0.00481947,-0.00481947,-0.085882746,0.05214786
2204,0.0016082905,0.0013499783,2.5831223e-06,0.0033352866,-0.0031289703,-0.0031289703,-0.08454831,0.05442299
2205,0.0016079834,0.0013757617,2.322217e-06,0.002660701,-0.005276031,-0.005276031,-0.0862397,0.05151738
2206,0.0019468197,0.001337612,6.0920775e-06,0.003685615,-0.002518564,-0.002518564,-0.084063195,0.05523236
2207,0.002065819,0.0013817133,6.841056e-06,0.0027370814,-0.006026274,-0.006026274,-0.08682653,0.050490063
2208,0.0027611176,0.0013232005,1.4379172e-05,0.004306175,-0.0015455002,-0.0015455002,-0.083292454,0.056528106
2209,0.00313367,0.0013943198,1.7393502e-05,0.0031232033,-0.007180173,-0.007180173,-0.08773288,0.04891605
2210,0.0042912145,0.001308987,2.9822277e-05,0.0051776064,-0.00014828221,-0.00014828221,-0.08218096,0.05838591
2211,0.0046785455,0.0014082174,3.270328e-05,0.003736086,-0.008634914,-0.008634914,-0.08887241,0.04693099
2212,0.0054633743,0.0012994749,4.1638996e-05,0.005719944,0.0012836888,0.0012836888,-0.0810362,0.06025928
2213,0.0045899977,0.0013994158,3.190582e-05,0.0036921692,-0.009491893,-0.009491893,-0.08953342,0.04572788
2214,0.0036519058,0.0012994244,2.3524814e-05,0.004810565,0.0013260257,0.0013260257,-0.08098233,0.060209557
2215,0.0020137758,0.0013537664,6.6000925e-06,0.0026335125,-0.008040692,-0.008040692,-0.088368446,0.04758505
2216,0.00136525,0.0013198291,4.5420822e-07,0.0029021327,-0.0013722653,-0.0013722653,-0.08309606,0.056488562
2217,0.0016285726,0.0013089136,3.1965897e-06,0.0033212295,-0.0042885616,-0.0042885616,-0.0853985,0.052569054
2218,0.002274708,0.0013523042,9.224037e-06,0.0027383121,-0.0053170826,-0.0053170826,-0.08621748,0.0512169
2219,0.0030199005,0.0012900332,1.7298673e-05,0.0044926973,-0.0010214526,-0.0010214526,-0.08283273,0.057027172
2220,0.0026871013,0.0013560298,1.3310716e-05,0.0029150615,-0.0075183683,-0.0075183683,-0.08797712,0.04836838
2221,0.0021660123,0.0012923667,8.736456e-06,0.0039286553,-0.00054065685,-0.00054065685,-0.0824741,0.05776327
2222,0.0014325444,0.0013226331,1.0991134e-06,0.002643877,-0.006528219,-0.006528219,-0.08721171,0.049765985
2223,0.0013276079,0.0013136779,1.3930017e-07,0.0027444456,-0.0029370042,-0.0029370042,-0.084379904,0.05459039
2224,0.0017298241,0.001290741,4.3908312e-06,0.003556374,-0.0035607044,-0.0035607044,-0.084874846,0.05376394
2225,0.002014084,0.0013317,6.82384e-06,0.0026963172,-0.005799565,-0.005799565,-0.08664461,0.050769377
2226,0.0021493498,0.0012795846,8.697652e-06,0.00393377,-0.0015471787,-0.0015471787,-0.083283775,0.0564583
2227,0.0017153017,0.0013189454,3.963562e-06,0.002608449,-0.0065435595,-0.0065435595,-0.08722668,0.049743164
2228,0.001411248,0.0012867406,1.2450738e-06,0.0031225784,-0.0020567973,-0.0020567973,-0.08367432,0.0557171
2229,0.0013092371,0.0012892571,1.9980018e-07,0.0028873666,-0.004847244,-0.004847244,-0.08587227,0.051945306
2230,0.0014607125,0.0013021333,1.5857918e-06,0.0025667031,-0.004215432,-0.004215432,-0.085364796,0.052760106
2231,0.0017308446,0.0012703937,4.604509e-06,0.0035024271,-0.0026456115,-0.0026456115,-0.08411819,0.054839272
2232,0.00166777,0.001302988,3.6478193e-06,0.0025547682,-0.0057135154,-0.0057135154,-0.08653984,0.05071799
2233,0.0015456283,0.0012682384,2.7738995e-06,0.0032944733,-0.0020423227,-0.0020423227,-0.08363545,0.05562315
2234,0.0013151434,0.0012840964,3.1047085e-07,0.0026275914,-0.0052777003,-0.0052777003,-0.08619163,0.05128556
2235,0.0012801834,0.0012778195,2.3639117e-08,0.0027107308,-0.0032683318,-0.0032683318,-0.08460512,0.053973556
2236,0.0014011483,0.0012642248,1.3692357e-06,0.003116924,-0.003649866,-0.003649866,-0.08490797,0.053469047
2237,0.0014738231,0.0012846651,1.8915804e-06,0.0025583284,-0.004866747,-0.004866747,-0.08587365,0.05185119
2238,0.0015135559,0.0012561099,2.5744598e-06,0.0032941408,-0.0025688896,-0.0025688896,-0.08405812,0.054937404
2239,0.001375256,0.0012761091,9.91469e-07,0.0025896812,-0.0052752174,-0.0052752174,-0.08620081,0.051322445
2240,0.0012931421,0.0012592981,3.3844032e-07,0.0029261175,-0.0029273448,-0.0029273448,-0.08434686,0.05446831
2241,0.0012699686,0.0012589641,1.1004456e-07,0.002846996,-0.00435946,-0.00435946,-0.085478745,0.05255105
2242,0.0013111783,0.0012655745,4.560378e-07,0.0026205236,-0.0041240104,-0.0041240104,-0.08529109,0.05286185
2243,0.0013927856,0.0012465981,1.461875e-06,0.0031281267,-0.0032011413,-0.0032011413,-0.084558874,0.054089975
2244,0.0013604369,0.0012632417,9.71951e-07,0.00257074,-0.0049036606,-0.0049036606,-0.085902184,0.051801648
2245,0.0013289959,0.0012434684,8.5527495e-07,0.0030120756,-0.002903677,-0.002903677,-0.08431789,0.05446484
2246,0.0012573461,0.0012508259,6.520173e-08,0.0026714557,-0.0046248212,-0.0046248212,-0.08567579,0.05214552
2247,0.001246339,0.0012461455,1.9349642e-09,0.0027146155,-0.0035466538,-0.0035466538,-0.08481985,0.0535733
2248,0.001280435,0.0012374218,4.3013242e-07,0.0029086156,-0.0037352773,-0.0037352773,-0.08496588,0.053308304
2249,0.0012963221,0.0012467849,4.953718e-07,0.0025789668,-0.0043662502,-0.0043662502,-0.08546323,0.052453935
2250,0.0013112694,0.0012301404,8.112886e-07,0.002986892,-0.003127727,-0.003127727,-0.084483705,0.05410385
2251,0.001269424,0.0012400234,2.9400627e-07,0.0026019365,-0.004585531,-0.004585531,-0.08563374,0.05214787
2252,0.0012443851,0.0012292627,1.5122424e-07,0.0028204205,-0.0032791386,-0.0032791386,-0.08460228,0.053893067
2253,0.0012308592,0.0012289819,1.8773433e-08,0.0027489166,-0.0041242563,-0.0041242563,-0.08526955,0.052759897
2254,0.001238746,0.0012303469,8.3991395e-08,0.0026475948,-0.0038951912,-0.0038951912,-0.08508716,0.0530658
2255,0.0012609059,0.0012199032,4.1002596e-07,0.0028980148,-0.0035105092,-0.0035105092,-0.08478397,0.053580612
2256,0.0012555459,0.0012277437,2.7802164e-07,0.0026001513,-0.004357261,-0.004357261,-0.08545307,0.052446708
2257,0.0012484906,0.0012156618,3.2828837e-07,0.0028734265,-0.0032953012,-0.0032953012,-0.08461356,0.053865444
2258,0.0012246666,0.0012200264,4.640198e-08,0.0026586528,-0.0042929933,-0.0042929933,-0.085399866,0.052526284
2259,0.0012157629,0.001214776,9.869636e-09,0.002732101,-0.0035778827,-0.0035778827,-0.084834866,0.053478476
2260,0.0012183536,0.0012107771,7.57649e-08,0.0027770407,-0.0038611852,-0.0038611852,-0.08505722,0.053093214
2261,0.0012231176,0.0012134379,9.679649e-08,0.002629001,-0.004016901,-0.004016901,-0.08517927,0.05287776
2262,0.001228995,0.0012038554,2.5139622e-07,0.002838762,-0.0034807872,-0.0034807872,-0.08475419,0.053587727
2263,0.0012203188,0.0012086725,1.1646275e-07,0.002616402,-0.004217453,-0.004217453,-0.08533438,0.052594077
2264,0.0012110883,0.0012003061,1.0782159e-07,0.002780008,-0.003448054,-0.003448054,-0.084725335,0.05361597
2265,0.0012012584,0.0012010434,2.1504007e-09,0.0026763303,-0.0040526167,-0.0040526167,-0.08520044,0.052798904
2266,0.0011985429,0.0011984443,9.857557e-10,0.0026776767,-0.003709892,-0.003709892,-0.08492871,0.053250458
2267,0.0012006987,0.0011934139,7.2848565e-08,0.0027559702,-0.0037222889,-0.0037222889,-0.0849369,0.0532276
2268,0.001202392,0.001195623,6.769065e-08,0.002619495,-0.003994339,-0.003994339,-0.085151054,0.052857634
2269,0.0012002959,0.0011879225,1.2373286e-07,0.00277591,-0.0035102628,-0.0035102628,-0.084768,0.053500146
2270,0.0011949108,0.0011904254,4.4855092e-08,0.0026265273,-0.0040659145,-0.0040659145,-0.08520622,0.052751645
2271,0.0011878965,0.001184652,3.24451e-08,0.0027232934,-0.003552959,-0.003552959,-0.084799066,0.053433828
2272,0.0011837562,0.0011837288,2.7407432e-10,0.0026775808,-0.003908293,-0.003908293,-0.08508021,0.052953616
2273,0.0011825871,0.001182131,4.5605795e-09,0.0026549352,-0.0037575162,-0.0037575162,-0.084960304,0.05315087
2274,0.0011819624,0.0011773735,4.588982e-08,0.0027277407,-0.003680738,-0.003680738,-0.084899165,0.05324929
2275,0.0011824853,0.0011786321,3.8530942e-08,0.0026203466,-0.0039365417,-0.0039365417,-0.08510017,0.052902162
2276,0.0011782848,0.0011725342,5.7506146e-08,0.0027304047,-0.003560541,-0.003560541,-0.084802285,0.053400513
2277,0.0011754177,0.0011734844,1.9332882e-08,0.0026290494,-0.003954924,-0.003954924,-0.085111916,0.052867528
2278,0.0011701334,0.0011690413,1.0920635e-08,0.0026883206,-0.003609099,-0.003609099,-0.084837526,0.05332484
2279,0.0011674737,0.0011674247,4.896583e-10,0.0026637737,-0.0038284804,-0.0038284804,-0.085009396,0.053025525
2280,0.0011662686,0.0011658497,4.188127e-09,0.0026392771,-0.0037504188,-0.0037504188,-0.08494769,0.053123992
2281,0.001163906,0.0011616731,2.232898e-08,0.002693218,-0.0036693062,-0.0036693062,-0.084882155,0.0532265
2282,0.0011641198,0.0011619282,2.191674e-08,0.002614133,-0.003862768,-0.003862768,-0.08503263,0.052961636
2283,0.0011594829,0.0011569833,2.4996027e-08,0.0026905776,-0.0035897316,-0.0035897316,-0.08481571,0.053320844
2284,0.0011581511,0.0011569842,1.1668e-08,0.002618845,-0.003865948,-0.003865948,-0.08503197,0.05294498
2285,0.001153628,0.0011532335,3.944894e-09,0.0026602482,-0.0036225053,-0.0036225053,-0.08484004,0.053264838
2286,0.0011515197,0.0011515197,1.7408297e-13,0.0026412928,-0.0037764234,-0.0037764234,-0.08495921,0.05305333
2287,0.0011500483,0.0011497559,2.9242477e-09,0.0026250605,-0.0037167675,-0.0037167675,-0.08491179,0.05312744
2288,0.0011470767,0.0011463038,7.729373e-09,0.0026604887,-0.0036649962,-0.0036649962,-0.08486884,0.05319134
2289,0.0011471708,0.001145844,1.3267809e-08,0.002605782,-0.0037938547,-0.0037938547,-0.08497057,0.053013988
2290,0.0011427815,0.0011417883,9.9319095e-09,0.0026591877,-0.003606414,-0.003606414,-0.084820695,0.05325989
2291,0.0011421744,0.0011412703,9.041026e-09,0.0026061994,-0.0038000427,-0.0038000427,-0.084973626,0.052995883
2292,0.0011380657,0.0011379016,1.6415671e-09,0.0026390587,-0.003620395,-0.003620395,-0.08483028,0.05323141
2293,0.0011363568,0.001136285,7.186254e-10,0.002619535,-0.003742821,-0.003742821,-0.08492584,0.05306252
2294,0.0011343895,0.0011342216,1.6804338e-09,0.0026136476,-0.0036804106,-0.0036804106,-0.08487511,0.053141035
2295,0.0011315051,0.0011313771,1.280043e-09,0.0026315805,-0.0036653907,-0.0036653907,-0.08486243,0.053155854
2296,0.0011311643,0.0011303,8.643113e-09,0.00259624,-0.0037337318,-0.0037337318,-0.08491558,0.053059045
2297,0.0011271519,0.0011268698,2.8204319e-09,0.0026317784,-0.0036149283,-0.0036149283,-0.08482051,0.05321264
2298,0.0011268423,0.0011259585,8.838148e-09,0.0025914216,-0.003745876,-0.003745876,-0.084924236,0.05303186
2299,0.0011228533,0.0011228077,4.5469428e-10,0.002618774,-0.003610349,-0.003610349,-0.08481486,0.053207763
2300,0.0011216323,0.0011213182,3.1408478e-09,0.0025962533,-0.0037133635,-0.0037133635,-0.084895976,0.05306414
2301,0.0011190834,0.0011189757,1.0766508e-09,0.0025998943,-0.0036407192,-0.0036407192,-0.0848363,0.05315581
2302,0.001116682,0.0011166679,1.4033774e-10,0.0026030038,-0.003659806,-0.003659806,-0.08485185,0.053124517
2303,0.0011157207,0.0011151131,6.0758865e-09,0.0025837657,-0.003676683,-0.003676683,-0.08486403,0.05309641
2304,0.0011122583,0.0011122471,1.11617604e-10,0.0026045889,-0.0036148762,-0.0036148762,-0.08481531,0.053173643
2305,0.0011119012,0.001111037,8.643113e-09,0.0025754916,-0.0036937033,-0.0036937033,-0.08487646,0.053063024
2306,0.0011081375,0.0011081374,1.3509194e-12,0.0025978398,-0.00359713,-0.00359713,-0.08479793,0.053187154
2307,0.0011073552,0.0011067363,6.1902483e-09,0.00257494,-0.0036815025,-0.0036815025,-0.08486323,0.05306907
2308,0.001104342,0.0011042436,9.848202e-10,0.0025854441,-0.0036067688,-0.0036067688,-0.08480237,0.05316407
2309,0.0011026126,0.0011023494,2.632172e-09,0.0025780424,-0.003649393,-0.003649393,-0.084835425,0.053102117
2310,0.0011008726,0.0011004203,4.5244244e-09,0.0025718005,-0.0036291375,-0.0036291375,-0.084818624,0.053124208
2311,0.001098114,0.0010980304,8.356871e-10,0.0025797272,-0.0036127565,-0.0036127565,-0.084804535,0.05314119
2312,0.0010973128,0.0010964995,8.132762e-09,0.002561795,-0.0036462382,-0.0036462382,-0.08483155,0.053091243
2313,0.0010939561,0.0010938962,5.979397e-10,0.0025767218,-0.0035887023,-0.0035887023,-0.08478425,0.053163152
2314,0.0010933102,0.0010924387,8.7153005e-09,0.0025566453,-0.0036467488,-0.0036467488,-0.08482908,0.05308037
2315,0.0010900993,0.0010899459,1.5346926e-09,0.0025686068,-0.003582112,-0.003582112,-0.08477643,0.053161513
2316,0.0010889398,0.0010882759,6.638917e-09,0.0025554232,-0.0036299932,-0.0036299932,-0.08481347,0.053092346
2317,0.0010864949,0.0010860981,3.967388e-09,0.00255786,-0.0035896585,-0.0035896585,-0.08477958,0.053140987
2318,0.001084533,0.0010841049,4.2812154e-09,0.0025550898,-0.0036041844,-0.0036041844,-0.08479001,0.053116206
2319,0.0010830142,0.0010822752,7.3899464e-09,0.0025475766,-0.0036001587,-0.0036001587,-0.08478651,0.053116325
2320,0.0010803129,0.0010800145,2.984181e-09,0.0025535026,-0.0035794864,-0.0035794864,-0.08476912,0.053138737
2321,0.0010794152,0.0010784143,1.0009281e-08,0.0025395837,-0.0036060691,-0.0036060691,-0.08478978,0.05309804
2322,0.0010763485,0.0010760481,3.0037492e-09,0.0025492385,-0.0035628043,-0.0035628043,-0.08475479,0.05315065
2323,0.0010755402,0.0010744834,1.0568479e-08,0.0025347127,-0.0036024998,-0.0036024998,-0.08478543,0.053092342
2324,0.0010726231,0.0010722014,4.2171076e-09,0.0025422487,-0.003556989,-0.003556989,-0.08474806,0.05314828
2325,0.0010714409,0.0010705097,9.3122345e-09,0.0025321522,-0.0035890085,-0.0035890085,-0.0847717,0.05310043
2326,0.0010690972,0.0010684304,6.6680883e-09,0.002534108,-0.003558939,-0.003558939,-0.08474678,0.053135935
2327,0.001067335,0.0010665476,7.874151e-09,0.0025303063,-0.0035713215,-0.0035713215,-0.08475533,0.053114504
2328,0.0010656216,0.0010646838,9.378498e-09,0.0025258076,-0.0035633992,-0.0035633992,-0.084749356,0.053120412
2329,0.0010633173,0.0010626307,6.8666672e-09,0.0025275326,-0.0035532804,-0.0035532804,-0.08474005,0.053128872
2330,0.0010620975,0.0010609197,1.17777095e-08,0.0025189857,-0.0035647461,-0.0035647461,-0.08474722,0.05310863
2331,0.0010594847,0.0010587898,6.9484054e-09,0.0025234441,-0.003540111,-0.003540111,-0.08472765,0.053136732
2332,0.0010584103,0.0010571321,1.2781458e-08,0.0025134773,-0.003561353,-0.003561353,-0.08474395,0.053103134
2333,0.0010558187,0.0010550186,8.001601e-09,0.0025176436,-0.0035318318,-0.0035318318,-0.0847214,0.05313764
2334,0.0010546029,0.0010533234,1.2794938e-08,0.0025092491,-0.0035521605,-0.0035521605,-0.08473428,0.0531053
2335,0.0010522796,0.0010513094,9.701595e-09,0.0025108412,-0.003528313,-0.003528313,-0.08471554,0.053132195
2336,0.0010507624,0.0010495286,1.2337268e-08,0.0025054787,-0.003539469,-0.003539469,-0.084722646,0.053112227
2337,0.0010488279,0.0010476349,1.1930212e-08,0.0025040563,-0.003526216,-0.003526216,-0.08471151,0.05312491
2338,0.0010469817,0.00104577,1.21164785e-08,0.0025017443,-0.0035267766,-0.0035267766,-0.0847106,0.053119212
2339,0.0010453407,0.0010439706,1.37003795e-08,0.0024975527,-0.0035240937,-0.0035240937,-0.08470757,0.0531179
2340,0.0010432738,0.0010420589,1.2149306e-08,0.002497359,-0.0035149835,-0.0035149835,-0.08469973,0.053125028
2341,0.001041845,0.0010403186,1.5263497e-08,0.0024921007,-0.0035197956,-0.0035197956,-0.084701546,0.05311366
2342,0.0010396686,0.0010383894,1.2791568e-08,0.0024927084,-0.0035064744,-0.0035064744,-0.084689155,0.05312686
2343,0.0010383048,0.0010366762,1.6285217e-08,0.0024870485,-0.0035139609,-0.0035139609,-0.08469405,0.053111892
2344,0.0010361519,0.0010347657,1.3861312e-08,0.0024876338,-0.003499248,-0.003499248,-0.084681846,0.053126965
2345,0.0010347439,0.0010330458,1.6980866e-08,0.0024824399,-0.00350658,-0.00350658,-0.08468743,0.053112555
2346,0.001032685,0.0010311744,1.5105584e-08,0.0024819525,-0.0034937279,-0.0034937279,-0.08467591,0.053124886
2347,0.0010311911,0.0010294409,1.7501307e-08,0.002477748,-0.0034975258,-0.0034975258,-0.08467835,0.05311487
2348,0.00102928,0.0010276133,1.6667755e-08,0.00247665,-0.0034880484,-0.0034880484,-0.08467008,0.053122923
2349,0.0010276352,0.0010258541,1.7810184e-08,0.0024733453,-0.003489489,-0.003489489,-0.084671214,0.05311627
2350,0.0010259168,0.0010240832,1.8335015e-08,0.0024708048,-0.0034831509,-0.0034831509,-0.08466447,0.053119905
2351,0.0010241404,0.0010222964,1.8440087e-08,0.002468956,-0.003479596,-0.003479596,-0.084660366,0.05311988
2352,0.0010225512,0.0010205591,1.9921572e-08,0.0024656015,-0.003478397,-0.003478397,-0.0846586,0.053116705
2353,0.001020668,0.0010187689,1.8990477e-08,0.0024639787,-0.0034718958,-0.0034718958,-0.08465245,0.05312058
2354,0.001019192,0.0010170691,2.1229525e-08,0.0024600076,-0.0034716742,-0.0034716742,-0.08465143,0.053115904
2355,0.0010172434,0.0010152663,1.9770429e-08,0.0024593957,-0.0034630706,-0.0034630706,-0.08464355,0.053122573
2356,0.0010158727,0.0010135972,2.275405e-08,0.00245472,-0.0034663135,-0.0034663135,-0.084645465,0.053113453
2357,0.0010138445,0.0010117935,2.0510553e-08,0.002454482,-0.0034552212,-0.0034552212,-0.08463475,0.053123303
2358,0.0010125568,0.001010151,2.4057929e-08,0.0024495837,-0.0034596135,-0.0034596135,-0.08463738,0.05311269
2359,0.0010105167,0.0010083513,2.1652818e-08,0.0024498568,-0.0034475818,-0.0034475818,-0.08462743,0.053124133
2360,0.0010092285,0.0010067242,2.5043168e-08,0.002444763,-0.0034536952,-0.0034536952,-0.08463212,0.053111535
2361,0.0010072383,0.001004949,2.2893623e-08,0.0024445353,-0.0034409703,-0.0034409703,-0.08462063,0.053123955
2362,0.0010058891,0.0010033107,2.5784303e-08,0.0024405536,-0.0034453701,-0.0034453701,-0.08462341,0.053113416
2363,0.0010040394,0.0010015778,2.461583e-08,0.0024395857,-0.0034363365,-0.0034363365,-0.084614635,0.053121172
2364,0.0010025791,0.0009999303,2.6487719e-08,0.0024358975,-0.0034379805,-0.0034379805,-0.08461496,0.05311439
2365,0.0010008331,0.0009982263,2.606742e-08,0.002434421,-0.0034301428,-0.0034301428,-0.08460798,0.053120185
2366,0.0009993378,0.0009965767,2.7610092e-08,0.0024314702,-0.0034300876,-0.0034300876,-0.08460677,0.05311573
2367,0.0009976401,0.0009948959,2.744198e-08,0.0024292779,-0.003424902,-0.003424902,-0.08460244,0.053118184
2368,0.0009960734,0.0009932435,2.8297702e-08,0.0024265472,-0.0034224677,-0.0034224677,-0.08459945,0.0531167
2369,0.000994483,0.0009915857,2.8973474e-08,0.002424127,-0.003418037,-0.003418037,-0.084595986,0.05311788
2370,0.000992846,0.0009899267,2.9192016e-08,0.0024220685,-0.0034147073,-0.0034147073,-0.08459228,0.05311764
2371,0.0009913602,0.0009883045,3.0556972e-08,0.0024189474,-0.0034126262,-0.0034126262,-0.084589645,0.053115763
2372,0.0009896221,0.0009866311,2.9909238e-08,0.0024175528,-0.0034067996,-0.0034067996,-0.084583245,0.05311891
2373,0.0009882959,0.0009850481,3.2477317e-08,0.0024136705,-0.0034069745,-0.0034069745,-0.084582545,0.053114112
2374,0.0009864274,0.0009833655,3.0619518e-08,0.0024131958,-0.0033985344,-0.0033985344,-0.084575534,0.05312067
2375,0.0009852443,0.000981818,3.4262833e-08,0.002408509,-0.0034018317,-0.0034018317,-0.084577106,0.05311196
2376,0.0009832544,0.0009801269,3.1274855e-08,0.0024086458,-0.0033905506,-0.0033905506,-0.084567666,0.05312228
2377,0.0009822459,0.0009786187,3.6271867e-08,0.002403491,-0.0033960599,-0.0033960599,-0.084570855,0.0531104
2378,0.0009801221,0.0009769141,3.2081093e-08,0.0024043971,-0.0033828574,-0.0033828574,-0.084559806,0.053123794
2379,0.0009792292,0.0009754379,3.791334e-08,0.002398296,-0.00339119,-0.00339119,-0.08456484,0.053108077
2380,0.0009769811,0.0009737216,3.2595583e-08,0.0024002236,-0.0033745233,-0.0033745233,-0.08455082,0.053126067
2381,0.000976292,0.0009722871,4.0049052e-08,0.002393338,-0.0033862023,-0.0033862023,-0.08455888,0.053106148
2382,0.0009738904,0.0009705535,3.336955e-08,0.0023959894,-0.0033669388,-0.0033669388,-0.0845425,0.053127408
2383,0.0009733645,0.00096915365,4.210864e-08,0.0023883332,-0.0033812008,-0.0033812008,-0.08455402,0.05310388
2384,0.00097082765,0.0009674091,3.4185646e-08,0.0023917498,-0.0033590982,-0.0033590982,-0.08453603,0.053129215
2385,0.0009704352,0.0009660445,4.3907065e-08,0.002383328,-0.0033760602,-0.0033760602,-0.08454772,0.053102225
2386,0.00096778816,0.00096428813,3.5000454e-08,0.0023873693,-0.0033514586,-0.0033514586,-0.084528305,0.053130534
2387,0.0009675462,0.000962954,4.5921748e-08,0.0023782684,-0.0033705635,-0.0033705635,-0.08454154,0.05310057
2388,0.0009647307,0.0009611836,3.5470364e-08,0.0023831062,-0.0033435645,-0.0033435645,-0.08451918,0.053132202
2389,0.0009646989,0.00095989293,4.8059988e-08,0.0023731003,-0.0033655574,-0.0033655574,-0.08453501,0.053098336
2390,0.0009617022,0.00095809996,3.6022556e-08,0.0023789122,-0.0033352396,-0.0033352396,-0.08451046,0.053134456
2391,0.0009619023,0.0009568515,5.0507758e-08,0.0023677575,-0.003360741,-0.003360741,-0.08452927,0.053095795
2392,0.00095864665,0.0009550359,3.610745e-08,0.0023749545,-0.0033265508,-0.0033265508,-0.0845019,0.053137
2393,0.000959231,0.0009538536,5.377384e-08,0.0023622292,-0.0033567527,-0.0033567527,-0.08452456,0.053092334
2394,0.00095556234,0.0009519793,3.5830496e-08,0.002371503,-0.0033167908,-0.0033167908,-0.08449191,0.053141348
2395,0.00095666107,0.00095088826,5.7727906e-08,0.002356508,-0.0033543997,-0.0033543997,-0.084521025,0.053086508
2396,0.00095241796,0.00094893796,3.480002e-08,0.0023685365,-0.003306141,-0.003306141,-0.08448275,0.05314705
2397,0.00095421827,0.00094796397,6.25431e-08,0.002350173,-0.0033532486,-0.0033532486,-0.0845182,0.053079683
2398,0.00094917987,0.000945896,3.283816e-08,0.0023664031,-0.0032932863,-0.0032932863,-0.084471144,0.05315578
2399,0.0009520423,0.00094508665,6.955649e-08,0.0023430937,-0.0033551473,-0.0033551473,-0.084519126,0.053068787
2400,0.0009458128,0.00094285014,2.9626435e-08,0.0023650543,-0.0032777227,-0.0032777227,-0.08445719,0.053168193
2401,0.00095018063,0.0009422691,7.911524e-08,0.0023349493,-0.0033596838,-0.0033596838,-0.08452108,0.053054195
2402,0.00094226585,0.0009397766,2.4892476e-08,0.0023653945,-0.0032580954,-0.0032580954,-0.08444107,0.05318604
2403,0.0009488783,0.00093952863,9.349641e-08,0.0023250035,-0.0033700052,-0.0033700052,-0.0845271,0.05303186
2404,0.0009384661,0.00093665393,1.812176e-08,0.0023679498,-0.0032319564,-0.0032319564,-0.08441882,0.05321231
2405,0.00094856083,0.0009369013,1.16595004e-07,0.0023125699,-0.003387522,-0.003387522,-0.08454048,0.052999705
2406,0.00093438756,0.000933439,9.485589e-09,0.002374487,-0.0031960546,-0.0031960546,-0.08438902,0.05325187
2407,0.00095000776,0.00093443703,1.5570731e-07,0.0022960599,-0.0034178998,-0.0034178998,-0.084562294,0.052950326
2408,0.000930233,0.0009300797,1.5323585e-09,0.0023875053,-0.0031437452,-0.0031437452,-0.0843453,0.053313307
2409,0.0009546196,0.00093222485,2.2394765e-07,0.0022743084,-0.003468132,-0.003468132,-0.084599875,0.05287456
2410,0.0009267642,0.0009264838,2.8046268e-09,0.0024110577,-0.0030680015,-0.0030680015,-0.084281,0.053406626
2411,0.00096583745,0.0009303973,3.544015e-07,0.0022445794,-0.0035488124,-0.0035488124,-0.084662445,0.052758157
2412,0.0009264368,0.0009224919,3.9448942e-08,0.0024532424,-0.0029527629,-0.0029527629,-0.08418962,0.053552523
2413,0.000990916,0.0009291916,6.172441e-07,0.0022052024,-0.0036796355,-0.0036796355,-0.08476475,0.052574657
2414,0.0009364879,0.000917877,1.8610899e-07,0.002527901,-0.002774888,-0.002774888,-0.084047474,0.05378243
2415,0.0010469817,0.00092902343,1.1795829e-06,0.0021579773,-0.0038890191,-0.0038890191,-0.08492786,0.052285455
2416,0.0009770421,0.0009123155,6.4726623e-07,0.0026631465,-0.0024952004,-0.0024952004,-0.08382521,0.054148544
2417,0.0011751037,0.0009305979,2.4450585e-06,0.0021199384,-0.004227502,-0.004227502,-0.085193865,0.051823236
2418,0.001101768,0.00090538984,1.9637816e-06,0.0029096792,-0.0020513656,-0.0020513656,-0.08347399,0.05473398
2419,0.0014727729,0.00093512435,5.3764857e-06,0.0021534306,-0.0047700163,-0.0047700163,-0.08561976,0.051087193
2420,0.0014432741,0.0008967926,5.464814e-06,0.0033511594,-0.001349881,-0.001349881,-0.082915336,0.055663165
2421,0.0021495598,0.00094443286,1.2051269e-05,0.0024059664,-0.0056225033,-0.0056225033,-0.0862907,0.049934532
2422,0.0022645546,0.0008869932,1.3775614e-05,0.004077134,-0.00027385162,-0.00027385162,-0.08206271,0.057089876
2423,0.003497418,0.000959776,2.5376421e-05,0.0030276298,-0.006875669,-0.006875669,-0.087274395,0.04824284
2424,0.0037462765,0.00087822677,2.8680499e-05,0.0050157784,0.0012059341,0.0012059341,-0.08088491,0.059044033
2425,0.005216935,0.0009753875,4.2415475e-05,0.0037816938,-0.008378205,-0.008378205,-0.088452965,0.046209387
2426,0.0048043965,0.0008733229,3.9310737e-05,0.0055558775,0.0026552805,0.0026552805,-0.079725064,0.06092238
2427,0.005074079,0.0009694483,4.104631e-05,0.0037269308,-0.00921765,-0.00921765,-0.089103006,0.045036867
2428,0.0031085652,0.00087433204,2.2342332e-05,0.0046206894,0.0026850672,0.0026850672,-0.07967762,0.060851514
2429,0.0021264185,0.00092984276,1.1965757e-05,0.0023353165,-0.0077639255,-0.0077639255,-0.08793379,0.046884455
2430,0.00093875796,0.0008921322,4.6625792e-07,0.002508905,-2.4022935e-05,-2.4022935e-05,-0.08180369,0.057147115
2431,0.0009669224,0.00089005515,7.6867235e-07,0.0026081023,-0.0039527346,-0.0039527346,-0.0849159,0.051918156
2432,0.0019460705,0.0009253519,1.0207185e-05,0.0022676934,-0.0041759457,-0.0041759457,-0.085100286,0.051658913
2433,0.0021998724,0.0008734612,1.3264112e-05,0.0040641055,-0.00037199308,-0.00037199308,-0.08210154,0.05678465
2434,0.0028661748,0.0009384795,1.9276953e-05,0.0027202442,-0.0068795383,-0.0068795383,-0.08726735,0.04819645
2435,0.0018535862,0.000874043,9.795432e-06,0.003828819,0.00066244084,0.00066244084,-0.08131173,0.058286734
2436,0.0014858773,0.0009146971,5.711802e-06,0.0021417798,-0.006504132,-0.006504132,-0.086994685,0.048789985
2437,0.0008924275,0.0008909911,1.4364032e-08,0.0024416624,-0.0012750581,-0.0012750581,-0.08285951,0.055750985
2438,0.0009554936,0.000884408,7.108557e-07,0.0027138244,-0.0036814667,-0.0036814667,-0.08476689,0.052552454
2439,0.0016121604,0.00091372355,6.9843677e-06,0.0021758399,-0.0043726675,-0.0043726675,-0.08531198,0.05162649
2440,0.0015336638,0.00087106414,6.6259963e-06,0.00351965,-0.001032442,-0.001032442,-0.08266295,0.056048673
2441,0.0018367309,0.00091485196,9.218788e-06,0.0022421193,-0.0059646056,-0.0059646056,-0.08656151,0.049467593
2442,0.00114866,0.00087346457,2.7519545e-06,0.0030224246,-0.0006046767,-0.0006046767,-0.08230861,0.05655495
2443,0.0010222115,0.00089298806,1.2922344e-06,0.0020681298,-0.0050410866,-0.0050410866,-0.085811466,0.05062158
2444,0.0009363192,0.0008876341,4.868507e-07,0.0021302914,-0.0023367603,-0.0023367603,-0.08366279,0.0541791
2445,0.0009903332,0.00087282754,1.1750557e-06,0.0027272482,-0.0027453373,-0.0027453373,-0.083981305,0.053617563
2446,0.001423583,0.0008995708,5.240122e-06,0.002062083,-0.0044437316,-0.0044437316,-0.08532336,0.05135696
2447,0.0011693262,0.00086630916,3.0301715e-06,0.0030396192,-0.0012218131,-0.0012218131,-0.08277542,0.055639386
2448,0.0012773857,0.00089421443,3.831713e-06,0.0020407836,-0.005076617,-0.005076617,-0.08582897,0.05052827
2449,0.0009042654,0.000871979,3.2286383e-07,0.0025370829,-0.0015740619,-0.0015740619,-0.083061546,0.055192254
2450,0.00088854664,0.00087790977,1.0636842e-07,0.002242934,-0.0040028263,-0.0040028263,-0.08498912,0.051979166
2451,0.0010070213,0.0008836089,1.234124e-06,0.0020916285,-0.003156711,-0.003156711,-0.084321946,0.05311594
2452,0.00096719596,0.0008658979,1.0129801e-06,0.0027371878,-0.0024241502,-0.0024241502,-0.08374434,0.054103363
2453,0.0012190242,0.00088818074,3.3084345e-06,0.002055207,-0.004457634,-0.004457634,-0.08535711,0.051414296
2454,0.0009664306,0.0008637149,1.027157e-06,0.0027314592,-0.0017486047,-0.0017486047,-0.08321186,0.055014577
2455,0.0010165788,0.00087982597,1.3675275e-06,0.0020793474,-0.0044443416,-0.0044443416,-0.08534452,0.05143041
2456,0.00086965715,0.00086924277,4.1438852e-09,0.0023123918,-0.0023535397,-0.0023535397,-0.08368627,0.054196913
2457,0.00086734403,0.0008670593,2.8474025e-09,0.0023405945,-0.003396643,-0.003396643,-0.08450971,0.052797258
2458,0.0010054265,0.0008756774,1.2974908e-06,0.0020620017,-0.003490423,-0.003490423,-0.084581465,0.052656464
2459,0.00091545796,0.0008592005,5.6257494e-07,0.0025900637,-0.0023432246,-0.0023432246,-0.08366891,0.054165624
2460,0.0010590794,0.00087492535,1.8415409e-06,0.0020306597,-0.0041462956,-0.0041462956,-0.08509286,0.051759217
2461,0.0008809991,0.00085859024,2.2408871e-07,0.002471809,-0.0021205351,-0.0021205351,-0.0834876,0.05443811
2462,0.0009178329,0.0008666674,5.116547e-07,0.0021163558,-0.003867314,-0.003867314,-0.08487038,0.052111175
2463,0.00087669096,0.00086265395,1.4037003e-07,0.0021958589,-0.00273578,-0.00273578,-0.08397286,0.053610552
2464,0.00085903297,0.0008576834,1.3495342e-08,0.0023443433,-0.0030630224,-0.0030630224,-0.08423103,0.053175803
2465,0.0009700561,0.00086594024,1.0411588e-06,0.002065108,-0.0035326325,-0.0035326325,-0.08460495,0.052554715
2466,0.0008736471,0.00085305906,2.0588031e-07,0.0024708444,-0.0024511646,-0.0024511646,-0.08374879,0.05399517
2467,0.0009666539,0.0008638839,1.0277008e-06,0.002067615,-0.0038680185,-0.0038680185,-0.084871545,0.052118097
2468,0.00085534476,0.0008533815,1.9632386e-08,0.0023570121,-0.0024617102,-0.0024617102,-0.08375758,0.053987235
2469,0.0008814959,0.0008573372,2.415868e-07,0.0021707502,-0.003566877,-0.003566877,-0.084634766,0.05252048
2470,0.0008774434,0.00085600157,2.1441862e-07,0.002176382,-0.0029648114,-0.0029648114,-0.08415839,0.05331919
2471,0.0008510391,0.0008507333,3.057892e-09,0.0023247874,-0.0029900197,-0.0029900197,-0.084176354,0.053282842
2472,0.00092965836,0.00085698604,7.2672304e-07,0.0020881102,-0.003481491,-0.003481491,-0.08456557,0.052625705
2473,0.0008519375,0.00084714196,4.795551e-08,0.0023764572,-0.0026102692,-0.0026102692,-0.08387445,0.05377725
2474,0.0009167881,0.00085410237,6.268576e-07,0.0020928788,-0.0036342996,-0.0036342996,-0.08468467,0.052411135
2475,0.0008469656,0.0008467972,1.6841009e-09,0.0022823631,-0.002659935,-0.002659935,-0.08391119,0.05369723
2476,0.0008659449,0.0008486086,1.7336252e-07,0.0021721048,-0.0033747412,-0.0033747412,-0.08447441,0.052741013
2477,0.00086901896,0.0008478138,2.1205157e-07,0.0021585745,-0.0030145939,-0.0030145939,-0.084187865,0.053213187
2478,0.00084371184,0.0008434301,2.8172673e-09,0.0022724487,-0.002969788,-0.002969788,-0.08415235,0.053267553
2479,0.00089881086,0.00084767095,5.113989e-07,0.0020968919,-0.003356711,-0.003356711,-0.08445825,0.052749813
2480,0.0008406625,0.0008404334,2.2908218e-09,0.0023035465,-0.002722583,-0.002722583,-0.083954066,0.053589202
2481,0.00088964903,0.0008451057,4.4543359e-07,0.002104646,-0.0034536014,-0.0034536014,-0.08453355,0.052616578
2482,0.0008413846,0.0008396896,1.6949812e-08,0.0022450704,-0.0027662474,-0.0027662474,-0.08398924,0.053527262
2483,0.00085793773,0.00084089924,1.7038491e-07,0.0021647983,-0.003281779,-0.003281779,-0.0843973,0.052841213
2484,0.00085714523,0.00083989324,1.7251975e-07,0.0021631697,-0.003012597,-0.003012597,-0.08418466,0.05319741
2485,0.0008393344,0.0008368187,2.5156485e-08,0.002234189,-0.0030090665,-0.0030090665,-0.08418181,0.053200047
2486,0.0008754089,0.00083935756,3.6051304e-07,0.002115546,-0.0032532476,-0.0032532476,-0.084374264,0.052873693
2487,0.0008345573,0.0008340491,5.0818585e-09,0.0022587636,-0.002829243,-0.002829243,-0.084037974,0.053434297
2488,0.00087192684,0.0008371647,3.4762138e-07,0.0021143109,-0.003335212,-0.003335212,-0.084437676,0.052759465
2489,0.00083568605,0.0008327234,2.9626435e-08,0.0022235957,-0.002834641,-0.002834641,-0.08404049,0.053420365
2490,0.00085224287,0.00083370646,1.8536404e-07,0.0021495703,-0.0032326228,-0.0032326228,-0.08435439,0.052888256
2491,0.0008452225,0.00083208294,1.3139585e-07,0.00216518,-0.0029835603,-0.0029835603,-0.08415717,0.053214747
2492,0.00083648664,0.0008301313,6.355332e-08,0.0021940689,-0.00304539,-0.00304539,-0.08420514,0.05312803
2493,0.00085711107,0.0008311444,2.5966668e-07,0.002123614,-0.0031489902,-0.0031489902,-0.08428655,0.052986182
2494,0.00083009654,0.000827341,2.7555647e-08,0.0022160702,-0.0029009455,-0.0029009455,-0.0840901,0.05331143
2495,0.00085798255,0.0008292711,2.8711472e-07,0.002113462,-0.003228129,-0.003228129,-0.08434653,0.05287282
2496,0.0008298001,0.0008255776,4.222491e-08,0.0022014414,-0.0028712538,-0.0028712538,-0.08406399,0.053342886
2497,0.00084704784,0.00082654087,2.0506977e-07,0.0021313722,-0.0031880455,-0.0031880455,-0.084313855,0.052919015
2498,0.0008347972,0.0008244806,1.03165924e-07,0.0021648556,-0.002948809,-0.002948809,-0.08412399,0.0532335
2499,0.000834475,0.0008235564,1.0918613e-07,0.002160899,-0.0030726464,-0.0030726464,-0.084220745,0.053066082
2500,0.0008423191,0.00082340615,1.8912965e-07,0.0021317266,-0.0030623544,-0.0030623544,-0.0842115,0.05307709
2501,0.0008269658,0.00082091405,6.051761e-08,0.0021821577,-0.0029612686,-0.0029612686,-0.08413239,0.05320882
2502,0.0008453995,0.00082185504,2.3544477e-07,0.0021159593,-0.0031402097,-0.0031402097,-0.08427368,0.052968502
2503,0.0008245457,0.0008188876,5.6580824e-08,0.0021822082,-0.0029092336,-0.0029092336,-0.08408918,0.05327253
2504,0.00084083056,0.00081968436,2.1146187e-07,0.002119715,-0.0031462647,-0.0031462647,-0.08427741,0.052955132
2505,0.00082607486,0.00081736984,8.705037e-08,0.0021626337,-0.0029310416,-0.0029310416,-0.08410628,0.053237807
2506,0.0008322584,0.0008171197,1.5138653e-07,0.0021355024,-0.0030874433,-0.0030874433,-0.08422918,0.05302677
2507,0.00083020184,0.0008160227,1.4179167e-07,0.0021373855,-0.0029968317,-0.0029968317,-0.08415658,0.053143762
2508,0.0008247057,0.0008145721,1.0133622e-07,0.0021515307,-0.0030074867,-0.0030074867,-0.08416475,0.053126264
2509,0.0008335575,0.000814529,1.9028492e-07,0.0021179048,-0.00306087,-0.00306087,-0.084205285,0.053051542
2510,0.0008203563,0.00081232784,8.028472e-08,0.0021581796,-0.0029457097,-0.0029457097,-0.084113404,0.053200833
2511,0.0008331164,0.0008127119,2.0404536e-07,0.002110401,-0.0030911677,-0.0030911677,-0.08422891,0.05300382
2512,0.00081909646,0.0008104835,8.612955e-08,0.0021516555,-0.0029268127,-0.0029268127,-0.0840979,0.053218376
2513,0.0008287048,0.0008105818,1.8123009e-07,0.0021140182,-0.0030766344,-0.0030766344,-0.08421632,0.05301577
2514,0.0008202318,0.00080891774,1.1314068e-07,0.0021365513,-0.0029484616,-0.0029484616,-0.084113576,0.05318281
2515,0.0008227117,0.0008083196,1.4392059e-07,0.0021231994,-0.0030322652,-0.0030322652,-0.08417919,0.053068176
2516,0.0008223039,0.0008074319,1.4871979e-07,0.0021202902,-0.0029890004,-0.0029890004,-0.08414539,0.05312245
2517,0.0008176406,0.0008061272,1.1513422e-07,0.0021319115,-0.0029819487,-0.0029819487,-0.084138036,0.05312913
2518,0.000823477,0.0008058404,1.7636592e-07,0.0021086563,-0.0030258219,-0.0030258219,-0.08417098,0.053068157
2519,0.0008143975,0.00080411916,1.0278339e-07,0.002134573,-0.0029466737,-0.0029466737,-0.08410899,0.05317051
2520,0.00082248787,0.0008040591,1.842878e-07,0.0021036458,-0.0030410842,-0.0030410842,-0.0841835,0.05304226
2521,0.00081302144,0.0008023135,1.07079146e-07,0.0021300167,-0.0029354806,-0.0029354806,-0.084098555,0.05317973
2522,0.0008193969,0.0008020991,1.7297806e-07,0.0021043622,-0.0030320222,-0.0030320222,-0.084174275,0.053048532
2523,0.0008130591,0.0008006638,1.239531e-07,0.002120166,-0.0029454713,-0.0029454713,-0.0841061,0.053160306
2524,0.00081526703,0.0008000471,1.521993e-07,0.0021080996,-0.0030051337,-0.0030051337,-0.084151074,0.053077728
2525,0.0008136472,0.0007990589,1.4588318e-07,0.0021087688,-0.0029666147,-0.0029666147,-0.084121585,0.053125445
2526,0.0008114289,0.00079802005,1.3408862e-07,0.0021115176,-0.0029728168,-0.0029728168,-0.084125414,0.053113822
2527,0.0008138631,0.00079742086,1.6442246e-07,0.0020993284,-0.0029862009,-0.0029862009,-0.084135614,0.05309252
2528,0.0008084751,0.00079609547,1.2379576e-07,0.0021123753,-0.0029468767,-0.0029468767,-0.08410405,0.053141475
2529,0.00081300177,0.0007957052,1.7296567e-07,0.002093404,-0.0029964366,-0.0029964366,-0.08414203,0.05307236
2530,0.0008066498,0.0007942954,1.2354423e-07,0.0021095641,-0.0029330524,-0.0029330524,-0.08409172,0.053153343
2531,0.0008109631,0.0007939,1.7063103e-07,0.002091244,-0.0029936435,-0.0029936435,-0.084138304,0.053069662
2532,0.0008057248,0.0007926047,1.3120146e-07,0.002103719,-0.0029325122,-0.0029325122,-0.08409088,0.053147856
2533,0.00080823223,0.00079203676,1.6195446e-07,0.0020915703,-0.0029799757,-0.0029799757,-0.08412641,0.053081803
2534,0.0008053042,0.00079097087,1.4333327e-07,0.0020967172,-0.0029405188,-0.0029405188,-0.084096104,0.053131398
2535,0.00080526964,0.00079017616,1.5093464e-07,0.0020924814,-0.0029620028,-0.0029620028,-0.08411132,0.053100172
2536,0.0008049124,0.0007893511,1.5561324e-07,0.0020894879,-0.0029505612,-0.0029505612,-0.0841024,0.053112425
2537,0.00080258254,0.00078834046,1.424208e-07,0.0020930455,-0.0029432634,-0.0029432634,-0.08409637,0.053119205
2538,0.00080421846,0.00078770245,1.6516044e-07,0.0020836187,-0.0029590058,-0.0029590058,-0.08410748,0.05309547
2539,0.0008003789,0.0007865632,1.3815685e-07,0.0020915773,-0.0029290726,-0.0029290726,-0.08408346,0.053132147
2540,0.00080296316,0.00078601064,1.6952488e-07,0.0020793881,-0.0029606926,-0.0029606926,-0.08410809,0.053086948
2541,0.0007987807,0.00078484626,1.3934466e-07,0.0020883305,-0.0029212781,-0.0029212781,-0.084076494,0.05313625
2542,0.00080112915,0.00078428816,1.6841008e-07,0.002076283,-0.0029564537,-0.0029564537,-0.084102206,0.0530863
2543,0.00079754676,0.00078317843,1.4368325e-07,0.0020836534,-0.0029177067,-0.0029177067,-0.08407181,0.053134415
2544,0.0007990917,0.00078254414,1.654755e-07,0.0020747983,-0.00294719,-0.00294719,-0.08409388,0.053092234
2545,0.00079655804,0.00078154553,1.5012525e-07,0.0020783485,-0.0029194478,-0.0029194478,-0.08407226,0.053125884
2546,0.0007968464,0.0007808077,1.6038712e-07,0.0020733941,-0.002935531,-0.002935531,-0.08408349,0.053101357
2547,0.00079559104,0.0007799332,1.5657875e-07,0.0020733161,-0.0029214295,-0.0029214295,-0.08407157,0.05311708
2548,0.00079471624,0.0007790937,1.5622517e-07,0.0020721706,-0.0029245226,-0.0029245226,-0.084073804,0.05311016
2549,0.0007945775,0.00077832444,1.6253067e-07,0.0020684807,-0.00292373,-0.00292373,-0.08407338,0.053108383
2550,0.0007927644,0.00077740115,1.5363275e-07,0.002070498,-0.002913994,-0.002913994,-0.0840648,0.05311842
2551,0.00079342874,0.0007767049,1.6723803e-07,0.0020645694,-0.0029243163,-0.0029243163,-0.08407176,0.053101983
2552,0.0007910279,0.0007757428,1.528511e-07,0.002067962,-0.0029067057,-0.0029067057,-0.084057644,0.053122487
2553,0.00079203176,0.00077508664,1.6945125e-07,0.0020610115,-0.0029219321,-0.0029219321,-0.084068045,0.053099416
2554,0.00078948116,0.00077411206,1.5369116e-07,0.0020650763,-0.002900697,-0.002900697,-0.08405129,0.0531247
2555,0.00079046184,0.00077345903,1.7002834e-07,0.002058043,-0.0029183538,-0.0029183538,-0.084064454,0.05309843
2556,0.0007881204,0.00077251083,1.5609562e-07,0.0020612993,-0.00289693,-0.00289693,-0.084047414,0.053123727
2557,0.00078876264,0.00077182736,1.6935313e-07,0.0020555528,-0.0029117258,-0.0029117258,-0.08405862,0.053101223
2558,0.0007868369,0.0007709209,1.5916014e-07,0.0020574736,-0.0028948823,-0.0028948823,-0.084045485,0.0531206
2559,0.000787007,0.0007702051,1.6801894e-07,0.002052957,-0.0029050158,-0.0029050158,-0.08405318,0.053104196
2560,0.0007856385,0.000769353,1.6285523e-07,0.0020534566,-0.0028924784,-0.0028924784,-0.08404249,0.053117856
2561,0.00078522676,0.0007685906,1.6636167e-07,0.0020508803,-0.0028975664,-0.0028975664,-0.08404603,0.053108122
2562,0.00078448205,0.0007678009,1.6681174e-07,0.0020493185,-0.0028917394,-0.0028917394,-0.08404075,0.05311301
2563,0.0007834897,0.00076699187,1.6497883e-07,0.002048664,-0.0028895373,-0.0028895373,-0.08403897,0.053112935
2564,0.0007832902,0.0007662517,1.7038491e-07,0.002045541,-0.002890485,-0.002890485,-0.08403888,0.053108852
2565,0.0007818415,0.0007654065,1.6434997e-07,0.0020460975,-0.0028827204,-0.0028827204,-0.084031895,0.053116273
2566,0.00078198407,0.0007647036,1.7280458e-07,0.0020420093,-0.0028879638,-0.0028879638,-0.08403477,0.053106386
2567,0.00078024156,0.0007638428,1.639877e-07,0.0020435378,-0.0028766945,-0.0028766945,-0.08402542,0.05311866
2568,0.00078067504,0.0007631746,1.7500435e-07,0.0020385412,-0.0028853957,-0.0028853957,-0.084032595,0.053104147
2569,0.0007786969,0.00076229696,1.6399977e-07,0.002040821,-0.0028708577,-0.0028708577,-0.08401967,0.053120807
2570,0.0007793735,0.00076164544,1.7728075e-07,0.002035412,-0.002882077,-0.002882077,-0.08402896,0.05310309
2571,0.0007772696,0.00076076324,1.6506357e-07,0.0020380397,-0.002866124,-0.002866124,-0.08401633,0.053121474
2572,0.00077797566,0.0007601332,1.7842447e-07,0.002032073,-0.0028786971,-0.0028786971,-0.084025525,0.053101785
2573,0.0007757571,0.0007592422,1.6514834e-07,0.0020351599,-0.002860791,-0.002860791,-0.08401088,0.053122923
2574,0.0007766301,0.0007586249,1.800521e-07,0.002028901,-0.0028750119,-0.0028750119,-0.08402157,0.053101227
2575,0.0007743075,0.00075773086,1.6576658e-07,0.0020321643,-0.0028560695,-0.0028560695,-0.08400637,0.05312366
2576,0.000775254,0.0007571183,1.8135698e-07,0.0020258718,-0.002870824,-0.002870824,-0.08401546,0.053101093
2577,0.0007729645,0.00075622974,1.6734774e-07,0.0020292208,-0.0028517542,-0.0028517542,-0.08399963,0.053123593
2578,0.0007738331,0.00075562624,1.820684e-07,0.002022817,-0.0028668363,-0.0028668363,-0.084011145,0.053100687
2579,0.0007715834,0.00075474853,1.6834895e-07,0.0020260953,-0.0028473118,-0.0028473118,-0.0839956,0.053123865
2580,0.0007724581,0.0007541481,1.830999e-07,0.0020199677,-0.0028621336,-0.0028621336,-0.08400726,0.05310147
2581,0.00077019754,0.0007532745,1.692305e-07,0.0020231039,-0.002843576,-0.002843576,-0.08399201,0.053123284
2582,0.0007710813,0.00075267424,1.8407037e-07,0.0020170494,-0.0028577712,-0.0028577712,-0.08400366,0.053101666
2583,0.00076885347,0.0007518088,1.7044643e-07,0.0020201376,-0.00283942,-0.00283942,-0.083988495,0.05312338
2584,0.00076972233,0.0007512116,1.8510751e-07,0.0020141166,-0.0028536075,-0.0028536075,-0.08399968,0.053101663
2585,0.0007675017,0.000750356,1.7145683e-07,0.0020171131,-0.002835448,-0.002835448,-0.08398466,0.053123083
2586,0.00076844305,0.0007497691,1.8673951e-07,0.0020109396,-0.0028492953,-0.0028492953,-0.08399462,0.053101853
2587,0.0007660929,0.00074890646,1.7186431e-07,0.0020145194,-0.0028305608,-0.0028305608,-0.08397844,0.053123977
2588,0.00076715264,0.0007483406,1.8812007e-07,0.0020077291,-0.0028462643,-0.0028462643,-0.08398997,0.053100515
2589,0.0007646056,0.00074746856,1.7137046e-07,0.002011939,-0.0028251936,-0.0028251936,-0.083971485,0.053125873
2590,0.000766024,0.00074692786,1.9096153e-07,0.002004494,-0.0028432186,-0.0028432186,-0.08398614,0.053099234
2591,0.0007631126,0.00074603106,1.7081574e-07,0.0020093934,-0.0028200657,-0.0028200657,-0.083967686,0.05312711
2592,0.0007649321,0.0007455339,1.9398178e-07,0.002000809,-0.0028406137,-0.0028406137,-0.08398322,0.053096935
2593,0.00076148903,0.00074459414,1.6894865e-07,0.0020075266,-0.0028131378,-0.0028131378,-0.08396118,0.05313092
2594,0.0007640641,0.0007441599,1.9904158e-07,0.0019966948,-0.0028400288,-0.0028400288,-0.08398105,0.05309246
2595,0.000759691,0.0007431471,1.6543913e-07,0.002006119,-0.0028046826,-0.0028046826,-0.08395302,0.053136684
2596,0.0007634239,0.00074281154,2.0612379e-07,0.0019921148,-0.002841147,-0.002841147,-0.08398166,0.053085588
2597,0.0007576536,0.0007416924,1.5961226e-07,0.0020055426,-0.0027944688,-0.0027944688,-0.08394464,0.05314491
2598,0.00076309533,0.00074150553,2.1589777e-07,0.0019864102,-0.0028450603,-0.0028450603,-0.0839838,0.05307508
2599,0.00075533515,0.0007402162,1.5118947e-07,0.0020060248,-0.0027802736,-0.0027802736,-0.08393296,0.0531584
2600,0.00076335896,0.000740242,2.3116948e-07,0.0019798449,-0.0028526091,-0.0028526091,-0.08398879,0.053059734
2601,0.0007525374,0.0007387051,1.3832306e-07,0.00200823,-0.002762496,-0.002762496,-0.08391648,0.05317684
2602,0.00076447305,0.00073905324,2.5419826e-07,0.0019710844,-0.0028659597,-0.0028659597,-0.083997436,0.053036492
2603,0.00074902514,0.00073713146,1.18937024e-07,0.002013421,-0.0027365375,-0.0027365375,-0.08389575,0.053205904
2604,0.00076712645,0.0007379709,2.9155515e-07,0.0019594235,-0.0028890471,-0.0028890471,-0.084015034,0.053000785
2605,0.0007446705,0.0007354507,9.219784e-08,0.002022903,-0.0026992091,-0.0026992091,-0.08386532,0.05325037
2606,0.0007723444,0.0007370372,3.530721e-07,0.001943761,-0.002925846,-0.002925846,-0.08404399,0.052946545
2607,0.00073927577,0.00073360064,5.6751087e-08,0.0020401306,-0.0026447,-0.0026447,-0.08382017,0.053317584
2608,0.000782432,0.0007363702,4.606178e-07,0.0019211619,-0.002986048,-0.002986048,-0.08408996,0.05286143
2609,0.00073324953,0.00073146814,1.781416e-08,0.0020709033,-0.0025589769,-0.0025589769,-0.08375239,0.053426147
2610,0.00080245885,0.00073613034,6.6328477e-07,0.0018900243,-0.003084827,-0.003084827,-0.084168345,0.052725002
2611,0.0007290144,0.0007288743,1.4011334e-09,0.0021257743,-0.0024252906,-0.0024252906,-0.083647385,0.053598657
2612,0.00084357307,0.000736613,1.0696009e-06,0.0018492789,-0.0032458147,-0.0032458147,-0.084294945,0.05250577
2613,0.00073555607,0.00072554353,1.0012551e-07,0.0022267036,-0.0022097235,-0.0022097235,-0.08347451,0.05387955
2614,0.0009325505,0.00073833804,1.9421245e-06,0.0018076812,-0.0035121273,-0.0035121273,-0.0845029,0.05214653
2615,0.00078128447,0.0007210772,6.020724e-07,0.0024153932,-0.0018582545,-0.0018582545,-0.08319427,0.05434078
2616,0.0011362943,0.0007422961,3.939983e-06,0.0018088119,-0.0039513144,-0.0039513144,-0.08485151,0.051557213
2617,0.0009499466,0.0007150331,2.3491348e-06,0.0027721373,-0.0012820533,-0.0012820533,-0.08273774,0.05510019
2618,0.0016208297,0.0007502821,8.705476e-06,0.0019861183,-0.004676583,-0.004676583,-0.08542307,0.050587207
2619,0.0014645625,0.00070725795,7.5730454e-06,0.0034247113,-0.0003376539,-0.0003376539,-0.08198787,0.056346383
2620,0.002753585,0.00076512346,1.9884617e-05,0.002579608,-0.005848438,-0.005848438,-0.08634723,0.049022604
2621,0.0027808289,0.00069904135,2.0817875e-05,0.00448728,0.0011468834,0.0011468834,-0.08080487,0.05830312
2622,0.0050021512,0.00078852667,4.2136246e-05,0.0036815654,-0.0075896047,-0.0075896047,-0.08771926,0.046698123
2623,0.005081816,0.0006939228,4.3878932e-05,0.005766948,0.0031879046,0.0031879046,-0.07917895,0.06097552
2624,0.0074413894,0.0008088818,6.6325076e-05,0.004702279,-0.009589361,-0.009589361,-0.089290544,0.044017684
2625,0.005957263,0.0006925455,5.2647174e-05,0.006168987,0.004965756,0.004965756,-0.077745736,0.06323414
2626,0.0058775656,0.0007906279,5.0869374e-05,0.004107334,-0.010225113,-0.010225113,-0.089771934,0.04309591
2627,0.0024689722,0.0006954495,1.7735229e-05,0.004231685,0.0041825436,0.0041825436,-0.078329235,0.06202484
2628,0.0013455404,0.0007351257,6.1041474e-06,0.0017571659,-0.0072043203,-0.0072043203,-0.08735299,0.04695276
2629,0.0008957123,0.00072516885,1.7054346e-06,0.0016704786,-0.0004491928,-0.0004491928,-0.081991374,0.055821393
2630,0.0014358539,0.0007001755,7.356784e-06,0.0033817426,-0.0016680018,-0.0016680018,-0.08296809,0.05425406
2631,0.0034165764,0.00076611654,2.65046e-05,0.0029241086,-0.0058070845,-0.0058070845,-0.08626947,0.048894167
2632,0.0027638664,0.00069343107,2.0704354e-05,0.0045682373,0.0020566848,0.0020566848,-0.08005239,0.059357733
2633,0.00292313,0.0007610215,2.1621085e-05,0.002665394,-0.0077884155,-0.0077884155,-0.08788618,0.046482988
2634,0.0010717283,0.00070355175,3.6817655e-06,0.003073766,0.0014280828,0.0014280828,-0.08058546,0.0586749
2635,0.0007743861,0.0007213166,5.306947e-07,0.0019308673,-0.005285968,-0.005285968,-0.08592483,0.04986712
2636,0.0012544186,0.0007346072,5.1981137e-06,0.001843905,-0.0025795258,-0.0025795258,-0.0837798,0.05343049
2637,0.0014035287,0.0006984287,7.0510005e-06,0.0034954536,-0.0010358482,-0.0010358482,-0.08255563,0.055463314
2638,0.0024213693,0.0007524972,1.6688722e-05,0.0023951922,-0.0060498416,-0.0060498416,-0.08653294,0.048853848
2639,0.001367109,0.0006973789,6.697301e-06,0.0034043533,0.00088222406,0.00088222406,-0.08101846,0.05792898
2640,0.0012559921,0.0007310859,5.2490627e-06,0.0017902427,-0.005872142,-0.005872142,-0.086369105,0.048994474
2641,0.00072335725,0.0007131904,1.0166854e-07,0.001946303,-0.00087064464,-0.00087064464,-0.082382895,0.055514455
2642,0.00077804306,0.0007041897,7.385336e-07,0.0024075152,-0.0028230203,-0.0028230203,-0.083923675,0.052902415
2643,0.0015328664,0.0007333429,7.995235e-06,0.0018871491,-0.0039853137,-0.0039853137,-0.08483817,0.051351827
2644,0.0011558239,0.00069562875,4.6019513e-06,0.0030952177,-0.00023758305,-0.00023758305,-0.08186093,0.056278348
2645,0.001439519,0.00073106756,7.084515e-06,0.0018433785,-0.005321776,-0.005321776,-0.085902475,0.049604733
2646,0.00075205235,0.0007032258,4.8826575e-07,0.0023662217,-0.00040978746,-0.00040978746,-0.0820055,0.056070503
2647,0.0007342882,0.0007113457,2.2942464e-07,0.0019263428,-0.0038974094,-0.0038974094,-0.08478252,0.051510118
2648,0.0009749498,0.00072048855,2.5446127e-06,0.0017478828,-0.0027262222,-0.0027262222,-0.083860904,0.05307498
2649,0.00086680695,0.00069847854,1.6832839e-06,0.0026980473,-0.0015905866,-0.0015905866,-0.0829636,0.054594133
2650,0.0013094824,0.0007274893,5.8199307e-06,0.0018266422,-0.0045767976,-0.0045767976,-0.08534275,0.050697435
2651,0.0008115324,0.00069909147,1.124409e-06,0.0025764094,-0.0007931737,-0.0007931737,-0.08234162,0.05568504
2652,0.000872447,0.0007159364,1.5651058e-06,0.0017822128,-0.0043298407,-0.0043298407,-0.08514792,0.051038787
2653,0.0007439993,0.0007097571,3.4242228e-07,0.0019076165,-0.0019463471,-0.0019463471,-0.0832526,0.05416101
2654,0.00071890885,0.0007016631,1.7245786e-07,0.0022506835,-0.0026260833,-0.0026260833,-0.08378898,0.053254575
2655,0.0010476022,0.00071898836,3.2861385e-06,0.0017374024,-0.0036235678,-0.0036235678,-0.08457669,0.051924516
2656,0.0007850129,0.00069667347,8.833946e-07,0.0024760794,-0.0013148593,-0.0013148593,-0.08273932,0.05493662
2657,0.0009628088,0.0007151191,2.4768967e-06,0.001722621,-0.0041365665,-0.0041365665,-0.084975846,0.051212482
2658,0.00070153695,0.0007011609,3.759931e-09,0.0020750738,-0.001544287,-0.001544287,-0.08291299,0.054600455
2659,0.0007168531,0.0007035879,1.3265198e-07,0.0019285214,-0.0032073094,-0.0032073094,-0.084232524,0.0524042
2660,0.0008409018,0.000709255,1.3164682e-06,0.00175252,-0.0027790677,-0.0027790677,-0.08389169,0.05296434
2661,0.0007230872,0.00069613644,2.6950795e-07,0.0022711954,-0.0019829415,-0.0019829415,-0.0832606,0.054013584
2662,0.0009415393,0.00071157835,2.2996098e-06,0.001724341,-0.0036909315,-0.0036909315,-0.08461735,0.051776417
2663,0.0007077976,0.0006965556,1.12420075e-07,0.0022023378,-0.0016125166,-0.0016125166,-0.08296959,0.054515503
2664,0.00078347535,0.0007054752,7.8000147e-07,0.001808028,-0.0035265246,-0.0035265246,-0.08449163,0.052010886
2665,0.0007309877,0.00070225867,2.872904e-07,0.0018942627,-0.0022722888,-0.0022722888,-0.083497845,0.053664293
2666,0.00069774117,0.0006977329,8.2893914e-11,0.0020705676,-0.0026330126,-0.0026330126,-0.083784804,0.053196136
2667,0.00084884895,0.0007066516,1.4219738e-06,0.0017609128,-0.0031827074,-0.0031827074,-0.084222645,0.052478153
2668,0.0007031835,0.00069446355,8.7199915e-08,0.0021867775,-0.001961532,-0.001961532,-0.08325424,0.054081645
2669,0.0008263615,0.0007047074,1.2165407e-06,0.0017701616,-0.0034848547,-0.0034848547,-0.08446125,0.05207706
2670,0.0006979313,0.00069633377,1.5974848e-08,0.0020183425,-0.0020494263,-0.0020494263,-0.08332214,0.05395673
2671,0.0007226174,0.00069852313,2.409427e-07,0.0018957977,-0.0030456367,-0.0030456367,-0.084110595,0.05263979
2672,0.00075910357,0.0007000882,5.901535e-07,0.0018220431,-0.0026607732,-0.0026607732,-0.08380261,0.05313589
2673,0.0006934592,0.00069343497,2.420144e-10,0.0020608965,-0.0023753478,-0.0023753478,-0.08357399,0.053503495
2674,0.00081028393,0.00070113986,1.0914407e-06,0.001761274,-0.003177995,-0.003177995,-0.084210455,0.052443106
2675,0.0006922881,0.00069226505,2.3056246e-10,0.0020565784,-0.0020797278,-0.0020797278,-0.083337374,0.05388043
2676,0.00076218013,0.0006979728,6.4207376e-07,0.0018074274,-0.0031706223,-0.0031706223,-0.08420459,0.052445706
2677,0.00070972467,0.0006942432,1.5481483e-07,0.0019148415,-0.0023330282,-0.0023330282,-0.08353669,0.053545363
2678,0.00070493284,0.0006933343,1.1598523e-07,0.00193253,-0.002749301,-0.002749301,-0.08386791,0.05299845
2679,0.0007601653,0.00069643935,6.3725895e-07,0.0018101013,-0.0028067424,-0.0028067424,-0.083914414,0.052924532
2680,0.0006910962,0.0006904337,6.6243553e-09,0.002023285,-0.0023420185,-0.0023420185,-0.083545856,0.05353693
2681,0.00077239686,0.000696132,7.626484e-07,0.0017937588,-0.003078904,-0.003078904,-0.08413211,0.052569844
2682,0.000693803,0.0006902689,3.5341387e-08,0.0019856256,-0.0022635038,-0.0022635038,-0.08348455,0.05364089
2683,0.00073246344,0.0006931622,3.9301207e-07,0.0018501432,-0.0029711465,-0.0029711465,-0.0840478,0.052711412
2684,0.00071682775,0.0006916687,2.515905e-07,0.0018820023,-0.0025158473,-0.0025158473,-0.08368512,0.05330788
2685,0.0006995506,0.00068967807,9.872534e-08,0.001938257,-0.0026390937,-0.0026390937,-0.08378214,0.05314343
2686,0.0007476692,0.000692495,5.5174155e-07,0.0018161201,-0.002831961,-0.002831961,-0.08393391,0.052887615
2687,0.00069111044,0.00068764045,3.4700022e-08,0.0019759485,-0.002387384,-0.002387384,-0.08357987,0.05346791
2688,0.00074644334,0.00069139973,5.5043625e-07,0.001812128,-0.0029540071,-0.0029540071,-0.08402936,0.052719437
2689,0.0006967315,0.000687441,9.2905026e-08,0.0019337431,-0.0023819625,-0.0023819625,-0.08357445,0.053467136
2690,0.0007188739,0.00068878743,3.0086514e-07,0.0018578822,-0.0028309026,-0.0028309026,-0.083929814,0.05287392
2691,0.0007162725,0.0006881125,2.816002e-07,0.001862091,-0.0025754666,-0.0025754666,-0.08372598,0.053205416
2692,0.00069799257,0.00068615226,1.18403165e-07,0.0019177566,-0.0025938542,-0.0025938542,-0.08374111,0.053178784
2693,0.00073444494,0.00068826985,4.6175117e-07,0.0018206505,-0.0027870275,-0.0027870275,-0.083895236,0.0529234
2694,0.00069217867,0.00068464887,7.529804e-08,0.0019377404,-0.002437784,-0.002437784,-0.08361593,0.053380426
2695,0.0007310388,0.0006871652,4.3873604e-07,0.0018241425,-0.0028532934,-0.0028532934,-0.08394654,0.05283383
2696,0.0006976667,0.00068438414,1.328257e-07,0.0019072723,-0.0024556888,-0.0024556888,-0.08362955,0.053355325
2697,0.00071241264,0.00068514375,2.7268896e-07,0.0018591195,-0.0027588124,-0.0027588124,-0.08387123,0.052955892
2698,0.0007115523,0.00068463705,2.6915222e-07,0.0018597654,-0.0025941904,-0.0025941904,-0.0837403,0.053170998
2699,0.0006976877,0.0006831039,1.4583765e-07,0.0018991958,-0.0025982263,-0.0025982263,-0.08374342,0.05316445
2700,0.0007228181,0.0006844676,3.8350444e-07,0.0018299497,-0.0027369098,-0.0027369098,-0.08385294,0.05298067
2701,0.0006929833,0.00068176026,1.12230296e-07,0.0019120844,-0.0024902467,-0.0024902467,-0.08365547,0.053302687
2702,0.0007207506,0.00068340125,3.7349372e-07,0.0018302507,-0.002783106,-0.002783106,-0.08388939,0.05291601
2703,0.00069664145,0.0006812068,1.5434614e-07,0.0018910718,-0.0024971308,-0.0024971308,-0.083661586,0.053289298
2704,0.0007088467,0.00068169285,2.7153854e-07,0.0018521545,-0.0027189748,-0.0027189748,-0.083837815,0.052995164
2705,0.00070580945,0.0006810094,2.4800082e-07,0.0018574726,-0.0025861773,-0.0025861773,-0.08373164,0.053167023
2706,0.00069793756,0.00067995384,1.7983719e-07,0.0018775765,-0.0026085721,-0.0026085721,-0.083747745,0.05313464
2707,0.0007135496,0.0006806302,3.29194e-07,0.0018332688,-0.0026818106,-0.0026818106,-0.083806306,0.053035554
2708,0.00069326424,0.00067867024,1.4594009e-07,0.0018881054,-0.0025258777,-0.0025258777,-0.083682254,0.053237796
2709,0.00071333395,0.00067973224,3.360174e-07,0.0018292702,-0.0027221933,-0.0027221933,-0.08383704,0.05297771
2710,0.0006947442,0.0006779435,1.6800674e-07,0.0018774228,-0.0025161486,-0.0025161486,-0.0836735,0.053246252
2711,0.00070619216,0.00067838526,2.780688e-07,0.0018422544,-0.002690334,-0.002690334,-0.08381023,0.053015664
2712,0.0007001389,0.000677525,2.2613901e-07,0.001855859,-0.0025686445,-0.0025686445,-0.08371311,0.05317403
2713,0.00069809327,0.00067694025,2.115304e-07,0.0018599187,-0.0026195354,-0.0026195354,-0.08375348,0.053105447
2714,0.0007057628,0.0006770705,2.869231e-07,0.0018376323,-0.0026355432,-0.0026355432,-0.083765864,0.05308312
2715,0.0006931925,0.0006757095,1.7482984e-07,0.0018706463,-0.002557541,-0.002557541,-0.08370345,0.05318407
2716,0.0007071598,0.00067631004,3.084979e-07,0.0018299938,-0.0026761284,-0.0026761284,-0.08379689,0.053026542
2717,0.00069261,0.0006748153,1.7794643e-07,0.0018681162,-0.0025336249,-0.0025336249,-0.08368506,0.053211972
2718,0.000703668,0.0006752162,2.8451765e-07,0.0018340929,-0.0026713575,-0.0026713575,-0.08379237,0.05302941
2719,0.00069513684,0.00067417114,2.0965673e-07,0.0018543905,-0.0025537638,-0.0025537638,-0.083699785,0.053181637
2720,0.00069791835,0.00067394535,2.3973004e-07,0.0018444243,-0.0026289404,-0.0026289404,-0.08375837,0.05308066
2721,0.0006989082,0.0006735859,2.5322254e-07,0.0018393117,-0.0025961986,-0.0025961986,-0.08373216,0.053121585
2722,0.00069319556,0.0006727358,2.0459768e-07,0.0018525636,-0.0025805295,-0.0025805295,-0.08371891,0.05313979
2723,0.00070097647,0.0006728781,2.8098376e-07,0.0018293258,-0.0026301453,-0.0026301453,-0.08375771,0.053071894
2724,0.0006910574,0.0006717353,1.9322121e-07,0.0018542671,-0.002549645,-0.002549645,-0.083694294,0.053175557
2725,0.0007000115,0.0006719779,2.8033642e-07,0.0018269664,-0.0026406653,-0.0026406653,-0.0837646,0.053053718
2726,0.0006914292,0.0006709343,2.0494832e-07,0.0018485115,-0.0025460997,-0.0025460997,-0.08369028,0.053175874
2727,0.00069680193,0.0006709248,2.5877145e-07,0.0018311206,-0.0026250118,-0.0026250118,-0.083751574,0.05307035
2728,0.0006931379,0.00067025534,2.288255e-07,0.0018387708,-0.002565475,-0.002565475,-0.08370557,0.053146824
2729,0.0006929352,0.0006698297,2.3105486e-07,0.0018372928,-0.0025948416,-0.0025948416,-0.08372782,0.053106595
2730,0.00069497066,0.00066956884,2.54018e-07,0.0018296426,-0.0025915422,-0.0025915422,-0.08372438,0.053109426
2731,0.00069004507,0.0006688015,2.1243602e-07,0.0018411953,-0.0025663162,-0.0025663162,-0.08370448,0.05314082
2732,0.000695515,0.0006687912,2.6723842e-07,0.0018242187,-0.002609198,-0.002609198,-0.083737925,0.05308295
2733,0.0006887557,0.0006678936,2.0862092e-07,0.0018405799,-0.0025507945,-0.0025507945,-0.08369159,0.05315796
2734,0.0006943723,0.000667899,2.647331e-07,0.0018228455,-0.0026111961,-0.0026111961,-0.083738826,0.053076617
2735,0.00068883365,0.0006670899,2.1743759e-07,0.0018357494,-0.0025504963,-0.0025504963,-0.083690815,0.053154327
2736,0.0006919516,0.0006669135,2.5038113e-07,0.0018245478,-0.002598779,-0.002598779,-0.08372883,0.05308881
2737,0.00068965805,0.0006663372,2.3320867e-07,0.0018284175,-0.0025614537,-0.0025614537,-0.0836994,0.053135518
2738,0.0006892743,0.00066590303,2.3371265e-07,0.001827201,-0.0025777684,-0.0025777684,-0.08371162,0.05311193
2739,0.00069050596,0.0006655944,2.4911517e-07,0.0018214878,-0.002575909,-0.002575909,-0.08371004,0.053112283
2740,0.0006871588,0.0006649526,2.2206179e-07,0.0018285483,-0.0025579808,-0.0025579808,-0.083694965,0.053133667
2741,0.0006905457,0.00066480634,2.573937e-07,0.0018172225,-0.0025852593,-0.0025852593,-0.08371609,0.053095907
2742,0.00068596617,0.00066407904,2.1887132e-07,0.0018276721,-0.00254695,-0.00254695,-0.08368534,0.053144414
2743,0.0006895747,0.0006639486,2.5626096e-07,0.0018155735,-0.0025861766,-0.0025861766,-0.083717465,0.05309103
2744,0.0006856683,0.0006632679,2.2400407e-07,0.0018244745,-0.002545113,-0.002545113,-0.083683945,0.05314327
2745,0.00068786275,0.0006630419,2.4820864e-07,0.0018158916,-0.0025787696,-0.0025787696,-0.08371105,0.053097554
2746,0.0006858496,0.00066250423,2.3345339e-07,0.0018195561,-0.002550407,-0.002550407,-0.08368836,0.053132936
2747,0.0006859343,0.00066211866,2.3815672e-07,0.0018172143,-0.002565491,-0.002565491,-0.083699524,0.053111527
2748,0.0006861208,0.0006617493,2.4371548e-07,0.0018145327,-0.0025592844,-0.0025592844,-0.0836939,0.0531179
2749,0.000684231,0.00066122285,2.3008175e-07,0.001817723,-0.0025518413,-0.0025518413,-0.083688155,0.053125694
2750,0.00068600423,0.00066096167,2.5042587e-07,0.001810718,-0.00256524,-0.00256524,-0.083698444,0.05310622
2751,0.00068291987,0.00066035555,2.2564326e-07,0.0018166413,-0.0025425013,-0.0025425013,-0.08368065,0.053134143
2752,0.0006853833,0.00066014496,2.5238342e-07,0.0018079187,-0.0025659527,-0.0025659527,-0.08369736,0.05310125
2753,0.00068214413,0.0006595246,2.2619571e-07,0.0018144975,-0.0025371425,-0.0025371425,-0.08367509,0.05313721
2754,0.00068435154,0.0006593045,2.5047063e-07,0.0018062193,-0.0025629539,-0.0025629539,-0.083694294,0.053101134
2755,0.0006817655,0.0006587287,2.3036775e-07,0.0018114927,-0.0025356237,-0.0025356237,-0.083673164,0.053135123
2756,0.00068299536,0.0006584396,2.4555803e-07,0.0018057727,-0.0025564565,-0.0025564565,-0.083687894,0.053105943
2757,0.0006815905,0.00065796357,2.3626976e-07,0.0018076097,-0.00253821,-0.00253821,-0.08367299,0.053128038
2758,0.000681504,0.000657585,2.3919046e-07,0.001805878,-0.002546803,-0.002546803,-0.08368017,0.053115003
2759,0.000681435,0.00065720594,2.4229044e-07,0.0018038225,-0.0025426461,-0.0025426461,-0.083676405,0.05311884
2760,0.00068012666,0.0006567381,2.3388559e-07,0.00180562,-0.002537436,-0.002537436,-0.08367206,0.053123847
2761,0.0006811207,0.0006564348,2.4685934e-07,0.0018008946,-0.0025455784,-0.0025455784,-0.0836782,0.053111643
2762,0.0006790271,0.000655903,2.3124113e-07,0.0018045935,-0.0025307287,-0.0025307287,-0.083666705,0.05312941
2763,0.0006804789,0.00065564166,2.48372e-07,0.0017982963,-0.0025460613,-0.0025460613,-0.08367736,0.05310727
2764,0.000678182,0.0006551037,2.3078276e-07,0.001802651,-0.0025257443,-0.0025257443,-0.08366104,0.053132202
2765,0.0006796105,0.0006548386,2.477189e-07,0.0017966044,-0.0025433493,-0.0025433493,-0.083674416,0.053107455
2766,0.00067758595,0.0006543226,2.3263334e-07,0.0017998951,-0.0025240288,-0.0025240288,-0.08365867,0.05313075
2767,0.000678592,0.0006540229,2.4569096e-07,0.0017951591,-0.0025380945,-0.0025380945,-0.083669975,0.053110275
2768,0.0006770519,0.000653545,2.3506894e-07,0.0017974069,-0.0025232339,-0.0025232339,-0.08365712,0.053127866
2769,0.00067751284,0.00065321627,2.429657e-07,0.0017938584,-0.0025332042,-0.0025332042,-0.08366539,0.05311308
2770,0.00067660864,0.0006527857,2.3822945e-07,0.0017945477,-0.0025227298,-0.0025227298,-0.08365624,0.05312498
2771,0.0006764303,0.00065241056,2.401972e-07,0.0017930162,-0.0025271557,-0.0025271557,-0.08365967,0.0531175
2772,0.0006761583,0.00065203034,2.4127928e-07,0.0017916246,-0.0025237268,-0.0025237268,-0.08365613,0.053120293
2773,0.0006753731,0.00065160834,2.3764795e-07,0.0017920049,-0.002520812,-0.002520812,-0.08365372,0.05312227
2774,0.0006756203,0.0006512678,2.4352425e-07,0.0017891035,-0.002524104,-0.002524104,-0.08365677,0.05311638
2775,0.00067435915,0.00065081613,2.354303e-07,0.0017905491,-0.002515838,-0.002515838,-0.08365014,0.053125374
2776,0.0006750653,0.00065050507,2.4560234e-07,0.0017868275,-0.0025229645,-0.0025229645,-0.08365503,0.053114224
2777,0.00067349826,0.000650039,2.3459235e-07,0.0017889973,-0.0025116717,-0.0025116717,-0.08364657,0.05312728
2778,0.0006742793,0.00064974267,2.4536607e-07,0.0017847143,-0.002521458,-0.002521458,-0.08365359,0.053112768
2779,0.00067283254,0.0006492765,2.3556046e-07,0.0017869906,-0.0025082242,-0.0025082242,-0.083642736,0.053128336
2780,0.00067340175,0.0006489654,2.4436326e-07,0.0017832253,-0.0025182364,-0.0025182364,-0.08364996,0.053113595
2781,0.0006721396,0.0006485184,2.3621182e-07,0.0017845496,-0.0025069823,-0.0025069823,-0.08364043,0.05312633
2782,0.00067253865,0.0006481965,2.434213e-07,0.001781498,-0.002513787,-0.002513787,-0.08364564,0.053115614
2783,0.00067139463,0.0006477633,2.3631323e-07,0.0017825724,-0.0025048913,-0.0025048913,-0.083638854,0.053125657
2784,0.0006717723,0.00064744044,2.433184e-07,0.0017795088,-0.0025108415,-0.0025108415,-0.08364316,0.05311602
2785,0.00067066704,0.00064700673,2.3660306e-07,0.001780727,-0.0025018358,-0.0025018358,-0.08363518,0.053126022
2786,0.0006710348,0.00064668385,2.4350953e-07,0.0017778415,-0.0025081236,-0.0025081236,-0.08364045,0.05311616
2787,0.00066999934,0.0006462592,2.3740104e-07,0.0017786194,-0.0024998311,-0.0024998311,-0.083633035,0.05312526
2788,0.00067020074,0.0006459262,2.427454e-07,0.0017761671,-0.0025045248,-0.0025045248,-0.08363657,0.053117476
2789,0.000669354,0.0006455223,2.3831673e-07,0.0017765216,-0.002497879,-0.002497879,-0.08363164,0.053124376
2790,0.0006693619,0.0006451783,2.418359e-07,0.001774428,-0.0025012062,-0.0025012062,-0.08363402,0.0531182
2791,0.00066864147,0.00064478506,2.3856413e-07,0.001774504,-0.0024956083,-0.0024956083,-0.08362866,0.053123754
2792,0.00066853274,0.0006444326,2.4100123e-07,0.0017728967,-0.0024977736,-0.0024977736,-0.083630204,0.053119402
2793,0.0006680289,0.0006440515,2.3977384e-07,0.0017723333,-0.002493973,-0.002493973,-0.08362656,0.05312272
2794,0.0006676995,0.00064368855,2.4010959e-07,0.0017712523,-0.0024939761,-0.0024939761,-0.08362517,0.053120933
2795,0.00066736795,0.00064332486,2.4043098e-07,0.0017702293,-0.0024921224,-0.0024921224,-0.08362353,0.053121656
2796,0.00066689635,0.0006429496,2.3946745e-07,0.0017696306,-0.0024905114,-0.0024905114,-0.08362209,0.053122032
2797,0.0006667138,0.0006425991,2.4114755e-07,0.0017682302,-0.002490203,-0.002490203,-0.083620876,0.053120825
2798,0.00066609506,0.0006422168,2.3878252e-07,0.0017679859,-0.0024871414,-0.0024871414,-0.083618104,0.05312312
2799,0.00066604314,0.0006418742,2.4168935e-07,0.0017662932,-0.0024882243,-0.0024882243,-0.08361875,0.053119875
2800,0.00066536036,0.00064149086,2.3869515e-07,0.0017660202,-0.0024841612,-0.0024841612,-0.083614856,0.053123612
2801,0.0006652585,0.0006411525,2.4105975e-07,0.0017645215,-0.002485225,-0.002485225,-0.08361613,0.053120464
2802,0.0006646788,0.00064076995,2.3908845e-07,0.0017642895,-0.0024816392,-0.0024816392,-0.08361249,0.053123657
2803,0.00066450186,0.0006404266,2.4075257e-07,0.0017627537,-0.002482759,-0.002482759,-0.08361298,0.05312048
2804,0.0006639897,0.0006400531,2.393654e-07,0.0017623763,-0.002479153,-0.002479153,-0.0836103,0.053123586
2805,0.0006637432,0.0006397059,2.4037251e-07,0.0017612303,-0.002479718,-0.002479718,-0.08361058,0.053121176
2806,0.00066335424,0.0006393462,2.400804e-07,0.0017603287,-0.002477421,-0.002477421,-0.083607875,0.05312272
2807,0.0006629749,0.0006389902,2.398468e-07,0.001759511,-0.0024762633,-0.0024762633,-0.083606794,0.05312239
2808,0.00066267705,0.0006386369,2.4040173e-07,0.0017585104,-0.0024752016,-0.0024752016,-0.08360582,0.05312208
2809,0.0006622533,0.00063827593,2.3977384e-07,0.0017576856,-0.0024735744,-0.0024735744,-0.083604604,0.053122487
2810,0.0006619614,0.0006379329,2.4028486e-07,0.0017564986,-0.002472589,-0.002472589,-0.08360327,0.05312207
2811,0.00066154584,0.00063757284,2.3973004e-07,0.0017560712,-0.0024702766,-0.0024702766,-0.083600916,0.05312348
2812,0.00066122756,0.0006372312,2.3996358e-07,0.0017546011,-0.0024706034,-0.0024706034,-0.08360116,0.053121515
2813,0.00066077727,0.00063686696,2.39103e-07,0.0017541965,-0.002467348,-0.002467348,-0.08359808,0.0531239
2814,0.0006605386,0.0006365262,2.401242e-07,0.0017531527,-0.0024676765,-0.0024676765,-0.083597876,0.05312194
2815,0.0006601183,0.00063617446,2.394383e-07,0.0017521704,-0.0024657408,-0.0024657408,-0.083595686,0.053122915
2816,0.00065975875,0.0006358266,2.3932165e-07,0.0017514125,-0.0024642157,-0.0024642157,-0.08359382,0.053123143
2817,0.0006594765,0.00063548743,2.398906e-07,0.0017503683,-0.00246341,-0.00246341,-0.08359244,0.05312265
2818,0.0006589922,0.00063513,2.3862236e-07,0.0017497647,-0.0024615126,-0.0024615126,-0.083591044,0.05312362
2819,0.00065887294,0.00063479913,2.4073796e-07,0.0017484017,-0.0024612518,-0.0024612518,-0.083590455,0.053122185
2820,0.0006583116,0.0006344319,2.3879707e-07,0.0017483069,-0.0024581905,-0.0024581905,-0.08358832,0.05312454
2821,0.00065817643,0.00063410704,2.4069408e-07,0.0017464233,-0.0024597028,-0.0024597028,-0.08358951,0.053120915
2822,0.00065759144,0.0006337467,2.3844768e-07,0.0017462784,-0.0024550287,-0.0024550287,-0.08358542,0.053125307
2823,0.0006574776,0.0006334155,2.4062098e-07,0.0017448482,-0.0024563684,-0.0024563684,-0.08358598,0.05312192
2824,0.0006569875,0.000633067,2.3920504e-07,0.0017442413,-0.002453223,-0.002453223,-0.08358299,0.05312433
2825,0.0006566768,0.000632733,2.394383e-07,0.0017432718,-0.002452946,-0.002452946,-0.08358278,0.053123016
2826,0.00065633416,0.00063239614,2.3937997e-07,0.0017426133,-0.0024511823,-0.0024511823,-0.08358143,0.053123794
2827,0.0006559496,0.00063205825,2.389136e-07,0.001741719,-0.0024504943,-0.0024504943,-0.0835805,0.053123277
2828,0.0006556611,0.0006317202,2.3940913e-07,0.001740914,-0.0024490866,-0.0024490866,-0.08357874,0.05312364
2829,0.0006552229,0.00063137815,2.3844768e-07,0.0017401797,-0.0024478585,-0.0024478585,-0.08357748,0.053123806
2830,0.00065496744,0.00063105277,2.3914674e-07,0.0017389834,-0.0024471146,-0.0024471146,-0.083576076,0.05312325
2831,0.00065446866,0.00063070824,2.3760437e-07,0.0017385544,-0.0024447362,-0.0024447362,-0.08357321,0.053124763
2832,0.00065438164,0.00063038967,2.3991979e-07,0.001737033,-0.00244508,-0.00244508,-0.0835736,0.053122625
2833,0.0006537767,0.0006300351,2.3741555e-07,0.0017370792,-0.002441412,-0.002441412,-0.08357064,0.05312576
2834,0.00065377064,0.00062972313,2.404748e-07,0.0017351002,-0.0024433997,-0.0024433997,-0.083571896,0.053121574
2835,0.00065304287,0.00062936224,2.3680606e-07,0.0017353508,-0.0024382146,-0.0024382146,-0.083566986,0.05312673
2836,0.00065314723,0.00062906323,2.408403e-07,0.0017332579,-0.002441032,-0.002441032,-0.08356862,0.05312146
2837,0.0006522236,0.0006286907,2.353291e-07,0.0017338701,-0.0024353436,-0.0024353436,-0.083563,0.053127337
2838,0.00065265445,0.00062841515,2.4239313e-07,0.0017310653,-0.0024394314,-0.0024394314,-0.08356678,0.053120203
2839,0.00065144495,0.00062802323,2.342172e-07,0.0017328219,-0.0024310981,-0.0024310981,-0.0835596,0.053129576
2840,0.00065217767,0.00062777667,2.440098e-07,0.0017286892,-0.0024391739,-0.0024391739,-0.08356631,0.05311755
2841,0.0006504452,0.0006273497,2.3095458e-07,0.0017318772,-0.0024262131,-0.0024262131,-0.083556175,0.0531329
2842,0.00065192045,0.0006271515,2.4768926e-07,0.0017260965,-0.00243936,-0.00243936,-0.083566025,0.053114343
2843,0.000649201,0.0006266508,2.2550171e-07,0.0017316454,-0.0024203474,-0.0024203474,-0.08355074,0.053137783
2844,0.0006520763,0.00062655425,2.5522104e-07,0.0017222672,-0.0024421376,-0.0024421376,-0.083567835,0.053107437
2845,0.0006475219,0.0006259266,2.1595316e-07,0.0017331215,-0.0024100416,-0.0024100416,-0.083541796,0.053148158
2846,0.0006528868,0.0006260133,2.6873494e-07,0.0017165157,-0.002450817,-0.002450817,-0.08357422,0.053092897
2847,0.000644995,0.00062514265,1.9852338e-07,0.0017370456,-0.0023927588,-0.0023927588,-0.08352841,0.053167555
2848,0.00065515266,0.0006255627,2.9589998e-07,0.0017076926,-0.0024679769,-0.0024679769,-0.08358871,0.05306747
2849,0.0006410848,0.0006242389,1.6845901e-07,0.0017457529,-0.0023637095,-0.0023637095,-0.083503984,0.053202614
2850,0.0006602881,0.0006252742,3.501386e-07,0.0016933643,-0.0025013308,-0.0025013308,-0.08361476,0.053020407
2851,0.00063506333,0.000623113,1.1950299e-07,0.0017643697,-0.002312384,-0.002312384,-0.083463036,0.053266987
2852,0.0006715419,0.0006253161,4.622576e-07,0.0016690557,-0.0025664552,-0.0025664552,-0.08366516,0.052931685
2853,0.0006265782,0.00062158954,4.988679e-08,0.001803105,-0.0022173722,-0.0022173722,-0.08338683,0.053388726
2854,0.0006980054,0.0006259845,7.202084e-07,0.001630107,-0.0026906887,-0.0026906887,-0.083762735,0.052765597
2855,0.0006193048,0.0006192939,1.08801856e-10,0.0018866343,-0.0020401173,-0.0020401173,-0.08324568,0.053618614
2856,0.00076544227,0.00062794617,1.3749609e-06,0.0015778022,-0.0029305222,-0.0029305222,-0.08395333,0.052447453
2857,0.00063693244,0.00061560085,2.1331604e-07,0.0020749273,-0.0017002037,-0.0017002037,-0.08297697,0.054061975
2858,0.0009569048,0.00063262554,3.2427924e-06,0.0015651477,-0.0033974077,-0.0033974077,-0.084322855,0.051830903
2859,0.00078922923,0.00060960883,1.796204e-06,0.0025105933,-0.0010418177,-0.0010418177,-0.08245163,0.05492317
2860,0.0015562435,0.0006434003,9.128433e-06,0.0018547303,-0.0043053958,-0.0043053958,-0.08504121,0.05063511
2861,0.0015214793,0.00060082175,9.206577e-06,0.003492228,0.00023584446,0.00023584446,-0.081434354,0.056597076
2862,0.003505716,0.0006681649,2.8375513e-05,0.0030272538,-0.006058904,-0.006058904,-0.08643334,0.048328865
2863,0.0043238793,0.0005928753,3.731004e-05,0.0054567684,0.0026686317,0.0026686317,-0.07949775,0.059782397
2864,0.00908121,0.0007201394,8.361071e-05,0.0054780436,-0.009252855,-0.009252855,-0.08896254,0.04413434
2865,0.011354211,0.0005990033,0.00010755207,0.008323117,0.0067986506,0.0067986506,-0.07619601,0.06515722
2866,0.016862398,0.0007772957,0.00016085104,0.007990704,-0.013763731,-0.013763731,-0.09252371,0.038209647
2867,0.013530146,0.00060597376,0.00012924173,0.009076178,0.011056436,0.011056436,-0.072747365,0.07050654
2868,0.009301208,0.00071074005,8.590468e-05,0.0058666146,-0.015066779,-0.015066779,-0.093511276,0.036338497
2869,0.0015061437,0.00059548713,9.106566e-06,0.003420422,0.008188859,0.008188859,-0.074928224,0.066239275
2870,0.00085068564,0.0006015445,2.491411e-06,0.0023404812,-0.0060641747,-0.0060641747,-0.08628041,0.04765736
2871,0.0057327664,0.00068139157,5.051375e-05,0.0043467158,-0.003968844,-0.003968844,-0.084597915,0.050310273
2872,0.006785797,0.00059381366,6.191983e-05,0.0068712495,0.0056768805,0.0056768805,-0.07693407,0.06297004
2873,0.0063905134,0.0006952106,5.6953028e-05,0.0046322034,-0.0118113775,-0.0118113775,-0.09093855,0.040605932
2874,0.0012662063,0.0005994268,6.667795e-06,0.0033525813,0.006079081,0.006079081,-0.076691434,0.06384232
2875,0.0007112614,0.0006072428,1.040186e-06,0.0025339415,-0.0059266207,-0.0059266207,-0.086319104,0.048483863
2876,0.004086204,0.0006760573,3.4101464e-05,0.0033910528,-0.0044313143,-0.0044313143,-0.08516418,0.05057381
2877,0.0040135453,0.00059097906,3.4225664e-05,0.0057375473,0.003603501,0.003603501,-0.07877682,0.061070144
2878,0.0034762996,0.0006696838,2.8066157e-05,0.0030263788,-0.010068795,-0.010068795,-0.08971439,0.04350449
2879,0.000637718,0.0006117984,2.5919613e-07,0.0022779854,0.0027937263,0.0027937263,-0.079440676,0.060064536
2880,0.0010086666,0.0006021117,4.0655495e-06,0.003087457,-0.0038432856,-0.0038432856,-0.08472107,0.0513957
2881,0.0035591973,0.0006663073,2.89289e-05,0.003106744,-0.0054590465,-0.0054590465,-0.08598633,0.049213618
2882,0.0022264677,0.0005926676,1.6338001e-05,0.004338021,0.0031756826,0.0031756826,-0.07906287,0.0602736
2883,0.0014513433,0.00063515815,8.161851e-06,0.0017420326,-0.007671412,-0.007671412,-0.087704,0.046195816
2884,0.00080518454,0.0006198517,1.8533285e-06,0.0014360221,0.00064354565,0.00064354565,-0.081034526,0.056792315
2885,0.0013002991,0.0005957607,7.045383e-06,0.0033376461,-0.0012910031,-0.0012910031,-0.082571894,0.054270852
2886,0.0026145438,0.0006512387,1.9633051e-05,0.0025847375,-0.00591646,-0.00591646,-0.0862659,0.04830907
2887,0.0010527802,0.000597908,4.5487222e-06,0.0030891888,0.0025168073,0.0025168073,-0.07953175,0.059187908
2888,0.0007068963,0.00061780174,8.909456e-07,0.00153342,-0.0055127023,-0.0055127023,-0.0859701,0.048922457
2889,0.0012385771,0.0006318677,6.067093e-06,0.001615697,-0.0018171833,-0.0018171833,-0.083031535,0.053720612
2890,0.0012093039,0.000596265,6.130388e-06,0.0034165527,-4.7530975e-05,-4.7530975e-05,-0.0816327,0.05606764
2891,0.0016818817,0.00064053177,1.04135e-05,0.0019245011,-0.006122956,-0.006122956,-0.086509556,0.0483429
2892,0.0006362398,0.000607699,2.8540856e-07,0.0022053274,0.0007415807,0.0007415807,-0.08102847,0.05721247
2893,0.0006205208,0.0006085684,1.1952359e-07,0.0021412005,-0.0037003553,-0.0037003553,-0.084583975,0.05151682
2894,0.0013970382,0.0006356028,7.614354e-06,0.001753198,-0.0035714968,-0.0035714968,-0.084483765,0.051694136
2895,0.0009540706,0.00059860316,3.554674e-06,0.002959096,0.00022065833,0.00022065833,-0.081442535,0.056545224
2896,0.0009989768,0.0006260846,3.7289212e-06,0.0015318389,-0.005241612,-0.005241612,-0.08580093,0.049479302
2897,0.0006582541,0.00061434496,4.3909142e-07,0.0016200602,-0.0007180144,-0.0007180144,-0.082174525,0.05525517
2898,0.0006960944,0.0006020437,9.4050694e-07,0.0023397906,-0.0021507544,-0.0021507544,-0.083308436,0.05336199
2899,0.0012588897,0.0006288515,6.300381e-06,0.001630158,-0.0040293364,-0.0040293364,-0.08480073,0.050906096
2900,0.000694321,0.00060063414,9.368688e-07,0.0023514496,6.16189e-05,6.16189e-05,-0.08152641,0.056149587
2901,0.00069164037,0.0006136455,7.7994883e-07,0.001523508,-0.00407429,-0.00407429,-0.08483218,0.050820056
2902,0.0007996633,0.00061724416,1.8241915e-06,0.0014770736,-0.0018049122,-0.0018049122,-0.08301689,0.053735718
2903,0.00069613656,0.0006000898,9.604676e-07,0.0023791133,-0.0013304356,-0.0013304356,-0.08264433,0.054372042
2904,0.0009992884,0.0006228486,3.7643981e-06,0.0015039572,-0.0041251425,-0.0041251425,-0.08488481,0.050802696
2905,0.00060792454,0.00060530525,2.6192675e-08,0.001973971,-0.0006021873,-0.0006021873,-0.082072146,0.055350002
2906,0.00061393686,0.0006082632,5.6736887e-08,0.0017961998,-0.0032091564,-0.0032091564,-0.084163025,0.052029938
2907,0.0008562607,0.00061912206,2.3713865e-06,0.0014986192,-0.0027183762,-0.0027183762,-0.08377518,0.052679803
2908,0.00065210985,0.0006010381,5.107172e-07,0.0022739654,-0.0011231052,-0.0011231052,-0.082500875,0.05474133
2909,0.00080613967,0.000616875,1.8926463e-06,0.0015155528,-0.003891944,-0.003891944,-0.0847175,0.05119344
2910,0.0006236685,0.0006084113,1.5257159e-07,0.00172969,-0.0013673698,-0.0013673698,-0.08269849,0.054429807
2911,0.00060493086,0.0006044014,5.2943623e-09,0.0019304644,-0.0025079006,-0.0025079006,-0.08360787,0.05294802
2912,0.00083942,0.0006166198,2.228002e-06,0.001491463,-0.0030935884,-0.0030935884,-0.08407206,0.052184977
2913,0.00061432447,0.00060159113,1.2733344e-07,0.0020382619,-0.0011859823,-0.0011859823,-0.08254378,0.05461771
2914,0.00069462025,0.00061064016,8.398009e-07,0.0015523841,-0.0033671018,-0.0033671018,-0.08428235,0.05179397
2915,0.0006645673,0.00060889614,5.5671137e-07,0.0015884734,-0.0018638406,-0.0018638406,-0.08307826,0.053715624
2916,0.0006043515,0.0006018651,2.486427e-08,0.0019278278,-0.0020521744,-0.0020521744,-0.08322581,0.053466246
2917,0.0007823145,0.00061292114,1.6939338e-06,0.0014860204,-0.0031067901,-0.0031067901,-0.08406958,0.052108176
2918,0.0006023433,0.0006023429,3.868905e-12,0.0018722331,-0.0013890244,-0.0013890244,-0.082696415,0.054322522
2919,0.00064146065,0.0006066845,3.4776195e-07,0.0016374217,-0.0029634768,-0.0029634768,-0.083959065,0.05230449
2920,0.0006899369,0.00060894224,8.09947e-07,0.001563389,-0.002236743,-0.002236743,-0.08337906,0.053243246
2921,0.00060190813,0.0006012325,6.755986e-09,0.0019214792,-0.0018991627,-0.0018991627,-0.083111435,0.0536892
2922,0.0007249975,0.00061012286,1.1487463e-06,0.0015272673,-0.0030818395,-0.0030818395,-0.08406026,0.052177485
2923,0.00061000953,0.0006032784,6.731125e-08,0.0017770485,-0.0016757925,-0.0016757925,-0.082936116,0.053986955
2924,0.0006213574,0.0006042142,1.7143216e-07,0.0017152836,-0.0026808807,-0.0026808807,-0.08373953,0.052700225
2925,0.00069104985,0.00060800934,8.3040504e-07,0.001557955,-0.0024883419,-0.0024883419,-0.083586484,0.05294701
2926,0.00060081447,0.00060073985,7.460452e-10,0.0018664555,-0.0018625209,-0.0018625209,-0.08308534,0.053747136
2927,0.0006838879,0.0006070207,7.6867235e-07,0.0015632143,-0.0029394368,-0.0029394368,-0.08394508,0.052361373
2928,0.0006205624,0.000603047,1.7515399e-07,0.0016937471,-0.0019055989,-0.0019055989,-0.0831186,0.053682383
2929,0.00061280985,0.00060196593,1.0843899e-07,0.001729963,-0.002437684,-0.002437684,-0.083540715,0.0529891
2930,0.00068347447,0.0006060235,7.7451017e-07,0.0015535976,-0.0025589978,-0.0025589978,-0.08363567,0.052828528
2931,0.00060213055,0.0006000245,2.1060513e-08,0.0017951945,-0.0018881861,-0.0018881861,-0.08309946,0.053685363
2932,0.00065827975,0.0006042354,5.4044375e-07,0.0015893051,-0.002757975,-0.002757975,-0.083793454,0.05256346
2933,0.0006298743,0.0006022964,2.757791e-07,0.0016535528,-0.0020622013,-0.0020622013,-0.0832376,0.0534577
2934,0.00060963875,0.0006003818,9.256922e-08,0.001730552,-0.0023135035,-0.0023135035,-0.08343883,0.053134907
2935,0.0006707286,0.0006041378,6.659087e-07,0.0015680408,-0.0025679902,-0.0025679902,-0.08364196,0.052808307
2936,0.00060571305,0.0005994922,6.220816e-08,0.0017556265,-0.0019634666,-0.0019634666,-0.08315935,0.053588763
2937,0.00064155564,0.00060223386,3.9321762e-07,0.0016179432,-0.0026427365,-0.0026427365,-0.08370098,0.05271789
2938,0.0006337721,0.00060150604,3.2266064e-07,0.0016402174,-0.002177695,-0.002177695,-0.0833317,0.053315833
2939,0.0006092406,0.0005993174,9.923164e-08,0.0017292803,-0.0022605371,-0.0022605371,-0.08339767,0.053211246
2940,0.000657624,0.0006024498,5.5174155e-07,0.0015838557,-0.0025615196,-0.0025615196,-0.08363893,0.052824657
2941,0.0006094539,0.0005988481,1.0605761e-07,0.0017243697,-0.002036168,-0.002036168,-0.083219066,0.053498022
2942,0.0006326123,0.00060042576,3.2186549e-07,0.0016365174,-0.0025480734,-0.0025480734,-0.083627984,0.052839674
2943,0.0006339294,0.000600236,3.3693362e-07,0.0016288194,-0.002252321,-0.002252321,-0.08339071,0.053216565
2944,0.00060977263,0.00059806526,1.1707378e-07,0.0017130943,-0.002228073,-0.002228073,-0.08337073,0.053243645
2945,0.0006480907,0.0006005097,4.7580977e-07,0.0015929369,-0.002520458,-0.002520458,-0.08360371,0.052865643
2946,0.000612164,0.00059780804,1.4355902e-07,0.0016932018,-0.0020939591,-0.0020939591,-0.083263636,0.053409778
2947,0.0006272101,0.0005987154,2.8494702e-07,0.0016397035,-0.0024621591,-0.0024621591,-0.08355634,0.05293326
2948,0.00063252397,0.0005988254,3.3698552e-07,0.0016225728,-0.002280644,-0.002280644,-0.083411,0.053164877
2949,0.00061048253,0.0005969369,1.3545622e-07,0.0016945003,-0.0022193883,-0.0022193883,-0.08336083,0.053241685
2950,0.00064039783,0.00059883227,4.1565568e-07,0.0016022436,-0.0024704554,-0.0024704554,-0.08356129,0.052918173
2951,0.00061405223,0.00059679407,1.7258165e-07,0.0016775265,-0.0021416838,-0.0021416838,-0.083299495,0.05334119
2952,0.0006236555,0.00059731083,2.634466e-07,0.0016426814,-0.002415321,-0.002415321,-0.08351834,0.052989345
2953,0.000630092,0.0005975052,3.2586811e-07,0.0016255047,-0.0022952552,-0.0022952552,-0.08342176,0.05314346
2954,0.0006115654,0.00059592526,1.5640191e-07,0.0016847749,-0.0022317048,-0.0022317048,-0.08337136,0.05322566
2955,0.0006344354,0.00059736596,3.7069412e-07,0.0016110843,-0.002439475,-0.002439475,-0.083537236,0.052958313
2956,0.0006150208,0.00059576804,1.9252754e-07,0.0016686686,-0.0021786573,-0.0021786573,-0.083328605,0.053292666
2957,0.0006217146,0.0005960356,2.5678926e-07,0.001643434,-0.0023876051,-0.0023876051,-0.08349592,0.053023666
2958,0.00062697765,0.00059614936,3.0828275e-07,0.0016257963,-0.0023017495,-0.0023017495,-0.08342629,0.053132366
2959,0.00061233144,0.00059480855,1.7522882e-07,0.0016726276,-0.0022398997,-0.0022398997,-0.083377,0.053209905
2960,0.00062990905,0.00059584796,3.40611e-07,0.0016143615,-0.002406203,-0.002406203,-0.083509594,0.05299475
2961,0.00061498454,0.0005945598,2.0424734e-07,0.0016572853,-0.002201717,-0.002201717,-0.083345376,0.053255115
2962,0.0006202709,0.00059471116,2.5559757e-07,0.001638721,-0.002358573,-0.002358573,-0.083471626,0.053051244
2963,0.0006241377,0.00059475325,2.938447e-07,0.0016249875,-0.0022953697,-0.0022953697,-0.08341984,0.053130805
2964,0.00061277015,0.0005936909,1.9079226e-07,0.0016600776,-0.0022476055,-0.0022476055,-0.08338165,0.053190254
2965,0.00062630634,0.00059442845,3.187788e-07,0.0016167065,-0.0023726327,-0.0023726327,-0.0834804,0.05302825
2966,0.00061465014,0.0005933804,2.1269709e-07,0.0016503774,-0.0022192923,-0.0022192923,-0.08335861,0.05322475
2967,0.00061892654,0.00059347664,2.5449887e-07,0.0016348648,-0.0023413873,-0.0023413873,-0.08345585,0.053066898
2968,0.0006213578,0.0005934235,2.793432e-07,0.0016268822,-0.0022876866,-0.0022876866,-0.08341237,0.053135443
2969,0.00061293365,0.000592595,2.0338625e-07,0.0016525447,-0.002259472,-0.002259472,-0.08339004,0.053171605
2970,0.00062312564,0.00059311104,3.001463e-07,0.001619022,-0.0023508521,-0.0023508521,-0.08346312,0.053053763
2971,0.00061389327,0.00059222034,2.1672943e-07,0.0016469473,-0.0022323884,-0.0022323884,-0.08336874,0.05320522
2972,0.00061787147,0.00059229514,2.5576335e-07,0.0016317824,-0.0023331423,-0.0023331423,-0.083448574,0.053075098
2973,0.00061875925,0.0005921247,2.663456e-07,0.0016276423,-0.0022811661,-0.0022811661,-0.083406955,0.053140536
2974,0.0006128472,0.00059145776,2.1389454e-07,0.001645134,-0.0022677935,-0.0022677935,-0.08339607,0.053156357
2975,0.0006204694,0.00059177546,2.8693907e-07,0.0016189507,-0.0023312918,-0.0023312918,-0.08344679,0.053073477
2976,0.00061295804,0.00059099693,2.1961091e-07,0.0016409671,-0.0022398978,-0.0022398978,-0.083372705,0.053188995
2977,0.0006167912,0.0005910503,2.5740883e-07,0.0016269564,-0.0023203313,-0.0023203313,-0.0834366,0.053083997
2978,0.0006164174,0.00059080333,2.5614028e-07,0.0016259074,-0.002272419,-0.002272419,-0.08339749,0.053143963
2979,0.00061249925,0.0005902917,2.2207583e-07,0.0016373415,-0.0022703751,-0.0022703751,-0.083395764,0.05314507
2980,0.00061809743,0.00059047097,2.7626447e-07,0.0016180326,-0.0023121075,-0.0023121075,-0.08342888,0.05309029
2981,0.00061186834,0.0005897996,2.2068762e-07,0.0016361312,-0.0022444762,-0.0022444762,-0.08337457,0.05317602
2982,0.0006156061,0.0005898531,2.575298e-07,0.0016228217,-0.0023103477,-0.0023103477,-0.08342622,0.053090435
2983,0.00061431946,0.0005895461,2.4773374e-07,0.0016255265,-0.0022642333,-0.0022642333,-0.08339045,0.05314883
2984,0.0006119362,0.0005891533,2.2782865e-07,0.0016318643,-0.0022748034,-0.0022748034,-0.08339746,0.053134613
2985,0.0006160099,0.0005892275,2.678242e-07,0.0016178911,-0.0022982436,-0.0022982436,-0.08341691,0.053103615
2986,0.0006108411,0.00058863213,2.2208988e-07,0.0016330185,-0.0022491722,-0.0022491722,-0.08337796,0.053165834
2987,0.0006143969,0.00058867113,2.5725765e-07,0.0016198555,-0.0023041083,-0.0023041083,-0.08342146,0.05309442
2988,0.0006123534,0.00058830297,2.4050405e-07,0.0016248869,-0.0022586577,-0.0022586577,-0.08338484,0.05315175
2989,0.0006114403,0.00058801565,2.3424604e-07,0.0016263555,-0.0022780823,-0.0022780823,-0.083399646,0.053125642
2990,0.0006137924,0.00058796676,2.5825625e-07,0.00161706,-0.0022846435,-0.0022846435,-0.08340412,0.053116087
2991,0.0006099468,0.0005874631,2.2483705e-07,0.0016278633,-0.0022531399,-0.0022531399,-0.083379306,0.053154957
2992,0.000613016,0.0005874683,2.5547706e-07,0.0016164351,-0.0022930813,-0.0022930813,-0.08341004,0.053102255
2993,0.0006106246,0.0005870787,2.3545923e-07,0.0016223204,-0.002253822,-0.002253822,-0.08337929,0.053151373
2994,0.00061068794,0.00058686355,2.3824398e-07,0.001620601,-0.0022762266,-0.0022762266,-0.08339595,0.05312128
2995,0.0006118283,0.0005867245,2.510377e-07,0.0016158569,-0.0022715556,-0.0022715556,-0.083392225,0.05312598
2996,0.0006090318,0.0005863129,2.2718898e-07,0.0016229486,-0.002255808,-0.002255808,-0.083380185,0.053145103
2997,0.0006115724,0.0005862786,2.5293767e-07,0.0016137069,-0.0022823224,-0.0022823224,-0.08340037,0.053109936
2998,0.00060905743,0.00058588025,2.3177168e-07,0.0016204773,-0.0022504188,-0.0022504188,-0.083375886,0.053150095
2999,0.00060993124,0.00058573595,2.4195316e-07,0.00161607,-0.0022756301,-0.0022756301,-0.0833946,0.053116884
3000,0.00060991046,0.0005857166,2.419385e-07,0.001616015,-0.00226116,-0.00226116,-0.08338344,0.05313449
3001,0.00060978025,0.000585686,2.409427e-07,0.0016162371,-0.002260976,-0.002260976,-0.08338334,0.053134717
3002,0.00060965103,0.0005856518,2.3999277e-07,0.0016166874,-0.0022618524,-0.0022618524,-0.08338414,0.053133555
3003,0.00060948834,0.00058561884,2.3869515e-07,0.0016170979,-0.0022634438,-0.0022634438,-0.083385184,0.05313158
3004,0.00060936925,0.000585587,2.3782232e-07,0.0016174465,-0.0022650657,-0.0022650657,-0.083386235,0.05312932
3005,0.0006093335,0.00058556435,2.3769154e-07,0.0016174772,-0.0022662082,-0.0022662082,-0.08338694,0.053127985
3006,0.0006093431,0.00058554346,2.3799676e-07,0.0016172738,-0.0022664457,-0.0022664457,-0.08338715,0.053127628
3007,0.0006093872,0.0005855293,2.3857868e-07,0.0016169238,-0.0022658566,-0.0022658566,-0.08338668,0.05312831
3008,0.00060945854,0.00058551325,2.3945287e-07,0.0016164767,-0.002264735,-0.002264735,-0.08338576,0.05312963
3009,0.00060955907,0.0005854955,2.406356e-07,0.0016161057,-0.0022632938,-0.0022632938,-0.08338457,0.05313138
3010,0.00060950266,0.00058547274,2.4029947e-07,0.0016159186,-0.0022621714,-0.0022621714,-0.08338408,0.053132586
3011,0.00060946867,0.0005854489,2.401972e-07,0.0016159607,-0.0022616906,-0.0022616906,-0.0833837,0.05313304
3012,0.0006093333,0.0005854186,2.3914674e-07,0.0016161901,-0.0022620037,-0.0022620037,-0.08338359,0.053132515
3013,0.0006092853,0.00058538956,2.389573e-07,0.0016164131,-0.0022628666,-0.0022628666,-0.08338437,0.05313134
3014,0.00060916925,0.00058536086,2.38084e-07,0.0016165558,-0.0022637316,-0.0022637316,-0.08338507,0.05313013
3015,0.00060911605,0.00058533525,2.378078e-07,0.0016165673,-0.0022644207,-0.0022644207,-0.0833856,0.053129155
3016,0.0006091079,0.00058531406,2.3793861e-07,0.0016163882,-0.002264556,-0.002264556,-0.08338555,0.053128805
3017,0.0006091578,0.00058529555,2.3862236e-07,0.0016160805,-0.0022641164,-0.0022641164,-0.0833851,0.053129196
3018,0.00060918066,0.00058527617,2.390447e-07,0.0016157359,-0.0022632594,-0.0022632594,-0.08338444,0.053130116
3019,0.0006091973,0.0005852564,2.3940913e-07,0.001615473,-0.0022622794,-0.0022622794,-0.083383575,0.053131126
3020,0.00060917565,0.00058523327,2.394237e-07,0.0016153178,-0.002261568,-0.002261568,-0.08338304,0.053131722
3021,0.00060913165,0.00058521115,2.3920504e-07,0.0016152291,-0.0022611506,-0.0022611506,-0.083382525,0.05313221
3022,0.00060909,0.0005851826,2.3907387e-07,0.00161526,-0.0022610608,-0.0022610608,-0.08338243,0.05313206
3023,0.0006090344,0.0005851576,2.3876794e-07,0.0016154109,-0.0022613306,-0.0022613306,-0.08338282,0.053131603
3024,0.00060897326,0.00058512995,2.3843313e-07,0.0016154702,-0.0022619176,-0.0022619176,-0.083383195,0.05313077
3025,0.00060890074,0.0005851069,2.3793861e-07,0.0016154585,-0.0022622212,-0.0022622212,-0.08338346,0.053130336
3026,0.00060889404,0.0005850813,2.3812763e-07,0.0016153831,-0.0022623802,-0.0022623802,-0.083383694,0.053129952
3027,0.00060888956,0.00058505934,2.3830218e-07,0.0016152338,-0.0022622342,-0.0022622342,-0.08338379,0.053129956
3028,0.0006088403,0.00058503775,2.3802583e-07,0.00161511,-0.002261835,-0.002261835,-0.08338365,0.053130392
3029,0.0006088956,0.00058501883,2.3876794e-07,0.0016149554,-0.0022615015,-0.0022615015,-0.08338325,0.053130753
3030,0.0006088759,0.0005849962,2.3879707e-07,0.0016148229,-0.00226106,-0.00226106,-0.08338294,0.053131234
3031,0.00060883013,0.00058497227,2.3857868e-07,0.0016147908,-0.002260738,-0.002260738,-0.08338295,0.05313148
3032,0.0006087977,0.0005849486,2.3849134e-07,0.0016147685,-0.0022607225,-0.0022607225,-0.083382696,0.053131483
3033,0.000608727,0.00058492296,2.3804039e-07,0.001614774,-0.002260704,-0.002260704,-0.08338262,0.053131465
3034,0.00060871796,0.00058489793,2.3820036e-07,0.0016147569,-0.0022608994,-0.0022608994,-0.083383135,0.053131
3035,0.00060867367,0.000584874,2.3799676e-07,0.0016147555,-0.0022609576,-0.0022609576,-0.08338305,0.053130828
3036,0.0006086488,0.00058484916,2.3799676e-07,0.0016147434,-0.002261087,-0.002261087,-0.08338307,0.053130545
3037,0.00060859445,0.0005848282,2.3766248e-07,0.0016146707,-0.002261074,-0.002261074,-0.083382994,0.05313066
3038,0.0006086113,0.00058480585,2.3805492e-07,0.0016145584,-0.002260938,-0.002260938,-0.08338289,0.053130638
3039,0.00060859293,0.0005847802,2.3812763e-07,0.00161449,-0.0022606514,-0.0022606514,-0.083382696,0.05313099
3040,0.0006085881,0.00058475934,2.3828763e-07,0.0016144222,-0.002260446,-0.002260446,-0.083382614,0.053131226
3041,0.0006085717,0.00058473856,2.3833128e-07,0.0016143457,-0.002260294,-0.002260294,-0.083382495,0.053131346
3042,0.00060851633,0.0005847152,2.380113e-07,0.0016142929,-0.0022601408,-0.0022601408,-0.08338255,0.05313142
3043,0.000608479,0.00058468664,2.3792407e-07,0.0016142699,-0.0022601038,-0.0022601038,-0.08338268,0.053131264
3044,0.0006084537,0.0005846628,2.3790953e-07,0.0016142714,-0.0022601737,-0.0022601737,-0.08338227,0.05313109
3045,0.0006084308,0.00058463844,2.3792407e-07,0.0016142331,-0.0022602768,-0.0022602768,-0.0833823,0.05313092
3046,0.0006083636,0.0005846162,2.3747364e-07,0.0016141837,-0.0022602219,-0.0022602219,-0.083382234,0.053130858
3047,0.000608368,0.00058459595,2.377206e-07,0.001614151,-0.0022602521,-0.0022602521,-0.08338244,0.053130634
3048,0.0006083598,0.0005845761,2.3783686e-07,0.0016140896,-0.0022601224,-0.0022601224,-0.08338201,0.053130873
3049,0.00060836575,0.0005845559,2.3809855e-07,0.0016139814,-0.0022599716,-0.0022599716,-0.083381996,0.053131018
3050,0.0006083121,0.00058453274,2.3779326e-07,0.0016138911,-0.0022597304,-0.0022597304,-0.08338195,0.053131178
3051,0.00060831406,0.0005845071,2.3806946e-07,0.0016138471,-0.0022595506,-0.0022595506,-0.08338177,0.053131267
3052,0.00060825155,0.00058448093,2.3770608e-07,0.0016138381,-0.002259546,-0.002259546,-0.08338167,0.05313114
3053,0.0006082556,0.0005844545,2.380113e-07,0.001613768,-0.002259564,-0.002259564,-0.083381444,0.05313113
3054,0.00060814957,0.0005844312,2.3718327e-07,0.0016137072,-0.0022595227,-0.0022595227,-0.08338173,0.05313094
3055,0.00060815236,0.00058440934,2.3743007e-07,0.0016136445,-0.0022594945,-0.0022594945,-0.08338185,0.05313082
3056,0.000608125,0.00058438635,2.3738652e-07,0.0016135414,-0.0022593532,-0.0022593532,-0.08338146,0.05313102
3057,0.0006081342,0.00058436504,2.3769154e-07,0.0016134775,-0.0022591148,-0.0022591148,-0.083381295,0.053131215
3058,0.0006080924,0.0005843421,2.3750269e-07,0.001613395,-0.0022589995,-0.0022589995,-0.08338137,0.053131238
3059,0.0006080742,0.0005843167,2.3757532e-07,0.0016133293,-0.0022588347,-0.0022588347,-0.08338097,0.053131316
3060,0.00060802134,0.00058429287,2.3728488e-07,0.0016132995,-0.0022587483,-0.0022587483,-0.08338104,0.053131234
3061,0.0006080119,0.0005842689,2.3743007e-07,0.001613244,-0.0022587073,-0.0022587073,-0.08338088,0.0531313
3062,0.00060796423,0.000584243,2.372123e-07,0.0016131846,-0.0022587029,-0.0022587029,-0.08338069,0.053131115
3063,0.00060794945,0.0005842195,2.372994e-07,0.0016131316,-0.0022586638,-0.0022586638,-0.083380915,0.053131014
3064,0.00060791615,0.0005841978,2.3718327e-07,0.0016130662,-0.002258596,-0.002258596,-0.08338065,0.053131063
3065,0.00060790905,0.00058417476,2.3734296e-07,0.0016129717,-0.0022584896,-0.0022584896,-0.083380654,0.053131066
3066,0.00060785934,0.00058415264,2.3706717e-07,0.0016128299,-0.0022582673,-0.0022582673,-0.08338036,0.053131264
3067,0.0006078449,0.000584128,2.3716876e-07,0.0016127735,-0.0022579986,-0.0022579986,-0.08338024,0.0531314
3068,0.0006078123,0.00058410416,2.3708168e-07,0.001612765,-0.0022579064,-0.0022579064,-0.083379984,0.05313144
3069,0.000607795,0.00058408105,2.3713973e-07,0.0016127205,-0.002257953,-0.002257953,-0.08338015,0.05313139
3070,0.0006077358,0.0005840581,2.3677705e-07,0.0016126717,-0.0022579068,-0.0022579068,-0.08338029,0.053131215
3071,0.0006077446,0.000584035,2.3709619e-07,0.0016126485,-0.002257935,-0.002257935,-0.08338013,0.053131003
3072,0.0006076946,0.000584014,2.3680606e-07,0.0016125549,-0.0022578447,-0.0022578447,-0.08337985,0.0531312
3073,0.0006076848,0.0005839882,2.369656e-07,0.0016124228,-0.002257654,-0.002257654,-0.08337998,0.053131327
3074,0.00060769584,0.0005839659,2.372994e-07,0.0016123736,-0.0022573716,-0.0022573716,-0.08337992,0.05313152
3075,0.0006076625,0.0005839427,2.3719778e-07,0.0016123473,-0.0022573126,-0.0022573126,-0.083379954,0.053131457
3076,0.0006076,0.0005839165,2.3683506e-07,0.0016123313,-0.0022573562,-0.0022573562,-0.08337996,0.05313133
3077,0.0006076048,0.00058389374,2.3711071e-07,0.0016123041,-0.002257361,-0.002257361,-0.083379775,0.05313128
3078,0.00060754473,0.0005838699,2.3674805e-07,0.0016121914,-0.002257377,-0.002257377,-0.08337993,0.053131107
3079,0.00060751743,0.00058384554,2.3671905e-07,0.0016121132,-0.002257216,-0.002257216,-0.08337974,0.053131074
3080,0.0006074719,0.0005838203,2.3651609e-07,0.0016120505,-0.002257035,-0.002257035,-0.083379395,0.05313135
3081,0.00060746795,0.0005837975,2.3670455e-07,0.0016119678,-0.0022569366,-0.0022569366,-0.083379224,0.05313128
3082,0.00060745416,0.00058377645,2.3677705e-07,0.0016118558,-0.0022567667,-0.0022567667,-0.08337923,0.053131398
3083,0.00060744333,0.0005837511,2.3692209e-07,0.0016117721,-0.0022565436,-0.0022565436,-0.08337897,0.053131588
3084,0.0006073767,0.00058372796,2.364871e-07,0.001611768,-0.0022564111,-0.0022564111,-0.083378874,0.05313158
3085,0.00060738524,0.00058370316,2.3682055e-07,0.001611729,-0.0022564305,-0.0022564305,-0.0833789,0.053131517
3086,0.00060732197,0.00058367907,2.3642913e-07,0.0016117113,-0.002256409,-0.002256409,-0.08337867,0.05313139
3087,0.0006073151,0.00058365334,2.3661755e-07,0.0016116773,-0.0022564856,-0.0022564856,-0.0833789,0.05313115
3088,0.00060727366,0.0005836322,2.3641465e-07,0.0016116302,-0.0022564149,-0.0022564149,-0.08337866,0.0531313
3089,0.0006072484,0.0005836084,2.3640015e-07,0.0016115273,-0.0022563986,-0.0022563986,-0.08337866,0.053131178
3090,0.0006072384,0.00058358535,2.3653058e-07,0.0016114353,-0.0022561606,-0.0022561606,-0.08337829,0.05313132
3091,0.00060720893,0.00058355875,2.3650159e-07,0.0016113336,-0.0022559676,-0.0022559676,-0.083378255,0.053131357
3092,0.0006071713,0.00058353564,2.3635668e-07,0.0016112847,-0.0022557995,-0.0022557995,-0.083377734,0.05313145
3093,0.00060713425,0.00058351306,2.3621182e-07,0.0016112208,-0.002255671,-0.002255671,-0.08337781,0.05313162
3094,0.0006071094,0.00058348675,2.362263e-07,0.0016111485,-0.0022556288,-0.0022556288,-0.08337761,0.05313148
3095,0.0006070708,0.0005834612,2.3609596e-07,0.001611091,-0.0022555585,-0.0022555585,-0.08337768,0.053131387
3096,0.00060705893,0.00058343774,2.3621182e-07,0.0016110318,-0.002255459,-0.002255459,-0.08337741,0.053131435
3097,0.0006070383,0.00058341137,2.3626976e-07,0.0016109647,-0.0022553673,-0.0022553673,-0.083377644,0.053131446
3098,0.00060702075,0.0005833894,2.3631323e-07,0.0016108626,-0.0022552956,-0.0022552956,-0.083377294,0.053131305
3099,0.000606954,0.0005833618,2.3592222e-07,0.0016107851,-0.0022551112,-0.0022551112,-0.08337743,0.053131398
3100,0.0006069418,0.0005833395,2.3602355e-07,0.0016107201,-0.0022550144,-0.0022550144,-0.083377026,0.05313136
3101,0.0006069504,0.0005833176,2.3632771e-07,0.0016106402,-0.0022548162,-0.0022548162,-0.08337668,0.05313161
3102,0.00060690293,0.00058329187,2.3611044e-07,0.0016105876,-0.0022546933,-0.0022546933,-0.08337665,0.053131655
3103,0.0006068669,0.00058326597,2.3600909e-07,0.0016105564,-0.0022546453,-0.0022546453,-0.083376646,0.053131558
3104,0.0006068172,0.00058324233,2.3574854e-07,0.0016105106,-0.0022545948,-0.0022545948,-0.08337627,0.05313157
3105,0.0006068002,0.00058321666,2.3583537e-07,0.0016104596,-0.0022545662,-0.0022545662,-0.083376184,0.053131588
3106,0.0006067868,0.0005831917,2.3595118e-07,0.0016103975,-0.0022545161,-0.0022545161,-0.08337639,0.053131435
3107,0.0006067565,0.00058316573,2.3590775e-07,0.0016103378,-0.0022544437,-0.0022544437,-0.083376214,0.05313138
3108,0.0006067371,0.00058314344,2.359367e-07,0.0016102961,-0.0022543673,-0.0022543673,-0.08337611,0.053131368
3109,0.00060673844,0.00058312016,2.3618286e-07,0.0016102201,-0.0022542274,-0.0022542274,-0.08337588,0.053131644
3110,0.00060668646,0.0005830957,2.3590775e-07,0.0016101513,-0.0022541378,-0.0022541378,-0.083376095,0.053131513
3111,0.00060665794,0.0005830715,2.3586432e-07,0.0016101153,-0.0022540118,-0.0022540118,-0.08337558,0.053131614
3112,0.0006066256,0.0005830478,2.3577749e-07,0.0016100764,-0.0022539378,-0.0022539378,-0.083375625,0.053131685
3113,0.0006065922,0.0005830203,2.3571961e-07,0.0016100145,-0.002253942,-0.002253942,-0.083375886,0.053131487
3114,0.0006065718,0.0005829984,2.3573408e-07,0.0016099467,-0.002253838,-0.002253838,-0.08337562,0.053131543
3115,0.0006065032,0.00058297464,2.3528573e-07,0.0016099169,-0.0022537543,-0.0022537543,-0.083375745,0.053131387
3116,0.00060653366,0.0005829516,2.358209e-07,0.0016098735,-0.0022537427,-0.0022537427,-0.08337576,0.053131357
3117,0.0006065097,0.00058292906,2.3580643e-07,0.0016098291,-0.0022536064,-0.0022536064,-0.08337554,0.053131618
3118,0.0006064463,0.0005829033,2.354303e-07,0.0016097925,-0.0022535636,-0.0022535636,-0.08337559,0.053131577
3119,0.0006064504,0.0005828785,2.3571961e-07,0.0016097251,-0.0022535815,-0.0022535815,-0.083375566,0.053131342
3120,0.00060640305,0.00058285566,2.3547369e-07,0.0016096467,-0.0022534272,-0.0022534272,-0.08337521,0.053131483
3121,0.00060638215,0.00058283046,2.3551708e-07,0.0016095577,-0.0022532973,-0.0022532973,-0.08337531,0.05313149
3122,0.0006063481,0.00058280653,2.3541585e-07,0.0016094827,-0.0022531461,-0.0022531461,-0.083375074,0.053131495
3123,0.00060635066,0.0005827845,2.3566173e-07,0.0016094208,-0.0022529962,-0.0022529962,-0.08337503,0.053131532
3124,0.0006063533,0.0005827611,2.3592222e-07,0.0016093993,-0.002252939,-0.002252939,-0.08337505,0.053131524
3125,0.00060628494,0.00058273325,2.3551708e-07,0.0016093301,-0.002252871,-0.002252871,-0.08337484,0.05313165
3126,0.00060624746,0.00058270874,2.3538693e-07,0.001609255,-0.0022528437,-0.0022528437,-0.08337509,0.053131506
3127,0.0006062145,0.0005826831,2.3531464e-07,0.0016091972,-0.0022527627,-0.0022527627,-0.08337517,0.053131398
3128,0.0006061624,0.0005826584,2.3504003e-07,0.0016090965,-0.0022526805,-0.0022526805,-0.083374955,0.05313138
3129,0.0006061527,0.0005826328,2.35199e-07,0.0016090246,-0.0022524754,-0.0022524754,-0.083374746,0.053131513
3130,0.00060613686,0.00058260973,2.3527127e-07,0.0016089161,-0.002252343,-0.002252343,-0.083374605,0.05313153
3131,0.00060610723,0.0005825845,2.352279e-07,0.0016088278,-0.0022521298,-0.0022521298,-0.08337452,0.053131603
3132,0.00060611626,0.00058256165,2.3554601e-07,0.0016087875,-0.0022519694,-0.0022519694,-0.083374575,0.053131692
3133,0.0006060787,0.0005825357,2.354303e-07,0.001608741,-0.0022518341,-0.0022518341,-0.08337427,0.053131916
3134,0.00060602435,0.0005825088,2.3515564e-07,0.0016086895,-0.0022518574,-0.0022518574,-0.08337435,0.053131707
3135,0.0006059903,0.00058248197,2.3508339e-07,0.0016086703,-0.0022518737,-0.0022518737,-0.08337442,0.053131513
3136,0.0006059687,0.0005824618,2.3506894e-07,0.001608584,-0.00225188,-0.00225188,-0.08337425,0.053131435
3137,0.0006059334,0.0005824381,2.3495336e-07,0.0016084777,-0.0022517438,-0.0022517438,-0.08337432,0.05313149
3138,0.0006058858,0.0005824121,2.3473672e-07,0.0016083503,-0.0022514989,-0.0022514989,-0.08337415,0.053131666
3139,0.0006058702,0.00058239076,2.3479448e-07,0.001608283,-0.002251243,-0.002251243,-0.08337394,0.05313179
3140,0.00060583395,0.0005823646,2.346934e-07,0.0016082709,-0.0022511184,-0.0022511184,-0.08337395,0.05313191
3141,0.0006058434,0.0005823379,2.3505449e-07,0.0016082211,-0.002251127,-0.002251127,-0.08337346,0.05313183
3142,0.0006057669,0.00058231346,2.3453461e-07,0.0016081785,-0.00225111,-0.00225111,-0.08337347,0.053131703
3143,0.00060578546,0.00058229157,2.3493891e-07,0.0016081496,-0.002251128,-0.002251128,-0.08337349,0.05313157
3144,0.0006057431,0.000582268,2.3475116e-07,0.0016080634,-0.0022510625,-0.0022510625,-0.08337334,0.05313159
3145,0.000605716,0.00058224524,2.3470784e-07,0.001607982,-0.002250908,-0.002250908,-0.08337312,0.053131722
3146,0.0006056998,0.0005822218,2.3478003e-07,0.001607871,-0.0022507191,-0.0022507191,-0.08337322,0.053131852
3147,0.00060568453,0.00058219786,2.3486669e-07,0.0016077856,-0.002250525,-0.002250525,-0.0833733,0.053131893
3148,0.00060562737,0.00058217393,2.3453461e-07,0.001607762,-0.002250379,-0.002250379,-0.08337306,0.053131904
3149,0.00060558756,0.00058214564,2.3441916e-07,0.0016077268,-0.002250337,-0.002250337,-0.08337288,0.053131983
3150,0.0006055679,0.00058212166,2.3446246e-07,0.0016076748,-0.0022503831,-0.0022503831,-0.083372995,0.053131733
3151,0.00060558814,0.0005821,2.3488113e-07,0.0016076346,-0.00225036,-0.00225036,-0.08337298,0.053131614
3152,0.0006055211,0.0005820777,2.344336e-07,0.0016075568,-0.0022502798,-0.0022502798,-0.08337293,0.05313166
3153,0.0006054977,0.00058205286,2.3444802e-07,0.0016074416,-0.0022501347,-0.0022501347,-0.08337283,0.053131796
3154,0.0006055029,0.00058202783,2.3475116e-07,0.0016073477,-0.0022498758,-0.0022498758,-0.08337272,0.053131923
3155,0.00060543575,0.0005820025,2.343326e-07,0.0016073209,-0.0022497175,-0.0022497175,-0.0833727,0.053131938
3156,0.0006054655,0.0005819788,2.3486669e-07,0.0016072855,-0.0022497454,-0.0022497454,-0.0833726,0.053131804
3157,0.00060542393,0.00058195315,2.3470784e-07,0.0016072155,-0.0022496947,-0.0022496947,-0.08337246,0.053131837
3158,0.0006053634,0.0005819287,2.3434703e-07,0.001607101,-0.0022496413,-0.0022496413,-0.08337222,0.053131744
3159,0.0006053444,0.0005819025,2.3441916e-07,0.0016070309,-0.002249442,-0.002249442,-0.083372205,0.053131748
3160,0.00060531264,0.0005818808,2.3431816e-07,0.0016069397,-0.002249304,-0.002249304,-0.083372116,0.053131845
3161,0.00060529687,0.00058185495,2.3441916e-07,0.0016068909,-0.0022491065,-0.0022491065,-0.08337198,0.053132027
3162,0.00060522556,0.00058183126,2.3394324e-07,0.0016068559,-0.002249045,-0.002249045,-0.08337196,0.053132027
3163,0.0006051881,0.0005818067,2.3381352e-07,0.0016067914,-0.0022490802,-0.0022490802,-0.083372205,0.053131897
3164,0.0006052019,0.00058178446,2.3417392e-07,0.0016067681,-0.002249008,-0.002249008,-0.08337198,0.053131897
3165,0.0006051836,0.00058176334,2.3420277e-07,0.0016066798,-0.0022489207,-0.0022489207,-0.08337203,0.053131938
3166,0.00060513814,0.0005817381,2.3400091e-07,0.0016066106,-0.002248787,-0.002248787,-0.08337202,0.053131968
3167,0.00060510676,0.00058171246,2.3394324e-07,0.0016066001,-0.0022487137,-0.0022487137,-0.08337206,0.05313194
3168,0.00060506584,0.0005816902,2.3375588e-07,0.0016065324,-0.0022487317,-0.0022487317,-0.08337192,0.053131815
3169,0.00060507527,0.0005816651,2.3410183e-07,0.0016064164,-0.0022486083,-0.0022486083,-0.083371766,0.05313189
3170,0.00060505443,0.0005816414,2.3413067e-07,0.0016063211,-0.0022483382,-0.0022483382,-0.08337175,0.053132173
3171,0.0006049898,0.0005816171,2.3372706e-07,0.0016062635,-0.002248172,-0.002248172,-0.083371386,0.053132217
3172,0.0006049587,0.00058159605,2.3362622e-07,0.0016062476,-0.002248119,-0.002248119,-0.08337131,0.053132176
3173,0.000604944,0.00058156985,2.3374147e-07,0.0016061955,-0.002248112,-0.002248112,-0.08337115,0.053132087
3174,0.00060491293,0.00058154453,2.3368385e-07,0.0016061212,-0.002248113,-0.002248113,-0.08337096,0.05313192
3175,0.0006048789,0.000581522,2.3356861e-07,0.0016060923,-0.0022480492,-0.0022480492,-0.08337103,0.053131856
3176,0.0006048508,0.00058149686,2.3353981e-07,0.0016060034,-0.002247943,-0.002247943,-0.0833709,0.05313201
3177,0.0006048237,0.0005814726,2.33511e-07,0.0016059125,-0.0022477899,-0.0022477899,-0.08337076,0.05313204
3178,0.0006047882,0.0005814515,2.33367e-07,0.0016058243,-0.0022476346,-0.0022476346,-0.08337059,0.05313211
3179,0.0006047668,0.0005814287,2.333814e-07,0.0016057598,-0.0022474881,-0.0022474881,-0.08337065,0.053132024
3180,0.0006047662,0.00058140355,2.3362622e-07,0.0016057207,-0.0022473948,-0.0022473948,-0.08337069,0.05313212
3181,0.00060470984,0.0005813775,2.3332382e-07,0.0016056407,-0.0022473417,-0.0022473417,-0.08337039,0.053132065
3182,0.00060467626,0.00058135105,2.3325184e-07,0.0016055462,-0.0022472513,-0.0022472513,-0.08337037,0.05313211
3183,0.00060465356,0.0005813255,2.3328063e-07,0.001605512,-0.0022471263,-0.0022471263,-0.08337023,0.053132
3184,0.0006046225,0.00058130303,2.3319427e-07,0.0016054385,-0.002247025,-0.002247025,-0.083369926,0.05313209
3185,0.00060463336,0.00058127794,2.335542e-07,0.0016053629,-0.002246894,-0.002246894,-0.08336996,0.05313219
3186,0.0006046014,0.0005812503,2.33511e-07,0.0016052958,-0.0022467712,-0.0022467712,-0.08336973,0.05313219
3187,0.0006045309,0.0005812273,2.3303599e-07,0.0016052306,-0.0022466853,-0.0022466853,-0.08336952,0.05313218
3188,0.0006045147,0.0005812053,2.3309354e-07,0.0016051915,-0.002246631,-0.002246631,-0.08336932,0.053132154
3189,0.00060446,0.00058117654,2.3283462e-07,0.0016051143,-0.002246521,-0.002246521,-0.083369344,0.05313225
3190,0.00060447364,0.0005811528,2.3320867e-07,0.0016050234,-0.00224645,-0.00224645,-0.08336913,0.053132102
3191,0.000604472,0.0005811281,2.33439e-07,0.001605,-0.0022462863,-0.0022462863,-0.083369,0.05313226
3192,0.00060440775,0.00058110704,2.3300723e-07,0.0016049538,-0.0022462567,-0.0022462567,-0.08336867,0.05313225
3193,0.0006043825,0.0005810832,2.3299283e-07,0.0016048969,-0.0022461927,-0.0022461927,-0.0833688,0.053132243
3194,0.0006043568,0.0005810575,2.3299283e-07,0.0016048582,-0.0022461049,-0.0022461049,-0.083368644,0.05313229
3195,0.0006043027,0.00058103213,2.3270522e-07,0.0016048136,-0.0022461165,-0.0022461165,-0.0833686,0.053132076
3196,0.00060430437,0.0005810108,2.3293529e-07,0.0016047683,-0.0022460872,-0.0022460872,-0.08336858,0.053131964
3197,0.000604288,0.0005809873,2.3300723e-07,0.0016046856,-0.0022459654,-0.0022459654,-0.08336828,0.053132195
3198,0.0006042155,0.0005809593,2.3256148e-07,0.0016045995,-0.002245825,-0.002245825,-0.08336832,0.053132147
3199,0.0006041941,0.00058093364,2.3260459e-07,0.0016045715,-0.0022457028,-0.0022457028,-0.08336818,0.053132188
3200,0.0006041892,0.00058091,2.3279148e-07,0.0016045049,-0.0022456225,-0.0022456225,-0.08336793,0.053132206
3201,0.0006041521,0.0005808859,2.3266209e-07,0.0016044161,-0.0022455668,-0.0022455668,-0.08336801,0.053132277
3202,0.0006040846,0.00058086,2.322454e-07,0.0016043386,-0.0022453757,-0.0022453757,-0.08336772,0.05313233
3203,0.0006040608,0.00058083487,2.3225977e-07,0.0016042707,-0.002245334,-0.002245334,-0.0833676,0.05313221
3204,0.0006040677,0.0005808115,2.3256148e-07,0.0016042249,-0.0022451966,-0.0022451966,-0.08336747,0.053132374
3205,0.0006040381,0.0005807892,2.3248963e-07,0.0016041421,-0.002245099,-0.002245099,-0.08336751,0.053132314
3206,0.0006040119,0.00058076147,2.32504e-07,0.0016040783,-0.002244962,-0.002244962,-0.0833673,0.05313243
3207,0.00060397835,0.000580738,2.3240341e-07,0.0016040617,-0.002244893,-0.002244893,-0.08336737,0.05313235
3208,0.0006039483,0.0005807123,2.323603e-07,0.0016039945,-0.0022448746,-0.0022448746,-0.08336718,0.053132318
3209,0.0006039133,0.0005806873,2.3225977e-07,0.0016039344,-0.0022447882,-0.0022447882,-0.0833673,0.053132307
3210,0.00060386123,0.00058065966,2.3201565e-07,0.0016038598,-0.0022447149,-0.0022447149,-0.08336738,0.053132202
3211,0.0006038543,0.00058063696,2.3217359e-07,0.0016037896,-0.0022446113,-0.0022446113,-0.0833671,0.05313228
3212,0.0006038457,0.0005806111,2.3234594e-07,0.0016037537,-0.002244476,-0.002244476,-0.083367065,0.053132307
3213,0.00060383225,0.0005805876,2.3244651e-07,0.001603687,-0.0022443917,-0.0022443917,-0.0833664,0.05313243
3214,0.0006037741,0.0005805639,2.321018e-07,0.0016035902,-0.002244292,-0.002244292,-0.08336677,0.0531324
3215,0.00060374127,0.0005805354,2.3205872e-07,0.0016035718,-0.0022441975,-0.0022441975,-0.08336673,0.053132303
3216,0.00060371734,0.00058051577,2.3201565e-07,0.001603523,-0.0022441398,-0.0022441398,-0.08336646,0.05313235
3217,0.0006037042,0.00058048824,2.3215924e-07,0.0016034432,-0.0022441437,-0.0022441437,-0.083366714,0.0531322
3218,0.0006036531,0.000580463,2.3190083e-07,0.001603388,-0.0022439691,-0.0022439691,-0.0833662,0.053132243
3219,0.0006035918,0.0005804376,2.3154217e-07,0.001603304,-0.0022439475,-0.0022439475,-0.083366044,0.05313218
3220,0.00060363096,0.00058041216,2.3218796e-07,0.0016032272,-0.0022438138,-0.0022438138,-0.08336592,0.053132206
3221,0.0006035977,0.00058039185,2.3205872e-07,0.0016031401,-0.002243575,-0.002243575,-0.083366014,0.053132467
3222,0.0006035549,0.00058036624,2.3188647e-07,0.001603057,-0.002243454,-0.002243454,-0.08336567,0.053132486
3223,0.0006035341,0.0005803397,2.3194389e-07,0.0016030427,-0.0022433186,-0.0022433186,-0.08336556,0.053132497
3224,0.00060348713,0.00058031426,2.3172865e-07,0.0016029848,-0.0022433093,-0.0022433093,-0.08336554,0.053132374
3225,0.00060349575,0.000580287,2.3208744e-07,0.0016029448,-0.0022432348,-0.0022432348,-0.08336528,0.053132437
3226,0.00060340937,0.00058026233,2.3147048e-07,0.0016028917,-0.0022432217,-0.0022432217,-0.08336526,0.053132303
3227,0.00060336443,0.000580236,2.3128412e-07,0.0016028171,-0.0022432222,-0.0022432222,-0.08336529,0.053132154
3228,0.0006033986,0.00058021426,2.3184343e-07,0.0016027631,-0.0022430802,-0.0022430802,-0.08336508,0.053132277
3229,0.0006033552,0.00058018946,2.3165691e-07,0.0016026428,-0.0022429544,-0.0022429544,-0.08336515,0.05313231
3230,0.0006033246,0.0005801632,2.3161388e-07,0.0016025681,-0.0022427042,-0.0022427042,-0.08336482,0.053132605
3231,0.0006032982,0.00058013824,2.3159954e-07,0.0016025259,-0.0022426064,-0.0022426064,-0.08336475,0.053132523
3232,0.00060326455,0.00058011035,2.3154217e-07,0.0016024925,-0.0022424634,-0.0022424634,-0.08336471,0.0531327
3233,0.0006032165,0.0005800881,2.3128412e-07,0.0016024292,-0.002242548,-0.002242548,-0.08336483,0.053132445
3234,0.000603195,0.0005800594,2.3135578e-07,0.0016023743,-0.0022424622,-0.0022424622,-0.08336481,0.053132314
3235,0.0006031668,0.0005800384,2.3128412e-07,0.0016023044,-0.0022424273,-0.0022424273,-0.083364844,0.05313229
3236,0.0006031886,0.0005800157,2.3172865e-07,0.0016022259,-0.002242285,-0.002242285,-0.083364755,0.05313239
3237,0.0006030948,0.0005799879,2.3106918e-07,0.0016021763,-0.002242042,-0.002242042,-0.08336462,0.053132683
3238,0.0006030854,0.00057996414,2.3121247e-07,0.0016021179,-0.002242023,-0.002242023,-0.08336476,0.05313252
3239,0.00060304976,0.00057994,2.3109783e-07,0.0016021045,-0.0022419598,-0.0022419598,-0.08336478,0.053132504
3240,0.00060304184,0.000579912,2.3129846e-07,0.0016020401,-0.0022419544,-0.0022419544,-0.08336461,0.05313243
3241,0.000603014,0.0005798899,2.3124113e-07,0.0016019631,-0.0022418825,-0.0022418825,-0.083364315,0.05313238
3242,0.0006029885,0.0005798616,2.312698e-07,0.0016018739,-0.002241716,-0.002241716,-0.08336409,0.053132482
3243,0.0006029378,0.0005798352,2.310262e-07,0.0016018213,-0.0022416115,-0.0022416115,-0.08336392,0.05313246
3244,0.00060293253,0.00057981274,2.3119813e-07,0.0016017596,-0.0022415582,-0.0022415582,-0.08336409,0.05313237
3245,0.00060288835,0.0005797886,2.3099756e-07,0.0016016765,-0.0022414152,-0.0022414152,-0.08336378,0.053132493
3246,0.00060287595,0.00057976047,2.3115514e-07,0.0016015929,-0.0022412715,-0.0022412715,-0.08336363,0.053132676
3247,0.0006028221,0.00057973526,2.3086866e-07,0.0016015795,-0.0022411929,-0.0022411929,-0.08336338,0.053132568
3248,0.0006027668,0.0005797086,2.3058236e-07,0.0016015338,-0.002241173,-0.002241173,-0.08336317,0.05313254
3249,0.00060277194,0.0005796865,2.3085434e-07,0.0016014157,-0.002241195,-0.002241195,-0.08336314,0.05313233
3250,0.0006027631,0.00057966047,2.310262e-07,0.001601338,-0.0022409025,-0.0022409025,-0.08336313,0.053132594
3251,0.00060269213,0.0005796353,2.3056805e-07,0.0016012803,-0.0022407833,-0.0022407833,-0.08336293,0.053132545
3252,0.00060269295,0.00057960895,2.3084003e-07,0.0016012538,-0.0022407374,-0.0022407374,-0.08336275,0.05313253
3253,0.0006026518,0.000579585,2.3066823e-07,0.001601154,-0.0022407037,-0.0022407037,-0.08336256,0.05313247
3254,0.00060264586,0.0005795604,2.3085434e-07,0.0016010624,-0.0022405484,-0.0022405484,-0.08336231,0.053132523
3255,0.0006025942,0.00057953456,2.3059667e-07,0.0016010376,-0.0022403838,-0.0022403838,-0.08336238,0.05313256
3256,0.0006025603,0.00057951064,2.304965e-07,0.0016009621,-0.00224031,-0.00224031,-0.083361946,0.053132657
3257,0.0006025547,0.0005794864,2.3068255e-07,0.0016008595,-0.0022401924,-0.0022401924,-0.08336214,0.053132717
3258,0.0006025251,0.0005794611,2.306396e-07,0.0016007982,-0.002240004,-0.002240004,-0.08336203,0.053132687
3259,0.0006024523,0.0005794327,2.3019614e-07,0.0016007521,-0.0022399724,-0.0022399724,-0.08336209,0.053132635
3260,0.00060244626,0.0005794081,2.3038206e-07,0.0016007021,-0.0022399756,-0.0022399756,-0.083361916,0.053132433
3261,0.0006024072,0.0005793819,2.3025333e-07,0.0016006051,-0.002239858,-0.002239858,-0.083361916,0.05313258
3262,0.0006024074,0.00057935773,2.304965e-07,0.0016004904,-0.0022397428,-0.0022397428,-0.08336167,0.053132486
3263,0.0006023764,0.0005793353,2.3041066e-07,0.0016004465,-0.002239495,-0.002239495,-0.083361275,0.05313267
3264,0.00060232595,0.0005793078,2.3018183e-07,0.0016004192,-0.0022393868,-0.0022393868,-0.083361216,0.053132724
3265,0.0006023135,0.00057927816,2.3035345e-07,0.0016003095,-0.0022394331,-0.0022394331,-0.08336146,0.053132575
3266,0.00060227385,0.0005792557,2.3018183e-07,0.0016002401,-0.0022391907,-0.0022391907,-0.083360985,0.05313273
3267,0.0006022499,0.00057923025,2.3019614e-07,0.0016001628,-0.0022391174,-0.0022391174,-0.083361134,0.05313271
3268,0.00060223765,0.000579208,2.3029624e-07,0.0016001137,-0.0022389772,-0.0022389772,-0.08336074,0.05313277
3269,0.0006022116,0.0005791806,2.3031053e-07,0.0016000665,-0.002238873,-0.002238873,-0.083360806,0.05313282
3270,0.00060216023,0.00057915633,2.3003886e-07,0.0015999983,-0.0022389032,-0.0022389032,-0.08336078,0.053132597
3271,0.0006021549,0.00057912956,2.3025333e-07,0.0015999812,-0.002238854,-0.002238854,-0.083360635,0.053132523
3272,0.00060211273,0.000579106,2.3006746e-07,0.0015999153,-0.0022387854,-0.0022387854,-0.0833604,0.05313265
3273,0.0006020872,0.00057907903,2.3008175e-07,0.0015998116,-0.0022386995,-0.0022386995,-0.083360456,0.05313259
3274,0.0006020698,0.00057905447,2.3015323e-07,0.0015997321,-0.0022384562,-0.0022384562,-0.08336032,0.053132735
3275,0.00060199865,0.00057902763,2.2971022e-07,0.0015996661,-0.0022383442,-0.0022383442,-0.08336011,0.05313272
3276,0.000602037,0.0005790045,2.3032484e-07,0.0015996301,-0.0022382345,-0.0022382345,-0.08336008,0.053132735
3277,0.0006019832,0.0005789779,2.3005316e-07,0.0015995675,-0.0022381882,-0.0022381882,-0.083360046,0.053132776
3278,0.00060192595,0.0005789506,2.2975308e-07,0.0015994861,-0.0022381402,-0.0022381402,-0.08336005,0.053132664
3279,0.0006018853,0.00057892856,2.2956742e-07,0.0015994471,-0.002238034,-0.002238034,-0.08335992,0.05313269
3280,0.00060188567,0.0005789018,2.298388e-07,0.0015994087,-0.0022379304,-0.0022379304,-0.08335988,0.053132713
3281,0.00060184795,0.00057887693,2.2971022e-07,0.0015993147,-0.0022379416,-0.0022379416,-0.083359994,0.05313259
3282,0.00060178025,0.0005788478,2.2932473e-07,0.0015992322,-0.0022377074,-0.0022377074,-0.083359815,0.053132772
3283,0.0006017818,0.0005788251,2.2956742e-07,0.0015991742,-0.0022376115,-0.0022376115,-0.0833596,0.05313278
3284,0.0006017897,0.0005788001,2.2989596e-07,0.0015991303,-0.0022375372,-0.0022375372,-0.083359696,0.053132676
3285,0.000601715,0.0005787725,2.2942464e-07,0.0015990536,-0.0022374094,-0.0022374094,-0.08335929,0.053132858
3286,0.0006017022,0.0005787469,2.2955314e-07,0.0015989933,-0.002237332,-0.002237332,-0.08335924,0.05313281
3287,0.000601673,0.0005787219,2.295103e-07,0.0015989972,-0.002237284,-0.002237284,-0.08335926,0.05313266
3288,0.0006016084,0.0005786959,2.2912496e-07,0.0015989679,-0.0022373,-0.0022373,-0.08335891,0.053132672
3289,0.0006016201,0.0005786691,2.295103e-07,0.0015988678,-0.0022373109,-0.0022373109,-0.08335891,0.053132534
3290,0.00060158194,0.00057864375,2.2938183e-07,0.0015987833,-0.0022370766,-0.0022370766,-0.08335876,0.0531327
3291,0.0006015287,0.0005786205,2.2908218e-07,0.001598748,-0.0022369428,-0.0022369428,-0.08335878,0.053132825
3292,0.0006015337,0.00057859696,2.2936754e-07,0.0015986831,-0.0022369225,-0.0022369225,-0.08335886,0.05313271
3293,0.00060149387,0.0005785714,2.2922484e-07,0.0015985785,-0.0022367793,-0.0022367793,-0.083358854,0.053132858
3294,0.0006014785,0.0005785432,2.2935328e-07,0.001598506,-0.0022365984,-0.0022365984,-0.083358854,0.05313287
3295,0.0006014649,0.00057851954,2.2945319e-07,0.0015985117,-0.002236534,-0.002236534,-0.08335875,0.053132854
3296,0.00060140324,0.0005784922,2.2911071e-07,0.0015984833,-0.0022366021,-0.0022366021,-0.08335877,0.053132698
3297,0.000601402,0.00057846954,2.2932473e-07,0.0015983687,-0.0022366527,-0.0022366527,-0.08335857,0.053132556
3298,0.0006013684,0.00057844305,2.2925337e-07,0.001598267,-0.0022363763,-0.0022363763,-0.083358444,0.053132676
3299,0.0006013256,0.0005784231,2.2902512e-07,0.0015981975,-0.002236162,-0.002236162,-0.083358176,0.053132858
3300,0.00060133287,0.0005783947,2.2938183e-07,0.0015981443,-0.002236028,-0.002236028,-0.083358124,0.053132933
3301,0.00060127495,0.00057836674,2.2908218e-07,0.0015980985,-0.0022359097,-0.0022359097,-0.083357945,0.053133
3302,0.00060125446,0.00057834195,2.2912496e-07,0.0015980179,-0.0022359646,-0.0022359646,-0.08335796,0.05313274
3303,0.00060119695,0.00057831727,2.2879698e-07,0.0015980107,-0.002235847,-0.002235847,-0.083357796,0.053132817
3304,0.0006011595,0.0005782898,2.286972e-07,0.0015979311,-0.002235841,-0.002235841,-0.083357684,0.05313281
3305,0.0006011857,0.0005782661,2.291963e-07,0.0015978165,-0.0022357504,-0.0022357504,-0.08335776,0.05313274
3306,0.00060114195,0.00057824084,2.2901087e-07,0.0015977415,-0.002235474,-0.002235474,-0.0833576,0.053132884
3307,0.00060108,0.0005782146,2.2865446e-07,0.0015976547,-0.0022353607,-0.0022353607,-0.08335742,0.053132985
3308,0.0006010847,0.0005781865,2.2898234e-07,0.0015976243,-0.0022352359,-0.0022352359,-0.08335737,0.05313292
3309,0.0006010422,0.00057815964,2.288255e-07,0.0015975417,-0.0022351677,-0.0022351677,-0.08335714,0.05313304
3310,0.00060101505,0.00057813677,2.2878272e-07,0.0015974509,-0.0022351008,-0.0022351008,-0.08335679,0.053132802
3311,0.0006009932,0.00057811354,2.2879698e-07,0.001597427,-0.0022349549,-0.0022349549,-0.08335654,0.05313296
3312,0.0006009422,0.0005780867,2.2855471e-07,0.0015973968,-0.002234886,-0.002234886,-0.08335639,0.05313302
3313,0.00060094683,0.00057806,2.2886826e-07,0.0015972912,-0.0022349304,-0.0022349304,-0.083356515,0.053132873
3314,0.00060085027,0.0005780333,2.2817018e-07,0.0015972402,-0.0022346948,-0.0022346948,-0.08335629,0.053132977
3315,0.00060086045,0.0005780064,2.2854046e-07,0.0015971622,-0.002234688,-0.002234688,-0.08335603,0.053132907
3316,0.0006008563,0.00057798374,2.2872571e-07,0.0015971239,-0.0022345125,-0.0022345125,-0.08335618,0.053133
3317,0.0006008272,0.0005779561,2.2871146e-07,0.0015970315,-0.0022344075,-0.0022344075,-0.083356015,0.053133048
3318,0.00060079724,0.0005779332,2.286402e-07,0.0015969814,-0.0022342983,-0.0022342983,-0.08335627,0.053133015
3319,0.0006007573,0.0005779061,2.2851196e-07,0.00159698,-0.0022342762,-0.0022342762,-0.083356254,0.053133037
3320,0.0006007355,0.00057788286,2.2852622e-07,0.0015969246,-0.0022342862,-0.0022342862,-0.08335619,0.053132985
3321,0.0006006883,0.000577857,2.2831256e-07,0.0015967954,-0.0022342557,-0.0022342557,-0.083356164,0.053132877
3322,0.0006006575,0.0005778305,2.2826984e-07,0.0015967258,-0.0022339271,-0.0022339271,-0.083356,0.053133182
3323,0.0006006296,0.00057780405,2.282556e-07,0.0015966871,-0.0022338913,-0.0022338913,-0.08335601,0.053133074
3324,0.00060059485,0.0005777807,2.2814172e-07,0.0015966397,-0.002233859,-0.002233859,-0.08335598,0.053132962
3325,0.0006005987,0.0005777589,2.2839801e-07,0.0015965379,-0.0022337094,-0.0022337094,-0.08335569,0.053133156
3326,0.0006005607,0.0005777308,2.2829832e-07,0.0015964706,-0.002233555,-0.002233555,-0.083355784,0.05313321
3327,0.0006005258,0.00057770597,2.2819866e-07,0.0015964904,-0.0022335066,-0.0022335066,-0.08335577,0.05313308
3328,0.0006005116,0.00057767896,2.283268e-07,0.0015964524,-0.0022336065,-0.0022336065,-0.08335578,0.053132944
3329,0.0006004878,0.00057765655,2.2831256e-07,0.0015962982,-0.0022336154,-0.0022336154,-0.0833559,0.053132795
3330,0.0006004923,0.0005776311,2.286117e-07,0.0015962094,-0.0022332193,-0.0022332193,-0.083355576,0.053133186
3331,0.0006004077,0.00057760207,2.2805631e-07,0.0015961619,-0.002233068,-0.002233068,-0.08335544,0.05313321
3332,0.00060040853,0.0005775815,2.2826984e-07,0.0015961278,-0.0022330172,-0.0022330172,-0.083355464,0.05313319
3333,0.000600346,0.00057755463,2.2791401e-07,0.0015960425,-0.002232955,-0.002232955,-0.0833555,0.053133126
3334,0.0006003428,0.00057753007,2.2812748e-07,0.0015959518,-0.0022328792,-0.0022328792,-0.08335547,0.053133067
3335,0.00060030865,0.000577503,2.2805631e-07,0.0015959428,-0.0022327607,-0.0022327607,-0.08335535,0.053133044
3336,0.00060028385,0.0005774782,2.2805631e-07,0.0015959315,-0.0022327434,-0.0022327434,-0.083355315,0.053133104
3337,0.00060027244,0.0005774526,2.2819866e-07,0.0015958153,-0.0022328205,-0.0022328205,-0.083355576,0.053132795
3338,0.0006002272,0.0005774259,2.2801362e-07,0.001595716,-0.0022325634,-0.0022325634,-0.083355345,0.053133056
3339,0.00060017,0.0005773985,2.2771486e-07,0.001595645,-0.0022323728,-0.0022323728,-0.08335522,0.0531332
3340,0.0006001409,0.0005773751,2.2765798e-07,0.0015956038,-0.00223226,-0.00223226,-0.08335534,0.053133197
3341,0.0006001358,0.0005773501,2.278571e-07,0.0015955064,-0.0022321462,-0.0022321462,-0.08335506,0.05313337
3342,0.00060011086,0.0005773251,2.278571e-07,0.0015954423,-0.0022320293,-0.0022320293,-0.083355024,0.053133167
3343,0.00060008897,0.00057729473,2.2794246e-07,0.0015954275,-0.0022319618,-0.0022319618,-0.08335476,0.053133227
3344,0.00060003676,0.0005772724,2.2764377e-07,0.0015954172,-0.0022319746,-0.0022319746,-0.08335485,0.0531331
3345,0.0006000167,0.0005772452,2.2771486e-07,0.0015952964,-0.0022320407,-0.0022320407,-0.08335501,0.053132918
3346,0.0006000111,0.0005772211,2.2789978e-07,0.0015952188,-0.0022317758,-0.0022317758,-0.083354846,0.0531331
3347,0.00059996,0.0005771942,2.2765798e-07,0.0015951685,-0.0022316694,-0.0022316694,-0.0833547,0.053133138
3348,0.0005999253,0.00057717087,2.2754423e-07,0.0015951366,-0.0022315884,-0.0022315884,-0.0833548,0.053133167
3349,0.0005998893,0.0005771477,2.2741631e-07,0.001595043,-0.0022314866,-0.0022314866,-0.083354674,0.053133294
3350,0.0005998839,0.0005771195,2.2764377e-07,0.0015949849,-0.0022313655,-0.0022313655,-0.083354644,0.05313322
3351,0.0005998297,0.00057709235,2.2737368e-07,0.0015950032,-0.002231298,-0.002231298,-0.08335444,0.053133175
3352,0.0005997812,0.000577068,2.2713216e-07,0.0015949656,-0.002231351,-0.002231351,-0.08335453,0.053133078
3353,0.0005998041,0.0005770426,2.2761533e-07,0.0015948435,-0.0022313325,-0.0022313325,-0.0833546,0.053133003
3354,0.00059975346,0.0005770175,2.2735946e-07,0.0015947793,-0.0022310745,-0.0022310745,-0.08335413,0.05313315
3355,0.0005996837,0.00057699037,2.2693335e-07,0.0015947204,-0.0022309863,-0.0022309863,-0.08335394,0.053133268
3356,0.00059968827,0.0005769665,2.2721738e-07,0.0015946669,-0.0022309688,-0.0022309688,-0.083354145,0.053133037
3357,0.0005996492,0.0005769431,2.2706115e-07,0.0015945615,-0.0022308626,-0.0022308626,-0.08335384,0.053133123
3358,0.0005996529,0.0005769155,2.2737368e-07,0.0015944551,-0.0022306673,-0.0022306673,-0.083353564,0.0531332
3359,0.0005995709,0.0005768875,2.2683399e-07,0.001594391,-0.0022305069,-0.0022305069,-0.083353475,0.053133283
3360,0.00059953827,0.00057686196,2.2676302e-07,0.0015943429,-0.002230388,-0.002230388,-0.083353415,0.05313323
3361,0.0005995353,0.0005768349,2.2700435e-07,0.0015942209,-0.0022303513,-0.0022303513,-0.08335323,0.05313318
3362,0.0005994921,0.0005768087,2.2683399e-07,0.001594124,-0.002230105,-0.002230105,-0.08335283,0.053133406
3363,0.0005994769,0.00057678216,2.2694755e-07,0.0015940613,-0.0022299285,-0.0022299285,-0.083352685,0.053133424
3364,0.0005994392,0.00057675724,2.268198e-07,0.0015940252,-0.0022299027,-0.0022299027,-0.083352596,0.053133287
3365,0.0005994193,0.00057673024,2.2689076e-07,0.0015939135,-0.002229852,-0.002229852,-0.08335256,0.053133316
3366,0.0005993832,0.0005767069,2.2676302e-07,0.0015937982,-0.0022296752,-0.0022296752,-0.08335214,0.053133298
3367,0.0005993403,0.0005766796,2.2660694e-07,0.0015937497,-0.0022294326,-0.0022294326,-0.08335221,0.053133465
3368,0.0005993191,0.0005766513,2.2667788e-07,0.0015936904,-0.0022293583,-0.0022293583,-0.0833521,0.053133477
3369,0.0005992927,0.0005766291,2.2663531e-07,0.0015936013,-0.0022293252,-0.0022293252,-0.08335217,0.05313341
3370,0.00059926993,0.0005766021,2.2667788e-07,0.0015935202,-0.0022291439,-0.0022291439,-0.08335187,0.05313346
3371,0.0005992109,0.00057657575,2.2635164e-07,0.001593481,-0.0022290393,-0.0022290393,-0.08335165,0.053133477
3372,0.0005991902,0.0005765508,2.2639418e-07,0.0015934653,-0.002229052,-0.002229052,-0.083351605,0.053133287
3373,0.0005991854,0.00057652756,2.2657856e-07,0.0015933359,-0.0022290156,-0.0022290156,-0.0833518,0.053133294
3374,0.0005991457,0.0005765006,2.2645091e-07,0.0015932432,-0.0022287718,-0.0022287718,-0.08335135,0.053133465
3375,0.0005991064,0.00057647127,2.2635164e-07,0.001593251,-0.0022285846,-0.0022285846,-0.08335115,0.053133532
3376,0.0005990929,0.0005764478,2.2645091e-07,0.0015932079,-0.0022286873,-0.0022286873,-0.08335132,0.05313333
3377,0.0005990586,0.00057642197,2.2636583e-07,0.0015930695,-0.002228668,-0.002228668,-0.08335093,0.053133275
3378,0.0005989913,0.00057639723,2.2594064e-07,0.0015929671,-0.0022283364,-0.0022283364,-0.08335088,0.053133603
3379,0.00059896545,0.00057636853,2.2596898e-07,0.0015929473,-0.0022281832,-0.0022281832,-0.083350755,0.05313347
3380,0.000598997,0.0005763434,2.26536e-07,0.0015929021,-0.0022282146,-0.0022282146,-0.08335045,0.053133458
3381,0.0005989091,0.0005763193,2.2589815e-07,0.0015928393,-0.0022280968,-0.0022280968,-0.083350286,0.053133495
3382,0.0005988761,0.0005762934,2.2582734e-07,0.0015927267,-0.002228084,-0.002228084,-0.08335024,0.05313331
3383,0.000598878,0.00057626836,2.260965e-07,0.0015926923,-0.0022278428,-0.0022278428,-0.08335007,0.053133495
3384,0.00059884513,0.0005762426,2.2602565e-07,0.0015926671,-0.0022277774,-0.0022277774,-0.083350025,0.05313354
3385,0.00059882255,0.00057621574,2.2606815e-07,0.0015925494,-0.0022278242,-0.0022278242,-0.0833503,0.05313336
3386,0.0005987642,0.00057618716,2.2577069e-07,0.0015924813,-0.0022275737,-0.0022275737,-0.08334997,0.053133614
3387,0.0005987459,0.0005761617,2.2584149e-07,0.0015924394,-0.0022274696,-0.0022274696,-0.08334999,0.0531336
3388,0.0005987307,0.00057613524,2.259548e-07,0.0015923849,-0.00222749,-0.00222749,-0.08335002,0.053133436
3389,0.0005987141,0.0005761087,2.2605398e-07,0.0015922945,-0.0022273501,-0.0022273501,-0.083349764,0.053133603
3390,0.00059865223,0.0005760808,2.2571405e-07,0.0015921877,-0.0022272607,-0.0022272607,-0.08334974,0.053133503
3391,0.0005986208,0.00057605363,2.2567157e-07,0.0015921401,-0.0022270572,-0.0022270572,-0.08334937,0.053133663
3392,0.000598605,0.00057602796,2.2577069e-07,0.0015920834,-0.0022269723,-0.0022269723,-0.08334915,0.05313365
3393,0.00059855357,0.0005760034,2.2550171e-07,0.0015919529,-0.002226918,-0.002226918,-0.08334913,0.053133562
3394,0.00059850974,0.0005759751,2.2534607e-07,0.0015918951,-0.0022266589,-0.0022266589,-0.083349004,0.053133704
3395,0.00059853145,0.00057595014,2.2581317e-07,0.0015918602,-0.002226616,-0.002226616,-0.08334896,0.053133633
3396,0.0005984977,0.0005759235,2.2574237e-07,0.0015918309,-0.0022266295,-0.0022266295,-0.08334896,0.053133506
3397,0.00059844117,0.0005758995,2.2541681e-07,0.0015917285,-0.0022265236,-0.0022265236,-0.08334885,0.053133626
3398,0.00059844286,0.00057587144,2.2571405e-07,0.0015916275,-0.0022263401,-0.0022263401,-0.083348505,0.05313365
3399,0.00059834594,0.0005758467,2.2499252e-07,0.0015915865,-0.002226156,-0.002226156,-0.08334817,0.05313377
3400,0.0005983391,0.0005758186,2.2520462e-07,0.0015915611,-0.0022261299,-0.0022261299,-0.08334822,0.05313373
3401,0.0005983354,0.00057579373,2.2541681e-07,0.0015914721,-0.0022261662,-0.0022261662,-0.08334782,0.053133525
3402,0.0005983154,0.00057576946,2.2545926e-07,0.001591383,-0.0022259727,-0.0022259727,-0.083347835,0.053133633
3403,0.0005982612,0.0005757393,2.2521876e-07,0.001591349,-0.0022257913,-0.0022257913,-0.083347745,0.053133734
3404,0.00059823884,0.00057571556,2.252329e-07,0.0015913292,-0.0022258107,-0.0022258107,-0.0833476,0.053133663
3405,0.0005982149,0.0005756902,2.2524705e-07,0.0015912388,-0.002225781,-0.002225781,-0.083347544,0.053133715
3406,0.0005981695,0.0005756632,2.250632e-07,0.0015911367,-0.002225698,-0.002225698,-0.08334775,0.05313361
3407,0.0005981378,0.0005756357,2.250208e-07,0.0015910983,-0.0022255026,-0.0022255026,-0.08334731,0.053133722
3408,0.0005980991,0.00057561253,2.2486532e-07,0.001591047,-0.0022254565,-0.0022254565,-0.08334744,0.053133715
3409,0.00059811864,0.00057558547,2.2533192e-07,0.0015909293,-0.0022253979,-0.0022253979,-0.08334744,0.05313371
3410,0.000598088,0.0005755591,2.2528948e-07,0.0015908759,-0.0022251017,-0.0022251017,-0.08334711,0.053133946
3411,0.0005980513,0.00057553366,2.2517632e-07,0.001590879,-0.0022250763,-0.0022250763,-0.083347,0.053133827
3412,0.00059800956,0.00057550607,2.2503492e-07,0.0015908456,-0.0022252102,-0.0022252102,-0.08334701,0.05313357
3413,0.0005979817,0.0005754782,2.2503492e-07,0.0015907338,-0.0022251261,-0.0022251261,-0.08334689,0.05313372
3414,0.00059791934,0.000575454,2.2465338e-07,0.0015906285,-0.0022249715,-0.0022249715,-0.083346784,0.053133585
3415,0.0005979052,0.00057542854,2.247664e-07,0.0015905553,-0.00222477,-0.00222477,-0.08334666,0.05313372
3416,0.0005979022,0.0005754044,2.2497838e-07,0.001590502,-0.002224555,-0.002224555,-0.0833463,0.053134017
3417,0.00059784926,0.00057537545,2.2473814e-07,0.0015904666,-0.0022244765,-0.0022244765,-0.08334606,0.053134035
3418,0.0005978238,0.0005753514,2.24724e-07,0.0015904545,-0.0022244905,-0.0022244905,-0.08334631,0.05313386
3419,0.00059778057,0.0005753237,2.2456864e-07,0.0015904064,-0.0022245662,-0.0022245662,-0.083346404,0.053133637
3420,0.00059774495,0.000575298,2.2446979e-07,0.0015903427,-0.0022245534,-0.0022245534,-0.08334614,0.05313354
3421,0.00059770735,0.00057527167,2.2435684e-07,0.0015902256,-0.002224384,-0.002224384,-0.08334599,0.053133722
3422,0.0005977041,0.0005752458,2.2458275e-07,0.0015901116,-0.002224163,-0.002224163,-0.08334578,0.053133853
3423,0.0005976831,0.00057522056,2.2462513e-07,0.0015900836,-0.0022239143,-0.0022239143,-0.08334566,0.05313396
3424,0.00059763284,0.0005751929,2.2439919e-07,0.0015900539,-0.0022238765,-0.0022238765,-0.083345845,0.053134024
3425,0.0005975991,0.00057516765,2.2431449e-07,0.0015899756,-0.0022239292,-0.0022239292,-0.0833458,0.053133816
3426,0.00059758173,0.000575139,2.2442742e-07,0.0015899157,-0.002223791,-0.002223791,-0.083345756,0.0531337
3427,0.00059752184,0.000575113,2.2408871e-07,0.0015898495,-0.0022237243,-0.0022237243,-0.083345264,0.053133763
3428,0.00059752585,0.0005750873,2.2438508e-07,0.0015897689,-0.0022236833,-0.0022236833,-0.083345845,0.053133614
3429,0.0005974896,0.00057505956,2.2430038e-07,0.0015896604,-0.0022235082,-0.0022235082,-0.08334559,0.053133782
3430,0.0005974641,0.00057503406,2.2430038e-07,0.0015895384,-0.0022233073,-0.0022233073,-0.083345324,0.053133838
3431,0.00059743907,0.00057500764,2.2431449e-07,0.0015894836,-0.0022230728,-0.0022230728,-0.08334547,0.053133916
3432,0.00059743936,0.0005749825,2.2456864e-07,0.0015894015,-0.0022229664,-0.0022229664,-0.08334505,0.05313403
3433,0.0005973679,0.0005749534,2.2414514e-07,0.0015893233,-0.0022228435,-0.0022228435,-0.08334493,0.05313403
3434,0.0005973503,0.0005749245,2.2425803e-07,0.001589285,-0.0022227434,-0.0022227434,-0.083345205,0.053133976
3435,0.00059729605,0.00057489844,2.2397586e-07,0.0015892037,-0.0022227613,-0.0022227613,-0.08334526,0.053133767
3436,0.0005972731,0.0005748713,2.2401818e-07,0.0015891569,-0.0022226495,-0.0022226495,-0.08334501,0.053133823
3437,0.0005972338,0.0005748447,2.2389125e-07,0.0015890517,-0.0022225783,-0.0022225783,-0.08334478,0.053133804
3438,0.0005972137,0.0005748203,2.2393355e-07,0.0015889191,-0.0022224337,-0.0022224337,-0.08334469,0.053133797
3439,0.0005971913,0.00057479367,2.2397586e-07,0.0015888934,-0.002222096,-0.002222096,-0.08334442,0.053134087
3440,0.00059716316,0.000574767,2.2396176e-07,0.0015888631,-0.0022220644,-0.0022220644,-0.083344534,0.0531341
3441,0.0005971322,0.00057474023,2.2391944e-07,0.0015887636,-0.002222073,-0.002222073,-0.083344534,0.053133976
3442,0.0005971071,0.00057471375,2.2393355e-07,0.0015887032,-0.002221894,-0.002221894,-0.08334432,0.053134084
3443,0.0005970094,0.0005746865,2.2322895e-07,0.0015886648,-0.0022218395,-0.0022218395,-0.083344355,0.053134046
3444,0.00059703056,0.00057465833,2.2372205e-07,0.0015886265,-0.0022218612,-0.0022218612,-0.083344355,0.0531338
3445,0.0005969828,0.00057463313,2.2349657e-07,0.0015885149,-0.0022217657,-0.0022217657,-0.08334428,0.05313387
3446,0.0005969731,0.0005746079,2.2365158e-07,0.0015884097,-0.0022216009,-0.0022216009,-0.083343945,0.05313388
3447,0.000596976,0.0005745869,2.2389125e-07,0.0015883618,-0.0022213624,-0.0022213624,-0.083343655,0.05313408
3448,0.00059695693,0.0005745579,2.2398997e-07,0.0015883342,-0.00222122,-0.00222122,-0.08334361,0.053134292
3449,0.0005968943,0.00057453057,2.2363749e-07,0.0015882879,-0.002221231,-0.002221231,-0.083343424,0.05313424
3450,0.00059688115,0.0005745047,2.2376435e-07,0.0015882682,-0.0022212558,-0.0022212558,-0.0833434,0.05313399
3451,0.0005967882,0.00057447515,2.231304e-07,0.0015882164,-0.002221303,-0.002221303,-0.08334311,0.053133793
3452,0.0005967987,0.0005744505,2.2348249e-07,0.001588154,-0.0022212728,-0.0022212728,-0.083342984,0.053133704
3453,0.0005967907,0.0005744241,2.2366568e-07,0.0015879768,-0.0022211238,-0.0022211238,-0.0833428,0.05313377
3454,0.0005967855,0.0005744006,2.2384894e-07,0.0015879063,-0.0022206602,-0.0022206602,-0.08334251,0.05313426
3455,0.0005967359,0.0005743722,2.2363749e-07,0.0015879001,-0.0022205156,-0.0022205156,-0.083342314,0.053134326
3456,0.00059665705,0.0005743454,2.2311633e-07,0.001587896,-0.002220601,-0.002220601,-0.08334235,0.053134177
3457,0.00059662224,0.00057431485,2.230741e-07,0.0015878022,-0.002220647,-0.002220647,-0.08334226,0.05313414
3458,0.0005966204,0.000574289,2.2331345e-07,0.0015877786,-0.0022205429,-0.0022205429,-0.08334231,0.053133946
3459,0.0005965709,0.00057426066,2.2310225e-07,0.0015877091,-0.002220593,-0.002220593,-0.08334224,0.053133767
3460,0.0005965225,0.0005742348,2.2287708e-07,0.0015876202,-0.002220467,-0.002220467,-0.08334207,0.053133834
3461,0.0005965023,0.0005742089,2.2293337e-07,0.0015874679,-0.0022202632,-0.0022202632,-0.08334183,0.053133983
3462,0.00059650844,0.0005741813,2.232712e-07,0.0015873329,-0.0022199461,-0.0022199461,-0.083341524,0.053134218
3463,0.00059647835,0.000574154,2.2324303e-07,0.0015873138,-0.002219668,-0.002219668,-0.083341405,0.05313436
3464,0.00059640326,0.00057412824,2.2275047e-07,0.0015872823,-0.0022196632,-0.0022196632,-0.08334138,0.053134233
3465,0.00059639086,0.00057410036,2.2290521e-07,0.001587213,-0.0022197063,-0.0022197063,-0.08334132,0.05313405
3466,0.00059638225,0.000574072,2.2310225e-07,0.0015871597,-0.0022196134,-0.0022196134,-0.083340935,0.053134117
3467,0.00059629424,0.0005740431,2.2251142e-07,0.0015870872,-0.0022195845,-0.0022195845,-0.08334108,0.05313395
3468,0.00059630885,0.00057402253,2.2286301e-07,0.001586989,-0.0022195326,-0.0022195326,-0.08334113,0.053133894
3469,0.00059628254,0.00057399203,2.2290521e-07,0.001586839,-0.0022192104,-0.0022192104,-0.083340704,0.05313425
3470,0.0005962502,0.00057396526,2.2284894e-07,0.0015867853,-0.0022188772,-0.0022188772,-0.0833404,0.0531345
3471,0.00059620984,0.000573939,2.2270828e-07,0.0015868004,-0.0022188975,-0.0022188975,-0.08334044,0.053134304
3472,0.0005961483,0.0005739084,2.2239897e-07,0.0015867758,-0.0022189764,-0.0022189764,-0.08334065,0.053134184
3473,0.00059617194,0.00057388423,2.2287708e-07,0.0015866829,-0.002218998,-0.002218998,-0.08334075,0.05313409
3474,0.0005961006,0.00057385786,2.2242708e-07,0.0015866202,-0.0022188856,-0.0022188856,-0.08334071,0.053133998
3475,0.00059609587,0.0005738307,2.2265202e-07,0.0015865067,-0.0022187843,-0.0022187843,-0.08334068,0.053134028
3476,0.0005960907,0.00057380577,2.2284894e-07,0.0015864244,-0.002218526,-0.002218526,-0.08334031,0.053134203
3477,0.00059600815,0.00057377806,2.223006e-07,0.0015863355,-0.0022183042,-0.0022183042,-0.08334012,0.053134434
3478,0.0005959852,0.00057375093,2.2234275e-07,0.0015862713,-0.0022182183,-0.0022182183,-0.08334017,0.053134378
3479,0.00059596414,0.0005737243,2.2239897e-07,0.0015862616,-0.002218134,-0.002218134,-0.08334034,0.05313432
3480,0.0005959492,0.0005736994,2.2249736e-07,0.0015862292,-0.0022181347,-0.0022181347,-0.08334022,0.05313432
3481,0.000595908,0.0005736723,2.223568e-07,0.0015861477,-0.0022181738,-0.0022181738,-0.08334028,0.053134125
3482,0.0005958871,0.00057364436,2.2242708e-07,0.0015860857,-0.0022180453,-0.0022180453,-0.08334014,0.053134155
3483,0.0005958161,0.00057361554,2.2200561e-07,0.0015860096,-0.0022179775,-0.0022179775,-0.083340034,0.053134143
3484,0.00059580617,0.00057359156,2.2214606e-07,0.0015859639,-0.002217845,-0.002217845,-0.08333995,0.053134236
3485,0.00059581705,0.0005735631,2.2253954e-07,0.0015858327,-0.0022177547,-0.0022177547,-0.08333991,0.053134307
3486,0.00059575954,0.0005735379,2.222163e-07,0.0015857596,-0.0022174816,-0.0022174816,-0.083339795,0.05313442
3487,0.00059573737,0.0005735115,2.2225845e-07,0.0015857603,-0.0022173477,-0.0022173477,-0.0833397,0.053134527
3488,0.00059569697,0.00057348376,2.2213202e-07,0.0015857583,-0.0022174425,-0.0022174425,-0.08333966,0.053134304
3489,0.0005956768,0.0005734565,2.2220225e-07,0.0015856457,-0.002217511,-0.002217511,-0.083339795,0.05313416
3490,0.0005956665,0.00057343085,2.223568e-07,0.0015855911,-0.0022172856,-0.0022172856,-0.08333987,0.053134184
3491,0.0005956108,0.00057340326,2.2207583e-07,0.0015855461,-0.0022171957,-0.0022171957,-0.08333935,0.053134274
3492,0.00059558067,0.0005733773,2.220337e-07,0.0015854933,-0.0022171976,-0.0022171976,-0.083339274,0.053134102
3493,0.0005955754,0.0005733523,2.2223034e-07,0.0015853588,-0.002217076,-0.002217076,-0.08333904,0.053134248
3494,0.00059551414,0.0005733262,2.2187925e-07,0.0015852901,-0.0022167845,-0.0022167845,-0.08333892,0.05313438
3495,0.0005954927,0.0005733006,2.2192137e-07,0.0015853008,-0.0022166837,-0.0022166837,-0.08333888,0.053134434
3496,0.000595439,0.0005732735,2.216547e-07,0.0015852544,-0.0022168106,-0.0022168106,-0.08333879,0.053134296
3497,0.00059545063,0.00057324726,2.220337e-07,0.0015851288,-0.0022167556,-0.0022167556,-0.08333871,0.05313424
3498,0.0005953826,0.0005732185,2.2164068e-07,0.0015850705,-0.002216474,-0.002216474,-0.083338454,0.0531344
3499,0.0005953458,0.00057319296,2.2152844e-07,0.0015850253,-0.0022164602,-0.0022164602,-0.083338656,0.053134147
3500,0.0005953581,0.00057316734,2.2190733e-07,0.0015849571,-0.0022164253,-0.0022164253,-0.08333852,0.05313418
3501,0.000595319,0.0005731381,2.2180907e-07,0.0015848407,-0.0022162343,-0.0022162343,-0.08333858,0.053134385
3502,0.00059525465,0.00057311024,2.2144428e-07,0.0015847894,-0.002215982,-0.002215982,-0.08333838,0.053134643
3503,0.000595235,0.0005730849,2.2150039e-07,0.0015847619,-0.0022159945,-0.0022159945,-0.083338276,0.053134363
3504,0.00059524184,0.00057305954,2.218231e-07,0.0015847527,-0.002215953,-0.002215953,-0.08333837,0.053134374
3505,0.00059517566,0.00057303126,2.2144428e-07,0.0015846388,-0.0022160304,-0.0022160304,-0.08333861,0.053134218
3506,0.00059513253,0.00057300634,2.2126201e-07,0.0015845593,-0.002215815,-0.002215815,-0.083338074,0.053134337
3507,0.00059510197,0.0005729772,2.2124799e-07,0.0015844575,-0.0022156932,-0.0022156932,-0.08333832,0.053134292
3508,0.00059507013,0.00057294953,2.2120594e-07,0.0015844073,-0.002215466,-0.002215466,-0.08333782,0.053134494
3509,0.000595054,0.0005729264,2.2127603e-07,0.0015843305,-0.002215378,-0.002215378,-0.0833377,0.053134516
3510,0.0005950244,0.000572901,2.2123398e-07,0.0015842929,-0.002215294,-0.002215294,-0.08333786,0.05313445
3511,0.00059501716,0.0005728699,2.2147233e-07,0.001584255,-0.002215294,-0.002215294,-0.08333773,0.053134333
3512,0.0005949311,0.0005728441,2.2086967e-07,0.001584198,-0.0022152527,-0.0022152527,-0.083337426,0.053134296
3513,0.0005949179,0.00057281693,2.2100974e-07,0.0015840591,-0.0022152006,-0.0022152006,-0.083337404,0.053134345
3514,0.00059491757,0.0005727914,2.2126201e-07,0.0015839712,-0.0022148795,-0.0022148795,-0.08333692,0.053134497
3515,0.0005949116,0.00057276577,2.2145831e-07,0.0015838942,-0.0022147472,-0.0022147472,-0.08333672,0.053134616
3516,0.0005948243,0.00057273736,2.2086967e-07,0.0015838406,-0.0022146592,-0.0022146592,-0.08333658,0.053134542
3517,0.00059479725,0.0005727089,2.2088366e-07,0.0015837608,-0.002214547,-0.002214547,-0.083336346,0.05313453
3518,0.0005947586,0.0005726856,2.2072962e-07,0.0015836975,-0.0022144374,-0.0022144374,-0.08333619,0.0531346
3519,0.0005947265,0.00057265913,2.2067361e-07,0.0015836594,-0.002214395,-0.002214395,-0.08333631,0.05313445
3520,0.00059470464,0.00057262887,2.2075763e-07,0.0015835577,-0.0022143356,-0.0022143356,-0.08333608,0.053134464
3521,0.00059467694,0.00057260256,2.2074363e-07,0.0015834374,-0.0022141172,-0.0022141172,-0.08333577,0.053134687
3522,0.0005946626,0.00057257566,2.2086967e-07,0.0015833948,-0.0022138946,-0.0022138946,-0.08333571,0.053134758
3523,0.00059459993,0.00057254796,2.2051965e-07,0.0015833573,-0.0022139158,-0.0022139158,-0.083335884,0.053134553
3524,0.00059458625,0.0005725189,2.2067361e-07,0.0015832958,-0.0022139004,-0.0022139004,-0.08333554,0.05313441
3525,0.00059453316,0.00057249237,2.204077e-07,0.0015831587,-0.0022137924,-0.0022137924,-0.08333515,0.05313452
3526,0.0005945426,0.0005724668,2.2075763e-07,0.0015830705,-0.0022135267,-0.0022135267,-0.08333503,0.053134635
3527,0.0005944857,0.00057244074,2.2044968e-07,0.0015830159,-0.002213364,-0.002213364,-0.08333495,0.053134717
3528,0.00059447,0.00057241245,2.2057563e-07,0.0015829878,-0.002213291,-0.002213291,-0.08333486,0.0531347
3529,0.00059444364,0.0005723861,2.2057563e-07,0.0015828882,-0.0022133456,-0.0022133456,-0.08333487,0.053134557
3530,0.00059442,0.00057235966,2.2060362e-07,0.0015828224,-0.0022131498,-0.0022131498,-0.08333467,0.05313466
3531,0.0005943568,0.0005723314,2.2025382e-07,0.0015827325,-0.0022130522,-0.0022130522,-0.083334714,0.053134605
3532,0.00059436023,0.00057230407,2.2056163e-07,0.001582696,-0.0022128692,-0.0022128692,-0.08333448,0.05313476
3533,0.0005943173,0.0005722765,2.204077e-07,0.0015826458,-0.0022128164,-0.0022128164,-0.08333402,0.053134773
3534,0.0005942782,0.00057225005,2.2028179e-07,0.0015825818,-0.002212806,-0.002212806,-0.08333443,0.053134546
3535,0.0005942173,0.00057222124,2.199602e-07,0.0015825316,-0.0022127263,-0.0022127263,-0.08333414,0.05313447
3536,0.000594191,0.0005721964,2.1994623e-07,0.0015824635,-0.0022126893,-0.0022126893,-0.08333416,0.05313448
3537,0.0005941908,0.0005721696,2.2021186e-07,0.0015823055,-0.002212548,-0.002212548,-0.08333409,0.053134564
3538,0.00059416576,0.0005721446,2.2021186e-07,0.0015822261,-0.0022121945,-0.0022121945,-0.083333895,0.05313476
3539,0.0005941041,0.00057211507,2.1989032e-07,0.0015821428,-0.0022120632,-0.0022120632,-0.083333954,0.053134844
3540,0.0005940936,0.00057208777,2.2005806e-07,0.0015821327,-0.0022119628,-0.0022119628,-0.083333746,0.053134836
3541,0.0005940652,0.00057206355,2.2001612e-07,0.0015820403,-0.002212005,-0.002212005,-0.08333387,0.053134695
3542,0.00059403357,0.00057203334,2.2000214e-07,0.0015819335,-0.002211892,-0.002211892,-0.08333369,0.053134657
3543,0.0005939958,0.00057200255,2.1993225e-07,0.0015818962,-0.0022116702,-0.0022116702,-0.0833334,0.053134732
3544,0.0005939847,0.00057197886,2.2005806e-07,0.0015818088,-0.0022116164,-0.0022116164,-0.08333312,0.05313479
3545,0.0005939228,0.0005719519,2.1970868e-07,0.001581765,-0.0022114508,-0.0022114508,-0.083332665,0.05313493
3546,0.0005938857,0.0005719218,2.1963884e-07,0.0015817574,-0.0022114157,-0.0022114157,-0.08333273,0.05313486
3547,0.00059386063,0.00057189533,2.196528e-07,0.0015816606,-0.002211532,-0.002211532,-0.083332874,0.05313455
3548,0.00059385895,0.0005718727,2.1986237e-07,0.0015815882,-0.0022113733,-0.0022113733,-0.08333272,0.053134594
3549,0.00059382356,0.0005718443,2.1979251e-07,0.0015814501,-0.002211197,-0.002211197,-0.083332546,0.05313481
3550,0.0005937682,0.0005718155,2.1952712e-07,0.0015813649,-0.0022108727,-0.0022108727,-0.083332285,0.05313497
3551,0.000593733,0.00057178584,2.1947127e-07,0.001581375,-0.0022107426,-0.0022107426,-0.083332166,0.053134963
3552,0.0005937335,0.0005717584,2.1975059e-07,0.0015813333,-0.0022108392,-0.0022108392,-0.0833319,0.053134907
3553,0.00059369736,0.00057173206,2.196528e-07,0.0015812882,-0.002210808,-0.002210808,-0.08333209,0.05313478
3554,0.0005936785,0.0005717034,2.1975059e-07,0.0015812132,-0.0022108052,-0.0022108052,-0.083332255,0.05313459
3555,0.00059365336,0.0005716769,2.1976456e-07,0.0015811216,-0.0022106639,-0.0022106639,-0.08333191,0.053134713
3556,0.0005935949,0.00057165336,2.1941543e-07,0.0015810629,-0.002210489,-0.002210489,-0.08333178,0.05313477
3557,0.00059357716,0.00057162583,2.1951315e-07,0.0015810006,-0.00221034,-0.00221034,-0.083331674,0.05313501
3558,0.000593526,0.0005715984,2.1927585e-07,0.0015809445,-0.002210249,-0.002210249,-0.08333148,0.053134978
3559,0.0005935023,0.00057157053,2.1931771e-07,0.0015809216,-0.0022102394,-0.0022102394,-0.08333156,0.053134747
3560,0.0005934861,0.0005715446,2.1941543e-07,0.0015808737,-0.0022102585,-0.0022102585,-0.08333144,0.05313479
3561,0.00059345283,0.00057151826,2.1934564e-07,0.0015807799,-0.0022101847,-0.0022101847,-0.08333102,0.053134747
3562,0.0005934352,0.00057149085,2.1944335e-07,0.001580694,-0.002210059,-0.002210059,-0.08333127,0.053134702
3563,0.0005933832,0.0005714626,2.1920607e-07,0.0015805861,-0.0022099202,-0.0022099202,-0.083331205,0.053134646
3564,0.0005933332,0.0005714363,2.1896894e-07,0.0015805389,-0.0022097107,-0.0022097107,-0.083330795,0.053134896
3565,0.00059333217,0.0005714088,2.1923398e-07,0.0015804239,-0.0022096103,-0.0022096103,-0.08333102,0.0531349
3566,0.0005932947,0.00057138386,2.1910841e-07,0.0015803468,-0.0022093984,-0.0022093984,-0.08333068,0.053135023
3567,0.00059327594,0.00057135534,2.1920607e-07,0.0015803302,-0.0022093279,-0.0022093279,-0.083330646,0.05313493
3568,0.0005932128,0.00057132985,2.188295e-07,0.0015803288,-0.0022093193,-0.0022093193,-0.08333005,0.053135026
3569,0.00059321895,0.00057129975,2.1919212e-07,0.0015802042,-0.0022093873,-0.0022093873,-0.08333045,0.05313478
3570,0.0005931903,0.0005712711,2.1919212e-07,0.0015801485,-0.002209114,-0.002209114,-0.083329916,0.053134847
3571,0.0005931073,0.0005712439,2.1863437e-07,0.0015800805,-0.0022090452,-0.0022090452,-0.083330035,0.05313499
3572,0.00059310364,0.0005712165,2.1887132e-07,0.0015800595,-0.0022089684,-0.0022089684,-0.08332989,0.0531349
3573,0.0005930869,0.00057119416,2.189271e-07,0.0015799371,-0.0022089712,-0.0022089712,-0.08332965,0.053134795
3574,0.000593024,0.00057116477,2.1859256e-07,0.0015798649,-0.00220873,-0.00220873,-0.08332946,0.05313484
3575,0.0005930301,0.0005711374,2.189271e-07,0.0015798251,-0.0022086208,-0.0022086208,-0.08332913,0.05313499
3576,0.0005929605,0.000571111,2.1849503e-07,0.0015797829,-0.0022085435,-0.0022085435,-0.08332911,0.05313501
3577,0.00059292465,0.0005710821,2.1842538e-07,0.0015797043,-0.0022085165,-0.0022085165,-0.083329186,0.05313491
3578,0.0005929629,0.0005710576,2.1905262e-07,0.001579667,-0.0022083886,-0.0022083886,-0.083329126,0.05313499
3579,0.00059288536,0.0005710275,2.1857863e-07,0.0015795878,-0.0022083728,-0.0022083728,-0.08332931,0.05313488
3580,0.0005928471,0.0005710004,2.1846718e-07,0.001579578,-0.0022082615,-0.0022082615,-0.08332922,0.05313489
3581,0.00059281226,0.0005709739,2.183836e-07,0.0015794724,-0.00220827,-0.00220827,-0.083329126,0.053134866
3582,0.0005927946,0.0005709451,2.1849503e-07,0.0015794255,-0.0022080217,-0.0022080217,-0.0833291,0.053135034
3583,0.0005927448,0.00057091896,2.1825828e-07,0.0015794077,-0.0022080336,-0.0022080336,-0.0833291,0.053134877
3584,0.0005927378,0.00057089387,2.1843931e-07,0.0015793194,-0.002208035,-0.002208035,-0.08332914,0.053134836
3585,0.000592685,0.00057086477,2.1820259e-07,0.0015791941,-0.002207846,-0.002207846,-0.08332882,0.053134944
3586,0.0005926703,0.0005708375,2.183279e-07,0.0015791471,-0.0022076238,-0.0022076238,-0.08332883,0.05313509
3587,0.00059263816,0.00057080673,2.1831397e-07,0.0015790826,-0.0022076052,-0.0022076052,-0.08332893,0.053134937
3588,0.00059264933,0.0005707831,2.1866224e-07,0.0015789997,-0.002207551,-0.002207551,-0.08332915,0.053134825
3589,0.00059259403,0.0005707529,2.1841146e-07,0.0015788327,-0.0022073614,-0.0022073614,-0.08332897,0.05313503
3590,0.0005925481,0.00057072646,2.1821651e-07,0.0015787609,-0.0022070382,-0.0022070382,-0.08332868,0.053135138
3591,0.00059247465,0.00057069893,2.1775733e-07,0.0015787182,-0.0022069942,-0.0022069942,-0.083328344,0.05313499
3592,0.0005924911,0.0005706695,2.1821651e-07,0.0015786317,-0.0022069311,-0.0022069311,-0.08332848,0.053134974
3593,0.0005924315,0.0005706419,2.1789643e-07,0.0015785543,-0.002206781,-0.002206781,-0.083328485,0.053135075
3594,0.0005924277,0.00057061715,2.1810516e-07,0.0015784637,-0.002206686,-0.002206686,-0.083328426,0.05313503
3595,0.0005923555,0.0005705881,2.176739e-07,0.001578334,-0.0022065428,-0.0022065428,-0.083328314,0.05313504
3596,0.000592362,0.0005705599,2.1802165e-07,0.001578294,-0.0022062953,-0.0022062953,-0.0833278,0.053135112
3597,0.0005923207,0.00057053106,2.1789643e-07,0.0015782069,-0.002206219,-0.002206219,-0.08332764,0.053135164
3598,0.00059226184,0.0005705028,2.1759048e-07,0.0015781682,-0.0022060988,-0.0022060988,-0.08332739,0.053135082
3599,0.0005922531,0.0005704774,2.1775733e-07,0.0015780852,-0.0022061216,-0.0022061216,-0.08332723,0.053134993
3600,0.0005922288,0.0005704489,2.1779906e-07,0.0015780217,-0.0022059663,-0.0022059663,-0.08332723,0.05313499
3601,0.00059222063,0.0005704226,2.179799e-07,0.0015778664,-0.0022058506,-0.0022058506,-0.08332683,0.05313507
3602,0.0005921655,0.0005703939,2.1771562e-07,0.0015778164,-0.0022055448,-0.0022055448,-0.08332679,0.05313525
3603,0.0005921586,0.00057036476,2.1793817e-07,0.0015777503,-0.0022054904,-0.0022054904,-0.08332655,0.053135265
3604,0.0005920777,0.0005703367,2.1740979e-07,0.00157776,-0.0022054296,-0.0022054296,-0.08332662,0.053135186
3605,0.00059205823,0.0005703103,2.1747928e-07,0.0015776285,-0.0022055304,-0.0022055304,-0.08332668,0.053134967
3606,0.00059203716,0.0005702823,2.1754877e-07,0.0015775232,-0.0022052678,-0.0022052678,-0.08332656,0.05313511
3607,0.000591991,0.00057025417,2.1736811e-07,0.0015774666,-0.00220507,-0.00220507,-0.083326355,0.05313522
3608,0.0005919472,0.00057022844,2.1718752e-07,0.0015774749,-0.0022049386,-0.0022049386,-0.08332627,0.05313534
3609,0.00059195294,0.00057020225,2.1750708e-07,0.0015774068,-0.0022050496,-0.0022050496,-0.083326444,0.053135145
3610,0.0005919376,0.0005701744,2.1763219e-07,0.0015773408,-0.002205007,-0.002205007,-0.083326474,0.053134963
3611,0.00059187156,0.00057014584,2.1725697e-07,0.0015772126,-0.0022048992,-0.0022048992,-0.08332617,0.053135067
3612,0.0005918546,0.0005701178,2.1736811e-07,0.0015771603,-0.0022046363,-0.0022046363,-0.08332608,0.053135168
3613,0.00059180683,0.0005700895,2.1717364e-07,0.0015770417,-0.0022045462,-0.0022045462,-0.083325736,0.05313531
3614,0.0005917997,0.00057006563,2.1734033e-07,0.0015769608,-0.0022043183,-0.0022043183,-0.083325654,0.053135403
3615,0.000591768,0.00057003676,2.1731253e-07,0.0015769533,-0.0022042117,-0.0022042117,-0.08332524,0.053135365
3616,0.0005917153,0.0005700104,2.1704865e-07,0.001576961,-0.002204196,-0.002204196,-0.08332499,0.053135406
3617,0.0005916534,0.0005699805,2.1672943e-07,0.0015769034,-0.0022043518,-0.0022043518,-0.08332526,0.053135093
3618,0.0005916615,0.0005699539,2.1707642e-07,0.0015768242,-0.002204321,-0.002204321,-0.083325386,0.053134955
3619,0.00059165224,0.0005699265,2.1725697e-07,0.0015766908,-0.0022041646,-0.0022041646,-0.083324805,0.053135082
3620,0.0005916205,0.000569899,2.172153e-07,0.001576647,-0.002203837,-0.002203837,-0.083324544,0.053135403
3621,0.0005915777,0.0005698742,2.1703477e-07,0.0015765517,-0.002203756,-0.002203756,-0.08332449,0.053135455
3622,0.000591549,0.0005698441,2.1704865e-07,0.0015764926,-0.0022036077,-0.0022036077,-0.0833244,0.053135272
3623,0.0005914945,0.0005698188,2.1675717e-07,0.0015764508,-0.0022035846,-0.0022035846,-0.08332433,0.053135224
3624,0.0005914937,0.0005697944,2.1699312e-07,0.0015764101,-0.002203511,-0.002203511,-0.08332451,0.053135294
3625,0.0005914398,0.00056976406,2.1675717e-07,0.001576345,-0.0022034715,-0.0022034715,-0.083324306,0.053135272
3626,0.0005914099,0.0005697356,2.167433e-07,0.0015762743,-0.0022034305,-0.0022034305,-0.083324224,0.05313509
3627,0.000591367,0.00056970795,2.165907e-07,0.0015761335,-0.0022033611,-0.0022033611,-0.08332429,0.05313502
3628,0.00059137435,0.0005696806,2.169376e-07,0.0015760683,-0.002203043,-0.002203043,-0.0833242,0.053135253
3629,0.0005913304,0.0005696547,2.1675717e-07,0.0015759191,-0.0022028787,-0.0022028787,-0.08332383,0.053135425
3630,0.00059130933,0.0005696267,2.1682656e-07,0.0015758835,-0.0022026044,-0.0022026044,-0.08332375,0.053135518
3631,0.0005912479,0.0005695958,2.1652136e-07,0.0015758419,-0.0022026503,-0.0022026503,-0.083323844,0.053135272
3632,0.00059121,0.00056956755,2.164243e-07,0.0015758204,-0.002202619,-0.002202619,-0.08332342,0.053135253
3633,0.00059119624,0.00056953996,2.1656297e-07,0.0015756689,-0.002202651,-0.002202651,-0.083323635,0.053135168
3634,0.00059117243,0.00056951196,2.1660458e-07,0.0015755749,-0.0022023479,-0.0022023479,-0.083323315,0.053135272
3635,0.0005911426,0.00056948356,2.165907e-07,0.0015754438,-0.0022022172,-0.0022022172,-0.0833235,0.053135324
3636,0.0005911094,0.0005694545,2.165491e-07,0.0015754038,-0.0022019155,-0.0022019155,-0.08332278,0.053135484
3637,0.00059108844,0.0005694266,2.1661845e-07,0.001575269,-0.002201892,-0.002201892,-0.08332259,0.05313545
3638,0.0005910243,0.0005693971,2.1627181e-07,0.0015752056,-0.002201634,-0.002201634,-0.08332264,0.053135544
3639,0.0005910196,0.0005693716,2.1647976e-07,0.0015751433,-0.0022016119,-0.0022016119,-0.08332263,0.053135414
3640,0.0005909624,0.00056934217,2.1620252e-07,0.001575121,-0.0022015048,-0.0022015048,-0.08332235,0.05313548
3641,0.0005909199,0.00056931353,2.1606398e-07,0.0015749845,-0.002201576,-0.002201576,-0.08332267,0.053135257
3642,0.0005909106,0.00056928897,2.1621638e-07,0.001574883,-0.0022012775,-0.0022012775,-0.0833223,0.053135417
3643,0.00059087115,0.0005692592,2.1611939e-07,0.001574759,-0.0022010654,-0.0022010654,-0.08332193,0.05313558
3644,0.000590841,0.00056923047,2.1610553e-07,0.0015747555,-0.0022008175,-0.0022008175,-0.08332191,0.053135753
3645,0.000590795,0.0005692025,2.1592547e-07,0.0015747176,-0.0022008854,-0.0022008854,-0.08332187,0.053135514
3646,0.00059077254,0.0005691731,2.1599472e-07,0.0015746371,-0.0022008945,-0.0022008945,-0.08332181,0.05313534
3647,0.0005907456,0.00056914473,2.1600857e-07,0.0015745569,-0.002200797,-0.002200797,-0.08332174,0.05313527
3648,0.000590715,0.0005691183,2.1596702e-07,0.0015744936,-0.0022006058,-0.0022006058,-0.08332169,0.053135455
3649,0.000590681,0.0005690912,2.1589777e-07,0.0015743766,-0.0022005162,-0.0022005162,-0.08332175,0.05313553
3650,0.00059062993,0.0005690637,2.1566242e-07,0.0015742886,-0.0022003043,-0.0022003043,-0.08332154,0.053135507
3651,0.00059063244,0.00056903437,2.1598086e-07,0.0015741835,-0.002200166,-0.002200166,-0.08332134,0.05313562
3652,0.00059059396,0.00056900556,2.1588393e-07,0.0015741935,-0.002199976,-0.002199976,-0.083321124,0.053135745
3653,0.0005905288,0.0005689778,2.1551021e-07,0.0015741292,-0.0022000321,-0.0022000321,-0.08332119,0.053135656
3654,0.00059050473,0.00056894816,2.1556556e-07,0.001574054,-0.0021999788,-0.0021999788,-0.08332091,0.05313547
3655,0.00059048156,0.00056891807,2.1563474e-07,0.0015740099,-0.0021998966,-0.0021998966,-0.0833209,0.05313548
3656,0.0005904591,0.00056889286,2.1566242e-07,0.0015739327,-0.0021998044,-0.0021998044,-0.08332066,0.05313551
3657,0.0005904111,0.00056886557,2.1545488e-07,0.0015738169,-0.002199692,-0.002199692,-0.08332064,0.05313553
3658,0.00059038,0.0005688387,2.1541338e-07,0.0015737421,-0.0021994726,-0.0021994726,-0.08332072,0.053135715
3659,0.0005903551,0.00056881097,2.1544105e-07,0.001573635,-0.0021993616,-0.0021993616,-0.083320744,0.05313568
3660,0.00059030316,0.00056878396,2.1519212e-07,0.0015736227,-0.002199111,-0.002199111,-0.08332044,0.053135894
3661,0.0005902869,0.00056875387,2.1533039e-07,0.0015735468,-0.0021991683,-0.0021991683,-0.083320424,0.053135794
3662,0.0005902506,0.00056872587,2.1524743e-07,0.0015734985,-0.0021990603,-0.0021990603,-0.083320275,0.053135704
3663,0.0005902066,0.00056869566,2.1510918e-07,0.0015734525,-0.002199073,-0.002199073,-0.083320655,0.053135496
3664,0.00059017166,0.00056866906,2.1502626e-07,0.0015733906,-0.0021989567,-0.0021989567,-0.08332053,0.053135663
3665,0.0005901611,0.00056864327,2.151783e-07,0.0015733019,-0.0021988738,-0.0021988738,-0.0833203,0.053135682
3666,0.00059012324,0.0005686151,2.1508154e-07,0.0015732353,-0.0021987627,-0.0021987627,-0.08332034,0.053135622
3667,0.00059006846,0.0005685907,2.1477757e-07,0.0015731424,-0.0021986791,-0.0021986791,-0.083320566,0.053135622
3668,0.0005900338,0.00056855875,2.1474995e-07,0.0015731106,-0.0021984326,-0.0021984326,-0.08332017,0.053135823
3669,0.0005900427,0.00056853035,2.1512301e-07,0.0015730131,-0.0021983946,-0.0021983946,-0.08332006,0.05313583
3670,0.0005899892,0.00056850037,2.1488808e-07,0.0015729687,-0.0021982768,-0.0021982768,-0.083319835,0.053135682
3671,0.00058997056,0.0005684735,2.1497098e-07,0.0015729234,-0.002198281,-0.002198281,-0.083319865,0.05313551
3672,0.00058993034,0.00056844566,2.1484664e-07,0.0015728095,-0.002198208,-0.002198208,-0.0833196,0.053135566
3673,0.000589894,0.000568419,2.1474995e-07,0.0015727439,-0.0021980014,-0.0021980014,-0.08331927,0.05313568
3674,0.00058986864,0.0005683923,2.1476376e-07,0.0015726954,-0.002197857,-0.002197857,-0.08331892,0.053135816
3675,0.0005898388,0.0005683624,2.1476376e-07,0.0015725953,-0.002197823,-0.002197823,-0.08331877,0.053135753
3676,0.00058981875,0.00056833273,2.1486045e-07,0.0015725424,-0.0021976328,-0.0021976328,-0.083318464,0.053135827
3677,0.0005897688,0.00056830485,2.1463948e-07,0.0015724464,-0.00219765,-0.00219765,-0.0833185,0.053135537
3678,0.0005897509,0.00056827726,2.1473615e-07,0.0015723724,-0.0021974565,-0.0021974565,-0.083318286,0.053135674
3679,0.00058971846,0.000568249,2.1469471e-07,0.00157227,-0.0021972978,-0.0021972978,-0.08331817,0.053135794
3680,0.000589666,0.0005682214,2.1444622e-07,0.0015722808,-0.0021971047,-0.0021971047,-0.08331799,0.05313589
3681,0.00058962783,0.00056819146,2.1436342e-07,0.0015722036,-0.0021972132,-0.0021972132,-0.08331803,0.053135686
3682,0.0005895978,0.0005681642,2.1433583e-07,0.001572148,-0.002197148,-0.002197148,-0.08331811,0.05313563
3683,0.00058959203,0.00056813774,2.1454284e-07,0.001572023,-0.002197073,-0.002197073,-0.083318,0.05313561
3684,0.00058955426,0.0005681096,2.1444622e-07,0.0015719386,-0.002196767,-0.002196767,-0.083317734,0.053135905
3685,0.00058947504,0.00056808285,2.139221e-07,0.0015718581,-0.0021966144,-0.0021966144,-0.08331745,0.053135972
3686,0.0005894707,0.00056804955,2.1421167e-07,0.0015718178,-0.0021965185,-0.0021965185,-0.083317444,0.053135857
3687,0.00058941735,0.00056802237,2.1394968e-07,0.0015717525,-0.002196524,-0.002196524,-0.083317265,0.05313581
3688,0.000589399,0.0005679944,2.1404618e-07,0.0015716704,-0.0021964526,-0.0021964526,-0.08331716,0.05313568
3689,0.0005893754,0.0005679666,2.1408755e-07,0.0015715798,-0.0021963338,-0.0021963338,-0.083317034,0.053135674
3690,0.00058932754,0.0005679408,2.1386697e-07,0.0015715162,-0.0021961192,-0.0021961192,-0.08331673,0.05313592
3691,0.00058932736,0.000567909,2.1418408e-07,0.0015714113,-0.00219606,-0.00219606,-0.0833167,0.05313584
3692,0.00058929063,0.0005678791,2.1411513e-07,0.0015713413,-0.0021958293,-0.0021958293,-0.08331635,0.053135965
3693,0.0005892446,0.000567851,2.1393589e-07,0.0015713237,-0.0021957338,-0.0021957338,-0.083316416,0.05313601
3694,0.00058921485,0.0005678254,2.1389454e-07,0.0015713059,-0.0021957383,-0.0021957383,-0.08331616,0.053135924
3695,0.00058918266,0.00056779594,2.1386697e-07,0.0015712116,-0.0021958086,-0.0021958086,-0.08331626,0.053135686
3696,0.0005891279,0.00056776736,2.1360519e-07,0.0015711522,-0.0021956172,-0.0021956172,-0.083316125,0.05313586
3697,0.00058913435,0.00056774216,2.139221e-07,0.001571064,-0.002195571,-0.002195571,-0.08331581,0.053135827
3698,0.0005890746,0.0005677127,2.1361896e-07,0.0015710157,-0.002195394,-0.002195394,-0.0833158,0.05313585
3699,0.00058908085,0.00056768314,2.1397724e-07,0.0015708944,-0.0021953636,-0.0021953636,-0.08331574,0.05313579
3700,0.0005890576,0.0005676558,2.1401861e-07,0.0015708199,-0.002195054,-0.002195054,-0.08331511,0.053136133
3701,0.0005889829,0.0005676279,2.135501e-07,0.0015707454,-0.0021949268,-0.0021949268,-0.08331535,0.053136095
3702,0.0005889478,0.00056759967,2.1348124e-07,0.0015706957,-0.0021948467,-0.0021948467,-0.08331539,0.05313606
3703,0.00058891915,0.000567571,2.1348124e-07,0.0015706284,-0.0021948381,-0.0021948381,-0.08331539,0.05313594
3704,0.00058884884,0.000567542,2.1306835e-07,0.0015705846,-0.002194685,-0.002194685,-0.08331502,0.053136133
3705,0.0005888911,0.00056751544,2.1375673e-07,0.0015705146,-0.0021947073,-0.0021947073,-0.08331506,0.053135946
3706,0.0005888483,0.0005674864,2.1361896e-07,0.0015704616,-0.0021945853,-0.0021945853,-0.08331529,0.053135924
3707,0.0005887952,0.0005674581,2.133711e-07,0.0015703423,-0.002194501,-0.002194501,-0.08331457,0.05313598
3708,0.0005887523,0.00056742894,2.1323346e-07,0.0015702792,-0.0021942721,-0.0021942721,-0.083314486,0.05313609
3709,0.00058875146,0.0005674006,2.1350878e-07,0.0015702026,-0.0021941955,-0.0021941955,-0.08331436,0.053136095
3710,0.0005887358,0.00056737114,2.1364652e-07,0.0015701408,-0.0021940607,-0.0021940607,-0.083314285,0.053136062
3711,0.0005886525,0.0005673429,2.1309586e-07,0.0015700584,-0.0021939813,-0.0021939813,-0.083314404,0.05313604
3712,0.0005886134,0.00056731753,2.1295831e-07,0.0015700274,-0.002193857,-0.002193857,-0.083314165,0.053136073
3713,0.0005886016,0.00056728785,2.1313714e-07,0.0015699357,-0.0021938495,-0.0021938495,-0.0833143,0.053136043
3714,0.00058855943,0.0005672581,2.1301332e-07,0.0015698748,-0.0021937443,-0.0021937443,-0.08331438,0.053135928
3715,0.0005885667,0.0005672337,2.133298e-07,0.0015697589,-0.00219361,-0.00219361,-0.08331406,0.053136054
3716,0.00058849994,0.00056720275,2.1297207e-07,0.001569699,-0.0021933103,-0.0021933103,-0.08331406,0.053136308
3717,0.0005884627,0.0005671751,2.128758e-07,0.0015696408,-0.00219326,-0.00219326,-0.08331403,0.0531362
3718,0.000588429,0.00056714413,2.128483e-07,0.0015696004,-0.002193229,-0.002193229,-0.08331394,0.05313605
3719,0.00058838766,0.0005671166,2.1271083e-07,0.0015695061,-0.0021932414,-0.0021932414,-0.08331395,0.053135913
3720,0.00058835384,0.00056708825,2.1265585e-07,0.0015694336,-0.0021930619,-0.0021930619,-0.08331388,0.05313599
3721,0.0005883434,0.00056706136,2.1282081e-07,0.0015693142,-0.002192942,-0.002192942,-0.08331362,0.053136185
3722,0.00058829563,0.0005670342,2.1261462e-07,0.0015692306,-0.0021927129,-0.0021927129,-0.08331339,0.053136185
3723,0.0005882831,0.0005670038,2.1279331e-07,0.0015691438,-0.0021925515,-0.0021925515,-0.083313316,0.053136263
3724,0.0005882383,0.0005669741,2.126421e-07,0.0015691036,-0.0021923971,-0.0021923971,-0.0833131,0.053136233
3725,0.00058821024,0.0005669474,2.1262836e-07,0.0015690193,-0.0021924276,-0.0021924276,-0.08331284,0.053136155
3726,0.0005881619,0.0005669197,2.1242228e-07,0.0015689689,-0.0021922889,-0.0021922889,-0.08331327,0.053136043
3727,0.000588163,0.0005668891,2.1273831e-07,0.0015688533,-0.0021922283,-0.0021922283,-0.08331292,0.053136073
3728,0.0005880938,0.0005668612,2.1232614e-07,0.0015687956,-0.0021919487,-0.0021919487,-0.083312675,0.053136375
3729,0.000588055,0.00056683336,2.1221629e-07,0.0015687355,-0.002191902,-0.002191902,-0.08331256,0.05313639
3730,0.000588044,0.0005668059,2.1238108e-07,0.0015687105,-0.0021918402,-0.0021918402,-0.08331254,0.05313627
3731,0.00058801606,0.0005667752,2.1240855e-07,0.0015686236,-0.002191823,-0.002191823,-0.08331243,0.053136263
3732,0.0005879588,0.000566744,2.1214765e-07,0.0015685861,-0.0021916537,-0.0021916537,-0.0833122,0.053136267
3733,0.00058794394,0.00056671683,2.1227122e-07,0.0015684776,-0.002191688,-0.002191688,-0.08331236,0.05313606
3734,0.0005879272,0.00056668906,2.1238108e-07,0.0015683796,-0.0021914511,-0.0021914511,-0.08331201,0.053136233
3735,0.00058787665,0.0005666633,2.1213393e-07,0.001568313,-0.0021912549,-0.0021912549,-0.083311826,0.0531363
3736,0.0005878464,0.000566633,2.1213393e-07,0.0015682877,-0.0021911503,-0.0021911503,-0.0833118,0.05313634
3737,0.0005878102,0.000566605,2.1205157e-07,0.001568215,-0.0021912341,-0.0021912341,-0.08331173,0.05313616
3738,0.0005877906,0.0005665786,2.121202e-07,0.0015681321,-0.0021911405,-0.0021911405,-0.0833116,0.05313606
3739,0.00058776763,0.0005665487,2.1218884e-07,0.0015679889,-0.0021909783,-0.0021909783,-0.0833115,0.05313618
3740,0.00058770785,0.00056651916,2.1188693e-07,0.0015679388,-0.0021906486,-0.0021906486,-0.083311155,0.053136423
3741,0.0005876632,0.00056648825,2.1174976e-07,0.0015678764,-0.0021906425,-0.0021906425,-0.08331117,0.053136293
3742,0.0005876396,0.0005664591,2.1180462e-07,0.0015678444,-0.0021905666,-0.0021905666,-0.08331088,0.053136263
3743,0.00058758986,0.0005664327,2.1157152e-07,0.0015677462,-0.0021905825,-0.0021905825,-0.083310746,0.053136155
3744,0.00058759743,0.00056640327,2.1194181e-07,0.001567666,-0.0021903964,-0.0021903964,-0.08331086,0.053136144
3745,0.0005875639,0.00056637794,2.1185949e-07,0.001567558,-0.002190297,-0.002190297,-0.08331075,0.053136125
3746,0.00058754394,0.00056634704,2.1196925e-07,0.0015674911,-0.0021900241,-0.0021900241,-0.0833103,0.053136393
3747,0.00058751437,0.0005663202,2.1194181e-07,0.001567382,-0.0021899373,-0.0021899373,-0.08331033,0.053136367
3748,0.000587458,0.0005662913,2.1166748e-07,0.0015673558,-0.0021896986,-0.0021896986,-0.08331,0.053136494
3749,0.00058739964,0.0005662603,2.1139336e-07,0.0015673084,-0.0021897631,-0.0021897631,-0.08331016,0.053136297
3750,0.00058736606,0.0005662281,2.1137966e-07,0.0015672564,-0.002189757,-0.002189757,-0.08331007,0.05313615
3751,0.00058735517,0.00056620216,2.115304e-07,0.0015671314,-0.0021897086,-0.0021897086,-0.0833099,0.053136095
3752,0.00058734027,0.0005661708,2.1169491e-07,0.0015670499,-0.0021894057,-0.0021894057,-0.08330963,0.05313641
3753,0.0005873359,0.0005661445,2.1191437e-07,0.0015669832,-0.002189274,-0.002189274,-0.08330962,0.0531364
3754,0.0005872355,0.0005661153,2.1120157e-07,0.0015669441,-0.0021891473,-0.0021891473,-0.083309494,0.05313641
3755,0.0005872559,0.00056608644,2.1169491e-07,0.0015668607,-0.0021891384,-0.0021891384,-0.08330948,0.05313633
3756,0.0005871729,0.00056605553,2.1117417e-07,0.0015668222,-0.0021889557,-0.0021889557,-0.083309434,0.053136494
3757,0.00058712706,0.0005660288,2.1098248e-07,0.0015667614,-0.0021889883,-0.0021889883,-0.08330934,0.053136215
3758,0.0005870906,0.0005660006,2.1090035e-07,0.0015667095,-0.0021888623,-0.0021888623,-0.083309226,0.053136215
3759,0.00058710546,0.0005659716,2.1133854e-07,0.0015666162,-0.0021888185,-0.0021888185,-0.083309524,0.053136263
3760,0.00058707304,0.0005659419,2.1131115e-07,0.0015665786,-0.0021886174,-0.0021886174,-0.08330945,0.053136326
3761,0.0005870231,0.0005659139,2.1109201e-07,0.0015665063,-0.0021886246,-0.0021886246,-0.08330938,0.053136278
3762,0.000586974,0.000565884,2.1090035e-07,0.0015664513,-0.0021885182,-0.0021885182,-0.083309375,0.05313628
3763,0.0005869513,0.0005658558,2.1095511e-07,0.0015663415,-0.0021884916,-0.0021884916,-0.08330918,0.053136263
3764,0.0005869445,0.00056582986,2.1114678e-07,0.0015662672,-0.0021882446,-0.0021882446,-0.08330898,0.053136356
3765,0.0005869182,0.0005657994,2.1118787e-07,0.0015661615,-0.0021881124,-0.0021881124,-0.083309,0.053136464
3766,0.0005868467,0.0005657704,2.1076352e-07,0.0015661014,-0.0021879214,-0.0021879214,-0.08330897,0.053136487
3767,0.00058682874,0.00056574005,2.1088667e-07,0.0015660158,-0.002187844,-0.002187844,-0.08330885,0.053136356
3768,0.0005867833,0.0005657124,2.1070879e-07,0.0015659806,-0.0021876993,-0.0021876993,-0.08330863,0.053136498
3769,0.00058679027,0.0005656838,2.1106463e-07,0.0015659624,-0.002187703,-0.002187703,-0.08330882,0.053136423
3770,0.00058671145,0.00056565425,2.1057201e-07,0.0015658719,-0.0021877666,-0.0021877666,-0.08330869,0.053136144
3771,0.00058672944,0.00056562846,2.1100986e-07,0.0015657537,-0.0021875699,-0.0021875699,-0.08330837,0.053136278
3772,0.0005866524,0.0005655979,2.1054466e-07,0.0015657156,-0.0021872674,-0.0021872674,-0.083308235,0.05313656
3773,0.0005866457,0.0005655693,2.1076352e-07,0.001565621,-0.0021873137,-0.0021873137,-0.083308294,0.05313638
3774,0.0005865802,0.0005655394,2.1040793e-07,0.0015655289,-0.0021871529,-0.0021871529,-0.08330814,0.0531364
3775,0.0005865498,0.00056551176,2.1038059e-07,0.0015654549,-0.0021870625,-0.0021870625,-0.08330787,0.053136338
3776,0.0005865222,0.00056548417,2.1038059e-07,0.0015654134,-0.0021868837,-0.0021868837,-0.08330762,0.053136524
3777,0.0005865078,0.00056545605,2.1051731e-07,0.001565305,-0.0021868984,-0.0021868984,-0.083307676,0.053136323
3778,0.0005864893,0.0005654266,2.1062672e-07,0.0015652415,-0.0021866793,-0.0021866793,-0.08330757,0.053136416
3779,0.00058643916,0.00056539837,2.1040793e-07,0.0015651862,-0.0021865044,-0.0021865044,-0.0833072,0.053136576
3780,0.0005864368,0.0005653687,2.1068143e-07,0.0015651744,-0.002186425,-0.002186425,-0.0833073,0.0531366
3781,0.0005863328,0.00056533713,2.0995705e-07,0.0015650981,-0.002186524,-0.002186524,-0.083307415,0.053136334
3782,0.0005863317,0.00056531007,2.102166e-07,0.0015650269,-0.00218644,-0.00218644,-0.08330747,0.053136293
3783,0.00058628555,0.000565283,2.1002533e-07,0.0015649414,-0.0021863442,-0.0021863442,-0.083307214,0.053136323
3784,0.0005862952,0.00056525576,2.1039426e-07,0.0015648186,-0.0021862157,-0.0021862157,-0.083307244,0.053136308
3785,0.00058624096,0.00056522747,2.1013462e-07,0.0015647453,-0.0021859321,-0.0021859321,-0.08330679,0.053136546
3786,0.00058624183,0.00056519965,2.104216e-07,0.001564672,-0.0021858325,-0.0021858325,-0.0833068,0.053136554
3787,0.0005861669,0.0005651685,2.0998436e-07,0.0015645862,-0.0021857037,-0.0021857037,-0.083307,0.05313657
3788,0.0005861714,0.00056514016,2.1031225e-07,0.0015645372,-0.002185577,-0.002185577,-0.08330665,0.05313659
3789,0.0005860961,0.00056510995,2.0986147e-07,0.0015643975,-0.0021855708,-0.0021855708,-0.083306886,0.053136464
3790,0.00058606424,0.00056508085,2.0983417e-07,0.0015642969,-0.0021852904,-0.0021852904,-0.08330665,0.053136628
3791,0.0005860159,0.00056505296,2.0962945e-07,0.0015642574,-0.0021851484,-0.0021851484,-0.083306365,0.0531367
3792,0.0005859864,0.00056502485,2.0961579e-07,0.0015641819,-0.0021851158,-0.0021851158,-0.08330655,0.053136613
3793,0.00058595947,0.0005649965,2.0962945e-07,0.0015641198,-0.0021849975,-0.0021849975,-0.083306536,0.053136606
3794,0.0005859404,0.00056496786,2.0972497e-07,0.0015640684,-0.002184891,-0.002184891,-0.08330641,0.05313663
3795,0.0005859258,0.0005649397,2.0986147e-07,0.0015639474,-0.002184845,-0.002184845,-0.083306134,0.053136542
3796,0.00058588036,0.000564912,2.0968403e-07,0.0015638315,-0.0021845358,-0.0021845358,-0.08330605,0.05313679
3797,0.0005858203,0.00056488055,2.0939754e-07,0.0015637487,-0.0021843396,-0.0021843396,-0.083305754,0.05313686
3798,0.0005857661,0.00056485087,2.0915213e-07,0.0015637084,-0.0021842632,-0.0021842632,-0.08330544,0.053136714
3799,0.0005857488,0.00056481996,2.0928846e-07,0.0015636535,-0.0021843351,-0.0021843351,-0.08330538,0.053136565
3800,0.00058574753,0.0005647928,2.0954758e-07,0.0015636031,-0.0021842804,-0.0021842804,-0.08330534,0.053136487
3801,0.00058572425,0.0005647654,2.095885e-07,0.0015635166,-0.002184186,-0.002184186,-0.08330511,0.05313659
3802,0.0005857033,0.00056473626,2.0967038e-07,0.0015634216,-0.0021839642,-0.0021839642,-0.08330537,0.05313681
3803,0.0005856802,0.0005647077,2.0972497e-07,0.0015633012,-0.0021837626,-0.0021837626,-0.08330486,0.053136885
3804,0.00058560114,0.00056467776,2.0923392e-07,0.0015632365,-0.0021835587,-0.0021835587,-0.08330489,0.053136997
3805,0.0005855509,0.0005646466,2.0904311e-07,0.001563174,-0.0021835505,-0.0021835505,-0.08330493,0.05313683
3806,0.00058551715,0.00056461827,2.0898861e-07,0.0015631503,-0.002183455,-0.002183455,-0.08330487,0.05313677
3807,0.0005854801,0.00056458946,2.0890688e-07,0.0015630855,-0.0021834783,-0.0021834783,-0.08330507,0.05313665
3808,0.0005854601,0.0005645626,2.08975e-07,0.0015630098,-0.0021834348,-0.0021834348,-0.08330473,0.053136554
3809,0.00058542634,0.00056453294,2.0893413e-07,0.0015629071,-0.002183257,-0.002183257,-0.08330458,0.05313672
3810,0.0005854045,0.0005645029,2.0901587e-07,0.0015628459,-0.0021830236,-0.0021830236,-0.08330428,0.053136945
3811,0.00058537134,0.0005644752,2.0896137e-07,0.0015627638,-0.0021829177,-0.0021829177,-0.08330439,0.05313695
3812,0.00058535044,0.0005644434,2.0907036e-07,0.0015627382,-0.0021827333,-0.0021827333,-0.08330436,0.053137098
3813,0.0005853037,0.0005644171,2.0886601e-07,0.0015626441,-0.002182798,-0.002182798,-0.08330441,0.053136896
3814,0.00058523373,0.00056438387,2.0849843e-07,0.0015625654,-0.0021826762,-0.0021826762,-0.08330436,0.05313686
3815,0.0005851714,0.0005643569,2.0814477e-07,0.0015624675,-0.0021826413,-0.0021826413,-0.08330395,0.05313667
3816,0.0005851849,0.0005643296,2.0855286e-07,0.0015623706,-0.0021824508,-0.0021824508,-0.083303735,0.053136833
3817,0.00058516854,0.00056429964,2.0868899e-07,0.0015622977,-0.0021822609,-0.0021822609,-0.08330363,0.053136937
3818,0.0005851512,0.0005642714,2.0879791e-07,0.0015622242,-0.002182118,-0.002182118,-0.08330284,0.053136922
3819,0.00058511674,0.000564241,2.0875707e-07,0.00156213,-0.0021819726,-0.0021819726,-0.08330277,0.053137004
3820,0.0005850768,0.00056421064,2.0866176e-07,0.0015620597,-0.002181844,-0.002181844,-0.083302625,0.053137064
3821,0.0005850397,0.0005641817,2.0858009e-07,0.0015619517,-0.0021817766,-0.0021817766,-0.08330262,0.05313693
3822,0.0005849749,0.0005641495,2.0825355e-07,0.0015618734,-0.0021816,-0.0021816,-0.08330234,0.053137004
3823,0.00058497733,0.00056412205,2.0855286e-07,0.0015618062,-0.0021815025,-0.0021815025,-0.08330228,0.053136915
3824,0.00058494124,0.0005640941,2.0847122e-07,0.0015617408,-0.0021814029,-0.0021814029,-0.08330223,0.05313699
3825,0.0005848552,0.0005640625,2.0792727e-07,0.001561681,-0.0021813335,-0.0021813335,-0.08330193,0.053136945
3826,0.0005848518,0.0005640373,2.0814477e-07,0.0015615892,-0.0021812445,-0.0021812445,-0.08330203,0.053136975
3827,0.0005848059,0.0005640091,2.0796804e-07,0.00156148,-0.0021810804,-0.0021810804,-0.08330184,0.05313706
3828,0.000584805,0.0005639796,2.0825355e-07,0.0015614335,-0.0021808518,-0.0021808518,-0.08330165,0.053137146
3829,0.0005847606,0.0005639489,2.0811757e-07,0.0015613507,-0.0021808036,-0.0021808036,-0.08330169,0.05313711
3830,0.0005847322,0.0005639191,2.0813117e-07,0.0015613192,-0.002180647,-0.002180647,-0.083301425,0.053137146
3831,0.0005846785,0.0005638912,2.0787292e-07,0.00156125,-0.002180661,-0.002180661,-0.08330152,0.053137034
3832,0.00058466406,0.00056386046,2.0803601e-07,0.0015611646,-0.0021806117,-0.0021806117,-0.08330155,0.05313701
3833,0.00058460614,0.0005638324,2.0773706e-07,0.0015610608,-0.0021804513,-0.0021804513,-0.08330147,0.053137112
3834,0.0005845889,0.000563807,2.0781857e-07,0.0015609894,-0.0021802937,-0.0021802937,-0.08330135,0.053137146
3835,0.00058453757,0.00056377746,2.0760126e-07,0.001560882,-0.0021801465,-0.0021801465,-0.08330105,0.053137235
3836,0.00058452325,0.00056374684,2.0776423e-07,0.0015608699,-0.002179913,-0.002179913,-0.08330088,0.05313744
3837,0.0005844729,0.0005637182,2.0754695e-07,0.0015608228,-0.0021799789,-0.0021799789,-0.08330079,0.05313728
3838,0.0005844722,0.00056368764,2.0784574e-07,0.0015607752,-0.0021799179,-0.0021799179,-0.08330095,0.053137068
3839,0.0005844041,0.00056365755,2.0746549e-07,0.0015607087,-0.0021798753,-0.0021798753,-0.08330088,0.05313715
3840,0.0005843751,0.00056362856,2.0746549e-07,0.0015606319,-0.0021797887,-0.0021797887,-0.083300695,0.053137112
3841,0.00058432814,0.00056360057,2.0727549e-07,0.0015605366,-0.0021796543,-0.0021796543,-0.08330065,0.053137153
3842,0.00058433134,0.00056357257,2.0758768e-07,0.0015604653,-0.002179502,-0.002179502,-0.08330041,0.053137165
3843,0.0005842606,0.00056354393,2.0716696e-07,0.0015603588,-0.0021793814,-0.0021793814,-0.083300725,0.053137198
3844,0.0005842543,0.00056351454,2.0739762e-07,0.0015603451,-0.002179188,-0.002179188,-0.0833002,0.053137265
3845,0.0005842516,0.000563486,2.0765557e-07,0.0015602715,-0.0021792336,-0.0021792336,-0.08330044,0.053137135
3846,0.00058422564,0.000563456,2.0769632e-07,0.0015601857,-0.0021791286,-0.0021791286,-0.08330053,0.053137
3847,0.00058418594,0.0005634258,2.0760126e-07,0.0015601012,-0.0021789619,-0.0021789619,-0.083300315,0.053137112
3848,0.0005841285,0.0005633955,2.0732976e-07,0.0015600274,-0.0021788236,-0.0021788236,-0.08330025,0.053137206
3849,0.000584077,0.00056336704,2.0709913e-07,0.001559964,-0.0021787148,-0.0021787148,-0.08330021,0.05313727
3850,0.0005840761,0.0005633377,2.0738405e-07,0.0015599122,-0.0021786739,-0.0021786739,-0.08330015,0.0531372
3851,0.00058404054,0.00056330755,2.0732976e-07,0.0015598222,-0.0021786129,-0.0021786129,-0.08330005,0.05313718
3852,0.0005839991,0.00056327967,2.0719409e-07,0.0015597508,-0.0021784562,-0.0021784562,-0.08329981,0.053137213
3853,0.0005839795,0.00056325056,2.0728906e-07,0.0015596492,-0.002178321,-0.002178321,-0.08329962,0.053137295
3854,0.0005839425,0.0005632204,2.0722122e-07,0.0015595593,-0.0021781346,-0.0021781346,-0.083299406,0.053137287
3855,0.0005838508,0.00056319236,2.0658409e-07,0.0015594915,-0.0021779719,-0.0021779719,-0.083298996,0.053137362
3856,0.00058383745,0.00056316145,2.0676022e-07,0.001559452,-0.0021778992,-0.0021778992,-0.083298884,0.053137258
3857,0.0005838053,0.000563132,2.0673312e-07,0.0015594086,-0.0021779165,-0.0021779165,-0.08329897,0.05313715
3858,0.00058377685,0.00056310353,2.0673312e-07,0.0015593217,-0.0021779174,-0.0021779174,-0.08329881,0.053136963
3859,0.0005837411,0.0005630786,2.0662472e-07,0.0015591972,-0.0021777481,-0.0021777481,-0.083298676,0.053137124
3860,0.0005837408,0.0005630485,2.0692286e-07,0.0015591052,-0.0021774112,-0.0021774112,-0.08329841,0.05313741
3861,0.00058372295,0.0005630198,2.0703133e-07,0.0015589952,-0.002177252,-0.002177252,-0.08329853,0.053137403
3862,0.0005836705,0.00056298636,2.0684153e-07,0.0015589423,-0.0021770264,-0.0021770264,-0.08329816,0.053137586
3863,0.00058360177,0.00056295557,2.0646219e-07,0.0015588972,-0.0021770156,-0.0021770156,-0.08329792,0.053137463
3864,0.000583552,0.0005629247,2.0627266e-07,0.001558863,-0.002177035,-0.002177035,-0.083297916,0.05313737
3865,0.0005835037,0.0005628967,2.0606967e-07,0.0015588009,-0.0021770918,-0.0021770918,-0.083298065,0.05313704
3866,0.0005835137,0.00056286476,2.0648928e-07,0.0015587144,-0.002177041,-0.002177041,-0.08329776,0.053137016
3867,0.0005834999,0.0005628388,2.0661118e-07,0.0015585312,-0.0021768562,-0.0021768562,-0.0832978,0.053137083
3868,0.0005834798,0.00056280923,2.0670602e-07,0.0015584421,-0.002176355,-0.002176355,-0.08329737,0.05313758
3869,0.00058344,0.00056278025,2.0659763e-07,0.0015583456,-0.0021761525,-0.0021761525,-0.08329722,0.053137742
3870,0.0005833897,0.00056274893,2.0640803e-07,0.0015583215,-0.0021759418,-0.0021759418,-0.08329723,0.053137854
3871,0.0005833457,0.00056271843,2.0627266e-07,0.0015583301,-0.0021760291,-0.0021760291,-0.08329708,0.053137645
3872,0.0005832857,0.0005626855,2.0600203e-07,0.0015583247,-0.0021762333,-0.0021762333,-0.08329715,0.053137194
3873,0.00058325427,0.0005626568,2.0597498e-07,0.0015582187,-0.002176393,-0.002176393,-0.08329748,0.053136803
3874,0.00058321294,0.0005626276,2.0585327e-07,0.0015581142,-0.0021761577,-0.0021761577,-0.08329706,0.053137057
3875,0.0005832331,0.0005626031,2.0629973e-07,0.0015579485,-0.0021759265,-0.0021759265,-0.08329696,0.05313717
3876,0.0005831717,0.0005625715,2.0600203e-07,0.0015578729,-0.0021754277,-0.0021754277,-0.08329642,0.053137776
3877,0.0005831694,0.0005625408,2.0628619e-07,0.0015577883,-0.002175331,-0.002175331,-0.083296426,0.05313779
3878,0.0005830994,0.00056250865,2.0590736e-07,0.0015578166,-0.0021751781,-0.0021751781,-0.08329653,0.05313777
3879,0.0005830851,0.0005624808,2.0604261e-07,0.001557806,-0.0021754466,-0.0021754466,-0.08329646,0.053137336
3880,0.0005830118,0.00056244945,2.0562346e-07,0.0015577094,-0.0021755283,-0.0021755283,-0.08329682,0.05313705
3881,0.00058302714,0.0005624229,2.0604261e-07,0.0015576163,-0.002175379,-0.002175379,-0.08329664,0.053137124
3882,0.00058296067,0.00056239293,2.0567752e-07,0.0015575109,-0.0021751518,-0.0021751518,-0.08329656,0.053137332
3883,0.0005829424,0.0005623625,2.0579918e-07,0.0015574044,-0.002174913,-0.002174913,-0.08329629,0.053137373
3884,0.0005828888,0.0005623318,2.055694e-07,0.0015573751,-0.00217466,-0.00217466,-0.083296016,0.053137705
3885,0.00058287213,0.000562299,2.057316e-07,0.0015573002,-0.0021746962,-0.0021746962,-0.08329595,0.053137556
3886,0.00058278115,0.0005622688,2.0512375e-07,0.0015572768,-0.0021746294,-0.0021746294,-0.0832961,0.05313736
3887,0.00058278453,0.00056223973,2.0544782e-07,0.0015571906,-0.002174692,-0.002174692,-0.08329585,0.053137276
3888,0.0005827781,0.00056221173,2.0566401e-07,0.0015570956,-0.002174529,-0.002174529,-0.083295934,0.053137314
3889,0.00058274204,0.0005621824,2.0559644e-07,0.0015569679,-0.0021743197,-0.0021743197,-0.08329581,0.05313747
3890,0.00058271305,0.0005621561,2.055694e-07,0.0015568915,-0.002174042,-0.002174042,-0.08329559,0.053137712
3891,0.00058270944,0.00056212815,2.0581271e-07,0.0015568249,-0.0021739088,-0.0021739088,-0.08329523,0.05313774
3892,0.0005826331,0.000562095,2.0538029e-07,0.0015568584,-0.002173782,-0.002173782,-0.08329543,0.05313774
3893,0.00058259955,0.00056206423,2.0535327e-07,0.0015568131,-0.002174036,-0.002174036,-0.08329574,0.05313726
3894,0.00058258,0.00056203385,2.0546133e-07,0.0015567505,-0.0021740329,-0.0021740329,-0.083295494,0.053137157
3895,0.00058253587,0.00056200457,2.0531276e-07,0.0015566049,-0.002173938,-0.002173938,-0.08329534,0.053137213
3896,0.0005825277,0.00056197617,2.0551536e-07,0.0015564952,-0.0021735919,-0.0021735919,-0.08329512,0.053137463
3897,0.0005824624,0.000561946,2.0516424e-07,0.001556408,-0.0021733334,-0.0021733334,-0.08329485,0.053137645
3898,0.0005824054,0.00056191196,2.0493482e-07,0.0015563538,-0.002173155,-0.002173155,-0.08329468,0.05313782
3899,0.00058237417,0.00056188204,2.0492134e-07,0.0015563254,-0.0021731202,-0.0021731202,-0.08329445,0.053137723
3900,0.0005823312,0.0005618526,2.0478645e-07,0.0015563276,-0.0021731565,-0.0021731565,-0.08329427,0.053137533
3901,0.00058228674,0.0005618202,2.0466508e-07,0.0015562149,-0.002173341,-0.002173341,-0.08329445,0.053137213
3902,0.000582283,0.00056179357,2.0489435e-07,0.0015561011,-0.0021731006,-0.0021731006,-0.08329436,0.053137302
3903,0.0005822152,0.00056176353,2.0451681e-07,0.0015559841,-0.0021728876,-0.0021728876,-0.08329366,0.053137474
3904,0.00058219954,0.00056173437,2.046516e-07,0.0015558706,-0.0021726328,-0.0021726328,-0.08329361,0.053137526
3905,0.000582207,0.0005617068,2.050023e-07,0.0015558072,-0.002172366,-0.002172366,-0.08329325,0.053137828
3906,0.0005821798,0.00056167686,2.0502928e-07,0.0015557774,-0.0021722394,-0.0021722394,-0.08329311,0.053137835
3907,0.0005821201,0.00056164956,2.0470553e-07,0.0015557512,-0.0021722745,-0.0021722745,-0.08329301,0.053137694
3908,0.00058206165,0.0005616181,2.0443595e-07,0.0015557243,-0.002172286,-0.002172286,-0.083293185,0.05313747
3909,0.0005820326,0.0005615863,2.0446289e-07,0.0015556084,-0.002172412,-0.002172412,-0.083293185,0.053137235
3910,0.0005819882,0.0005615554,2.0432816e-07,0.0015554995,-0.0021721867,-0.0021721867,-0.083293036,0.053137276
3911,0.0005819545,0.00056152703,2.0427427e-07,0.0015553583,-0.0021719665,-0.0021719665,-0.08329284,0.053137522
3912,0.0005819555,0.0005614957,2.0459768e-07,0.0015552514,-0.002171637,-0.002171637,-0.08329268,0.05313771
3913,0.0005819393,0.00056146877,2.0470553e-07,0.0015552321,-0.0021713926,-0.0021713926,-0.083292365,0.053137973
3914,0.0005819013,0.0005614361,2.046516e-07,0.0015551958,-0.0021714058,-0.0021714058,-0.08329244,0.053137835
3915,0.0005818239,0.00056140317,2.0420694e-07,0.0015551606,-0.002171449,-0.002171449,-0.083292246,0.05313767
3916,0.0005817843,0.000561373,2.0411268e-07,0.0015550985,-0.0021714694,-0.0021714694,-0.08329231,0.053137466
3917,0.00058173214,0.0005613424,2.038973e-07,0.001554997,-0.002171427,-0.002171427,-0.08329226,0.053137418
3918,0.00058171083,0.000561313,2.0397805e-07,0.0015549025,-0.0021712317,-0.0021712317,-0.083292075,0.05313748
3919,0.0005816764,0.0005612853,2.0391076e-07,0.0015547904,-0.0021710536,-0.0021710536,-0.08329185,0.05313761
3920,0.00058165804,0.0005612589,2.0399152e-07,0.0015546811,-0.0021708433,-0.0021708433,-0.083291754,0.05313761
3921,0.0005816333,0.0005612288,2.0404536e-07,0.0015546207,-0.002170576,-0.002170576,-0.083291404,0.053137895
3922,0.0005816442,0.00056119787,2.0446289e-07,0.0015545549,-0.0021705022,-0.0021705022,-0.08329163,0.053137735
3923,0.00058158144,0.00056117016,2.0411268e-07,0.0015545024,-0.0021704528,-0.0021704528,-0.08329138,0.053137768
3924,0.00058153935,0.0005611375,2.0401843e-07,0.0015544484,-0.0021704193,-0.0021704193,-0.08329148,0.05313765
3925,0.00058147445,0.00056110625,2.0368205e-07,0.0015543601,-0.0021703728,-0.0021703728,-0.08329135,0.053137545
3926,0.0005814268,0.0005610774,2.0349378e-07,0.0015542486,-0.002170222,-0.002170222,-0.083291195,0.053137615
3927,0.0005813999,0.00056104513,2.0354756e-07,0.0015541406,-0.0021700372,-0.0021700372,-0.08329102,0.05313772
3928,0.0005813852,0.00056101434,2.0370895e-07,0.0015540902,-0.0021698663,-0.0021698663,-0.08329093,0.053137835
3929,0.00058134936,0.00056098384,2.0365515e-07,0.001554011,-0.002169806,-0.002169806,-0.08329082,0.053137653
3930,0.0005813202,0.0005609547,2.0365515e-07,0.0015539132,-0.0021696617,-0.0021696617,-0.083290726,0.053137768
3931,0.00058125134,0.0005609248,2.032653e-07,0.0015538153,-0.002169522,-0.002169522,-0.08329045,0.053137846
3932,0.0005812498,0.0005608951,2.0354756e-07,0.0015537392,-0.0021693327,-0.0021693327,-0.08329056,0.053137835
3933,0.00058119535,0.00056086207,2.0333249e-07,0.0015536878,-0.0021692168,-0.0021692168,-0.08329021,0.05313788
3934,0.0005811427,0.000560835,2.0307724e-07,0.0015536288,-0.0021691544,-0.0021691544,-0.083289854,0.053137872
3935,0.00058111147,0.0005608051,2.030638e-07,0.0015535714,-0.002169124,-0.002169124,-0.08328966,0.05313787
3936,0.000581089,0.00056077726,2.0311752e-07,0.0015534835,-0.0021690938,-0.0021690938,-0.08328958,0.053137682
3937,0.0005810668,0.000560747,2.0319813e-07,0.0015533695,-0.0021689066,-0.0021689066,-0.083289355,0.053137816
3938,0.0005810403,0.0005607178,2.03225e-07,0.0015532854,-0.0021686538,-0.0021686538,-0.083289064,0.05313789
3939,0.0005810126,0.00056069007,2.03225e-07,0.0015532431,-0.002168478,-0.002168478,-0.083289206,0.053137966
3940,0.00058097066,0.0005606589,2.0311752e-07,0.0015531885,-0.0021684214,-0.0021684214,-0.08328909,0.05313796
3941,0.000580943,0.0005606286,2.031444e-07,0.001553156,-0.002168398,-0.002168398,-0.08328909,0.05313785
3942,0.00058086327,0.0005605945,2.0268794e-07,0.001553119,-0.0021684302,-0.0021684302,-0.08328911,0.053137854
3943,0.00058084907,0.0005605682,2.0280872e-07,0.001553043,-0.0021684284,-0.0021684284,-0.083289206,0.053137735
3944,0.00058081874,0.0005605365,2.0282215e-07,0.0015529236,-0.0021682777,-0.0021682777,-0.083289176,0.053137776
3945,0.00058080367,0.00056050805,2.0295639e-07,0.0015528367,-0.0021680305,-0.0021680305,-0.08328885,0.05313792
3946,0.0005807347,0.0005604793,2.0255379e-07,0.0015527481,-0.0021678414,-0.0021678414,-0.08328873,0.053138025
3947,0.00058073853,0.00056044693,2.0291611e-07,0.0015527159,-0.002167705,-0.002167705,-0.08328844,0.053138115
3948,0.0005806811,0.0005604163,2.026477e-07,0.0015526797,-0.002167725,-0.002167725,-0.083288506,0.053137902
3949,0.0005806763,0.0005603847,2.0291611e-07,0.0015526027,-0.002167744,-0.002167744,-0.08328858,0.053137816
3950,0.000580614,0.00056035595,2.0258062e-07,0.0015525157,-0.002167628,-0.002167628,-0.08328866,0.053137694
3951,0.00058059336,0.00056032726,2.0266111e-07,0.0015524016,-0.0021675094,-0.0021675094,-0.08328852,0.05313774
3952,0.0005805925,0.00056029955,2.0292953e-07,0.0015522885,-0.0021672852,-0.0021672852,-0.083288416,0.053137876
3953,0.00058055663,0.00056026905,2.0287584e-07,0.0015521705,-0.0021669858,-0.0021669858,-0.083288155,0.05313819
3954,0.00058048475,0.0005602374,2.0247333e-07,0.0015521506,-0.0021667227,-0.0021667227,-0.08328813,0.053138323
3955,0.00058045425,0.0005602069,2.0247333e-07,0.0015521414,-0.0021667772,-0.0021667772,-0.08328782,0.05313817
3956,0.0005804101,0.0005601762,2.0233925e-07,0.0015521023,-0.0021668873,-0.0021668873,-0.08328794,0.053137913
3957,0.00058036373,0.0005601459,2.0217841e-07,0.0015520423,-0.0021668947,-0.0021668947,-0.083287835,0.05313778
3958,0.0005803149,0.0005601158,2.0199086e-07,0.0015519293,-0.0021668505,-0.0021668505,-0.08328779,0.05313769
3959,0.0005803139,0.000560088,2.0225882e-07,0.0015517664,-0.0021666435,-0.0021666435,-0.08328773,0.053137768
3960,0.00058029563,0.0005600577,2.0237947e-07,0.001551631,-0.0021662847,-0.0021662847,-0.08328751,0.05313804
3961,0.0005802625,0.0005600259,2.0236607e-07,0.0015515087,-0.0021659662,-0.0021659662,-0.08328741,0.05313829
3962,0.00058021693,0.00055999774,2.0219181e-07,0.0015514116,-0.0021657494,-0.0021657494,-0.083287165,0.053138297
3963,0.0005801783,0.00055996445,2.0213821e-07,0.0015513876,-0.0021655904,-0.0021655904,-0.08328688,0.053138368
3964,0.00058012083,0.0005599351,2.0185693e-07,0.0015513581,-0.0021656733,-0.0021656733,-0.0832866,0.05313816
3965,0.00058006524,0.00055990095,2.0164275e-07,0.0015512977,-0.0021657315,-0.0021657315,-0.08328658,0.053137917
3966,0.00058003515,0.0005598762,2.0158923e-07,0.0015512495,-0.0021656544,-0.0021656544,-0.08328661,0.053137887
3967,0.0005800109,0.00055984524,2.0165614e-07,0.001551114,-0.0021655918,-0.0021655918,-0.08328642,0.05313787
3968,0.00058001356,0.00055981847,2.0195067e-07,0.0015510026,-0.0021653273,-0.0021653273,-0.08328607,0.05313802
3969,0.0005799744,0.00055979,2.0184355e-07,0.001550862,-0.0021650472,-0.0021650472,-0.08328555,0.05313825
3970,0.0005799222,0.00055975793,2.0164275e-07,0.0015508032,-0.0021647064,-0.0021647064,-0.0832854,0.053138528
3971,0.0005798958,0.0005597248,2.0170967e-07,0.0015507748,-0.0021646665,-0.0021646665,-0.08328538,0.053138465
3972,0.0005798748,0.0005596944,2.0180337e-07,0.0015507493,-0.0021647392,-0.0021647392,-0.083285324,0.0531381
3973,0.000579835,0.00055966264,2.0172305e-07,0.0015506983,-0.0021647878,-0.0021647878,-0.08328536,0.053137925
3974,0.0005798229,0.0005596372,2.0185693e-07,0.0015506147,-0.0021647539,-0.0021647539,-0.08328536,0.053137783
3975,0.00057975744,0.00055960653,2.0150895e-07,0.0015504954,-0.0021646149,-0.0021646149,-0.08328557,0.053137943
3976,0.0005797397,0.00055957807,2.0161599e-07,0.0015503884,-0.0021643618,-0.0021643618,-0.08328522,0.053138092
3977,0.0005796705,0.000559549,2.0121473e-07,0.0015502537,-0.0021640917,-0.0021640917,-0.08328497,0.053138405
3978,0.0005796505,0.00055951567,2.0134844e-07,0.0015501906,-0.0021637792,-0.0021637792,-0.08328479,0.053138576
3979,0.00057961734,0.00055948517,2.013217e-07,0.0015501598,-0.0021637976,-0.0021637976,-0.08328459,0.05313843
3980,0.0005795894,0.00055945455,2.0134844e-07,0.0015501434,-0.002163817,-0.002163817,-0.08328457,0.053138178
3981,0.0005795554,0.00055942324,2.013217e-07,0.0015500673,-0.0021638856,-0.0021638856,-0.08328473,0.053137995
3982,0.00057948334,0.0005593926,2.0090738e-07,0.0015499652,-0.0021638055,-0.0021638055,-0.08328455,0.053137947
3983,0.00057946326,0.0005593645,2.0098754e-07,0.0015498402,-0.0021636433,-0.0021636433,-0.08328447,0.05313793
3984,0.0005794832,0.000559335,2.014822e-07,0.0015497387,-0.002163368,-0.002163368,-0.083284184,0.053138126
3985,0.0005794068,0.000559304,2.0102762e-07,0.0015496335,-0.0021631238,-0.0021631238,-0.08328386,0.05313838
3986,0.00057937094,0.0005592735,2.0097417e-07,0.0015495535,-0.0021628938,-0.0021628938,-0.08328379,0.05313859
3987,0.00057937694,0.00055924477,2.013217e-07,0.0015495116,-0.0021627657,-0.0021627657,-0.08328353,0.053138494
3988,0.0005793145,0.00055921305,2.0101426e-07,0.0015494807,-0.0021627499,-0.0021627499,-0.08328373,0.053138383
3989,0.00057928095,0.0005591849,2.0096081e-07,0.0015494354,-0.0021628065,-0.0021628065,-0.08328357,0.05313818
3990,0.0005792179,0.00055915525,2.0062696e-07,0.0015493619,-0.0021628027,-0.0021628027,-0.08328345,0.05313805
3991,0.0005791745,0.0005591238,2.0050683e-07,0.001549285,-0.002162707,-0.002162707,-0.0832833,0.053137977
3992,0.0005791346,0.00055909326,2.0041342e-07,0.0015491542,-0.0021625557,-0.0021625557,-0.08328324,0.0531382
3993,0.0005791329,0.00055906485,2.0068036e-07,0.0015490458,-0.0021622689,-0.0021622689,-0.083283074,0.05313838
3994,0.0005790793,0.000559034,2.0045346e-07,0.0015489588,-0.002162011,-0.002162011,-0.083282955,0.05313851
3995,0.0005791004,0.000559003,2.0097417e-07,0.001548927,-0.0021618751,-0.0021618751,-0.08328282,0.05313851
3996,0.0005790463,0.00055897026,2.0076047e-07,0.0015489204,-0.0021618977,-0.0021618977,-0.08328271,0.053138398
3997,0.00057901494,0.00055894157,2.0073377e-07,0.0015488515,-0.0021619967,-0.0021619967,-0.08328282,0.05313814
3998,0.000578925,0.00055891037,2.0014669e-07,0.0015487894,-0.002161888,-0.002161888,-0.0832824,0.053138092
3999,0.00057890057,0.00055888057,2.0020002e-07,0.0015486794,-0.002161853,-0.002161853,-0.08328231,0.05313808


==> DR-example2/adaptive_DR_ex2_points.csv <==
N_points,xpoints,ypoints,Est,Est_prime
0,-1.0,-1.0,-0.0053425203,0.037712805
1,1.0,-1.0,-0.050709654,-0.010959977
2,1.0,1.0,-0.007959664,0.049300138
3,-1.0,1.0,-0.053662993,-0.016355485
4,0.0,0.0,1.5467838,0.095260285
5,0.0,-1.0,-0.65088034,0.054226324
6,1.0,0.0,-0.6923101,0.034475982
7,-1.0,0.0,-0.66223997,0.038787644
8,0.0,1.0,-0.6676639,0.05842891
9,-0.5,-0.5,0.20765528,-0.02177866
10,0.5,-0.5,0.24805292,-0.0066820495
11,0.5,0.5,0.18472013,-0.027020177
12,-0.5,0.5,0.24207509,-0.022614283
13,-0.5,-1.0,-0.30112568,0.023440707
14,0.0,-0.5,0.64397526,0.018049138
15,-0.5,0.0,0.6478786,0.017654214
16,-0.5,1.0,-0.5173344,0.09946936
17,-1.0,-0.5,-0.30999228,0.005953619
18,1.0,-0.5,-0.5395604,0.10518326
19,0.5,-1.0,-0.5202602,0.09786671
20,0.5,0.0,0.646164,0.014898874
21,0.5,1.0,-0.2905788,0.010586721
22,-1.0,0.5,-0.5230711,0.10158472
23,1.0,0.5,-0.2539193,0.013088659
24,0.0,0.5,0.63850266,0.0066224467
25,-0.75,-0.75,-0.12809943,0.005458907
26,-0.25,-0.75,-0.11046468,-0.021555105
27,-0.25,-0.25,1.058567,0.045904968
28,-0.75,-0.25,-0.10954097,-0.016766954
29,0.25,-0.75,-0.1313618,0.003893502
30,0.75,-0.75,-0.22755772,-0.014956931
31,0.75,-0.25,-0.1306987,0.0039374596
32,0.25,-0.25,1.1073376,0.0584232
33,0.25,0.25,1.054255,0.037253514
34,0.75,0.25,-0.13755657,-0.026676489
35,0.75,0.75,-0.10105725,0.009509746
36,0.25,0.75,-0.1298203,-0.023816302
37,-0.75,0.25,-0.1266446,0.004907119
38,-0.25,0.25,1.1014538,0.0405932
39,-0.25,0.75,-0.13079992,0.008612191
40,-0.75,0.75,-0.22882937,-0.013606876
41,1.0,0.75,-0.059058633,0.021208834
42,-1.0,0.75,-0.28303033,0.066849045
43,0.75,0.5,-0.12290181,-0.015738577
44,-0.75,0.5,-0.1688678,-0.0070167943
45,0.25,0.5,0.48942932,-0.010628412
46,0.5,0.25,0.4907292,-0.008222178
47,0.5,-0.25,0.5608821,0.015523154
48,0.0,0.25,1.2936175,0.06083511
49,0.75,-0.5,-0.1606269,-0.0010131046
50,-0.5,0.75,-0.16433623,-0.0053827274
51,0.75,-1.0,-0.28152987,0.04822457
52,1.0,0.25,-0.51053125,0.0084722955
53,0.5,-0.75,-0.17053679,-0.0059022326
54,0.25,1.0,-0.5137702,0.016940625
55,-1.0,0.25,-0.6662949,0.08252133
56,-0.75,-1.0,-0.104030766,0.038017575
57,0.75,0.0,-0.13267869,-0.013275554
58,-0.75,-0.5,-0.12068087,-0.018794697
59,-0.5,-0.75,-0.119393736,-0.018553818
60,-0.75,0.0,-0.108198434,-0.001081896
61,-1.0,-0.75,-0.10822688,0.027393961
62,-0.25,-1.0,-0.5114412,0.025483489
63,0.0,-0.25,1.2932229,0.07370937
64,1.0,-0.75,-0.27886945,0.05712053
65,0.0,-0.75,-0.112220466,-0.006754525
66,-0.25,0.0,1.2930938,0.067394674
67,-0.75,1.0,-0.27150923,0.03222183
68,0.75,1.0,-0.10470863,0.02642085
69,-0.25,-0.5,0.5075929,-0.0021123886
70,0.25,0.0,1.2992661,0.07105459
71,1.0,-0.25,-0.7040084,0.08356792
72,0.25,-0.5,0.5507479,0.015297804
73,-0.5,-0.25,0.51022315,0.0021997448
74,-1.0,-0.25,-0.52329016,0.006809818
75,0.25,-1.0,-0.6589102,0.09121634
76,-0.25,1.0,-0.6719801,0.10350661
77,0.5,0.75,-0.12325348,-0.01973668
78,0.0,0.75,-0.12592518,-0.0036953192
79,-0.5,0.25,0.55092084,0.0030533466
80,-0.25,0.5,0.5501753,-0.00094774924
81,-0.875,-0.875,-0.08192465,0.03391467
82,-0.625,-0.875,-0.18048608,0.009981402
83,-0.625,-0.625,-0.048456058,-0.020083714
84,-0.875,-0.625,-0.18402632,0.0034746267
85,-0.375,-0.875,-0.29617417,-0.007218076
86,-0.125,-0.875,-0.3872745,0.0006479154
87,-0.125,-0.625,0.23571375,-0.010547332
88,-0.375,-0.625,0.11874354,-0.0245572
89,-0.375,-0.375,0.6110497,0.004329957
90,-0.125,-0.375,0.9454721,0.037513576
91,-0.125,-0.125,1.4108375,0.08232398
92,-0.375,-0.125,0.9476942,0.037347082
93,-0.875,-0.375,-0.300208,-0.012575013
94,-0.625,-0.375,0.11990753,-0.020247884
95,-0.625,-0.125,0.23989719,-0.0039453395
96,-0.875,-0.125,-0.3887868,-0.00063369446
97,0.125,-0.875,-0.42361715,0.023979394
98,0.375,-0.875,-0.39490512,0.03467526
99,0.375,-0.625,0.13550755,-0.0053320797
100,0.125,-0.625,0.24672359,0.0017244332
101,0.625,-0.875,-0.31489322,0.013956052
102,0.875,-0.875,-0.2172446,-0.006759979
103,0.875,-0.625,-0.30628115,0.021909699
104,0.625,-0.625,-0.07107441,-0.018488053
105,0.625,-0.375,0.14603357,-0.0032733344
106,0.875,-0.375,-0.39847153,0.038280796
107,0.875,-0.125,-0.45143563,0.016262047
108,0.625,-0.125,0.24941605,-0.00018956512
109,0.125,-0.375,0.97554475,0.04672032
110,0.375,-0.375,0.6745909,0.021918578
111,0.375,-0.125,0.9841204,0.045653436
112,0.125,-0.125,1.4290322,0.08749325
113,0.125,0.125,1.4139372,0.07755769
114,0.375,0.125,0.9449722,0.03224805
115,0.375,0.375,0.59222806,-0.005209526
116,0.125,0.375,0.9399402,0.025784887
117,0.625,0.125,0.21877459,-0.015794702
118,0.875,0.125,-0.4215805,-0.010998112
119,0.875,0.375,-0.30163094,-0.011044847
120,0.625,0.375,0.09496826,-0.027412845
121,0.625,0.625,-0.051482737,-0.017753644
122,0.875,0.625,-0.14601961,0.011150858
123,0.875,0.875,-0.05442923,0.027653988
124,0.625,0.875,-0.16359834,0.0060512433
125,0.125,0.625,0.21906567,-0.015406697
126,0.375,0.625,0.09747091,-0.028876731
127,0.375,0.875,-0.30119008,-0.0124269985
128,0.125,0.875,-0.40422434,0.002663162
129,-0.875,0.125,-0.42148784,0.024952786
130,-0.625,0.125,0.2514615,0.0015024105
131,-0.625,0.375,0.13633355,-0.0142340725
132,-0.875,0.375,-0.3909845,0.037722014
133,-0.375,0.125,0.97542596,0.035753187
134,-0.125,0.125,1.4256419,0.077081226
135,-0.125,0.375,0.97450167,0.029172877
136,-0.375,0.375,0.6677735,0.0019924752
137,-0.375,0.625,0.13749593,-0.014198962
138,-0.125,0.625,0.24322885,-0.003781924
139,-0.125,0.875,-0.4328777,0.036223795
140,-0.375,0.875,-0.3886725,0.04659275
141,-0.875,0.625,-0.31289902,0.023035673
142,-0.625,0.625,-0.074835375,-0.025950862
143,-0.625,0.875,-0.30397734,0.016875198
144,-0.875,0.875,-0.21758367,-0.0022186318
145,-0.25,0.375,0.8597219,0.017706454
146,-0.375,0.25,0.8596304,0.02066869
147,-0.125,0.75,-0.12581787,0.005472351
148,-0.625,0.25,0.20898774,-0.004410628
149,-0.875,0.25,-0.41366068,0.034420427
150,-0.375,0.5,0.41840258,-0.0125151295
151,-0.375,1.0,-0.6119472,0.110182926
152,-0.75,0.125,-0.11452711,0.0042706872
153,-1.0,0.125,-0.6832674,0.061296247
154,0.125,1.0,-0.6057356,0.034220338
155,-0.5,0.625,0.040834606,-0.02311654
156,0.375,0.75,-0.1285656,-0.025985533
157,0.125,0.75,-0.12820536,-0.015045733
158,0.5,0.875,-0.23285857,-0.006380238
159,1.0,0.875,-0.015677124,0.02687779
160,0.875,0.75,-0.08596689,0.021102643
161,1.0,0.625,-0.14104146,0.018020643
162,-1.0,0.625,-0.40946868,0.09167395
163,0.625,0.75,-0.113817416,-0.00638834
164,0.625,0.5,0.020206004,-0.025379403
165,1.0,0.125,-0.6185358,0.016857022
166,-0.875,0.5,-0.35615796,0.033627875
167,0.875,0.5,-0.2225061,-0.0009246089
168,0.5,0.125,0.5949732,0.004728066
169,-0.5,0.875,-0.3487988,0.035449132
170,0.75,0.875,-0.10187806,0.019427773
171,0.25,0.125,1.2283338,0.058830455
172,0.125,0.0,1.484537,0.08967775
173,0.625,1.0,-0.18730588,0.017602501
174,1.0,-0.375,-0.640511,0.10153683
175,-0.375,0.75,-0.14323576,0.0043057594
176,0.5,0.375,0.34787282,-0.0199899
177,0.5,-0.375,0.4276194,0.0055475477
178,0.625,-0.5,0.047682926,-0.011758992
179,-1.0,0.375,-0.61148506,0.09747379
180,0.75,0.375,-0.13292089,-0.02437539
181,0.625,0.0,0.2494637,-0.006806966
182,1.0,-0.125,-0.7220642,0.05866061
183,0.0,-0.375,1.0033199,0.046620067
184,-0.5,-0.375,0.37202933,-0.011070704
185,0.375,-0.75,-0.14843692,0.0014619934
186,0.375,-0.5,0.42091012,0.004803313
187,1.0,-0.625,-0.41373277,0.08998282
188,-0.875,0.75,-0.26539525,0.009244325
189,-0.375,-0.25,0.8109845,0.023369437
190,0.125,-0.25,1.2530849,0.07168052
191,-0.25,-0.625,0.18781173,-0.018862976
192,0.375,0.25,0.79968953,0.014330011
193,0.375,-0.25,0.8689387,0.037493113
194,0.0,-0.625,0.25648952,-0.002693208
195,0.75,-0.625,-0.19064784,-0.010337636
196,-0.5,0.375,0.41782033,-0.011291899
197,0.75,0.125,-0.13671097,-0.022324715
198,-0.125,-0.75,-0.10948679,-0.015229396
199,-1.0,-0.375,-0.42087734,0.002357523
200,0.875,1.0,-0.0469869,0.03550237
201,-0.125,0.0,1.4804105,0.086960524
202,0.0,-0.875,-0.41347975,0.011943782
203,0.625,-1.0,-0.40784967,0.07972838
204,-0.875,1.0,-0.1516998,-0.004301216
205,0.5,0.625,0.021268457,-0.02707252
206,0.75,-0.125,-0.1292668,-0.0031488286
207,-0.25,-0.875,-0.347061,-0.006454301
208,-0.5,-0.125,0.60604167,0.013093382
209,-0.75,-0.125,-0.10690731,-0.009113931
210,-0.375,-0.75,-0.114185214,-0.023102246
211,-0.625,0.5,0.03891045,-0.023519149
212,0.375,0.5,0.34814653,-0.021099275
213,-0.875,-1.0,-0.037972447,0.042165153
214,0.125,0.5,0.59065294,3.163889e-05
215,-0.625,-1.0,-0.19534235,0.030266844
216,-0.75,0.375,-0.14485443,0.0005242715
217,0.25,0.625,0.16665739,-0.02394775
218,0.125,0.25,1.2253106,0.05422084
219,-0.75,-0.875,-0.12625013,0.023231922
220,-0.375,0.0,1.0051255,0.041963235
221,-1.0,-0.125,-0.6067209,0.019512845
222,0.75,-0.875,-0.26572996,-0.0015028004
223,-0.5,-0.625,0.036687553,-0.025288183
224,-0.125,0.25,1.25112,0.055652387
225,0.0,0.875,-0.42870626,0.019662105
226,0.875,0.25,-0.3709977,-0.015120477
227,-0.875,-0.75,-0.12832719,0.018971507
228,-0.75,-0.375,-0.11468363,-0.020825218
229,0.125,-0.5,0.626883,0.020243166
230,0.25,0.875,-0.3604433,-0.009236709
231,0.375,0.0,1.0096161,0.04373451
232,-0.125,-0.25,1.2255331,0.06424102
233,-0.625,0.75,-0.19366506,-0.014508609
234,-1.0,-0.875,-0.039706513,0.036634304
235,0.0,0.375,1.0016134,0.032217108
236,-0.5,-0.875,-0.23896009,-0.0012444506
237,0.5,-0.875,-0.35955322,0.02797269
238,-0.625,-0.75,-0.124583796,-0.008303801
239,-0.125,1.0,-0.6910113,0.08393893
240,-0.75,0.625,-0.19758785,-0.013659814
241,0.5,-0.125,0.6354801,0.019006632
242,0.0,-0.125,1.4813192,0.09152017
243,-0.125,-1.0,-0.59461784,0.037001383
244,-0.625,-0.5,0.036782146,-0.02374861
245,-0.875,0.0,-0.41313434,0.012089623
246,0.875,-0.5,-0.35419187,0.03536807
247,-0.25,-0.375,0.80958366,0.022041176
248,-0.125,-0.5,0.60227823,0.009680223
249,-0.75,-0.625,-0.12574145,-0.00967903
250,0.625,-0.75,-0.19723868,-0.014069915
251,-0.625,1.0,-0.39903393,0.07139043
252,0.375,1.0,-0.40399244,0.0092803
253,1.0,0.375,-0.38306487,0.00843559
254,-0.875,-0.5,-0.24317263,-0.007945209
255,-0.375,-1.0,-0.4101799,0.021116816
256,-0.625,0.0,0.26148206,0.0015042685
257,0.75,0.625,-0.11043172,-0.0032290407
258,0.25,0.375,0.7977825,0.01186654
259,0.625,-0.25,0.21485233,0.0012777671
260,-0.375,-0.5,0.3708982,-0.013746738
261,-1.0,-0.625,-0.20196289,0.015531455
262,-0.25,-0.125,1.2261738,0.062558144
263,0.0,0.625,0.24651226,-0.0074368073
264,0.25,-0.125,1.2578759,0.07084581
265,0.875,-0.25,-0.43298635,0.030651601
266,-0.875,-0.25,-0.35013187,-0.009738937
267,-0.625,-0.25,0.19053331,-0.012398543
268,0.25,-0.625,0.20571375,0.0008052662
269,0.625,0.25,0.16430461,-0.023669133
270,0.75,-0.375,-0.14051498,0.004848372
271,0.125,-1.0,-0.673574,0.073877014
272,-0.125,0.5,0.62539184,0.006372638
273,-0.25,0.125,1.2506199,0.05919989
274,0.25,-0.375,0.86291844,0.037573896
275,0.25,-0.875,-0.4170983,0.032739144
276,-0.5,0.125,0.6295737,0.014002157
277,0.125,-0.75,-0.11936167,0.00061105564
278,0.375,-1.0,-0.6065848,0.100831464
279,0.875,-0.75,-0.25965536,0.00357578
280,0.875,0.0,-0.44859242,0.0006184473
281,0.5,-0.625,0.04082954,-0.013788013
282,0.0,0.125,1.4820629,0.084004305
283,0.875,-1.0,-0.15742473,0.012002688
284,1.0,-0.875,-0.15265489,0.016395804
285,-0.25,0.625,0.20656672,-0.0063509415
286,-0.25,0.875,-0.4183256,0.046579327
287,-0.75,0.875,-0.2590276,-0.00028846017
288,-1.0,0.875,-0.15940128,0.029137038
289,-0.9375,-0.9375,-0.042451143,0.04034619
290,-0.8125,-0.9375,-0.091378376,0.03610065
291,-0.8125,-0.8125,-0.1150604,0.021095479
292,-0.9375,-0.8125,-0.09369566,0.03095933
293,-0.6875,-0.9375,-0.1591905,0.025942639
294,-0.5625,-0.9375,-0.23784466,0.014969049
295,-0.5625,-0.8125,-0.1703597,-0.005991044
296,-0.6875,-0.8125,-0.14143246,0.0071739582
297,-0.6875,-0.6875,-0.10885528,-0.009321529
298,-0.5625,-0.6875,-0.066684395,-0.019913178
299,-0.5625,-0.5625,0.057382688,-0.024596259
300,-0.6875,-0.5625,-0.067227125,-0.019707987
301,-0.9375,-0.6875,-0.16348325,0.016911188
302,-0.8125,-0.6875,-0.14311698,0.004228387
303,-0.8125,-0.5625,-0.17286691,-0.009401764
304,-0.9375,-0.5625,-0.24355313,0.0037460746
305,-0.4375,-0.9375,-0.31931812,0.0073426496
306,-0.3125,-0.9375,-0.395963,0.0058034905
307,-0.3125,-0.8125,-0.22669089,-0.017424054
308,-0.4375,-0.8125,-0.19950823,-0.014824629
309,-0.1875,-0.9375,-0.46088964,0.011328652
310,-0.0625,-0.9375,-0.5083548,0.022999553
311,-0.0625,-0.8125,-0.26777095,-0.0054357164
312,-0.1875,-0.8125,-0.24996509,-0.013735979
313,-0.1875,-0.6875,0.04718244,-0.019072698
314,-0.0625,-0.6875,0.06417006,-0.01117536
315,-0.0625,-0.5625,0.44043237,0.0025335662
316,-0.1875,-0.5625,0.38791186,-0.006867353
317,-0.4375,-0.6875,-0.022824436,-0.02519316
318,-0.3125,-0.6875,0.016837746,-0.024550937
319,-0.3125,-0.5625,0.29923293,-0.016524969
320,-0.4375,-0.5625,0.18464646,-0.023226582
321,-0.4375,-0.4375,0.3959703,-0.011741051
322,-0.3125,-0.4375,0.58423924,0.0020171665
323,-0.3125,-0.3125,0.8377601,0.024401786
324,-0.4375,-0.3125,0.58562744,0.004312167
325,-0.1875,-0.4375,0.7288308,0.016747624
326,-0.0625,-0.4375,0.81348974,0.028397001
327,-0.0625,-0.3125,1.1393024,0.057393707
328,-0.1875,-0.3125,1.0294176,0.043723732
329,-0.1875,-0.1875,1.2552679,0.06607955
330,-0.0625,-0.1875,1.3808743,0.0809094
331,-0.0625,-0.0625,1.511204,0.092513904
332,-0.1875,-0.0625,1.3808013,0.077651136
333,-0.4375,-0.1875,0.7315198,0.019253634
334,-0.3125,-0.1875,1.0305655,0.043652847
335,-0.3125,-0.0625,1.1405535,0.05412169
336,-0.4375,-0.0625,0.8166466,0.028108958
337,-0.9375,-0.4375,-0.32570273,-0.0043728473
338,-0.8125,-0.4375,-0.20191723,-0.016756415
339,-0.8125,-0.3125,-0.22818522,-0.016953958
340,-0.9375,-0.3125,-0.40218487,-0.0050649485
341,-0.6875,-0.4375,-0.022837013,-0.022712147
342,-0.5625,-0.4375,0.18532401,-0.020816624
343,-0.5625,-0.3125,0.30132246,-0.011573688
344,-0.6875,-0.3125,0.018126398,-0.019319713
345,-0.6875,-0.1875,0.05009082,-0.012149513
346,-0.5625,-0.1875,0.39150736,-0.0010591578
347,-0.5625,-0.0625,0.44497967,0.006515585
348,-0.6875,-0.0625,0.0685024,-0.004596702
349,-0.9375,-0.1875,-0.4661222,0.0021071334
350,-0.8125,-0.1875,-0.24997005,-0.011049128
351,-0.8125,-0.0625,-0.26605505,-0.0015402348
352,-0.9375,-0.0625,-0.511912,0.01572682
353,0.0625,-0.9375,-0.53412527,0.03812504
354,0.1875,-0.9375,-0.5357845,0.05267109
355,0.1875,-0.8125,-0.283575,0.0124909
356,0.0625,-0.8125,-0.27908832,0.0044959094
357,0.3125,-0.9375,-0.51294947,0.062024765
358,0.4375,-0.9375,-0.46735728,0.06210951
359,0.4375,-0.8125,-0.27451673,0.011430289
360,0.3125,-0.8125,-0.28165412,0.015358495
361,0.3125,-0.6875,0.014320165,-0.0019314671
362,0.4375,-0.6875,-0.035756767,-0.008350655
363,0.4375,-0.5625,0.21698761,-0.006764208
364,0.3125,-0.5625,0.33485928,0.0028523523
365,0.0625,-0.6875,0.06503835,-0.0039533516
366,0.1875,-0.6875,0.048407495,-0.00030448753
367,0.1875,-0.5625,0.4144591,0.008693708
368,0.0625,-0.5625,0.450159,0.008470016
369,0.5625,-0.9375,-0.40279055,0.050828658
370,0.6875,-0.9375,-0.32481065,0.029768385
371,0.6875,-0.8125,-0.252416,-0.008752606
372,0.5625,-0.8125,-0.26401538,0.0017596653
373,0.8125,-0.9375,-0.24027438,0.0060329787
374,0.9375,-0.9375,-0.15662286,-0.0060029197
375,0.9375,-0.8125,-0.23454095,0.011171472
376,0.8125,-0.8125,-0.24200442,-0.0105076535
377,0.8125,-0.6875,-0.24605764,-0.0042222124
378,0.9375,-0.6875,-0.31702587,0.038676158
379,0.9375,-0.5625,-0.39906034,0.06003156
380,0.8125,-0.5625,-0.25468898,0.008258696
381,0.5625,-0.6875,-0.0989452,-0.01607584
382,0.6875,-0.6875,-0.17095463,-0.018149886
383,0.6875,-0.5625,-0.092182875,-0.013217529
384,0.5625,-0.5625,0.07032767,-0.014843383
385,0.5625,-0.4375,0.22383037,-0.005447695
386,0.6875,-0.4375,-0.025432557,-0.0049886564
387,0.6875,-0.3125,0.023050815,-0.00018907245
388,0.5625,-0.3125,0.34533244,0.0038775522
389,0.8125,-0.4375,-0.26774037,0.016768996
390,0.9375,-0.4375,-0.47365674,0.06775781
391,0.9375,-0.3125,-0.53278404,0.06133122
392,0.8125,-0.3125,-0.2828704,0.017006863
393,0.8125,-0.1875,-0.29611808,0.009344993
394,0.9375,-0.1875,-0.56857544,0.044869564
395,0.9375,-0.0625,-0.5747151,0.024744028
396,0.8125,-0.0625,-0.30276322,-0.002765324
397,0.5625,-0.1875,0.42355976,0.008219266
398,0.6875,-0.1875,0.05039403,-0.0014250353
399,0.6875,-0.0625,0.056984723,-0.007963663
400,0.5625,-0.0625,0.4529125,0.0059549436
401,0.0625,-0.4375,0.82809204,0.033573285
402,0.1875,-0.4375,0.76931375,0.030544128
403,0.1875,-0.3125,1.0719432,0.055466898
404,0.0625,-0.3125,1.1546108,0.06176875
405,0.3125,-0.4375,0.64087933,0.020063128
406,0.4375,-0.4375,0.45340085,0.005851336
407,0.4375,-0.3125,0.647316,0.020356743
408,0.3125,-0.3125,0.8976057,0.04007151
409,0.3125,-0.1875,1.0774088,0.05502816
410,0.4375,-0.1875,0.77881145,0.030111056
411,0.4375,-0.0625,0.8357365,0.031586178
412,0.3125,-0.0625,1.1620148,0.05998341
413,0.0625,-0.1875,1.393043,0.084237084
414,0.1875,-0.1875,1.2889109,0.074892625
415,0.1875,-0.0625,1.397071,0.08293479
416,0.0625,-0.0625,1.5172188,0.09461383
417,0.0625,0.0625,1.5136124,0.09009621
418,0.1875,0.0625,1.3854514,0.07723678
419,0.1875,0.1875,1.2561831,0.059159942
420,0.0625,0.1875,1.3825158,0.0718596
421,0.3125,0.0625,1.1439437,0.053365648
422,0.4375,0.0625,0.8145556,0.02437033
423,0.4375,0.1875,0.72043335,0.010667579
424,0.3125,0.1875,1.0270638,0.036863517
425,0.3125,0.3125,0.8261856,0.014759166
426,0.4375,0.3125,0.56653154,-0.0055842735
427,0.4375,0.4375,0.37254387,-0.019817308
428,0.3125,0.4375,0.5656896,-0.007163232
429,0.0625,0.3125,1.1381693,0.044743754
430,0.1875,0.3125,1.0243886,0.033306386
431,0.1875,0.4375,0.716976,0.00644275
432,0.0625,0.4375,0.8077786,0.016209356
433,0.5625,0.0625,0.43362978,-0.0018111933
434,0.6875,0.0625,0.04595226,-0.016919427
435,0.6875,0.1875,0.022307426,-0.024617607
436,0.5625,0.1875,0.3713735,-0.012182703
437,0.8125,0.0625,-0.29840606,-0.014575157
438,0.9375,0.0625,-0.54784435,0.007339942
439,0.9375,0.1875,-0.48877266,-0.002772985
440,0.8125,0.1875,-0.28013316,-0.021740746
441,0.8125,0.3125,-0.24759041,-0.02168669
442,0.9375,0.3125,-0.40322506,-0.003991955
443,0.9375,0.4375,-0.3018426,0.0020781383
444,0.8125,0.4375,-0.2037347,-0.014366955
445,0.5625,0.3125,0.27626902,-0.021578882
446,0.6875,0.3125,-0.008172303,-0.027893044
447,0.6875,0.4375,-0.040150613,-0.025098063
448,0.5625,0.4375,0.16147482,-0.026829358
449,0.5625,0.5625,0.041419476,-0.026048787
450,0.6875,0.5625,-0.06985253,-0.016608136
451,0.6875,0.6875,-0.0958693,-0.0046522073
452,0.5625,0.6875,-0.070114926,-0.019100707
453,0.8125,0.5625,-0.15502541,-0.002231724
454,0.9375,0.5625,-0.19915551,0.011478456
455,0.9375,0.6875,-0.11133103,0.019884298
456,0.8125,0.6875,-0.11082158,0.01073642
457,0.8125,0.8125,-0.08180942,0.020900728
458,0.9375,0.8125,-0.05264603,0.025578052
459,0.9375,0.9375,-0.030874526,0.032975283
460,0.8125,0.9375,-0.07741288,0.027550897
461,0.5625,0.8125,-0.16183542,-0.007486198
462,0.6875,0.8125,-0.11943239,0.0076139215
463,0.6875,0.9375,-0.1439605,0.017752917
464,0.5625,0.9375,-0.22645678,0.0064410334
465,0.0625,0.5625,0.42941046,-0.0053275786
466,0.1875,0.5625,0.37035364,-0.014049588
467,0.1875,0.6875,0.027115315,-0.021973964
468,0.0625,0.6875,0.04879722,-0.012571452
469,0.3125,0.5625,0.27720788,-0.02299502
470,0.4375,0.5625,0.16254178,-0.027989732
471,0.4375,0.6875,-0.03772393,-0.0275668
472,0.3125,0.6875,-0.0035337508,-0.028128903
473,0.3125,0.8125,-0.24055423,-0.020461645
474,0.4375,0.8125,-0.20387027,-0.01811581
475,0.4375,0.9375,-0.31601423,-0.0012901803
476,0.3125,0.9375,-0.40189877,-0.0010560899
477,0.0625,0.8125,-0.28486755,-0.0014901592
478,0.1875,0.8125,-0.26817366,-0.014037449
479,0.1875,0.9375,-0.47389922,0.008894699
480,0.0625,0.9375,-0.523992,0.026939081
481,-0.9375,0.0625,-0.53559345,0.03285338
482,-0.8125,0.0625,-0.27581596,0.008330167
483,-0.8125,0.1875,-0.27930024,0.015391596
484,-0.9375,0.1875,-0.5351375,0.04957832
485,-0.6875,0.0625,0.0701226,0.00012969598
486,-0.5625,0.0625,0.45459235,0.00806406
487,-0.5625,0.1875,0.41747618,0.0025718305
488,-0.6875,0.1875,0.053234607,-6.231479e-05
489,-0.6875,0.3125,0.017785937,-0.0054016784
490,-0.5625,0.3125,0.3353157,-0.008330695
491,-0.5625,0.4375,0.2143824,-0.02031304
492,-0.6875,0.4375,-0.034505337,-0.0138281435
493,-0.9375,0.3125,-0.5106137,0.061760932
494,-0.8125,0.3125,-0.2772352,0.017374946
495,-0.8125,0.4375,-0.27093095,0.013632762
496,-0.9375,0.4375,-0.46418977,0.065875374
497,-0.4375,0.0625,0.8303798,0.027873639
498,-0.3125,0.0625,1.1544607,0.052812237
499,-0.3125,0.1875,1.0689514,0.04020666
500,-0.4375,0.1875,0.76929724,0.018416319
501,-0.1875,0.0625,1.3912908,0.0754177
502,-0.0625,0.0625,1.515465,0.089213885
503,-0.0625,0.1875,1.3922919,0.07205245
504,-0.1875,0.1875,1.2841125,0.06022749
505,-0.1875,0.3125,1.0691396,0.036782026
506,-0.0625,0.3125,1.1540798,0.045937046
507,-0.0625,0.4375,0.8262426,0.018672334
508,-0.1875,0.4375,0.7682427,0.01281332
509,-0.4375,0.3125,0.6375557,0.002844384
510,-0.3125,0.3125,0.891034,0.020432046
511,-0.3125,0.4375,0.63777864,0.0006528869
512,-0.4375,0.4375,0.44679025,-0.012800743
513,-0.4375,0.5625,0.21553937,-0.020572783
514,-0.3125,0.5625,0.33531743,-0.010321427
515,-0.3125,0.6875,0.017130017,-0.004101877
516,-0.4375,0.6875,-0.031813964,-0.012330018
517,-0.1875,0.5625,0.41386712,-0.0025341008
518,-0.0625,0.5625,0.44541246,-0.0007348191
519,-0.0625,0.6875,0.056583315,-0.004311983
520,-0.1875,0.6875,0.04669419,-0.0009391662
521,-0.1875,0.8125,-0.28759417,0.022536527
522,-0.0625,0.8125,-0.29073954,0.012448452
523,-0.0625,0.9375,-0.5473004,0.0484502
524,-0.1875,0.9375,-0.54241014,0.067052275
525,-0.4375,0.8125,-0.26661164,0.018044239
526,-0.3125,0.8125,-0.27840218,0.024786392
527,-0.3125,0.9375,-0.5111584,0.07641852
528,-0.4375,0.9375,-0.45802173,0.07226413
529,-0.9375,0.5625,-0.3999199,0.05986759
530,-0.8125,0.5625,-0.26204535,0.0056273714
531,-0.8125,0.6875,-0.25219986,-0.0029357863
532,-0.9375,0.6875,-0.32329625,0.04388374
533,-0.6875,0.5625,-0.100067005,-0.021014512
534,-0.5625,0.5625,0.06533763,-0.026896195
535,-0.5625,0.6875,-0.097210675,-0.020642549
536,-0.6875,0.6875,-0.17340697,-0.020908678
537,-0.6875,0.8125,-0.24710158,-0.0068189274
538,-0.5625,0.8125,-0.2554202,0.0051092636
539,-0.5625,0.9375,-0.3892544,0.0541807
540,-0.6875,0.9375,-0.3119042,0.027046384
541,-0.9375,0.8125,-0.24056321,0.020713147
542,-0.8125,0.8125,-0.24247298,-0.0064341025
543,-0.8125,0.9375,-0.23283255,0.0018346308
544,-0.9375,0.9375,-0.15783323,-0.004223326
545,-0.8125,0.875,-0.23770247,-0.004198783
546,-0.9375,0.875,-0.19884801,0.008035516
547,-0.625,0.9375,-0.35120785,0.041207176
548,-0.6875,0.875,-0.28125605,0.007363841
549,-0.3125,0.875,-0.40510124,0.048024766
550,-0.5,0.8125,-0.2607704,0.012003986
551,-0.0625,1.0,-0.68451667,0.071456194
552,-0.25,0.8125,-0.28354108,0.024795922
553,-0.1875,0.875,-0.42775515,0.04249549
554,-0.0625,0.625,0.24895775,-0.0048930254
555,-0.1875,0.625,0.22909841,-0.0042723045
556,-0.125,0.5625,0.4356713,-0.0007897327
557,-0.3125,0.625,0.17587206,-0.0098015815
558,-0.25,0.5625,0.38022894,-0.0058257757
559,-0.4375,1.0,-0.5683779,0.10712673
560,-0.5,0.5625,0.14338401,-0.02471469
561,-0.9375,0.75,-0.28229693,0.032915894
562,-0.3125,0.5,0.49075335,-0.0064969286
563,-0.0625,0.375,0.99930954,0.03188952
564,-0.25,0.3125,0.9908458,0.029190093
565,-0.0625,0.25,1.2862666,0.059677526
566,-0.0625,0.125,1.4693519,0.08214206
567,-0.125,0.4375,0.80674195,0.016730916
568,-0.1875,0.125,1.3520846,0.06923301
569,-0.4375,0.125,0.80910945,0.024179257
570,-0.6875,0.5,-0.065925345,-0.017924555
571,-0.5,0.9375,-0.42515817,0.06479551
572,-0.6875,0.25,0.037765414,-0.0021615
573,-0.5,0.1875,0.5975644,0.009263648
574,-0.3125,0.125,1.1239376,0.047745675
575,-0.5625,0.125,0.4418783,0.0061614383
576,-0.1875,0.75,-0.12750442,0.007956567
577,-0.8125,0.25,-0.27889103,0.017103702
578,-0.75,0.1875,-0.119831234,0.0052450993
579,-0.75,0.0625,-0.110676795,0.0020900052
580,-1.0,0.0625,-0.67736423,0.04989958
581,-0.4375,0.5,0.33482286,-0.018199254
582,0.0625,1.0,-0.64109015,0.0457529
583,-0.125,0.1875,1.352545,0.06747581
584,0.1875,0.875,-0.38457268,-0.004212079
585,0.3125,0.875,-0.3324046,-0.012033949
586,0.0625,0.625,0.2363356,-0.011088185
587,-0.25,0.0625,1.2856338,0.06485254
588,0.125,0.5625,0.4047996,-0.009393004
589,0.5,0.9375,-0.2710116,0.0018089472
590,0.5625,1.0,-0.23690476,0.013640854
591,1.0,0.9375,-0.008229189,0.034625724
592,1.0,0.8125,-0.032420382,0.023116127
593,0.8125,0.75,-0.09376089,0.016315471
594,0.9375,1.0,-0.02629112,0.04119977
595,1.0,0.6875,-0.095504336,0.01976241
596,-1.0,0.5625,-0.4687332,0.09850064
597,-0.3125,0.25,0.99070436,0.030826401
598,1.0,0.5625,-0.19441168,0.015745332
599,0.375,0.9375,-0.3600891,-0.0023544708
600,0.8125,0.625,-0.13169813,0.004411228
601,0.6875,0.75,-0.10778439,0.0016346849
602,-0.125,0.9375,-0.548336,0.058534637
603,0.6875,0.625,-0.083305135,-0.010871815
604,0.5625,0.625,-0.01619713,-0.023284428
605,0.5625,0.5,0.10120565,-0.027244214
606,0.625,0.3125,0.13089958,-0.026200421
607,-0.8125,0.5,-0.26670304,0.009982515
608,0.8125,0.5,-0.17945638,-0.00867062
609,0.9375,0.5,-0.24965481,0.006654422
610,0.875,0.1875,-0.3990389,-0.014110478
611,1.0,0.0625,-0.6604468,0.024594918
612,0.875,0.0625,-0.43816265,-0.005967335
613,0.75,0.1875,-0.13772273,-0.025258908
614,-1.0,0.8125,-0.21978407,0.049355086
615,0.125,0.4375,0.77085114,0.012068635
616,0.0,0.1875,1.4023552,0.073571235
617,0.25,0.8125,-0.25566012,-0.018245015
618,0.0625,0.25,1.2730831,0.058989793
619,0.4375,0.625,0.059598953,-0.02893186
620,0.125,0.1875,1.3333427,0.06696701
621,-1.0,0.6875,-0.34694293,0.081072375
622,-0.9375,0.25,-0.52579623,0.05648242
623,0.25,0.1875,1.1531458,0.04890895
624,0.6875,1.0,-0.14297532,0.02197909
625,0.25,0.0625,1.2775525,0.06637414
626,0.0625,0.125,1.4634316,0.08246773
627,0.0625,0.0,1.5317016,0.0942372
628,0.1875,0.0,1.4064116,0.081802875
629,0.5625,0.75,-0.11901555,-0.01373587
630,0.4375,-0.25,0.7218211,0.026123917
631,-0.375,0.5625,0.28001955,-0.015479144
632,0.0,0.5625,0.4431873,-0.0023205876
633,0.625,0.8125,-0.14034541,-0.00014231261
634,0.4375,-0.375,0.55708295,0.013351709
635,0.3125,-0.375,0.77732766,0.030266123
636,-0.75,-0.3125,-0.11189756,-0.019428218
637,0.5,-0.9375,-0.43713522,0.057898164
638,-0.6875,0.375,-0.0064332783,-0.009450177
639,-0.875,-0.4375,-0.27228308,-0.01119815
640,-0.5625,0.5,0.1425468,-0.02473955
641,0.75,0.4375,-0.1284686,-0.020738292
642,0.4375,0.5,0.2679399,-0.024864279
643,-0.5,-0.0625,0.6342283,0.016342461
644,0.0625,0.75,-0.12698016,-0.0093934005
645,0.5,0.8125,-0.1832296,-0.013671656
646,-0.4375,0.0,0.83282673,0.029210174
647,-0.125,0.8125,-0.29012823,0.018272594
648,-0.375,0.4375,0.54881066,-0.0063259453
649,0.875,0.4375,-0.2625749,-0.006512124
650,0.0,0.0625,1.5306227,0.09140418
651,-0.75,-0.4375,-0.11768581,-0.02067637
652,-0.3125,0.0,1.1599663,0.054995917
653,0.9375,0.0,-0.56546474,0.015356285
654,-0.75,0.9375,-0.2721871,0.013267424
655,0.0625,-0.125,1.4705732,0.09120372
656,-0.3125,-0.125,1.0969639,0.050247435
657,0.625,-0.6875,-0.13417089,-0.018391803
658,-0.25,-0.0625,1.2730256,0.06661775
659,0.875,0.5625,-0.18307248,0.005153305
660,-0.25,-0.1875,1.1539834,0.05549062
661,0.9375,-0.125,-0.57564676,0.03484213
662,0.625,-0.0625,0.25360495,-0.0029971823
663,-0.625,0.5625,-0.016563147,-0.026031498
664,-0.375,0.0625,1.0013148,0.04017202
665,0.0625,0.875,-0.41900623,0.010844419
666,-0.1875,-0.125,1.3317677,0.07348764
667,0.3125,-1.0,-0.63732374,0.09732351
668,0.875,0.9375,-0.05166832,0.030806258
669,-0.125,-0.1875,1.3316149,0.074742265
670,0.6875,-0.875,-0.29055154,0.0058264234
671,0.0,-0.0625,1.5301775,0.09530327
672,0.0,-0.3125,1.1592181,0.06089268
673,0.0,-0.4375,0.82991993,0.031952355
674,-0.1875,-0.375,0.88649404,0.030337926
675,0.8125,0.0,-0.30219048,-0.009006927
676,0.3125,0.5,0.42276776,-0.016175121
677,-0.5,-0.3125,0.4455061,-0.004438719
678,0.5,0.5625,0.10178226,-0.027989632
679,-1.0,-0.4375,-0.36579645,0.0032366547
680,-0.3125,-0.25,0.9433235,0.0348207
681,-0.3125,-0.375,0.71690524,0.013178181
682,0.9375,-0.25,-0.55404466,0.05398166
683,-0.25,-0.4375,0.6631434,0.009517353
684,-0.6875,0.0,0.07155633,-0.0017129397
685,-0.6875,0.75,-0.2107477,-0.016015282
686,0.4375,1.0,-0.34683844,0.00897205
687,-1.0,-0.3125,-0.4738276,0.0035197737
688,-0.0625,-0.375,0.9848169,0.04307437
689,-0.4375,-0.375,0.4949901,-0.003930295
690,0.75,-0.9375,-0.28290066,0.017526018
691,-0.375,-0.4375,0.4943357,-0.0052347295
692,0.875,-0.5625,-0.33034408,0.029755924
693,0.5625,-0.125,0.4444653,0.007898085
694,-0.8125,0.375,-0.27451357,0.016181339
695,-0.375,-0.5625,0.24441186,-0.020421956
696,1.0,-0.8125,-0.21354255,0.036713727
697,-0.875,0.9375,-0.19452384,-0.004901738
698,-0.375,0.1875,0.92787105,0.02906181
699,-0.625,0.3125,0.1761679,-0.009058345
700,-0.3125,-0.625,0.1554592,-0.022210278
701,-0.875,0.4375,-0.37487608,0.036598183
702,0.625,0.0625,0.23758799,-0.011220178
703,-0.375,-0.6875,-0.0021263957,-0.025581433
704,0.8125,-0.625,-0.2497555,0.0020268464
705,-0.75,0.4375,-0.15618223,-0.0030565776
706,0.8125,0.25,-0.26554406,-0.022682372
707,-0.25,-0.5625,0.34752995,-0.011875631
708,-0.1875,0.25,1.1890024,0.04910886
709,0.25,0.5625,0.3273287,-0.018766541
710,-0.4375,-0.25,0.6652432,0.012265408
711,-0.0625,-0.5,0.6302401,0.014495619
712,-0.125,0.0625,1.4685942,0.08374254
713,-0.125,-0.5625,0.41919714,-0.0019232947
714,0.4375,-0.875,-0.3786612,0.032411486
715,-0.5,0.4375,0.33432254,-0.017804112
716,-1.0,0.1875,-0.6796128,0.07238007
717,0.1875,1.0,-0.5628126,0.024467533
718,0.0,-0.5625,0.45090628,0.006109437
719,-0.3125,0.375,0.7723862,0.010009851
720,-0.875,0.3125,-0.404039,0.036962725
721,-0.8125,0.125,-0.27831265,0.0123841
722,-0.5,-0.1875,0.5642741,0.008228065
723,-0.375,-0.1875,0.88842607,0.03131535
724,-0.0625,-0.625,0.24976793,-0.006363403
725,0.0,0.4375,0.8264993,0.018484537
726,0.1875,0.5,0.5460035,-0.0050363243
727,-0.1875,-0.25,1.1535177,0.05592499
728,0.0,-0.6875,0.066738635,-0.0072826175
729,1.0,0.1875,-0.5679875,0.011485559
730,-0.25,-0.6875,0.0334554,-0.022289786
731,-0.125,0.6875,0.054021627,-0.0018482045
732,0.125,0.8125,-0.27792418,-0.008265592
733,0.4375,0.875,-0.2676771,-0.0104556475
734,0.625,0.5625,-0.016479999,-0.022182422
735,0.5625,0.125,0.4073305,-0.006892396
736,0.3125,0.125,1.0971744,0.046132296
737,0.125,0.0625,1.4648165,0.08529588
738,-0.125,-0.6875,0.05755028,-0.015239271
739,0.375,-0.5625,0.28020132,-0.0017438456
740,1.0,-0.9375,-0.09847845,-0.0007998496
741,-0.1875,-0.75,-0.109565854,-0.018849466
742,0.5,-0.3125,0.5009713,0.0111583825
743,-0.125,0.3125,1.1239827,0.042530365
744,-0.875,-0.3125,-0.32634187,-0.0120553905
745,-0.5,-0.5625,0.12167825,-0.024675153
746,0.3125,1.0,-0.4602427,0.011873272
747,0.375,0.1875,0.8814492,0.02381814
748,-0.5625,-0.625,-0.0061670244,-0.023423804
749,0.1875,-0.75,-0.124735385,0.0029087164
750,0.5625,-0.25,0.3903429,0.0068451967
751,0.25,-0.3125,0.995464,0.04868117
752,-0.75,0.3125,-0.13499,0.0032800585
753,0.25,0.6875,0.012576997,-0.025713418
754,0.0625,-0.25,1.286749,0.07419022
755,-0.5625,-0.5,0.12188965,-0.023617772
756,1.0,-0.1875,-0.71900535,0.071481645
757,-0.5625,0.875,-0.32668546,0.02666015
758,-0.375,0.6875,-0.005038649,-0.007812311
759,-0.375,-0.0625,0.9870135,0.040993262
760,-0.8125,-0.5,-0.18761757,-0.013968116
761,-0.375,0.3125,0.7722401,0.0113374535
762,-0.6875,0.125,0.06403577,0.0007135626
763,-0.9375,0.125,-0.5384283,0.04152896
764,0.125,0.9375,-0.5020691,0.01713492
765,0.375,0.6875,-0.02052778,-0.028827962
766,0.125,0.6875,0.039404422,-0.01740782
767,0.5625,0.875,-0.1978016,-0.0006660423
768,0.9375,0.875,-0.037054878,0.028452117
769,0.875,0.6875,-0.11309973,0.016574614
770,0.5,0.6875,-0.054461762,-0.02427913
771,0.4375,0.125,0.77596354,0.018112218
772,-0.5,-0.6875,-0.04458402,-0.023297194
773,0.625,-0.5625,-0.0098757595,-0.015846904
774,0.5625,-0.375,0.2894135,-0.0003884863
775,-0.25,-0.3125,0.94266355,0.034479816
776,-0.75,-0.6875,-0.12736177,-0.0027063524
777,-0.0625,-0.125,1.4611759,0.08847872
778,-0.8125,-0.625,-0.15793662,-0.0032320973
779,-0.5,0.6875,-0.06274611,-0.016919665
780,0.75,0.8125,-0.099736534,0.014926656
781,-0.0625,0.0,1.5295022,0.09275784
782,1.0,-0.5625,-0.47882617,0.1000328
783,-0.875,0.8125,-0.24131386,0.002804696
784,-0.4375,0.375,0.5485439,-0.0054383446
785,-0.6875,-0.625,-0.08878392,-0.015416291
786,0.1875,0.75,-0.12925419,-0.02004109
787,-0.5,-0.4375,0.2919541,-0.017057259
788,-0.625,-0.8125,-0.15572536,0.00023804093
789,-0.6875,1.0,-0.3354102,0.052518986
790,-0.5625,-0.875,-0.2095439,0.003876161
791,-0.5,-0.9375,-0.27872017,0.010528112
792,-0.875,-0.8125,-0.103593454,0.026867434
793,0.3125,0.0,1.1658385,0.05808705
794,-0.6875,-0.875,-0.15248525,0.016614497
795,0.1875,-0.5,0.5959915,0.018630581
796,0.75,-0.3125,-0.13439198,0.0052789343
797,-0.5625,0.625,-0.015298352,-0.02583184
798,0.625,0.9375,-0.18369493,0.011981496
799,-0.5625,-0.75,-0.12209288,-0.01404569
800,-0.625,-0.9375,-0.19766818,0.020269433
801,0.4375,-1.0,-0.5672793,0.10115987
802,0.25,-0.6875,0.03348729,-0.0004267143
803,-0.8125,-0.75,-0.12871626,0.012531188
804,-0.9375,0.0,-0.52669096,0.024081184
805,0.75,-0.8125,-0.24693172,-0.01152264
806,-0.25,0.1875,1.1887532,0.05088795
807,-0.9375,0.375,-0.48992583,0.06499905
808,-0.4375,-0.625,0.0787535,-0.025641574
809,-0.875,-0.6875,-0.15538417,0.010961346
810,0.6875,0.875,-0.13130616,0.013017102
811,-0.8125,-0.25,-0.23972681,-0.014634465
812,-0.875,-0.9375,-0.064059496,0.039301947
813,0.0625,-0.625,0.25553265,0.00010053255
814,-0.8125,0.75,-0.24729098,-0.005725006
815,-0.5625,-1.0,-0.24712145,0.026486836
816,-1.0,-0.0625,-0.63844454,0.02850302
817,-0.375,0.8125,-0.27261758,0.022465821
818,-0.1875,1.0,-0.68682945,0.09493127
819,0.8125,0.125,-0.29110193,-0.018952899
820,0.5625,0.25,0.32715657,-0.017222252
821,-0.9375,-0.875,-0.06524732,0.0366202
822,-0.8125,-0.375,-0.21551539,-0.017724916
823,-0.625,-0.6875,-0.08836794,-0.015173288
824,-0.4375,-0.875,-0.26805472,-0.0050244117
825,-0.6875,-0.375,-0.0015588403,-0.021680797
826,-0.125,-0.3125,1.0955944,0.05153478
827,-1.0,-0.6875,-0.15260684,0.021461505
828,-0.6875,-0.75,-0.12665576,-0.0016586757
829,-0.0625,-0.75,-0.11034024,-0.011061892
830,0.75,-0.0625,-0.13062775,-0.008084827
831,-0.625,-0.3125,0.15737656,-0.016642276
832,-1.0,0.3125,-0.64345324,0.091088496
833,-1.0,-0.9375,-0.018043421,0.038546428
834,0.8125,0.875,-0.076084785,0.024516921
835,-0.1875,-0.875,-0.3687374,-0.0035987492
836,-0.4375,-0.5,0.29147974,-0.018398456
837,-0.8125,-1.0,-0.06720081,0.040848773
838,-0.25,-0.9375,-0.4302814,0.0076959706
839,-0.4375,-0.75,-0.11669254,-0.021607991
840,-0.75,-0.0625,-0.106984824,-0.0049395575
841,-0.3125,-0.75,-0.112054095,-0.0230453
842,-0.0625,-0.25,1.2725698,0.0703072
843,-0.5,-0.8125,-0.18504736,-0.011110775
844,-1.0,-0.8125,-0.07016742,0.032680817
845,-0.375,-0.8125,-0.213474,-0.016950442
846,-0.6875,-0.25,0.035546094,-0.01600166
847,-1.0,-0.1875,-0.56798244,0.0121923145
848,0.8125,-0.5,-0.2607625,0.013404859
849,-0.5,0.3125,0.49057242,-0.004047068
850,-0.75,-0.9375,-0.12342306,0.031426787
851,-0.9375,-0.75,-0.12678477,0.024145307
852,-0.0625,-0.875,-0.40228957,0.0059639094
853,0.5,-0.1875,0.60601425,0.018214907
854,-0.75,-0.8125,-0.12777665,0.01431865
855,0.75,-0.5625,-0.1745247,-0.005632085
856,0.75,0.5625,-0.11667982,-0.009750742
857,0.6875,0.375,-0.024258196,-0.02727998
858,-0.4375,-0.125,0.7825043,0.024688397
859,-0.8125,-0.875,-0.10249326,0.029220274
860,-0.8125,1.0,-0.20951627,0.012458701
861,-0.6875,-1.0,-0.14718802,0.03429284
862,-0.9375,-0.5,-0.2848677,-0.001137766
863,-0.5625,0.0,0.45555228,0.008163599
864,-0.75,0.8125,-0.24434248,-0.009010119
865,-0.5625,0.375,0.27912807,-0.014552583
866,0.375,0.4375,0.4729572,-0.013923081
867,-0.625,-0.5625,-0.006265044,-0.022924615
868,0.8125,1.0,-0.072807536,0.030834358
869,-0.4375,-1.0,-0.3559458,0.021542026
870,0.125,-0.1875,1.3552314,0.081095435
871,-0.6875,-0.5,-0.044981554,-0.02211829
872,-0.875,0.5625,-0.33532426,0.028994352
873,0.375,0.3125,0.7022728,0.0044290535
874,-0.75,-0.5625,-0.123441644,-0.015109085
875,-0.0625,-1.0,-0.6265886,0.04506531
876,0.875,0.3125,-0.33819234,-0.014034013
877,0.375,0.0625,0.98819387,0.039043255
878,-0.9375,-0.625,-0.20275146,0.009919883
879,0.375,0.5625,0.22166765,-0.02621686
880,-0.625,-0.4375,0.07928771,-0.02275161
881,-0.125,-0.4375,0.7794382,0.023197046
882,-0.875,-0.5625,-0.21352568,-0.0029620936
883,0.5625,-0.875,-0.33810288,0.021634111
884,0.125,-0.4375,0.80780774,0.033103175
885,-0.625,0.1875,0.23421338,-0.00078038033
886,-0.875,0.1875,-0.41954842,0.030311491
887,0.9375,0.25,-0.4487522,-0.004464634
888,-0.5625,-0.375,0.24574184,-0.016630497
889,-0.375,-0.3125,0.717627,0.014130337
890,-0.1875,-0.625,0.21483749,-0.014848546
891,-1.0,-0.5625,-0.25490054,0.010191768
892,-0.5625,-0.25,0.35040283,-0.00619865
893,-0.9375,-0.25,-0.43610632,-0.002414066
894,-0.375,-0.9375,-0.35869712,0.0057070265
895,0.25,-0.5625,0.3798892,0.006456809
896,-0.9375,-1.0,-0.017551927,0.041331146
897,-0.1875,-0.5,0.5609878,0.0039960723
898,-0.3125,-1.0,-0.46245384,0.022391744
899,-0.9375,-0.125,-0.49157557,0.00826463
900,-0.4375,0.625,0.09216282,-0.018910877
901,0.75,0.6875,-0.10493157,0.003341942
902,-0.9375,-0.375,-0.36510736,-0.0057202093
903,-0.125,-0.0625,1.4609323,0.086484574
904,-0.3125,-0.875,-0.3227005,-0.0076973587
905,0.0625,-0.375,1.0002854,0.047875877
906,0.0,0.9375,-0.5391635,0.037637856
907,0.4375,0.75,-0.1264461,-0.023910379
908,-0.25,-0.8125,-0.238925,-0.016298445
909,1.0,0.3125,-0.44816047,0.007591773
910,0.0,-0.1875,1.4015934,0.084157586
911,-0.1875,-1.0,-0.5558845,0.030393556
912,-0.8125,-0.125,-0.2587791,-0.0065508625
913,-0.8125,0.0,-0.27173933,0.0035592888
914,-0.875,0.6875,-0.28941667,0.016240913
915,-0.3125,-0.5,0.4436248,-0.008178804
916,-0.125,-0.9375,-0.48710898,0.01652581
917,0.125,-0.5625,0.4379897,0.009372396
918,0.6875,0.5,-0.055436015,-0.021462252
919,0.0,-0.9375,-0.52414846,0.030358303
920,-0.9375,1.0,-0.100371115,-0.015071925
921,-0.5625,1.0,-0.4603127,0.08737181
922,-0.1875,0.0,1.4008833,0.07830163
923,0.0,-0.8125,-0.2742793,-0.000454369
924,-0.75,0.5625,-0.18274704,-0.0107810525
925,0.25,0.9375,-0.4402018,0.0027265628
926,0.625,0.6875,-0.08409768,-0.0123760905
927,0.625,0.4375,0.057695776,-0.027150977
928,0.1875,0.125,1.3348739,0.06952385
929,0.125,-0.0625,1.4725145,0.090423636
930,-0.125,-0.8125,-0.2596298,-0.009999771
931,0.375,-0.6875,-0.008866549,-0.004681877
932,0.9375,-1.0,-0.10215612,-0.002687404
933,-0.25,0.9375,-0.52985245,0.07322816
934,-0.625,-0.1875,0.21833873,-0.008006311
935,-0.875,-0.1875,-0.3710873,-0.005831998
936,0.375,-0.1875,0.9373141,0.04274405
937,-0.6875,-0.125,0.061226577,-0.008204677
938,0.25,-0.8125,-0.28335834,0.014719794
939,0.625,-0.9375,-0.3650717,0.04122786
940,-0.75,-0.1875,-0.107815444,-0.01319549
941,0.75,-0.1875,-0.12912789,0.0010119244
942,-0.9375,0.625,-0.36276975,0.053013008
943,0.0,0.8125,-0.28907812,0.005641659
944,0.6875,0.25,0.0075638294,-0.026955616
945,0.25,0.4375,0.64787316,-0.00016439334
946,0.375,-0.3125,0.7806249,0.03033734
947,-0.5625,-0.125,0.4233746,0.0033273995
948,0.5625,-0.75,-0.18335769,-0.010293722
949,0.0625,0.375,0.98157275,0.030127464
950,-0.625,-0.0625,0.25446832,-0.00065346994
951,0.625,-0.8125,-0.25820494,-0.0038738728
952,0.0,0.6875,0.05469793,-0.008031728
953,-0.875,-0.0625,-0.40288848,0.005482167
954,1.0,0.4375,-0.3175454,0.01046604
955,0.0625,-1.0,-0.66673493,0.06401773
956,0.125,-0.9375,-0.53804207,0.045756534
957,0.1875,-0.625,0.23006025,0.0019821487
958,0.8125,0.375,-0.22675231,-0.018833598
959,0.125,-0.3125,1.1253569,0.05992858
960,0.0625,-0.875,-0.42062986,0.018117677
961,0.6875,-0.625,-0.13058327,-0.016687335
962,0.1875,-1.0,-0.671019,0.083170176
963,0.25,-0.4375,0.7132969,0.026074462
964,0.25,-0.9375,-0.5273701,0.05827955
965,0.9375,0.375,-0.35367608,-0.0016581262
966,0.1875,-0.875,-0.42241538,0.029015385
967,0.875,-0.1875,-0.4445864,0.02397415
968,-0.875,0.0625,-0.41935828,0.01873294
969,0.1875,0.375,0.8780477,0.019533653
970,0.125,-0.8125,-0.28217763,0.00895648
971,-0.625,0.4375,0.09025894,-0.019306084
972,0.1875,0.625,0.19551757,-0.01987484
973,0.375,-0.0625,1.0083462,0.045992106
974,0.0625,-0.75,-0.11520663,-0.00272867
975,-0.625,0.8125,-0.25081164,-0.0015994618
976,0.1875,-0.125,1.3575791,0.08057232
977,0.375,-0.9375,-0.4928074,0.063422166
978,0.8125,-0.375,-0.27526346,0.017991574
979,0.3125,0.375,0.70154953,0.0033919849
980,0.3125,-0.875,-0.40783828,0.034730237
981,0.5,-0.8125,-0.26955083,0.0071082986
982,0.9375,-0.625,-0.35849923,0.05077879
983,0.6875,-0.25,0.039413065,-3.2818876e-05
984,0.75,0.9375,-0.108287826,0.023112107
985,0.0625,0.5,0.62186855,0.004058283
986,0.4375,0.25,0.64985466,0.0025755055
987,0.4375,-0.75,-0.15887454,-0.0017735837
988,0.6875,0.0,0.053390205,-0.012366514
989,-0.5625,0.75,-0.17807359,-0.010534427
990,0.375,0.8125,-0.22315228,-0.020435141
991,0.875,0.8125,-0.06605223,0.02468665
992,0.9375,0.625,-0.1523992,0.01601432
993,0.9375,0.125,-0.52209526,0.0011948225
994,0.0,0.3125,1.1587956,0.04670401
995,0.375,-0.8125,-0.2786349,0.014255948
996,0.625,-0.4375,0.10007863,-0.007291183
997,-0.3125,0.75,-0.13597679,0.007350724
998,0.75,0.3125,-0.13598196,-0.026393859
999,0.5,0.1875,0.5486941,-0.0016445499
1000,0.3125,-0.75,-0.1392609,0.00341189
1001,0.3125,-0.625,0.1740261,-0.0017204927
1002,0.625,-0.1875,0.23653436,0.0013004523
1003,0.125,0.3125,1.09291,0.04017344
1004,0.25,-0.0625,1.2927043,0.07257422
1005,0.5,-0.6875,-0.065946996,-0.012401255
1006,0.8125,-1.0,-0.21805486,0.029826408
1007,0.4375,-0.625,0.09083152,-0.009574216
1008,-0.375,0.9375,-0.4869651,0.07616708
1009,-0.5,0.0625,0.6463998,0.016868142
1010,0.4375,0.375,0.47311702,-0.0132310465
1011,0.25,0.3125,0.93461114,0.024626598
1012,0.5,-0.5625,0.14652264,-0.011446264
1013,-1.0,0.9375,-0.10418088,0.006932292
1014,0.4375,-0.5,0.33899516,-0.0012173187
1015,0.3125,-0.5,0.4919944,0.010530304
1016,0.125,-0.6875,0.058940947,-0.0015361467
1017,0.0625,-0.5,0.64292556,0.020030387
1018,0.5,0.3125,0.42304984,-0.014497533
1019,0.1875,-0.25,1.1928492,0.06631094
1020,0.5625,-1.0,-0.466653,0.090711586
1021,0.75,0.0625,-0.13487831,-0.018188596
1022,0.6875,-1.0,-0.34550676,0.065297015
1023,-0.75,0.6875,-0.21308032,-0.014877114
1024,-0.1875,0.375,0.92762876,0.024300795
1025,0.6875,-0.75,-0.21203706,-0.01609059
1026,0.9375,-0.375,-0.50566494,0.066137016
1027,0.875,-0.9375,-0.19787396,-0.0026715293
1028,0.5625,-0.625,-0.013515249,-0.017111475
1029,-0.25,0.6875,0.034411788,-0.0017140224
1030,0.8125,-0.875,-0.24108319,-0.0063851466
1031,-0.625,0.0625,0.2605476,0.0022676867
1032,0.625,0.1875,0.19398478,-0.020082835
1033,0.9375,-0.875,-0.19479287,-0.00013683471
1034,0.3125,0.625,0.13357812,-0.027100516
1035,0.9375,-0.75,-0.27547127,0.024895156
1036,-0.8125,0.625,-0.25715595,0.0011014622
1037,0.875,-0.8125,-0.23783217,-0.0037096646
1038,-0.4375,0.875,-0.36968273,0.042299457
1039,0.8125,-0.75,-0.24354252,-0.009024362
1040,-0.6875,0.625,-0.13618417,-0.022292763
1041,0.875,-0.6875,-0.28257123,0.012731012
1042,-0.0625,0.75,-0.12541226,0.0014423977
1043,-0.4375,0.75,-0.15268716,-0.00014690496
1044,-0.25,0.4375,0.7115022,0.0072719324
1045,-0.4375,0.25,0.7117025,0.011077341
1046,0.3125,0.25,0.9358021,0.0261699
1047,0.3125,-0.25,0.9985051,0.048567556
1048,0.75,-0.6875,-0.20853513,-0.013950069
1049,0.1875,0.25,1.1516745,0.04681664
1050,0.4375,0.0,0.83478606,0.028979255
1051,1.0,-0.6875,-0.34635153,0.07538311
1052,0.9375,-0.5,-0.43777865,0.065768026
1053,-0.3125,1.0,-0.646801,0.10881998
1054,-0.5625,0.25,0.38174093,-0.0024139136
1055,0.6875,-0.5,-0.05683714,-0.008992841
1056,-0.9375,0.5,-0.43396902,0.0641862
1057,0.5,0.0625,0.6278998,0.010395026
1058,0.5625,-0.5,0.1501688,-0.010577556
1059,1.0,-0.0625,-0.71307313,0.046049654
1060,0.5,0.4375,0.26759517,-0.024276374
1061,0.5,-0.4375,0.3425922,-0.0006770287
1062,0.75,-0.4375,-0.14924864,0.002662562
1063,-0.625,0.6875,-0.13441622,-0.02238765
1064,0.3125,-0.125,1.1323429,0.058934778
1065,0.6875,-0.375,0.001351893,-0.0019073561
1066,-0.0625,0.875,-0.43328738,0.028374821
1067,0.625,-0.3125,0.18453604,-0.00029638223
1068,-0.1875,0.5,0.5953565,0.003493011
1069,0.4375,-0.125,0.8170229,0.031978574
1070,0.875,-0.4375,-0.37715173,0.038254518
1071,0.3125,0.75,-0.12965252,-0.02590612
1072,1.0,-0.4375,-0.5940242,0.1055329
1073,1.0,-0.3125,-0.67756194,0.093916245
1074,0.875,-0.3125,-0.41735357,0.035611965
1075,-0.0625,0.5,0.6397952,0.0074357856
1076,0.5625,0.375,0.22043878,-0.024878437
1077,0.25,-0.1875,1.1955694,0.06600669
1078,0.375,-0.4375,0.55360055,0.01307191
1079,0.8125,-0.25,-0.29001838,0.013999427
1080,0.8125,-0.125,-0.30056202,0.0035585316
1081,0.875,-0.0625,-0.45292488,0.008240707
1082,0.6875,0.125,0.03534931,-0.021149226
1083,0.6875,-0.125,0.056143463,-0.00417732
1084,-1.0,0.4375,-0.57104963,0.10112696
1085,0.9375,0.75,-0.077648304,0.022979988
1086,0.5625,0.0,0.44911516,0.002608262
1087,0.5,-0.0625,0.6488521,0.017858895
1088,0.1875,-0.375,0.92945933,0.043205414


==> DR-example2/adaptive_DR_func_plot_ex2.csv <==
epoch,Error,Error func
0,0.84484917,0.84484917
1,0.90189856,0.90189856
2,0.9585853,0.9585853
3,1.0144571,1.0144571
4,1.06906,1.06906
5,1.1225682,1.1225682
6,1.1751456,1.1751456
7,1.226535,1.226535
8,1.2754213,1.2754213
9,1.3224362,1.3224362
10,1.3667569,1.3667569
11,1.4079812,1.4079812
12,1.446741,1.446741
13,1.4827335,1.4827335
14,1.5155288,1.5155288
15,1.5450124,1.5450124
16,1.5706462,1.5706462
17,1.5933079,1.5933079
18,1.6133589,1.6133589
19,1.6304816,1.6304816
20,1.643899,1.643899
21,1.6536024,1.6536024
22,1.6603049,1.6603049
23,1.664275,1.664275
24,1.6651998,1.6651998
25,1.6640369,1.6640369
26,1.6609476,1.6609476
27,1.6549954,1.6549954
28,1.647784,1.647784
29,1.6391932,1.6391932
30,1.6290696,1.6290696
31,1.6178594,1.6178594
32,1.6049029,1.6049029
33,1.5918033,1.5918033
34,1.5784023,1.5784023
35,1.5650809,1.5650809
36,1.5514572,1.5514572
37,1.5380168,1.5380168
38,1.5259929,1.5259929
39,1.5146735,1.5146735
40,1.5045019,1.5045019
41,1.4951372,1.4951372
42,1.4876571,1.4876571
43,1.481894,1.481894
44,1.4775846,1.4775846
45,1.4748147,1.4748147
46,1.4733108,1.4733108
47,1.4730256,1.4730256
48,1.4738626,1.4738626
49,1.4756703,1.4756703
50,1.4783156,1.4783156
51,1.4815804,1.4815804
52,1.4856416,1.4856416
53,1.4899521,1.4899521
54,1.494522,1.494522
55,1.499064,1.499064
56,1.5036019,1.5036019
57,1.5078021,1.5078021
58,1.5113435,1.5113435
59,1.5146954,1.5146954
60,1.5172403,1.5172403
61,1.5192479,1.5192479
62,1.5202683,1.5202683
63,1.5204492,1.5204492
64,1.5197865,1.5197865
65,1.5184937,1.5184937
66,1.5162969,1.5162969
67,1.5133204,1.5133204
68,1.5098208,1.5098208
69,1.505905,1.505905
70,1.5015465,1.5015465
71,1.4968756,1.4968756
72,1.4919546,1.4919546
73,1.4868447,1.4868447
74,1.4816359,1.4816359
75,1.4764752,1.4764752
76,1.47139,1.47139
77,1.466503,1.466503
78,1.4618474,1.4618474
79,1.4573597,1.4573597
80,1.4531709,1.4531709
81,1.4492792,1.4492792
82,1.4455372,1.4455372
83,1.4420685,1.4420685
84,1.4387711,1.4387711
85,1.4356658,1.4356658
86,1.4326065,1.4326065
87,1.4297622,1.4297622
88,1.426863,1.426863
89,1.42408,1.42408
90,1.4215996,1.4215996
91,1.4191997,1.4191997
92,1.4169908,1.4169908
93,1.4146779,1.4146779
94,1.4121585,1.4121585
95,1.4092314,1.4092314
96,1.4060894,1.4060894
97,1.4027324,1.4027324
98,1.399329,1.399329
99,1.3956096,1.3956096
100,1.3918645,1.3918645
101,1.3879331,1.3879331
102,1.3839122,1.3839122
103,1.3800453,1.3800453
104,1.3759738,1.3759738
105,1.3717858,1.3717858
106,1.3676622,1.3676622
107,1.363701,1.363701
108,1.3596027,1.3596027
109,1.355433,1.355433
110,1.3510449,1.3510449
111,1.3465328,1.3465328
112,1.3418583,1.3418583
113,1.3368492,1.3368492
114,1.3320003,1.3320003
115,1.3273313,1.3273313
116,1.3226345,1.3226345
117,1.3180201,1.3180201
118,1.3131007,1.3131007
119,1.3082998,1.3082998
120,1.3036665,1.3036665
121,1.2990555,1.2990555
122,1.2945254,1.2945254
123,1.2900006,1.2900006
124,1.2849418,1.2849418
125,1.2791489,1.2791489
126,1.2734846,1.2734846
127,1.2681699,1.2681699
128,1.2625885,1.2625885
129,1.2574103,1.2574103
130,1.2521238,1.2521238
131,1.2461293,1.2461293
132,1.2395378,1.2395378
133,1.2324464,1.2324464
134,1.2251711,1.2251711
135,1.2173562,1.2173562
136,1.2095631,1.2095631
137,1.2013253,1.2013253
138,1.192425,1.192425
139,1.1839331,1.1839331
140,1.1756977,1.1756977
141,1.1685253,1.1685253
142,1.1623465,1.1623465
143,1.1561879,1.1561879
144,1.1504323,1.1504323
145,1.1453528,1.1453528
146,1.1392572,1.1392572
147,1.1332474,1.1332474
148,1.1263974,1.1263974
149,1.1193389,1.1193389
150,1.1118467,1.1118467
151,1.1048813,1.1048813
152,1.0978149,1.0978149
153,1.0910786,1.0910786
154,1.084146,1.084146
155,1.0761032,1.0761032
156,1.0665975,1.0665975
157,1.0568616,1.0568616
158,1.0473442,1.0473442
159,1.0388972,1.0388972
160,1.0295645,1.0295645
161,1.0213252,1.0213252
162,1.0144815,1.0144815
163,1.0082284,1.0082284
164,1.0035214,1.0035214
165,0.9991669,0.9991669
166,0.99369127,0.99369127
167,0.98855406,0.98855406
168,0.9838672,0.9838672
169,0.9791762,0.9791762
170,0.9746668,0.9746668
171,0.96944714,0.96944714
172,0.9632571,0.9632571
173,0.956408,0.956408
174,0.94990945,0.94990945
175,0.94217736,0.94217736
176,0.9342164,0.9342164
177,0.9260097,0.9260097
178,0.9186572,0.9186572
179,0.9109677,0.9109677
180,0.90362626,0.90362626
181,0.89785737,0.89785737
182,0.8927574,0.8927574
183,0.88508004,0.88508004
184,0.8798669,0.8798669
185,0.8749782,0.8749782
186,0.8707404,0.8707404
187,0.8683842,0.8683842
188,0.8680157,0.8680157
189,0.8646166,0.8646166
190,0.8609682,0.8609682
191,0.8554868,0.8554868
192,0.8482103,0.8482103
193,0.83991563,0.83991563
194,0.83296865,0.83296865
195,0.8268909,0.8268909
196,0.8204213,0.8204213
197,0.8139368,0.8139368
198,0.8091313,0.8091313
199,0.80457133,0.80457133
200,0.8010488,0.8010488
201,0.7992258,0.7992258
202,0.7944944,0.7944944
203,0.7884623,0.7884623
204,0.78095,0.78095
205,0.7711385,0.7711385
206,0.7625569,0.7625569
207,0.7563138,0.7563138
208,0.75309646,0.75309646
209,0.7532216,0.7532216
210,0.7550375,0.7550375
211,0.7603936,0.7603936
212,0.764172,0.764172
213,0.76607335,0.76607335
214,0.7683587,0.7683587
215,0.7702699,0.7702699
216,0.77031624,0.77031624
217,0.76676,0.76676
218,0.7583866,0.7583866
219,0.7482043,0.7482043
220,0.7385421,0.7385421
221,0.7303547,0.7303547
222,0.72526383,0.72526383
223,0.721366,0.721366
224,0.7225174,0.7225174
225,0.7252272,0.7252272
226,0.7278612,0.7278612
227,0.7322374,0.7322374
228,0.73275775,0.73275775
229,0.73120517,0.73120517
230,0.7303368,0.7303368
231,0.72861546,0.72861546
232,0.7269861,0.7269861
233,0.7261653,0.7261653
234,0.72448105,0.72448105
235,0.7234571,0.7234571
236,0.7241241,0.7241241
237,0.72236985,0.72236985
238,0.72215015,0.72215015
239,0.72139275,0.72139275
240,0.71944696,0.71944696
241,0.71290904,0.71290904
242,0.7072132,0.7072132
243,0.7017513,0.7017513
244,0.6996533,0.6996533
245,0.7002232,0.7002232
246,0.70299184,0.70299184
247,0.706606,0.706606
248,0.71069616,0.71069616
249,0.71570337,0.71570337
250,0.71790504,0.71790504
251,0.71976566,0.71976566
252,0.71869504,0.71869504
253,0.7145638,0.7145638
254,0.7064618,0.7064618
255,0.695144,0.695144
256,0.6863628,0.6863628
257,0.68315387,0.68315387
258,0.6820956,0.6820956
259,0.6835893,0.6835893
260,0.68820274,0.68820274
261,0.6945118,0.6945118
262,0.69923866,0.69923866
263,0.70231974,0.70231974
264,0.7037756,0.7037756
265,0.702475,0.702475
266,0.69789606,0.69789606
267,0.69459456,0.69459456
268,0.69060016,0.69060016
269,0.6890566,0.6890566
270,0.6876034,0.6876034
271,0.6876909,0.6876909
272,0.68492025,0.68492025
273,0.68139195,0.68139195
274,0.68083334,0.68083334
275,0.68257993,0.68257993
276,0.6849854,0.6849854
277,0.6860107,0.6860107
278,0.682856,0.682856
279,0.6786939,0.6786939
280,0.6773176,0.6773176
281,0.67923516,0.67923516
282,0.6846453,0.6846453
283,0.69317895,0.69317895
284,0.6984893,0.6984893
285,0.6981878,0.6981878
286,0.69276494,0.69276494
287,0.68409216,0.68409216
288,0.6784056,0.6784056
289,0.6743429,0.6743429
290,0.67279285,0.67279285
291,0.6706401,0.6706401
292,0.6691876,0.6691876
293,0.6673606,0.6673606
294,0.6702183,0.6702183
295,0.67309874,0.67309874
296,0.67247564,0.67247564
297,0.6704881,0.6704881
298,0.6696496,0.6696496
299,0.6671897,0.6671897
300,0.66224307,0.66224307
301,0.6566667,0.6566667
302,0.64873415,0.64873415
303,0.6419523,0.6419523
304,0.6345325,0.6345325
305,0.6337312,0.6337312
306,0.63624436,0.63624436
307,0.63857925,0.63857925
308,0.638816,0.638816
309,0.63597953,0.63597953
310,0.6324444,0.6324444
311,0.63143957,0.63143957
312,0.62986356,0.62986356
313,0.6280802,0.6280802
314,0.62828493,0.62828493
315,0.62765557,0.62765557
316,0.62512517,0.62512517
317,0.6205216,0.6205216
318,0.6092035,0.6092035
319,0.59602934,0.59602934
320,0.58033216,0.58033216
321,0.57092637,0.57092637
322,0.56886524,0.56886524
323,0.56803674,0.56803674
324,0.5674762,0.5674762
325,0.56611615,0.56611615
326,0.56340235,0.56340235
327,0.5592847,0.5592847
328,0.5537449,0.5537449
329,0.5504087,0.5504087
330,0.54701865,0.54701865
331,0.5467157,0.5467157
332,0.54508907,0.54508907
333,0.54050577,0.54050577
334,0.5328716,0.5328716
335,0.52048624,0.52048624
336,0.51184154,0.51184154
337,0.5075767,0.5075767
338,0.50548285,0.50548285
339,0.50454813,0.50454813
340,0.5040513,0.5040513
341,0.50423443,0.50423443
342,0.5001878,0.5001878
343,0.493259,0.493259
344,0.48555878,0.48555878
345,0.47942778,0.47942778
346,0.4795239,0.4795239
347,0.48385814,0.48385814
348,0.48918584,0.48918584
349,0.48754075,0.48754075
350,0.48651582,0.48651582
351,0.4799478,0.4799478
352,0.47132036,0.47132036
353,0.46671325,0.46671325
354,0.46638557,0.46638557
355,0.46967244,0.46967244
356,0.470506,0.470506
357,0.46820557,0.46820557
358,0.45844102,0.45844102
359,0.4460742,0.4460742
360,0.44094384,0.44094384
361,0.44102633,0.44102633
362,0.44921258,0.44921258
363,0.4552657,0.4552657
364,0.4605525,0.4605525
365,0.46274033,0.46274033
366,0.45792192,0.45792192
367,0.44861004,0.44861004
368,0.4354469,0.4354469
369,0.42621297,0.42621297
370,0.42520404,0.42520404
371,0.43100807,0.43100807
372,0.4411041,0.4411041
373,0.44955292,0.44955292
374,0.45622978,0.45622978
375,0.45784193,0.45784193
376,0.45574412,0.45574412
377,0.45190427,0.45190427
378,0.44797412,0.44797412
379,0.43842065,0.43842065
380,0.43438643,0.43438643
381,0.43265817,0.43265817
382,0.4344721,0.4344721
383,0.4389427,0.4389427
384,0.4411609,0.4411609
385,0.44285816,0.44285816
386,0.44354308,0.44354308
387,0.4438562,0.4438562
388,0.4435352,0.4435352
389,0.43905637,0.43905637
390,0.4349041,0.4349041
391,0.43150237,0.43150237
392,0.43622586,0.43622586
393,0.44430497,0.44430497
394,0.44820863,0.44820863
395,0.44849885,0.44849885
396,0.4426336,0.4426336
397,0.4290128,0.4290128
398,0.41833296,0.41833296
399,0.413128,0.413128
400,0.41433987,0.41433987
401,0.42467138,0.42467138
402,0.43910038,0.43910038
403,0.45152244,0.45152244
404,0.45694965,0.45694965
405,0.45327124,0.45327124
406,0.4417912,0.4417912
407,0.4263795,0.4263795
408,0.4116967,0.4116967
409,0.4012003,0.4012003
410,0.39585987,0.39585987
411,0.39410242,0.39410242
412,0.39278454,0.39278454
413,0.3887442,0.3887442
414,0.38030496,0.38030496
415,0.3679868,0.3679868
416,0.3541037,0.3541037
417,0.34157783,0.34157783
418,0.3325627,0.3325627
419,0.3275296,0.3275296
420,0.32521608,0.32521608
421,0.32337666,0.32337666
422,0.31993908,0.31993908
423,0.31401533,0.31401533
424,0.30622628,0.30622628
425,0.29823115,0.29823115
426,0.29177502,0.29177502
427,0.28776154,0.28776154
428,0.28582275,0.28582275
429,0.28460222,0.28460222
430,0.28253734,0.28253734
431,0.2787146,0.2787146
432,0.27335,0.27335
433,0.26766175,0.26766175
434,0.26323184,0.26323184
435,0.2612171,0.2612171
436,0.26180482,0.26180482
437,0.26417166,0.26417166
438,0.26691747,0.26691747
439,0.26873848,0.26873848
440,0.2689904,0.2689904
441,0.26789078,0.26789078
442,0.26629615,0.26629615
443,0.2652038,0.2652038
444,0.26524436,0.26524436
445,0.26640743,0.26640743
446,0.26810253,0.26810253
447,0.2694979,0.2694979
448,0.26994964,0.26994964
449,0.2692991,0.2692991
450,0.26791593,0.26791593
451,0.2664765,0.2664765
452,0.26561856,0.26561856
453,0.26563922,0.26563922
454,0.26638475,0.26638475
455,0.26735657,0.26735657
456,0.2679721,0.2679721
457,0.26783213,0.26783213
458,0.26687542,0.26687542
459,0.265354,0.265354
460,0.2636687,0.2636687
461,0.2621532,0.2621532
462,0.26092222,0.26092222
463,0.2598489,0.2598489
464,0.25866592,0.25866592
465,0.2571291,0.2571291
466,0.25515255,0.25515255
467,0.2528499,0.2528499
468,0.25046912,0.25046912
469,0.24826384,0.24826384
470,0.2463699,0.2463699
471,0.24474944,0.24474944
472,0.24322383,0.24322383
473,0.24157473,0.24157473
474,0.23965025,0.23965025
475,0.23743197,0.23743197
476,0.23502752,0.23502752
477,0.23260124,0.23260124
478,0.23028852,0.23028852
479,0.22813095,0.22813095
480,0.22606912,0.22606912
481,0.22398788,0.22398788
482,0.22178553,0.22178553
483,0.21943092,0.21943092
484,0.21697736,0.21697736
485,0.21453163,0.21453163
486,0.21219799,0.21219799
487,0.21002379,0.21002379
488,0.20798117,0.20798117
489,0.20598412,0.20598412
490,0.20393382,0.20393382
491,0.2017664,0.2017664
492,0.1994781,0.1994781
493,0.1971172,0.1971172
494,0.19475353,0.19475353
495,0.19243965,0.19243965
496,0.19018519,0.19018519
497,0.18795805,0.18795805
498,0.18570547,0.18570547
499,0.18338606,0.18338606
500,0.18099138,0.18099138
501,0.1785502,0.1785502
502,0.1761116,0.1761116
503,0.17371818,0.17371818
504,0.17138748,0.17138748
505,0.16910413,0.16910413
506,0.16683176,0.16683176
507,0.16453356,0.16453356
508,0.16219111,0.16219111
509,0.15981385,0.15981385
510,0.1574345,0.1574345
511,0.15509316,0.15509316
512,0.15282008,0.15282008
513,0.15062878,0.15062878
514,0.14851551,0.14851551
515,0.14647056,0.14647056
516,0.14449276,0.14449276
517,0.14259899,0.14259899
518,0.1408235,0.1408235
519,0.13921048,0.13921048
520,0.13780016,0.13780016
521,0.13661774,0.13661774
522,0.13566554,0.13566554
523,0.1349256,0.1349256
524,0.13436462,0.13436462
525,0.13394174,0.13394174
526,0.13361602,0.13361602
527,0.1333486,0.1333486
528,0.13310735,0.13310735
529,0.13286611,0.13286611
530,0.13261254,0.13261254
531,0.13234736,0.13234736
532,0.13208897,0.13208897
533,0.13186854,0.13186854
534,0.1317259,0.1317259
535,0.13169473,0.13169473
536,0.13179263,0.13179263
537,0.13200797,0.13200797
538,0.13229539,0.13229539
539,0.13257942,0.13257942
540,0.1327652,0.1327652
541,0.1327552,0.1327552
542,0.13246648,0.13246648
543,0.13184075,0.13184075
544,0.13084897,0.13084897
545,0.12948485,0.12948485
546,0.12775785,0.12775785
547,0.125687,0.125687
548,0.1232998,0.1232998
549,0.12063777,0.12063777
550,0.117760934,0.117760934
551,0.11475266,0.11475266
552,0.11171535,0.11171535
553,0.10876005,0.10876005
554,0.10599271,0.10599271
555,0.103499904,0.103499904
556,0.10133809,0.10133809
557,0.09952918,0.09952918
558,0.09806058,0.09806058
559,0.09688875,0.09688875
560,0.09594648,0.09594648
561,0.095151275,0.095151275
562,0.09441632,0.09441632
563,0.09366215,0.09366215
564,0.092826225,0.092826225
565,0.0918717,0.0918717
566,0.09078637,0.09078637
567,0.089579456,0.089579456
568,0.08827077,0.08827077
569,0.08688326,0.08688326
570,0.08543444,0.08543444
571,0.08393621,0.08393621
572,0.08239591,0.08239591
573,0.080821194,0.080821194
574,0.07922148,0.07922148
575,0.07760612,0.07760612
576,0.07598115,0.07598115
577,0.07434738,0.07434738
578,0.07269828,0.07269828
579,0.07102599,0.07102599
580,0.069325425,0.069325425
581,0.067601144,0.067601144
582,0.06586726,0.06586726
583,0.06414658,0.06414658
584,0.0624616,0.0624616
585,0.060830493,0.060830493
586,0.05926306,0.05926306
587,0.057760295,0.057760295
588,0.056317702,0.056317702
589,0.05492883,0.05492883
590,0.053587858,0.053587858
591,0.05229022,0.05229022
592,0.051031895,0.051031895
593,0.049808867,0.049808867
594,0.04861635,0.04861635
595,0.047449756,0.047449756
596,0.046305902,0.046305902
597,0.04518226,0.04518226
598,0.04407859,0.04407859
599,0.042993493,0.042993493
600,0.041925836,0.041925836
601,0.04087388,0.04087388
602,0.039835293,0.039835293
603,0.038807426,0.038807426
604,0.037787538,0.037787538
605,0.036773536,0.036773536
606,0.03576286,0.03576286
607,0.034753226,0.034753226
608,0.033743817,0.033743817
609,0.032734875,0.032734875
610,0.031728588,0.031728588
611,0.030726857,0.030726857
612,0.029731762,0.029731762
613,0.02874371,0.02874371
614,0.027762573,0.027762573
615,0.02679002,0.02679002
616,0.025828738,0.025828738
617,0.024883218,0.024883218
618,0.023957968,0.023957968
619,0.023056444,0.023056444
620,0.022180097,0.022180097
621,0.021327676,0.021327676
622,0.020496959,0.020496959
623,0.019685678,0.019685678
624,0.018892258,0.018892258
625,0.01811575,0.01811575
626,0.017355036,0.017355036
627,0.016608028,0.016608028
628,0.01587232,0.01587232
629,0.015146597,0.015146597
630,0.0144300135,0.0144300135
631,0.013723153,0.013723153
632,0.013027101,0.013027101
633,0.012342226,0.012342226
634,0.011668374,0.011668374
635,0.011004998,0.011004998
636,0.010350614,0.010350614
637,0.009703788,0.009703788
638,0.009063749,0.009063749
639,0.008431072,0.008431072
640,0.0078065065,0.0078065065
641,0.007191302,0.007191302
642,0.0065859873,0.0065859873
643,0.0059922,0.0059922
644,0.005410415,0.005410415
645,0.0048406865,0.0048406865
646,0.004282839,0.004282839
647,0.0037365423,0.0037365423
648,0.0032016302,0.0032016302
649,0.0026773193,0.0026773193


==> DR-example2/adaptive_DR_func_standard_plot_ex2.csv <==
epoch,Functional error_standard
0,0.5303401
1,0.643281
2,0.7541716
3,0.8620825
4,0.96589416
5,1.064162
6,1.1558062
7,1.2394477
8,1.3145409
9,1.3809974
10,1.4363217
11,1.4808717
12,1.5143754
13,1.5382111
14,1.5524075
15,1.5571562
16,1.5535591
17,1.5423887
18,1.5246412
19,1.5018233
20,1.4750683
21,1.4465077
22,1.4171685
23,1.3883011
24,1.3613791
25,1.3374314
26,1.3165574
27,1.2997909
28,1.2865956
29,1.2763944
30,1.2694143
31,1.2648245
32,1.262364
33,1.2616495
34,1.261548
35,1.261195
36,1.2605394
37,1.2585886
38,1.2551159
39,1.2498583
40,1.2420009
41,1.2315457
42,1.2187898
43,1.2037945
44,1.1876118
45,1.1709734
46,1.1556243
47,1.1411207
48,1.1283268
49,1.1179922
50,1.1099749
51,1.1039561
52,1.099693
53,1.0974619
54,1.0953372
55,1.0934579
56,1.0912727
57,1.0875094
58,1.0811181
59,1.0722293
60,1.0606229
61,1.0449398
62,1.0260046
63,1.0061721
64,0.9871592
65,0.9690041
66,0.95318115
67,0.93796706
68,0.9261356
69,0.9176142
70,0.9107183
71,0.9057425
72,0.89981383
73,0.8923135
74,0.8841618
75,0.8778591
76,0.8700186
77,0.8593751
78,0.8485266
79,0.8379892
80,0.8262837
81,0.8165156
82,0.80518824
83,0.7931599
84,0.7847926
85,0.78022015
86,0.7754391
87,0.77100855
88,0.76328576
89,0.7554016
90,0.7430033
91,0.72990674
92,0.72047985
93,0.7150432
94,0.7147966
95,0.7158577
96,0.7201444
97,0.721677
98,0.72242665
99,0.72017825
100,0.716844
101,0.7132851
102,0.7091587
103,0.7045718
104,0.70424604
105,0.70423734
106,0.70368487
107,0.70413387
108,0.7025347
109,0.702191
110,0.7031472
111,0.70508474
112,0.70787096
113,0.7092051
114,0.704885
115,0.7005019
116,0.69262546
117,0.6867016
118,0.68031514
119,0.684411
120,0.6937006
121,0.7054972
122,0.71479446
123,0.721252
124,0.72048336
125,0.7072825
126,0.69432425
127,0.6834529
128,0.6802211
129,0.68227947
130,0.6885535
131,0.69733936
132,0.6981688
133,0.70233107
134,0.70205045
135,0.6997904
136,0.70010805
137,0.7000498
138,0.70122117
139,0.700148
140,0.6938145
141,0.6892895
142,0.6862524
143,0.6838941
144,0.68188196
145,0.6811967
146,0.6826759
147,0.6899557
148,0.69794154
149,0.70623815
150,0.70872194
151,0.70240164
152,0.68703455
153,0.6775756
154,0.6672738
155,0.65886426
156,0.65801066
157,0.6635228
158,0.6684959
159,0.6660395
160,0.6644154
161,0.66891056
162,0.6752201
163,0.67975885
164,0.68067735
165,0.6805339
166,0.6773405
167,0.67161626
168,0.66361773
169,0.6509338
170,0.64292616
171,0.6370763
172,0.63587826
173,0.63807416
174,0.6469552
175,0.65494454
176,0.65553844
177,0.64992565
178,0.6351496
179,0.61728734
180,0.6014245
181,0.59282506
182,0.5973187
183,0.6075078
184,0.6229004
185,0.6315591
186,0.6306034
187,0.6222449
188,0.6077998
189,0.5905545
190,0.5712877
191,0.56045
192,0.5581954
193,0.56058276
194,0.5611049
195,0.5648222
196,0.5621646
197,0.55119556
198,0.53072774
199,0.5069514
200,0.47252303
201,0.43301132
202,0.391085
203,0.35211372
204,0.31841582
205,0.28925264
206,0.26978284
207,0.2438294
208,0.20780575
209,0.17908311
210,0.15278439
211,0.12787957
212,0.111209944
213,0.11401207
214,0.12900509
215,0.1506386
216,0.17289957
217,0.18902594
218,0.20155329
219,0.21053019
220,0.22097541
221,0.22977507
222,0.23305273
223,0.24283053
224,0.25465032
225,0.26319847
226,0.27268732
227,0.28004342
228,0.28284034
229,0.28794456
230,0.2888497
231,0.29061627
232,0.29112837
233,0.2926856
234,0.29577827
235,0.2981312
236,0.30090207
237,0.30270135
238,0.29886943
239,0.29147857
240,0.28071967
241,0.2685917
242,0.2630615
243,0.25994828
244,0.26084915
245,0.25950462
246,0.254904
247,0.24915363
248,0.24450257
249,0.2321049
250,0.21897903
251,0.21922716
252,0.22789031
253,0.23774104
254,0.25214458
255,0.26005027
256,0.25919554
257,0.25024813
258,0.23870757
259,0.22317791
260,0.21473302
261,0.22743759
262,0.24205478
263,0.25981656
264,0.27169377
265,0.27290884
266,0.26555938
267,0.25410014
268,0.24783179
269,0.24800932
270,0.24983455
271,0.2563049
272,0.2613233
273,0.25650275
274,0.24447282
275,0.23122212
276,0.23468655
277,0.24554284
278,0.25560942
279,0.26440984
280,0.26349863
281,0.24895887
282,0.22690475
283,0.20954423
284,0.19501254
285,0.19850507
286,0.21214835
287,0.22966807
288,0.23820062
289,0.23103231
290,0.21079992
291,0.18615904
292,0.1648153
293,0.16389787
294,0.17875296
295,0.19476584
296,0.19795123
297,0.18190312
298,0.15723029
299,0.13558097
300,0.12871008
301,0.13291809
302,0.13253757
303,0.11658156
304,0.090811685
305,0.07209199
306,0.06896593
307,0.07545117
308,0.071922064
309,0.059255295
310,0.047089297
311,0.039632723
312,0.03806717
313,0.036693323
314,0.031203797
315,0.024350096
316,0.0218587
317,0.024604598
318,0.028879171
319,0.029304275
320,0.027568785
321,0.026838565
322,0.032896694
323,0.037919763
324,0.03680564
325,0.03252721
326,0.03204417
327,0.037080575
328,0.04337025
329,0.04392719
330,0.039837793
331,0.03909683
332,0.044911657
333,0.049065888
334,0.047006194
335,0.041994277
336,0.04567277
337,0.053265646
338,0.053814124
339,0.049830843
340,0.04696186
341,0.044498853
342,0.042661432
343,0.044228535
344,0.045928624
345,0.047628205
346,0.045579754
347,0.042613324
348,0.041100383
349,0.043924317
350,0.044096228
351,0.042106785
352,0.04288429
353,0.04542101
354,0.04700862
355,0.045111645
356,0.0449218
357,0.04675978
358,0.047358762
359,0.04513437
360,0.042095117
361,0.0440154
362,0.047206756
363,0.04734998
364,0.044450324
365,0.043541983
366,0.04454437
367,0.046931244
368,0.049789242
369,0.052865278
370,0.05321634
371,0.04901134
372,0.045783907
373,0.04965049
374,0.05377803
375,0.055183493
376,0.053139947
377,0.049770806
378,0.046202667
379,0.046537336
380,0.050695952
381,0.05020895
382,0.04712729
383,0.045542326
384,0.047623158
385,0.052755136
386,0.053207036
387,0.051015828
388,0.048669074
389,0.04932025
390,0.049597096
391,0.04599949
392,0.043520313
393,0.04610889
394,0.04914466
395,0.04975519
396,0.047076
397,0.04416973
398,0.04464034
399,0.04604814
400,0.046370316
401,0.047544926
402,0.04805236
403,0.04692756
404,0.041656964
405,0.03826279
406,0.043692276
407,0.04996149
408,0.04843503
409,0.043775745
410,0.046090875
411,0.053975526
412,0.052980643
413,0.040320843
414,0.035103254
415,0.042585123
416,0.051151
417,0.051928043
418,0.046681575
419,0.04370786
420,0.04511899
421,0.04911663
422,0.048113275
423,0.043502837
424,0.04450252
425,0.048586845
426,0.052492533
427,0.05399257
428,0.048724983
429,0.04270617
430,0.045223124
431,0.05118912
432,0.053952456
433,0.04796725
434,0.04547161
435,0.046187863
436,0.048378702
437,0.04910637
438,0.044030365
439,0.04273328
440,0.04681883
441,0.048039578
442,0.044323713
443,0.03968168
444,0.04223358
445,0.046875793
446,0.0507664
447,0.048427742
448,0.046078295
449,0.048984017
450,0.051032495
451,0.04759023
452,0.04181117
453,0.039634872
454,0.045964234
455,0.04887359
456,0.04583837
457,0.04402413
458,0.046099026
459,0.049474616
460,0.04924888
461,0.042778507
462,0.04094896
463,0.04789066
464,0.054688185
465,0.054608613
466,0.047073547
467,0.044743802
468,0.04835638
469,0.04716448
470,0.045786608
471,0.044600576
472,0.047000047
473,0.050013054
474,0.049235214
475,0.04602703
476,0.04542272
477,0.043724183
478,0.043426324
479,0.043152403
480,0.04345597
481,0.04609653
482,0.04792713
483,0.048151903
484,0.047907103
485,0.045504656
486,0.04295204
487,0.04432451
488,0.04886251
489,0.0494922
490,0.0495573
491,0.050345395
492,0.05084146
493,0.050694495
494,0.048029102
495,0.0464391
496,0.045107167
497,0.04437012
498,0.045584936
499,0.045796525
500,0.0464934
501,0.045728307
502,0.045771565
503,0.0426667
504,0.042290844
505,0.042085454
506,0.04202306
507,0.041569058
508,0.047132906
509,0.05336085
510,0.052755024
511,0.044875074
512,0.041122306
513,0.04643396
514,0.05099137
515,0.047697358
516,0.039427426
517,0.03981611
518,0.048028532
519,0.050508175
520,0.04777372
521,0.048758004
522,0.050421417
523,0.046261884
524,0.041718848
525,0.041162223
526,0.047262426
527,0.0502665
528,0.045769934
529,0.041120652
530,0.045112956
531,0.048353624
532,0.04618346
533,0.041231196
534,0.042732064
535,0.048331663
536,0.05094703
537,0.048697177
538,0.04552891
539,0.047163382
540,0.044915568
541,0.04379533
542,0.042744868
543,0.044385683
544,0.044986002
545,0.045154896
546,0.047573462
547,0.045538727
548,0.050799727
549,0.054394998
550,0.05232416
551,0.049423546
552,0.048545323
553,0.047980435
554,0.04568888
555,0.046670806
556,0.05056923
557,0.051709447
558,0.050628655
559,0.046112332
560,0.0449672
561,0.046504
562,0.044729482
563,0.043103486
564,0.042748973
565,0.0460679
566,0.048254788
567,0.047537614
568,0.04510861
569,0.04671836
570,0.05130855
571,0.048462026
572,0.04225512
573,0.0397229
574,0.045695055
575,0.051978875
576,0.050449893
577,0.047557183
578,0.048098873
579,0.05418059
580,0.056537554
581,0.049133744
582,0.03890104
583,0.0409048
584,0.05002581
585,0.05252852
586,0.045865513
587,0.043417387
588,0.0467193
589,0.051173303
590,0.051831875
591,0.043931022
592,0.04117869
593,0.042137068
594,0.044923257
595,0.04484418
596,0.046220187
597,0.0471747
598,0.047973234
599,0.047675952
600,0.049862027
601,0.048191004
602,0.045366105
603,0.037096787
604,0.039137445
605,0.046383206
606,0.0467165
607,0.039739095
608,0.039047055
609,0.044446427
610,0.044543955
611,0.04238508
612,0.042369228
613,0.04633578
614,0.048245203
615,0.048926618
616,0.047455937
617,0.047141723
618,0.048537973
619,0.049960826
620,0.04671771
621,0.04747101
622,0.05106838
623,0.05228375
624,0.05234534
625,0.051809512
626,0.051454812
627,0.048921395
628,0.047223933
629,0.045829464
630,0.04804199
631,0.05071772
632,0.047531247
633,0.042422354
634,0.041648246
635,0.04583661
636,0.0414205
637,0.039777003
638,0.039820865
639,0.046793334
640,0.04772501
641,0.044803474
642,0.04306094
643,0.04409259
644,0.048189998
645,0.04992592
646,0.04402548
647,0.03929001
648,0.043655492
649,0.04971425
650,0.05110936
651,0.04449972
652,0.043827392
653,0.051471934
654,0.056588314
655,0.049103167
656,0.043222416
657,0.04426889
658,0.05204368
659,0.052085374
660,0.045726705
661,0.046822965
662,0.051343206
663,0.046923254
664,0.036140542
665,0.03705411
666,0.049013533
667,0.049672946
668,0.045718625
669,0.045015153
670,0.051603988
671,0.051868547
672,0.044322275
673,0.038718827
674,0.044099685
675,0.052782364
676,0.05058931
677,0.043805044
678,0.048251294
679,0.053821687
680,0.050894864
681,0.044405065
682,0.047405645
683,0.051377334
684,0.048728913
685,0.046463426
686,0.046467915
687,0.048826106
688,0.049395137
689,0.048117507
690,0.047154024
691,0.04567597
692,0.048449907
693,0.04702777
694,0.045550626
695,0.05230427
696,0.052435376
697,0.045603458
698,0.042307697
699,0.049346868
700,0.050285097
701,0.043170735
702,0.041996997
703,0.04290839
704,0.04701531
705,0.04530486
706,0.04564589
707,0.044838805
708,0.044704866
709,0.04218491
710,0.04235171
711,0.046492234
712,0.047924094
713,0.0475033
714,0.045628924
715,0.04274176
716,0.041031934
717,0.04534549
718,0.04926144
719,0.048689
720,0.046134796
721,0.047224913
722,0.051124662
723,0.048289448
724,0.044221606
725,0.045283478
726,0.04850078
727,0.04645853
728,0.045655426
729,0.047814067
730,0.046145644
731,0.04573079
732,0.042429365
733,0.04317035
734,0.047449358
735,0.053074088
736,0.05184254
737,0.051462356
738,0.04701725
739,0.048082527
740,0.048027378
741,0.047466327
742,0.04738319
743,0.045201942
744,0.048463985
745,0.051677056
746,0.04650247
747,0.040332604
748,0.04085985
749,0.045728993
750,0.04871827
751,0.046171155
752,0.04173936
753,0.04106161
754,0.041591506
755,0.040881507
756,0.043418277
757,0.048945166
758,0.049858622
759,0.04442442
760,0.041455496
761,0.04632959
762,0.04960994
763,0.042999413
764,0.042042516
765,0.054358505
766,0.060261667
767,0.051237773
768,0.046209637
769,0.046892215
770,0.050178315
771,0.04850214
772,0.044216115
773,0.046558514
774,0.05075313
775,0.05182449
776,0.043528132
777,0.043768965
778,0.049992744
779,0.04983042
780,0.04353156
781,0.041236125
782,0.04720332
783,0.04639435
784,0.042516038
785,0.04016278
786,0.04287218
787,0.04773564
788,0.04916773
789,0.048568614
790,0.044737965
791,0.04449416
792,0.049793456
793,0.050795604
794,0.04684026
795,0.0510507
796,0.056130998
797,0.053666282
798,0.051494054
799,0.049960654
800,0.05151495
801,0.049706727
802,0.046389684
803,0.042970095
804,0.043135695
805,0.048423395
806,0.05294261
807,0.05000636
808,0.048094418
809,0.049737576
810,0.04934511
811,0.047370635
812,0.04551036
813,0.047974933
814,0.055173337
815,0.05646687
816,0.050864443
817,0.047771998
818,0.05185341
819,0.051072046
820,0.04550686
821,0.04439123
822,0.048670333
823,0.047877256
824,0.046000976
825,0.046101667
826,0.052835178
827,0.046609778
828,0.03849546
829,0.040752266
830,0.046205267
831,0.04380162
832,0.03923732
833,0.042811945
834,0.04976273
835,0.049028542
836,0.042837795
837,0.04531043
838,0.04587594
839,0.044149667
840,0.045385618
841,0.045743942
842,0.044871837
843,0.043212283
844,0.04519651
845,0.04445058
846,0.04786721
847,0.050401527
848,0.049783625
849,0.048858922
850,0.049674492
851,0.047342077
852,0.04828316
853,0.048211418
854,0.044870965
855,0.04709877
856,0.049583785
857,0.04943962
858,0.049072463
859,0.051204726
860,0.045067854
861,0.037975512
862,0.037418168
863,0.037255175
864,0.042136885
865,0.04677563
866,0.04689574
867,0.05006571
868,0.050906867
869,0.047029033
870,0.037575454
871,0.036254223
872,0.045815483
873,0.050800536
874,0.04969376
875,0.049086675
876,0.057119716
877,0.055140745
878,0.04526864
879,0.041037604
880,0.05209934
881,0.062802255
882,0.05904083
883,0.050918538
884,0.054126415
885,0.056206025
886,0.046895493
887,0.038725257
888,0.04593246
889,0.05423283
890,0.045890592
891,0.03757123
892,0.04341225
893,0.052893564
894,0.050850622
895,0.04161581
896,0.044750165
897,0.05141507
898,0.04496078
899,0.036963753
900,0.041575685
901,0.047225032
902,0.049743734
903,0.04670089
904,0.04543945
905,0.04530982
906,0.045012027
907,0.046267025
908,0.0440205
909,0.0417033
910,0.049569737
911,0.053289477
912,0.050198272
913,0.046923913
914,0.04092415
915,0.03881356
916,0.043174084
917,0.05007395
918,0.048781477
919,0.040307097
920,0.03870305
921,0.048828073
922,0.047442332
923,0.035824243
924,0.04146681
925,0.05213496
926,0.046390533
927,0.040823378
928,0.046472102
929,0.056062616
930,0.05151566
931,0.047880802
932,0.052629646
933,0.05844841
934,0.05185726
935,0.044634417
936,0.04600148
937,0.052078344
938,0.050206818
939,0.0448326
940,0.041542888
941,0.045544177
942,0.04260273
943,0.038752235
944,0.043596733
945,0.047698703
946,0.0464917
947,0.04606569
948,0.046928722
949,0.048429612
950,0.04755433
951,0.04459499
952,0.046206553
953,0.049547605
954,0.05243149
955,0.04742997
956,0.045785695
957,0.052430354
958,0.050480627
959,0.046784833
960,0.051908255
961,0.053686038
962,0.050128963
963,0.050081074
964,0.04794259
965,0.046604555
966,0.049951207
967,0.04989779
968,0.04918911
969,0.04828109
970,0.045050733
971,0.04337134
972,0.043956127
973,0.04358068
974,0.04334459
975,0.044582818
976,0.044822976
977,0.04247247
978,0.043176416
979,0.04554205
980,0.04411931
981,0.044053648
982,0.04467717
983,0.045516875
984,0.04200736
985,0.04047713
986,0.045503106
987,0.045623098
988,0.047363408
989,0.049691085
990,0.051486604
991,0.046723552
992,0.041621473
993,0.047338497
994,0.04760303
995,0.041384682
996,0.039138544
997,0.042306036
998,0.046176236
999,0.042768855
1000,0.03997349
1001,0.042994775
1002,0.04631487
1003,0.04548549
1004,0.043979056
1005,0.04646241
1006,0.05263691
1007,0.05248702
1008,0.044935234
1009,0.047836624
1010,0.05361965
1011,0.049242627
1012,0.04934744
1013,0.05058423
1014,0.054981448
1015,0.054425642
1016,0.048397843
1017,0.048489634
1018,0.046061244
1019,0.041594893
1020,0.04611197
1021,0.04680046
1022,0.042779304
1023,0.04144211
1024,0.047478147
1025,0.046259608
1026,0.041993633
1027,0.040174983
1028,0.04389726
1029,0.044060424
1030,0.04512784
1031,0.046870574
1032,0.050453957
1033,0.050002348
1034,0.047475755
1035,0.050669603
1036,0.05632198
1037,0.053422384
1038,0.05291058
1039,0.052612074
1040,0.048983194
1041,0.050945733
1042,0.05049807
1043,0.045966193
1044,0.04641549
1045,0.048447777
1046,0.04617432
1047,0.043053202
1048,0.044061653
1049,0.044852924
1050,0.042638797
1051,0.03673057
1052,0.037334587
1053,0.03805443
1054,0.035695504
1055,0.036398456
1056,0.041494936
1057,0.048543286
1058,0.04873014
1059,0.046733435
1060,0.048167977
1061,0.05119577
1062,0.049163207
1063,0.047449246
1064,0.047944024
1065,0.04892814
1066,0.045050804
1067,0.045715176
1068,0.052338343
1069,0.0517569
1070,0.04459689
1071,0.043900818
1072,0.042869017
1073,0.037970528
1074,0.03496234
1075,0.039905757
1076,0.049580205
1077,0.049545012
1078,0.041890908
1079,0.04173358
1080,0.051523935
1081,0.05027164
1082,0.04078917
1083,0.0503422
1084,0.062064297
1085,0.05182708
1086,0.047702275
1087,0.05692686
1088,0.05426355
1089,0.040352
1090,0.04204838
1091,0.057761062
1092,0.05302761
1093,0.03770277
1094,0.039042518
1095,0.050276954
1096,0.046283986
1097,0.033206735
1098,0.037268735
1099,0.04944613
1100,0.047957208
1101,0.04181153
1102,0.051290464
1103,0.056075912
1104,0.048105273
1105,0.04059019
1106,0.0498304
1107,0.058179636
1108,0.04787753
1109,0.042801894
1110,0.055993687
1111,0.055943564
1112,0.046006866
1113,0.04270259
1114,0.052407704
1115,0.05007237
1116,0.038315434
1117,0.037896372
1118,0.04685581
1119,0.047865268
1120,0.042474546
1121,0.04489397
1122,0.046727274
1123,0.044488437
1124,0.043487124
1125,0.046205316
1126,0.049904
1127,0.042611856
1128,0.038928412
1129,0.04573833
1130,0.048031654
1131,0.04288472
1132,0.04285561
1133,0.050933134
1134,0.056242682
1135,0.041131806
1136,0.037296824
1137,0.04892855
1138,0.054578517
1139,0.049651988
1140,0.049598955
1141,0.05673423
1142,0.052150406
1143,0.045711927
1144,0.04604187
1145,0.04360249
1146,0.041973867
1147,0.046124067
1148,0.053456657
1149,0.04219243
1150,0.039629474
1151,0.046484537
1152,0.046012763
1153,0.039410617
1154,0.04145455
1155,0.048898168
1156,0.046360727
1157,0.039940953
1158,0.039598763
1159,0.0458839
1160,0.04613958
1161,0.043486502
1162,0.047370363
1163,0.05696156
1164,0.048139364
1165,0.040768985
1166,0.045843266
1167,0.05367491
1168,0.049917873
1169,0.039140794
1170,0.04868061
1171,0.05180699
1172,0.041854188
1173,0.041206907
1174,0.050450195
1175,0.054776594
1176,0.049361575
1177,0.04349923
1178,0.04656774
1179,0.04757019
1180,0.045658354
1181,0.045088857
1182,0.04542799
1183,0.04728953
1184,0.046709634
1185,0.042319406
1186,0.046788264
1187,0.046430714
1188,0.043397784
1189,0.046217743
1190,0.045247126
1191,0.037976228
1192,0.038318314
1193,0.046319723
1194,0.04710659
1195,0.046987165
1196,0.052472524
1197,0.0557968
1198,0.0451769
1199,0.04274801
1200,0.045606244
1201,0.044589166
1202,0.04807784
1203,0.05560108
1204,0.049786527
1205,0.049579635
1206,0.047825683
1207,0.041195765
1208,0.034620292
1209,0.038530074
1210,0.04515095
1211,0.04648637
1212,0.039187748
1213,0.044099595
1214,0.04751509
1215,0.046403363
1216,0.043797888
1217,0.04780928
1218,0.050043546
1219,0.0471342
1220,0.048489798
1221,0.053116016
1222,0.05368128
1223,0.049897794
1224,0.048653696
1225,0.053074148
1226,0.053518616
1227,0.047131225
1228,0.04498634
1229,0.04248928
1230,0.039910156
1231,0.045753747
1232,0.047217146
1233,0.040734246
1234,0.041738164
1235,0.045383878
1236,0.044762164
1237,0.041092858
1238,0.048614062
1239,0.05442108
1240,0.052359138
1241,0.05215083
1242,0.056488503
1243,0.053170573
1244,0.04917611
1245,0.04757415
1246,0.044270407
1247,0.04297174
1248,0.04485161
1249,0.04326452
1250,0.04603974
1251,0.042838164
1252,0.045009054
1253,0.048202157
1254,0.046379875
1255,0.045618426
1256,0.047687095
1257,0.04526055
1258,0.052154113
1259,0.048995785
1260,0.047165662
1261,0.051502876
1262,0.053594075
1263,0.044231087
1264,0.039665077
1265,0.046777252
1266,0.049859267
1267,0.0447342
1268,0.04650228
1269,0.052642323
1270,0.046021927
1271,0.03761706
1272,0.04998706
1273,0.049973328
1274,0.041346394
1275,0.04726851
1276,0.056103304
1277,0.049384203
1278,0.04640261
1279,0.047670845
1280,0.052974507
1281,0.04599348
1282,0.042994738
1283,0.047499154
1284,0.050987504
1285,0.046560828
1286,0.045994006
1287,0.04429897
1288,0.04677465
1289,0.040118508
1290,0.039303854
1291,0.047590937
1292,0.048454292
1293,0.04489079
1294,0.045961127
1295,0.052377213
1296,0.04821024
1297,0.035815798
1298,0.04403526
1299,0.054640826
1300,0.050789997
1301,0.04248264
1302,0.053355485
1303,0.05345721
1304,0.044589873
1305,0.04607299
1306,0.054392602
1307,0.048734058
1308,0.041760184
1309,0.047141403
1310,0.05142985
1311,0.044852078
1312,0.039848685
1313,0.040727988
1314,0.045452137
1315,0.04288166
1316,0.03727992
1317,0.044619035
1318,0.049732056
1319,0.04247934
1320,0.04481723
1321,0.047221623
1322,0.047258478
1323,0.045143656
1324,0.049416248
1325,0.051294547
1326,0.051460385
1327,0.05383548
1328,0.04848088
1329,0.043635257
1330,0.048787832
1331,0.052755788
1332,0.045689467
1333,0.04564071
1334,0.05794807
1335,0.051534686
1336,0.037866637
1337,0.042546332
1338,0.04916745
1339,0.04388487
1340,0.046900302
1341,0.056645565
1342,0.055299703
1343,0.0413802
1344,0.039958887
1345,0.044415787
1346,0.040846046
1347,0.040993426
1348,0.04872828
1349,0.052693263
1350,0.047690015
1351,0.041668452
1352,0.045482926
1353,0.040941697
1354,0.03777287
1355,0.045798413
1356,0.060006652
1357,0.05232036
1358,0.047071528
1359,0.048885725
1360,0.048033297
1361,0.04294462
1362,0.043318633
1363,0.04667729
1364,0.049572513
1365,0.047462877
1366,0.04897871
1367,0.045790043
1368,0.039134756
1369,0.03828932
1370,0.044923473
1371,0.046638314
1372,0.048583202
1373,0.042947024
1374,0.046183877
1375,0.053676073
1376,0.046217106
1377,0.041521635
1378,0.049640223
1379,0.053318877
1380,0.0426741
1381,0.044027757
1382,0.049599778
1383,0.043552242
1384,0.037167765
1385,0.044814833
1386,0.04867571
1387,0.03915485
1388,0.03729435
1389,0.052760985
1390,0.048639867
1391,0.043337967
1392,0.045270108
1393,0.05262072
1394,0.05127899
1395,0.04988325
1396,0.05050849
1397,0.055791724
1398,0.053007394
1399,0.04817667
1400,0.04552042
1401,0.050033156
1402,0.048919864
1403,0.042528864
1404,0.046830047
1405,0.048880834
1406,0.05025156
1407,0.044693507
1408,0.03915943
1409,0.038604233
1410,0.040956557
1411,0.044186972
1412,0.04728473
1413,0.053052787
1414,0.055960804
1415,0.04439654
1416,0.045652237
1417,0.04494819
1418,0.043374002
1419,0.0480413
1420,0.050276596
1421,0.049584106
1422,0.047877636
1423,0.050598063
1424,0.046394516
1425,0.04534762
1426,0.05235291
1427,0.05349105
1428,0.046014845
1429,0.042293146
1430,0.046646394
1431,0.04684633
1432,0.044628236
1433,0.048719887
1434,0.050421122
1435,0.043881897
1436,0.047669757
1437,0.045410655
1438,0.041248433
1439,0.046823014
1440,0.046845127
1441,0.03217747
1442,0.04368642
1443,0.056582455
1444,0.053876553
1445,0.04700772
1446,0.05398163
1447,0.052589178
1448,0.043619983
1449,0.039255437
1450,0.04361223
1451,0.0438901
1452,0.04144928
1453,0.042968325
1454,0.046594813
1455,0.045036457
1456,0.045105442
1457,0.046783943
1458,0.056177095
1459,0.05413645
1460,0.040703025
1461,0.045336843
1462,0.05395663
1463,0.047815274
1464,0.043145936
1465,0.049175166
1466,0.051309284
1467,0.046278395
1468,0.046918746
1469,0.045730446
1470,0.048672352
1471,0.046648256
1472,0.05178109
1473,0.05013069
1474,0.042914923
1475,0.04141032
1476,0.041673306
1477,0.04526527
1478,0.053451058
1479,0.050313544
1480,0.044406567
1481,0.050170835
1482,0.050064355
1483,0.040630687
1484,0.042250004
1485,0.050417732
1486,0.047850076
1487,0.041938048
1488,0.04196595
1489,0.050104775
1490,0.04046785
1491,0.036530055
1492,0.050669126
1493,0.053675316
1494,0.043707445
1495,0.050480247
1496,0.054644905
1497,0.041449755
1498,0.036916733
1499,0.0499039
1500,0.043866627
1501,0.040818084
1502,0.04815414
1503,0.0542271
1504,0.04223473
1505,0.042009275
1506,0.047850534
1507,0.041941073
1508,0.035605222
1509,0.044949006
1510,0.045800194
1511,0.045605127
1512,0.050804935
1513,0.053836755
1514,0.050412543
1515,0.048902094
1516,0.047661465
1517,0.048593912
1518,0.0474927
1519,0.04827527
1520,0.055576168
1521,0.050650552
1522,0.04069533
1523,0.046778254
1524,0.049710322
1525,0.042471822
1526,0.041775733
1527,0.046833765
1528,0.04863749
1529,0.045325022
1530,0.039135598
1531,0.046849307
1532,0.05118911
1533,0.038242113
1534,0.032969903
1535,0.05017795
1536,0.045494203
1537,0.03463827
1538,0.048346423
1539,0.058472555
1540,0.052134857
1541,0.05019167
1542,0.05538576
1543,0.0550755
1544,0.04369023
1545,0.04958914
1546,0.056772903
1547,0.054203194
1548,0.045777418
1549,0.045701403
1550,0.04627729
1551,0.042899508
1552,0.039667286
1553,0.05078175
1554,0.050567362
1555,0.043882404
1556,0.04290878
1557,0.048972704
1558,0.0480331
1559,0.03768377
1560,0.042173885
1561,0.054178137
1562,0.04729355
1563,0.037907165
1564,0.04906965
1565,0.05245327
1566,0.04118236
1567,0.038185064
1568,0.055244166
1569,0.061643504
1570,0.04373896
1571,0.039592195
1572,0.0498337
1573,0.04021839
1574,0.027969087
1575,0.044014838
1576,0.054237105
1577,0.04016593
1578,0.041975472
1579,0.05065867
1580,0.047609244
1581,0.037499454
1582,0.048946287
1583,0.058233976
1584,0.047078628
1585,0.04759818
1586,0.054685153
1587,0.052425016
1588,0.048351634
1589,0.048666187
1590,0.052197196
1591,0.041564222
1592,0.033387758
1593,0.040708996
1594,0.044465356
1595,0.04114511
1596,0.046179783
1597,0.045913067
1598,0.033879798
1599,0.036912438
1600,0.054731764
1601,0.048848774
1602,0.040645853
1603,0.053509995
1604,0.055296917
1605,0.048292402
1606,0.047754757
1607,0.055623464
1608,0.051407844
1609,0.039811686
1610,0.04230364
1611,0.049871743
1612,0.039900787
1613,0.044888772
1614,0.056920797
1615,0.04573393
1616,0.036392465
1617,0.048017617
1618,0.049875174
1619,0.04386905
1620,0.04560657
1621,0.06093062
1622,0.058287818
1623,0.045127556
1624,0.04769031
1625,0.055181414
1626,0.041718952
1627,0.035429165
1628,0.049471445
1629,0.049070325
1630,0.039408788
1631,0.046702255
1632,0.05856297
1633,0.044887647
1634,0.042653445
1635,0.054575868
1636,0.05259577
1637,0.043453746
1638,0.04627726
1639,0.05006771
1640,0.04032549
1641,0.0347957
1642,0.04235257
1643,0.043644205
1644,0.03637586
1645,0.041025452
1646,0.04812977
1647,0.043466184
1648,0.047642354
1649,0.053492356
1650,0.05556668
1651,0.049980845
1652,0.05752034
1653,0.05717326
1654,0.043422848
1655,0.04529128
1656,0.044763893
1657,0.04120087
1658,0.04355102
1659,0.05473437
1660,0.043376192
1661,0.037198316
1662,0.052000366
1663,0.049644977
1664,0.03292578
1665,0.039085135
1666,0.050921485
1667,0.036878176
1668,0.038610704
1669,0.05341735
1670,0.048016522
1671,0.033624545
1672,0.042988855
1673,0.05242471
1674,0.042784795
1675,0.04174055
1676,0.058208518
1677,0.05837922
1678,0.039586183
1679,0.042341102
1680,0.059179027
1681,0.04343928
1682,0.03192164
1683,0.05298535
1684,0.060029693
1685,0.047205817
1686,0.04279456
1687,0.056579657
1688,0.04330673
1689,0.035244137
1690,0.04410018
1691,0.05783915
1692,0.049925923
1693,0.04284674
1694,0.05291588
1695,0.04280551
1696,0.030019535
1697,0.03880817
1698,0.048060395
1699,0.039330028
1700,0.03722373
1701,0.042970564
1702,0.04426708
1703,0.035618756
1704,0.041657258
1705,0.046474468
1706,0.050426137
1707,0.054787207
1708,0.059090815
1709,0.04940145
1710,0.04526266
1711,0.05677004
1712,0.049416065
1713,0.034340564
1714,0.04502089
1715,0.049799234
1716,0.041725136
1717,0.041917693
1718,0.048846703
1719,0.048462138
1720,0.043714497
1721,0.04458418
1722,0.04972174
1723,0.047662534
1724,0.042085752
1725,0.048828434
1726,0.05614271
1727,0.05031819
1728,0.046641693
1729,0.05684628
1730,0.048556022
1731,0.036450297
1732,0.041876458
1733,0.050446246
1734,0.045672707
1735,0.04626085
1736,0.047360815
1737,0.04225086
1738,0.037241496
1739,0.050290663
1740,0.04764331
1741,0.046979975
1742,0.052199487
1743,0.051765826
1744,0.045652866
1745,0.047029983
1746,0.048008204
1747,0.03679431
1748,0.04566618
1749,0.05068241
1750,0.04357279
1751,0.043429695
1752,0.05142721
1753,0.046719424
1754,0.043373175
1755,0.05166215
1756,0.06000638
1757,0.04746873
1758,0.03914217
1759,0.049763225
1760,0.046856668
1761,0.030694196
1762,0.043631837
1763,0.056853104
1764,0.04661985
1765,0.039261438
1766,0.047642685
1767,0.052518472
1768,0.037450943
1769,0.038668234
1770,0.057065584
1771,0.059600208
1772,0.045845915
1773,0.04945941
1774,0.062777676
1775,0.056612834
1776,0.04146522
1777,0.047978356
1778,0.05194406
1779,0.04220909
1780,0.04081798
1781,0.05082076
1782,0.05370782
1783,0.047447424
1784,0.049905177
1785,0.04890044
1786,0.04000308
1787,0.03765905
1788,0.04265956
1789,0.04609661
1790,0.04105503
1791,0.04801728
1792,0.055882394
1793,0.043562736
1794,0.032828942
1795,0.05198787
1796,0.06078506
1797,0.044749226
1798,0.044989273
1799,0.060572445
1800,0.04545039
1801,0.032530483
1802,0.046929453
1803,0.054046456
1804,0.04464906
1805,0.044825003
1806,0.049747296
1807,0.041174985
1808,0.036723368
1809,0.044163942
1810,0.050112765
1811,0.05068169
1812,0.04730283
1813,0.049964856
1814,0.056625705
1815,0.045564283
1816,0.042025004
1817,0.049155664
1818,0.04827903
1819,0.048599638
1820,0.055074383
1821,0.051313486
1822,0.0427077
1823,0.040870026
1824,0.049783375
1825,0.053957444
1826,0.046017896
1827,0.047454923
1828,0.047653355
1829,0.04056705
1830,0.04145614
1831,0.042151123
1832,0.03822496
1833,0.041644324
1834,0.04680686
1835,0.050688848
1836,0.04307095
1837,0.044500884
1838,0.04894574
1839,0.050828893
1840,0.045763645
1841,0.043224245
1842,0.051764883
1843,0.051811773
1844,0.04118899
1845,0.042245444
1846,0.0445624
1847,0.04285986
1848,0.040929046
1849,0.043981973
1850,0.052350238
1851,0.05476766
1852,0.048034124
1853,0.0478944
1854,0.055978283
1855,0.04619604
1856,0.049148906
1857,0.058255434
1858,0.058799107
1859,0.04775531
1860,0.051579714
1861,0.056366637
1862,0.044190396
1863,0.043959543
1864,0.049946595
1865,0.044460315
1866,0.038898386
1867,0.044506058
1868,0.055501174
1869,0.047631882
1870,0.041816603
1871,0.052433424
1872,0.0515428
1873,0.042955775
1874,0.046715856
1875,0.053607833
1876,0.050248645
1877,0.041703876
1878,0.04597532
1879,0.052584644
1880,0.039734747
1881,0.037922062
1882,0.049958527
1883,0.044340026
1884,0.03402521
1885,0.0460755
1886,0.05205001
1887,0.040487915
1888,0.041914996
1889,0.049178697
1890,0.0465461
1891,0.03912125
1892,0.046982232
1893,0.052617207
1894,0.04877012
1895,0.040239304
1896,0.04197288
1897,0.045470558
1898,0.042298734
1899,0.042866427
1900,0.054424476
1901,0.04943934
1902,0.03958414
1903,0.0446847
1904,0.055310372
1905,0.047223836
1906,0.040150043
1907,0.048568428
1908,0.053108446
1909,0.044903174
1910,0.041024957
1911,0.055934664
1912,0.056765933
1913,0.04731777
1914,0.050482456
1915,0.05952078
1916,0.04929544
1917,0.04073908
1918,0.048138715
1919,0.040582377
1920,0.036755428
1921,0.048358984
1922,0.053396374
1923,0.04837593
1924,0.042585067
1925,0.03908302
1926,0.03605275
1927,0.04173886
1928,0.039262738
1929,0.038923614
1930,0.053662512
1931,0.051367074
1932,0.04423331
1933,0.057275243
1934,0.059155524
1935,0.050347965
1936,0.054740082
1937,0.05869158
1938,0.051052373
1939,0.04520054
1940,0.046854597
1941,0.039492566
1942,0.04082704
1943,0.043968532
1944,0.047452312
1945,0.047677178
1946,0.037738595
1947,0.042412076
1948,0.045504257
1949,0.04516421
1950,0.0459244
1951,0.049745888
1952,0.048720278
1953,0.046761043
1954,0.043018214
1955,0.05050838
1956,0.048388705
1957,0.041513123
1958,0.044729836
1959,0.047526173
1960,0.047123637
1961,0.048615895
1962,0.04577362
1963,0.051500004
1964,0.055951826
1965,0.046926636
1966,0.041044474
1967,0.04836269
1968,0.048133645
1969,0.04034778
1970,0.042188726
1971,0.04702726
1972,0.04426076
1973,0.042337995
1974,0.04995609
1975,0.051422887
1976,0.041464143
1977,0.04838392
1978,0.048712067
1979,0.045530926
1980,0.049146052
1981,0.05748128
1982,0.05267611
1983,0.051094692
1984,0.04993761
1985,0.04431354
1986,0.04658792
1987,0.043544903
1988,0.041258026
1989,0.043307558
1990,0.04831596
1991,0.04089945
1992,0.037271187
1993,0.050268605
1994,0.048856653
1995,0.03368042
1996,0.042730063
1997,0.05224595
1998,0.039568543
1999,0.039809167
2000,0.051646236
2001,0.044800617
2002,0.04227479
2003,0.05653793
2004,0.05677491
2005,0.047120813
2006,0.055353917
2007,0.05822982
2008,0.05055365
2009,0.04159321
2010,0.044845995
2011,0.048588593
2012,0.037874267
2013,0.036968827
2014,0.03938693
2015,0.03747905
2016,0.03768076
2017,0.042890128
2018,0.04417334
2019,0.04637137
2020,0.04796011
2021,0.056898527
2022,0.0597857
2023,0.050919093
2024,0.05739606
2025,0.051749784
2026,0.04301774
2027,0.0501683
2028,0.0491425
2029,0.04313463
2030,0.0479229
2031,0.052601147
2032,0.047230646
2033,0.047296874
2034,0.048044093
2035,0.046121236
2036,0.038686246
2037,0.04686153
2038,0.050670262
2039,0.04690861
2040,0.046498314
2041,0.060362816
2042,0.054126654
2043,0.041394155
2044,0.05015959
2045,0.053115502
2046,0.040662114
2047,0.05101211
2048,0.0597167
2049,0.046650104
2050,0.04128959
2051,0.049234368
2052,0.037545007
2053,0.03023597
2054,0.046430897
2055,0.048508387
2056,0.043557443
2057,0.044672783
2058,0.050654866
2059,0.048671864
2060,0.03851045
2061,0.054071072
2062,0.060721453
2063,0.044680245
2064,0.051729906
2065,0.064588144
2066,0.048637263
2067,0.03951451
2068,0.05712911
2069,0.051701136
2070,0.031191945
2071,0.049090374
2072,0.05813396
2073,0.03391077
2074,0.03566875
2075,0.05319546
2076,0.045546576
2077,0.044636093
2078,0.05155239
2079,0.04984773
2080,0.04286153
2081,0.046144914
2082,0.047888525
2083,0.046802707
2084,0.045092665
2085,0.05083917
2086,0.05055587
2087,0.03933656
2088,0.044072952
2089,0.048849195
2090,0.044303786
2091,0.035012964
2092,0.040113393
2093,0.04525391
2094,0.03891316
2095,0.04337743
2096,0.059672184
2097,0.059030063
2098,0.046099093
2099,0.05160281
2100,0.054802053
2101,0.04847072
2102,0.048823256
2103,0.05327038
2104,0.046308562
2105,0.04706991
2106,0.042467542
2107,0.040727027
2108,0.040692717
2109,0.048240725
2110,0.05358258
2111,0.04253071
2112,0.042284276
2113,0.044483587
2114,0.04406208
2115,0.043747265
2116,0.052948054
2117,0.054529168
2118,0.049079377
2119,0.049435865
2120,0.058289293
2121,0.0502075
2122,0.04634498
2123,0.051115334
2124,0.045796197
2125,0.03783894
2126,0.045502804
2127,0.047295902
2128,0.03919115
2129,0.0383969
2130,0.04267278
2131,0.040548556
2132,0.034797013
2133,0.048500642
2134,0.052020125
2135,0.038208988
2136,0.04908723
2137,0.058047846
2138,0.043636113
2139,0.045020696
2140,0.0610435
2141,0.046393473
2142,0.036967404
2143,0.051629975
2144,0.054168206
2145,0.035479512
2146,0.04843917
2147,0.065082155
2148,0.04612885
2149,0.040099483
2150,0.05582554
2151,0.053896636
2152,0.044168107
2153,0.0455465
2154,0.055445205
2155,0.04071829
2156,0.034178153
2157,0.042173266
2158,0.042698257
2159,0.04149813
2160,0.05176769
2161,0.048877105
2162,0.04809398
2163,0.056105018
2164,0.058311213
2165,0.05145854
2166,0.056221806
2167,0.06035146
2168,0.05003629
2169,0.041581266
2170,0.04513917
2171,0.0447969
2172,0.033071402
2173,0.03965646
2174,0.039248683
2175,0.032138154
2176,0.036646962
2177,0.0433213
2178,0.041010637
2179,0.05370686
2180,0.05251037
2181,0.049059812
2182,0.048814073
2183,0.053928275
2184,0.048946302
2185,0.044929463
2186,0.048389323
2187,0.05679652
2188,0.045304365
2189,0.037047964
2190,0.051089533
2191,0.04506691
2192,0.03613384
2193,0.038611885
2194,0.050106723
2195,0.039424755
2196,0.03856718
2197,0.04876209
2198,0.049790923
2199,0.04680092
2200,0.051148664
2201,0.06300289
2202,0.058423236
2203,0.04194988
2204,0.04372585
2205,0.047278643
2206,0.034450527
2207,0.03664258
2208,0.058560718
2209,0.053408418
2210,0.036446963
2211,0.05445101
2212,0.059183482
2213,0.03672275
2214,0.042366218
2215,0.05838691
2216,0.049811523
2217,0.037211683
2218,0.053489354
2219,0.05330864
2220,0.03444652
2221,0.037618954
2222,0.05602818
2223,0.046839487
2224,0.035526052
2225,0.044834003
2226,0.049452838
2227,0.034778565
2228,0.03603729
2229,0.051025495
2230,0.046199832
2231,0.039813336
2232,0.045012306
2233,0.04899796
2234,0.044502262
2235,0.041281745
2236,0.054960396
2237,0.051346324
2238,0.037451606
2239,0.042023554
2240,0.04946028
2241,0.041534267
2242,0.039347783
2243,0.047828455
2244,0.046650138
2245,0.031516384
2246,0.037191574
2247,0.05338298
2248,0.03856274
2249,0.038741935
2250,0.05557512
2251,0.05369187
2252,0.037714634
2253,0.04636079
2254,0.056535248
2255,0.049111743
2256,0.040649194
2257,0.053167354
2258,0.05625052
2259,0.044010833
2260,0.046001717
2261,0.04980828
2262,0.04178044
2263,0.041910842
2264,0.048250757
2265,0.049267728
2266,0.039311673
2267,0.04384094
2268,0.054826315
2269,0.04668035
2270,0.04712454
2271,0.053891726
2272,0.05254162
2273,0.05243533
2274,0.053041164
2275,0.053753246
2276,0.044963848
2277,0.053490274
2278,0.04287898
2279,0.04297513
2280,0.05539752
2281,0.052792653
2282,0.03848956
2283,0.041532543
2284,0.046543617
2285,0.040677935
2286,0.040999066
2287,0.052666035
2288,0.05216132
2289,0.044919103
2290,0.054825276
2291,0.057869315
2292,0.046694152
2293,0.0458601
2294,0.04960153
2295,0.04715246
2296,0.044846848
2297,0.053595863
2298,0.056889243
2299,0.04610111
2300,0.04544078
2301,0.046618037
2302,0.039106645
2303,0.0476159
2304,0.04943737
2305,0.0477708
2306,0.050773695
2307,0.051803544
2308,0.04464697
2309,0.043994777
2310,0.046171404
2311,0.04761908
2312,0.04920526
2313,0.04464682
2314,0.046778757
2315,0.039574195
2316,0.03867083
2317,0.04978583
2318,0.04688664
2319,0.049755476
2320,0.05352614
2321,0.051656213
2322,0.048388887
2323,0.047405187
2324,0.05102883
2325,0.047747068
2326,0.045831837
2327,0.05202196
2328,0.04683834
2329,0.041054305
2330,0.038400706
2331,0.049892638
2332,0.046129543
2333,0.041112047
2334,0.044981845
2335,0.046661228
2336,0.040953744
2337,0.044885762
2338,0.05106464
2339,0.04631577
2340,0.043935888
2341,0.040432364
2342,0.040916737
2343,0.049859837
2344,0.048815094
2345,0.051174834
2346,0.056378674
2347,0.043229766
2348,0.047094032
2349,0.046020683
2350,0.036966417
2351,0.04143462
2352,0.047067024
2353,0.04961574
2354,0.046198573
2355,0.04491105
2356,0.045338273
2357,0.036751408
2358,0.037708532
2359,0.052630812
2360,0.05336927
2361,0.04875845
2362,0.05193602
2363,0.058680724
2364,0.043848723
2365,0.042768713
2366,0.05243174
2367,0.046408296
2368,0.0441539
2369,0.050319195
2370,0.043738414
2371,0.033602662
2372,0.03860915
2373,0.039120693
2374,0.04611066
2375,0.05065332
2376,0.05085297
2377,0.054790415
2378,0.05708756
2379,0.05238838
2380,0.053391278
2381,0.055319365
2382,0.05290273
2383,0.055998616
2384,0.056840517
2385,0.047240652
2386,0.045382876
2387,0.046878435
2388,0.040840186
2389,0.043677785
2390,0.05000532
2391,0.045826357
2392,0.034009468
2393,0.041559476
2394,0.052111294
2395,0.045868438
2396,0.048857093
2397,0.05204412
2398,0.050836798
2399,0.04327117
2400,0.043043137
2401,0.043994848
2402,0.044158436
2403,0.04684467
2404,0.056973647
2405,0.05152444
2406,0.049620155
2407,0.04816601
2408,0.05358701
2409,0.054639935
2410,0.0372502
2411,0.047364105
2412,0.05877446
2413,0.041234765
2414,0.037309002
2415,0.055324987
2416,0.040954452
2417,0.035033256
2418,0.052083764
2419,0.04733538
2420,0.04600998
2421,0.06070356
2422,0.050622493
2423,0.04130816
2424,0.054119967
2425,0.055681694
2426,0.044112634
2427,0.052793305
2428,0.061223578
2429,0.043042395
2430,0.047367033
2431,0.056653276
2432,0.041786935
2433,0.035438586
2434,0.050679572
2435,0.04130058
2436,0.029846096
2437,0.048219506
2438,0.05288103
2439,0.04239427
2440,0.041873295
2441,0.046261527
2442,0.039410736
2443,0.03858648
2444,0.051682547
2445,0.052070994
2446,0.045576043
2447,0.052476097
2448,0.04881855
2449,0.03983827
2450,0.052975208
2451,0.055104733
2452,0.04831277
2453,0.048303373
2454,0.052469637
2455,0.04580032
2456,0.04080316
2457,0.048150487
2458,0.049058642
2459,0.04462019
2460,0.04520659
2461,0.050252847
2462,0.044304084
2463,0.030460203
2464,0.038024608
2465,0.050662503
2466,0.04688178
2467,0.0397307
2468,0.053410646
2469,0.04430552
2470,0.03583887
2471,0.04314443
2472,0.05319668
2473,0.042363264
2474,0.04170604
2475,0.04694305
2476,0.04882086
2477,0.0387806
2478,0.047792494
2479,0.05296796
2480,0.048455648
2481,0.054256905
2482,0.059426755
2483,0.04943735
2484,0.04899267
2485,0.050660565
2486,0.05126171
2487,0.05109449
2488,0.044952434
2489,0.04617305
2490,0.04281445
2491,0.041424807
2492,0.045834888
2493,0.047198042
2494,0.05117902
2495,0.052323848
2496,0.049112502
2497,0.04446135
2498,0.054682612
2499,0.053529944
2500,0.04543322
2501,0.054633126
2502,0.054345604
2503,0.04064765
2504,0.04482909
2505,0.04805199
2506,0.03676271
2507,0.041886102
2508,0.053291816
2509,0.046435677
2510,0.050366074
2511,0.05422176
2512,0.050565362
2513,0.04984101
2514,0.049164493
2515,0.053825345
2516,0.05698531
2517,0.042194504
2518,0.04481568
2519,0.05058135
2520,0.03389465
2521,0.04114431
2522,0.05334638
2523,0.04077557
2524,0.04511573
2525,0.056835625
2526,0.05475779
2527,0.046604432
2528,0.050571717
2529,0.04801233
2530,0.04353136
2531,0.044006117
2532,0.048068896
2533,0.043570463
2534,0.032331336
2535,0.039418012
2536,0.051033568
2537,0.0394262
2538,0.0449126
2539,0.055369683
2540,0.043699358
2541,0.04091185
2542,0.053115483
2543,0.048682347
2544,0.046941925
2545,0.053005725
2546,0.052927017
2547,0.037487537
2548,0.049480576
2549,0.045465276
2550,0.03474508
2551,0.04717897
2552,0.0493157
2553,0.04182734
2554,0.040032435
2555,0.047884546
2556,0.04653966
2557,0.044268575
2558,0.05497052
2559,0.056890737
2560,0.047363702
2561,0.048105527
2562,0.05026106
2563,0.04429735
2564,0.039666522
2565,0.04609131
2566,0.055394884
2567,0.045775633
2568,0.051519684
2569,0.049386825
2570,0.041702833
2571,0.036574807
2572,0.045722365
2573,0.041849516
2574,0.042082414
2575,0.043937676
2576,0.0444085
2577,0.04569541
2578,0.04775001
2579,0.046323497
2580,0.051880095
2581,0.05452793
2582,0.051031344
2583,0.042994365
2584,0.04423981
2585,0.048565693
2586,0.035002608
2587,0.047571313
2588,0.054995902
2589,0.048481464
2590,0.04505263
2591,0.04868339
2592,0.040385045
2593,0.032128643
2594,0.046219237
2595,0.046280887
2596,0.04299065
2597,0.051369797
2598,0.049039327
2599,0.0434864
2600,0.051974643
2601,0.049980402
2602,0.04852194
2603,0.0536144
2604,0.05047992
2605,0.047002878
2606,0.045218177
2607,0.045467764
2608,0.036916766
2609,0.03708268
2610,0.04209985
2611,0.04599204
2612,0.038492423
2613,0.041784372
2614,0.054968905
2615,0.045907628
2616,0.03997686
2617,0.04591596
2618,0.04968649
2619,0.03857843
2620,0.045935888
2621,0.04862045
2622,0.04148235
2623,0.046494253
2624,0.047158543
2625,0.039911464
2626,0.046209984
2627,0.054404907
2628,0.048362896
2629,0.056508996
2630,0.054199032
2631,0.038157225
2632,0.042977024
2633,0.047724728
2634,0.045503914
2635,0.048335973
2636,0.052681234
2637,0.045603562
2638,0.041668035
2639,0.041931503
2640,0.04179401
2641,0.042123113
2642,0.04177667
2643,0.048488908
2644,0.048730865
2645,0.046001267
2646,0.052958097
2647,0.050399967
2648,0.04878576
2649,0.054167703
2650,0.04986215
2651,0.036406
2652,0.038560744
2653,0.043929644
2654,0.04061544
2655,0.04284514
2656,0.0504954
2657,0.050101377
2658,0.04402664
2659,0.039963625
2660,0.04879862
2661,0.053074896
2662,0.041889183
2663,0.055084206
2664,0.059694584
2665,0.038984228
2666,0.052365683
2667,0.060512636
2668,0.042343576
2669,0.04507938
2670,0.060712226
2671,0.040911455
2672,0.036787573
2673,0.05435879
2674,0.03992308
2675,0.028478839
2676,0.041873373
2677,0.050929755
2678,0.033339985
2679,0.04005981
2680,0.054056846
2681,0.044230215
2682,0.044461623
2683,0.060742598
2684,0.058613613
2685,0.045957785
2686,0.05175023
2687,0.049847163
2688,0.033948172
2689,0.04686575
2690,0.059081364
2691,0.04157032
2692,0.036850475
2693,0.057918917
2694,0.046856724
2695,0.029826922
2696,0.045725916
2697,0.049671497
2698,0.038258404
2699,0.051179618
2700,0.060504884
2701,0.046947703
2702,0.044120926
2703,0.048095908
2704,0.045386806
2705,0.04437307
2706,0.04802566
2707,0.044059042
2708,0.049588278
2709,0.04660161
2710,0.043557532
2711,0.04515924
2712,0.043093853
2713,0.039696366
2714,0.043656893
2715,0.045352474
2716,0.040082444
2717,0.05222722
2718,0.05902429
2719,0.051066674
2720,0.04418997
2721,0.055239048
2722,0.044723198
2723,0.038029473
2724,0.043599453
2725,0.04983693
2726,0.03800931
2727,0.04274582
2728,0.05582285
2729,0.03361636
2730,0.036474217
2731,0.06123174
2732,0.041596465
2733,0.032263048
2734,0.05834004
2735,0.04867304
2736,0.04162867
2737,0.05886731
2738,0.056710824
2739,0.044697065
2740,0.053133823
2741,0.054629035
2742,0.0431409
2743,0.046332188
2744,0.054993935
2745,0.038075157
2746,0.03752151
2747,0.046324637
2748,0.038498823
2749,0.0320726
2750,0.04363646
2751,0.04067579
2752,0.02874488
2753,0.046361614
2754,0.054431166
2755,0.03454939
2756,0.05063066
2757,0.062210687
2758,0.0466492
2759,0.05431528
2760,0.06596083
2761,0.053717542
2762,0.047964834
2763,0.06433616
2764,0.049454004
2765,0.041889425
2766,0.05137365
2767,0.04523711
2768,0.038575057
2769,0.04699833
2770,0.037288085
2771,0.030713763
2772,0.039846092
2773,0.04299513
2774,0.03980276
2775,0.04770288
2776,0.05930767
2777,0.04728199
2778,0.048441354
2779,0.057433244
2780,0.05637777
2781,0.046127953
2782,0.04626945
2783,0.059549484
2784,0.045722123
2785,0.037907086
2786,0.049946655
2787,0.042476363
2788,0.02612295
2789,0.043276653
2790,0.04843346
2791,0.036888488
2792,0.039699648
2793,0.052260578
2794,0.04914232
2795,0.04388325
2796,0.06540005
2797,0.05213124
2798,0.04221861
2799,0.055781998
2800,0.053737346
2801,0.033109423
2802,0.048367966
2803,0.056633577
2804,0.038111612
2805,0.04274014
2806,0.057616908
2807,0.03847661
2808,0.04463834
2809,0.05007708
2810,0.043868266
2811,0.042822752
2812,0.056138933
2813,0.053979047
2814,0.04309859
2815,0.050076123
2816,0.05529247
2817,0.04166675
2818,0.0472848
2819,0.05544143
2820,0.0400531
2821,0.038317952
2822,0.049570445
2823,0.04372894
2824,0.037650015
2825,0.045311075
2826,0.050594825
2827,0.044140324
2828,0.049838077
2829,0.056927294
2830,0.047914185
2831,0.04686925
2832,0.057660177
2833,0.04303471
2834,0.036321215
2835,0.054236002
2836,0.04957045
2837,0.03859408
2838,0.049464356
2839,0.048057277
2840,0.03419913
2841,0.042081732
2842,0.045451023
2843,0.045700748
2844,0.051747724
2845,0.04705726
2846,0.048817538
2847,0.04819132
2848,0.042516742
2849,0.040770646
2850,0.047344524
2851,0.05177238
2852,0.044347644
2853,0.05246743
2854,0.051885
2855,0.05059708
2856,0.045833383
2857,0.050058097
2858,0.053293414
2859,0.04027431
2860,0.049417127
2861,0.05416117
2862,0.041594733
2863,0.044119004
2864,0.04926027
2865,0.043710005
2866,0.044840924
2867,0.053082965
2868,0.045462444
2869,0.041446585
2870,0.05047428
2871,0.04304368
2872,0.03980105
2873,0.045314293
2874,0.047393765
2875,0.040691793
2876,0.0425789
2877,0.038743954
2878,0.039996788
2879,0.04283972
2880,0.05787675
2881,0.060412753
2882,0.05544684
2883,0.05400026
2884,0.05308261
2885,0.048398785
2886,0.051668406
2887,0.053334903
2888,0.054014865
2889,0.048659675
2890,0.047848962
2891,0.039300255
2892,0.03177202
2893,0.039697982
2894,0.0447193
2895,0.04441156
2896,0.043592323
2897,0.045304567
2898,0.044169918
2899,0.047577843
2900,0.051796105
2901,0.053286046
2902,0.057074163
2903,0.051285796
2904,0.05095426
2905,0.046027634
2906,0.0483535
2907,0.045764238
2908,0.04853079
2909,0.04378164
2910,0.04292625
2911,0.042809676
2912,0.040184595
2913,0.043232728
2914,0.044947814
2915,0.04421601
2916,0.051009286
2917,0.054665525
2918,0.04501642
2919,0.047624454
2920,0.056048322
2921,0.045373946
2922,0.041400734
2923,0.052944448
2924,0.049164895
2925,0.042132024
2926,0.04283966
2927,0.044965826
2928,0.03743323
2929,0.03822891
2930,0.04515846
2931,0.04425251
2932,0.043480754
2933,0.04012565
2934,0.04565796
2935,0.043169305
2936,0.044766326
2937,0.048859295
2938,0.041780483
2939,0.0498425
2940,0.04749427
2941,0.037522417
2942,0.049271304
2943,0.045048527
2944,0.049733207
2945,0.05762709
2946,0.04879863
2947,0.038748093
2948,0.052724797
2949,0.053272452
2950,0.04116306
2951,0.059629805
2952,0.050965812
2953,0.0331313
2954,0.041413926
2955,0.05007914
2956,0.03530507
2957,0.047030583
2958,0.06777981
2959,0.049507327
2960,0.03332843
2961,0.05795349
2962,0.044278
2963,0.03629271
2964,0.058920175
2965,0.056681853
2966,0.046447784
2967,0.044918414
2968,0.04534974
2969,0.037078094
2970,0.03625743
2971,0.049552497
2972,0.046966325
2973,0.043372735
2974,0.040527515
2975,0.045254473
2976,0.039806653
2977,0.04357207
2978,0.05338861
2979,0.052042097
2980,0.050057206
2981,0.049437154
2982,0.043177076
2983,0.047015328
2984,0.051511608
2985,0.044433273
2986,0.051870238
2987,0.050278112
2988,0.04216744
2989,0.04280419
2990,0.044085357
2991,0.04044492
2992,0.04434677
2993,0.047369312
2994,0.046193313
2995,0.042453673
2996,0.04718539
2997,0.041932452
2998,0.039698657
2999,0.046685647
3000,0.05575197
3001,0.05831451
3002,0.06548866
3003,0.05397136
3004,0.041031763
3005,0.048627127
3006,0.048656024
3007,0.042051036
3008,0.055558812
3009,0.05780633
3010,0.043352783
3011,0.042122357
3012,0.045608852
3013,0.041172843
3014,0.048599217
3015,0.051893864
3016,0.051733013
3017,0.054660175
3018,0.044978436
3019,0.042595893
3020,0.05115988
3021,0.044817206
3022,0.046107795
3023,0.057093196
3024,0.04815125
3025,0.042563405
3026,0.050392024
3027,0.032203782
3028,0.03855107
3029,0.057939705
3030,0.046488363
3031,0.035697635
3032,0.056504805
3033,0.046566095
3034,0.0283184
3035,0.049126502
3036,0.053690586
3037,0.03761219
3038,0.0557809
3039,0.06832139
3040,0.04198727
3041,0.049874283
3042,0.052757885
3043,0.036163874
3044,0.04258247
3045,0.044160403
3046,0.03738186
3047,0.03323272
3048,0.046394113
3049,0.0478279
3050,0.03460396
3051,0.052037198
3052,0.058060464
3053,0.04100448
3054,0.047638204
3055,0.051140234
3056,0.03864757
3057,0.046487574
3058,0.05158792
3059,0.05053107
3060,0.05053495
3061,0.054864984
3062,0.04897554
3063,0.042703096
3064,0.04175307
3065,0.046993062
3066,0.044776082
3067,0.046930354
3068,0.050974764
3069,0.049953457
3070,0.049979325
3071,0.04860231
3072,0.051200237
3073,0.047725853
3074,0.045903925
3075,0.049610686
3076,0.048736524
3077,0.0393483
3078,0.044582475
3079,0.04207913
3080,0.037097137
3081,0.049089745
3082,0.048541553
3083,0.04117854
3084,0.04228317
3085,0.0472054
3086,0.032872863
3087,0.039568227
3088,0.058719046
3089,0.04332007
3090,0.04613986
3091,0.06583774
3092,0.046065606
3093,0.033093072
3094,0.058889754
3095,0.049199577
3096,0.04066588
3097,0.055473793
3098,0.0550297
3099,0.032231428
3100,0.042229794
3101,0.060233515
3102,0.036488317
3103,0.03091452
3104,0.05864097
3105,0.043201983
3106,0.028922671
3107,0.06144886
3108,0.05610011
3109,0.03117161
3110,0.054419916
3111,0.060770504
3112,0.04096486
3113,0.050880753
3114,0.06326432
3115,0.045594107
3116,0.039250974
3117,0.057967927
3118,0.050840426
3119,0.035562914
3120,0.040172614
3121,0.053273324
3122,0.03400107
3123,0.03743839
3124,0.0553235
3125,0.04395031
3126,0.034598865
3127,0.05735533
3128,0.059325892
3129,0.045693707
3130,0.055936705
3131,0.059772033
3132,0.044828873
3133,0.041994415
3134,0.05438465
3135,0.04217717
3136,0.035497803
3137,0.050740425
3138,0.051423606
3139,0.035476368
3140,0.04882422
3141,0.053429067
3142,0.035328194
3143,0.038584806
3144,0.054860473
3145,0.03190883
3146,0.035879184
3147,0.061253704
3148,0.04795576
3149,0.049134076
3150,0.06151405
3151,0.049388524
3152,0.03333929
3153,0.052880477
3154,0.054620028
3155,0.03551407
3156,0.04355805
3157,0.05006497
3158,0.031004021
3159,0.03462984
3160,0.05529941
3161,0.0424964
3162,0.029395595
3163,0.055404242
3164,0.056153294
3165,0.04525458
3166,0.06388424
3167,0.05578533
3168,0.034954946
3169,0.043483812
3170,0.05092605
3171,0.040550057
3172,0.047304537
3173,0.05790062
3174,0.047992345
3175,0.040477827
3176,0.04087539
3177,0.038642023
3178,0.042097844
3179,0.04976662
3180,0.06173756
3181,0.048487414
3182,0.029103965
3183,0.045726832
3184,0.042516768
3185,0.031617653
3186,0.054152254
3187,0.05271576
3188,0.046861023
3189,0.05472972
3190,0.05308743
3191,0.035925668
3192,0.04276268
3193,0.049075656
3194,0.045208625
3195,0.058862202
3196,0.0671527
3197,0.055209063
3198,0.04410588
3199,0.049840514
3200,0.045132015
3201,0.03701342
3202,0.04531156
3203,0.049706213
3204,0.03796789
3205,0.034552593
3206,0.048098695
3207,0.041502587
3208,0.03665928
3209,0.050637554
3210,0.055226933
3211,0.05017134
3212,0.04850261
3213,0.06066457
3214,0.050816633
3215,0.03700223
3216,0.052798282
3217,0.050387803
3218,0.042482197
3219,0.04252439
3220,0.04230147
3221,0.03791294
3222,0.037272584
3223,0.046798967
3224,0.049451333
3225,0.047981437
3226,0.04902071
3227,0.048612807
3228,0.04523165
3229,0.049038745
3230,0.051769957
3231,0.046432275
3232,0.044617005
3233,0.04457789
3234,0.044721164
3235,0.03949089
3236,0.03725397
3237,0.041087873
3238,0.042109173
3239,0.049416646
3240,0.053293593
3241,0.041994475
3242,0.048814513
3243,0.046549913
3244,0.040358763
3245,0.048240162
3246,0.056136973
3247,0.047189068
3248,0.04365686
3249,0.048636246
3250,0.043416835
3251,0.038898155
3252,0.044527583
3253,0.038815495
3254,0.045107137
3255,0.051210765
3256,0.04824053
3257,0.054683756
3258,0.048816975
3259,0.045537006
3260,0.05221394
3261,0.048725143
3262,0.05812086
3263,0.04591919
3264,0.038886644
3265,0.047707587
3266,0.032983657
3267,0.038990054
3268,0.054993413
3269,0.042585786
3270,0.038349334
3271,0.056132503
3272,0.0513032
3273,0.041065402
3274,0.055375878
3275,0.05800799
3276,0.04971132
3277,0.051251903
3278,0.053082813
3279,0.04313555
3280,0.042591065
3281,0.049483955
3282,0.048182856
3283,0.04068486
3284,0.046199013
3285,0.05197362
3286,0.042061336
3287,0.041919705
3288,0.048969306
3289,0.048566747
3290,0.046374407
3291,0.052235793
3292,0.05435101
3293,0.045692682
3294,0.044186413
3295,0.05432438
3296,0.037756123
3297,0.035432767
3298,0.05109301
3299,0.054351673
3300,0.041660342
3301,0.054216545
3302,0.060247775
3303,0.03684349
3304,0.0457663
3305,0.059153862
3306,0.030730816
3307,0.03561484
3308,0.054426312
3309,0.038126666
3310,0.029188326
3311,0.055909954
3312,0.049762573
3313,0.03964057
3314,0.05100923
3315,0.05398542
3316,0.045762923
3317,0.05022211
3318,0.049162667
3319,0.045396112
3320,0.047431163
3321,0.04543589
3322,0.03900485
3323,0.047719076
3324,0.045143705
3325,0.038260464
3326,0.05111212
3327,0.049626056
3328,0.0383303
3329,0.043582123
3330,0.055513397
3331,0.044243127
3332,0.05038847
3333,0.05442431
3334,0.04648173
3335,0.0401217
3336,0.047764286
3337,0.040973376
3338,0.04008701
3339,0.05306676
3340,0.050207265
3341,0.043824356
3342,0.054279298
3343,0.047606066
3344,0.046257228
3345,0.057091232
3346,0.042923633
3347,0.045331895
3348,0.05013304
3349,0.042326804
3350,0.03669393
3351,0.043347355
3352,0.036502477
3353,0.0437401
3354,0.05196049
3355,0.049214102
3356,0.055099145
3357,0.05160313
3358,0.05361945
3359,0.058477074
3360,0.048474774
3361,0.04790151
3362,0.040110428
3363,0.03879325
3364,0.03801367
3365,0.04685729
3366,0.038291045
3367,0.04599863
3368,0.04588881
3369,0.03242585
3370,0.039534442
3371,0.054008625
3372,0.04830216
3373,0.040513836
3374,0.06474219
3375,0.054269902
3376,0.043802354
3377,0.059778724
3378,0.054282837
3379,0.032069035
3380,0.048282422
3381,0.052585848
3382,0.032455012
3383,0.04351381
3384,0.049669605
3385,0.032301586
3386,0.04022301
3387,0.047963873
3388,0.030234447
3389,0.046889585
3390,0.05641401
3391,0.032887455
3392,0.047522962
3393,0.059198674
3394,0.042903926
3395,0.03995372
3396,0.060090665
3397,0.054303307
3398,0.039210953
3399,0.0430659
3400,0.045875803
3401,0.037847932
3402,0.039617486
3403,0.04372794
3404,0.042418867
3405,0.034746908
3406,0.046043925
3407,0.05229752
3408,0.04042883
3409,0.047814712
3410,0.06023278
3411,0.04453789
3412,0.04241348
3413,0.05720491
3414,0.04823635
3415,0.041233126
3416,0.055276282
3417,0.052073654
3418,0.038970064
3419,0.050994292
3420,0.045426246
3421,0.038217086
3422,0.041152865
3423,0.053345177
3424,0.04934523
3425,0.04874135
3426,0.050181717
3427,0.050277114
3428,0.049253773
3429,0.048207793
3430,0.04384579
3431,0.046171952
3432,0.0439424
3433,0.046091188
3434,0.054808836
3435,0.052634835
3436,0.0373737
3437,0.043310277
3438,0.047362294
3439,0.039310258
3440,0.037351146
3441,0.05102849
3442,0.05334614
3443,0.05211364
3444,0.055718258
3445,0.053709097
3446,0.052363038
3447,0.050827738
3448,0.048691686
3449,0.05772194
3450,0.050080374
3451,0.04386204
3452,0.047738545
3453,0.04383708
3454,0.038367577
3455,0.04196404
3456,0.050695904
3457,0.04174375
3458,0.03704748
3459,0.055692367
3460,0.040869385
3461,0.042259745
3462,0.056211334
3463,0.047676608
3464,0.04191966
3465,0.056725457
3466,0.055186212
3467,0.04938232
3468,0.058921114
3469,0.05385069
3470,0.04410663
3471,0.04850741
3472,0.05045162
3473,0.036962286
3474,0.042751577
3475,0.046103954
3476,0.03636528
3477,0.04596814
3478,0.044952884
3479,0.037483968
3480,0.03305154
3481,0.041906297
3482,0.043704137
3483,0.046620417
3484,0.059019446
3485,0.054155763
3486,0.035924766
3487,0.043967217
3488,0.044997483
3489,0.041947834
3490,0.047851592
3491,0.056573194
3492,0.044238336
3493,0.041916102
3494,0.050323457
3495,0.04299822
3496,0.040466595
3497,0.0641713
3498,0.049209863
3499,0.041723784
3500,0.04912781
3501,0.041465838
3502,0.037604187
3503,0.045437943
3504,0.040126044
3505,0.045261763
3506,0.048761267
3507,0.04558955
3508,0.035730228
3509,0.03964577
3510,0.051880773
3511,0.038854133
3512,0.043076213
3513,0.057315405
3514,0.04864863
3515,0.047741566
3516,0.061819185
3517,0.052179623
3518,0.040728197
3519,0.046165574
3520,0.039515447
3521,0.029234873
3522,0.04081275
3523,0.050377846
3524,0.03689666
3525,0.03801694
3526,0.059950836
3527,0.03980719
3528,0.044045683
3529,0.05765942
3530,0.043856468
3531,0.04712118
3532,0.063222654
3533,0.051491823
3534,0.043335225
3535,0.06419961
3536,0.04846178
3537,0.03721068
3538,0.049933847
3539,0.04493839
3540,0.03222451
3541,0.049244456
3542,0.051633958
3543,0.02947439
3544,0.043138344
3545,0.042382147
3546,0.03002971
3547,0.043789376
3548,0.05601338
3549,0.041506995
3550,0.050541867
3551,0.05877058
3552,0.046122994
3553,0.045551546
3554,0.04994343
3555,0.052879207
3556,0.04481051
3557,0.046071928
3558,0.048794813
3559,0.03487256
3560,0.03805761
3561,0.046143968
3562,0.04659387
3563,0.045074742
3564,0.057370506
3565,0.049836166
3566,0.04313587
3567,0.047008827
3568,0.05281762
3569,0.040606372
3570,0.04153744
3571,0.05686835
3572,0.04668093
3573,0.04696296
3574,0.04721553
3575,0.045343146
3576,0.044017747
3577,0.046477742
3578,0.054518808
3579,0.043256268
3580,0.04494012
3581,0.047050297
3582,0.03986668
3583,0.04500812
3584,0.051235408
3585,0.04756837
3586,0.049608216
3587,0.042876713
3588,0.049042672
3589,0.04648773
3590,0.044010993
3591,0.057206668
3592,0.0446506
3593,0.03997127
3594,0.04886325
3595,0.043750234
3596,0.038616102
3597,0.0474768
3598,0.04525073
3599,0.04764238
3600,0.045414157
3601,0.04127073
3602,0.05100699
3603,0.046171814
3604,0.051423926
3605,0.05631268
3606,0.05958181
3607,0.05166606
3608,0.050900746
3609,0.044795282
3610,0.040113967
3611,0.04423512
3612,0.042078692
3613,0.046522
3614,0.040460356
3615,0.044014625
3616,0.042626824
3617,0.04013783
3618,0.04521653
3619,0.053286638
3620,0.055968586
3621,0.05967011
3622,0.050431006
3623,0.05426442
3624,0.053413503
3625,0.04089235
3626,0.048631627
3627,0.05310458
3628,0.03657385
3629,0.039554525
3630,0.053210087
3631,0.040550087
3632,0.03673921
3633,0.054226793
3634,0.05101191
3635,0.03838767
3636,0.052796997
3637,0.054899022
3638,0.042687632
3639,0.03767639
3640,0.05258661
3641,0.041858062
3642,0.02792239
3643,0.053126242
3644,0.048741065
3645,0.035597183
3646,0.059423506
3647,0.05258648
3648,0.043186348
3649,0.05904897
3650,0.05797728
3651,0.051238574
3652,0.06167349
3653,0.052729174
3654,0.03963022
3655,0.04454086
3656,0.04335074
3657,0.034291722
3658,0.04713305
3659,0.05107274
3660,0.036430378
3661,0.047008593
3662,0.051956438
3663,0.03897526
3664,0.04917264
3665,0.052597124
3666,0.051684313
3667,0.053584717
3668,0.0495063
3669,0.04674589
3670,0.040526677
3671,0.046990346
3672,0.04451049
3673,0.042078078
3674,0.05203353
3675,0.04664385
3676,0.029814191
3677,0.045523737
3678,0.050158754
3679,0.038928352
3680,0.05697917
3681,0.061975855
3682,0.034507614
3683,0.038839784
3684,0.05014256
3685,0.035327237
3686,0.039884143
3687,0.054729305
3688,0.05400207
3689,0.044060122
3690,0.046584617
3691,0.042741902
3692,0.04198013
3693,0.053831033
3694,0.053509023
3695,0.042865068
3696,0.042675447
3697,0.055430386
3698,0.035770692
3699,0.04650063
3700,0.062348615
3701,0.044517282
3702,0.048615046
3703,0.06118079
3704,0.041231856
3705,0.041112892
3706,0.055418383
3707,0.044927545
3708,0.03564258
3709,0.04833523
3710,0.05008137
3711,0.038151775
3712,0.048240364
3713,0.0492218
3714,0.03443002
3715,0.040099263
3716,0.047080927
3717,0.04476832
3718,0.04147439
3719,0.04920315
3720,0.053617395
3721,0.042217568
3722,0.047733024
3723,0.049217217
3724,0.035158426
3725,0.037959117
3726,0.053219292
3727,0.046365798
3728,0.040667467
3729,0.058374453
3730,0.04385602
3731,0.03475369
3732,0.059813492
3733,0.054550156
3734,0.033957522
3735,0.066226035
3736,0.057287622
3737,0.02574504
3738,0.04822927
3739,0.058444176
3740,0.03397843
3741,0.04590199
3742,0.06721382
3743,0.04337702
3744,0.04728963
3745,0.06054503
3746,0.037691526
3747,0.04191882
3748,0.06396552
3749,0.03572849
3750,0.038508717
3751,0.04894072
3752,0.035644297
3753,0.03502881
3754,0.046445392
3755,0.04565293
3756,0.046805028
3757,0.0480815
3758,0.039349444
3759,0.040567447
3760,0.049811818
3761,0.043019257
3762,0.048760932
3763,0.05927903
3764,0.04166258
3765,0.044421807
3766,0.054424964
3767,0.046688262
3768,0.050981034
3769,0.057775103
3770,0.04712418
3771,0.043521
3772,0.059618864
3773,0.041136142
3774,0.035166573
3775,0.05256211
3776,0.043030046
3777,0.04226388
3778,0.062490214
3779,0.0506222
3780,0.033658892
3781,0.052871123
3782,0.056375865
3783,0.037779342
3784,0.05234798
3785,0.059347205
3786,0.037485316
3787,0.046666544
3788,0.05962662
3789,0.04075526
3790,0.0419861
3791,0.048383247
3792,0.048847307
3793,0.03900499
3794,0.047124922
3795,0.048945207
3796,0.043015804
3797,0.045382086
3798,0.052602325
3799,0.05002773
3800,0.039145034
3801,0.055817124
3802,0.05068063
3803,0.03719236
3804,0.0453162
3805,0.049224127
3806,0.033856135
3807,0.03778355
3808,0.051231764
3809,0.050907347
3810,0.04672893
3811,0.05738563
3812,0.053108223
3813,0.04129055
3814,0.052185662
3815,0.049671154
3816,0.04326149
3817,0.04536691
3818,0.04687748
3819,0.044666585
3820,0.03597202
3821,0.045187853
3822,0.04611794
3823,0.037490662
3824,0.039626494
3825,0.049073536
3826,0.04488648
3827,0.04409908
3828,0.04214275
3829,0.047954496
3830,0.04955608
3831,0.0496704
3832,0.052870438
3833,0.04742266
3834,0.047568902
3835,0.05283508
3836,0.04988707
3837,0.043704204
3838,0.050894257
3839,0.053018462
3840,0.04183793
3841,0.050101396
3842,0.050146677
3843,0.037069205
3844,0.04046602
3845,0.05000879
3846,0.046406116
3847,0.046420738
3848,0.0577789
3849,0.053325623
3850,0.05296719
3851,0.05616766
3852,0.04263137
3853,0.04053903
3854,0.054812916
3855,0.046633635
3856,0.045204155
3857,0.04831736
3858,0.048826374
3859,0.04653893
3860,0.043067764
3861,0.049671687
3862,0.04238877
3863,0.044856645
3864,0.053410236
3865,0.042726427
3866,0.04362831
3867,0.05449612
3868,0.046393145
3869,0.032946788
3870,0.057663735
3871,0.057152364
3872,0.03653416
3873,0.053584296
3874,0.060283594
3875,0.043768547
3876,0.051363938
3877,0.059777077
3878,0.044362687
3879,0.03889142
3880,0.052234564
3881,0.0359219
3882,0.035336602
3883,0.051803883
3884,0.03818402
3885,0.03452486
3886,0.052781068
3887,0.04366979
3888,0.036592226
3889,0.049647786
3890,0.045415044
3891,0.034532793
3892,0.045049187
3893,0.051723212
3894,0.044950143
3895,0.047782205
3896,0.05485258
3897,0.036459446
3898,0.036531813
3899,0.047233786
3900,0.046702534
3901,0.04321974
3902,0.049404513
3903,0.054587763
3904,0.051162466
3905,0.03831332
3906,0.05139331
3907,0.049086887
3908,0.042494267
3909,0.050793357
3910,0.051673714
3911,0.041148514
3912,0.038681637
3913,0.050502654
3914,0.03760917
3915,0.035740152
3916,0.048398294
3917,0.039982636
3918,0.033166833
3919,0.04502213
3920,0.042338822
3921,0.034631964
3922,0.045414075
3923,0.054107975
3924,0.049654182
3925,0.049196947
3926,0.07072553
3927,0.06024661
3928,0.044960633
3929,0.05399642
3930,0.048988722
3931,0.03741155
3932,0.054779995
3933,0.058107022
3934,0.040353347
3935,0.055170175
3936,0.052336738
3937,0.031256363
3938,0.053631358
3939,0.049836777
3940,0.03266873
3941,0.042565003
3942,0.04694608
3943,0.034209084
3944,0.04671039
3945,0.05670494
3946,0.039978884
3947,0.05261128
3948,0.052521165
3949,0.036837894
3950,0.04484941
3951,0.064208575
3952,0.04900545
3953,0.04740211
3954,0.0748839
3955,0.04650003
3956,0.026046025
3957,0.055899274
3958,0.04402462
3959,0.02805641
3960,0.057889856
3961,0.04840618
3962,0.028910842
3963,0.046878785
3964,0.04386182
3965,0.032085977
3966,0.051996905
3967,0.057866286
3968,0.04141565
3969,0.053297218
3970,0.054919686
3971,0.029803116
3972,0.03472766
3973,0.059526566
3974,0.052745882
3975,0.043246843
3976,0.058429204
3977,0.049301695
3978,0.029867444
3979,0.039143637
3980,0.05114973
3981,0.041120194
3982,0.041827004
3983,0.052198343
3984,0.04109359
3985,0.047580436
3986,0.051425807
3987,0.047063462
3988,0.048826583
3989,0.052168127
3990,0.049958374
3991,0.04769139
3992,0.046295412
3993,0.04308767
3994,0.039099973
3995,0.045672897
3996,0.038884316
3997,0.0369876
3998,0.04675503
3999,0.047571886


==> DR-example2/result_direct_DR_ex2.csv <==
epoch,loss,loss_boundary,energy,test_error,Functional error
0,34.583305,0.29050684,5.5326195,0.7506543,0.5303401
1,28.396976,0.22962865,5.434111,0.76244974,0.643281
2,22.95336,0.17616121,5.3372383,0.77831566,0.7541716
3,18.29886,0.13056271,5.2425904,0.7974134,0.8620825
4,14.375595,0.09224964,5.150631,0.818799,0.96589416
5,11.180712,0.061186522,5.062059,0.8413462,1.064162
6,8.695667,0.037181087,4.977558,0.8640915,1.1558062
7,6.8738656,0.019760529,4.897813,0.8860332,1.2394477
8,5.6530833,0.008296179,4.8234653,0.9065339,1.3145409
9,4.9550743,0.002004171,4.7546573,0.92516154,1.3809974
10,4.694538,7.401431e-06,4.693798,0.94072235,1.4363217
11,4.761777,0.0012122553,4.6405516,0.9530893,1.4808717
12,5.049509,0.00454298,4.595211,0.9619812,1.5143754
13,5.463601,0.0090724435,4.556357,0.96783006,1.5382111
14,5.9211097,0.013967113,4.5243983,0.9705645,1.5524075
15,6.3500047,0.018506343,4.4993706,0.97020763,1.5571562
16,6.7046337,0.022245549,4.4800787,0.96713156,1.5535591
17,6.947797,0.024818953,4.4659014,0.9615804,1.5423887
18,7.065235,0.026092442,4.4559913,0.9538766,1.5246412
19,7.073824,0.026250986,4.448725,0.9445275,1.5018233
20,6.983491,0.025403196,4.443171,0.93387735,1.4750683
21,6.8362646,0.023988688,4.437396,0.92263365,1.4465077
22,6.642926,0.022123057,4.4306207,0.91105855,1.4171685
23,6.4290733,0.020072581,4.421815,0.89950556,1.3883011
24,6.22051,0.018105878,4.409922,0.8884345,1.3613791
25,6.032792,0.016384078,4.3943844,0.8781673,1.3374314
26,5.8644433,0.01489185,4.3752584,0.86872816,1.3165574
27,5.7229977,0.013712242,4.3517733,0.8605006,1.2997909
28,5.6031795,0.012786202,4.324559,0.8533552,1.2865956
29,5.498995,0.01204826,4.294169,0.8471568,1.2763944
30,5.416379,0.011559809,4.2603984,0.8420534,1.2694143
31,5.347028,0.011228841,4.2241435,0.83781296,1.2648245
32,5.296437,0.01110803,4.1856337,0.8343951,1.262364
33,5.261385,0.011163982,4.1449866,0.83170426,1.2616495
34,5.230198,0.011267361,4.1034617,0.8293632,1.261548
35,5.197489,0.011354181,4.062071,0.82707006,1.261195
36,5.15889,0.011383099,4.02058,0.8247713,1.2605394
37,5.1092243,0.011288059,3.9804184,0.82210124,1.2585886
38,5.0506234,0.011088355,3.9417877,0.8189425,1.2551159
39,4.9809947,0.010760542,3.9049404,0.81515837,1.2498583
40,4.8944407,0.010233787,3.8710618,0.8104284,1.2420009
41,4.801118,0.009607094,3.8404083,0.8047411,1.2315457
42,4.7054124,0.0089275,3.8126624,0.7981941,1.2187898
43,4.6112366,0.008232346,3.788002,0.7908269,1.2037945
44,4.5219374,0.0075731487,3.7646224,0.7830111,1.1876118
45,4.4432936,0.0070156166,3.741732,0.775022,1.1709734
46,4.3843484,0.0066758026,3.7167683,0.7674581,1.1556243
47,4.3452463,0.0065466617,3.69058,0.7601713,1.1411207
48,4.3304744,0.006684769,3.6619976,0.7534541,1.1283268
49,4.3461123,0.0071611092,3.6300015,0.74754035,1.1179922
50,4.3980174,0.0080325715,3.5947602,0.74236447,1.1099749
51,4.4833946,0.009267,3.5566947,0.73781544,1.1039561
52,4.6092567,0.01092822,3.516435,0.73382056,1.099693
53,4.7829633,0.013095564,3.473407,0.73045295,1.0974619
54,4.9891787,0.015588331,3.4303453,0.72710043,1.0953372
55,5.229248,0.018421689,3.3870792,0.7238076,1.0934579
56,5.49234,0.021481432,3.3441968,0.7203911,1.0912727
57,5.769577,0.024658093,3.303768,0.71645993,1.0875094
58,6.007605,0.027408374,3.2667677,0.7116553,1.0811181
59,6.199627,0.029662764,3.2333505,0.7060359,1.0722293
60,6.3353205,0.031315878,3.2037327,0.6995308,1.0606229
61,6.365449,0.031857718,3.179677,0.69172436,1.0449398
62,6.3070726,0.031469975,3.1600752,0.68290585,1.0260046
63,6.1978884,0.030561106,3.141778,0.67382956,1.0061721
64,6.0864973,0.029636895,3.122808,0.6650473,0.9871592
65,5.9870286,0.028839327,3.1030958,0.65656644,0.9690041
66,5.908622,0.028277528,3.0808692,0.64883137,0.95318115
67,5.826545,0.02768006,3.0585384,0.6413249,0.93796706
68,5.798564,0.02766024,3.0325398,0.6348499,0.9261356
69,5.8165627,0.028132405,3.0033221,0.6293833,0.9176142
70,5.8622284,0.028890608,2.9731677,0.6244547,0.9107183
71,5.950634,0.030086342,2.9419997,0.62016577,0.9057425
72,6.0099525,0.030968605,2.9130924,0.6156599,0.89981383
73,6.061429,0.03174511,2.886918,0.6107303,0.8923135
74,6.1102495,0.032475594,2.8626902,0.60567325,0.8841618
75,6.2277293,0.033905454,2.837184,0.6011995,0.8778591
76,6.327637,0.035132915,2.8143458,0.5963139,0.8700186
77,6.392758,0.035971988,2.7955592,0.5906524,0.8593751
78,6.477271,0.036992718,2.7779994,0.585004,0.8485266
79,6.5726633,0.03812068,2.7605953,0.5794815,0.8379892
80,6.6646433,0.039193254,2.7453182,0.5736876,0.8262837
81,6.7886443,0.040596645,2.7289796,0.56854534,0.8165156
82,6.8557143,0.041409165,2.714798,0.563007,0.80518824
83,6.836411,0.0413482,2.701591,0.5572971,0.7931599
84,6.882287,0.041961987,2.6860886,0.5527298,0.7847926
85,6.9810367,0.043131206,2.6679158,0.54931134,0.78022015
86,6.970634,0.043196045,2.6510296,0.5459017,0.7754391
87,7.0040493,0.04368737,2.6353128,0.5427227,0.77100855
88,6.9586964,0.043350488,2.6236477,0.5386964,0.76328576
89,6.9625497,0.043488406,2.613709,0.5347749,0.7554016
90,6.8513575,0.04242368,2.6089895,0.5297073,0.7430033
91,6.693995,0.040882517,2.6057434,0.52457243,0.72990674
92,6.6172056,0.04016732,2.6004734,0.52060795,0.72047985
93,6.6814833,0.04088427,2.593056,0.51787823,0.7150432
94,6.8763523,0.042936467,2.5827055,0.51672757,0.7147966
95,7.0280886,0.044558454,2.5722432,0.5160519,0.7158577
96,7.3003945,0.047411192,2.5592752,0.5163045,0.7201444
97,7.428417,0.04879198,2.5492191,0.51585215,0.721677
98,7.5387836,0.0499841,2.5403733,0.5152401,0.72242665
99,7.5624585,0.05028205,2.5342536,0.5138149,0.72017825
100,7.473606,0.04944171,2.5294352,0.5121414,0.716844
101,7.375642,0.04850005,2.5256364,0.51049405,0.7132851
102,7.230935,0.047082808,2.5226543,0.5087599,0.7091587
103,7.137307,0.046161916,2.5211155,0.5070162,0.7045718
104,7.127887,0.046104364,2.51745,0.5065374,0.70424604
105,7.116529,0.0460253,2.513999,0.5061866,0.70423734
106,7.1560283,0.046440087,2.5120196,0.5057804,0.70368487
107,7.2671337,0.04757165,2.5099685,0.50573915,0.70413387
108,7.2680674,0.04758486,2.509581,0.50514764,0.7025347
109,7.3058977,0.047973316,2.5085661,0.5049503,0.702191
110,7.3368597,0.048298504,2.5070097,0.50518763,0.7031472
111,7.3298526,0.048252452,2.5046072,0.50570804,0.70508474
112,7.3677435,0.048657592,2.5019841,0.50652915,0.70787096
113,7.2101307,0.047106575,2.499473,0.506833,0.7092051
114,7.039853,0.04538237,2.5016158,0.5055367,0.704885
115,6.913254,0.04409668,2.5035858,0.5042182,0.7005019
116,6.837125,0.043283932,2.508732,0.50199234,0.69262546
117,6.743511,0.04231139,2.5123725,0.50034225,0.6867016
118,6.649927,0.04133532,2.5163949,0.49857715,0.68031514
119,6.721005,0.042081635,2.5128412,0.49973243,0.684411
120,6.964452,0.044586673,2.5057845,0.50236386,0.6937006
121,7.2814713,0.04783522,2.497949,0.5058736,0.7054972
122,7.624311,0.051325105,2.4918003,0.50873345,0.71479446
123,7.9031286,0.054164093,2.486719,0.51068944,0.721252
124,7.9854617,0.054987855,2.4866762,0.5104965,0.72048336
125,7.67029,0.05173803,2.4964867,0.50673676,0.7072825
126,7.3883142,0.048818465,2.5064676,0.5031482,0.69432425
127,7.1080713,0.0459364,2.5144317,0.5001465,0.6834529
128,6.9385977,0.04422568,2.5160291,0.49923405,0.6802211
129,6.8814187,0.043678723,2.5135465,0.49978033,0.68227947
130,6.9325438,0.04425243,2.507301,0.50146043,0.6885535
131,7.0134425,0.045145348,2.4989076,0.5038613,0.69733936
132,6.8713183,0.043756004,2.495718,0.5039358,0.6981688
133,6.8623924,0.04372706,2.4896865,0.50494224,0.70233107
134,6.7719936,0.04284949,2.4870448,0.5046936,0.70205045
135,6.725569,0.042391777,2.4863913,0.50392103,0.6997904
136,6.7786517,0.042950828,2.4835691,0.50385344,0.70010805
137,6.8537016,0.04372192,2.4815094,0.50372666,0.7000498
138,7.018845,0.045408707,2.4779744,0.5039035,0.70122117
139,7.0815277,0.046060774,2.47545,0.50337744,0.700148
140,7.0412793,0.045639627,2.4773169,0.5013898,0.6938145
141,7.0567303,0.045794107,2.4773197,0.49988553,0.6892895
142,7.057621,0.045823142,2.4753067,0.49872681,0.6862524
143,7.069379,0.045959868,2.4733918,0.4978423,0.6838941
144,7.063037,0.045920942,2.4709427,0.49704006,0.68188196
145,6.9571238,0.044901013,2.4670224,0.49657387,0.6811967
146,6.8697433,0.044087067,2.4610364,0.49669293,0.6826759
147,6.9381666,0.044880096,2.4501572,0.4984287,0.6899557
148,7.0435615,0.04605018,2.4385433,0.5004081,0.69794154
149,7.2633667,0.048375685,2.4257984,0.5023996,0.70623815
150,7.335213,0.049185075,2.4167056,0.5025883,0.70872194
151,7.243225,0.048294228,2.413802,0.50012994,0.70240164
152,6.9060025,0.04488572,2.4174304,0.495076,0.68703455
153,6.808176,0.043916434,2.4165325,0.49183893,0.6775756
154,6.7077193,0.042914603,2.4162588,0.48843333,0.6672738
155,6.7203236,0.043053582,2.4149652,0.48560184,0.65886426
156,6.8801384,0.044719443,2.4081943,0.4848997,0.65801066
157,7.2120547,0.048156515,2.3964033,0.48595217,0.6635228
158,7.488344,0.051033333,2.3850107,0.48691782,0.6684959
159,7.578085,0.051996455,2.3784394,0.48576197,0.6660395
160,7.624756,0.05254202,2.370554,0.4848026,0.6644154
161,7.839362,0.05481869,2.3574934,0.48558137,0.66891056
162,8.000667,0.056584828,2.342184,0.48681748,0.6752201
163,8.104229,0.057769902,2.3272388,0.4874961,0.67975885
164,8.121596,0.058075108,2.3140855,0.4870257,0.68067735
165,8.214804,0.059142437,2.3005595,0.48617038,0.6805339
166,8.166907,0.058794394,2.287468,0.48421946,0.6773405
167,7.9908166,0.05715901,2.2749157,0.48140553,0.67161626
168,7.7131186,0.05450403,2.2627156,0.47785103,0.66361773
169,7.333921,0.050810333,2.2528877,0.4729292,0.6509338
170,7.1097608,0.04870979,2.2387815,0.4694167,0.64292616
171,7.0450974,0.048221186,2.2229788,0.46659216,0.6370763
172,7.1076508,0.049045257,2.203125,0.46509698,0.63587826
173,7.1597786,0.04980548,2.1792307,0.46447524,0.63807416
174,7.4866443,0.05337016,2.1496282,0.46585017,0.6469552
175,7.7396483,0.05620934,2.1187143,0.4669507,0.65494454
176,7.811366,0.05718167,2.0931985,0.4659707,0.65553844
177,7.788721,0.05717759,2.0709627,0.46311125,0.64992565
178,7.5389433,0.05485118,2.0538247,0.45736796,0.6351496
179,7.2175264,0.05181558,2.0359685,0.45053414,0.61728734
180,6.8882823,0.048743494,2.0139327,0.44418332,0.6014245
181,6.6643677,0.046811484,1.9832194,0.43979648,0.59282506
182,6.7224565,0.047857717,1.9366847,0.43882304,0.5973187
183,6.9494734,0.050683957,1.8810779,0.43936437,0.6075078
184,7.285129,0.054680828,1.8170462,0.44145802,0.6229004
185,7.4507313,0.056959424,1.7547889,0.44146085,0.6315591
186,7.3962927,0.056977306,1.6985621,0.43847826,0.6306034
187,7.135716,0.05491458,1.6442581,0.43289793,0.6222449
188,6.6780467,0.05085354,1.5926927,0.42526615,0.6077998
189,6.1702814,0.046283964,1.5418851,0.41664532,0.5905545
190,5.5083685,0.040173966,1.4909719,0.4071787,0.5712877
191,4.971905,0.035392486,1.4326569,0.40000373,0.56045
192,4.497336,0.031275224,1.3698133,0.39515397,0.5581954
193,3.9707692,0.026603727,1.3103964,0.3915778,0.56058276
194,3.4068298,0.021411963,1.2656337,0.3872251,0.5611049
195,2.8809285,0.016456397,1.2352886,0.38353267,0.5648222
196,2.3606262,0.011318816,1.2287445,0.37723374,0.5621646
197,1.9340296,0.0069090636,1.2431233,0.36744744,0.55119556
198,1.6646446,0.0040336074,1.2612839,0.35348275,0.53072774
199,1.5476617,0.002959812,1.2516805,0.33720958,0.5069514
200,1.5013405,0.003000343,1.2013062,0.31654283,0.47252303
201,1.5025847,0.0037327318,1.1293116,0.29397058,0.43301132
202,1.5775486,0.0053283535,1.0447133,0.27087227,0.391085
203,1.7188392,0.007532961,0.9655431,0.24939387,0.35211372
204,1.9637333,0.010698252,0.893908,0.23028752,0.31841582
205,2.2947476,0.014611606,0.833587,0.21339248,0.28925264
206,2.6926198,0.019026877,0.7899319,0.20048106,0.26978284
207,3.0383294,0.02285231,0.75309825,0.18707864,0.2438294
208,3.1944773,0.024734894,0.720988,0.17239246,0.20780575
209,3.3235037,0.026247038,0.69880015,0.16154478,0.17908311
210,3.3547935,0.026749788,0.6798147,0.15294927,0.15278439
211,3.3064885,0.026458897,0.66059864,0.14605162,0.12787957
212,3.290056,0.026464244,0.64363146,0.14213344,0.111209944
213,3.3333502,0.026900405,0.6433097,0.14205866,0.11401207
214,3.4363108,0.027926289,0.64368206,0.14510667,0.12900509
215,3.5486395,0.028977826,0.650857,0.15032472,0.1506386
216,3.645677,0.02984517,0.66116,0.15676235,0.17289957
217,3.7256525,0.030579241,0.6677284,0.1624748,0.18902594
218,3.822115,0.03152674,0.66944087,0.16776575,0.20155329
219,3.8853245,0.03218685,0.6666394,0.17257029,0.21053019
220,3.9132903,0.032431517,0.67013866,0.17769971,0.22097541
221,3.8978415,0.032212794,0.67656213,0.18245046,0.22977507
222,3.7810798,0.030984173,0.68266237,0.18556508,0.23305273
223,3.755338,0.030642385,0.69109946,0.19037029,0.24283053
224,3.7239914,0.030196747,0.7043166,0.19583525,0.25465032
225,3.6478462,0.029283652,0.71948105,0.2003056,0.26319847
226,3.559355,0.028251393,0.7342157,0.20492338,0.27268732
227,3.4762473,0.027312474,0.7449999,0.20877637,0.28004342
228,3.363244,0.026114115,0.75183254,0.21092848,0.28284034
229,3.2461376,0.024867458,0.75939167,0.21345717,0.28794456
230,3.0887508,0.023215102,0.7672404,0.2143467,0.2888497
231,2.9583936,0.021850368,0.77335674,0.21527475,0.29061627
232,2.8055089,0.020258807,0.7796282,0.21553619,0.29112837
233,2.692277,0.0190846,0.783817,0.21575475,0.2926856
234,2.6227617,0.01836716,0.7860457,0.21632697,0.29577827
235,2.5568788,0.017729998,0.783879,0.21660425,0.2981312
236,2.5156455,0.017346658,0.7809797,0.21677062,0.30090207
237,2.5176215,0.017423717,0.7752497,0.21657273,0.30270135
238,2.5107048,0.017450886,0.7656161,0.2145291,0.29886943
239,2.4762325,0.017197542,0.75647825,0.21139032,0.29147857
240,2.45388,0.017059004,0.74797964,0.20726414,0.28071967
241,2.4480727,0.017061014,0.7419713,0.2026721,0.2685917
242,2.4833093,0.017418973,0.74141204,0.20007113,0.2630615
243,2.5571315,0.018171024,0.7400292,0.19822569,0.25994828
244,2.6843147,0.019448668,0.7394481,0.19760352,0.26084915
245,2.8077335,0.020701509,0.73758256,0.19637938,0.25950462
246,2.9115312,0.021746393,0.7368919,0.1943296,0.254904
247,2.9973469,0.02264333,0.73301387,0.19181591,0.24915363
248,3.1048791,0.02377594,0.7272852,0.18966335,0.24450257
249,3.0772965,0.023642229,0.71307343,0.18528092,0.2321049
250,2.9678695,0.022663085,0.7015609,0.1811572,0.21897903
251,2.9469538,0.022507992,0.6961546,0.18101056,0.21922716
252,2.9469166,0.022512015,0.6957153,0.18321091,0.22789031
253,2.9641871,0.022698002,0.69438696,0.18594173,0.23774104
254,2.9899855,0.02293195,0.6967905,0.19027966,0.25214458
255,2.9193685,0.022181533,0.70121527,0.19276486,0.26005027
256,2.8190668,0.021133397,0.70572704,0.19249378,0.25919554
257,2.6394634,0.01931923,0.70754033,0.1898051,0.25024813
258,2.4695487,0.017629448,0.7066039,0.18651184,0.23870757
259,2.259413,0.015520016,0.70741135,0.18241344,0.22317791
260,2.1263814,0.0141304005,0.7133415,0.18036279,0.21473302
261,2.1717687,0.014446451,0.7271236,0.18379697,0.22743759
262,2.2819378,0.015436658,0.7382721,0.18805502,0.24205478
263,2.4286962,0.016779704,0.7507258,0.19348034,0.25981656
264,2.5232031,0.017695973,0.75360584,0.197072,0.27169377
265,2.5647175,0.01819449,0.7452685,0.19734253,0.27290884
266,2.5366168,0.018092405,0.7273762,0.1948612,0.26555938
267,2.4865026,0.017776838,0.708819,0.19130684,0.25410014
268,2.4626884,0.017649643,0.69772404,0.18936802,0.24783179
269,2.4524152,0.01759075,0.69334024,0.18928516,0.24800932
270,2.4565837,0.017665926,0.6899911,0.18975212,0.24983455
271,2.4584327,0.017689904,0.68944216,0.19158179,0.2563049
272,2.419299,0.017288156,0.6904834,0.19289228,0.2613233
273,2.2990549,0.01607778,0.69127697,0.19112659,0.25650275
274,2.1406384,0.01451505,0.6891333,0.18702248,0.24447282
275,1.962289,0.01276321,0.68596804,0.18254955,0.23122212
276,1.9060934,0.012149207,0.69117266,0.1826102,0.23468655
277,1.9219255,0.012186904,0.70323515,0.1845646,0.24554284
278,1.9476264,0.012296602,0.717966,0.1863017,0.25560942
279,1.9281069,0.012005372,0.7275697,0.1875412,0.26440984
280,1.8589916,0.011285871,0.7304045,0.18551272,0.26349863
281,1.7026135,0.0098698195,0.71563154,0.17903921,0.24895887
282,1.484765,0.007910731,0.6936919,0.17058825,0.22690475
283,1.329053,0.006555635,0.6734896,0.16401686,0.20954423
284,1.2051277,0.0054675923,0.6583685,0.15828821,0.19501254
285,1.1823772,0.005339317,0.6484455,0.15720479,0.19850507
286,1.2328002,0.0058960137,0.6431989,0.15915419,0.21214835
287,1.3035581,0.006622968,0.6412614,0.16288586,0.22966807
288,1.2505382,0.0061534336,0.6351949,0.16392912,0.23820062
289,1.0577078,0.004388476,0.61886024,0.15928464,0.23103231
290,0.80760753,0.0021180215,0.59580535,0.14992604,0.21079992
291,0.6388665,0.0006626917,0.5725973,0.1395182,0.18615904
292,0.5592758,0.00010166789,0.54910904,0.13090812,0.1648153
293,0.53204435,5.530041e-05,0.5265143,0.12788607,0.16389787
294,0.5373974,0.00032976287,0.5044211,0.12926473,0.17875296
295,0.58330494,0.0010351897,0.47978598,0.1318665,0.19476584
296,0.58066356,0.0012595109,0.45471248,0.1304685,0.19795123
297,0.4804927,0.0005005634,0.43043637,0.1223566,0.18190312
298,0.41059425,9.686923e-09,0.41059327,0.11165293,0.15723029
299,0.4262137,0.0003357658,0.39263713,0.10239604,0.13558097
300,0.4160791,0.00041942947,0.37413615,0.09695177,0.12871008
301,0.35816324,5.067337e-05,0.3530959,0.094573565,0.13291809
302,0.33817405,3.483404e-05,0.33469063,0.091323785,0.13253757
303,0.32359123,2.9633298e-05,0.3206279,0.08315841,0.11658156
304,0.314741,3.337271e-05,0.31140372,0.0725275,0.090811685
305,0.3326709,0.00031034774,0.30163613,0.06460479,0.07209199
306,0.33023214,0.00036568212,0.29366392,0.060593773,0.06896593
307,0.3016042,0.00013136351,0.28846785,0.059239615,0.07545117
308,0.2956945,0.00010839749,0.28485474,0.05616869,0.071922064
309,0.3146444,0.00032045686,0.2825987,0.05094428,0.059255295
310,0.37152624,0.0009075699,0.28076926,0.045813866,0.047089297
311,0.4374729,0.0015839038,0.27908254,0.042331494,0.039632723
312,0.3909125,0.0011368818,0.27722433,0.04030874,0.03806717
313,0.3054051,0.00029736877,0.27566823,0.03909369,0.036693323
314,0.2923763,0.0001797726,0.27439904,0.037405346,0.031203797
315,0.33349502,0.0005971981,0.27377522,0.035193868,0.024350096
316,0.41326648,0.0013954265,0.27372384,0.034671217,0.0218587
317,0.37319535,0.0009957211,0.27362323,0.03475803,0.024604598
318,0.31067163,0.00037314912,0.2733567,0.035939164,0.028879171
319,0.31838053,0.00045178903,0.27320164,0.036403965,0.029304275
320,0.39463773,0.001214828,0.27315494,0.03586103,0.027568785
321,0.5109252,0.0023756921,0.27335593,0.036513306,0.026838565
322,0.3978714,0.0012495642,0.27291498,0.037552223,0.032896694
323,0.31608927,0.00043449335,0.27263993,0.03957929,0.037919763
324,0.33990565,0.00067639025,0.27226663,0.039335083,0.03680564
325,0.44782597,0.0017575431,0.27207166,0.038825214,0.03252721
326,0.4571037,0.0018550297,0.27160072,0.03937083,0.03204417
327,0.35736212,0.00086185365,0.27117676,0.04066171,0.037080575
328,0.2989851,0.00027882404,0.2711027,0.04271199,0.04337025
329,0.31465364,0.0004381126,0.27084237,0.043047275,0.04392719
330,0.40354162,0.0013320405,0.27033755,0.04268386,0.039837793
331,0.44354194,0.0017349382,0.2700481,0.043148253,0.03909683
332,0.37183523,0.0010182245,0.2700128,0.044344384,0.044911657
333,0.3126852,0.00042682322,0.27000287,0.04569966,0.049065888
334,0.32727742,0.0005743834,0.26983908,0.04547742,0.047006194
335,0.41490537,0.0014540412,0.26950124,0.04475483,0.041994277
336,0.42975163,0.0016046901,0.26928264,0.045604493,0.04567277
337,0.35629272,0.0008697446,0.26931828,0.047263566,0.053265646
338,0.3396009,0.00069956353,0.26964453,0.04754131,0.053814124
339,0.37846038,0.0010889479,0.26956558,0.046207577,0.049830843
340,0.4132883,0.0014392748,0.2693608,0.04523174,0.04696186
341,0.37614128,0.0010675148,0.2693898,0.04427418,0.044498853
342,0.32475466,0.00055264414,0.26949024,0.043698788,0.042661432
343,0.30453685,0.0003471751,0.26981935,0.04392601,0.044228535
344,0.325907,0.0005595751,0.26994947,0.043762334,0.045928624
345,0.3701995,0.0010028202,0.2699175,0.04379953,0.047628205
346,0.40646198,0.0013654429,0.2699177,0.04342592,0.045579754
347,0.3614806,0.0009159957,0.269881,0.042634003,0.042613324
348,0.30667973,0.00036690844,0.2699889,0.042996973,0.041100383
349,0.30718428,0.0003721343,0.26997083,0.043264367,0.043924317
350,0.3552339,0.0008520163,0.27003226,0.042972818,0.044096228
351,0.39447054,0.0012437783,0.27009273,0.042709257,0.042106785
352,0.37423867,0.0010397839,0.27026027,0.04283131,0.04288429
353,0.33113667,0.00060529704,0.27060696,0.04346128,0.04542101
354,0.32419056,0.00053638197,0.27055237,0.043959405,0.04700862
355,0.36180434,0.00091520755,0.27028358,0.043504126,0.045111645
356,0.40328228,0.0013271548,0.27056682,0.043477565,0.0449218
357,0.3661607,0.00095519185,0.2706415,0.04395873,0.04675978
358,0.33379483,0.0006295231,0.27084252,0.04407461,0.047358762
359,0.329389,0.00058401877,0.27098712,0.04345202,0.04513437
360,0.35958713,0.00088132074,0.27145505,0.042742323,0.042095117
361,0.35752445,0.000863921,0.27113235,0.043123655,0.0440154
362,0.3366808,0.0006607904,0.27060175,0.043891165,0.047206756
363,0.31255293,0.0004223324,0.2703197,0.044109683,0.04734998
364,0.3107676,0.00040488434,0.27027917,0.04385374,0.044450324
365,0.32174027,0.00051755324,0.26998493,0.043886997,0.043541983
366,0.35029197,0.0008012592,0.27016604,0.04434101,0.04454437
367,0.3458303,0.0007545727,0.27037302,0.04497854,0.046931244
368,0.32571605,0.00055187097,0.27052894,0.045853738,0.049789242
369,0.3193757,0.00049002504,0.2703732,0.046767432,0.052865278
370,0.33670816,0.0006665402,0.27005413,0.04692462,0.05321634
371,0.38156116,0.0011159407,0.26996708,0.046124887,0.04901134
372,0.39497566,0.0012494099,0.27003467,0.04553439,0.045783907
373,0.35538375,0.0008520324,0.27018052,0.046342045,0.04965049
374,0.3236254,0.0005321909,0.2704063,0.047403365,0.05377803
375,0.31362164,0.00043189467,0.27043217,0.047687255,0.055183493
376,0.3208559,0.00050443417,0.27041247,0.04693594,0.053139947
377,0.33514696,0.0006478659,0.27036038,0.04596566,0.049770806
378,0.34661388,0.0007643762,0.27017626,0.045090422,0.046202667
379,0.33270448,0.00062342326,0.27036217,0.044984136,0.046537336
380,0.30817714,0.00037306824,0.27087033,0.045631286,0.050695952
381,0.3145618,0.00044007538,0.27055427,0.045561142,0.05020895
382,0.3314734,0.0006125043,0.27022296,0.04520316,0.04712729
383,0.34896046,0.00079057034,0.26990342,0.04520032,0.045542326
384,0.34788284,0.00077885797,0.26999703,0.045706633,0.047623158
385,0.32414582,0.0005398559,0.27016023,0.046914324,0.052755136
386,0.32991216,0.0005965428,0.2702579,0.046981085,0.053207036
387,0.37122446,0.0010077083,0.27045363,0.046236247,0.051015828
388,0.37991926,0.0010931838,0.2706009,0.04547724,0.048669074
389,0.33912846,0.000687024,0.27042606,0.0453142,0.04932025
390,0.3051746,0.00034865932,0.27030867,0.045279134,0.049597096
391,0.3024732,0.00032019016,0.27045417,0.04462362,0.04599949
392,0.3392881,0.0006866444,0.27062365,0.044007514,0.043520313
393,0.3689876,0.0009853351,0.27045408,0.044384893,0.04610889
394,0.36355364,0.0009336997,0.27018368,0.04497608,0.04914466
395,0.3391099,0.00069208734,0.26990116,0.04513574,0.04975519
396,0.32666796,0.0005690284,0.26976514,0.044795115,0.047076
397,0.34505582,0.0007516141,0.26989442,0.044154223,0.04416973
398,0.35822538,0.00088130176,0.2700952,0.04403358,0.04464034
399,0.35586601,0.00085587613,0.2702784,0.04425235,0.04604814
400,0.3482346,0.0007752064,0.27071396,0.044145502,0.046370316
401,0.33124074,0.00060207956,0.27103278,0.044153303,0.047544926
402,0.32670048,0.0005568347,0.27101701,0.044110086,0.04805236
403,0.33402765,0.0006338229,0.27064535,0.0437345,0.04692756
404,0.34508312,0.0007483221,0.27025092,0.042616695,0.041656964
405,0.33678275,0.00066679023,0.27010372,0.04216912,0.03826279
406,0.31008744,0.00039908482,0.27017894,0.04337271,0.043692276
407,0.30807513,0.0003761444,0.2704607,0.044872966,0.04996149
408,0.36236104,0.0009148276,0.2708783,0.04444894,0.04843503
409,0.42033097,0.0014923742,0.27109355,0.043666333,0.043775745
410,0.39839378,0.0012736454,0.27102923,0.044200804,0.046090875
411,0.32930496,0.0005869154,0.27061343,0.04578375,0.053975526
412,0.3164618,0.0004651799,0.2699438,0.04539852,0.052980643
413,0.3488359,0.0007922912,0.26960677,0.042842068,0.040320843
414,0.3577654,0.00088051584,0.26971382,0.04215878,0.035103254
415,0.32221234,0.0005222631,0.26998603,0.04341974,0.042585123
416,0.3069891,0.00036405827,0.27058327,0.045252636,0.051151
417,0.3264683,0.00055672217,0.27079606,0.04540688,0.051928043
418,0.37029362,0.0009925568,0.27103794,0.044357333,0.046681575
419,0.39821222,0.0012785592,0.2703563,0.04392741,0.04370786
420,0.36367846,0.00093811884,0.26986656,0.044266712,0.04511899
421,0.32131797,0.000513577,0.26996025,0.045246508,0.04911663
422,0.31062782,0.00040543565,0.27008426,0.045235924,0.048113275
423,0.33376467,0.0006368882,0.27007586,0.044510625,0.043502837
424,0.3514194,0.000813105,0.27010888,0.044832423,0.04450252
425,0.3601274,0.0008990285,0.27022454,0.04568971,0.048586845
426,0.3368749,0.0006636833,0.2705066,0.046428915,0.052492533
427,0.31631514,0.00045345718,0.27096942,0.046571277,0.05399257
428,0.31949028,0.00048850884,0.2706394,0.0453501,0.048724983
429,0.33619636,0.0006595974,0.2702366,0.044315543,0.04270617
430,0.33310717,0.0006337839,0.26972878,0.044703357,0.045223124
431,0.3329702,0.00063286436,0.26968378,0.0457833,0.05118912
432,0.3423718,0.00072538725,0.26983306,0.046452384,0.053952456
433,0.36497238,0.0009491954,0.27005285,0.04523249,0.04796725
434,0.36066434,0.0009060326,0.27006108,0.044667285,0.04547161
435,0.33864266,0.00068555,0.27008766,0.044616252,0.046187863
436,0.3209169,0.00050753495,0.2701634,0.044656694,0.048378702
437,0.32079384,0.000503231,0.27047074,0.0444704,0.04910637
438,0.3372633,0.000665924,0.2706709,0.043411795,0.044030365
439,0.34472954,0.0007394136,0.2707882,0.04319845,0.04273328
440,0.3315559,0.00060784473,0.2707714,0.043837734,0.04681883
441,0.32802647,0.0005757763,0.27044883,0.043979913,0.048039578
442,0.32684895,0.00056891463,0.26995748,0.043393087,0.044323713
443,0.33752322,0.00067717716,0.2698055,0.04268696,0.03968168
444,0.33862698,0.00068876,0.26975098,0.043245725,0.04223358
445,0.34234872,0.00072597334,0.2697514,0.044269655,0.046875793
446,0.33459395,0.0006465201,0.26994193,0.045159556,0.0507664
447,0.35480738,0.00084371853,0.2704355,0.04475118,0.048427742
448,0.38609147,0.0011533322,0.27075827,0.044334047,0.046078295
449,0.3730057,0.0010229015,0.27071553,0.04481658,0.048984017
450,0.3295033,0.0005915283,0.27035046,0.045161232,0.051032495
451,0.31733075,0.0004720345,0.2701273,0.044276044,0.04759023
452,0.31531912,0.0004541276,0.26990637,0.043006614,0.04181117
453,0.326815,0.00056896085,0.26991892,0.042475145,0.039634872
454,0.3301187,0.0006019717,0.2699215,0.0435649,0.045964234
455,0.33242276,0.0006233883,0.27008393,0.044226408,0.04887359
456,0.35670447,0.00086389517,0.27031496,0.043826587,0.04583837
457,0.36506307,0.00094573747,0.27048934,0.043793093,0.04402413
458,0.3691829,0.0009878612,0.2703968,0.044225685,0.046099026
459,0.35489786,0.0008462126,0.2702766,0.044780254,0.049474616
460,0.3300695,0.00060091814,0.2699777,0.0448027,0.04924888
461,0.32686338,0.0005702489,0.26983848,0.04369656,0.042778507
462,0.3269063,0.0005699266,0.26991364,0.04364437,0.04094896
463,0.3258714,0.0005553321,0.2703382,0.045091793,0.04789066
464,0.33671084,0.000656935,0.27101734,0.046696384,0.054688185
465,0.36249205,0.0009152481,0.27096725,0.04675185,0.054608613
466,0.3893162,0.001187221,0.2705941,0.04508539,0.047073547
467,0.35232186,0.00082027446,0.27029443,0.04450281,0.044743802
468,0.30767894,0.00037806,0.26987293,0.04508738,0.04835638
469,0.31147394,0.00041854035,0.2696199,0.044587698,0.04716448
470,0.32748878,0.00057716237,0.26977253,0.04409844,0.045786608
471,0.3384914,0.0006838772,0.2701037,0.043727737,0.044600576
472,0.34676737,0.00076155714,0.27061164,0.044154458,0.047000047
473,0.3487104,0.00077615224,0.27109516,0.044736344,0.050013054
474,0.3586949,0.00087572617,0.27112228,0.044456266,0.049235214
475,0.38683802,0.0011605639,0.27078164,0.043701217,0.04602703
476,0.3598057,0.00089196966,0.27060872,0.043473523,0.04542272
477,0.3303761,0.00060132367,0.27024373,0.043077506,0.043724183
478,0.31874546,0.00048711113,0.27003434,0.042970803,0.043426324
479,0.32907593,0.00059018267,0.27005768,0.042824782,0.043152403
480,0.34952104,0.0007921754,0.2703035,0.04298518,0.04345597
481,0.3594917,0.0008885293,0.2706388,0.04379479,0.04609653
482,0.34723645,0.00076513726,0.27072272,0.044393286,0.04792713
483,0.32883102,0.000581159,0.27071512,0.044535834,0.048151903
484,0.32091492,0.0005040239,0.27051252,0.04442352,0.047907103
485,0.32234034,0.00052177557,0.2701628,0.043971874,0.045504656
486,0.34075052,0.0007083504,0.26991546,0.04367101,0.04295204
487,0.34777778,0.0007790443,0.26987335,0.044081558,0.04432451
488,0.3426401,0.00072469393,0.27017072,0.045132026,0.04886251
489,0.34939513,0.00079173304,0.27022183,0.045583114,0.0494922
490,0.35296416,0.00082650606,0.27031356,0.045788202,0.0495573
491,0.34518677,0.0007475731,0.27042946,0.04611039,0.050345395
492,0.337013,0.0006664901,0.270364,0.046171017,0.05084146
493,0.3402527,0.00070057047,0.27019563,0.04593705,0.050694495
494,0.35192323,0.00081942027,0.2699812,0.045145076,0.048029102
495,0.35504922,0.00085185975,0.26986325,0.044481613,0.0464391
496,0.3427416,0.0007287431,0.2698673,0.044006005,0.045107167
497,0.31989035,0.0004994688,0.26994348,0.04369887,0.04437012
498,0.30470687,0.0003459257,0.2701143,0.043792132,0.045584936
499,0.3222283,0.00051601196,0.2706271,0.043572932,0.045796525
500,0.35767,0.0008688127,0.27078873,0.043514557,0.0464934
501,0.38485885,0.0011412808,0.27073076,0.043272786,0.045728307
502,0.3534885,0.00082599465,0.27088904,0.043074388,0.045771565
503,0.32609758,0.00055285293,0.27081227,0.042502493,0.0426667
504,0.3040698,0.00033581877,0.2704879,0.04257514,0.042290844
505,0.31805012,0.0004810397,0.26994616,0.042523813,0.042085454
506,0.34878945,0.00078956346,0.26983312,0.04262133,0.04202306
507,0.37666774,0.0010666703,0.2700007,0.04281694,0.041569058
508,0.3302901,0.00059882546,0.27040756,0.044350617,0.047132906
509,0.3115679,0.000406278,0.2709401,0.046083182,0.05336085
510,0.32477573,0.00053837575,0.27093816,0.045867115,0.052755024
511,0.38438633,0.0011387807,0.27050826,0.044114247,0.044875074
512,0.3863211,0.0011618714,0.27013397,0.043258633,0.041122306
513,0.32015297,0.0005019753,0.26995543,0.044221736,0.04643396
514,0.29877198,0.0002909675,0.26967523,0.04525008,0.05099137
515,0.31834477,0.00048796888,0.26954788,0.04445966,0.047697358
516,0.36744392,0.0009803501,0.2694089,0.0429983,0.039427426
517,0.3706398,0.001013053,0.2693345,0.043199506,0.03981611
518,0.3329741,0.0006332701,0.2696471,0.04498069,0.048028532
519,0.31976467,0.00049658003,0.27010667,0.04586326,0.050508175
520,0.34508222,0.0007419385,0.27088836,0.04536328,0.04777372
521,0.37139043,0.0010062859,0.27076185,0.045122135,0.048758004
522,0.37030762,0.0009997629,0.27033132,0.045027364,0.050421417
523,0.3494712,0.0007925844,0.27021277,0.043933343,0.046261884
524,0.3206725,0.0005063536,0.27003714,0.043324146,0.041718848
525,0.31602478,0.00046059862,0.26996493,0.043340277,0.041162223
526,0.32900548,0.0005913681,0.26986867,0.044000365,0.047262426
527,0.3537418,0.0008382711,0.2699147,0.04475857,0.0502665
528,0.384536,0.0011447781,0.27005818,0.043999918,0.045769934
529,0.3623535,0.0009229867,0.27005485,0.043253954,0.041120652
530,0.3077646,0.0003793121,0.2698334,0.044141263,0.045112956
531,0.30725065,0.00037587972,0.26966268,0.044551864,0.048353624
532,0.35186714,0.00082235417,0.2696317,0.0438819,0.04618346
533,0.37471294,0.0010503223,0.2696807,0.04299641,0.041231196
534,0.3221486,0.0005234202,0.26980656,0.043472007,0.042732064
535,0.2991102,0.00029102518,0.2700077,0.04492291,0.048331663
536,0.31568405,0.00045515448,0.2701686,0.045421436,0.05094703
537,0.36485028,0.0009472095,0.27012935,0.044877682,0.048697177
538,0.38748646,0.0011765676,0.2698297,0.04433436,0.04552891
539,0.3375023,0.0006791741,0.2695849,0.044650804,0.047163382
540,0.32595438,0.0005653284,0.26942155,0.044203497,0.044915568
541,0.3295309,0.0006005113,0.26947975,0.043727294,0.04379533
542,0.35139787,0.0008173724,0.26966062,0.043328963,0.042744868
543,0.36231858,0.0009277113,0.26954743,0.04370313,0.044385683
544,0.33864957,0.0006928936,0.2693602,0.043933913,0.044986002
545,0.30820343,0.00039014604,0.26918882,0.0444773,0.045154896
546,0.3113593,0.00042039377,0.26931992,0.045214675,0.047573462
547,0.36259025,0.0009291665,0.26967362,0.044939958,0.045538727
548,0.38945428,0.0011924444,0.27020985,0.04619355,0.050799727
549,0.3553706,0.0008490994,0.27046067,0.047117442,0.054394998
550,0.31849352,0.00047917207,0.2705763,0.04686044,0.05232416
551,0.31102878,0.00040779982,0.2702488,0.046226874,0.049423546
552,0.33817133,0.00068874477,0.26929685,0.045701034,0.048545323
553,0.35854214,0.00089588715,0.2689534,0.04555821,0.047980435
554,0.34713897,0.0007818934,0.26894963,0.045129344,0.04568888
555,0.31842336,0.0004917339,0.26924998,0.045604084,0.046670806
556,0.31521326,0.00045470192,0.26974306,0.046398725,0.05056923
557,0.35028163,0.00080172025,0.2701096,0.04636401,0.051709447
558,0.39321136,0.001230309,0.27018046,0.045986477,0.050628655
559,0.36414355,0.00094241806,0.26990175,0.04464874,0.046112332
560,0.30800593,0.00038010365,0.26999557,0.044226047,0.0449672
561,0.29265544,0.00022602445,0.270053,0.044229392,0.046504
562,0.3148493,0.00045096717,0.26975256,0.043512315,0.044729482
563,0.36217445,0.0009257403,0.26960042,0.043236606,0.043103486
564,0.3743595,0.0010439752,0.26996198,0.043307632,0.042748973
565,0.33417988,0.000639942,0.27018568,0.04416093,0.0460679
566,0.32459703,0.0005443141,0.27016562,0.04476538,0.048254788
567,0.3671922,0.00097168476,0.27002373,0.04438372,0.047537614
568,0.39769405,0.0012789279,0.26980126,0.044056132,0.04510861
569,0.35747176,0.0008794408,0.26952767,0.04452908,0.04671836
570,0.3079138,0.0003838375,0.26953006,0.04556483,0.05130855
571,0.30776143,0.00037940935,0.2698205,0.044983003,0.048462026
572,0.33919072,0.00069341063,0.26984966,0.043932937,0.04225512
573,0.3441372,0.0007438669,0.2697505,0.043604705,0.0397229
574,0.31403753,0.00044222115,0.26981542,0.04472815,0.045695055
575,0.3125011,0.00042785268,0.26971585,0.04602366,0.051978875
576,0.3451079,0.0007541847,0.26968944,0.045731273,0.050449893
577,0.37818366,0.0010831552,0.26986817,0.045421243,0.047557183
578,0.37777227,0.0010758989,0.2701824,0.045751195,0.048098873
579,0.3362267,0.000658056,0.2704211,0.047096904,0.05418059
580,0.3169891,0.0004652275,0.27046636,0.04751268,0.056537554
581,0.33878773,0.0006890213,0.2698856,0.04558804,0.049133744
582,0.36944038,0.0009984799,0.26959237,0.043557707,0.03890104
583,0.33544156,0.0006593295,0.2695086,0.04369176,0.0409048
584,0.2952388,0.0002549307,0.26974574,0.045462996,0.05002581
585,0.30411273,0.00034590796,0.26952195,0.045924503,0.05252852
586,0.3565444,0.0008679894,0.26974547,0.044502944,0.045865513
587,0.3787177,0.0010893235,0.26978534,0.04399403,0.043417387
588,0.35919836,0.00089060835,0.27013752,0.044491462,0.0467193
589,0.3211907,0.00050736143,0.2704546,0.0454205,0.051173303
590,0.32251275,0.0005208015,0.2704326,0.04534377,0.051831875
591,0.37093377,0.0010078364,0.27015013,0.04344747,0.043931022
592,0.38083997,0.0011104246,0.2697975,0.04286953,0.04117869
593,0.33171785,0.00061974605,0.26974323,0.04292367,0.042137068
594,0.30545706,0.0003552084,0.2699362,0.04352752,0.044923257
595,0.32681087,0.0005653617,0.2702747,0.04360528,0.04484418
596,0.36112916,0.0009064058,0.2704886,0.043975856,0.046220187
597,0.3679359,0.0009734599,0.2705899,0.044258576,0.0471747
598,0.3604022,0.0008985987,0.27054232,0.044489507,0.047973234
599,0.3534956,0.0008289935,0.27059624,0.044467144,0.047675952
600,0.34163257,0.00071272755,0.2703598,0.044655155,0.049862027
601,0.33268717,0.00062422047,0.27026513,0.044026628,0.048191004
602,0.32322204,0.0005293285,0.27028918,0.043118626,0.045366105
603,0.35667086,0.00086358114,0.27031276,0.04145562,0.037096787
604,0.35296172,0.0008244579,0.27051592,0.041660696,0.039137445
605,0.32977998,0.0005891435,0.27086565,0.043068673,0.046383206
606,0.33371305,0.0006279848,0.27091455,0.043090038,0.0467165
607,0.3554828,0.0008507815,0.27040464,0.04166822,0.039739095
608,0.3568552,0.00086718047,0.27013716,0.041510615,0.039047055
609,0.32880825,0.0005871588,0.27009237,0.04246789,0.044446427
610,0.31987065,0.00049649103,0.27022153,0.042659212,0.044543955
611,0.3378708,0.0006751437,0.27035645,0.042479705,0.04238508
612,0.34981436,0.000795451,0.27026927,0.042828605,0.042369228
613,0.33830208,0.0006792219,0.27037987,0.043834213,0.04633578
614,0.32922572,0.0005845349,0.27077222,0.044476632,0.048245203
615,0.32549298,0.00054221315,0.27127168,0.044886764,0.048926618
616,0.34037438,0.00069230766,0.27114362,0.04478144,0.047455937
617,0.34615344,0.00075954845,0.27019858,0.044831533,0.047141723
618,0.34442973,0.0007479329,0.26963645,0.04532502,0.048537973
619,0.32316372,0.00053704716,0.269459,0.045885984,0.049960826
620,0.31393874,0.0004464345,0.26929528,0.045840435,0.04671771
621,0.33402538,0.0006481709,0.2692083,0.04607023,0.04747101
622,0.37265462,0.0010332388,0.26933074,0.04697908,0.05106838
623,0.3602199,0.0009069954,0.26952037,0.0473287,0.05228375
624,0.32286602,0.00052242144,0.27062386,0.04734321,0.05234534
625,0.31666493,0.00045524986,0.27113995,0.046935536,0.051809512
626,0.32790917,0.0005729669,0.27061248,0.04633409,0.051454812
627,0.35501486,0.00085147965,0.26986688,0.045509312,0.048921395
628,0.34415168,0.00074520987,0.2696307,0.044963576,0.047223933
629,0.33582926,0.00066137855,0.2696914,0.044866845,0.045829464
630,0.33109015,0.0006114257,0.2699476,0.045449745,0.04804199
631,0.36246946,0.00092157297,0.27031216,0.045700047,0.05071772
632,0.40042585,0.0013005164,0.2703742,0.044775013,0.047531247
633,0.38968438,0.0011934561,0.27033877,0.04337889,0.042422354
634,0.32841036,0.00057997456,0.2704129,0.0428624,0.041648246
635,0.29249752,0.00022100621,0.2703969,0.04326586,0.04583661
636,0.32231382,0.0005213393,0.2701799,0.04215537,0.0414205
637,0.35431173,0.0008412921,0.27018252,0.041809097,0.039777003
638,0.36483094,0.0009453127,0.27029967,0.041832346,0.039820865
639,0.31703374,0.0004650231,0.27053142,0.043438856,0.046793334
640,0.3294232,0.00058977626,0.27044556,0.043941382,0.04772501
641,0.39095366,0.0012056483,0.27038884,0.043450918,0.044803474
642,0.42046022,0.0015018316,0.27027708,0.043320503,0.04306094
643,0.38496715,0.0011469749,0.27026966,0.043542106,0.04409259
644,0.32234553,0.00051998196,0.27034733,0.044457134,0.048189998
645,0.29941154,0.0002945213,0.26995942,0.044705093,0.04992592
646,0.31448752,0.000449653,0.26952222,0.043473087,0.04402548
647,0.34284556,0.00073121506,0.26972404,0.042745836,0.03929001
648,0.33837658,0.00068569,0.26980758,0.04367063,0.043655492
649,0.31539237,0.0004558004,0.26981235,0.045177653,0.04971425
650,0.31287548,0.0004299388,0.2698816,0.045800965,0.05110936
651,0.3659344,0.0009609332,0.26984107,0.04451751,0.04449972
652,0.39362532,0.0012391428,0.26971102,0.044604793,0.043827392
653,0.33618104,0.00066500605,0.26968044,0.046215918,0.051471934
654,0.3092708,0.0003931008,0.2699607,0.047432393,0.056588314
655,0.3380307,0.0006814081,0.2698899,0.045720294,0.049103167
656,0.3627854,0.0009329681,0.2694886,0.044496942,0.043222416
657,0.36070013,0.00091255066,0.26944506,0.04456552,0.04426889
658,0.3121323,0.00042279373,0.26985294,0.04600189,0.05204368
659,0.3103382,0.000398689,0.2704693,0.04592467,0.052085374
660,0.3684587,0.00097452116,0.27100658,0.044386346,0.045726705
661,0.3909694,0.0012052981,0.27043957,0.044315387,0.046822965
662,0.34198585,0.00071838533,0.27014732,0.044890538,0.051343206
663,0.30771238,0.00038125235,0.26958713,0.043777194,0.046923254
664,0.32525343,0.00055907964,0.26934546,0.04191153,0.036140542
665,0.35278338,0.0008323614,0.26954722,0.04201476,0.03705411
666,0.33343768,0.0006362104,0.26981664,0.04442421,0.049013533
667,0.34124786,0.0007113534,0.2701125,0.044803053,0.049672946
668,0.34313,0.00072459923,0.27067006,0.044269763,0.045718625
669,0.34692836,0.0007587938,0.271049,0.04420044,0.045015153
670,0.34696743,0.00075961946,0.27100548,0.045390684,0.051603988
671,0.33636323,0.0006553196,0.27083126,0.04535719,0.051868547
672,0.32526046,0.00055021537,0.27023894,0.043717574,0.044322275
673,0.3223136,0.0005260779,0.2697058,0.04289762,0.038718827
674,0.32416296,0.00054679706,0.26948324,0.04390901,0.044099685
675,0.32069722,0.00051106425,0.2695908,0.04586538,0.052782364
676,0.3416673,0.0007190545,0.26976186,0.04559467,0.05058931
677,0.37225962,0.0010178812,0.2704715,0.044621356,0.043805044
678,0.35790068,0.0008724718,0.2706535,0.045509588,0.048251294
679,0.3206678,0.00050352555,0.27031526,0.046759896,0.053821687
680,0.31282666,0.0004295916,0.2698675,0.046028048,0.050894864
681,0.33635217,0.0006663378,0.2697184,0.044749245,0.044405065
682,0.32421705,0.0005431893,0.26989812,0.045215335,0.047405645
683,0.3354088,0.00065425463,0.26998335,0.045817517,0.051377334
684,0.35637793,0.00086177926,0.2702,0.045277633,0.048728913
685,0.34171188,0.0007155329,0.2701586,0.0448257,0.046463426
686,0.31785244,0.0004762357,0.27022886,0.04486079,0.046467915
687,0.31622988,0.00045952023,0.27027786,0.045382712,0.048826106
688,0.35043374,0.0008020654,0.2702272,0.045533534,0.049395137
689,0.3733045,0.0010352017,0.2697843,0.045319185,0.048117507
690,0.33975124,0.0007032629,0.26942495,0.045073383,0.047154024
691,0.30942237,0.0004002216,0.2694002,0.044905648,0.04567597
692,0.30446333,0.00034788513,0.2696748,0.045400787,0.048449907
693,0.3467222,0.00076722435,0.26999974,0.045053884,0.04702777
694,0.3851396,0.0011476895,0.27037066,0.04481141,0.045550626
695,0.3330316,0.0006264201,0.2703896,0.046059184,0.05230427
696,0.30823648,0.0003793922,0.27029726,0.046085913,0.052435376
697,0.32610217,0.0005550288,0.27059928,0.044526864,0.045603458
698,0.35822347,0.0008761707,0.2706064,0.04367324,0.042307697
699,0.34530774,0.0007518596,0.27012178,0.044806916,0.049346868
700,0.33030063,0.00060270424,0.2700302,0.04496867,0.050285097
701,0.32747304,0.0005774853,0.26972452,0.043646283,0.043170735
702,0.32721302,0.00057682017,0.269531,0.043343086,0.041996997
703,0.3427936,0.00073045935,0.26974767,0.04331033,0.04290839
704,0.365322,0.0009511972,0.27020228,0.04414183,0.04701531
705,0.3694163,0.0009880739,0.2706089,0.043682136,0.04530486
706,0.32533604,0.0005455594,0.2707801,0.04358904,0.04564589
707,0.30503207,0.00034179338,0.27085274,0.04332224,0.044838805
708,0.32208037,0.0005150017,0.2705802,0.042975347,0.044704866
709,0.3644474,0.0009446902,0.2699784,0.042525176,0.04218491
710,0.3713212,0.0010150388,0.26981732,0.04271172,0.04235171
711,0.34180692,0.000716955,0.2701114,0.043987405,0.046492234
712,0.34904692,0.00078603724,0.2704432,0.04458489,0.047924094
713,0.35562545,0.00085189624,0.27043584,0.04452089,0.0475033
714,0.36429143,0.0009391858,0.27037287,0.044022873,0.045628924
715,0.34669533,0.00076648156,0.2700472,0.043381177,0.04274176
716,0.3265141,0.00056657696,0.2698564,0.043102294,0.041031934
717,0.31235898,0.00042843603,0.26951537,0.043944456,0.04534549
718,0.30846268,0.00038826463,0.2696362,0.044859674,0.04926144
719,0.35267958,0.0008265018,0.2700294,0.044767354,0.048689
720,0.39976788,0.0012918581,0.27058205,0.044475272,0.046134796
721,0.37927425,0.0010872717,0.27054706,0.044816367,0.047224913
722,0.33043548,0.0006022558,0.2702099,0.045869146,0.051124662
723,0.34072244,0.00070576335,0.2701461,0.04506821,0.048289448
724,0.366215,0.0009616886,0.27004614,0.04405788,0.044221606
725,0.34450072,0.00074598053,0.26990268,0.04408023,0.045283478
726,0.31260973,0.00042749182,0.26986054,0.044614363,0.04850078
727,0.32806864,0.00058016187,0.27005246,0.044138584,0.04645853
728,0.35297948,0.0008268737,0.2702921,0.043902133,0.045655426
729,0.35210148,0.00081829797,0.2702717,0.044302322,0.047814067
730,0.36405742,0.0009400733,0.2700501,0.044042293,0.046145644
731,0.3478444,0.00078155095,0.2696893,0.04393125,0.04573079
732,0.32981294,0.0006033512,0.2694778,0.043366395,0.042429365
733,0.32126534,0.0005155737,0.26970798,0.043759145,0.04317035
734,0.33890533,0.0006839836,0.27050698,0.044843122,0.047449358
735,0.33792672,0.000667162,0.27121052,0.046247818,0.053074088
736,0.3610692,0.00089373195,0.271696,0.046243466,0.05184254
737,0.35362685,0.000826378,0.27098903,0.046275023,0.051462356
738,0.34217876,0.00072103215,0.27007553,0.045431823,0.04701725
739,0.326022,0.0005635229,0.2696697,0.04563375,0.048082527
740,0.31645924,0.00047003845,0.2694554,0.04553349,0.048027378
741,0.31518784,0.00045833655,0.2693542,0.045224853,0.047466327
742,0.31896028,0.000491099,0.26985037,0.044945303,0.04738319
743,0.34743643,0.00076993514,0.2704429,0.044457953,0.045201942
744,0.3547873,0.0008445221,0.27033508,0.04497727,0.048463985
745,0.32951674,0.0005911971,0.27039704,0.045492467,0.051677056
746,0.31828982,0.00048041696,0.27024812,0.044153936,0.04650247
747,0.33091468,0.00060717994,0.27019668,0.042782333,0.040332604
748,0.34172648,0.0007157047,0.27015603,0.04251779,0.04085985
749,0.33693165,0.0006641225,0.2705194,0.04326074,0.045728993
750,0.33156222,0.0006038597,0.27117625,0.043682758,0.04871827
751,0.3437109,0.0007203945,0.27167144,0.042947866,0.046171155
752,0.3673028,0.0009594026,0.27136254,0.04194894,0.04173936
753,0.34418958,0.00073360885,0.2708287,0.041741185,0.04106161
754,0.32514966,0.000548718,0.27027786,0.041995075,0.041591506
755,0.34079114,0.0007019666,0.27059448,0.042099282,0.040881507
756,0.37234673,0.0010136022,0.2709865,0.04278535,0.043418277
757,0.3433206,0.0007208545,0.27123517,0.04439501,0.048945166
758,0.32547054,0.00053895055,0.27157548,0.044909567,0.049858622
759,0.3441838,0.00072783703,0.2714001,0.04379284,0.04442442
760,0.3558112,0.0008498325,0.27082795,0.04339948,0.041455496
761,0.33082673,0.0006068841,0.27013832,0.044336118,0.04632959
762,0.30683863,0.00037033527,0.2698051,0.04514055,0.04960994
763,0.33548608,0.00065695174,0.26979092,0.044137068,0.042999413
764,0.38413435,0.0011400407,0.27013028,0.044325065,0.042042516
765,0.3834707,0.0011283675,0.27063397,0.04697546,0.054358505
766,0.34015262,0.0006910043,0.27105218,0.048703056,0.060261667
767,0.32476744,0.0005381231,0.27095515,0.04674183,0.051237773
768,0.32755765,0.00057003583,0.27055407,0.04534214,0.046209637
769,0.34656525,0.000761669,0.27039835,0.0451368,0.046892215
770,0.33682844,0.0006658632,0.27024212,0.045737736,0.050178315
771,0.30678552,0.00036596713,0.2701888,0.045168407,0.04850214
772,0.30432123,0.0003404176,0.27027947,0.04463693,0.044216115
773,0.32304344,0.0005281196,0.2702315,0.04501282,0.046558514
774,0.3545168,0.0008421593,0.27030087,0.04565003,0.05075313
775,0.3593299,0.0008898854,0.27034137,0.045709964,0.05182449
776,0.37483305,0.0010446258,0.27037048,0.043824736,0.043528132
777,0.3397158,0.0006943676,0.27027905,0.04387389,0.043768965
778,0.3213777,0.00050843065,0.27053463,0.04467901,0.049992744
779,0.35535392,0.0008431789,0.27103603,0.044393208,0.04983042
780,0.36655757,0.0009531555,0.27124202,0.042942766,0.04353156
781,0.36572716,0.0009389433,0.27183282,0.04244984,0.041236125
782,0.32417554,0.0005236217,0.27181336,0.043507893,0.04720332
783,0.3195316,0.00048435607,0.271096,0.04316542,0.04639435
784,0.32999483,0.0005953598,0.27045885,0.042489998,0.042516038
785,0.35691723,0.0008659325,0.270324,0.04223742,0.04016278
786,0.36153325,0.000908817,0.27065155,0.04295456,0.04287218
787,0.3253615,0.000545432,0.2708183,0.04429235,0.04773564
788,0.32515582,0.0005441257,0.27074325,0.044855766,0.04916773
789,0.3422534,0.00071874046,0.27037933,0.044954784,0.048568614
790,0.3555271,0.000854412,0.2700859,0.04442316,0.044737965
791,0.32947436,0.0005977342,0.26970094,0.044675775,0.04449416
792,0.30099428,0.00031546713,0.26944757,0.04615489,0.049793456
793,0.30808407,0.00038629575,0.2694545,0.046467602,0.050795604
794,0.34975863,0.0008036606,0.26939255,0.04573644,0.04684026
795,0.35759398,0.0008821588,0.2693781,0.046674583,0.0510507
796,0.31961796,0.0004951373,0.27010423,0.047850065,0.056130998
797,0.30825856,0.00036774494,0.27148408,0.0474627,0.053666282
798,0.3275315,0.0005573823,0.27179325,0.046918824,0.051494054
799,0.36965004,0.0009915984,0.2704902,0.046313025,0.049960654
800,0.3491356,0.0007923612,0.2698995,0.04623494,0.05151495
801,0.30581295,0.00036289747,0.2695232,0.04573025,0.049706727
802,0.30269718,0.0003339778,0.2692994,0.04491618,0.046389684
803,0.3413504,0.0007194557,0.26940483,0.043931585,0.042970095
804,0.37229654,0.0010280871,0.26948783,0.044087313,0.043135695
805,0.33405307,0.0006413964,0.26991343,0.045339547,0.048423395
806,0.30824333,0.0003756059,0.27068275,0.04661258,0.05294261
807,0.33527407,0.00064170326,0.27110374,0.04605839,0.05000636
808,0.35994744,0.00089916255,0.27003118,0.04561076,0.048094418
809,0.34731555,0.00078038825,0.2692767,0.045875415,0.049737576
810,0.3147691,0.0004583168,0.2689374,0.045961075,0.04934511
811,0.31632608,0.00047485594,0.2688405,0.045620404,0.047370635
812,0.3408739,0.00071925507,0.26894838,0.045343377,0.04551036
813,0.35771504,0.000883503,0.26936474,0.046095546,0.047974933
814,0.33692485,0.00066964683,0.26996017,0.04775011,0.055173337
815,0.33111843,0.00060883816,0.2702346,0.048001394,0.05646687
816,0.3500682,0.00080081,0.26998723,0.04666104,0.050864443
817,0.36707616,0.0009744905,0.2696271,0.046012178,0.047771998
818,0.34687805,0.00077230454,0.2696476,0.04672548,0.05185341
819,0.3360078,0.0006667591,0.2693319,0.046534672,0.051072046
820,0.3373802,0.0006828862,0.26909158,0.045460667,0.04550686
821,0.33665907,0.0006755565,0.26910344,0.045178745,0.04439123
822,0.33872777,0.00069610344,0.26911741,0.045652565,0.048670333
823,0.35476846,0.0008548389,0.26928458,0.04531104,0.047877256
824,0.34812507,0.0007834175,0.26978332,0.044656526,0.046000976
825,0.3374918,0.0006680079,0.27069104,0.044454787,0.046101667
826,0.3175026,0.0004698498,0.27051762,0.045448843,0.052835178
827,0.33082896,0.00060542393,0.27028656,0.04371071,0.046609778
828,0.3421641,0.0007214947,0.2700146,0.041993152,0.03849546
829,0.32827196,0.00058563385,0.26970857,0.042132467,0.040752266
830,0.3162653,0.0004661845,0.26964685,0.04319807,0.046205267
831,0.33815432,0.00068242993,0.26991132,0.04288561,0.04380162
832,0.36169225,0.00091491366,0.27020088,0.042225305,0.03923732
833,0.36019108,0.00089727255,0.27046382,0.04284325,0.042811945
834,0.34517443,0.0007462996,0.27054447,0.04417149,0.04976273
835,0.35084736,0.0008009926,0.2707481,0.04397957,0.049028542
836,0.38145342,0.0011079671,0.2706567,0.042834513,0.042837795
837,0.35267577,0.0008230102,0.27037475,0.043174095,0.04531043
838,0.33910993,0.0006898328,0.27012664,0.04331682,0.04587594
839,0.3346883,0.00064294535,0.2703938,0.043140724,0.044149667
840,0.33151537,0.0006070515,0.27081022,0.043455344,0.045385618
841,0.3420077,0.00071555725,0.27045196,0.04357239,0.045743942
842,0.33286437,0.0006282321,0.27004117,0.043438308,0.044871837
843,0.3284775,0.00058476586,0.2700009,0.04329169,0.043212283
844,0.3283036,0.00058182556,0.27012104,0.043826256,0.04519651
845,0.34226075,0.00072320603,0.26994014,0.04398902,0.04445058
846,0.34176058,0.000718595,0.26990107,0.04505225,0.04786721
847,0.3533815,0.0008334288,0.27003863,0.04572402,0.050401527
848,0.36046472,0.0009026861,0.2701961,0.04577836,0.049783625
849,0.3386407,0.00068613375,0.2700273,0.045803197,0.048858922
850,0.33241266,0.0006260341,0.26980925,0.046008322,0.049674492
851,0.34044886,0.0007085479,0.26959407,0.045420118,0.047342077
852,0.32692164,0.00057498424,0.26942322,0.045597482,0.04828316
853,0.3101813,0.00040763192,0.2694181,0.045348644,0.048211418
854,0.30422217,0.00034557714,0.26966444,0.044583812,0.044870965
855,0.31204307,0.00041823037,0.27022004,0.04481647,0.04709877
856,0.3612587,0.0009037752,0.27088115,0.045243718,0.049583785
857,0.40873635,0.0013719922,0.27153713,0.045121916,0.04943962
858,0.38597292,0.0011421262,0.2717603,0.044701967,0.049072463
859,0.32540578,0.0005402036,0.27138543,0.044731673,0.051204726
860,0.32039824,0.00049685565,0.27071267,0.042807646,0.045067854
861,0.34298122,0.00072822266,0.27015895,0.04103057,0.037975512
862,0.33333367,0.0006336616,0.26996753,0.04091951,0.037418168
863,0.3101506,0.00040133132,0.27001747,0.040926676,0.037255175
864,0.30130085,0.00030726046,0.2705748,0.042301156,0.042136885
865,0.34263754,0.00071421376,0.27121615,0.043509096,0.04677563
866,0.4384285,0.0016653786,0.27189064,0.043904375,0.04689574
867,0.4262476,0.0015427871,0.2719689,0.044645336,0.05006571
868,0.33308196,0.0006207057,0.27101138,0.044860322,0.050906867
869,0.2965713,0.0002649017,0.27008113,0.0440029,0.047029033
870,0.32480913,0.00055161194,0.26964793,0.042016648,0.037575454
871,0.35873935,0.00089156826,0.2695825,0.04200212,0.036254223
872,0.31482723,0.00045108268,0.26971897,0.044163007,0.045815483
873,0.29989403,0.00029479933,0.2704141,0.045832228,0.050800536
874,0.33702788,0.0006637163,0.27065626,0.046014126,0.04969376
875,0.40142828,0.0013114123,0.27028707,0.04622551,0.049086675
876,0.35665172,0.00086884917,0.2697668,0.04807651,0.057119716
877,0.30789414,0.00038741887,0.26915225,0.047994222,0.055140745
878,0.30552453,0.0003662953,0.268895,0.04626164,0.04526864
879,0.33650172,0.00067540543,0.26896116,0.045546427,0.041037604
880,0.36805323,0.0009872497,0.26932827,0.047819488,0.05209934
881,0.3500359,0.00080014515,0.27002138,0.050591722,0.062802255
882,0.33913615,0.0006852933,0.27060682,0.04976716,0.05904083
883,0.35498005,0.00084219826,0.2707602,0.047888197,0.050918538
884,0.33430713,0.00064195204,0.27011195,0.047772214,0.054126415
885,0.32373646,0.00054015685,0.26972076,0.04777507,0.056206025
886,0.31674737,0.00047224626,0.26952276,0.045251578,0.046895493
887,0.32749224,0.00057844893,0.26964736,0.043663952,0.038725257
888,0.31726882,0.00047453877,0.26981494,0.044703122,0.04593246
889,0.32874915,0.0005903369,0.26971546,0.046125386,0.05423283
890,0.38352653,0.0011376304,0.2697635,0.04408599,0.045890592
891,0.37544534,0.0010582354,0.2696218,0.042709745,0.03757123
892,0.3322008,0.0006217137,0.27002943,0.043743514,0.04341225
893,0.31190702,0.0004147335,0.27043366,0.045596715,0.052893564
894,0.34107935,0.0007044054,0.2706388,0.04506042,0.050850622
895,0.3846082,0.0011370827,0.27089995,0.04324196,0.04161581
896,0.3474771,0.00076416443,0.27106068,0.043598108,0.044750165
897,0.30666414,0.00036025015,0.27063912,0.044756677,0.05141507
898,0.31891748,0.0004908481,0.26983267,0.043264553,0.04496078
899,0.3516156,0.00082220294,0.26939532,0.041850924,0.036963753
900,0.34018874,0.00070814294,0.26937446,0.04277353,0.041575685
901,0.32354107,0.0005376831,0.26977277,0.04407839,0.047225032
902,0.3299638,0.00059592567,0.27037123,0.044821255,0.049743734
903,0.3601483,0.0008947952,0.2706688,0.044130802,0.04670089
904,0.36329907,0.0009272529,0.2705738,0.043797888,0.04543945
905,0.3361199,0.000656124,0.27050748,0.043734513,0.04530982
906,0.30822805,0.00038207998,0.27002004,0.04359944,0.045012027
907,0.2995455,0.00029777875,0.2697676,0.043836333,0.046267025
908,0.32346278,0.0005367958,0.2697832,0.043527737,0.0440205
909,0.3700893,0.0010007822,0.27001107,0.04337387,0.0417033
910,0.37540087,0.001047872,0.27061367,0.045079798,0.049569737
911,0.36317906,0.0009247685,0.2707022,0.045971192,0.053289477
912,0.35488924,0.00084640377,0.27024886,0.045092355,0.050198272
913,0.33104986,0.0006133635,0.2697135,0.044153903,0.046923913
914,0.32437515,0.00054801936,0.2695732,0.04284427,0.04092415
915,0.33134547,0.0006155428,0.2697912,0.042335115,0.03881356
916,0.34193218,0.0007152643,0.27040574,0.043048333,0.043174084
917,0.34371835,0.00072405784,0.27131256,0.044185136,0.05007395
918,0.34927046,0.0007798497,0.2712855,0.04358256,0.048781477
919,0.36581615,0.00094805815,0.27101034,0.041999664,0.040307097
920,0.3733521,0.0010244878,0.27090335,0.04172942,0.03870305
921,0.3082428,0.00037556083,0.27068672,0.043748964,0.048828073
922,0.3023691,0.0003193367,0.27043542,0.043653823,0.047442332
923,0.35463813,0.0008427934,0.2703588,0.041826557,0.035824243
924,0.3602476,0.00090190634,0.27005696,0.04310526,0.04146681
925,0.32766357,0.0005804229,0.26962128,0.045688946,0.05213496
926,0.32446283,0.00055023463,0.26943937,0.04484506,0.046390533
927,0.3467673,0.0007745498,0.26931232,0.044201918,0.040823378
928,0.3418376,0.00072477333,0.26936027,0.045418497,0.046472102
929,0.32336897,0.0005397652,0.26939243,0.047764633,0.056062616
930,0.32739112,0.00057210866,0.27018026,0.047053747,0.05151566
931,0.35444927,0.0008289944,0.27154985,0.046367094,0.047880802
932,0.34937006,0.0007819059,0.27117947,0.047154836,0.052629646
933,0.32428372,0.00053660973,0.27062276,0.048138965,0.05844841
934,0.32801569,0.0005802473,0.26999095,0.046416875,0.05185726
935,0.35364318,0.00083794066,0.26984912,0.044776738,0.044634417
936,0.35263243,0.0008267906,0.26995337,0.044679545,0.04600148
937,0.35135233,0.0008097661,0.27037573,0.045910016,0.052078344
938,0.37020606,0.0009928817,0.2709179,0.045536507,0.050206818
939,0.3849782,0.0011420965,0.27076855,0.04413464,0.0448326
940,0.34582132,0.00075574586,0.27024674,0.043119263,0.041542888
941,0.30846557,0.00038574857,0.26989073,0.04351004,0.045544177
942,0.317192,0.0004740906,0.26978293,0.04280649,0.04260273
943,0.339444,0.00069228024,0.270216,0.042162348,0.038752235
944,0.3280729,0.0005729751,0.2707754,0.043079242,0.043596733
945,0.31447256,0.00042915376,0.27155718,0.04423316,0.047698703
946,0.33506954,0.0006412145,0.27094808,0.044170573,0.0464917
947,0.36847496,0.000979684,0.27050656,0.044201028,0.04606569
948,0.3814963,0.0011125852,0.2702378,0.04442034,0.046928722
949,0.3558107,0.000856456,0.27016512,0.044812605,0.048429612
950,0.3266465,0.0005654255,0.27010396,0.044901997,0.04755433
951,0.33622992,0.00066160504,0.27006942,0.044440713,0.04459499
952,0.34531802,0.00075368426,0.2699496,0.04489561,0.046206553
953,0.33604383,0.00065818825,0.27022502,0.045681443,0.049547605
954,0.31358278,0.00042999937,0.27058285,0.04624623,0.05243149
955,0.31947613,0.0004899545,0.27048066,0.04530361,0.04742997
956,0.33320147,0.0006344901,0.26975244,0.04522156,0.045785695
957,0.316041,0.00046728385,0.26931262,0.0468966,0.052430354
958,0.31932408,0.0004998522,0.26933885,0.046778154,0.050480627
959,0.35520265,0.00085716526,0.26948613,0.04630434,0.046784833
960,0.36323237,0.00093551644,0.26968074,0.047472063,0.051908255
961,0.3405246,0.0007079074,0.26973388,0.04782999,0.053686038
962,0.33930174,0.0006980107,0.26950067,0.04685684,0.050128963
963,0.33938786,0.00069987413,0.26940045,0.046328273,0.050081074
964,0.3417831,0.00072278094,0.269505,0.045620255,0.04794259
965,0.3210392,0.00050880166,0.27015904,0.045274112,0.046604555
966,0.30044562,0.0002908173,0.27136388,0.04590251,0.049951207
967,0.31993222,0.00048379545,0.27155268,0.045824297,0.04989779
968,0.36080626,0.0009027049,0.27053577,0.045576047,0.04918911
969,0.364032,0.0009400061,0.2700314,0.044971935,0.04828109
970,0.33103997,0.00061277096,0.26976287,0.044027526,0.045050733
971,0.3134851,0.00043788558,0.26969653,0.043361954,0.04337134
972,0.33482048,0.0006481489,0.27000558,0.04305352,0.043956127
973,0.35299015,0.0008278707,0.27020308,0.04281919,0.04358068
974,0.3536983,0.0008323502,0.2704633,0.042689465,0.04334459
975,0.35184816,0.000809683,0.27087986,0.04297596,0.044582818
976,0.34360385,0.00072976836,0.27062702,0.043045882,0.044822976
977,0.34531897,0.0007513947,0.2701795,0.04256568,0.04247247
978,0.34835005,0.000784024,0.26994765,0.04267889,0.043176416
979,0.34027433,0.000702348,0.27003953,0.0430597,0.04554205
980,0.35544607,0.00084865134,0.27058095,0.042812724,0.04411931
981,0.33915937,0.0006776658,0.2713928,0.042796735,0.044053648
982,0.3298496,0.0005807715,0.27177244,0.043123897,0.04467717
983,0.3453644,0.00074667746,0.27069664,0.04315224,0.045516875
984,0.35423794,0.00084045384,0.27019256,0.042299118,0.04200736
985,0.3351912,0.0006498381,0.27020738,0.042428896,0.04047713
986,0.32686493,0.0005651442,0.27035052,0.04375451,0.045503106
987,0.35940862,0.0008905612,0.27035248,0.04399764,0.045623098
988,0.38450456,0.0011370445,0.2708001,0.044639368,0.047363408
989,0.36083815,0.0008921539,0.27162275,0.045391086,0.049691085
990,0.33006847,0.0005817472,0.27189374,0.045850188,0.051486604
991,0.3186114,0.000474804,0.271131,0.04430689,0.046723552
992,0.328775,0.0005874339,0.2700316,0.043141823,0.041621473
993,0.33473352,0.0006463576,0.27009776,0.04376806,0.047338497
994,0.37131646,0.0010061942,0.27069706,0.04351198,0.04760303
995,0.3585403,0.00087602605,0.27093768,0.04229598,0.041384682
996,0.35327512,0.00081907096,0.27136803,0.041976504,0.039138544
997,0.33396512,0.00062804535,0.27116057,0.042325824,0.042306036
998,0.31903157,0.00047978127,0.27105343,0.042874426,0.046176236
999,0.3231226,0.0005184998,0.2712726,0.04236837,0.042768855
1000,0.3274451,0.00056354626,0.27109045,0.04191038,0.03997349
1001,0.32543135,0.00054752483,0.27067885,0.042684402,0.042994775
1002,0.32957745,0.0005918991,0.27038753,0.043849695,0.04631487
1003,0.3516818,0.0008135393,0.27032787,0.04420048,0.04548549
1004,0.38491297,0.0011428857,0.2706244,0.04412767,0.043979056
1005,0.34976986,0.0007957166,0.2701982,0.044734538,0.04646241
1006,0.31458464,0.00044791363,0.26979327,0.046282493,0.05263691
1007,0.33146954,0.00061596767,0.26987275,0.046481993,0.05248702
1008,0.36059654,0.0009025231,0.27034423,0.04527106,0.044935234
1009,0.32081786,0.000502848,0.27053306,0.045971256,0.047836624
1010,0.29615396,0.00025710993,0.27044296,0.047322642,0.05361965
1011,0.32469624,0.0005471675,0.26997948,0.046447653,0.049242627
1012,0.35483742,0.0008529804,0.2695394,0.04647777,0.04934744
1013,0.37689722,0.0010722177,0.26967546,0.046948355,0.05058423
1014,0.38051796,0.0011059324,0.26992473,0.047862004,0.054981448
1015,0.37384844,0.0010409807,0.26975036,0.047399867,0.054425642
1016,0.34026316,0.00070648285,0.26961488,0.045753848,0.048397843
1017,0.31392318,0.00044206073,0.2697171,0.045309413,0.048489634
1018,0.33152264,0.00061426987,0.27009565,0.044542674,0.046061244
1019,0.34968412,0.00079353026,0.27033108,0.04340607,0.041594893
1020,0.31458217,0.00044240293,0.27034187,0.04381307,0.04611197
1021,0.31898698,0.00048415604,0.27057138,0.043500714,0.04680046
1022,0.3615234,0.00090949045,0.27057433,0.042417135,0.042779304
1023,0.3831242,0.001123378,0.2707864,0.04218977,0.04144211
1024,0.35678816,0.0008579516,0.270993,0.043535434,0.047478147
1025,0.35048276,0.0007940135,0.27108142,0.043257147,0.046259608
1026,0.3536591,0.00082681415,0.27097768,0.04237186,0.041993633
1027,0.33317226,0.0006280293,0.27036932,0.04200349,0.040174983
1028,0.32624125,0.000559191,0.27032214,0.042788614,0.04389726
1029,0.3281744,0.00057926564,0.27024785,0.04315558,0.044060424
1030,0.32090923,0.00050785125,0.2701241,0.04371457,0.04512784
1031,0.32150152,0.0005143709,0.27006444,0.044502527,0.046870574
1032,0.33795884,0.0006800753,0.2699513,0.045638252,0.050453957
1033,0.3701326,0.0010026409,0.2698685,0.046008546,0.050002348
1034,0.3886397,0.0011886581,0.26977387,0.046036854,0.047475755
1035,0.34071726,0.00071119994,0.26959726,0.047283765,0.050669603
1036,0.33145607,0.0006178971,0.26966634,0.048708145,0.05632198
1037,0.36506614,0.00095263985,0.26980215,0.04792372,0.053422384
1038,0.3314041,0.0006167327,0.26973084,0.04749041,0.05291058
1039,0.3108164,0.00040894106,0.26992232,0.047254693,0.052612074
1040,0.33067757,0.00060687965,0.2699896,0.046353597,0.048983194
1041,0.3316786,0.00061908853,0.26976976,0.04648207,0.050945733
1042,0.33401042,0.0006449487,0.26951554,0.04621361,0.05049807
1043,0.3573312,0.000876663,0.26966488,0.04496789,0.045966193
1044,0.33822483,0.00068601355,0.2696235,0.044758372,0.04641549
1045,0.32688323,0.0005674413,0.2701391,0.04476277,0.048447777
1046,0.33972773,0.00069080293,0.27064744,0.043896355,0.04617432
1047,0.36413333,0.0009307274,0.2710606,0.042907465,0.043053202
1048,0.34864497,0.0007723443,0.27141055,0.042662583,0.044061653
1049,0.32959586,0.00058063143,0.2715327,0.042385157,0.044852924
1050,0.3413883,0.00070261105,0.2711272,0.041466802,0.042638797
1051,0.34623283,0.0007548617,0.27074668,0.03993827,0.03673057
1052,0.32327592,0.00052695157,0.27058077,0.0397163,0.037334587
1053,0.3191103,0.00048572916,0.27053738,0.039740425,0.03805443
1054,0.3193933,0.00048934313,0.270459,0.039655548,0.035695504
1055,0.3511874,0.0008075779,0.2704296,0.040230688,0.036398456
1056,0.3724104,0.0010152567,0.27088472,0.04186542,0.041494936
1057,0.34013766,0.00069547613,0.27059004,0.043935467,0.048543286
1058,0.33748606,0.0006724141,0.27024466,0.044527195,0.04873014
1059,0.34183082,0.00071870926,0.2699599,0.044558577,0.046733435
1060,0.33764768,0.0006795986,0.26968783,0.045273982,0.048167977
1061,0.31779397,0.00048103544,0.26969042,0.046093024,0.05119577
1062,0.3293945,0.00059676956,0.26971754,0.045751013,0.049163207
1063,0.35096776,0.0008134178,0.269626,0.04544731,0.047449246
1064,0.35116017,0.0008167646,0.26948372,0.045397922,0.047944024
1065,0.32708082,0.0005752283,0.26955798,0.045276757,0.04892814
1066,0.3296042,0.00059957104,0.2696471,0.044329613,0.045050804
1067,0.32322988,0.0005288404,0.27034584,0.04441986,0.045715176
1068,0.32997167,0.00059135293,0.27083638,0.04558805,0.052338343
1069,0.35900486,0.000878196,0.27118525,0.04514288,0.0517569
1070,0.3756467,0.0010454172,0.271105,0.043180406,0.04459689
1071,0.33963946,0.0006914023,0.27049923,0.04262902,0.043900818
1072,0.318538,0.0004851438,0.2700236,0.042169347,0.042869017
1073,0.3368979,0.00067072926,0.26982498,0.041138887,0.037970528
1074,0.36274973,0.0009312239,0.26962733,0.04091883,0.03496234
1075,0.35151613,0.0008127065,0.27024546,0.042039067,0.039905757
1076,0.31990638,0.00048654462,0.27125192,0.044154603,0.049580205
1077,0.32997945,0.00059065665,0.27091378,0.044161882,0.049545012
1078,0.3666694,0.00096463953,0.27020544,0.042838983,0.041890908
1079,0.36791974,0.0009795534,0.2699644,0.043237533,0.04173358
1080,0.3129088,0.00043140925,0.26976788,0.045633893,0.051523935
1081,0.30237758,0.00032861764,0.2695158,0.045882415,0.05027164
1082,0.35625017,0.0008658141,0.26966876,0.04448852,0.04078917
1083,0.35583466,0.0008553025,0.2703044,0.046729315,0.0503422
1084,0.32083437,0.0005044455,0.27038983,0.04968566,0.062064297
1085,0.33423108,0.0006402881,0.27020228,0.04733827,0.05182708
1086,0.35156488,0.00081536965,0.2700279,0.046509985,0.047702275
1087,0.31077144,0.0004123587,0.26953557,0.04808964,0.05692686
1088,0.30871338,0.0003923708,0.2694763,0.0470401,0.05426355
1089,0.366363,0.00096494827,0.26986817,0.043917846,0.040352
1090,0.36059287,0.0009004132,0.27055156,0.04395597,0.04204838
1091,0.30480093,0.00033831596,0.27096933,0.046987496,0.057761062
1092,0.34012085,0.00068915,0.27120584,0.045334134,0.05302761
1093,0.40424055,0.0013350998,0.27073058,0.042094223,0.03770277
1094,0.34756386,0.0007669511,0.27086875,0.042066243,0.039042518
1095,0.29565993,0.00024420908,0.271239,0.044012807,0.050276954
1096,0.31775454,0.00046765275,0.27098927,0.04307077,0.046283986
1097,0.3814667,0.0011090238,0.27056432,0.04099894,0.033206735
1098,0.33066598,0.00060599454,0.27006653,0.041875225,0.037268735
1099,0.30203083,0.00032018084,0.27001274,0.044446573,0.04944613
1100,0.3358869,0.00065799407,0.27008748,0.044256277,0.047957208
1101,0.3977705,0.0012702373,0.27074677,0.043538455,0.04181153
1102,0.32785037,0.0005716383,0.27068654,0.045759935,0.051290464
1103,0.29774743,0.00027060945,0.27068648,0.047273036,0.056075912
1104,0.33079398,0.0006045725,0.27033672,0.04559987,0.048105273
1105,0.38492665,0.0011517033,0.26975632,0.04433894,0.04059019
1106,0.35102347,0.00081682124,0.26934135,0.046216555,0.0498304
1107,0.29868746,0.00029577952,0.26910952,0.048563037,0.058179636
1108,0.33848938,0.0006936202,0.26912737,0.04662901,0.04787753
1109,0.3976664,0.0012838966,0.26927674,0.045596365,0.042801894
1110,0.36345005,0.0009404818,0.26940188,0.04809141,0.055993687
1111,0.31872907,0.00049183005,0.26954606,0.047859997,0.055943564
1112,0.3306738,0.0006113432,0.2695395,0.04520141,0.046006866
1113,0.34277678,0.0007306583,0.26971096,0.04399283,0.04270259
1114,0.3156401,0.00045578767,0.2700613,0.045451734,0.052407704
1115,0.32398906,0.00053741987,0.27024707,0.044567272,0.05007237
1116,0.3564469,0.0008615361,0.2702933,0.042087182,0.038315434
1117,0.35238516,0.00082407077,0.26997808,0.041807417,0.037896372
1118,0.34454966,0.00074489386,0.27006027,0.043522228,0.04685581
1119,0.3574657,0.0008727711,0.2701886,0.043933358,0.047865268
1120,0.36757538,0.00097320427,0.27025494,0.0430756,0.042474546
1121,0.31761792,0.0004745339,0.27016452,0.043765023,0.04489397
1122,0.33331788,0.00063355884,0.26996198,0.04378459,0.046727274
1123,0.36765888,0.000976719,0.269987,0.043236703,0.044488437
1124,0.3232236,0.0005286358,0.27036002,0.042913407,0.043487124
1125,0.30380872,0.00032734603,0.27107412,0.043766253,0.046205316
1126,0.3254522,0.0005419762,0.2712546,0.044355497,0.049904
1127,0.3663839,0.0009595392,0.27043,0.042911217,0.042611856
1128,0.3468637,0.00077126425,0.26973727,0.042384513,0.038928412
1129,0.31262618,0.00043049885,0.2695763,0.04410966,0.04573833
1130,0.31994757,0.0005042902,0.26951855,0.044671502,0.048031654
1131,0.36426395,0.00094486563,0.2697774,0.043732412,0.04288472
1132,0.3749146,0.001041375,0.2707771,0.044064865,0.04285561
1133,0.34230676,0.0007017463,0.27213213,0.045899477,0.050933134
1134,0.31358302,0.00041907918,0.2716751,0.04678965,0.056242682
1135,0.32393673,0.0005344776,0.27048898,0.043341547,0.041131806
1136,0.33207738,0.0006243016,0.2696472,0.042909015,0.037296824
1137,0.3191667,0.00049265026,0.26990166,0.04514725,0.04892855
1138,0.3283158,0.0005799347,0.27032232,0.046826757,0.054578517
1139,0.3925069,0.001218072,0.2706997,0.046141595,0.049651988
1140,0.41228607,0.0014139945,0.27088663,0.046438705,0.049598955
1141,0.33481762,0.00064459303,0.27035832,0.047913823,0.05673423
1142,0.3270357,0.0005683777,0.27019793,0.046490688,0.052150406
1143,0.35159254,0.00081430667,0.27016187,0.04471459,0.045711927
1144,0.3292052,0.00059142284,0.2700629,0.044324484,0.04604187
1145,0.3189531,0.00049060216,0.26989287,0.043583304,0.04360249
1146,0.33910856,0.0006871384,0.2703947,0.04318118,0.041973867
1147,0.3679372,0.000971669,0.2707703,0.04379921,0.046124067
1148,0.34560668,0.0007469401,0.27091268,0.045155305,0.053456657
1149,0.36820036,0.00097549363,0.270651,0.04251859,0.04219243
1150,0.32992464,0.00059301476,0.27062318,0.04197676,0.039629474
1151,0.30749187,0.00036612933,0.27087894,0.04307705,0.046484537
1152,0.34235275,0.00071467937,0.2708848,0.0427131,0.046012763
1153,0.38375726,0.001131492,0.27060807,0.041575506,0.039410617
1154,0.35615572,0.0008539303,0.27076268,0.042036686,0.04145455
1155,0.32042804,0.000493941,0.27103394,0.043716487,0.048898168
1156,0.33068147,0.00059873867,0.2708076,0.04331544,0.046360727
1157,0.35077778,0.00080571155,0.27020663,0.042178936,0.039940953
1158,0.3322941,0.00062500255,0.26979384,0.0422763,0.039598763
1159,0.3027162,0.00032992364,0.26972383,0.04371552,0.0458839
1160,0.31923693,0.0004936642,0.26987052,0.044204477,0.04613958
1161,0.3753524,0.0010513469,0.27021772,0.043983903,0.043486502
1162,0.39646024,0.0012574905,0.27071118,0.045025297,0.047370363
1163,0.32278836,0.0005195509,0.27083325,0.047218714,0.05696156
1164,0.32109782,0.00050667895,0.27042994,0.045027893,0.048139364
1165,0.34232268,0.00072290073,0.2700326,0.043440502,0.040768985
1166,0.34486428,0.00074794714,0.27006957,0.044244673,0.045843266
1167,0.33779356,0.0006754457,0.27024898,0.046055917,0.05367491
1168,0.35015494,0.00079790386,0.27036455,0.045316435,0.049917873
1169,0.37449667,0.001043348,0.27016187,0.043296576,0.039140794
1170,0.32220346,0.0005246728,0.26973617,0.04499989,0.04868061
1171,0.3034338,0.00033876288,0.2695575,0.045608066,0.05180699
1172,0.32527325,0.0005568586,0.2695874,0.043701198,0.041854188
1173,0.3322057,0.0006220504,0.27000067,0.043753155,0.041206907
1174,0.3176207,0.00047337124,0.27028358,0.045552872,0.050450195
1175,0.31901547,0.00048507092,0.27050838,0.046542984,0.054776594
1176,0.34108958,0.0007055805,0.27053154,0.045269664,0.049361575
1177,0.33036774,0.00060261204,0.27010655,0.044172022,0.04349923
1178,0.3374487,0.00067420356,0.27002832,0.044376772,0.04656774
1179,0.36535788,0.0009526279,0.27009508,0.044461045,0.04757019
1180,0.35578477,0.000854405,0.27034426,0.04403371,0.045658354
1181,0.32606235,0.0005561977,0.27044258,0.043889787,0.045088857
1182,0.3247722,0.00054336607,0.2704356,0.043854542,0.04542799
1183,0.33839962,0.0006817582,0.2702238,0.044148885,0.04728953
1184,0.32761204,0.0005764988,0.26996216,0.04404092,0.046709634
1185,0.32636392,0.0005643216,0.26993176,0.043084566,0.042319406
1186,0.33516616,0.00064783555,0.27038258,0.043874122,0.046788264
1187,0.36899996,0.0009834,0.27065995,0.04363674,0.046430714
1188,0.3962764,0.0012517242,0.27110398,0.042808477,0.043397784
1189,0.34643602,0.0007554157,0.27089444,0.04318324,0.046217743
1190,0.31291005,0.0004234374,0.2705663,0.042898417,0.045247126
1191,0.35177904,0.0008159795,0.2701811,0.041395303,0.037976228
1192,0.35737345,0.00087613234,0.26976022,0.0417014,0.038318314
1193,0.30873817,0.00038968673,0.2697695,0.043582316,0.046319723
1194,0.32003424,0.00050096156,0.26993808,0.044407584,0.04710659
1195,0.390388,0.0011971578,0.27067223,0.044756357,0.046987165
1196,0.40723124,0.0013590208,0.27132916,0.04612522,0.052472524
1197,0.34795815,0.0007677775,0.2711804,0.04686835,0.0557968
1198,0.31677735,0.0004616347,0.27061388,0.044509847,0.0451769
1199,0.31153318,0.0004177612,0.26975706,0.04389326,0.04274801
1200,0.3125615,0.0004295434,0.26960716,0.044514015,0.045606244
1201,0.3165176,0.00046870386,0.2696472,0.044424113,0.044589166
1202,0.32840443,0.00058134407,0.27027002,0.045533936,0.04807784
1203,0.35649854,0.00085689174,0.27080938,0.047255978,0.05560108
1204,0.4337387,0.0016251457,0.27122414,0.045669805,0.049786527
1205,0.38035068,0.001089932,0.27135748,0.045024622,0.049579635
1206,0.294723,0.00023841114,0.2708819,0.044304285,0.047825683
1207,0.29121217,0.00020562294,0.27064988,0.042243376,0.041195765
1208,0.3425579,0.000716955,0.2708624,0.040799517,0.034620292
1209,0.3633436,0.00092093163,0.27125043,0.041223157,0.038530074
1210,0.32178408,0.0004997922,0.27180487,0.042183787,0.04515095
1211,0.3112958,0.00039608864,0.27168694,0.04295725,0.04648637
1212,0.36819378,0.00096915534,0.27127823,0.04158459,0.039187748
1213,0.4002535,0.0012893406,0.27131945,0.042688828,0.044099595
1214,0.3525393,0.00080721884,0.27181742,0.043698087,0.04751509
1215,0.3126467,0.00041194394,0.27145228,0.044257596,0.046403363
1216,0.32387817,0.0005313305,0.27074513,0.044225946,0.043797888
1217,0.362571,0.0009192475,0.27064624,0.045405358,0.04780928
1218,0.34229934,0.0007164564,0.2706537,0.04611707,0.050043546
1219,0.30847088,0.0003756212,0.27090874,0.04578281,0.0471342
1220,0.30980292,0.00039435626,0.2703673,0.046507094,0.048489798
1221,0.3482123,0.00078530045,0.26968226,0.047539268,0.053116016
1222,0.39364097,0.0012399466,0.26964632,0.04768545,0.05368128
1223,0.38630182,0.0011634058,0.26996124,0.046847366,0.049897794
1224,0.3509516,0.0008061413,0.2703375,0.04671253,0.048653696
1225,0.34256026,0.0007170356,0.2708567,0.047255043,0.053074148
1226,0.36663133,0.0009556322,0.27106813,0.046699338,0.053518616
1227,0.3629641,0.0009215594,0.27080816,0.044626866,0.047131225
1228,0.3054808,0.00034954748,0.27052605,0.0437003,0.04498634
1229,0.32014418,0.0004969507,0.2704491,0.04258066,0.04248928
1230,0.37044805,0.001000136,0.27043447,0.041942775,0.039910156
1231,0.36012307,0.00089090277,0.27103278,0.04309927,0.045753747
1232,0.32067984,0.0004969221,0.27098763,0.043683935,0.047217146
1233,0.33789986,0.00067242683,0.27065718,0.042550437,0.040734246
1234,0.35758597,0.0008750516,0.2700808,0.042515986,0.041738164
1235,0.35592762,0.0008630264,0.26962498,0.043572105,0.045383878
1236,0.31628108,0.00046792574,0.2694885,0.04384705,0.044762164
1237,0.30080223,0.00031209667,0.26959255,0.044016358,0.041092858
1238,0.32024348,0.0005064606,0.2695974,0.045970786,0.048614062
1239,0.35586846,0.0008596363,0.26990482,0.04789625,0.05442108
1240,0.37908798,0.0010867957,0.27040842,0.047653925,0.052359138
1241,0.3438797,0.000734533,0.2704264,0.0477752,0.05215083
1242,0.34432647,0.0007399372,0.27033275,0.048175007,0.056488503
1243,0.35759136,0.0008737487,0.2702165,0.04693108,0.053170573
1244,0.34458756,0.000742329,0.27035466,0.045638476,0.04917611
1245,0.31161222,0.0004091695,0.27069527,0.044963874,0.04757415
1246,0.31394657,0.00043424117,0.27052245,0.04390904,0.044270407
1247,0.3486335,0.0007850524,0.27012825,0.0432164,0.04297174
1248,0.3656529,0.00095742167,0.26991072,0.043244276,0.04485161
1249,0.36814508,0.000981768,0.26996827,0.042990725,0.04326452
1250,0.32080185,0.0005080615,0.26999572,0.04380155,0.04603974
1251,0.32000673,0.0004988266,0.27012408,0.043333802,0.042838164
1252,0.35234824,0.00082008925,0.2703393,0.043772887,0.045009054
1253,0.35033017,0.00079834,0.2704962,0.04457705,0.048202157
1254,0.33181116,0.00061509706,0.27030146,0.044290476,0.046379875
1255,0.31454217,0.00044446357,0.27009583,0.044367984,0.045618426
1256,0.31415775,0.00044236626,0.26992112,0.044714432,0.047687095
1257,0.33475536,0.00064665463,0.2700899,0.044499334,0.04526055
1258,0.327506,0.00057129236,0.27037677,0.04627126,0.052154113
1259,0.35541362,0.00085075886,0.27033773,0.045892898,0.048995785
1260,0.36880404,0.0009866654,0.27013752,0.045578536,0.047165662
1261,0.35747018,0.0008750375,0.26996642,0.04614374,0.051502876
1262,0.3201248,0.00050641433,0.26948336,0.046345405,0.053594075
1263,0.32823643,0.0005883549,0.26940095,0.044108197,0.044231087
1264,0.332362,0.0006257482,0.26978716,0.04306275,0.039665077
1265,0.31312773,0.00042700578,0.27042714,0.044503048,0.046777252
1266,0.30980778,0.00039257036,0.27055073,0.045376983,0.049859267
1267,0.3520898,0.00081300386,0.2707894,0.044143524,0.0447342
1268,0.36138853,0.000907078,0.27068073,0.044355653,0.04650228
1269,0.31976628,0.00049412117,0.27035418,0.04547089,0.052642323
1270,0.32567596,0.00055896194,0.26977977,0.044111636,0.046021927
1271,0.33539066,0.0006581661,0.26957405,0.042951636,0.03761706
1272,0.29784757,0.0002795224,0.26989532,0.04549581,0.04998706
1273,0.31030273,0.00040600443,0.2697023,0.045573648,0.049973328
1274,0.34623668,0.0007670609,0.2695306,0.04390262,0.041346394
1275,0.34668273,0.00077122287,0.26956043,0.045115914,0.04726851
1276,0.3222148,0.00052689854,0.26952496,0.047268793,0.056103304
1277,0.3568079,0.00087233534,0.26957434,0.045920506,0.049384203
1278,0.36016223,0.00090455124,0.2697071,0.04523996,0.04640261
1279,0.34204674,0.0007200969,0.27003706,0.045376226,0.047670845
1280,0.31826454,0.0004824575,0.2700188,0.046395265,0.052974507
1281,0.3585055,0.00088761805,0.26974368,0.04464855,0.04599348
1282,0.36170012,0.0009237637,0.26932374,0.044076875,0.042994738
1283,0.32525775,0.0005597704,0.2692807,0.044857487,0.047499154
1284,0.32810348,0.0005821006,0.26989344,0.045518525,0.050987504
1285,0.37937254,0.0010863723,0.27073532,0.04433319,0.046560828
1286,0.36495975,0.0009413045,0.2708293,0.043999456,0.045994006
1287,0.3494699,0.00078873424,0.27059647,0.04316473,0.04429897
1288,0.31146187,0.00041215357,0.2702465,0.04341991,0.04677465
1289,0.32979056,0.0005981835,0.2699722,0.04218721,0.040118508
1290,0.3685282,0.0009860055,0.26992762,0.042042483,0.039303854
1291,0.3454827,0.00074888393,0.27059433,0.043767437,0.047590937
1292,0.31923136,0.00047928657,0.2713027,0.04457885,0.048454292
1293,0.32695195,0.00055535743,0.27141622,0.043979622,0.04489079
1294,0.3699942,0.0009880635,0.27118784,0.043857656,0.045961127
1295,0.3691398,0.0009844106,0.27069873,0.045242243,0.052377213
1296,0.34384286,0.0007406013,0.26978272,0.044492267,0.04821024
1297,0.32604152,0.0005684136,0.26920015,0.04268213,0.035815798
1298,0.30737245,0.0003790359,0.26946887,0.044247486,0.04403526
1299,0.32625178,0.0005600419,0.27024758,0.04680319,0.054640826
1300,0.36234227,0.00091237965,0.2711043,0.045883115,0.050789997
1301,0.38659608,0.0011584358,0.27075252,0.044305917,0.04248264
1302,0.32052758,0.0005057868,0.2699489,0.04638291,0.053355485
1303,0.33157754,0.00061596103,0.26998144,0.046329238,0.05345721
1304,0.375075,0.0010458807,0.27048695,0.044460867,0.044589873
1305,0.35281882,0.0008219859,0.27062023,0.044916116,0.04607299
1306,0.30774653,0.00037102296,0.27064425,0.046721887,0.054392602
1307,0.33094388,0.0005998166,0.2709622,0.04506929,0.048734058
1308,0.37684274,0.0010570559,0.27113715,0.043356486,0.041760184
1309,0.35246444,0.00081345346,0.2711191,0.043895915,0.047141403
1310,0.32134232,0.0005072668,0.27061564,0.04469291,0.05142985
1311,0.34042352,0.000698562,0.27056733,0.04291455,0.044852078
1312,0.3694102,0.000985752,0.27083498,0.04161785,0.039848685
1313,0.36053765,0.00089669414,0.27086824,0.041684322,0.040727988
1314,0.3263283,0.00055088353,0.27123997,0.04260221,0.045452137
1315,0.33022895,0.0005884102,0.27138793,0.04199932,0.04288166
1316,0.3522576,0.000810491,0.27120852,0.041114844,0.03727992
1317,0.32340994,0.0005203548,0.27137446,0.04263262,0.044619035
1318,0.31541538,0.00044045903,0.2713695,0.043885306,0.049732056
1319,0.37886858,0.0010762821,0.27124035,0.04269953,0.04247934
1320,0.3791698,0.0010831439,0.2708554,0.043379683,0.04481723
1321,0.36496276,0.0009453718,0.2704256,0.044143595,0.047221623
1322,0.3167316,0.0004683497,0.26989663,0.044560116,0.047258478
1323,0.30956554,0.000395299,0.27003565,0.04472496,0.045143656
1324,0.3210622,0.0005065649,0.2704057,0.045962654,0.049416248
1325,0.3523676,0.0008160165,0.27076596,0.046672337,0.051294547
1326,0.3584287,0.00087809796,0.2706189,0.046636302,0.051460385
1327,0.3317023,0.00061509333,0.27019295,0.04697145,0.05383548
1328,0.32858866,0.00058766693,0.26982197,0.04572857,0.04848088
1329,0.35605896,0.0008620129,0.26985767,0.044400163,0.043635257
1330,0.34177682,0.00071622944,0.27015388,0.04533826,0.048787832
1331,0.3135372,0.00043258275,0.27027893,0.046042625,0.052755788
1332,0.3569662,0.0008588081,0.27108538,0.0445584,0.045689467
1333,0.36537227,0.0009306133,0.27231094,0.044709817,0.04564071
1334,0.31988835,0.00047120705,0.27276763,0.04757633,0.05794807
1335,0.32184747,0.0005042501,0.27142245,0.04576188,0.051534686
1336,0.3513118,0.0008160148,0.26971033,0.04277975,0.037866637
1337,0.3153392,0.0004558131,0.2697579,0.043736078,0.042546332
1338,0.31013536,0.00040037633,0.27009773,0.04529262,0.04916745
1339,0.35760558,0.0008733928,0.2702663,0.044158176,0.04388487
1340,0.36307114,0.000919252,0.27114594,0.044822656,0.046900302
1341,0.33595031,0.00063514675,0.27243564,0.047132775,0.056645565
1342,0.32125193,0.0004923447,0.27201745,0.04672703,0.055299703
1343,0.3393449,0.00067911507,0.27143338,0.043480046,0.0413802
1344,0.32710543,0.0005699173,0.2701137,0.042560864,0.039958887
1345,0.30548003,0.00035784478,0.26969555,0.04299546,0.044415787
1346,0.31914282,0.0004912453,0.27001828,0.042118687,0.040846046
1347,0.34183902,0.00071171706,0.2706673,0.04222795,0.040993426
1348,0.3653001,0.00093531224,0.27176887,0.043979812,0.04872828
1349,0.38745853,0.0011505758,0.27240095,0.045343563,0.052693263
1350,0.36755612,0.0009559947,0.27195665,0.04440726,0.047690015
1351,0.34296766,0.00072015135,0.27095252,0.04331207,0.041668452
1352,0.30933088,0.0003988854,0.26944235,0.043882776,0.045482926
1353,0.30992112,0.00040919756,0.26900136,0.043027736,0.040941697
1354,0.33559704,0.0006649173,0.26910532,0.04272968,0.03777287
1355,0.34731,0.00077276677,0.27003333,0.044553302,0.045798413
1356,0.32840288,0.0005739699,0.27100587,0.04816878,0.060006652
1357,0.37978888,0.0010843163,0.27135724,0.046396583,0.05232036
1358,0.37806565,0.0010701977,0.27104586,0.045037113,0.047071528
1359,0.33139554,0.00060415815,0.27097973,0.045077655,0.048885725
1360,0.31714162,0.00046402396,0.27073923,0.044672236,0.048033297
1361,0.30658036,0.00036344782,0.2702356,0.04342996,0.04294462
1362,0.3145582,0.0004482297,0.26973525,0.043425478,0.043318633
1363,0.3477311,0.0007776188,0.26996922,0.044169694,0.04667729
1364,0.3812096,0.0011059522,0.2706144,0.045020558,0.049572513
1365,0.38893285,0.0011783511,0.27109775,0.04466053,0.047462877
1366,0.34879822,0.00077975274,0.27082294,0.04478385,0.04897871
1367,0.32990038,0.0005950704,0.27039334,0.043589562,0.045790043
1368,0.3274285,0.0005754678,0.2698817,0.042108554,0.039134756
1369,0.31999516,0.00050153804,0.26984137,0.042005748,0.03828932
1370,0.31287825,0.00043003954,0.2698743,0.043362617,0.044923473
1371,0.3360112,0.0006569212,0.27031907,0.043993294,0.046638314
1372,0.3652699,0.00094371446,0.27089846,0.0445501,0.048583202
1373,0.4090138,0.0013804272,0.2709711,0.043577168,0.042947024
1374,0.36741954,0.000968865,0.27053303,0.044275396,0.046183877
1375,0.3261894,0.0005580583,0.27038357,0.045914963,0.053676073
1376,0.34697396,0.0007675831,0.27021563,0.044337586,0.046217106
1377,0.3610381,0.00090660324,0.27037776,0.0435741,0.041521635
1378,0.32525247,0.0005460015,0.27065232,0.045164704,0.049640223
1379,0.30999652,0.0003925237,0.27074414,0.04595028,0.053318877
1380,0.35088727,0.0007990382,0.27098346,0.04338037,0.0426741
1381,0.36094147,0.00090050616,0.27089086,0.043318726,0.044027757
1382,0.33083695,0.0006000936,0.2708276,0.04414681,0.049599778
1383,0.33928782,0.0006831639,0.27097142,0.042759754,0.043552242
1384,0.3585515,0.00087360374,0.27119112,0.0415335,0.037167765
1385,0.333532,0.00062398036,0.27113396,0.042909108,0.044814833
1386,0.33317822,0.0006278407,0.27039415,0.043676812,0.04867571
1387,0.34889364,0.00078975316,0.26991832,0.041859962,0.03915485
1388,0.34929836,0.0007941882,0.26987955,0.0420604,0.03729435
1389,0.31192806,0.00041984767,0.2699433,0.045584008,0.052760985
1390,0.33236414,0.0006229185,0.27007228,0.04491638,0.048639867
1391,0.33639148,0.0006622169,0.2701698,0.044177603,0.043337967
1392,0.32632175,0.000561358,0.27018595,0.044854067,0.045270108
1393,0.33020923,0.0006030343,0.2699058,0.046631623,0.05262072
1394,0.3359691,0.0006612249,0.2698466,0.046653967,0.05127899
1395,0.33707827,0.0006711739,0.26996088,0.046805225,0.04988325
1396,0.37054506,0.0010049411,0.27005094,0.046695944,0.05050849
1397,0.36742848,0.00097242714,0.27018577,0.04779248,0.055791724
1398,0.3476285,0.00077271456,0.27035704,0.046947606,0.053007394
1399,0.31628263,0.00045709452,0.27057317,0.0456373,0.04817667
1400,0.32093373,0.00050783146,0.27015057,0.044760596,0.04552042
1401,0.3282113,0.00058393663,0.26981765,0.045388427,0.050033156
1402,0.33761588,0.0006783914,0.26977673,0.044884555,0.048919864
1403,0.343745,0.00073611696,0.2701333,0.0435263,0.042528864
1404,0.35724556,0.00086460134,0.27078542,0.044131253,0.046830047
1405,0.34584734,0.00074702926,0.27114442,0.044490382,0.048880834
1406,0.35431057,0.00083317416,0.27099317,0.04465677,0.05025156
1407,0.32799852,0.0005707686,0.27092165,0.043239336,0.044693507
1408,0.32664418,0.0005681894,0.26982525,0.041980192,0.03915943
1409,0.3075934,0.00038347236,0.26924616,0.04193972,0.038604233
1410,0.3066736,0.00037372072,0.2693015,0.042595897,0.040956557
1411,0.33848858,0.00068654877,0.26983368,0.043510772,0.044186972
1412,0.38102448,0.0011011487,0.2709096,0.044524305,0.04728473
1413,0.3779565,0.0010630403,0.27165246,0.046284325,0.053052787
1414,0.34798914,0.00076620065,0.27136907,0.04693497,0.055960804
1415,0.35274938,0.0008241422,0.27033517,0.044173572,0.04439654
1416,0.31876594,0.0004936794,0.269398,0.0440662,0.045652237
1417,0.3195998,0.0005046216,0.26913765,0.043972902,0.04494819
1418,0.32017818,0.00050919096,0.2692591,0.04389287,0.043374002
1419,0.3446111,0.00074779027,0.26983207,0.045009002,0.0480413
1420,0.37656593,0.0010632308,0.27024287,0.04571768,0.050276596
1421,0.3748952,0.0010482902,0.27006617,0.045715712,0.049584106
1422,0.32697913,0.0005720901,0.26977012,0.045398764,0.047877636
1423,0.30426958,0.00034453472,0.2698161,0.045876775,0.050598063
1424,0.3404893,0.00070336054,0.27015325,0.04496041,0.046394516
1425,0.3591888,0.00088888954,0.27029985,0.044772107,0.04534762
1426,0.3313198,0.00061198336,0.27012148,0.046375006,0.05235291
1427,0.33888805,0.00069149473,0.26973858,0.046674598,0.05349105
1428,0.3924568,0.0012289479,0.269562,0.04491833,0.046014845
1429,0.37889832,0.0010978549,0.26911283,0.044218246,0.042293146
1430,0.32030597,0.0005105988,0.2692461,0.04502594,0.046646394
1431,0.30575716,0.00035820823,0.26993635,0.044943366,0.04684633
1432,0.34199992,0.00071367744,0.27063218,0.044144943,0.044628236
1433,0.3738446,0.0010297566,0.27086893,0.044634957,0.048719887
1434,0.37135082,0.0010044436,0.27090645,0.044728085,0.050421122
1435,0.34777343,0.00077218446,0.270555,0.043566596,0.043881897
1436,0.32085142,0.0005012187,0.27072954,0.04423158,0.047669757
1437,0.36367062,0.0009299243,0.2706782,0.043358535,0.045410655
1438,0.40329593,0.0013287322,0.2704227,0.042468045,0.041248433
1439,0.3147778,0.00045012645,0.26976514,0.04364708,0.046823014
1440,0.28000182,0.00010522481,0.26947933,0.043986168,0.046845127
1441,0.33971852,0.0007045312,0.2692654,0.041641705,0.03217747
1442,0.36788744,0.0009816168,0.26972577,0.04405479,0.04368642
1443,0.32405755,0.0005376095,0.2702966,0.0474065,0.056582455
1444,0.32681882,0.00055955676,0.27086315,0.0471331,0.053876553
1445,0.38022035,0.001089511,0.27126926,0.045466706,0.04700772
1446,0.37852344,0.0010700903,0.27151442,0.04633007,0.05398163
1447,0.3494875,0.00078650273,0.27083725,0.04554821,0.052589178
1448,0.3422928,0.0007190824,0.27038455,0.04308421,0.043619983
1449,0.30847487,0.00038336762,0.2701381,0.042188004,0.039255437
1450,0.3040345,0.00033812824,0.27022168,0.04277627,0.04361223
1451,0.35841975,0.0008787843,0.2705413,0.0425385,0.0438901
1452,0.37703934,0.0010606829,0.27097106,0.042126346,0.04144928
1453,0.32326913,0.00052287866,0.27098125,0.04258008,0.042968325
1454,0.30723315,0.00036145744,0.2710874,0.043582916,0.046594813
1455,0.32973135,0.00058888923,0.27084243,0.04364255,0.045036457
1456,0.35185707,0.00080671004,0.27118605,0.044206023,0.045105442
1457,0.3485977,0.0007753919,0.2710585,0.045009006,0.046783943
1458,0.33165395,0.0006095469,0.27069926,0.047305442,0.056177095
1459,0.34140074,0.00070729107,0.27067164,0.046882644,0.05413645
1460,0.388322,0.0011823116,0.27009085,0.044089742,0.040703025
1461,0.35070708,0.00080997817,0.26970926,0.04487679,0.045336843
1462,0.30389813,0.00034193197,0.26970494,0.046812173,0.05395663
1463,0.3262474,0.00055977114,0.2702703,0.04549529,0.047815274
1464,0.3409294,0.0006964632,0.27128306,0.04436887,0.043145936
1465,0.31683853,0.0004522877,0.27160975,0.04538772,0.049175166
1466,0.31588608,0.00044699482,0.2711866,0.045683563,0.051309284
1467,0.36767614,0.00097457,0.27021915,0.044382323,0.046278395
1468,0.38235575,0.0011206871,0.27028704,0.044469923,0.046918746
1469,0.36627287,0.0009541444,0.27085844,0.04434158,0.045730446
1470,0.30790251,0.0003726982,0.27063268,0.045537226,0.048672352
1471,0.35526967,0.00084210443,0.27105922,0.04459836,0.046648256
1472,0.39004865,0.0011811564,0.27193302,0.045419052,0.05178109
1473,0.3561408,0.0008355639,0.2725844,0.04465494,0.05013069
1474,0.31147304,0.0003960768,0.27186537,0.042944036,0.042914923
1475,0.31028345,0.0003975586,0.2705276,0.04288421,0.04141032
1476,0.35606188,0.0008625607,0.2698058,0.043223437,0.041673306
1477,0.40774006,0.0013738506,0.270355,0.044322334,0.04526527
1478,0.35311556,0.00082081615,0.27103394,0.046372026,0.053451058
1479,0.31300685,0.00042077026,0.2709298,0.046001352,0.050313544
1480,0.34497508,0.0007447783,0.27049726,0.044159435,0.044406567
1481,0.35448247,0.00083992776,0.2704897,0.04515862,0.050170835
1482,0.31681627,0.00046663985,0.2701523,0.04495877,0.050064355
1483,0.30653307,0.0003676038,0.26977268,0.043262903,0.040630687
1484,0.3226214,0.00052789436,0.269832,0.0436384,0.042250004
1485,0.36812356,0.000978508,0.27027276,0.04541994,0.050417732
1486,0.38867915,0.0011819493,0.2704842,0.044734452,0.047850076
1487,0.35186905,0.00081363495,0.27050555,0.04340996,0.041938048
1488,0.33007833,0.0005958973,0.2704886,0.043048818,0.04196595
1489,0.31560695,0.000448472,0.27075976,0.0444125,0.050104775
1490,0.32502028,0.0005452462,0.27049565,0.04245548,0.04046785
1491,0.31288934,0.00042479808,0.27040952,0.042053062,0.036530055
1492,0.29415345,0.00023865832,0.27028763,0.045000914,0.050669126
1493,0.36419258,0.00093257765,0.27093482,0.046015915,0.053675316
1494,0.47002447,0.0019861283,0.27141163,0.04433258,0.043707445
1495,0.40174103,0.0013081745,0.27092358,0.045640454,0.050480247
1496,0.32415396,0.00054092973,0.270061,0.04633619,0.054644905
1497,0.33290792,0.0006333638,0.26957154,0.043330844,0.041449755
1498,0.3247044,0.0005451637,0.27018803,0.04246256,0.036916733
1499,0.30235475,0.00031579143,0.27077562,0.04481527,0.0499039
1500,0.3256594,0.0005545153,0.27020785,0.043237515,0.043866627
1501,0.36139494,0.00091323094,0.27007186,0.042997617,0.040818084
1502,0.3869509,0.0011621944,0.27073148,0.044707786,0.04815414
1503,0.37118515,0.0010030505,0.2708801,0.04610768,0.0542271
1504,0.37482625,0.0010422446,0.27060178,0.043231215,0.04223473
1505,0.33678687,0.00066164567,0.27062228,0.042674873,0.042009275
1506,0.31669307,0.00045909485,0.27078357,0.04337926,0.047850534
1507,0.33260834,0.0006251083,0.27009752,0.042111292,0.041941073
1508,0.32715526,0.00057204056,0.2699512,0.041188296,0.035605222
1509,0.3037849,0.00033323615,0.2704613,0.043560214,0.044949006
1510,0.3609593,0.00090497435,0.27046186,0.044306025,0.045800194
1511,0.42460793,0.0015444474,0.2701632,0.04472778,0.045605127
1512,0.33604687,0.00065881154,0.2701657,0.046105333,0.050804935
1513,0.31251538,0.00042225647,0.27028972,0.0469814,0.053836755
1514,0.37645704,0.0010616125,0.27029577,0.04594624,0.050412543
1515,0.38223583,0.0011226974,0.2699661,0.045770004,0.048902094
1516,0.3223477,0.00052816345,0.26953137,0.045583304,0.047661465
1517,0.28754222,0.00018107462,0.26943475,0.0459236,0.048593912
1518,0.32967266,0.0006017886,0.26949382,0.045489695,0.0474927
1519,0.41092423,0.0014099226,0.26993197,0.045786526,0.04827527
1520,0.34149742,0.00071186177,0.27031124,0.04715553,0.055576168
1521,0.31595218,0.00045521362,0.2704308,0.04609991,0.050650552
1522,0.3594502,0.00088873896,0.2705763,0.04349423,0.04069533
1523,0.3536824,0.0008354588,0.27013654,0.044349607,0.046778254
1524,0.32947984,0.0005951893,0.2699609,0.04486911,0.049710322
1525,0.315511,0.00045634774,0.2698762,0.043301877,0.042471822
1526,0.33231407,0.0006227184,0.27004224,0.042981133,0.041775733
1527,0.3507655,0.000800471,0.2707184,0.043700602,0.046833765
1528,0.34671485,0.0007551573,0.2711991,0.044051155,0.04863749
1529,0.33626583,0.00065033813,0.271232,0.04311289,0.045325022
1530,0.35039583,0.0007912635,0.27126947,0.041883163,0.039135598
1531,0.36818418,0.00096858345,0.27132583,0.04306212,0.046849307
1532,0.33570403,0.0006447898,0.27122504,0.043807264,0.05118911
1533,0.33594483,0.0006520672,0.2707381,0.041156225,0.038242113
1534,0.32919872,0.0005877395,0.27042478,0.040524274,0.032969903
1535,0.29198682,0.00021713818,0.270273,0.04432842,0.05017795
1536,0.3259672,0.0005634702,0.26962018,0.043844625,0.045494203
1537,0.37199897,0.0010263348,0.2693655,0.04254743,0.03463827
1538,0.32309496,0.0005339572,0.26969925,0.045661647,0.048346423
1539,0.30858928,0.0003845668,0.2701326,0.048608445,0.058472555
1540,0.37704244,0.0010667705,0.2703654,0.04740687,0.052134857
1541,0.38119435,0.0011110315,0.2700912,0.047315896,0.05019167
1542,0.3103596,0.00040404944,0.26995465,0.04825139,0.05538576
1543,0.29340333,0.00024060195,0.26934314,0.047992475,0.0550755
1544,0.34892917,0.00079705723,0.26922345,0.045334496,0.04369023
1545,0.38110167,0.0011157087,0.2695308,0.04626657,0.04958914
1546,0.35455868,0.00084579265,0.26997942,0.04800902,0.056772903
1547,0.3441553,0.00073839445,0.2703159,0.04739668,0.054203194
1548,0.34533352,0.0007481782,0.2705157,0.04512187,0.045777418
1549,0.344498,0.00074880116,0.2696179,0.0443338,0.045701403
1550,0.31876656,0.0004953595,0.2692306,0.04404096,0.04627729
1551,0.31444263,0.00044972377,0.26947027,0.0432713,0.042899508
1552,0.345371,0.00075195974,0.27017504,0.042666927,0.039667286
1553,0.35577148,0.00084891834,0.27087966,0.04497618,0.05078175
1554,0.37037775,0.0009951066,0.27086708,0.04504889,0.050567362
1555,0.35887742,0.0008848908,0.27038833,0.04358532,0.043882404
1556,0.34340137,0.00073354266,0.2700471,0.043321483,0.04290878
1557,0.312146,0.0004246335,0.26968265,0.044536866,0.048972704
1558,0.3099003,0.0004028277,0.26961756,0.04429523,0.0480331
1559,0.3657287,0.00096019707,0.269709,0.0425397,0.03768377
1560,0.35585707,0.0008566217,0.2701949,0.043412976,0.042173885
1561,0.3105679,0.00039940936,0.27062696,0.046194363,0.054178137
1562,0.33341357,0.0006309495,0.27031863,0.04480916,0.04729355
1563,0.35969537,0.0009002728,0.2696681,0.043111727,0.037907165
1564,0.3185282,0.00049021275,0.26950693,0.044963483,0.04906965
1565,0.3129731,0.0004336185,0.26961127,0.045694094,0.05245327
1566,0.35678273,0.00086950377,0.26983234,0.043582115,0.04118236
1567,0.3764171,0.0010614702,0.27027008,0.043276586,0.038185064
1568,0.33584774,0.00064414745,0.271433,0.046923134,0.055244166
1569,0.33342376,0.0006181738,0.2716064,0.048158452,0.061643504
1570,0.39466798,0.0012383048,0.27083752,0.043673333,0.04373896
1571,0.35335848,0.00083557464,0.26980102,0.04235807,0.039592195
1572,0.29693052,0.00027323424,0.2696071,0.04395834,0.0498337
1573,0.30821952,0.00038464865,0.26975465,0.041851293,0.04021839
1574,0.35188118,0.00081338634,0.27054253,0.039944712,0.027969087
1575,0.33110768,0.0005988459,0.2712231,0.042603426,0.044014838
1576,0.32962814,0.0005787515,0.27175298,0.044985402,0.054237105
1577,0.39039856,0.001191474,0.27125114,0.04215499,0.04016593
1578,0.39705098,0.0012634788,0.2707031,0.042726044,0.041975472
1579,0.34466025,0.0007411424,0.27054602,0.044783264,0.05065867
1580,0.3049149,0.00034775064,0.2701398,0.04449947,0.047609244
1581,0.3274263,0.0005723767,0.27018863,0.04282872,0.037499454
1582,0.32312092,0.0005272612,0.2703948,0.04527278,0.048946287
1583,0.33936834,0.0006870763,0.2706607,0.047976833,0.058233976
1584,0.35624692,0.00085758325,0.2704886,0.045680463,0.047078628
1585,0.31719643,0.00047238875,0.26995754,0.046263378,0.04759818
1586,0.31032214,0.00040490413,0.26983172,0.048053287,0.054685153
1587,0.36103684,0.00090772705,0.27026412,0.047176786,0.052425016
1588,0.41414556,0.0014364175,0.27050382,0.04576029,0.048351634
1589,0.35464054,0.00084030523,0.27061003,0.045292437,0.048666187
1590,0.30857095,0.00037861476,0.27070948,0.045310598,0.052197196
1591,0.31981522,0.00048730287,0.27108493,0.042389195,0.041564222
1592,0.32871106,0.0005740549,0.27130556,0.040703364,0.033387758
1593,0.30162126,0.00029690797,0.27193046,0.041467715,0.040708996
1594,0.30997244,0.00037583147,0.2723893,0.042247526,0.044465356
1595,0.38911778,0.0011714201,0.27197576,0.04155843,0.04114511
1596,0.41508096,0.0014372913,0.27135184,0.042573746,0.046179783
1597,0.3389038,0.0006798383,0.27091998,0.04271034,0.045913067
1598,0.32209772,0.0005178604,0.27031168,0.04101589,0.033879798
1599,0.3145483,0.00044039774,0.27050853,0.041746717,0.036912438
1600,0.3328421,0.00062388915,0.27045318,0.04603953,0.054731764
1601,0.37906736,0.0010926409,0.2698033,0.04523804,0.048848774
1602,0.34196907,0.0007222162,0.26974744,0.044549,0.040645853
1603,0.30003965,0.0002987111,0.27016854,0.047855653,0.053509995
1604,0.35031438,0.0008003445,0.27027994,0.048112564,0.055296917
1605,0.42632288,0.0015622199,0.2701009,0.04652782,0.048292402
1606,0.3531177,0.0008327845,0.26983926,0.04607442,0.047754757
1607,0.29679233,0.00026340064,0.27045226,0.047692727,0.055623464
1608,0.32809776,0.00057783595,0.27031416,0.045931384,0.051407844
1609,0.387728,0.0011767343,0.27005458,0.043184713,0.039811686
1610,0.30972174,0.00039769706,0.26995203,0.04305016,0.04230364
1611,0.28641468,0.00016472832,0.26994184,0.04465036,0.049871743
1612,0.3603732,0.0009013708,0.27023613,0.042604465,0.039900787
1613,0.41742206,0.0014637157,0.27105048,0.043894198,0.044888772
1614,0.3226882,0.00052200264,0.27048793,0.046786435,0.056920797
1615,0.3244241,0.0005454922,0.26987487,0.044109162,0.04573393
1616,0.36273384,0.00093060965,0.26967287,0.042473186,0.036392465
1617,0.32954428,0.0005983249,0.2697118,0.044936024,0.048017617
1618,0.3171645,0.00047359886,0.26980463,0.04554945,0.049875174
1619,0.33174062,0.00062066264,0.26967436,0.044818245,0.04386905
1620,0.35949606,0.0008968718,0.2698089,0.045656502,0.04560657
1621,0.32587215,0.00055220356,0.2706518,0.04917265,0.06093062
1622,0.3474946,0.0007670943,0.27078518,0.048414238,0.058287818
1623,0.37901086,0.0010846882,0.27054203,0.04531651,0.045127556
1624,0.3468402,0.00076680095,0.2701601,0.045234468,0.04769031
1625,0.30860198,0.00038598597,0.27000338,0.046542004,0.055181414
1626,0.35313964,0.00083327823,0.2698118,0.043312896,0.041718952
1627,0.40446466,0.0013451113,0.26995352,0.04214068,0.035429165
1628,0.3279289,0.0005726512,0.27066377,0.044617206,0.049471445
1629,0.3029216,0.00032345517,0.2705761,0.044527553,0.049070325
1630,0.3275577,0.00056838803,0.2707189,0.042866133,0.039408788
1631,0.3526687,0.0008190612,0.2707626,0.044637874,0.046702255
1632,0.33055803,0.0005998779,0.27057025,0.047877777,0.05856297
1633,0.33226448,0.00062339054,0.26992542,0.044776164,0.044887647
1634,0.3179751,0.00048389935,0.26958516,0.044566527,0.042653445
1635,0.3159169,0.00046386765,0.26953015,0.046887513,0.054575868
1636,0.3691378,0.0009930319,0.2698346,0.046389256,0.05259577
1637,0.38982144,0.0011948588,0.27033556,0.044059873,0.043453746
1638,0.32077786,0.0004979843,0.27097943,0.044442553,0.04627726
1639,0.31354055,0.000425175,0.27102304,0.04417719,0.05006771
1640,0.38361973,0.0011265222,0.2709675,0.04148747,0.04032549
1641,0.38485575,0.0011399547,0.27086028,0.040117614,0.0347957
1642,0.31099063,0.00040154718,0.2708359,0.041274246,0.04235257
1643,0.30176452,0.00030564005,0.2712005,0.041787565,0.043644205
1644,0.36777014,0.0009681068,0.27095947,0.040301174,0.03637586
1645,0.38134736,0.0011095786,0.2703895,0.04185556,0.041025452
1646,0.33668536,0.000667746,0.26991075,0.044137426,0.04812977
1647,0.3202836,0.0005063899,0.2696446,0.044054206,0.043466184
1648,0.31240195,0.00042777776,0.26962417,0.04571424,0.047642354
1649,0.3380909,0.0006840471,0.2696862,0.047537502,0.053492356
1650,0.36374795,0.0009409964,0.2696483,0.048252966,0.05556668
1651,0.366682,0.00096713804,0.26996818,0.04713044,0.049980845
1652,0.3094827,0.0003909276,0.27038994,0.048702497,0.05752034
1653,0.31453946,0.00044482082,0.27005738,0.0482351,0.05717326
1654,0.3516854,0.00082207005,0.26947838,0.044762854,0.043422848
1655,0.31829026,0.00049084343,0.26920593,0.044604905,0.04529128
1656,0.28670153,0.00017558484,0.26914304,0.04422875,0.044763893
1657,0.31014186,0.00040772487,0.26936936,0.043326717,0.04120087
1658,0.3830502,0.0011317967,0.26987052,0.043559797,0.04355102
1659,0.3689228,0.0009829702,0.27062577,0.046111487,0.05473437
1660,0.36246336,0.0009179956,0.2706638,0.043561216,0.043376192
1661,0.36216038,0.00091515883,0.27064452,0.0421442,0.037198316
1662,0.34082812,0.000702192,0.2706089,0.044376064,0.052000366
1663,0.34412807,0.00073678704,0.27044937,0.043558717,0.049644977
1664,0.35596704,0.0008557471,0.27039233,0.040408954,0.03292578
1665,0.31865412,0.00048120573,0.27053356,0.04129061,0.039085135
1666,0.306165,0.0003525706,0.27090794,0.043834634,0.050921485
1667,0.37499282,0.00104292,0.2707008,0.041020446,0.036878176
1668,0.3682959,0.00097566727,0.27072918,0.04155014,0.038610704
1669,0.3221717,0.0005134129,0.2708304,0.044709012,0.05341735
1670,0.34264448,0.00072227546,0.27041695,0.043581754,0.048016522
1671,0.3674491,0.00097423,0.27002612,0.04128076,0.033624545
1672,0.3127355,0.0004310073,0.26963478,0.043387916,0.042988855
1673,0.30383313,0.00034215904,0.26961723,0.045777455,0.05242471
1674,0.3561231,0.0008638943,0.26973367,0.043856736,0.042784795
1675,0.38439313,0.0011423557,0.27015755,0.043947063,0.04174055
1676,0.32760417,0.00056673156,0.270931,0.04751702,0.058208518
1677,0.31728533,0.00046196807,0.2710885,0.047619138,0.05837922
1678,0.3540099,0.00082941144,0.27106875,0.043679465,0.039586183
1679,0.3540972,0.00084044086,0.2700531,0.04391734,0.042341102
1680,0.2969166,0.00027363884,0.2695527,0.04763152,0.059179027
1681,0.3293801,0.0006007341,0.2693067,0.043990184,0.04343928
1682,0.36189198,0.0009232457,0.2695674,0.04235199,0.03192164
1683,0.32347393,0.00053004216,0.27046973,0.046447556,0.05298535
1684,0.33087248,0.0005985083,0.27102163,0.04834031,0.060029693
1685,0.36716962,0.00096151535,0.2710181,0.04530939,0.047205817
1686,0.37736356,0.0010721465,0.2701489,0.044439595,0.04279456
1687,0.31852514,0.00048768386,0.26975676,0.047180038,0.056579657
1688,0.30592975,0.00036718108,0.26921165,0.043947116,0.04330673
1689,0.30381268,0.00034543255,0.26926944,0.0426918,0.035244137
1690,0.31779274,0.00047579288,0.27021345,0.044042576,0.04410018
1691,0.35404783,0.00082830805,0.27121702,0.047381062,0.05783915
1692,0.4206243,0.0014923766,0.27138662,0.045478705,0.049925923
1693,0.38131428,0.0011002172,0.27129254,0.043776114,0.04284674
1694,0.30847117,0.00037731198,0.27073997,0.045381945,0.05291588
1695,0.326177,0.00055922195,0.2702548,0.042397287,0.04280551
1696,0.37538207,0.0010509624,0.27028584,0.03965052,0.030019535
1697,0.33033305,0.00059542595,0.27079046,0.040413834,0.03880817
1698,0.2991949,0.0002768373,0.27151117,0.042218983,0.048060395
1699,0.33413604,0.00062481663,0.27165437,0.04031848,0.039330028
1700,0.3767069,0.0010486497,0.27184194,0.039899547,0.03722373
1701,0.3639951,0.0009269485,0.27130026,0.04129407,0.042970564
1702,0.3233881,0.0005302487,0.27036324,0.042337935,0.04426708
1703,0.30934748,0.00039877024,0.26947045,0.04182781,0.035618756
1704,0.3391584,0.000697442,0.2694142,0.043315336,0.041657258
1705,0.37705067,0.0010743862,0.26961204,0.04492311,0.046474468
1706,0.3791666,0.0010921444,0.26995215,0.046532575,0.050426137
1707,0.33010864,0.00059241947,0.2708667,0.048179265,0.054787207
1708,0.32024565,0.00049368537,0.27087712,0.049071465,0.059090815
1709,0.3768425,0.001059792,0.2708633,0.04653705,0.04940145
1710,0.37918073,0.0010839101,0.2707897,0.045212597,0.04526266
1711,0.29856655,0.0002756339,0.27100316,0.04710405,0.05677004
1712,0.3069943,0.00036813767,0.27018052,0.04485851,0.049416065
1713,0.3792616,0.0010931321,0.26994842,0.041678615,0.034340564
1714,0.33792943,0.00067332166,0.27059728,0.04320666,0.04502089
1715,0.330478,0.00059045927,0.2714321,0.044285536,0.049799234
1716,0.36396313,0.000921245,0.27183864,0.042734172,0.041725136
1717,0.3702508,0.0009883868,0.2714121,0.042731103,0.041917693
1718,0.38266096,0.0011123938,0.27142158,0.044231683,0.048846703
1719,0.33752733,0.0006615759,0.27136976,0.044359524,0.048462138
1720,0.31284443,0.00041528692,0.27131572,0.043702144,0.043714497
1721,0.31298143,0.0004178928,0.27119216,0.043960944,0.04458418
1722,0.3174259,0.00047227216,0.2701987,0.045182183,0.04972174
1723,0.32276204,0.0005317582,0.26958624,0.045071185,0.047662534
1724,0.3382097,0.0006868771,0.26952198,0.04452446,0.042085752
1725,0.35635146,0.00086172065,0.2701794,0.046123877,0.048828434
1726,0.36530662,0.0009443243,0.27087417,0.04782319,0.05614271
1727,0.36957067,0.000987908,0.27077988,0.046543166,0.05031819
1728,0.35785994,0.0008695284,0.2709071,0.04545752,0.046641693
1729,0.31782454,0.00046234287,0.27159026,0.04749415,0.05684628
1730,0.31193224,0.00039992266,0.27193996,0.04508496,0.048556022
1731,0.3240538,0.00052858924,0.27119488,0.042230897,0.036450297
1732,0.3114314,0.00041268012,0.2701634,0.042836532,0.041876458
1733,0.31606436,0.00045845588,0.27021876,0.04454723,0.050446246
1734,0.35758767,0.0008672454,0.27086312,0.043630056,0.045672707
1735,0.3576427,0.0008667356,0.27096915,0.043878727,0.04626085
1736,0.33537763,0.0006493543,0.2704422,0.04426567,0.047360815
1737,0.34594572,0.0007610753,0.26983818,0.04328758,0.04225086
1738,0.33737305,0.0006814042,0.26923263,0.042657245,0.037241496
1739,0.29822192,0.0002909342,0.2691285,0.04543474,0.050290663
1740,0.31672606,0.000471395,0.26958656,0.04492596,0.04764331
1741,0.35509446,0.00084415317,0.27067915,0.044947423,0.046979975
1742,0.34571192,0.0007399445,0.27171746,0.04619528,0.052199487
1743,0.32641783,0.0005510119,0.27131665,0.045890518,0.051765826
1744,0.3310585,0.0006073922,0.27031928,0.04431335,0.045652866
1745,0.33569464,0.00065851095,0.26984355,0.044104025,0.047029983
1746,0.3389821,0.00069164875,0.26981723,0.044201728,0.048008204
1747,0.35147324,0.00081957557,0.2695157,0.04231856,0.03679431
1748,0.3298413,0.00059868547,0.26997274,0.04411137,0.04566618
1749,0.36953166,0.0009900079,0.27053088,0.045286186,0.05068241
1750,0.37364423,0.0010344228,0.27020195,0.043704823,0.04357279
1751,0.34059536,0.00070493785,0.27010158,0.04371791,0.043429695
1752,0.3088817,0.00039131718,0.26974997,0.04544679,0.05142721
1753,0.3338678,0.000640218,0.269846,0.044627976,0.046719424
1754,0.37432903,0.0010422484,0.27010417,0.04424509,0.043373175
1755,0.3469131,0.00076302426,0.2706107,0.046004508,0.05166215
1756,0.3090304,0.00037632763,0.27139765,0.048121758,0.06000638
1757,0.35412574,0.00083394034,0.2707317,0.044924486,0.04746873
1758,0.38413125,0.0011406018,0.27007106,0.043171346,0.03914217
1759,0.31218806,0.00042508682,0.26967937,0.04484814,0.049763225
1760,0.29660365,0.00026920476,0.26968318,0.043935265,0.046856668
1761,0.36288798,0.0009308379,0.26980418,0.041038774,0.030694196
1762,0.36498094,0.00094610825,0.27037013,0.043073893,0.043631837
1763,0.3415019,0.0007007614,0.27142575,0.046126284,0.056853104
1764,0.33788985,0.00066445745,0.2714441,0.04390021,0.04661985
1765,0.36562482,0.0009451043,0.27111438,0.042273004,0.039261438
1766,0.32835934,0.0005792255,0.2704368,0.043955944,0.047642685
1767,0.298457,0.00027707734,0.27074927,0.045393087,0.052518472
1768,0.32476786,0.00053962535,0.27080533,0.042532064,0.037450943
1769,0.34064585,0.00070265925,0.27037993,0.043219272,0.038668234
1770,0.3158482,0.00045813847,0.27003434,0.04764363,0.057065584
1771,0.33007106,0.0006013873,0.26993233,0.048587445,0.059600208
1772,0.37883484,0.0010880978,0.27002504,0.04594651,0.045845915
1773,0.37414148,0.0010384659,0.2702949,0.046993047,0.04945941
1774,0.34177512,0.0007134132,0.2704338,0.050420225,0.062777676
1775,0.3365294,0.0006632108,0.27020833,0.048590835,0.056612834
1776,0.32917637,0.0005899228,0.27018407,0.045052405,0.04146522
1777,0.3048033,0.00034975924,0.2698274,0.045440335,0.047978356
1778,0.3357823,0.00066181895,0.2696004,0.045965653,0.05194406
1779,0.37988186,0.0011068033,0.26920152,0.043834947,0.04220909
1780,0.33666658,0.0006759051,0.26907608,0.043726522,0.04081798
1781,0.31762576,0.0004808129,0.26954448,0.04587843,0.05082076
1782,0.35614926,0.0008542935,0.2707199,0.04643394,0.05370782
1783,0.39448476,0.0012339856,0.2710862,0.044855442,0.047447424
1784,0.34114122,0.00070120837,0.27102038,0.044903878,0.049905177
1785,0.3054817,0.00035095523,0.2703862,0.044302285,0.04890044
1786,0.3292717,0.0005949432,0.2697774,0.042219177,0.04000308
1787,0.3328507,0.00063478516,0.26937217,0.041651152,0.03765905
1788,0.31718507,0.00047628384,0.2695567,0.042685267,0.04265956
1789,0.32465425,0.00054920465,0.2697338,0.043571293,0.04609661
1790,0.36319873,0.00093414186,0.26978454,0.042986937,0.04105503
1791,0.36420822,0.0009401464,0.27019358,0.04451948,0.04801728
1792,0.30764362,0.00037156852,0.27048677,0.04655296,0.055882394
1793,0.306543,0.00036601673,0.26994133,0.043872748,0.043562736
1794,0.35761964,0.00088344765,0.26927486,0.042293247,0.032828942
1795,0.34588808,0.0007639581,0.26949227,0.046061262,0.05198787
1796,0.3407305,0.0007080589,0.2699246,0.04854779,0.06078506
1797,0.3962486,0.001262373,0.2700113,0.045176208,0.044749226
1798,0.37877232,0.0010886715,0.26990515,0.04515929,0.044989273
1799,0.3156892,0.00045826254,0.26986295,0.04858501,0.060572445
1800,0.32447165,0.0005495029,0.26952136,0.044604313,0.04545039
1801,0.32757637,0.00058190036,0.26938632,0.042192858,0.032530483
1802,0.30023798,0.0003056098,0.269677,0.044333097,0.046929453
1803,0.33044568,0.00059978705,0.27046698,0.045674715,0.054046456
1804,0.40537098,0.0013419298,0.271178,0.043502495,0.04464906
1805,0.35297564,0.00082080544,0.2708951,0.04329331,0.044825003
1806,0.30129978,0.00030580783,0.270719,0.044133052,0.049747296
1807,0.31691578,0.00046901876,0.2700139,0.042318184,0.041174985
1808,0.36249796,0.0009306556,0.2694324,0.041907374,0.036723368
1809,0.32509387,0.00055750296,0.26934355,0.04363082,0.044163942
1810,0.30412292,0.00034156337,0.26996657,0.045523968,0.050112765
1811,0.32729712,0.000566306,0.2706665,0.045997467,0.05068169
1812,0.37819457,0.0010718781,0.27100676,0.04538158,0.04730283
1813,0.4087044,0.0013803846,0.27066594,0.045900356,0.049964856
1814,0.33731863,0.00067276927,0.2700417,0.04732084,0.056625705
1815,0.29978788,0.00030454845,0.26933303,0.04510151,0.045564283
1816,0.29109797,0.00021906373,0.2691916,0.04433445,0.042025004
1817,0.31287915,0.00043575658,0.2693035,0.0457272,0.049155664
1818,0.36602294,0.00095733133,0.2702898,0.045844782,0.04827903
1819,0.34219152,0.0007123346,0.27095807,0.0458232,0.048599638
1820,0.3111103,0.00040740691,0.2703696,0.0472942,0.055074383
1821,0.37162203,0.0010188451,0.2697375,0.04609743,0.051313486
1822,0.39051622,0.0012129517,0.26922104,0.04443305,0.0427077
1823,0.3432265,0.0007416106,0.26906544,0.044284783,0.040870026
1824,0.29065442,0.00021371365,0.26928306,0.046263445,0.049783375
1825,0.33199158,0.0006203457,0.269957,0.04660121,0.053957444
1826,0.43385458,0.0016331269,0.27054188,0.044467956,0.046017896
1827,0.36091167,0.0009016307,0.2707486,0.04393441,0.047454923
1828,0.31741434,0.00046130788,0.27128357,0.043517977,0.047653355
1829,0.3488441,0.00078014017,0.2708301,0.04173046,0.04056705
1830,0.32974526,0.0005911714,0.27062812,0.04187096,0.04145614
1831,0.30996662,0.0003990354,0.27006307,0.04196708,0.042151123
1832,0.34624296,0.0007628329,0.2699597,0.041374397,0.03822496
1833,0.37430063,0.0010419554,0.2701051,0.042287026,0.041644324
1834,0.3606796,0.00090570026,0.27010956,0.04367123,0.04680686
1835,0.32105207,0.0005077871,0.27027336,0.04492903,0.050688848
1836,0.3348272,0.00064215064,0.27061215,0.043901376,0.04307095
1837,0.3364302,0.0006551701,0.27091318,0.044391487,0.044500884
1838,0.3326636,0.00061577425,0.2710862,0.04509462,0.04894574
1839,0.33856785,0.00067898305,0.27066955,0.045178954,0.050828893
1840,0.35056484,0.0008053009,0.27003473,0.044237,0.045763645
1841,0.35942394,0.00089316897,0.27010703,0.043984108,0.043224245
1842,0.36961436,0.0009871626,0.2708981,0.045745794,0.051764883
1843,0.37667567,0.0010578933,0.27088633,0.045681253,0.051811773
1844,0.3477923,0.0007755529,0.270237,0.043037906,0.04118899
1845,0.30696043,0.00036701918,0.27025852,0.042747453,0.042245444
1846,0.30951908,0.00039544122,0.26997495,0.04281206,0.0445624
1847,0.31651384,0.00046739564,0.2697743,0.042653378,0.04285986
1848,0.33351287,0.0006346271,0.27005017,0.04256309,0.040929046
1849,0.33817458,0.00067542057,0.27063254,0.043832824,0.043981973
1850,0.35322228,0.00082535413,0.27068686,0.046279892,0.052350238
1851,0.38901186,0.0011856006,0.2704518,0.04721868,0.05476766
1852,0.37345654,0.0010334481,0.27011174,0.04597326,0.048034124
1853,0.30392516,0.00034012788,0.26991236,0.046273585,0.0478944
1854,0.28130725,0.00011831006,0.26947623,0.048174616,0.055978283
1855,0.3496793,0.0008047466,0.26920465,0.046186447,0.04619604
1856,0.37707254,0.0010771573,0.26935682,0.04710667,0.049148906
1857,0.32594144,0.0005570091,0.27024055,0.049220037,0.058255434
1858,0.32441834,0.0005344218,0.27097616,0.0494343,0.058799107
1859,0.3851887,0.0011443793,0.27075076,0.046551604,0.04775531
1860,0.35605645,0.00086001557,0.2700549,0.047105346,0.051579714
1861,0.3063778,0.00036253393,0.2701244,0.047782417,0.056366637
1862,0.3313418,0.0006152489,0.2698169,0.04468967,0.044190396
1863,0.34307176,0.0007347022,0.26960155,0.044053167,0.043959543
1864,0.334134,0.00064370426,0.2697636,0.045037277,0.049946595
1865,0.3480241,0.0007803991,0.2699842,0.043697488,0.044460315
1866,0.34273133,0.0007259236,0.27013898,0.0424075,0.038898386
1867,0.33282802,0.0006226381,0.2705642,0.043406904,0.044506058
1868,0.31999567,0.0004930694,0.27068874,0.046177138,0.055501174
1869,0.35144585,0.0008101079,0.27043507,0.044684295,0.047631882
1870,0.34794563,0.00077794376,0.27015126,0.044139437,0.041816603
1871,0.3261246,0.00056259014,0.2698656,0.046411093,0.052433424
1872,0.3535093,0.0008406223,0.2694471,0.0463162,0.0515428
1873,0.37909648,0.0010972142,0.26937506,0.044580333,0.042955775
1874,0.33172104,0.0006200414,0.2697169,0.04538525,0.046715856
1875,0.3162092,0.00045976302,0.2702329,0.046730045,0.053607833
1876,0.33150572,0.00061150495,0.27035522,0.045616325,0.050248645
1877,0.33854434,0.00068306184,0.27023816,0.043500982,0.041703876
1878,0.31937313,0.00048991124,0.27038202,0.044011228,0.04597532
1879,0.31516513,0.0004453669,0.27062845,0.04510557,0.052584644
1880,0.3635917,0.00093100016,0.2704917,0.042092662,0.039734747
1881,0.3683961,0.0009778594,0.27061018,0.041490518,0.037922062
1882,0.313918,0.0004338314,0.27053484,0.043772288,0.049958527
1883,0.3205032,0.00049882196,0.270621,0.042434327,0.044340026
1884,0.35983568,0.0008910807,0.2707276,0.04061603,0.03402521
1885,0.34949276,0.00078561954,0.2709308,0.04315574,0.0460755
1886,0.35256016,0.00081965065,0.2705951,0.04483339,0.05205001
1887,0.39313555,0.0012292331,0.27021223,0.04279979,0.040487915
1888,0.34481555,0.0007483686,0.26997867,0.04315025,0.041914996
1889,0.3001625,0.00030275105,0.2698874,0.044734955,0.049178697
1890,0.31384736,0.00043909595,0.26993775,0.04414777,0.0465461
1891,0.36049315,0.00090425817,0.27006733,0.042719807,0.03912125
1892,0.33726966,0.0006646026,0.2708094,0.044374246,0.046982232
1893,0.3203407,0.00048661433,0.27167925,0.04561067,0.052617207
1894,0.32264543,0.0005141394,0.27123147,0.04445605,0.04877012
1895,0.3634902,0.00093382125,0.27010807,0.04253565,0.040239304
1896,0.35842234,0.0008859496,0.26982737,0.042767134,0.04197288
1897,0.32921183,0.000593724,0.26983944,0.043556582,0.045470558
1898,0.3309737,0.00060712197,0.27026153,0.043182574,0.042298734
1899,0.37379444,0.0010291806,0.27087638,0.043258194,0.042866427
1900,0.37198722,0.0010053983,0.2714474,0.046151057,0.054424476
1901,0.328449,0.0005750943,0.2709396,0.04470575,0.04943934
1902,0.31673482,0.00046326258,0.27040857,0.04294848,0.03958414
1903,0.32000053,0.0004957688,0.27042365,0.04371434,0.0446847
1904,0.32686043,0.0005595441,0.27090603,0.046344638,0.055310372
1905,0.3600719,0.00089478627,0.2705933,0.04477027,0.047223836
1906,0.34255296,0.00072484557,0.2700684,0.043795872,0.040150043
1907,0.31667134,0.0004679944,0.2698719,0.04555255,0.048568428
1908,0.3497975,0.0008011103,0.26968646,0.04653959,0.053108446
1909,0.3655469,0.0009627568,0.26927122,0.045012396,0.044903174
1910,0.33900076,0.0006962741,0.26937336,0.044620704,0.041024957
1911,0.29584688,0.00026186332,0.26966053,0.04793527,0.055934664
1912,0.31462237,0.00044616978,0.2700054,0.04812419,0.056765933
1913,0.39910305,0.0012864004,0.27046302,0.04622982,0.04731777
1914,0.39327887,0.0012243834,0.27084053,0.046624698,0.050482456
1915,0.33716756,0.0006658179,0.27058578,0.048447512,0.05952078
1916,0.32978696,0.0005978446,0.27000248,0.04570118,0.04929544
1917,0.33742738,0.00067703176,0.2697242,0.043336783,0.04073908
1918,0.3048228,0.00035407612,0.2694152,0.04429551,0.048138715
1919,0.30477268,0.0003546593,0.26930675,0.04245716,0.040582377
1920,0.31427935,0.00044588276,0.26969108,0.04178133,0.036755428
1921,0.3253105,0.00054502004,0.2708085,0.044166323,0.048358984
1922,0.3708902,0.00099217,0.2716732,0.045282647,0.053396374
1923,0.4245294,0.0015276273,0.27176666,0.043759532,0.04837593
1924,0.35858858,0.0008741169,0.27117687,0.042171273,0.042585067
1925,0.3211964,0.0005070238,0.270494,0.041109674,0.03908302
1926,0.31988415,0.00049610133,0.270274,0.040439654,0.03605275
1927,0.3095743,0.00038741768,0.27083254,0.041870162,0.04173886
1928,0.32239726,0.0005151904,0.27087823,0.041911677,0.039262738
1929,0.34299797,0.00072792993,0.270205,0.042575553,0.038923614
1930,0.31202352,0.00042367782,0.26965573,0.046458572,0.053662512
1931,0.3158474,0.00046754643,0.26909274,0.046575308,0.051367074
1932,0.38119262,0.0011202936,0.26916325,0.04579112,0.04423331
1933,0.3594906,0.0008999965,0.26949096,0.04908064,0.057275243
1934,0.31771377,0.00048050188,0.26966357,0.049809203,0.059155524
1935,0.33007824,0.00060140045,0.2699382,0.04775284,0.050347965
1936,0.33989856,0.00069802254,0.2700963,0.048191402,0.054740082
1937,0.33102444,0.0006058141,0.27044302,0.04889348,0.05869158
1938,0.3294876,0.0005868173,0.27080587,0.046682227,0.051052373
1939,0.32089856,0.00051001547,0.269897,0.044848207,0.04520054
1940,0.32436258,0.00055038003,0.26932457,0.04467253,0.046854597
1941,0.35660714,0.0008715319,0.26945394,0.042696282,0.039492566
1942,0.3554835,0.0008524374,0.27023977,0.04240759,0.04082704
1943,0.35276845,0.0008199493,0.27077353,0.042713754,0.043968532
1944,0.33366087,0.0006254251,0.27111837,0.04336291,0.047452312
1945,0.33685845,0.0006573857,0.2711199,0.043302216,0.047677178
1946,0.34095737,0.0007035696,0.2706004,0.0413437,0.037738595
1947,0.32256383,0.000520925,0.27047133,0.042307653,0.042412076
1948,0.30947456,0.00038843876,0.2706307,0.043412033,0.045504257
1949,0.33536893,0.00064279913,0.27108902,0.043633197,0.04516421
1950,0.3706732,0.0010005994,0.27061328,0.043975066,0.0459244
1951,0.34695846,0.0007638864,0.27056983,0.04491795,0.049745888
1952,0.33178377,0.00061089377,0.2706944,0.044825897,0.048720278
1953,0.3549971,0.0008388441,0.27111268,0.044177722,0.046761043
1954,0.36954498,0.0009837413,0.27117085,0.04330413,0.043018214
1955,0.30920148,0.00038442423,0.27075905,0.04486599,0.05050838
1956,0.3130743,0.00042721428,0.27035287,0.044415124,0.048388705
1957,0.33073866,0.00060506247,0.2702324,0.043195993,0.041513123
1958,0.32242596,0.0005174739,0.27067858,0.044131547,0.044729836
1959,0.31243214,0.00042099526,0.2703326,0.04518665,0.047526173
1960,0.3261236,0.00055970484,0.2701531,0.045243237,0.047123637
1961,0.337911,0.00067929446,0.26998156,0.045570172,0.048615895
1962,0.37196842,0.0010153413,0.2704343,0.04523628,0.04577362
1963,0.37121573,0.0009956073,0.271655,0.04666287,0.051500004
1964,0.34354785,0.00070788764,0.27275908,0.04756479,0.055951826
1965,0.34931242,0.0007756172,0.2717507,0.04498791,0.046926636
1966,0.35827607,0.000878684,0.27040768,0.043413475,0.041044474
1967,0.3411144,0.0007064262,0.27047178,0.044652775,0.04836269
1968,0.3132014,0.0004211824,0.27108315,0.044568297,0.048133645
1969,0.32019576,0.00048956205,0.27123955,0.04291896,0.04034778
1970,0.32787544,0.0005716639,0.27070904,0.043086458,0.042188726
1971,0.34647757,0.0007674522,0.26973236,0.043893963,0.04702726
1972,0.36997503,0.0009962182,0.27035323,0.04341333,0.04426076
1973,0.359868,0.00088936096,0.2709319,0.04331582,0.042337995
1974,0.3422712,0.000709268,0.27134442,0.045188468,0.04995609
1975,0.3479229,0.00077118765,0.27080414,0.04547877,0.051422887
1976,0.3772443,0.0010660124,0.27064306,0.04341475,0.041464143
1977,0.31776735,0.0004765307,0.27011427,0.044759292,0.04838392
1978,0.29903126,0.0002932027,0.269711,0.045126736,0.048712067
1979,0.32227537,0.00052735733,0.26953962,0.044922836,0.045530926
1980,0.3405658,0.0007122984,0.26933596,0.046258543,0.049146052
1981,0.3556297,0.0008565062,0.2699791,0.048760246,0.05748128
1982,0.38629022,0.0011612976,0.27016047,0.047635276,0.05267611
1983,0.3296559,0.0005970677,0.2699491,0.04664921,0.051094692
1984,0.31407595,0.00044487958,0.269588,0.04574413,0.04993761
1985,0.34160662,0.00072108733,0.26949787,0.044170547,0.04431354
1986,0.32705608,0.00057275535,0.26978055,0.04419989,0.04658792
1987,0.314366,0.00044732535,0.26963347,0.043327183,0.043544903
1988,0.32703322,0.00057263375,0.26976985,0.042652085,0.041258026
1989,0.3604125,0.00090075395,0.2703371,0.04271553,0.043307558
1990,0.35904813,0.00088200124,0.270848,0.043459263,0.04831596
1991,0.40139204,0.0013048716,0.27090487,0.04181111,0.04089945
1992,0.3525656,0.0008200163,0.27056396,0.041306898,0.037271187
1993,0.31633812,0.00045511953,0.27082616,0.043820407,0.050268605
1994,0.33809066,0.00067250256,0.2708404,0.043475132,0.048856653
1995,0.37949654,0.001083599,0.27113664,0.040617485,0.03368042
1996,0.3387358,0.0006714311,0.27159268,0.042275447,0.042730063
1997,0.30159295,0.00030370595,0.27122235,0.044726137,0.05224595
1998,0.3381149,0.0006729757,0.2708173,0.042155255,0.039568543
1999,0.37956154,0.0010923336,0.2703282,0.042346146,0.039809167
2000,0.36932695,0.0009886847,0.27045846,0.045374233,0.051646236
2001,0.32955107,0.0005922189,0.27032918,0.04462785,0.044800617
2002,0.2910774,0.00021390931,0.26968646,0.04523711,0.04227479
2003,0.29927444,0.0002960105,0.2696734,0.048402827,0.05653793
2004,0.37021244,0.0010028183,0.2699306,0.048877552,0.05677491
2005,0.4092753,0.0013860357,0.27067173,0.04672893,0.047120813
2006,0.31235832,0.00041560704,0.2707976,0.048477583,0.055353917
2007,0.31318435,0.0004256637,0.270618,0.048690926,0.05822982
2008,0.3627413,0.00092042255,0.27069905,0.045963828,0.05055365
2009,0.3804828,0.0010972774,0.27075505,0.043239843,0.04159321
2010,0.34232265,0.00071175484,0.27114716,0.043220527,0.044845995
2011,0.32365203,0.0005210879,0.27154323,0.04333537,0.048588593
2012,0.37443146,0.0010319665,0.2712348,0.040438347,0.037874267
2013,0.37353933,0.0010253115,0.2710082,0.039882105,0.036968827
2014,0.31340683,0.0004225027,0.27115655,0.040454723,0.03938693
2015,0.3102141,0.00038728162,0.27148595,0.040201113,0.03747905
2016,0.33468437,0.00062331685,0.2723527,0.040625956,0.03768076
2017,0.33477473,0.0006351261,0.2712621,0.042338826,0.042890128
2018,0.31201988,0.00042140932,0.26987895,0.043417297,0.04417334
2019,0.31645077,0.0004682894,0.26962185,0.044961385,0.04637137
2020,0.3624621,0.0009234367,0.27011842,0.046285313,0.04796011
2021,0.36324483,0.0009282546,0.27041936,0.049034342,0.056898527
2022,0.33941066,0.00069253077,0.27015758,0.050126806,0.0597857
2023,0.34667724,0.00076342025,0.27033523,0.04807892,0.050919093
2024,0.31896842,0.00048466964,0.27050146,0.048878495,0.05739606
2025,0.32785028,0.0005762427,0.270226,0.047061414,0.051749784
2026,0.3401262,0.00070459687,0.2696665,0.04475779,0.04301774
2027,0.3100314,0.00040543894,0.26948753,0.045898896,0.0501683
2028,0.322804,0.00053404155,0.26939985,0.045583755,0.0491425
2029,0.3750592,0.0010529062,0.26976857,0.044385627,0.04313463
2030,0.35092592,0.000806264,0.27029952,0.045179036,0.0479229
2031,0.33510524,0.00064465206,0.27064005,0.046061575,0.052601147
2032,0.36086792,0.00090162084,0.27070582,0.044760533,0.047230646
2033,0.36902964,0.0009837048,0.27065915,0.044515222,0.047296874
2034,0.33095044,0.00060433766,0.27051666,0.044677634,0.048044093
2035,0.2980927,0.00027420805,0.27067187,0.044359636,0.046121236
2036,0.32684547,0.0005675989,0.27008557,0.043221697,0.038686246
2037,0.34649265,0.0007689208,0.26960057,0.04489739,0.04686153
2038,0.34757876,0.0007795867,0.2696201,0.04590931,0.050670262
2039,0.34829566,0.0007803529,0.27026036,0.045520697,0.04690861
2040,0.37283167,0.001014754,0.27135628,0.046046734,0.046498314
2041,0.3397419,0.0006820259,0.2715393,0.049557786,0.060362816
2042,0.3605426,0.00090451766,0.27009082,0.048023794,0.054126654
2043,0.3527076,0.00083352777,0.26935482,0.045173317,0.041394155
2044,0.28702235,0.00016943566,0.27007878,0.046542313,0.05015959
2045,0.28963578,0.00019284182,0.2703516,0.047471553,0.053115502
2046,0.37563252,0.0010554544,0.2700871,0.044915438,0.040662114
2047,0.37219214,0.0010195887,0.27023327,0.046314638,0.05101211
2048,0.3486259,0.0007791649,0.27070943,0.047923267,0.0597167
2049,0.39236915,0.0012135278,0.2710164,0.044444494,0.046650104
2050,0.38155183,0.001100071,0.27154472,0.04266989,0.04128959
2051,0.28705686,0.00015967072,0.2710898,0.04391851,0.049234368
2052,0.29433042,0.00024271965,0.27005845,0.041094188,0.037545007
2053,0.34530532,0.00075648294,0.26965705,0.039892104,0.03023597
2054,0.3548383,0.0008392792,0.27091038,0.042967062,0.046430897
2055,0.36343524,0.000916855,0.27174973,0.04405247,0.048508387
2056,0.34619793,0.00074551377,0.27164656,0.043791037,0.043557443
2057,0.3477338,0.0007702792,0.27070588,0.04411256,0.044672783
2058,0.34449247,0.00074384984,0.27010748,0.045266755,0.050654866
2059,0.3298961,0.00060166355,0.26972973,0.045206506,0.048671864
2060,0.33850607,0.0006862224,0.26988384,0.04399316,0.03851045
2061,0.30228725,0.0003212301,0.27016425,0.04757514,0.054071072
2062,0.31692207,0.00046535413,0.27038667,0.049755573,0.060721453
2063,0.38690943,0.0011628006,0.27062938,0.046364505,0.044680245
2064,0.35231274,0.0008151603,0.27079672,0.047735684,0.051729906
2065,0.31175083,0.0004160446,0.27014637,0.050694317,0.064588144
2066,0.3324216,0.0006271606,0.26970553,0.04653039,0.048637263
2067,0.35903192,0.00089358806,0.2696731,0.044187475,0.03951451
2068,0.30593818,0.0003590517,0.270033,0.047459807,0.05712911
2069,0.33685046,0.0006598718,0.2708633,0.045679115,0.051701136
2070,0.42070383,0.0014980371,0.2709001,0.04155297,0.031191945
2071,0.3225737,0.0005220445,0.27036923,0.04427935,0.049090374
2072,0.28727245,0.00016986964,0.2702855,0.046352115,0.05813396
2073,0.38175368,0.0011175052,0.27000314,0.040989593,0.03391077
2074,0.3835085,0.0011353288,0.26997563,0.04130881,0.03566875
2075,0.32124934,0.0005072859,0.27052075,0.04532501,0.05319546
2076,0.3500544,0.00079379685,0.27067474,0.0439226,0.045546576
2077,0.37655497,0.0010608872,0.27046624,0.043957587,0.044636093
2078,0.34914696,0.0007881635,0.2703306,0.045671932,0.05155239
2079,0.32938474,0.0005938976,0.26999497,0.045115452,0.04984773
2080,0.33998072,0.0007027319,0.26970753,0.043537546,0.04286153
2081,0.32617274,0.00056015584,0.27015716,0.044156216,0.046144914
2082,0.31061894,0.00039937036,0.27068192,0.044529572,0.047888525
2083,0.31107628,0.00040557637,0.27051863,0.044351924,0.046802707
2084,0.3645923,0.0009409118,0.27050114,0.043930944,0.045092665
2085,0.3799305,0.0010912578,0.27080473,0.044904593,0.05083917
2086,0.3357416,0.0006506011,0.2706815,0.044713587,0.05055587
2087,0.3572905,0.0008676922,0.27052128,0.04226397,0.03933656
2088,0.3674098,0.0009676117,0.27064863,0.04305576,0.044072952
2089,0.3741891,0.0010290233,0.2712868,0.043875843,0.048849195
2090,0.327855,0.0005669132,0.27116367,0.0423634,0.044303786
2091,0.32722682,0.0005630893,0.2709179,0.040178087,0.035012964
2092,0.3355582,0.00064941845,0.27061635,0.040886685,0.040113393
2093,0.3326794,0.00062103546,0.27057585,0.042357266,0.04525391
2094,0.32261765,0.0005201872,0.27059892,0.041739445,0.03891316
2095,0.33522487,0.00063675694,0.27154917,0.043976657,0.04337743
2096,0.37016773,0.0009798361,0.2721841,0.048346393,0.059672184
2097,0.41793787,0.0014624014,0.27169776,0.04887298,0.059030063
2098,0.36936265,0.0009912906,0.2702336,0.04617354,0.046099093
2099,0.28100112,0.00011560951,0.26944017,0.047934964,0.05160281
2100,0.30572397,0.00036209798,0.26951417,0.04823393,0.054802053
2101,0.40111482,0.0013092698,0.27018782,0.047031384,0.04847072
2102,0.36370993,0.00092757016,0.2709529,0.04630115,0.048823256
2103,0.29087412,0.0001962556,0.27124858,0.047230802,0.05327038
2104,0.3267275,0.0005554663,0.2711809,0.04466353,0.046308562
2105,0.37846893,0.0010787308,0.27059585,0.044383332,0.04706991
2106,0.34732085,0.0007728981,0.27003103,0.043038644,0.042467542
2107,0.28843233,0.00018363194,0.27006912,0.04264936,0.040727027
2108,0.30947527,0.00038846929,0.27062833,0.04264017,0.040692717
2109,0.37514192,0.001038752,0.2712667,0.04438668,0.048240725
2110,0.38608602,0.0011504409,0.27104193,0.0457951,0.05358258
2111,0.33322972,0.0006321853,0.2700112,0.04337702,0.04253071
2112,0.32045794,0.0005065146,0.26980647,0.043255787,0.042284276
2113,0.3305415,0.0006063086,0.26991063,0.04381144,0.044483587
2114,0.33836848,0.0006823552,0.27013296,0.043993562,0.04406208
2115,0.31064478,0.0004017344,0.27047133,0.04418689,0.043747265
2116,0.30284658,0.00032541316,0.27030528,0.04657349,0.052948054
2117,0.33185002,0.0006173905,0.27011096,0.047325805,0.054529168
2118,0.36543918,0.0009563417,0.269805,0.046361778,0.049079377
2119,0.36117482,0.0009171371,0.26946113,0.046789978,0.049435865
2120,0.3226641,0.0005328979,0.2693743,0.048964936,0.058289293
2121,0.31950948,0.0005029299,0.26921648,0.04681528,0.0502075
2122,0.35029963,0.00080679555,0.26962006,0.045378912,0.04634498
2123,0.32171327,0.0005162144,0.27009183,0.04570589,0.051115334
2124,0.3097905,0.0003939539,0.2703951,0.043648228,0.045796197
2125,0.33894557,0.0006843839,0.2705072,0.041598406,0.03783894
2126,0.33490402,0.00063803606,0.2711004,0.042608783,0.045502804
2127,0.3604102,0.0008915282,0.2712574,0.04287862,0.047295902
2128,0.38438505,0.0011320149,0.27118355,0.041014753,0.03919115
2129,0.34647477,0.0007585533,0.27061945,0.0408935,0.0383969
2130,0.3190475,0.00048304518,0.27074298,0.041693702,0.04267278
2131,0.33651975,0.00065564923,0.27095482,0.041446403,0.040548556
2132,0.36642656,0.0009548064,0.2709459,0.041049965,0.034797013
2133,0.3134418,0.0004277306,0.27066875,0.044084903,0.048500642
2134,0.30605146,0.00035801984,0.2702495,0.045238223,0.052020125
2135,0.35875875,0.0008859363,0.27016512,0.043175433,0.038208988
2136,0.3459174,0.0007550394,0.27041346,0.045506034,0.04908723
2137,0.32766196,0.000573623,0.27029967,0.048127584,0.058047846
2138,0.33562076,0.00065660727,0.26996005,0.045133103,0.043636113
2139,0.33144844,0.0006169396,0.26975447,0.04547651,0.045020696
2140,0.31816277,0.0004866018,0.26950258,0.0489849,0.0610435
2141,0.37096995,0.0010176944,0.26920053,0.0451371,0.046393473
2142,0.3697549,0.0010062065,0.26913425,0.04322519,0.036967404
2143,0.31779835,0.00048364993,0.26943335,0.04601935,0.051629975
2144,0.3104509,0.00040498452,0.26995248,0.046784997,0.054168206
2145,0.36249566,0.0009246824,0.27002743,0.042876396,0.035479512
2146,0.33630487,0.0006612176,0.27018312,0.045313578,0.04843917
2147,0.2960777,0.00025844396,0.2702333,0.049634177,0.065082155
2148,0.3591683,0.00089283235,0.26988506,0.045462698,0.04612885
2149,0.4029698,0.0013332102,0.2696488,0.04450311,0.040099483
2150,0.36233467,0.00092521356,0.2698133,0.048390795,0.05582554
2151,0.34129572,0.0007144077,0.26985496,0.04752267,0.053896636
2152,0.35381308,0.0008384618,0.2699669,0.044371344,0.044168107
2153,0.34258503,0.00072189106,0.27039593,0.043986294,0.0455465
2154,0.32830364,0.0005756165,0.270742,0.0455846,0.055445205
2155,0.36441228,0.0009326345,0.27114883,0.041809898,0.04071829
2156,0.31291288,0.00042452972,0.27045992,0.040917523,0.034178153
2157,0.2960418,0.00025811204,0.2702306,0.042366993,0.042173266
2158,0.36428136,0.00094044703,0.27023664,0.042438462,0.042698257
2159,0.4201979,0.0015016693,0.27003098,0.04312524,0.04149813
2160,0.30195004,0.00032374923,0.26957512,0.046204,0.05176769
2161,0.29276595,0.00022946842,0.2698191,0.046803247,0.048877105
2162,0.3484273,0.00078555313,0.26987198,0.047062855,0.04809398
2163,0.38648683,0.0011713421,0.2693526,0.049751077,0.056105018
2164,0.336295,0.000671133,0.2691817,0.04999618,0.058311213
2165,0.31453043,0.00045041103,0.26948932,0.048832905,0.05145854
2166,0.325635,0.00055637205,0.26999778,0.049349066,0.056221806
2167,0.37402156,0.0010354256,0.270479,0.04962981,0.06035146
2168,0.37720007,0.0010668109,0.270519,0.04615883,0.05003629
2169,0.30967283,0.00039232004,0.27044082,0.043375563,0.041581266
2170,0.29138878,0.00020866597,0.27052218,0.043230865,0.04513917
2171,0.35810357,0.00087452406,0.27065116,0.042211615,0.0447969
2172,0.44243115,0.0017126413,0.27116704,0.03954446,0.033071402
2173,0.33037722,0.00059011683,0.27136555,0.040194906,0.03965646
2174,0.30452362,0.00033509824,0.2710138,0.040221203,0.039248683
2175,0.33552247,0.00065045635,0.27047685,0.038984653,0.032138154
2176,0.34897348,0.0007870553,0.27026796,0.040275123,0.036646962
2177,0.32895684,0.00058619585,0.27033725,0.042502966,0.0433213
2178,0.3255748,0.0005495721,0.27061757,0.043121316,0.041010637
2179,0.30325958,0.0003257272,0.27068686,0.046585467,0.05370686
2180,0.3418929,0.0007188575,0.27000716,0.0468557,0.05251037
2181,0.36644074,0.0009714112,0.26929963,0.046385005,0.049059812
2182,0.3423418,0.00073324004,0.26901782,0.04665477,0.048814073
2183,0.29900837,0.00030020956,0.26898742,0.047929484,0.053928275
2184,0.33107907,0.0006204065,0.2690384,0.04634075,0.048946302
2185,0.4057663,0.0013628319,0.26948312,0.045079965,0.044929463
2186,0.3730725,0.0010274498,0.2703275,0.045413833,0.048389323
2187,0.29964063,0.0002828046,0.27136016,0.04720081,0.05679652
2188,0.3149941,0.00043668092,0.271326,0.044236694,0.045304365
2189,0.37899667,0.0010842216,0.2705745,0.042151794,0.037047964
2190,0.34950057,0.0007908243,0.27041814,0.04448101,0.051089533
2191,0.32418883,0.0005385113,0.2703377,0.042562146,0.04506691
2192,0.3391538,0.0006846825,0.27068555,0.040875882,0.03613384
2193,0.37017876,0.0009965935,0.2705194,0.04115161,0.038611885
2194,0.3569687,0.00086711947,0.27025676,0.043964505,0.050106723
2195,0.33854902,0.0006906251,0.26948652,0.042156097,0.039424755
2196,0.30682558,0.00037079796,0.2697458,0.042479645,0.03856718
2197,0.3005138,0.00030793474,0.26972032,0.044787243,0.04876209
2198,0.33806086,0.0006851677,0.2695441,0.045554366,0.049790923
2199,0.37143636,0.0010169221,0.26974416,0.04548714,0.04680092
2200,0.3858136,0.0011498102,0.27083257,0.047178242,0.051148664
2201,0.3510328,0.0007925005,0.27178273,0.050163765,0.06300289
2202,0.33000112,0.00058858155,0.27114296,0.048410043,0.058423236
2203,0.3674569,0.000968852,0.2705717,0.04410527,0.04194988
2204,0.30966407,0.00039482542,0.27018154,0.043587133,0.04372585
2205,0.2863667,0.00016595845,0.26977086,0.04395468,0.047278643
2206,0.32755113,0.00058075786,0.26947534,0.041687608,0.034450527
2207,0.39708623,0.0012711838,0.26996785,0.042481255,0.03664258
2208,0.34861606,0.00077876565,0.2707395,0.047793895,0.058560718
2209,0.35525882,0.00084457576,0.27080125,0.046368103,0.053408418
2210,0.399834,0.0012919873,0.27063528,0.043280184,0.036446963
2211,0.31990921,0.0004913857,0.27077064,0.04660445,0.05445101
2212,0.29254058,0.00022100001,0.27044058,0.04782036,0.059183482
2213,0.32146263,0.0005167867,0.26978394,0.04290791,0.03672275
2214,0.30922043,0.00039354144,0.2698663,0.04401485,0.042366218
2215,0.3056338,0.0003498866,0.27064514,0.04791904,0.05838691
2216,0.36358908,0.0009291565,0.27067342,0.046046656,0.049811523
2217,0.4142309,0.0014421854,0.27001238,0.04378625,0.037211683
2218,0.32961366,0.00059484,0.27012965,0.046393756,0.053489354
2219,0.30226958,0.00032146275,0.2701233,0.045574013,0.05330864
2220,0.34202877,0.00071963394,0.27006537,0.041491065,0.03444652
2221,0.34913385,0.0007867652,0.27045733,0.041943483,0.037618954
2222,0.32303798,0.0005149845,0.27153954,0.045927137,0.05602818
2223,0.3480557,0.00076569465,0.27148622,0.04348608,0.046839487
2224,0.35802296,0.0008745214,0.2705708,0.041377157,0.035526052
2225,0.3390189,0.00069031736,0.26998717,0.042858638,0.044834003
2226,0.33834943,0.00068481435,0.269868,0.044288445,0.049452838
2227,0.36201683,0.00092486094,0.26953074,0.041436084,0.034778565
2228,0.35497126,0.00085182406,0.26978886,0.041628588,0.03603729
2229,0.33678508,0.0006653696,0.27024812,0.04461137,0.051025495
2230,0.3564636,0.0008596433,0.2704993,0.043570843,0.046199832
2231,0.3528689,0.000826638,0.2702051,0.04244237,0.039813336
2232,0.31511343,0.00045209282,0.26990414,0.043641794,0.045012306
2233,0.3110879,0.00041331575,0.26975632,0.04460623,0.04899796
2234,0.3601203,0.000900664,0.2700539,0.043896854,0.044502262
2235,0.42562884,0.0015499811,0.27063075,0.043585405,0.041281745
2236,0.37517732,0.0010425106,0.27092627,0.046562042,0.054960396
2237,0.34423235,0.00074068643,0.2701637,0.045360215,0.051346324
2238,0.35208952,0.0008229102,0.26979852,0.042167842,0.037451606
2239,0.30572534,0.00035698837,0.2700265,0.042768408,0.042023554
2240,0.30347595,0.00032823742,0.2706522,0.04434797,0.04946028
2241,0.373442,0.0010233424,0.27110776,0.042234756,0.041534267
2242,0.42794985,0.0015646226,0.2714876,0.041344546,0.039347783
2243,0.34014028,0.0006839676,0.2717435,0.0430785,0.047828455
2244,0.31400034,0.00042853598,0.27114674,0.042767484,0.046650138
2245,0.36672288,0.000960415,0.27068138,0.03969301,0.031516384
2246,0.37337703,0.0010254213,0.2708349,0.040924832,0.037191574
2247,0.30115896,0.00029783044,0.27137592,0.044386044,0.05338298
2248,0.3284144,0.0005731841,0.271096,0.041769803,0.03856274
2249,0.3794443,0.0010801114,0.27143317,0.04203781,0.038741935
2250,0.3327745,0.00061406195,0.2713683,0.046159126,0.05557512
2251,0.3184681,0.00047739342,0.27072877,0.045819603,0.05369187
2252,0.36015624,0.0009022371,0.26993254,0.04325656,0.037714634
2253,0.34528852,0.0007543312,0.2698554,0.045233134,0.04636079
2254,0.32231987,0.0005199215,0.27032772,0.047881044,0.056535248
2255,0.3151467,0.0004472822,0.2704185,0.04589149,0.049111743
2256,0.34643197,0.00075997435,0.27043453,0.043985076,0.040649194
2257,0.33574608,0.0006540203,0.27034405,0.046341237,0.053167354
2258,0.33753094,0.0006717288,0.27035806,0.047119025,0.05625052
2259,0.37835753,0.0010760378,0.27075374,0.04425389,0.044010833
2260,0.34622043,0.00075444416,0.27077603,0.044665556,0.046001717
2261,0.31808123,0.0004765219,0.27042904,0.045397565,0.04980828
2262,0.3577381,0.0008748766,0.27025044,0.043009844,0.04178044
2263,0.3402578,0.00069980236,0.27027756,0.042804714,0.041910842
2264,0.3059378,0.0003542197,0.27051583,0.044275302,0.048250757
2265,0.31187952,0.00040976383,0.27090314,0.04460213,0.049267728
2266,0.36990649,0.000988443,0.27106217,0.043145332,0.039311673
2267,0.3665093,0.000961464,0.27036288,0.044580184,0.04384094
2268,0.32201165,0.0005205434,0.2699573,0.0472348,0.054826315
2269,0.33416906,0.00064691575,0.2694775,0.045611896,0.04668035
2270,0.35558122,0.0008627988,0.26930135,0.045752786,0.04712454
2271,0.34700373,0.0007750475,0.26949897,0.047545087,0.053891726
2272,0.33783433,0.00067912514,0.2699218,0.047547136,0.05254162
2273,0.3156613,0.00045183464,0.27047786,0.047461756,0.05243533
2274,0.33172783,0.0006098273,0.2707451,0.047358,0.053041164
2275,0.34018713,0.00070276274,0.26991087,0.047116894,0.053753246
2276,0.35068476,0.00081441,0.26924378,0.04503881,0.044963848
2277,0.31522515,0.00045720028,0.2695051,0.046701845,0.053490274
2278,0.34734973,0.00077510683,0.26983905,0.044517443,0.04287898
2279,0.36204222,0.000917964,0.27024582,0.0441524,0.04297513
2280,0.35254443,0.00081626046,0.27091837,0.04638992,0.05539752
2281,0.35545036,0.00084833143,0.27061722,0.045424376,0.052792653
2282,0.35081258,0.00080528524,0.27028406,0.04213608,0.03848956
2283,0.31319043,0.000429473,0.27024314,0.0425655,0.041532543
2284,0.2938219,0.00023631535,0.27019036,0.043980613,0.046543617
2285,0.33469972,0.0006506923,0.2696305,0.042877022,0.040677935
2286,0.3805477,0.0011105493,0.26949278,0.043183845,0.040999066
2287,0.34455162,0.00074827566,0.26972407,0.046082582,0.052666035
2288,0.3422041,0.0007219499,0.2700091,0.046739936,0.05216132
2289,0.36053222,0.0009022178,0.27031043,0.04568842,0.044919103
2290,0.34829435,0.0007757264,0.2707217,0.047960747,0.054825276
2291,0.33867633,0.0006782649,0.27084985,0.04838895,0.057869315
2292,0.32453793,0.0005341266,0.2711253,0.045597214,0.046694152
2293,0.298164,0.00027328203,0.27083582,0.04533264,0.0458601
2294,0.2988475,0.0002906567,0.26978183,0.04585111,0.04960153
2295,0.3410693,0.0007181505,0.26925427,0.045460448,0.04715246
2296,0.39094365,0.0012099425,0.2699494,0.045154233,0.044846848
2297,0.37365666,0.00102523,0.27113366,0.04725716,0.053595863
2298,0.3343795,0.00063445145,0.27093434,0.047909163,0.056889243
2299,0.36544126,0.00095082406,0.27035886,0.044996552,0.04610111
2300,0.32617152,0.0005610216,0.27006936,0.044373117,0.04544078
2301,0.28415835,0.00014061839,0.2700965,0.044184517,0.046618037
2302,0.31044,0.0004056343,0.26987657,0.042608567,0.039106645
2303,0.33081454,0.00061143015,0.26967153,0.04453379,0.0476159
2304,0.38074684,0.0011074091,0.2700059,0.045474835,0.04943737
2305,0.40556538,0.0013510085,0.27046454,0.045528907,0.0477708
2306,0.37226832,0.0010168897,0.27057934,0.04625406,0.050773695
2307,0.32373208,0.0005368255,0.27004954,0.046380725,0.051803544
2308,0.33049944,0.00060634164,0.26986527,0.044416737,0.04464697
2309,0.31708702,0.0004734795,0.26973906,0.04387964,0.043994777
2310,0.3106857,0.00040856388,0.2698293,0.04390928,0.046171404
2311,0.33010158,0.0005967743,0.27042416,0.04418169,0.04761908
2312,0.3741516,0.0010291461,0.271237,0.044659976,0.04920526
2313,0.41780373,0.0014647272,0.271331,0.04353132,0.04464682
2314,0.32375413,0.00053352345,0.27040178,0.04370793,0.046778757
2315,0.29774645,0.00027480352,0.2702661,0.042015657,0.039574195
2316,0.30490768,0.0003399622,0.27091146,0.04222547,0.03867083
2317,0.31195417,0.0004092527,0.2710289,0.04493946,0.04978583
2318,0.3499715,0.0007932386,0.27064764,0.04477601,0.04688664
2319,0.35217395,0.00080935145,0.2712388,0.046206813,0.049755476
2320,0.38465434,0.0011275758,0.27189678,0.047069617,0.05352614
2321,0.37272462,0.0010239994,0.27032468,0.046580058,0.051656213
2322,0.34324542,0.00073507626,0.26973778,0.04571987,0.048388887
2323,0.29347038,0.00023337893,0.27013248,0.045474615,0.047405187
2324,0.29442242,0.00023889181,0.27053323,0.046478868,0.05102883
2325,0.34518385,0.0007507732,0.27010652,0.04563317,0.047747068
2326,0.37287486,0.001028358,0.27003905,0.04496441,0.045831837
2327,0.3504037,0.0008024562,0.27015808,0.0460066,0.05202196
2328,0.35597664,0.0008546132,0.27051532,0.04438393,0.04683834
2329,0.34105188,0.0007083547,0.2702164,0.042880613,0.041054305
2330,0.3377909,0.00067890616,0.2699003,0.042417552,0.038400706
2331,0.30433312,0.0003348768,0.27084544,0.04472329,0.049892638
2332,0.31059337,0.00038348287,0.27224508,0.04370587,0.046129543
2333,0.34723586,0.0007623181,0.27100405,0.04241034,0.041112047
2334,0.3504183,0.0008019722,0.27022108,0.043196414,0.044981845
2335,0.33421868,0.00064029417,0.27018926,0.043760065,0.046661228
2336,0.36401564,0.00093599455,0.27041617,0.042763796,0.040953744
2337,0.37866825,0.0010824947,0.27041876,0.04368547,0.044885762
2338,0.35830522,0.00087756594,0.2705486,0.04506844,0.05106464
2339,0.33203542,0.00061400066,0.27063537,0.044091653,0.04631577
2340,0.29265296,0.0002135111,0.27130187,0.043413762,0.043935888
2341,0.29695967,0.0002666364,0.27029604,0.042664465,0.040432364
2342,0.32215744,0.00052595214,0.26956224,0.04304184,0.040916737
2343,0.3332337,0.0006362216,0.26961154,0.045415387,0.049859837
2344,0.38780075,0.00117575,0.27022573,0.04594469,0.048815094
2345,0.42816234,0.0015731289,0.27084947,0.046759736,0.051174834
2346,0.36980164,0.0009899094,0.2708107,0.047615923,0.056378674
2347,0.35740864,0.0008692151,0.27048713,0.043895237,0.043229766
2348,0.29979765,0.00029087218,0.27071044,0.044105694,0.047094032
2349,0.29417664,0.00023865257,0.2703114,0.04377591,0.046020683
2350,0.31699744,0.0004695514,0.2700423,0.041813176,0.036966417
2351,0.32045645,0.0005028096,0.2701755,0.042586084,0.04143462
2352,0.3490484,0.0007821576,0.27083266,0.04424326,0.047067024
2353,0.37595883,0.0010465392,0.2713049,0.044796363,0.04961574
2354,0.3959853,0.0012502638,0.27095893,0.043945115,0.046198573
2355,0.34169537,0.00071395613,0.27029976,0.04345687,0.04491105
2356,0.28529257,0.00015483564,0.269809,0.04347459,0.045338273
2357,0.31062067,0.00041013313,0.26960737,0.042124234,0.036751408
2358,0.34369814,0.0007382102,0.26987714,0.042923175,0.037708532
2359,0.3295778,0.0005936612,0.2702117,0.04642658,0.052630812
2360,0.34065866,0.0007083365,0.269825,0.04706051,0.05336927
2361,0.40646112,0.0013580701,0.2706541,0.04625802,0.04875845
2362,0.38548386,0.0011463052,0.27085334,0.04681869,0.05193602
2363,0.29199514,0.00021944303,0.27005082,0.04854596,0.058680724
2364,0.3081299,0.00038134225,0.2699957,0.0447622,0.043848723
2365,0.32861087,0.0005803708,0.2705738,0.04457504,0.042768713
2366,0.31571454,0.00044390108,0.27132443,0.04617844,0.05243174
2367,0.32316172,0.00051586033,0.2715757,0.044124693,0.046408296
2368,0.3517276,0.00080433703,0.2712939,0.043452334,0.0441539
2369,0.39118224,0.001192185,0.27196375,0.044308472,0.050319195
2370,0.41301268,0.001412646,0.27174807,0.042251732,0.043738414
2371,0.3335384,0.00063016446,0.27052197,0.03995369,0.033602662
2372,0.28541747,0.00015278818,0.27013865,0.041121792,0.03860915
2373,0.31476802,0.0004409511,0.27067292,0.041491333,0.039120693
2374,0.345529,0.0007415716,0.27137184,0.043843575,0.04611066
2375,0.32825786,0.0005720441,0.27105346,0.0455408,0.05065332
2376,0.32172307,0.00051526347,0.27019674,0.046910856,0.05085297
2377,0.35826573,0.000884008,0.26986492,0.048641894,0.054790415
2378,0.4035673,0.0013405294,0.26951438,0.049756702,0.05708756
2379,0.3873909,0.0011822347,0.26916742,0.048883013,0.05238838
2380,0.32150957,0.0005242244,0.26908714,0.049218904,0.053391278
2381,0.30295026,0.00033339992,0.2696103,0.049482986,0.055319365
2382,0.34346804,0.00073208805,0.27025923,0.048579328,0.05290273
2383,0.35463485,0.00084095326,0.27053952,0.04885423,0.055998616
2384,0.32040912,0.00050439866,0.26996925,0.04819551,0.056840517
2385,0.32626975,0.00056667766,0.26960197,0.045635905,0.047240652
2386,0.3585781,0.00088840583,0.2697375,0.04454628,0.045382876
2387,0.3532867,0.00083427347,0.26985937,0.04418436,0.046878435
2388,0.35112453,0.0008103514,0.2700894,0.042606615,0.040840186
2389,0.3118622,0.00041095374,0.27076682,0.043201186,0.043677785
2390,0.31494784,0.00043525003,0.27142283,0.04435687,0.05000532
2391,0.35571015,0.0008521947,0.27049068,0.043105118,0.045826357
2392,0.3853042,0.0011549906,0.26980513,0.04080993,0.034009468
2393,0.34137732,0.00070892274,0.27048504,0.042681545,0.041559476
2394,0.32053503,0.0004929728,0.27123776,0.04577963,0.052111294
2395,0.39946845,0.0012791011,0.27155834,0.044264182,0.045868438
2396,0.4153425,0.0014366732,0.27167517,0.045015566,0.048857093
2397,0.34346783,0.0007103081,0.27243704,0.045788795,0.05204412
2398,0.29101157,0.00017892609,0.27311897,0.0454549,0.050836798
2399,0.2965379,0.00024430922,0.27210698,0.043575678,0.04327117
2400,0.33923358,0.00068964885,0.27026868,0.043440167,0.043043137
2401,0.34553614,0.0007600093,0.2695352,0.043721784,0.043994848
2402,0.3522302,0.00082522957,0.26970723,0.044381626,0.044158436
2403,0.35112017,0.0008061557,0.2705046,0.045726493,0.04684467
2404,0.3537446,0.00082560413,0.27118418,0.04832503,0.056973647
2405,0.36305732,0.0009260917,0.27044815,0.0471865,0.05152444
2406,0.32855785,0.0005806185,0.270496,0.046637453,0.049620155
2407,0.31482735,0.00044141838,0.27068552,0.046108823,0.04816601
2408,0.30578777,0.00035166967,0.2706208,0.047321223,0.05358701
2409,0.3188687,0.0004887375,0.26999494,0.04740483,0.054639935
2410,0.39282608,0.0012358121,0.26924488,0.043791212,0.0372502
2411,0.3387933,0.00069524744,0.26926857,0.045566306,0.047364105
2412,0.3098876,0.0003993099,0.2699566,0.04798838,0.05877446
2413,0.38853654,0.0011794061,0.27059594,0.043348342,0.041234765
2414,0.4063374,0.0013577834,0.27055907,0.042339534,0.037309002
2415,0.29774493,0.00027251008,0.27049392,0.04583153,0.055324987
2416,0.31088883,0.00040699675,0.27018914,0.042372525,0.040954452
2417,0.31762448,0.0004767376,0.26995072,0.04163878,0.035033256
2418,0.3048694,0.00035130847,0.26973855,0.045466583,0.052083764
2419,0.343035,0.0007321945,0.26981556,0.045064453,0.04733538
2420,0.36469623,0.00094749476,0.26994675,0.045441765,0.04600998
2421,0.32059565,0.00050860475,0.2697352,0.049270492,0.06070356
2422,0.3398145,0.00070646463,0.26916805,0.047125235,0.050622493
2423,0.38827807,0.0011944221,0.26883584,0.04564711,0.04130816
2424,0.3185597,0.00049782934,0.26877677,0.048374906,0.054119967
2425,0.2904016,0.00021621255,0.26878035,0.048935015,0.055681694
2426,0.34116095,0.0007214203,0.26901892,0.046213023,0.044112634
2427,0.3689896,0.0009908361,0.26990598,0.04791372,0.052793305
2428,0.3392946,0.00068885076,0.27040952,0.0495568,0.061223578
2429,0.33636114,0.0006597796,0.27038318,0.04520012,0.043042395
2430,0.3442764,0.0007380965,0.27046674,0.045270704,0.047367033
2431,0.3450281,0.00074513623,0.2705145,0.046785194,0.056653276
2432,0.3698094,0.0009963508,0.27017432,0.04298181,0.041786935
2433,0.35557428,0.0008582423,0.26975006,0.04160214,0.035438586
2434,0.29907057,0.00028872638,0.27019793,0.04433513,0.050679572
2435,0.33022207,0.0006020178,0.2700203,0.042035103,0.04130058
2436,0.3893844,0.0011952741,0.269857,0.0401909,0.029846096
2437,0.33117554,0.0006016504,0.2710105,0.04336305,0.048219506
2438,0.32322416,0.0005130335,0.2719208,0.044542786,0.05288103
2439,0.40147233,0.0012942662,0.2720457,0.042258613,0.04239427
2440,0.37368274,0.0010251899,0.27116376,0.04191785,0.041873295
2441,0.30346435,0.00032940795,0.27052355,0.043102343,0.046261527
2442,0.3030677,0.00032685933,0.27038178,0.042085387,0.039410736
2443,0.3458662,0.0007571118,0.270155,0.042277437,0.03858648
2444,0.3327626,0.00062559574,0.27020302,0.04542405,0.051682547
2445,0.342889,0.0007242836,0.27046064,0.045995377,0.052070994
2446,0.35987282,0.00089334534,0.27053827,0.04509163,0.045576043
2447,0.33561656,0.00065142236,0.2704743,0.046783283,0.052476097
2448,0.32549044,0.00055426656,0.2700638,0.045734458,0.04881855
2449,0.34977165,0.0008027285,0.2694988,0.04392855,0.03983827
2450,0.33822417,0.0006821427,0.2700099,0.046730205,0.052975208
2451,0.34293404,0.00071736047,0.271198,0.047603674,0.055104733
2452,0.36800793,0.00096840493,0.27116743,0.04630265,0.04831277
2453,0.35253006,0.00081649673,0.27088037,0.04611839,0.048303373
2454,0.33097935,0.0006087507,0.2701043,0.046431642,0.052469637
2455,0.3215267,0.00051752885,0.2697738,0.044154167,0.04580032
2456,0.32085562,0.0005095808,0.26989755,0.042916853,0.04080316
2457,0.32845518,0.0005805984,0.27039534,0.04412072,0.048150487
2458,0.353806,0.00082700996,0.271105,0.04425659,0.049058642
2459,0.36429992,0.0009248605,0.27181387,0.043429382,0.04462019
2460,0.36554173,0.00094014,0.27152774,0.043557324,0.04520659
2461,0.35852647,0.00087599293,0.27092716,0.044259768,0.050252847
2462,0.3432945,0.0007312928,0.2701652,0.04256546,0.044304084
2463,0.32687947,0.0005720637,0.2696731,0.03996176,0.030460203
2464,0.3123804,0.00042355608,0.2700248,0.041108698,0.038024608
2465,0.31962985,0.00048428983,0.27120087,0.043981634,0.050662503
2466,0.34889194,0.0007690208,0.27198985,0.043403823,0.04688178
2467,0.34318843,0.00071021996,0.27216643,0.042173468,0.0397307
2468,0.30021718,0.0002901293,0.27120426,0.04518182,0.053410646
2469,0.34134352,0.0007109683,0.27024668,0.043042175,0.04430552
2470,0.36981347,0.0009996131,0.26985216,0.04150658,0.03583887
2471,0.33283395,0.0006286646,0.2699675,0.043047998,0.04314443
2472,0.3141176,0.0004334404,0.27077356,0.045559954,0.05319668
2473,0.38625914,0.0011523147,0.27102765,0.04299995,0.042363264
2474,0.3562915,0.0008563387,0.27065763,0.04291952,0.04170604
2475,0.30423874,0.00034178924,0.27005982,0.04413836,0.04694305
2476,0.30244154,0.00032827872,0.26961365,0.044904914,0.04882086
2477,0.3630001,0.0009360005,0.26940003,0.043530997,0.0387806
2478,0.357605,0.0008817924,0.26942578,0.045583073,0.047792494
2479,0.33767766,0.0006808613,0.26959154,0.04741573,0.05296796
2480,0.35630885,0.0008686471,0.26944414,0.047164224,0.048455648
2481,0.36810595,0.0009886388,0.26924205,0.048497222,0.054256905
2482,0.32904816,0.0006005003,0.26899812,0.04963506,0.059426755
2483,0.33435553,0.00065212237,0.26914328,0.047163647,0.04943735
2484,0.33631212,0.00066911714,0.26940042,0.04673883,0.04899267
2485,0.32911682,0.0005961876,0.26949805,0.046695024,0.050660565
2486,0.33148405,0.0006174642,0.26973763,0.0463349,0.05126171
2487,0.3353247,0.00065117364,0.27020735,0.04580143,0.05109449
2488,0.34831148,0.0007796683,0.27034467,0.043877978,0.044952434
2489,0.32604504,0.00055808894,0.27023613,0.043781176,0.04617305
2490,0.3196732,0.00049712544,0.26996067,0.04320219,0.04281445
2491,0.33046627,0.00060923054,0.26954323,0.043014586,0.041424807
2492,0.3264083,0.00056450674,0.26995763,0.044051223,0.045834888
2493,0.37132615,0.0010083563,0.2704905,0.044729996,0.047198042
2494,0.36935064,0.0009892049,0.27043015,0.046126097,0.05117902
2495,0.31579196,0.00046251173,0.2695408,0.04690574,0.052323848
2496,0.30884933,0.00039561844,0.2692875,0.046332926,0.049112502
2497,0.36683303,0.0009735901,0.26947403,0.045452558,0.04446135
2498,0.34588897,0.00076272996,0.26961598,0.0477543,0.054682612
2499,0.30557728,0.00035742208,0.26983505,0.04758952,0.053529944
2500,0.32645214,0.00056406,0.27004614,0.045699243,0.04543322
2501,0.34591398,0.00075664854,0.27024913,0.047496412,0.054633126
2502,0.38512772,0.0011471757,0.27041015,0.047157586,0.054345604
2503,0.38703346,0.0011636758,0.27066588,0.043438878,0.04064765
2504,0.29617244,0.0002598052,0.2701919,0.043748647,0.04482909
2505,0.29280072,0.00022923756,0.26987696,0.04385623,0.04805199
2506,0.343838,0.00074176275,0.26966172,0.041636635,0.03676271
2507,0.33554685,0.00065587286,0.26995957,0.042903602,0.041886102
2508,0.31791312,0.00047159754,0.27075335,0.04592546,0.053291816
2509,0.37289572,0.001021339,0.27076182,0.044984385,0.046435677
2510,0.38166595,0.0011141812,0.27024782,0.045866296,0.050366074
2511,0.33107686,0.00061275956,0.2698009,0.047034103,0.05422176
2512,0.3109522,0.00041297197,0.269655,0.046593055,0.050565362
2513,0.30951276,0.00040061938,0.2694508,0.046695657,0.04984101
2514,0.34391406,0.0007426416,0.2696499,0.046503104,0.049164493
2515,0.3484769,0.00078160135,0.27031675,0.047443006,0.053825345
2516,0.33600816,0.00065524335,0.27048382,0.04772819,0.05698531
2517,0.3532158,0.0008311925,0.27009657,0.043906167,0.042194504
2518,0.33377093,0.00063914276,0.26985666,0.043677278,0.04481568
2519,0.29864502,0.00028674345,0.2699707,0.04468751,0.05058135
2520,0.34367526,0.0007350011,0.27017513,0.04126909,0.03389465
2521,0.34938562,0.00079048617,0.270337,0.0426274,0.04114431
2522,0.32602096,0.00055890874,0.27013007,0.04556247,0.05334638
2523,0.35632312,0.0008663158,0.26969153,0.043338727,0.04077557
2524,0.36658555,0.0009650061,0.27008495,0.044600196,0.04511573
2525,0.3445426,0.00073828193,0.2707144,0.04778316,0.056835625
2526,0.33944976,0.0006890377,0.270546,0.047502607,0.05475779
2527,0.35871583,0.0008852782,0.270188,0.045443505,0.046604432
2528,0.33546937,0.00065494736,0.26997462,0.045962553,0.050571717
2529,0.32109904,0.00050817267,0.27028176,0.045138597,0.04801233
2530,0.31543323,0.00044829372,0.27060387,0.043680504,0.04353136
2531,0.33973315,0.00068713725,0.27101943,0.04295108,0.044006117
2532,0.37217003,0.0010037496,0.2717951,0.043265957,0.048068896
2533,0.3317818,0.0006048825,0.27129355,0.041835442,0.043570463
2534,0.32691446,0.0005641025,0.2705042,0.039848898,0.032331336
2535,0.31253654,0.00042169294,0.27036723,0.041368265,0.039418012
2536,0.32508245,0.0005442306,0.2706594,0.044608194,0.051033568
2537,0.42778668,0.0015728027,0.2705064,0.042685676,0.0394262
2538,0.38381818,0.0011322435,0.27059382,0.043882832,0.0449126
2539,0.30886272,0.0003833008,0.27053264,0.046556626,0.055369683
2540,0.33621764,0.00066141266,0.2700764,0.04399549,0.043699358
2541,0.36425242,0.00094458164,0.26979426,0.04373044,0.04091185
2542,0.32706374,0.0005696918,0.27009454,0.046585534,0.053115483
2543,0.31889683,0.00048697038,0.27019978,0.045640282,0.048682347
2544,0.32756817,0.0005716689,0.27040127,0.045399062,0.046941925
2545,0.35935545,0.0008875315,0.2706023,0.04636425,0.053005725
2546,0.39264277,0.0012203843,0.27060434,0.046043172,0.052927017
2547,0.3946823,0.0012429686,0.27038544,0.04211766,0.037487537
2548,0.2759057,5.485143e-05,0.27042055,0.044657085,0.049480576
2549,0.29089305,0.00020278557,0.2706145,0.042927165,0.045465276
2550,0.40160924,0.0013095955,0.27064967,0.04127127,0.03474508
2551,0.36479133,0.0009304942,0.27174193,0.04341333,0.04717897
2552,0.31237066,0.00040291203,0.27207944,0.04409768,0.0493157
2553,0.34496015,0.00074128434,0.2708317,0.042477448,0.04182734
2554,0.37572524,0.0010588939,0.26983586,0.042414393,0.040032435
2555,0.32457298,0.00054980547,0.26959243,0.04434526,0.047884546
2556,0.29697832,0.00027186007,0.26979232,0.044647098,0.04653966
2557,0.327204,0.00056775654,0.27042833,0.04477427,0.044268575
2558,0.34354702,0.0007241898,0.27112803,0.047576025,0.05497052
2559,0.36202952,0.0009121258,0.27081695,0.048346277,0.056890737
2560,0.34453788,0.00074444286,0.2700936,0.04600124,0.047363702
2561,0.33298352,0.0006337021,0.26961333,0.045864604,0.048105527
2562,0.33965734,0.00070296734,0.2693606,0.04594696,0.05026106
2563,0.33538967,0.0006635447,0.26903522,0.044369463,0.04429735
2564,0.3100857,0.00041037277,0.26904842,0.043226212,0.039666522
2565,0.30349943,0.0003368069,0.26981875,0.044485692,0.04609131
2566,0.3343026,0.0006357376,0.27072886,0.0465493,0.055394884
2567,0.4082674,0.00137066,0.2712014,0.044338778,0.045775633
2568,0.37715665,0.0010551867,0.27163798,0.045204435,0.051519684
2569,0.3296543,0.0005904097,0.27061334,0.04434386,0.049386825
2570,0.33231565,0.0006243921,0.26987645,0.04226273,0.041702833
2571,0.38140357,0.0011150673,0.26989684,0.040926214,0.036574807
2572,0.35521308,0.0008449053,0.27072254,0.0426573,0.045722365
2573,0.34067124,0.00069978426,0.27069283,0.042045057,0.041849516
2574,0.365256,0.0009397562,0.27128038,0.042227104,0.042082414
2575,0.36402863,0.0009228364,0.271745,0.0430259,0.043937676
2576,0.32835692,0.0005691005,0.27144688,0.043473285,0.0444085
2577,0.29638067,0.00025246423,0.27113426,0.044149656,0.04569541
2578,0.3126096,0.00042638864,0.26997074,0.044996794,0.04775001
2579,0.35743552,0.000877118,0.26972374,0.045225777,0.046323497
2580,0.35879594,0.0008860552,0.27019042,0.046716213,0.051880095
2581,0.34969795,0.00079346355,0.2703516,0.047595717,0.05452793
2582,0.36047542,0.00090254593,0.27022085,0.04660718,0.051031344
2583,0.35511276,0.000855031,0.26960966,0.044412773,0.042994365
2584,0.31812543,0.00048778424,0.269347,0.044071533,0.04423981
2585,0.30340996,0.00034012954,0.26939702,0.04471218,0.048565693
2586,0.35072875,0.0008106653,0.2696622,0.042219244,0.035002608
2587,0.32359383,0.00053006,0.27058783,0.044488307,0.047571313
2588,0.33711335,0.0006578771,0.27132565,0.0463583,0.054995902
2589,0.41166633,0.0013997193,0.27169442,0.044511758,0.048481464
2590,0.39631182,0.0012432303,0.27198878,0.04327932,0.04505263
2591,0.30890518,0.00037794703,0.27111048,0.043918442,0.04868339
2592,0.30493125,0.00034697854,0.2702334,0.041588657,0.040385045
2593,0.36690766,0.00096712506,0.27019516,0.040060513,0.032128643
2594,0.33899462,0.0006793838,0.27105623,0.04307704,0.046219237
2595,0.32046652,0.0004921318,0.27125335,0.043452445,0.046280887
2596,0.35119903,0.0008011098,0.27108803,0.04328921,0.04299065
2597,0.3442777,0.00073706935,0.27057078,0.045199316,0.051369797
2598,0.35348633,0.0008286344,0.27062288,0.04500115,0.049039327
2599,0.3275029,0.00057309313,0.2701936,0.04449222,0.0434864
2600,0.30349782,0.0003373935,0.26975846,0.04681098,0.051974643
2601,0.3511721,0.0008159335,0.26957875,0.04667132,0.049980402
2602,0.3796829,0.0010957547,0.27010742,0.046330724,0.04852194
2603,0.331175,0.00060530624,0.27064437,0.04720521,0.0536144
2604,0.31812516,0.00046845226,0.27127993,0.046031144,0.05047992
2605,0.3651508,0.00093130756,0.27202007,0.04430973,0.047002878
2606,0.38456488,0.0011264911,0.27191576,0.043415934,0.045218177
2607,0.30637354,0.0003512191,0.27125162,0.042664174,0.045467764
2608,0.30212387,0.00031231547,0.27089232,0.040741075,0.036916766
2609,0.34094167,0.00070057047,0.27088463,0.040162966,0.03708268
2610,0.37837285,0.0010753423,0.27083862,0.0418299,0.04209985
2611,0.32273823,0.0005221439,0.27052385,0.043109205,0.04599204
2612,0.31267056,0.00042261297,0.27040926,0.042151645,0.038492423
2613,0.3445904,0.0007388574,0.27070466,0.04297673,0.041784372
2614,0.36698157,0.00095935364,0.2710462,0.04631074,0.054968905
2615,0.3695255,0.000982903,0.2712352,0.043669894,0.045907628
2616,0.31160375,0.00040993368,0.2706104,0.043379642,0.03997686
2617,0.31487688,0.00044709153,0.27016774,0.043803476,0.04591596
2618,0.40463883,0.001344255,0.27021334,0.044629145,0.04968649
2619,0.40499353,0.0013482468,0.27016887,0.0422484,0.03857843
2620,0.2913342,0.0002065006,0.27068415,0.04387968,0.045935888
2621,0.2850939,0.00013986329,0.27110758,0.04479115,0.04862045
2622,0.3911404,0.0012042518,0.2707152,0.043132942,0.04148235
2623,0.39947194,0.0012943654,0.2700354,0.04423087,0.046494253
2624,0.30093956,0.00031393155,0.2695464,0.044698212,0.047158543
2625,0.30082196,0.00031524486,0.26929748,0.044106457,0.039911464
2626,0.38337857,0.0011374295,0.26963562,0.045093033,0.046209984
2627,0.42253983,0.0015235632,0.2701835,0.047552425,0.054404907
2628,0.3723912,0.0010112629,0.2712649,0.04614005,0.048362896
2629,0.29879692,0.00026657997,0.27213892,0.047830127,0.056508996
2630,0.3135296,0.00041730967,0.27179864,0.046691276,0.054199032
2631,0.38884348,0.0011974754,0.26909593,0.04326548,0.038157225
2632,0.33083552,0.0006159078,0.26924473,0.043886695,0.042977024
2633,0.29487985,0.00025091437,0.2697884,0.045420915,0.047724728
2634,0.3351248,0.0006517297,0.26995182,0.04455401,0.045503914
2635,0.4127177,0.001422072,0.2705105,0.04489519,0.048335973
2636,0.38093182,0.0010958612,0.2713457,0.045527518,0.052681234
2637,0.3303133,0.00058436015,0.2718773,0.043422144,0.045603562
2638,0.31037825,0.00038979587,0.27139866,0.042275254,0.041668035
2639,0.33690017,0.00065863715,0.27103648,0.041624714,0.041931503
2640,0.366745,0.00096149405,0.27059558,0.041615296,0.04179401
2641,0.34571108,0.0007541871,0.27029237,0.04201585,0.042123113
2642,0.3335251,0.00063413207,0.2701119,0.042799402,0.04177667
2643,0.33552498,0.0006542794,0.27009705,0.044983555,0.048488908
2644,0.34346455,0.0007398756,0.269477,0.04542524,0.048730865
2645,0.36134037,0.0009201884,0.26932153,0.045036525,0.046001267
2646,0.32971755,0.0006000148,0.26971605,0.046663474,0.052958097
2647,0.3241059,0.0005399418,0.2701117,0.046431605,0.050399967
2648,0.33083758,0.0006005949,0.2707781,0.04592859,0.04878576
2649,0.33845934,0.00066990947,0.2714684,0.04666513,0.054167703
2650,0.35126865,0.0008051571,0.27075294,0.04498667,0.04986215
2651,0.33541048,0.000650454,0.27036506,0.041579146,0.036406
2652,0.31027558,0.00040486516,0.26978907,0.04168838,0.038560744
2653,0.32450005,0.0005484269,0.26965737,0.0427015,0.043929644
2654,0.38076574,0.0011031823,0.27044752,0.04195348,0.04061544
2655,0.38786247,0.0011613702,0.27172545,0.04247638,0.04284514
2656,0.34068164,0.0006848463,0.272197,0.044601303,0.0504954
2657,0.33048815,0.0005890639,0.27158174,0.044365358,0.050101377
2658,0.35600996,0.00085087493,0.27092248,0.043416552,0.04402664
2659,0.33774292,0.00067243224,0.2704997,0.043401595,0.039963625
2660,0.29553995,0.00025740868,0.26979908,0.045614373,0.04879862
2661,0.29938424,0.00030095075,0.26928917,0.04711807,0.053074896
2662,0.39398515,0.0012477308,0.26921207,0.045084454,0.041889183
2663,0.36832586,0.0009862423,0.26970163,0.047971554,0.055084206
2664,0.31993723,0.0004973906,0.27019817,0.049248844,0.059694584
2665,0.3583956,0.00088326604,0.270069,0.04441307,0.038984228
2666,0.30685547,0.00036896783,0.26995867,0.046897072,0.052365683
2667,0.30618408,0.00036207473,0.26997662,0.048843235,0.060512636
2668,0.3831928,0.0011292746,0.27026534,0.04474149,0.042343576
2669,0.358516,0.00088081876,0.27043414,0.045017697,0.04507938
2670,0.30286884,0.00032461635,0.2704072,0.048685648,0.060712226
2671,0.3522868,0.00082207774,0.27007902,0.043431226,0.040911455
2672,0.35446995,0.0008425179,0.27021816,0.04205791,0.036787573
2673,0.28727618,0.00016341057,0.27093512,0.045216843,0.05435879
2674,0.32014298,0.0004893507,0.27120793,0.04113502,0.03992308
2675,0.3772224,0.0010576558,0.2714568,0.038634565,0.028478839
2676,0.35847747,0.0008629717,0.2721803,0.040815987,0.041873373
2677,0.31511882,0.0004354524,0.27157357,0.0434062,0.050929755
2678,0.36777797,0.0009721326,0.2705647,0.04058676,0.033339985
2679,0.37304723,0.001026978,0.2703494,0.04200203,0.04005981
2680,0.32074624,0.00050273543,0.2704727,0.04607829,0.054056846
2681,0.34443587,0.000744967,0.26993915,0.044685412,0.044230215
2682,0.3372959,0.0006772241,0.26957348,0.045632735,0.044461623
2683,0.34589005,0.0007551999,0.27037007,0.04953975,0.060742598
2684,0.3666934,0.0009603111,0.2706623,0.048989225,0.058613613
2685,0.37670347,0.0010623636,0.2704671,0.045772463,0.045957785
2686,0.29766577,0.00027601278,0.2700645,0.046298392,0.05175023
2687,0.2897512,0.00019939432,0.26981178,0.045311775,0.049847163
2688,0.34856626,0.0007864789,0.26991838,0.04203144,0.033948172
2689,0.35944736,0.00088836584,0.27061078,0.04432171,0.04686575
2690,0.34874856,0.0007775797,0.27099058,0.047301047,0.059081364
2691,0.39113963,0.001200847,0.27105492,0.04297578,0.04157032
2692,0.4035588,0.0013167482,0.27188396,0.042051826,0.036850475
2693,0.33184016,0.00059632515,0.27220765,0.046462815,0.057918917
2694,0.32283583,0.00052031194,0.27080464,0.0433432,0.046856724
2695,0.34288737,0.0007227769,0.27060968,0.04059772,0.029826922
2696,0.30702955,0.0003543086,0.2715987,0.04362509,0.045725916
2697,0.30129993,0.00030374023,0.2709259,0.04532603,0.049671497
2698,0.36609483,0.0009563297,0.27046186,0.043562006,0.038258404
2699,0.36739153,0.0009690208,0.27048945,0.04641279,0.051179618
2700,0.3592369,0.0008854077,0.27069613,0.048752755,0.060504884
2701,0.35886964,0.00088655733,0.2702139,0.045456573,0.046947703
2702,0.3366695,0.0006675296,0.26991656,0.044465043,0.044120926
2703,0.3155802,0.000455753,0.2700049,0.044961087,0.048095908
2704,0.3168828,0.000467568,0.270126,0.04412557,0.045386806
2705,0.31840685,0.00048062112,0.27034473,0.043734234,0.04437307
2706,0.30979347,0.00039254437,0.27053905,0.04447897,0.04802566
2707,0.33946058,0.0006874447,0.2707161,0.043648385,0.044059042
2708,0.36381164,0.0009333009,0.27048156,0.04480524,0.049588278
2709,0.35814622,0.0008777019,0.27037603,0.044104725,0.04660161
2710,0.34233242,0.00071899773,0.27043265,0.04337488,0.043557532
2711,0.35408473,0.0008352245,0.2705623,0.043323357,0.04515924
2712,0.35896277,0.00088676944,0.27028584,0.042818565,0.043093853
2713,0.36762232,0.00097612856,0.27000946,0.042271573,0.039696366
2714,0.3120819,0.0004237484,0.26970705,0.043239202,0.043656893
2715,0.2960653,0.00026294446,0.26977086,0.044159535,0.045352474
2716,0.33192575,0.00062260166,0.26966557,0.04388689,0.040082444
2717,0.33553952,0.00065207743,0.27033177,0.046536252,0.05222722
2718,0.33952755,0.0006846498,0.27106258,0.048236992,0.05902429
2719,0.36484656,0.0009397727,0.27086928,0.046385825,0.051066674
2720,0.39379275,0.0012328055,0.2705122,0.044708025,0.04418997
2721,0.36050028,0.00090136094,0.27036417,0.04659212,0.055239048
2722,0.3398678,0.00069807767,0.27006003,0.04378141,0.044723198
2723,0.31890154,0.0004895993,0.2699416,0.042155817,0.038029473
2724,0.33984858,0.0006906776,0.2707808,0.04276042,0.043599453
2725,0.33846235,0.00066996383,0.27146596,0.044152927,0.04983693
2726,0.35496745,0.0008361808,0.27134937,0.041365728,0.03800931
2727,0.32124054,0.0004939728,0.27184325,0.04239004,0.04274582
2728,0.30918348,0.00036547726,0.27263576,0.045396764,0.05582285
2729,0.41692412,0.0014492314,0.272001,0.04063269,0.03361636
2730,0.39825672,0.0012714909,0.27110764,0.041517593,0.036474217
2731,0.30516458,0.00033867237,0.27129734,0.047637425,0.06123174
2732,0.3312074,0.00059705967,0.27150142,0.043049946,0.041596465
2733,0.3606882,0.0008962761,0.2710606,0.04207158,0.032263048
2734,0.29276875,0.00022263742,0.270505,0.04774397,0.05834004
2735,0.32191014,0.0005218399,0.26972616,0.045557227,0.04867304
2736,0.3580265,0.00088226196,0.2698003,0.04505764,0.04162867
2737,0.35080573,0.0008019722,0.2706085,0.049189765,0.05886731
2738,0.3942748,0.0012344113,0.27083367,0.048750445,0.056710824
2739,0.42660588,0.0015677776,0.2698281,0.046170454,0.044697065
2740,0.31298897,0.00043678307,0.26931065,0.047813322,0.053133823
2741,0.28794318,0.00018263416,0.26967975,0.047748473,0.054629035
2742,0.33904448,0.00069389964,0.2696545,0.044429913,0.0431409
2743,0.37391192,0.0010385115,0.27006078,0.044348788,0.046332188
2744,0.33646384,0.000655238,0.27094004,0.045649253,0.054993935
2745,0.3671225,0.00095811806,0.2713107,0.041358266,0.038075157
2746,0.33941525,0.00068311987,0.27110326,0.040424604,0.03752151
2747,0.32401168,0.0005241101,0.27160066,0.0416889,0.046324637
2748,0.32767245,0.00056021893,0.27165055,0.040115453,0.038498823
2749,0.3301452,0.00058606704,0.2715385,0.039099723,0.0320726
2750,0.32378834,0.00052495033,0.2712933,0.041311678,0.04363646
2751,0.34697112,0.0007642505,0.27054608,0.040780205,0.04067579
2752,0.38393286,0.0011351806,0.2704148,0.039201662,0.02874488
2753,0.32924306,0.000584883,0.27075475,0.042960458,0.046361614
2754,0.3117188,0.00040897573,0.2708212,0.04564398,0.054431166
2755,0.3559509,0.00085690524,0.27026036,0.04227632,0.03454939
2756,0.3150188,0.00045082066,0.26993674,0.04621093,0.05063066
2757,0.29612026,0.00026390413,0.26972985,0.05013573,0.062210687
2758,0.37495106,0.0010518373,0.2697673,0.047203716,0.0466492
2759,0.3665484,0.0009719644,0.26935196,0.04922034,0.05431528
2760,0.31631327,0.0004700084,0.26931244,0.05251789,0.06596083
2761,0.3520541,0.00082622597,0.2694315,0.049233917,0.053717542
2762,0.38443798,0.0011460162,0.26983637,0.047594737,0.047964834
2763,0.3080213,0.00037876208,0.2701451,0.050711576,0.06433616
2764,0.3343252,0.00064257137,0.27006805,0.0463741,0.049454004
2765,0.34924552,0.00079261546,0.26998398,0.044174217,0.041889425
2766,0.34485558,0.0007458588,0.2702697,0.045373745,0.05137365
2767,0.34870034,0.00078140514,0.27055982,0.04334453,0.04523711
2768,0.3801836,0.0010849901,0.2716846,0.041219104,0.038575057
2769,0.33165687,0.00058870594,0.2727863,0.042122826,0.04699833
2770,0.32471225,0.00052444957,0.27226728,0.03959152,0.037288085
2771,0.32155463,0.0005033303,0.2712216,0.038624234,0.030713763
2772,0.32056457,0.0004952769,0.27103686,0.040583882,0.039846092
2773,0.33150285,0.0006104847,0.27045438,0.042132862,0.04299513
2774,0.3582444,0.0008795009,0.2702943,0.04230887,0.03980276
2775,0.33150098,0.00060642086,0.27085888,0.044988666,0.04770288
2776,0.32655233,0.00055544346,0.27100798,0.048608914,0.05930767
2777,0.38384655,0.0011361724,0.2702293,0.04602225,0.04728199
2778,0.36148155,0.00091320707,0.27016085,0.046272956,0.048441354
2779,0.30597544,0.00036036415,0.26993904,0.04862505,0.057433244
2780,0.3202306,0.0004998975,0.27024084,0.04842652,0.05637777
2781,0.37312305,0.0010264742,0.27047563,0.04581778,0.046127953
2782,0.3586605,0.0008795407,0.27070642,0.045241114,0.04626945
2783,0.3044149,0.00033151705,0.27126318,0.04776711,0.059549484
2784,0.3249355,0.0005350906,0.27142644,0.043771837,0.045722123
2785,0.40801674,0.0013651081,0.27150595,0.04144549,0.037907086
2786,0.39507252,0.0012319058,0.27188194,0.04374176,0.049946655
2787,0.33286676,0.0006176586,0.2711009,0.041773725,0.042476363
2788,0.33809572,0.00067515764,0.27057996,0.039123878,0.02612295
2789,0.32642657,0.00055157347,0.27126923,0.04125552,0.043276653
2790,0.36310145,0.00091116613,0.27198485,0.042713113,0.04843346
2791,0.353811,0.00081935374,0.27187562,0.041040443,0.036888488
2792,0.29373255,0.00022579533,0.27115303,0.042512152,0.039699648
2793,0.2903978,0.00020483097,0.2699147,0.04625591,0.052260578
2794,0.38794038,0.0011793815,0.27000222,0.046101898,0.04914232
2795,0.4407966,0.0017049066,0.27030596,0.045553632,0.04388325
2796,0.2847561,0.00014720758,0.27003533,0.051512472,0.06540005
2797,0.31083146,0.00040928044,0.26990342,0.04777323,0.05213124
2798,0.42925262,0.0015906403,0.2701886,0.04566632,0.04221861
2799,0.35014105,0.00079690496,0.27045056,0.048174303,0.055781998
2800,0.27756754,7.394764e-05,0.27017277,0.04685535,0.053737346
2801,0.31091562,0.0004155961,0.269356,0.042601988,0.033109423
2802,0.38884804,0.0011876416,0.27008387,0.04465474,0.048367966
2803,0.39662996,0.0012584445,0.2707855,0.046903268,0.056633577
2804,0.34745118,0.0007713565,0.27031553,0.042646978,0.038111612
2805,0.29982328,0.00028862283,0.270961,0.04366552,0.04274014
2806,0.32535964,0.0005389865,0.27146098,0.04652854,0.057616908
2807,0.4417397,0.001702806,0.2714591,0.043065425,0.03847661
2808,0.336734,0.0006583378,0.27090022,0.043639064,0.04463834
2809,0.28535786,0.00015074869,0.27028298,0.045450237,0.05007708
2810,0.3454564,0.00075519126,0.26993728,0.044212047,0.043868266
2811,0.41465503,0.0014471848,0.26993656,0.044905167,0.042822752
2812,0.3239195,0.0005372306,0.27019644,0.04779382,0.056138933
2813,0.29698497,0.0002677571,0.27020925,0.047518842,0.053979047
2814,0.34419596,0.0007389732,0.27029866,0.04458328,0.04309859
2815,0.35926652,0.00088152516,0.27111402,0.045925014,0.050076123
2816,0.33024356,0.00058321055,0.2719225,0.047105636,0.05529247
2817,0.32392758,0.0005215598,0.2717716,0.043753076,0.04166675
2818,0.31779888,0.00047079343,0.27071953,0.04442458,0.0472848
2819,0.3388602,0.0006786259,0.2709976,0.04586134,0.05544143
2820,0.3807811,0.0010999597,0.27078515,0.04209413,0.0400531
2821,0.3555078,0.0008512849,0.2703793,0.041790165,0.038317952
2822,0.29915944,0.00028379253,0.27078018,0.04427272,0.049570445
2823,0.33229482,0.00060928427,0.2713664,0.042705283,0.04372894
2824,0.37827864,0.0010729644,0.2709822,0.041686554,0.037650015
2825,0.33809805,0.0006736148,0.27073658,0.04347109,0.045311075
2826,0.2925523,0.00022149716,0.27040258,0.04541536,0.050594825
2827,0.33041102,0.0006006471,0.2703463,0.04436449,0.044140324
2828,0.37978628,0.0010924868,0.2705376,0.046204418,0.049838077
2829,0.3840094,0.0011349266,0.27051672,0.048448656,0.056927294
2830,0.36828032,0.0009852356,0.26975676,0.04630939,0.047914185
2831,0.32157415,0.00052312843,0.2692613,0.045994595,0.04686925
2832,0.31343538,0.0004427324,0.26916215,0.047913868,0.057660177
2833,0.36286733,0.0009350247,0.26936486,0.04438159,0.04303471
2834,0.34924638,0.00079030433,0.27021596,0.042786017,0.036321215
2835,0.29925197,0.00028383645,0.27086833,0.046046928,0.054236002
2836,0.34565294,0.0007487253,0.2707804,0.04453246,0.04957045
2837,0.439852,0.0016901884,0.27083316,0.04223582,0.03859408
2838,0.34420046,0.00073831837,0.27036864,0.044251084,0.049464356
2839,0.31528106,0.0004545116,0.2698299,0.04385587,0.048057277
2840,0.36349848,0.000942742,0.2692243,0.041313052,0.03419913
2841,0.34032857,0.00071146624,0.26918197,0.0431232,0.042081732
2842,0.3090025,0.00039413583,0.26958892,0.043930385,0.045451023
2843,0.31046778,0.0004049857,0.2699692,0.04410064,0.045700748
2844,0.34369922,0.0007297446,0.27072477,0.045138944,0.051747724
2845,0.39662516,0.0012546493,0.27116024,0.044176895,0.04705726
2846,0.34767506,0.000769814,0.27069366,0.044522997,0.048817538
2847,0.31440845,0.00044293213,0.27011523,0.044695567,0.04819132
2848,0.33607683,0.0006632688,0.26974994,0.043390818,0.042516742
2849,0.37661943,0.0010702122,0.26959822,0.04281607,0.040770646
2850,0.34989786,0.00080407294,0.26949057,0.044667885,0.047344524
2851,0.30555046,0.00035365482,0.27018496,0.04610002,0.05177238
2852,0.32661223,0.0005637387,0.27023837,0.045128636,0.044347644
2853,0.33917475,0.00068908546,0.2702662,0.0474321,0.05246743
2854,0.34096277,0.00071005314,0.26995745,0.047112435,0.051885
2855,0.32429764,0.00054714346,0.26958328,0.04643081,0.05059708
2856,0.34370238,0.0007433037,0.26937202,0.045338713,0.045833383
2857,0.3228914,0.0005365493,0.26923648,0.046200063,0.050058097
2858,0.3212405,0.0005118825,0.27005225,0.047008492,0.053293414
2859,0.3477311,0.0007741596,0.27031514,0.04388321,0.04027431
2860,0.32647794,0.0005623166,0.27024627,0.04561687,0.049417127
2861,0.3269405,0.000571224,0.2698181,0.046374142,0.05416117
2862,0.35575065,0.00086058286,0.26969236,0.04351331,0.041594733
2863,0.33469996,0.00064816023,0.26988393,0.043663595,0.044119004
2864,0.3097794,0.00040052272,0.26972714,0.044876557,0.04926027
2865,0.33268,0.00062864,0.26981598,0.0439512,0.043710005
2866,0.34882927,0.00078697,0.27013227,0.04433993,0.044840924
2867,0.32709834,0.00056185067,0.27091327,0.046228837,0.053082965
2868,0.33384526,0.00062932837,0.2709124,0.044373784,0.045462444
2869,0.3379981,0.0006766906,0.27032903,0.043257523,0.041446585
2870,0.3181925,0.00048112564,0.27007994,0.04471229,0.05047428
2871,0.34790155,0.00076983304,0.27091825,0.04255188,0.04304368
2872,0.36867124,0.00096850924,0.2718203,0.041667923,0.03980105
2873,0.362579,0.0009042071,0.2721583,0.042459764,0.045314293
2874,0.34977695,0.0007761788,0.27215907,0.042803653,0.047393765
2875,0.34230518,0.0007044513,0.27186006,0.041767545,0.040691793
2876,0.31328624,0.00041858334,0.2714279,0.04268271,0.0425789
2877,0.3032509,0.0003356604,0.26968485,0.042607952,0.038743954
2878,0.31561562,0.00046847548,0.26876807,0.0433722,0.039996788
2879,0.35973176,0.00090467185,0.26926458,0.04464498,0.04283972
2880,0.37426662,0.0010365882,0.2706078,0.048898503,0.05787675
2881,0.3832297,0.0011214605,0.27108365,0.050284244,0.060412753
2882,0.34393,0.000733096,0.2706204,0.049466882,0.05544684
2883,0.31786737,0.00047943828,0.26992354,0.048983317,0.05400026
2884,0.30539447,0.00035650315,0.26974416,0.04840693,0.05308261
2885,0.314477,0.00044688958,0.26978803,0.046983097,0.048398785
2886,0.32210022,0.00052538846,0.26956138,0.047462143,0.051668406
2887,0.36734122,0.0009718989,0.27015132,0.047701787,0.053334903
2888,0.38367036,0.0011229779,0.27137256,0.047663834,0.054014865
2889,0.3715561,0.0010019725,0.27135885,0.04522445,0.048659675
2890,0.32256886,0.00051930733,0.27063814,0.043683153,0.047848962
2891,0.30467406,0.00034359275,0.27031478,0.04101585,0.039300255
2892,0.31716514,0.00046894164,0.27027097,0.039225563,0.03177202
2893,0.31641316,0.00044462318,0.27195084,0.040817868,0.039697982
2894,0.3402627,0.0006622598,0.27403674,0.042597797,0.0447193
2895,0.36435208,0.0009134922,0.27300286,0.04305255,0.04441156
2896,0.36289912,0.0009266205,0.2702371,0.043332398,0.043592323
2897,0.3571118,0.0008708088,0.27003092,0.043894216,0.045304567
2898,0.3430636,0.0007293816,0.27012542,0.044044584,0.044169918
2899,0.31708777,0.00047035833,0.27005193,0.04549384,0.047577843
2900,0.30727884,0.00037214262,0.2700646,0.046920717,0.051796105
2901,0.34242874,0.0007235956,0.27006918,0.04778637,0.053286046
2902,0.34858134,0.0007865905,0.2699223,0.048920624,0.057074163
2903,0.38529578,0.0011583106,0.26946473,0.047494095,0.051285796
2904,0.33479926,0.00065383734,0.26941553,0.047035832,0.05095426
2905,0.32611328,0.00056497945,0.26961535,0.04533726,0.046027634
2906,0.32144603,0.0005173573,0.2697103,0.045088056,0.0483535
2907,0.34521616,0.00074910175,0.270306,0.043927323,0.045764238
2908,0.35109615,0.00080248667,0.27084747,0.044124473,0.04853079
2909,0.33573306,0.0006477252,0.27096054,0.043028634,0.04378164
2910,0.3325835,0.0006182283,0.27076066,0.04280148,0.04292625
2911,0.3354368,0.0006483712,0.27059966,0.043002192,0.042809676
2912,0.32823375,0.00058355933,0.26987782,0.042193156,0.040184595
2913,0.30822894,0.00038354474,0.26987445,0.04291436,0.043232728
2914,0.31985933,0.000503089,0.2695504,0.04392291,0.044947814
2915,0.3934246,0.0012368019,0.26974443,0.04410026,0.04421601
2916,0.412534,0.0014225097,0.270283,0.046456475,0.051009286
2917,0.32596987,0.00055678125,0.27029175,0.04787343,0.054665525
2918,0.3310254,0.000608654,0.27016,0.045261223,0.04501642
2919,0.35522687,0.0008533526,0.26989162,0.045543876,0.047624454
2920,0.33572125,0.0006624014,0.26948112,0.04742791,0.056048322
2921,0.33494708,0.0006578229,0.2691648,0.044876754,0.045373946
2922,0.32130507,0.0005200761,0.26929745,0.044627823,0.041400734
2923,0.32195508,0.0005212648,0.26982862,0.046601683,0.052944448
2924,0.40991768,0.0013950297,0.2704147,0.045008097,0.049164895
2925,0.40701032,0.0013583474,0.2711756,0.042913873,0.042132024
2926,0.32214412,0.00050174026,0.2719701,0.042326376,0.04283966
2927,0.2941612,0.00021533351,0.27262786,0.042391066,0.044965826
2928,0.33463633,0.00062419515,0.27221683,0.04064798,0.03743323
2929,0.379965,0.0010880737,0.27115765,0.040638063,0.03822891
2930,0.37632748,0.0010549254,0.27083495,0.042178836,0.04515846
2931,0.36209202,0.0009120965,0.27088237,0.042541087,0.04425251
2932,0.34947255,0.00078689895,0.27078265,0.042734627,0.043480754
2933,0.34488896,0.000746664,0.27022254,0.04240628,0.04012565
2934,0.32664162,0.0005666603,0.26997557,0.04386293,0.04565796
2935,0.32107058,0.0005112199,0.2699486,0.043181866,0.043169305
2936,0.3109402,0.00040442214,0.270498,0.043505386,0.044766326
2937,0.33049583,0.0005958773,0.27090812,0.0445153,0.048859295
2938,0.41454333,0.0014350133,0.271042,0.043108154,0.041780483
2939,0.35924095,0.00088385295,0.27085567,0.044778716,0.0498425
2940,0.297832,0.00027845963,0.26998603,0.04468177,0.04749427
2941,0.31337908,0.00043533582,0.2698455,0.04275908,0.037522417
2942,0.33701012,0.00067311287,0.26969883,0.045521237,0.049271304
2943,0.34336245,0.00073690026,0.26967242,0.045158174,0.045048527
2944,0.31924117,0.00049311377,0.2699298,0.046496354,0.049733207
2945,0.3399931,0.0007027655,0.26971653,0.048528627,0.05762709
2946,0.37292176,0.0010371236,0.26920938,0.04637211,0.04879863
2947,0.32609472,0.0005703671,0.26905802,0.04396362,0.038748093
2948,0.28691265,0.00017469663,0.26944298,0.046685435,0.052724797
2949,0.3234266,0.00053436426,0.26999018,0.046713643,0.053272452
2950,0.43483022,0.0016393086,0.27089936,0.044335593,0.04116306
2951,0.33381444,0.0006228006,0.27153438,0.047949668,0.059629805
2952,0.33350956,0.0006277985,0.27072972,0.045089126,0.050965812
2953,0.3730787,0.0010344203,0.26963666,0.041006707,0.0331313
2954,0.3029701,0.00033631758,0.26933834,0.042215824,0.041413926
2955,0.28488314,0.00015361558,0.2695216,0.04454062,0.05007914
2956,0.3380518,0.00068280136,0.26977167,0.042036124,0.03530507
2957,0.37842768,0.0010783382,0.27059385,0.04481753,0.047030583
2958,0.3560663,0.0008482946,0.27123684,0.05054452,0.06777981
2959,0.35337707,0.0008304211,0.27033496,0.045813877,0.049507327
2960,0.3611738,0.0009161752,0.26955628,0.042676557,0.03332843
2961,0.30763128,0.00038309954,0.26932132,0.047758617,0.05795349
2962,0.32183018,0.000529082,0.26892197,0.044469915,0.044278
2963,0.33780915,0.0006881454,0.2689946,0.043573964,0.03629271
2964,0.31515068,0.00044821895,0.2703288,0.048532005,0.058920175
2965,0.36344254,0.0009229437,0.27114818,0.04792227,0.056681853
2966,0.38279212,0.0011200428,0.27078784,0.044863276,0.046447784
2967,0.3244911,0.00054647896,0.26984322,0.043590143,0.044918414
2968,0.28665322,0.00017113886,0.26953933,0.04326108,0.04534974
2969,0.31740996,0.0004779223,0.26961774,0.041379012,0.037078094
2970,0.38355464,0.0011329846,0.27025616,0.040876076,0.03625743
2971,0.35253066,0.00081387215,0.27114344,0.043671418,0.049552497
2972,0.34455377,0.00072781416,0.27177235,0.04320247,0.046966325
2973,0.3247559,0.00053784554,0.27097136,0.04252644,0.043372735
2974,0.32962802,0.0005950377,0.27012426,0.042222787,0.040527515
2975,0.307681,0.00037943866,0.26973712,0.043293756,0.045254473
2976,0.30482462,0.00035313406,0.26951122,0.042656,0.039806653
2977,0.33106858,0.00060944096,0.27012447,0.044001177,0.04357207
2978,0.37022358,0.000996205,0.2706031,0.046799064,0.05338861
2979,0.41484296,0.0014406393,0.27077904,0.046887133,0.052042097
2980,0.35253292,0.0008269744,0.2698355,0.046379764,0.050057206
2981,0.31359014,0.00044208046,0.2693821,0.04582108,0.049437154
2982,0.30924177,0.00040022368,0.2692194,0.044350803,0.043177076
2983,0.31029975,0.00040648738,0.26965103,0.04531261,0.047015328
2984,0.32358834,0.00053703994,0.26988435,0.046424963,0.051511608
2985,0.35693288,0.00086999376,0.2699335,0.044795197,0.044433273
2986,0.34151968,0.00071779755,0.26973993,0.04615899,0.051870238
2987,0.36559287,0.00095887325,0.26970553,0.045371167,0.050278112
2988,0.36791375,0.0009833011,0.26958364,0.043184668,0.04216744
2989,0.3250895,0.0005529773,0.26979178,0.04297151,0.04280419
2990,0.3119753,0.0004210362,0.26987168,0.042804264,0.044085357
2991,0.33746257,0.0006763697,0.2698256,0.04200985,0.04044492
2992,0.3402846,0.00070317124,0.26996747,0.04290776,0.04434677
2993,0.34887955,0.00078062556,0.27081698,0.043822203,0.047369312
2994,0.3619424,0.0009039105,0.27155137,0.04397804,0.046193313
2995,0.38591495,0.001149296,0.27098536,0.043014333,0.042453673
2996,0.33655432,0.00066986354,0.26956797,0.04394264,0.04718539
2997,0.32702893,0.00058276765,0.26875216,0.043200407,0.041932452
2998,0.30746466,0.00038946673,0.268518,0.043594304,0.039698657
2999,0.2974171,0.0002847173,0.26894537,0.046187382,0.046685647
3000,0.34460086,0.0007491772,0.26968312,0.04912798,0.05575197
3001,0.4227504,0.0015200068,0.27074972,0.050077613,0.05831451
3002,0.370677,0.0009994713,0.27072987,0.05170907,0.06548866
3003,0.31696668,0.00047161308,0.26980537,0.04813983,0.05397136
3004,0.30748844,0.00038486757,0.2690017,0.044761498,0.041031763
3005,0.28608528,0.00017144505,0.26894078,0.04581666,0.048627127
3006,0.31289765,0.00043729457,0.2691682,0.0456793,0.048656024
3007,0.38003293,0.0011043067,0.26960227,0.044590022,0.042051036
3008,0.38273752,0.0011203703,0.27070048,0.047722697,0.055558812
3009,0.37988284,0.001087,0.27118284,0.04765294,0.05780633
3010,0.39288944,0.0012207096,0.27081847,0.043581672,0.043352783
3011,0.30525708,0.00035113393,0.2701437,0.042981002,0.042122357
3012,0.28751954,0.00017728723,0.26979083,0.043682463,0.045608852
3013,0.30930084,0.00039754523,0.26954633,0.04299652,0.041172843
3014,0.3431445,0.00073060876,0.27008364,0.045005407,0.048599217
3015,0.37243727,0.001012015,0.27123576,0.046474133,0.051893864
3016,0.3679017,0.000962124,0.27168933,0.046705335,0.051733013
3017,0.32961458,0.0005883516,0.27077943,0.047012813,0.054660175
3018,0.32872897,0.00059034635,0.26969433,0.044466242,0.044978436
3019,0.32418364,0.000546911,0.26949254,0.043761656,0.042595893
3020,0.30578378,0.00036017975,0.2697658,0.0455294,0.05115988
3021,0.325505,0.0005551429,0.2699907,0.044189177,0.044817206
3022,0.33709535,0.0006665821,0.27043715,0.04490571,0.046107795
3023,0.3482158,0.0007669359,0.2715222,0.047337867,0.057093196
3024,0.4079396,0.0013642351,0.27151608,0.04479845,0.04815125
3025,0.37557724,0.0010523289,0.27034435,0.043224894,0.042563405
3026,0.3013344,0.00031590663,0.26974374,0.044701096,0.050392024
3027,0.31303328,0.0004373519,0.26929808,0.04116168,0.032203782
3028,0.3165863,0.0004711666,0.26946962,0.042191066,0.03855107
3029,0.325922,0.0005519021,0.2707318,0.04692605,0.057939705
3030,0.4127794,0.0014114679,0.2716326,0.044145845,0.046488363
3031,0.43678498,0.00165006,0.27177897,0.04192611,0.035697635
3032,0.31765816,0.0004664197,0.27101618,0.04618884,0.056504805
3033,0.31879887,0.00048942294,0.26985657,0.043678682,0.046566095
3034,0.35257223,0.0008339649,0.26917574,0.04076317,0.0283184
3035,0.296722,0.00027266727,0.26945525,0.045003954,0.049126502
3036,0.28989965,0.00020404052,0.2694956,0.046627104,0.053690586
3037,0.36007243,0.0009045665,0.2696158,0.0441938,0.03761219
3038,0.36672804,0.000961745,0.27055353,0.048424475,0.0557809
3039,0.36920875,0.000983215,0.27088726,0.0518859,0.06832139
3040,0.39742494,0.0012675716,0.27066776,0.045207527,0.04198727
3041,0.31780335,0.0004705112,0.27075222,0.046147607,0.049874283
3042,0.31143013,0.00041138433,0.2702917,0.045828667,0.052757885
3043,0.38046047,0.0011077835,0.2696821,0.041716583,0.036163874
3044,0.32490098,0.0005413582,0.27076516,0.042271312,0.04258247
3045,0.30050313,0.00028470522,0.27203262,0.04214904,0.044160403
3046,0.3386798,0.00067407236,0.27127257,0.040294696,0.03738186
3047,0.3898875,0.0011943737,0.27045015,0.0395849,0.03323272
3048,0.3335962,0.0006239863,0.27119756,0.042695656,0.046394113
3049,0.32481095,0.00053071923,0.27173904,0.044080388,0.0478279
3050,0.4036633,0.0013264236,0.27102095,0.041760746,0.03460396
3051,0.37225202,0.0010138699,0.27086502,0.04556326,0.052037198
3052,0.30986243,0.0003848813,0.27137432,0.047683354,0.058060464
3053,0.31468573,0.00041535342,0.27315038,0.044193286,0.04100448
3054,0.31388047,0.0004202178,0.2718587,0.04522341,0.047638204
3055,0.3338265,0.0006394905,0.26987746,0.045909595,0.051140234
3056,0.35834533,0.0008929,0.26905534,0.043436106,0.03864757
3057,0.31765735,0.00048223627,0.26943374,0.04533828,0.046487574
3058,0.32167256,0.00051807746,0.2698648,0.046570636,0.05158792
3059,0.37218603,0.0010133546,0.27085057,0.046319645,0.05053107
3060,0.38893,0.0011612421,0.27280578,0.046412144,0.05053495
3061,0.3061274,0.00033871818,0.27225557,0.04720401,0.054864984
3062,0.2950267,0.00024401677,0.27062503,0.045426395,0.04897554
3063,0.32623383,0.00056967797,0.26926604,0.043710615,0.042703096
3064,0.338328,0.0006899502,0.26933298,0.043283816,0.04175307
3065,0.3409144,0.0007115656,0.26975784,0.044530157,0.046993062
3066,0.3542483,0.0008448564,0.26976264,0.044206634,0.044776082
3067,0.35100254,0.000810071,0.26999545,0.0449822,0.046930354
3068,0.3401811,0.0006939907,0.27078205,0.046328135,0.050974764
3069,0.32470375,0.00053887686,0.27081606,0.04611039,0.049953457
3070,0.32181203,0.0005141036,0.27040166,0.045984004,0.049979325
3071,0.3284913,0.0005853923,0.26995206,0.04560051,0.04860231
3072,0.33811152,0.0006829485,0.26981667,0.045985058,0.051200237
3073,0.36896664,0.0009921367,0.26975298,0.045316715,0.047725853
3074,0.38912255,0.0011950783,0.26961473,0.044766687,0.045903925
3075,0.365703,0.000957525,0.26995048,0.045154057,0.049610686
3076,0.3396824,0.00069278764,0.27040365,0.044665113,0.048736524
3077,0.34076855,0.00070310646,0.2704579,0.0423332,0.0393483
3078,0.30895507,0.00038672346,0.27028272,0.042833127,0.044582475
3079,0.31724155,0.00047245287,0.26999626,0.041794147,0.04207913
3080,0.367531,0.00097198994,0.270332,0.040972784,0.037097137
3081,0.36903605,0.0009802965,0.2710064,0.043678027,0.049089745
3082,0.38127843,0.0010944045,0.27183798,0.043754686,0.048541553
3083,0.3838444,0.0011246634,0.27137807,0.042347934,0.04117854
3084,0.35447824,0.0008376146,0.2707168,0.042182524,0.04228317
3085,0.320428,0.00050295395,0.27013263,0.043288033,0.0472054
3086,0.3427422,0.0007337808,0.26936412,0.04086161,0.032872863
3087,0.33680633,0.00067335804,0.2694705,0.042513903,0.039568227
3088,0.32736096,0.00056784245,0.27057672,0.047866102,0.058719046
3089,0.42564225,0.0015431723,0.27132502,0.04454605,0.04332007
3090,0.40538332,0.0013428917,0.27109414,0.04524054,0.04613986
3091,0.30007052,0.0002982351,0.270247,0.050239,0.06583774
3092,0.30043098,0.00030509997,0.26992097,0.045467425,0.046065606
3093,0.3488197,0.000783601,0.2704596,0.043131318,0.033093072
3094,0.30515814,0.0003491971,0.27023843,0.04860821,0.058889754
3095,0.33247548,0.00062741735,0.26973376,0.045741536,0.049199577
3096,0.36762956,0.0009783054,0.26979902,0.04433135,0.04066588
3097,0.37980232,0.0010910382,0.2706985,0.04719867,0.055473793
3098,0.3648026,0.0009381581,0.2709868,0.047002397,0.0550297
3099,0.35501513,0.00084763416,0.27025172,0.041844103,0.032231428
3100,0.30793494,0.00036328306,0.27160662,0.04294851,0.042229794
3101,0.30184218,0.0002858373,0.27325845,0.04705384,0.060233515
3102,0.35923144,0.0008662189,0.27260956,0.04164422,0.036488317
3103,0.32962608,0.0005855791,0.2710682,0.040527076,0.03091452
3104,0.28286403,0.0001207703,0.270787,0.046969842,0.05864097
3105,0.37752664,0.0010709134,0.2704353,0.043198362,0.043201983
3106,0.4954393,0.0022489224,0.27054706,0.041618966,0.028922671
3107,0.31116098,0.0004040749,0.2707535,0.048195746,0.06144886
3108,0.27789384,7.64216e-05,0.2702517,0.04740599,0.05610011
3109,0.3702358,0.0010044082,0.26979497,0.042878516,0.03117161
3110,0.36100176,0.0009122041,0.26978135,0.04800422,0.054419916
3111,0.3200107,0.0005052122,0.26948947,0.049561232,0.060770504
3112,0.33507186,0.0006590388,0.269168,0.045954075,0.04096486
3113,0.37231475,0.001028792,0.26943555,0.047279406,0.050880753
3114,0.37012568,0.0010042888,0.2696968,0.050312877,0.06326432
3115,0.35898894,0.00089167285,0.26982164,0.045341928,0.045594107
3116,0.30724406,0.00037305674,0.26993838,0.043978058,0.039250974
3117,0.2952874,0.00024969626,0.27031776,0.04737251,0.057967927
3118,0.35202676,0.00081915245,0.27011153,0.045174897,0.050840426
3119,0.38542694,0.0011536683,0.27006012,0.04090587,0.035562914
3120,0.3474367,0.00076280773,0.27115592,0.041894466,0.040172614
3121,0.32799995,0.00056121225,0.27187872,0.044820197,0.053273324
3122,0.43644735,0.0016557166,0.2708757,0.04013472,0.03400107
3123,0.3964491,0.0012599679,0.2704523,0.04143474,0.03743839
3124,0.2855951,0.00015190976,0.2704041,0.045995288,0.0553235
3125,0.29491174,0.0002435503,0.27055672,0.04385091,0.04395031
3126,0.3547354,0.0008456475,0.27017066,0.042954776,0.034598865
3127,0.327581,0.00057883037,0.26969796,0.048087902,0.05735533
3128,0.33407533,0.00064064335,0.270011,0.049415916,0.059325892
3129,0.4059074,0.0013524658,0.2706608,0.046866152,0.045693707
3130,0.3755833,0.0010544289,0.2701404,0.048458945,0.055936705
3131,0.32937264,0.00059844594,0.26952806,0.049118802,0.059772033
3132,0.32901555,0.0005878515,0.2702304,0.04509527,0.044828873
3133,0.31110784,0.00040073777,0.27103406,0.04405541,0.041994415
3134,0.29904208,0.0002797589,0.2710662,0.046162546,0.05438465
3135,0.3389315,0.0006869732,0.2702342,0.042959586,0.04217717
3136,0.3785799,0.0010874536,0.26983455,0.041697085,0.035497803
3137,0.3289716,0.00058631453,0.27034014,0.045013472,0.050740425
3138,0.32197464,0.0005124099,0.27073365,0.04504898,0.051423606
3139,0.38521847,0.00114391,0.27082747,0.04153102,0.035476368
3140,0.34300393,0.0007221457,0.27078936,0.043987527,0.04882422
3141,0.3087081,0.00038227343,0.27048075,0.045130223,0.053429067
3142,0.35894978,0.0008812155,0.27082825,0.04113933,0.035328194
3143,0.35732636,0.00086152647,0.27117372,0.041551426,0.038584806
3144,0.31391478,0.00043151045,0.27076373,0.045527153,0.054860473
3145,0.3479222,0.0007822243,0.26969978,0.041007597,0.03190883
3146,0.34658408,0.0007736771,0.26921636,0.04245715,0.035879184
3147,0.3035007,0.00033976522,0.2695242,0.048782106,0.061253704
3148,0.37590355,0.001058761,0.27002746,0.04612264,0.04795576
3149,0.38101292,0.0011043096,0.27058196,0.046646953,0.049134076
3150,0.31707096,0.00046938672,0.2701323,0.049388643,0.06151405
3151,0.33090794,0.0006167205,0.26923588,0.04621291,0.049388524
3152,0.35017228,0.00081257866,0.26891443,0.04305166,0.03333929
3153,0.33331898,0.00063685287,0.26963368,0.04615204,0.052880477
3154,0.34461254,0.00074218406,0.27039415,0.046184402,0.054620028
3155,0.37666124,0.0010606926,0.27059197,0.04151574,0.03551407
3156,0.32596204,0.000546573,0.27130473,0.042152323,0.04355805
3157,0.31639114,0.00044725728,0.27166542,0.043156765,0.05006497
3158,0.36904135,0.0009796047,0.27108088,0.039321937,0.031004021
3159,0.33719948,0.0006653896,0.27066052,0.04025314,0.03462984
3160,0.29263335,0.00022403679,0.27022967,0.045472488,0.05529941
3161,0.3384204,0.0006871466,0.26970574,0.042883027,0.0424964
3162,0.38635278,0.001169278,0.26942497,0.04105355,0.029395595
3163,0.30419618,0.00034480498,0.2697157,0.046841837,0.055404242
3164,0.32525918,0.00055258145,0.27000102,0.047707893,0.056153294
3165,0.41132063,0.0014071019,0.27061045,0.045963712,0.04525458
3166,0.36258176,0.0009192737,0.27065438,0.0503525,0.06388424
3167,0.33205265,0.0006222838,0.26982427,0.047649603,0.05578533
3168,0.32600987,0.00056975585,0.2690343,0.04323412,0.034954946
3169,0.30536518,0.000364329,0.26893228,0.044033013,0.043483812
3170,0.32155573,0.00052443665,0.26911208,0.045808308,0.05092605
3171,0.34745193,0.00077615725,0.2698362,0.043587696,0.040550057
3172,0.33268833,0.00061257405,0.27143094,0.045130022,0.047304537
3173,0.34940854,0.0007781782,0.2715907,0.04719363,0.05790062
3174,0.41943318,0.0014886884,0.27056432,0.04458808,0.047992345
3175,0.35262433,0.0008308231,0.269542,0.042722702,0.040477827
3176,0.28449735,0.00015362703,0.26913464,0.04284391,0.04087539
3177,0.29666287,0.0002744435,0.2692185,0.042536933,0.038642023
3178,0.37178952,0.0010152168,0.27026784,0.04318944,0.042097844
3179,0.41361874,0.0014181848,0.27180028,0.045064263,0.04976662
3180,0.36643672,0.0009389538,0.27254134,0.048184697,0.06173756
3181,0.3599912,0.0008867867,0.27131253,0.044330783,0.048487414
3182,0.38181975,0.0011176154,0.2700582,0.040164813,0.029103965
3183,0.3104131,0.00040874493,0.2695386,0.04332329,0.045726832
3184,0.2954687,0.00026174303,0.26929438,0.04270804,0.042516768
3185,0.30559582,0.00036429343,0.26916647,0.04153213,0.031617653
3186,0.32282138,0.000524149,0.27040648,0.046095256,0.054152254
3187,0.4209754,0.0014943655,0.27153882,0.04665396,0.05271576
3188,0.43758297,0.0016522665,0.27235633,0.04539084,0.046861023
3189,0.32777616,0.0005641474,0.2713614,0.047179233,0.05472972
3190,0.30633393,0.00036464763,0.26986918,0.046374075,0.05308743
3191,0.35959995,0.00090709416,0.26889053,0.042874523,0.035925668
3192,0.3257351,0.0005695898,0.26877612,0.044404436,0.04276268
3193,0.27794588,8.7016175e-05,0.26924425,0.04633359,0.049075656
3194,0.2958639,0.00025517488,0.2703464,0.046383917,0.045208625
3195,0.3674791,0.00096302317,0.2711768,0.049990717,0.058862202
3196,0.43992847,0.001688863,0.27104217,0.052483924,0.0671527
3197,0.41364914,0.0014318945,0.27045968,0.048762057,0.055209063
3198,0.354065,0.00084295,0.26977,0.04569855,0.04410588
3199,0.31309235,0.00043460022,0.26963234,0.04589378,0.049840514
3200,0.3332152,0.0006364238,0.26957282,0.043723673,0.045132015
3201,0.3364896,0.00065211207,0.27127838,0.041591145,0.03701342
3202,0.30631495,0.00033352672,0.27296227,0.0426827,0.04531156
3203,0.3125996,0.00040037543,0.27256206,0.043434035,0.049706213
3204,0.39361855,0.0012216422,0.27145433,0.04054595,0.03796789
3205,0.41368866,0.0014266182,0.27102685,0.03997283,0.034552593
3206,0.32846576,0.0005774742,0.27071834,0.043156523,0.048098695
3207,0.31509906,0.00045237294,0.26986176,0.04228312,0.041502587
3208,0.35143453,0.0008161974,0.2698148,0.04197862,0.03665928
3209,0.33400822,0.0006383643,0.2701718,0.045864824,0.050637554
3210,0.31548414,0.00044655259,0.27082887,0.04762228,0.055226933
3211,0.33141953,0.00060744875,0.27067465,0.046825964,0.05017134
3212,0.39136875,0.0012125677,0.27011198,0.046378616,0.04850261
3213,0.37140697,0.0010138969,0.2700173,0.048992883,0.06066457
3214,0.35393155,0.000841564,0.26977515,0.046039578,0.050816633
3215,0.34106302,0.00071265036,0.26979798,0.043151002,0.03700223
3216,0.3124462,0.00041801282,0.27064493,0.045942605,0.052798282
3217,0.3511399,0.00079764717,0.27137518,0.044706516,0.050387803
3218,0.36603448,0.0009443197,0.2716025,0.042525418,0.042482197
3219,0.33333072,0.0006257448,0.27075624,0.041909672,0.04252439
3220,0.32052657,0.0005009809,0.27042848,0.041797016,0.04230147
3221,0.33907783,0.0006892415,0.27015367,0.04091443,0.03791294
3222,0.38739476,0.001171156,0.27027917,0.040734164,0.037272584
3223,0.37777463,0.0010719728,0.27057734,0.043284543,0.046798967
3224,0.3426662,0.0007197679,0.27068943,0.044776347,0.049451333
3225,0.3299129,0.00058950123,0.27096277,0.04520005,0.047981437
3226,0.32319915,0.00052302005,0.27089715,0.045880083,0.04902071
3227,0.31111866,0.00041109513,0.27000916,0.04582049,0.048612807
3228,0.30128804,0.00031811296,0.26947674,0.045046076,0.04523165
3229,0.3021241,0.00032586008,0.2695381,0.045833323,0.049038745
3230,0.3387217,0.00068633363,0.27008832,0.045984082,0.051769957
3231,0.40547574,0.0013472813,0.2707476,0.04465573,0.046432275
3232,0.39809102,0.0012685867,0.27123234,0.04390623,0.044617005
3233,0.3467045,0.0007556414,0.27114037,0.043271128,0.04457789
3234,0.33609876,0.0006538004,0.27071872,0.042552784,0.044721164
3235,0.35380068,0.0008337235,0.27042833,0.040912416,0.03949089
3236,0.36614144,0.00095863285,0.27027816,0.040512133,0.03725397
3237,0.3334568,0.0006291736,0.27053946,0.041460946,0.041087873
3238,0.32298294,0.0005190354,0.2710794,0.042760376,0.042109173
3239,0.34810802,0.0007631358,0.27179444,0.044573955,0.049416646
3240,0.40098077,0.0012949519,0.27148557,0.045720316,0.053293593
3241,0.41799596,0.0014789683,0.27009913,0.04369302,0.041994475
3242,0.30411297,0.00034814255,0.26929873,0.045401532,0.048814513
3243,0.28735536,0.00018311215,0.26904416,0.045727294,0.046549913
3244,0.3354125,0.000660931,0.2693194,0.04398265,0.040358763
3245,0.3956349,0.0012548836,0.27014652,0.045342166,0.048240162
3246,0.36735564,0.0009648409,0.27087155,0.046939097,0.056136973
3247,0.330566,0.00059187843,0.27137816,0.04469276,0.047189068
3248,0.32007375,0.00048477922,0.27159584,0.043459482,0.04365686
3249,0.34580243,0.000742891,0.2715133,0.04396988,0.048636246
3250,0.36910316,0.0009788399,0.27121916,0.042353813,0.043416835
3251,0.31097415,0.0004049566,0.2704785,0.041281305,0.038898155
3252,0.28511384,0.00015012217,0.27010164,0.042658016,0.044527583
3253,0.34701467,0.0007679646,0.2702182,0.042081926,0.038815495
3254,0.39932406,0.0012899484,0.2703292,0.04454765,0.045107137
3255,0.34638268,0.0007584556,0.2705371,0.045966186,0.051210765
3256,0.32296982,0.0005296621,0.27000362,0.04610446,0.04824053
3257,0.32254922,0.00052822137,0.26972708,0.04739368,0.054683756
3258,0.34481457,0.000753805,0.26943406,0.04629433,0.048816975
3259,0.31131798,0.00041871503,0.26944646,0.04589963,0.045537006
3260,0.2913356,0.00020929563,0.27040604,0.047359876,0.05221394
3261,0.36854988,0.0009702449,0.27152538,0.046271287,0.048725143
3262,0.38726825,0.0011617485,0.2710934,0.047834765,0.05812086
3263,0.3739763,0.0010364514,0.27033114,0.04416791,0.04591919
3264,0.3209057,0.0005038573,0.27051994,0.0424758,0.038886644
3265,0.2969105,0.0002601976,0.27089074,0.04382358,0.047707587
3266,0.36789358,0.000978447,0.27004886,0.04063863,0.032983657
3267,0.37651232,0.0010607761,0.2704347,0.041873578,0.038990054
3268,0.30276844,0.0003141423,0.2713542,0.045713004,0.054993413
3269,0.33815104,0.00067339436,0.27081162,0.043533385,0.042585786
3270,0.3921346,0.0012252288,0.26961175,0.04348477,0.038349334
3271,0.33748317,0.000684835,0.26899967,0.04760112,0.056132503
3272,0.3208798,0.00052085967,0.26879382,0.04718959,0.0513032
3273,0.34571257,0.0007675612,0.26895645,0.045651175,0.041065402
3274,0.33360934,0.00064228923,0.26938042,0.04827472,0.055375878
3275,0.33034343,0.0006036067,0.26998276,0.049005743,0.05800799
3276,0.34138626,0.0007077576,0.2706105,0.04684588,0.04971132
3277,0.32666793,0.0005657125,0.2700967,0.046545032,0.051251903
3278,0.33554175,0.0006588051,0.26966125,0.04640128,0.053082813
3279,0.37468615,0.0010502011,0.26966605,0.043721404,0.04313555
3280,0.3617453,0.00091815856,0.26992944,0.043081567,0.042591065
3281,0.31001556,0.00039727162,0.2702884,0.04463278,0.049483955
3282,0.31658286,0.00045791492,0.27079138,0.043975484,0.048182856
3283,0.35000518,0.0007892072,0.27108446,0.042377636,0.04068486
3284,0.36545146,0.00093767117,0.27168435,0.043710697,0.046199013
3285,0.34797627,0.000769468,0.27102947,0.045102406,0.05197362
3286,0.3476733,0.0007767439,0.2699989,0.043486845,0.042061336
3287,0.35216936,0.0008224585,0.2699235,0.04353129,0.041919705
3288,0.34730518,0.0007763411,0.26967105,0.045099944,0.048969306
3289,0.35417747,0.00083981676,0.2701958,0.045196105,0.048566747
3290,0.32509735,0.0005439171,0.27070564,0.0449808,0.046374407
3291,0.32004324,0.00048679742,0.2713635,0.046440497,0.052235793
3292,0.35182396,0.00080767786,0.27105618,0.047011897,0.05435101
3293,0.3777287,0.0010718674,0.27054197,0.044798784,0.045692682
3294,0.31539682,0.00045445157,0.26995167,0.044348117,0.044186413
3295,0.2927256,0.00022994202,0.2697314,0.046559844,0.05432438
3296,0.36014262,0.00090878643,0.26926398,0.04287863,0.037756123
3297,0.3884228,0.0011906897,0.2693538,0.042765252,0.035432767
3298,0.3260963,0.00056272483,0.26982382,0.04618105,0.05109301
3299,0.31056747,0.00040540594,0.27002686,0.047102056,0.054351673
3300,0.3760295,0.0010613479,0.26989472,0.04452334,0.041660342
3301,0.38023672,0.0010988767,0.27034906,0.047335126,0.054216545
3302,0.32375157,0.00052974815,0.27077675,0.048622336,0.060247775
3303,0.34535286,0.0007503935,0.2703135,0.04334062,0.03684349
3304,0.3209319,0.0005106571,0.2698662,0.04453784,0.0457663
3305,0.31784648,0.00047773597,0.27007288,0.047144298,0.059153862
3306,0.3932126,0.001232918,0.2699208,0.04061212,0.030730816
3307,0.32825246,0.0005823282,0.27001965,0.04098418,0.03561484
3308,0.2984798,0.0002819462,0.2702852,0.045206256,0.054426312
3309,0.356259,0.00086241716,0.27001727,0.041096997,0.038126666
3310,0.3730724,0.001028738,0.27019858,0.040040344,0.029188326
3311,0.3038505,0.00033235757,0.27061474,0.045703407,0.055909954
3312,0.33992636,0.000693869,0.27053946,0.04453596,0.049762573
3313,0.37704736,0.0010692896,0.2701184,0.043190286,0.03964057
3314,0.3382865,0.0006862103,0.26966545,0.04634755,0.05100923
3315,0.33727255,0.0006778738,0.26948518,0.047579754,0.05398542
3316,0.37383035,0.0010438756,0.2694428,0.045609154,0.045762923
3317,0.36749953,0.0009771247,0.26978707,0.04627177,0.05022211
3318,0.35085198,0.0008082954,0.27002245,0.045629673,0.049162667
3319,0.3335421,0.00063490943,0.27005115,0.044142205,0.045396112
3320,0.32494926,0.0005466141,0.27028784,0.0438786,0.047431163
3321,0.32091367,0.0005030248,0.2706112,0.043169517,0.04543589
3322,0.3474131,0.0007637468,0.2710384,0.041588344,0.03900485
3323,0.31869638,0.00047313978,0.2713824,0.042887673,0.047719076
3324,0.34238166,0.00070754153,0.2716275,0.04258557,0.045143705
3325,0.4058089,0.0013392329,0.2718856,0.04142409,0.038260464
3326,0.35605687,0.0008447875,0.2715781,0.04433263,0.05111212
3327,0.32752356,0.00057068566,0.270455,0.044349667,0.049626056
3328,0.3424194,0.00072653434,0.26976594,0.04249539,0.0383303
3329,0.31914517,0.0004938079,0.2697644,0.044049203,0.043582123
3330,0.29332334,0.00022956301,0.27036703,0.047358595,0.055513397
3331,0.3607969,0.0009013184,0.27066505,0.044361863,0.044243127
3332,0.37129387,0.0010036551,0.27092835,0.045548633,0.05038847
3333,0.35139197,0.00080164685,0.2712273,0.046229277,0.05442431
3334,0.33684823,0.0006570339,0.27114484,0.044200365,0.04648173
3335,0.32673404,0.0005600525,0.2707288,0.042581018,0.0401217
3336,0.3104143,0.00039931765,0.27048254,0.043813236,0.047764286
3337,0.3323928,0.00062218716,0.2701741,0.04245175,0.040973376
3338,0.34537968,0.0007497438,0.2704053,0.042854354,0.04008701
3339,0.32608154,0.0005535886,0.2707227,0.046120625,0.05306676
3340,0.34399474,0.0007351846,0.27047628,0.04563665,0.050207265
3341,0.34854913,0.0007831393,0.2702352,0.044436608,0.043824356
3342,0.32250863,0.00052200333,0.2703083,0.046834044,0.054279298
3343,0.34681454,0.0007657697,0.27023757,0.045369383,0.047606066
3344,0.33639142,0.0006586743,0.270524,0.045260955,0.046257228
3345,0.30990496,0.0003824978,0.27165517,0.047480498,0.057091232
3346,0.35113633,0.0007924204,0.27189428,0.043720417,0.042923633
3347,0.34518364,0.0007420448,0.27097917,0.043669112,0.045331895
3348,0.34764084,0.0007696933,0.27067152,0.044384412,0.05013304
3349,0.36575785,0.0009530566,0.2704522,0.04211095,0.042326804
3350,0.35911882,0.0008891846,0.27020034,0.040848073,0.03669393
3351,0.31643268,0.00046312402,0.2701203,0.04201115,0.043347355
3352,0.31334057,0.00043370848,0.26996973,0.04101352,0.036502477
3353,0.31583613,0.0004540444,0.2704317,0.043395594,0.0437401
3354,0.33214134,0.0006086878,0.27127257,0.04642708,0.05196049
3355,0.36093292,0.0009055245,0.27038047,0.04683942,0.049214102
3356,0.3283757,0.00058807846,0.26956785,0.04858101,0.055099145
3357,0.36333647,0.0009351204,0.26982445,0.04813937,0.05160313
3358,0.39378017,0.0012362679,0.2701534,0.048307728,0.05361945
3359,0.33499566,0.0006492609,0.27006957,0.049060345,0.058477074
3360,0.3171427,0.00046887549,0.27025515,0.04623664,0.048474774
3361,0.3195689,0.00048746902,0.270822,0.045022197,0.04790151
3362,0.32111028,0.00050972105,0.27013817,0.04251597,0.040110428
3363,0.3119578,0.0004243931,0.2695185,0.041423235,0.03879325
3364,0.32982948,0.0006013833,0.26969117,0.040893327,0.03801367
3365,0.3411849,0.0007054301,0.2706419,0.042703193,0.04685729
3366,0.45174053,0.0017998603,0.2717545,0.041104976,0.038291045
3367,0.37889373,0.001069523,0.27194142,0.04244513,0.04599863
3368,0.3011995,0.000301335,0.27106598,0.042235963,0.04588881
3369,0.31185,0.00041449352,0.27040067,0.040086735,0.03242585
3370,0.33224952,0.00062132924,0.2701166,0.042113725,0.039534442
3371,0.30857214,0.00038841524,0.26973063,0.046152495,0.054008625
3372,0.31762508,0.00047823897,0.26980117,0.045941386,0.04830216
3373,0.36893898,0.0009913178,0.2698072,0.04538734,0.040513836
3374,0.35117754,0.0008136298,0.26981455,0.05126401,0.06474219
3375,0.37564462,0.0010610673,0.2695379,0.048458453,0.054269902
3376,0.3721767,0.0010273295,0.26944375,0.045985345,0.043802354
3377,0.28508502,0.00015420899,0.2696641,0.04906264,0.059778724
3378,0.28505406,0.00015189103,0.26986495,0.046821732,0.054282837
3379,0.37169343,0.0010183481,0.2698586,0.04194498,0.032069035
3380,0.38792354,0.0011730144,0.2706221,0.04404134,0.048282422
3381,0.34932998,0.00078556023,0.27077395,0.04486315,0.052585848
3382,0.35895973,0.0008874938,0.27021036,0.04076733,0.032455012
3383,0.33815092,0.00067215756,0.27093518,0.042475827,0.04351381
3384,0.3442556,0.00072933774,0.27132183,0.043823607,0.049669605
3385,0.37550753,0.0010438506,0.2711225,0.0397296,0.032301586
3386,0.30816305,0.0003685947,0.27130356,0.04074832,0.04022301
3387,0.30523026,0.0003379132,0.27143896,0.042382795,0.047963873
3388,0.38357624,0.0011245515,0.27112108,0.0395656,0.030234447
3389,0.33766663,0.0006612034,0.2715463,0.043281123,0.046889585
3390,0.32057503,0.00049545534,0.2710295,0.046168126,0.05641401
3391,0.39176297,0.0012188423,0.26987875,0.041889396,0.032887455
3392,0.3497163,0.00079532154,0.27018416,0.04513383,0.047522962
3393,0.31293118,0.00042906546,0.27002463,0.048578564,0.059198674
3394,0.3507234,0.00080923573,0.26979983,0.044838194,0.042903926
3395,0.36624172,0.0009611448,0.27012724,0.044363692,0.03995372
3396,0.31698054,0.00046327058,0.2706535,0.04847412,0.060090665
3397,0.32809496,0.0005740342,0.27069154,0.04637691,0.054303307
3398,0.3722638,0.0010141028,0.2708535,0.04231892,0.039210953
3399,0.33862996,0.000678608,0.27076915,0.042488113,0.0430659
3400,0.30645868,0.00035768468,0.2706902,0.04270169,0.045875803
3401,0.32615098,0.000554061,0.2707449,0.040631272,0.037847932
3402,0.3649405,0.00093837123,0.27110338,0.04068098,0.039617486
3403,0.36283273,0.00091171585,0.27166113,0.04170146,0.04372794
3404,0.33850843,0.0006662013,0.2718883,0.04155974,0.042418867
3405,0.32502386,0.00053781096,0.27124277,0.04047344,0.034746908
3406,0.32322934,0.00052675966,0.27055338,0.043159388,0.046043925
3407,0.33020538,0.0005983617,0.2703692,0.04507958,0.05229752
3408,0.38233113,0.0011173479,0.27059636,0.043141965,0.04042883
3409,0.32107085,0.000502197,0.27085114,0.04541355,0.047814712
3410,0.29897362,0.00028704733,0.2702689,0.048626926,0.06023278
3411,0.36297956,0.0009327606,0.2697035,0.045034688,0.04453789
3412,0.35739154,0.00088008563,0.26938298,0.04455045,0.04241348
3413,0.30030617,0.00030703275,0.2696029,0.047929034,0.05720491
3414,0.31720155,0.00047595674,0.26960588,0.04571789,0.04823635
3415,0.37767547,0.0010780246,0.269873,0.04413793,0.041233126
3416,0.3535148,0.0008319728,0.2703175,0.047098525,0.055276282
3417,0.35089636,0.00080156076,0.27074027,0.045823902,0.052073654
3418,0.35984427,0.00088704546,0.2711397,0.042690348,0.038970064
3419,0.32179028,0.0005063436,0.27115592,0.044792917,0.050994292
3420,0.3465385,0.0007591066,0.27062786,0.043419324,0.045426246
3421,0.3498655,0.0007987784,0.26998764,0.04212518,0.038217086
3422,0.33720544,0.00067343225,0.2698622,0.04284176,0.041152865
3423,0.32593307,0.00056159106,0.26977396,0.046221703,0.053345177
3424,0.3697343,0.0009978419,0.2699501,0.04573473,0.04934523
3425,0.3939001,0.0012312861,0.27077147,0.04590576,0.04874135
3426,0.34512857,0.0007477059,0.27035797,0.046410788,0.050181717
3427,0.3076,0.00037699568,0.2699004,0.046219464,0.050277114
3428,0.30896828,0.00039150793,0.26981747,0.045644414,0.049253773
3429,0.31572193,0.00046090983,0.26963094,0.045373764,0.048207793
3430,0.33719558,0.00068086013,0.26910955,0.044550177,0.04384579
3431,0.34038714,0.00071182044,0.2692051,0.045133233,0.046171952
3432,0.3352807,0.00065927365,0.26935333,0.044299573,0.0439424
3433,0.36689955,0.0009684981,0.27004972,0.044535235,0.046091188
3434,0.3768088,0.0010603451,0.27077428,0.04645493,0.054808836
3435,0.34842613,0.0007747999,0.27094615,0.045398697,0.052634835
3436,0.35114393,0.00080291263,0.27085266,0.041724518,0.0373737
3437,0.3213047,0.0005082432,0.2704804,0.042653184,0.043310277
3438,0.31050932,0.00040286596,0.27022272,0.04334375,0.047362294
3439,0.3346148,0.0006477851,0.2698363,0.041961335,0.039310258
3440,0.331279,0.0006192691,0.2693521,0.042577364,0.037351146
3441,0.32051846,0.0005091002,0.26960844,0.046440415,0.05102849
3442,0.34254277,0.0007270425,0.2698385,0.047783867,0.05334614
3443,0.3628015,0.0009267421,0.2701273,0.04768445,0.05211364
3444,0.36476326,0.000944105,0.27035275,0.048797622,0.055718258
3445,0.33506855,0.0006524074,0.2698278,0.048521593,0.053709097
3446,0.2912985,0.00022111498,0.269187,0.048149526,0.052363038
3447,0.29819003,0.00029002092,0.26918793,0.047605924,0.050827738
3448,0.35129106,0.000813456,0.26994547,0.04679898,0.048691686
3449,0.3546931,0.0008405791,0.2706352,0.048505593,0.05772194
3450,0.35721713,0.0008680381,0.27041334,0.04612653,0.050080374
3451,0.33931193,0.00068935106,0.27037683,0.04424232,0.04386204
3452,0.34025463,0.0006995777,0.27029687,0.044251848,0.047738545
3453,0.35749197,0.0008734364,0.27014834,0.042791236,0.04383708
3454,0.3385593,0.00068330293,0.270229,0.04115887,0.038367577
3455,0.31226367,0.0004152957,0.2707341,0.04199567,0.04196404
3456,0.32540277,0.00053944153,0.27145863,0.04397392,0.050695904
3457,0.39508608,0.0012361149,0.2714746,0.04202578,0.04174375
3458,0.3898155,0.0011856607,0.27124944,0.04136623,0.03704748
3459,0.29887393,0.00027964948,0.27090898,0.045916934,0.055692367
3460,0.32134438,0.0005100104,0.27034333,0.042912092,0.040869385
3461,0.34372836,0.00074049464,0.2696789,0.043706432,0.042259745
3462,0.35317,0.00083078956,0.27009106,0.047485434,0.056211334
3463,0.3331465,0.00063443306,0.2697032,0.045689788,0.047676608
3464,0.31102604,0.0004166378,0.26936227,0.045208823,0.04191966
3465,0.32054657,0.0005052993,0.27001664,0.048688654,0.056725457
3466,0.37938422,0.001087458,0.2706384,0.048872735,0.055186212
3467,0.36418593,0.0009322159,0.27096432,0.04751918,0.04938232
3468,0.3031954,0.00033147392,0.270048,0.049399935,0.058921114
3469,0.3317426,0.0006201809,0.26972452,0.047555413,0.05385069
3470,0.3921076,0.001220085,0.2700991,0.044576265,0.04410663
3471,0.38206685,0.0011086819,0.27119866,0.045069754,0.04850741
3472,0.31422704,0.00043205355,0.2710217,0.044998255,0.05045162
3473,0.31721038,0.00046902263,0.2703081,0.041584067,0.036962286
3474,0.31767642,0.00047077241,0.2705992,0.042373326,0.042751577
3475,0.32864913,0.00056899316,0.27174982,0.042766985,0.046103954
3476,0.37394345,0.0010158917,0.27235427,0.040607993,0.03636528
3477,0.35433292,0.000824469,0.27188602,0.042383295,0.04596814
3478,0.3514842,0.0008019713,0.27128708,0.042033408,0.044952884
3479,0.34404808,0.0007334232,0.27070576,0.04040987,0.037483968
3480,0.324578,0.0005442706,0.27015093,0.040045023,0.03305154
3481,0.29373747,0.00023903162,0.2698343,0.042183533,0.041906297
3482,0.32584548,0.00054872845,0.27097264,0.043508966,0.043704137
3483,0.38017607,0.0010709948,0.2730766,0.04502494,0.046620417
3484,0.34465796,0.0007144957,0.27320838,0.04819722,0.059019446
3485,0.32679507,0.000560105,0.27078456,0.046514455,0.054155763
3486,0.33247524,0.00062905025,0.2695702,0.04242826,0.035924766
3487,0.3159683,0.00046416072,0.26955223,0.043502107,0.043967217
3488,0.32813,0.0005845785,0.26967216,0.04356792,0.044997483
3489,0.34622064,0.00076056394,0.27016425,0.043211095,0.041947834
3490,0.34523308,0.00074115046,0.27111804,0.045018263,0.047851592
3491,0.35225582,0.00080685434,0.27157038,0.04734604,0.056573194
3492,0.35698652,0.0008671296,0.27027357,0.044145737,0.044238336
3493,0.3541689,0.00084554433,0.26961446,0.043397445,0.041916102
3494,0.32103607,0.00051159225,0.26987684,0.04522545,0.050323457
3495,0.33468336,0.00065019715,0.26966366,0.04380207,0.04299822
3496,0.3729408,0.0010287594,0.27006486,0.04367186,0.040466595
3497,0.32755277,0.00055909686,0.27164307,0.04950266,0.0641713
3498,0.36260027,0.00090413226,0.27218705,0.045757946,0.049209863
3499,0.3552894,0.00084525405,0.270764,0.043775015,0.041723784
3500,0.32007065,0.00050363294,0.26970735,0.04499475,0.04912781
3501,0.33674812,0.0006695165,0.26979646,0.04267765,0.041465838
3502,0.3566095,0.00086440064,0.27016944,0.041316397,0.037604187
3503,0.344564,0.00073352817,0.27121118,0.04233428,0.045437943
3504,0.36437136,0.00092507165,0.27186418,0.041243505,0.040126044
3505,0.35685194,0.00084341125,0.27251083,0.042549606,0.045261763
3506,0.36078838,0.00087828253,0.27296013,0.043286607,0.048761267
3507,0.35905397,0.00086718926,0.27233505,0.04240712,0.04558955
3508,0.32596213,0.00054899097,0.27106303,0.040493753,0.035730228
3509,0.31046525,0.0004011973,0.2703455,0.041731443,0.03964577
3510,0.3267518,0.0005604708,0.27070472,0.044897318,0.051880773
3511,0.39067206,0.0012061471,0.27005735,0.04261693,0.038854133
3512,0.33926615,0.0006935943,0.26990673,0.044013795,0.043076213
3513,0.2988431,0.0002826227,0.27058083,0.047949646,0.057315405
3514,0.351642,0.00081283395,0.27035862,0.046334587,0.04864863
3515,0.35927957,0.0008893085,0.27034873,0.046473358,0.047741566
3516,0.3191024,0.00048482153,0.27062026,0.049577422,0.061819185
3517,0.3616251,0.0009068935,0.27093574,0.046214797,0.052179623
3518,0.40048778,0.0012927961,0.27120817,0.04254148,0.040728197
3519,0.31687918,0.00045447762,0.27143142,0.04249422,0.046165574
3520,0.30350515,0.000322497,0.27125546,0.040481564,0.039515447
3521,0.32593495,0.0005463992,0.27129504,0.038495764,0.029234873
3522,0.32428187,0.00052906934,0.27137494,0.04094526,0.04081275
3523,0.32160765,0.0004977961,0.27182803,0.043553706,0.050377846
3524,0.35832897,0.0008630562,0.27202335,0.0411124,0.03689666
3525,0.37131253,0.0009975878,0.27155375,0.041948725,0.03801694
3526,0.320838,0.00049613084,0.27122492,0.04751407,0.059950836
3527,0.39680105,0.0012599631,0.27080473,0.042880926,0.03980719
3528,0.3501493,0.0007930153,0.27084777,0.044176053,0.044045683
3529,0.29320654,0.00023008665,0.27019787,0.04801285,0.05765942
3530,0.32029855,0.00050900877,0.26939768,0.045284368,0.043856468
3531,0.323945,0.00054489414,0.26945558,0.046509672,0.04712118
3532,0.3097475,0.00039198837,0.27054864,0.05066251,0.063222654
3533,0.35214242,0.0008053812,0.2716043,0.047846306,0.051491823
3534,0.41451043,0.0014356105,0.27094936,0.045914423,0.043335225
3535,0.3265492,0.0005589637,0.27065283,0.05024518,0.06419961
3536,0.31757748,0.0004747449,0.27010298,0.045335803,0.04846178
3537,0.32884765,0.0005857698,0.27027068,0.04252123,0.03721068
3538,0.3248443,0.0005381186,0.27103245,0.044159103,0.049933847
3539,0.3366294,0.0006590449,0.2707249,0.042952765,0.04493839
3540,0.36676866,0.0009609669,0.27067196,0.040584248,0.03222451
3541,0.33339074,0.0006223288,0.27115786,0.043558206,0.049244456
3542,0.33586958,0.0006476801,0.27110156,0.04388694,0.051633958
3543,0.4275148,0.0015670874,0.27080607,0.039266866,0.02947439
3544,0.3231318,0.000524422,0.2706896,0.041691292,0.043138344
3545,0.30737317,0.00036991012,0.27038217,0.04144629,0.042382147
3546,0.34252524,0.00072165084,0.27036014,0.039407376,0.03002971
3547,0.32276365,0.0005181107,0.27095258,0.04274607,0.043789376
3548,0.30628034,0.00034944358,0.271336,0.04647031,0.05601338
3549,0.35304725,0.0008217949,0.27086776,0.04427081,0.041506995
3550,0.37498164,0.0010503508,0.26994655,0.04662621,0.050541867
3551,0.32621366,0.00056867045,0.26934662,0.048830263,0.05877058
3552,0.33924317,0.00069979724,0.26926345,0.045899827,0.046122994
3553,0.33829865,0.0006914195,0.2691567,0.04527275,0.045551546
3554,0.36246803,0.00092716445,0.26975158,0.045892857,0.04994343
3555,0.32305387,0.000527151,0.27033877,0.046595465,0.052879207
3556,0.33115306,0.00060093316,0.27105975,0.044421982,0.04481051
3557,0.32711124,0.0005551615,0.2715951,0.04416001,0.046071928
3558,0.33569983,0.00064890325,0.2708095,0.043945212,0.048794813
3559,0.37823153,0.0010804292,0.2701886,0.040584274,0.03487256
3560,0.32195643,0.00051948667,0.27000776,0.04102857,0.03805761
3561,0.3109122,0.00040969596,0.26994258,0.04309543,0.046143968
3562,0.34747976,0.00077475386,0.27000436,0.043822043,0.04659387
3563,0.37137005,0.0010082612,0.27054393,0.044382196,0.045074742
3564,0.3283117,0.0005692484,0.27138686,0.047538407,0.057370506
3565,0.3311969,0.000603513,0.2708456,0.045733817,0.049836166
3566,0.3563021,0.0008656243,0.2697397,0.04419059,0.04313587
3567,0.35561478,0.00086030486,0.2695843,0.04476978,0.047008827
3568,0.3374549,0.0006724864,0.27020624,0.045901306,0.05281762
3569,0.3390233,0.0006901302,0.27001026,0.043310203,0.040606372
3570,0.35015196,0.00079810806,0.27034116,0.043365058,0.04153744
3571,0.33185095,0.00060263695,0.27158725,0.04673327,0.05686835
3572,0.3683292,0.0009504611,0.2732831,0.044745725,0.04668093
3573,0.3181104,0.0004518039,0.27293003,0.044442177,0.04696296
3574,0.29543322,0.00024613467,0.27081975,0.044157613,0.04721553
3575,0.324454,0.00054551655,0.26990235,0.04376859,0.045343146
3576,0.40204304,0.0013067827,0.27136478,0.04350473,0.044017747
3577,0.38906866,0.0011724888,0.2718198,0.04434897,0.046477742
3578,0.33384475,0.0006214135,0.2717034,0.046225164,0.054518808
3579,0.38649404,0.0011471232,0.2717817,0.043183204,0.043256268
3580,0.37633145,0.0010458307,0.27174836,0.04373171,0.04494012
3581,0.29768404,0.00025809434,0.2718746,0.04416371,0.047050297
3582,0.30156755,0.00030311832,0.27125573,0.04268886,0.03986668
3583,0.327927,0.00057526334,0.27040064,0.04371487,0.04500812
3584,0.37246746,0.001018564,0.27061105,0.045342494,0.051235408
3585,0.36595577,0.0009482839,0.27112737,0.04457836,0.04756837
3586,0.32727927,0.00056257565,0.2710217,0.045327067,0.049608216
3587,0.35165018,0.0008098119,0.27066898,0.043589007,0.042876713
3588,0.3589036,0.0008795009,0.2709535,0.044890925,0.049042672
3589,0.33457118,0.00063738396,0.27083278,0.0443132,0.04648773
3590,0.31544727,0.00044440702,0.27100655,0.043933388,0.044010993
3591,0.31964275,0.0004882395,0.2708188,0.046916753,0.057206668
3592,0.40817276,0.001372967,0.27087605,0.04389419,0.0446506
3593,0.37656742,0.0010569794,0.2708695,0.0424626,0.03997127
3594,0.3058584,0.00034795434,0.27106297,0.044005316,0.04886325
3595,0.30449608,0.0003373382,0.27076226,0.042541895,0.043750234
3596,0.35933304,0.0008848686,0.2708462,0.041448537,0.038616102
3597,0.36564386,0.0009385972,0.27178416,0.043557692,0.0474768
3598,0.32690716,0.0005454282,0.27236435,0.043264005,0.04525073
3599,0.30113,0.00029243468,0.27188653,0.044002965,0.04764238
3600,0.33917218,0.00068558665,0.27061352,0.043521464,0.045414157
3601,0.36470914,0.00095096097,0.26961306,0.043584164,0.04127073
3602,0.30701357,0.0003752447,0.2694891,0.046169195,0.05100699
3603,0.32249084,0.00052684103,0.26980674,0.045860898,0.046171814
3604,0.3502967,0.00079506566,0.27079013,0.047265843,0.051423926
3605,0.38788766,0.001165685,0.27131915,0.049024496,0.05631268
3606,0.34374827,0.00072586414,0.27116185,0.049658082,0.05958181
3607,0.3233527,0.00052770745,0.27058196,0.047212347,0.05166606
3608,0.32738853,0.0005701792,0.2703706,0.046268277,0.050900746
3609,0.3631968,0.00093082833,0.27011395,0.044273615,0.044795282
3610,0.3745571,0.0010448304,0.27007407,0.042660315,0.040113967
3611,0.3095304,0.00039485295,0.2700451,0.043325342,0.04423512
3612,0.34059086,0.0006938663,0.27120423,0.042210344,0.042078692
3613,0.4005689,0.0012809724,0.27247167,0.042725977,0.046522
3614,0.40354034,0.0013116514,0.2723752,0.04152582,0.040460356
3615,0.3476052,0.00076614995,0.2709902,0.042274002,0.044014625
3616,0.3205958,0.0005037202,0.27022377,0.042390984,0.042626824
3617,0.3299548,0.0006017791,0.2697769,0.042408433,0.04013783
3618,0.33913815,0.0006939318,0.26974496,0.044148695,0.04521653
3619,0.33936456,0.0006939915,0.2699654,0.047258407,0.053286638
3620,0.34617865,0.0007539146,0.27078718,0.04914991,0.055968586
3621,0.3486724,0.00078029087,0.2706433,0.050391957,0.05967011
3622,0.3402665,0.0007070149,0.26956502,0.047971625,0.050431006
3623,0.30452552,0.00035490518,0.269035,0.04822367,0.05426442
3624,0.32285494,0.0005366929,0.26918563,0.04727206,0.053413503
3625,0.34941277,0.00079602096,0.26981068,0.043668382,0.04089235
3626,0.33113557,0.0006021487,0.2709207,0.04449902,0.048631627
3627,0.31434864,0.00043021352,0.2713273,0.045195013,0.05310458
3628,0.3550254,0.00083666004,0.2713594,0.04137079,0.03657385
3629,0.36061203,0.0008901086,0.27160117,0.04187444,0.039554525
3630,0.29702008,0.00025386736,0.27163336,0.045012627,0.053210087
3631,0.3169329,0.00045820768,0.2711121,0.042487267,0.040550087
3632,0.3840249,0.0011343047,0.27059442,0.04203726,0.03673921
3633,0.36767668,0.00096703746,0.27097294,0.04603605,0.054226793
3634,0.3371397,0.0006650149,0.2706382,0.045508076,0.05101191
3635,0.34875342,0.0007821192,0.2705415,0.043356467,0.03838767
3636,0.34434375,0.000737512,0.27059254,0.04639229,0.052796997
3637,0.33473578,0.000641593,0.27057648,0.04693128,0.054899022
3638,0.32945132,0.00058454426,0.2709969,0.04332706,0.042687632
3639,0.34699667,0.0007612093,0.27087575,0.041697584,0.03767639
3640,0.32748476,0.0005659234,0.2708924,0.044397295,0.05258661
3641,0.3445411,0.0007370969,0.2708314,0.041539963,0.041858062
3642,0.37200347,0.0010106162,0.27094185,0.03901712,0.02792239
3643,0.28612024,0.0001460326,0.27151698,0.044744875,0.053126242
3644,0.31409687,0.00043019344,0.2710775,0.044074506,0.048741065
3645,0.39828807,0.0012825264,0.27003542,0.04246355,0.035597183
3646,0.32567874,0.0005615547,0.26952326,0.048559852,0.059423506
3647,0.3298941,0.00060718035,0.26917607,0.047897335,0.05258648
3648,0.32097772,0.00051962386,0.26901534,0.046393476,0.043186348
3649,0.309923,0.00040630292,0.2692927,0.05032151,0.05904897
3650,0.3450961,0.00075241335,0.26985478,0.050203364,0.05797728
3651,0.37609607,0.0010586955,0.2702265,0.048492935,0.051238574
3652,0.32778475,0.0005769834,0.2700864,0.050337866,0.06167349
3653,0.32300794,0.00052831625,0.27017632,0.04717656,0.052729174
3654,0.37491035,0.0010512744,0.2697829,0.04301912,0.03963022
3655,0.35729003,0.0008743698,0.26985306,0.04297795,0.04454086
3656,0.3179312,0.00048059563,0.26987165,0.042245444,0.04335074
3657,0.35016537,0.00080131146,0.27003422,0.0406498,0.034291722
3658,0.34281388,0.0007196951,0.27084437,0.043578874,0.04713305
3659,0.34076947,0.00069914304,0.27085516,0.04499263,0.05107274
3660,0.3609792,0.00090701785,0.2702774,0.04210957,0.036430378
3661,0.30559862,0.00035985996,0.2696126,0.044251986,0.047008593
3662,0.30281478,0.0003363296,0.26918182,0.04565617,0.051956438
3663,0.34971255,0.00080679386,0.26903316,0.04336081,0.03897526
3664,0.33240303,0.00063053786,0.26934925,0.045789864,0.04917264
3665,0.34672773,0.00076985,0.26974273,0.046971105,0.052597124
3666,0.3625932,0.00092294504,0.2702987,0.04689078,0.051684313
3667,0.3638424,0.0009339187,0.27045053,0.046975713,0.053584717
3668,0.3457201,0.00076036504,0.2696836,0.045711234,0.0495063
3669,0.3081472,0.0003864296,0.26950422,0.04452268,0.04674589
3670,0.3093584,0.00039842067,0.26951632,0.04284795,0.040526677
3671,0.31559438,0.00045745715,0.26984867,0.044013835,0.046990346
3672,0.34133032,0.0007080006,0.27053025,0.043288134,0.04451049
3673,0.37879735,0.0010803621,0.27076113,0.04264266,0.042078078
3674,0.341293,0.0007062781,0.2706652,0.04451022,0.05203353
3675,0.3085608,0.00038697317,0.2698635,0.043098222,0.04664385
3676,0.33377513,0.0006439247,0.26938266,0.040110476,0.029814191
3677,0.3173222,0.0004770679,0.2696154,0.04328009,0.045523737
3678,0.32314193,0.0005312315,0.2700188,0.044809725,0.050158754
3679,0.37324038,0.0010253445,0.27070594,0.04319762,0.038928352
3680,0.39099294,0.0011912488,0.27186808,0.04747998,0.05697917
3681,0.34172466,0.00070129003,0.27159566,0.048735905,0.061975855
3682,0.3528732,0.0008267002,0.2702032,0.041802596,0.034507614
3683,0.3235258,0.00054057076,0.2694687,0.041957755,0.038839784
3684,0.29967183,0.00030109397,0.26956242,0.044212822,0.05014256
3685,0.33233756,0.0006275704,0.2695805,0.041155566,0.035327237
3686,0.3763651,0.0010577425,0.27059084,0.042370643,0.039884143
3687,0.36309463,0.0009140322,0.2716914,0.046389878,0.054729305
3688,0.34089163,0.0006904035,0.27185127,0.04627965,0.05400207
3689,0.3465413,0.00075956155,0.27058512,0.043665793,0.044060122
3690,0.33120912,0.0006193944,0.26926968,0.04435132,0.046584617
3691,0.33014524,0.0006088191,0.26926333,0.043655153,0.042741902
3692,0.3397458,0.0006980017,0.26994562,0.043956764,0.04198013
3693,0.3576685,0.0008634296,0.27132553,0.046496406,0.053831033
3694,0.35867068,0.00087317615,0.27135307,0.046220053,0.053509023
3695,0.3607803,0.00089886226,0.27089408,0.04351158,0.042865068
3696,0.31963727,0.0004910237,0.2705349,0.043391366,0.042675447
3697,0.28856003,0.00018426815,0.27013323,0.046881594,0.055430386
3698,0.33624154,0.0006662355,0.269618,0.042834166,0.035770692
3699,0.3423127,0.00072714296,0.2695984,0.04514195,0.04650063
3700,0.33610433,0.0006616905,0.26993528,0.04936487,0.062348615
3701,0.43111622,0.0016094989,0.27016634,0.04503066,0.044517282
3702,0.38524655,0.001148774,0.27036914,0.04586147,0.048615046
3703,0.28991872,0.00019100703,0.27081802,0.048899285,0.06118079
3704,0.31626022,0.00045264428,0.2709958,0.043769125,0.041231856
3705,0.35785174,0.0008665184,0.2711999,0.043171104,0.041112892
3706,0.33153298,0.0006058992,0.27094308,0.045885514,0.055418383
3707,0.33830446,0.00067518355,0.2707861,0.04326062,0.044927545
3708,0.37017047,0.000995212,0.27064928,0.041433346,0.03564258
3709,0.36858374,0.0009779627,0.27078748,0.04399355,0.04833523
3710,0.33806193,0.0006701575,0.27104616,0.044328652,0.05008137
3711,0.33770204,0.00066085515,0.27161652,0.041702684,0.038151775
3712,0.32279962,0.0005066276,0.27213687,0.043374956,0.048240364
3713,0.33439994,0.0006195736,0.27244258,0.043349978,0.0492218
3714,0.37617543,0.0010461757,0.27155787,0.040357057,0.03443002
3715,0.31886992,0.0004820187,0.27066806,0.041682083,0.040099263
3716,0.31078666,0.0004049653,0.27029014,0.043271136,0.047080927
3717,0.35640082,0.00085921166,0.27047965,0.043161876,0.04476832
3718,0.37990326,0.0010943926,0.270464,0.043151163,0.04147439
3719,0.34400487,0.00073228043,0.2707768,0.045120537,0.04920315
3720,0.34667236,0.0007505948,0.27161288,0.046219766,0.053617395
3721,0.4077855,0.0013608545,0.27170005,0.043488223,0.042217568
3722,0.3349482,0.0006400845,0.27093977,0.044030517,0.047733024
3723,0.2930166,0.00022401293,0.2706153,0.04389528,0.049217217
3724,0.31230935,0.00041425994,0.27088335,0.040782627,0.035158426
3725,0.34044605,0.00069081545,0.2713645,0.041455798,0.037959117
3726,0.32973135,0.0005800413,0.2717272,0.04533527,0.053219292
3727,0.3830674,0.0011119446,0.27187294,0.044075754,0.046365798
3728,0.37111944,0.0009977897,0.2713405,0.043296285,0.040667467
3729,0.30103326,0.00030546187,0.27048707,0.047593534,0.058374453
3730,0.3299841,0.00060382567,0.26960152,0.044212565,0.04385602
3731,0.3503823,0.00080678286,0.269704,0.042719733,0.03475369
3732,0.30162135,0.0003131268,0.27030867,0.048448615,0.059813492
3733,0.33321697,0.00062571984,0.270645,0.04719916,0.054550156
3734,0.44899973,0.0017740927,0.27159047,0.043487314,0.033957522
3735,0.37332296,0.0010183395,0.271489,0.050574508,0.066226035
3736,0.3325211,0.0006248334,0.27003777,0.047675952,0.057287622
3737,0.32217616,0.00052700355,0.2694758,0.041678354,0.02574504
3738,0.2765885,6.746387e-05,0.26984212,0.045176454,0.04822927
3739,0.30284077,0.00033094047,0.26974672,0.047831867,0.058444176
3740,0.4572511,0.0018730402,0.26994708,0.043138076,0.03397843
3741,0.34834576,0.00078325195,0.27002054,0.045732755,0.04590199
3742,0.29624724,0.00025958885,0.27028835,0.051634274,0.06721382
3743,0.41347837,0.0014335008,0.2701283,0.045341488,0.04337702
3744,0.39705408,0.0012724268,0.2698114,0.04591965,0.04728963
3745,0.29757738,0.00027755974,0.2698214,0.048431534,0.06054503
3746,0.2927778,0.0002276628,0.2700115,0.04359242,0.037691526
3747,0.3427087,0.0007220812,0.27050057,0.043372266,0.04191882
3748,0.35366186,0.00082522567,0.2711393,0.04903314,0.06396552
3749,0.41770947,0.0014710312,0.27060634,0.041367218,0.03572849
3750,0.32006708,0.0004954576,0.2705213,0.041768264,0.038508717
3751,0.3029309,0.00032561747,0.27036914,0.043702494,0.04894072
3752,0.38851035,0.0011843558,0.27007475,0.04054874,0.035644297
3753,0.36997744,0.0009987954,0.2700979,0.040412333,0.03502881
3754,0.31478533,0.00043984223,0.2708011,0.042980265,0.046445392
3755,0.3255192,0.00054332166,0.27118704,0.04319806,0.04565293
3756,0.40079415,0.0012940298,0.27139115,0.04372457,0.046805028
3757,0.39133877,0.0012012797,0.2712108,0.04384096,0.0480815
3758,0.32189125,0.0005115036,0.2707409,0.042036604,0.039349444
3759,0.29290143,0.00022562004,0.27033943,0.04290265,0.040567447
3760,0.3244593,0.00054279104,0.2701802,0.04470578,0.049811818
3761,0.39140776,0.001213384,0.27006936,0.043671228,0.043019257
3762,0.36021543,0.00089692534,0.2705229,0.0452649,0.048760932
3763,0.3128946,0.0004199005,0.27090457,0.048370045,0.05927903
3764,0.37050068,0.0010017267,0.27032802,0.044164076,0.04166258
3765,0.35695162,0.0008699784,0.2699538,0.04512133,0.044421807
3766,0.30089608,0.0003111418,0.2697819,0.04732539,0.054424964
3767,0.3217185,0.0005239467,0.26932386,0.046110727,0.046688262
3768,0.33009368,0.0006053414,0.26955953,0.046969324,0.050981034
3769,0.3253039,0.0005520814,0.27009577,0.048652764,0.057775103
3770,0.3457809,0.0007510843,0.27067247,0.046279605,0.04712418
3771,0.3428128,0.00072132144,0.27068067,0.04487522,0.043521
3772,0.30221516,0.00031848595,0.27036658,0.04790001,0.059618864
3773,0.36122328,0.00091067096,0.27015617,0.04278181,0.041136142
3774,0.37624273,0.001061661,0.27007663,0.04145967,0.035166573
3775,0.29485774,0.00024643846,0.2702139,0.045716844,0.05256211
3776,0.3184879,0.00047780699,0.27070722,0.043643355,0.043030046
3777,0.4014508,0.0012998866,0.27146217,0.04389264,0.04226388
3778,0.3710172,0.0009960955,0.27140763,0.049074013,0.062490214
3779,0.3170905,0.00046833712,0.2702568,0.04581085,0.0506222
3780,0.3230469,0.0005346926,0.26957762,0.042528376,0.033658892
3781,0.32148352,0.0005187513,0.2696084,0.046569936,0.052871123
3782,0.3460574,0.00076315104,0.26974228,0.04740828,0.056375865
3783,0.42098927,0.0015106342,0.26992583,0.04342071,0.037779342
3784,0.3169205,0.00047039712,0.26988077,0.046626847,0.05234798
3785,0.29681614,0.00026884742,0.2699314,0.04853951,0.059347205
3786,0.38158214,0.0011172189,0.26986024,0.043311916,0.037485316
3787,0.37212723,0.001015308,0.27059644,0.04474411,0.046666544
3788,0.30695078,0.00035852584,0.2710982,0.047271825,0.05962662
3789,0.33972695,0.0006880199,0.27092496,0.042740125,0.04075526
3790,0.35939056,0.000886041,0.27078646,0.04279875,0.0419861
3791,0.36788017,0.0009730727,0.2705729,0.04430025,0.048383247
3792,0.33331975,0.00062962034,0.27035773,0.044284854,0.048847307
3793,0.3291955,0.0005902924,0.27016625,0.04237732,0.03900499
3794,0.34123507,0.00070714165,0.2705209,0.043836337,0.047124922
3795,0.35876873,0.0008844307,0.27032566,0.04454634,0.048945207
3796,0.35252285,0.0008238038,0.27014247,0.04350234,0.043015804
3797,0.31632775,0.00046147752,0.27018,0.044324066,0.045382086
3798,0.3132792,0.00042884974,0.27039424,0.04601932,0.052602325
3799,0.34474945,0.00074402214,0.27034724,0.045248162,0.05002773
3800,0.3927834,0.0012203682,0.2707466,0.043113045,0.039145034
3801,0.3076409,0.00036189528,0.27145138,0.046614055,0.055817124
3802,0.30162284,0.0002995095,0.2716719,0.04509825,0.05068063
3803,0.38212317,0.0011101203,0.27111113,0.041542146,0.03719236
3804,0.39351535,0.0012237182,0.27114353,0.04276799,0.0453162
3805,0.332129,0.0006131934,0.27080965,0.043643586,0.049224127
3806,0.33240688,0.00062104396,0.27030247,0.040703326,0.033856135
3807,0.3444744,0.000741671,0.2703073,0.041474737,0.03778355
3808,0.35179728,0.00080975,0.2708223,0.045047875,0.051231764
3809,0.34074432,0.00069592416,0.2711519,0.045697894,0.050907347
3810,0.33282322,0.0006117574,0.27164748,0.045391046,0.04672893
3811,0.3228538,0.0005196779,0.270886,0.04830202,0.05738563
3812,0.37235194,0.0010192328,0.27042866,0.04694597,0.053108223
3813,0.3817267,0.0011155435,0.27017236,0.044040848,0.04129055
3814,0.30852023,0.00038562185,0.26995805,0.04629539,0.052185662
3815,0.30393586,0.00034191489,0.26974437,0.04562133,0.049671154
3816,0.35949674,0.00089695654,0.26980108,0.043837808,0.04326149
3817,0.4086213,0.0013813763,0.27048367,0.04393205,0.04536691
3818,0.34334242,0.00072459487,0.27088293,0.043456968,0.04687748
3819,0.3058136,0.0003485942,0.2709542,0.042924955,0.044666585
3820,0.35331264,0.0008238419,0.27092844,0.04043676,0.03597202
3821,0.40857226,0.0013722439,0.27134788,0.042344812,0.045187853
3822,0.32984522,0.0005901997,0.27082524,0.04260684,0.04611794
3823,0.28506345,0.00014450456,0.27061298,0.041383345,0.037490662
3824,0.31055456,0.000397195,0.27083507,0.041812036,0.039626494
3825,0.4300751,0.0015896616,0.27110896,0.0443702,0.049073536
3826,0.43218052,0.0016111827,0.27106225,0.043414854,0.04488648
3827,0.29570436,0.00025263356,0.270441,0.043791912,0.04409908
3828,0.29276264,0.00022970188,0.26979244,0.04357863,0.04214275
3829,0.3687299,0.0009879459,0.2699353,0.044992417,0.047954496
3830,0.3892941,0.0011863007,0.27066404,0.045842625,0.04955608
3831,0.3140558,0.00043511076,0.27054474,0.04592141,0.0496704
3832,0.29442286,0.00023918947,0.2705039,0.047030322,0.052870438
3833,0.36834392,0.0009794438,0.27039954,0.045767885,0.04742266
3834,0.4379475,0.0016765217,0.27029532,0.046072327,0.047568902
3835,0.32417896,0.0005438577,0.26979318,0.046957843,0.05283508
3836,0.296612,0.00026927955,0.26968405,0.046906065,0.04988707
3837,0.3744125,0.0010458967,0.26982284,0.044634454,0.043704204
3838,0.40117645,0.0013090132,0.27027515,0.046439003,0.050894257
3839,0.3276477,0.0005691325,0.27073443,0.046290945,0.053018462
3840,0.3096054,0.00038641525,0.27096388,0.043930203,0.04183793
3841,0.32070673,0.0004943319,0.27127352,0.044989936,0.050101396
3842,0.37921652,0.0010836706,0.27084947,0.044675972,0.050146677
3843,0.4065053,0.001365276,0.2699777,0.041790638,0.037069205
3844,0.31341624,0.00043824612,0.26959163,0.04297945,0.04046602
3845,0.29820904,0.00028881984,0.26932704,0.04568526,0.05000879
3846,0.3538394,0.00084604573,0.2692348,0.045432657,0.046406116
3847,0.36955827,0.0010000381,0.26955447,0.045778476,0.046420738
3848,0.31326997,0.0004333948,0.26993048,0.04896005,0.0577789
3849,0.31850913,0.0004835228,0.27015686,0.048090577,0.053325623
3850,0.37528765,0.0010511247,0.2701752,0.047502454,0.05296719
3851,0.37401122,0.0010421748,0.26979375,0.04777222,0.05616766
3852,0.37429893,0.00104889,0.26940992,0.04412603,0.04263137
3853,0.311791,0.00042144267,0.26964673,0.04372094,0.04053903
3854,0.30266827,0.00032678497,0.2699898,0.046697486,0.054812916
3855,0.38609767,0.0011622031,0.26987734,0.04483481,0.046633635
3856,0.3732726,0.0010330243,0.26997018,0.044462997,0.045204155
3857,0.31270558,0.00042437806,0.27026778,0.045068398,0.04831736
3858,0.30900496,0.00038630894,0.27037406,0.045104697,0.048826374
3859,0.36342925,0.0009346552,0.2699637,0.044153154,0.04653893
3860,0.39198095,0.0012210293,0.269878,0.04345204,0.043067764
3861,0.32417667,0.0005363457,0.2705421,0.045039024,0.049671687
3862,0.3124228,0.00041472563,0.27095026,0.043704767,0.04238877
3863,0.33812523,0.00067546626,0.2705786,0.043852936,0.044856645
3864,0.36421734,0.00093380257,0.27083707,0.045719646,0.053410236
3865,0.39589006,0.001247325,0.27115756,0.043107018,0.042726427
3866,0.3522706,0.00080683996,0.2715866,0.043539837,0.04362831
3867,0.32793906,0.0005599791,0.27194116,0.046251852,0.05449612
3868,0.37533975,0.0010464852,0.27069122,0.04436314,0.046393145
3869,0.40815514,0.001384744,0.26968074,0.042452868,0.032946788
3870,0.3153896,0.00044154708,0.2712349,0.047810737,0.057663735
3871,0.29190916,0.00019580266,0.27232888,0.048026323,0.057152364
3872,0.35309312,0.0008210685,0.27098626,0.043987278,0.03653416
3873,0.3519954,0.00082064624,0.26993078,0.04733015,0.053584296
3874,0.3304739,0.0005974989,0.270724,0.049105283,0.060283594
3875,0.361668,0.0009041233,0.27125567,0.04578813,0.043768547
3876,0.36008924,0.0008873792,0.2713513,0.047121413,0.051363938
3877,0.37734863,0.0010602472,0.27132392,0.048677444,0.059777077
3878,0.36674133,0.00096671726,0.2700696,0.044347063,0.044362687
3879,0.31780654,0.00047298387,0.27050817,0.042514537,0.03889142
3880,0.29002154,0.00018248236,0.2717733,0.04473662,0.052234564
3881,0.33469373,0.0006288933,0.2718044,0.04068157,0.0359219
3882,0.3668901,0.0009558257,0.27130753,0.040310923,0.035336602
3883,0.32672048,0.0005538618,0.2713343,0.043872524,0.051803883
3884,0.35409606,0.00083068735,0.27102733,0.040775113,0.03818402
3885,0.3730874,0.0010163895,0.27144846,0.040112305,0.03452486
3886,0.33285815,0.0006059722,0.27226093,0.044339344,0.052781068
3887,0.3626833,0.0009044182,0.27224147,0.042447016,0.04366979
3888,0.3929395,0.0012118916,0.27175036,0.04117007,0.036592226
3889,0.30996352,0.00039172702,0.27079082,0.044112034,0.049647786
3890,0.30494457,0.00034947004,0.26999757,0.043491133,0.045415044
3891,0.3508248,0.00081282755,0.26954204,0.041925434,0.034532793
3892,0.32688117,0.00057029736,0.26985145,0.04414595,0.045049187
3893,0.3188832,0.00048311494,0.2705717,0.04571081,0.051723212
3894,0.3806395,0.0010967941,0.2709601,0.044090804,0.044950143
3895,0.36391726,0.00092606904,0.27131036,0.044202052,0.047782205
3896,0.3277588,0.00056486507,0.27127227,0.045474228,0.05485258
3897,0.3433891,0.00072760193,0.2706289,0.041229032,0.036459446
3898,0.3293149,0.00059346843,0.26996803,0.041394625,0.036531813
3899,0.3294272,0.0005940262,0.2700246,0.043840285,0.047233786
3900,0.3453223,0.0007526202,0.27006027,0.044426367,0.046702534
3901,0.3696514,0.0009961223,0.27003917,0.04440789,0.04321974
3902,0.37078163,0.0010077168,0.27000996,0.04597106,0.049404513
3903,0.3266024,0.00056243676,0.2703587,0.047055952,0.054587763
3904,0.31282246,0.00042001193,0.27082127,0.045913197,0.051162466
3905,0.33706212,0.0006668918,0.27037296,0.04308923,0.03831332
3906,0.30708715,0.00036867938,0.2702192,0.045606054,0.05139331
3907,0.32755524,0.0005766069,0.26989454,0.044950243,0.049086887
3908,0.3872597,0.0011692384,0.27033585,0.04368917,0.042494267
3909,0.3803254,0.0010955682,0.27076858,0.04583463,0.050793357
3910,0.37481076,0.0010420271,0.27060804,0.0455465,0.051673714
3911,0.34796533,0.00078193506,0.2697718,0.042710107,0.041148514
3912,0.31342068,0.0004374666,0.26967403,0.04201393,0.038681637
3913,0.29947218,0.00029322057,0.27015013,0.044183444,0.050502654
3914,0.3655571,0.00095107494,0.2704496,0.041205324,0.03760917
3915,0.35335627,0.00082287047,0.27106923,0.040602695,0.035740152
3916,0.31645462,0.00044564335,0.27189028,0.042733524,0.048398294
3917,0.37647977,0.0010437826,0.27210152,0.0402722,0.039982636
3918,0.39786625,0.001265055,0.27136075,0.039164815,0.033166833
3919,0.3125728,0.00042068132,0.27050468,0.042044844,0.04502213
3920,0.30667728,0.00036711883,0.2699654,0.04244887,0.042338822
3921,0.36791587,0.0009817443,0.26974145,0.041282713,0.034631964
3922,0.35918677,0.0008943014,0.26975664,0.04414569,0.045414075
3923,0.31691414,0.00047245677,0.26966846,0.047028553,0.054107975
3924,0.31849772,0.0004841249,0.27008522,0.04698689,0.049654182
3925,0.36576194,0.0009490733,0.2708546,0.047719356,0.049196947
3926,0.3550641,0.0008379031,0.2712738,0.053747576,0.07072553
3927,0.3595694,0.000889665,0.2706029,0.050306063,0.06024661
3928,0.352964,0.0008330963,0.2696544,0.046554945,0.044960633
3929,0.32302362,0.0005383412,0.2691895,0.047841445,0.05399642
3930,0.32437146,0.0005543234,0.2689391,0.046412446,0.048988722
3931,0.34681034,0.00077543216,0.26926714,0.043895036,0.03741155
3932,0.29575258,0.00025602584,0.27015,0.047408488,0.054779995
3933,0.32885337,0.00058172276,0.27068108,0.04801888,0.058107022
3934,0.44671333,0.0017578523,0.2709281,0.04402225,0.040353347
3935,0.3386898,0.00068216876,0.27047294,0.046983585,0.055170175
3936,0.3057536,0.00035673587,0.27008,0.046028126,0.052336738
3937,0.35276517,0.000823215,0.27044368,0.0414577,0.031256363
3938,0.3352368,0.00063520606,0.27171618,0.04537206,0.053631358
3939,0.33960915,0.00068220106,0.27138904,0.044023313,0.049836777
3940,0.35231304,0.0008167211,0.27064094,0.040501177,0.03266873
3941,0.30945218,0.00039241154,0.270211,0.04234323,0.042565003
3942,0.31531286,0.00045055588,0.27025726,0.04342829,0.04694608
3943,0.3787503,0.001084229,0.2703274,0.040989973,0.034209084
3944,0.36806846,0.0009716885,0.27089962,0.043610368,0.04671039
3945,0.32834163,0.00056541344,0.27180028,0.046563927,0.05670494
3946,0.37910527,0.0010744233,0.27166292,0.043128055,0.039978884
3947,0.31129768,0.00040837386,0.2704603,0.045995217,0.05261128
3948,0.31515318,0.00045688174,0.269465,0.04601077,0.052521165
3949,0.36265975,0.0009361336,0.2690464,0.0430942,0.036837894
3950,0.34504473,0.00075942604,0.26910213,0.045258626,0.04484941
3951,0.30338043,0.00033757853,0.26962256,0.050939422,0.064208575
3952,0.3562724,0.00085883343,0.27038905,0.047636762,0.04900545
3953,0.41710967,0.0014576442,0.27134526,0.04742213,0.04740211
3954,0.30657244,0.00035151182,0.27142125,0.053903688,0.0748839
3955,0.32651597,0.0005682114,0.26969483,0.045480464,0.04650003
3956,0.35676777,0.0008756406,0.26920372,0.04128947,0.026046025
3957,0.30616868,0.00035826548,0.2703421,0.046515226,0.055899274
3958,0.3545137,0.00083984266,0.27052945,0.042511083,0.04402462
3959,0.38777977,0.0011726598,0.2705138,0.039566107,0.02805641
3960,0.3093908,0.00037548115,0.2718427,0.045919288,0.057889856
3961,0.3425945,0.00070366444,0.27222806,0.043489095,0.04840618
3962,0.39224216,0.0012088397,0.2713582,0.0397751,0.028910842
3963,0.30385166,0.00033659636,0.27019203,0.043077752,0.046878785
3964,0.29669732,0.00027351067,0.26934627,0.042771462,0.04386182
3965,0.34647298,0.00077313464,0.2691595,0.041307345,0.032085977
3966,0.34248766,0.00072426477,0.2700612,0.045625087,0.051996905
3967,0.37633777,0.001046062,0.2717316,0.04750393,0.057866286
3968,0.38388127,0.0011166681,0.27221444,0.043861635,0.04141565
3969,0.3270811,0.0005568424,0.27139688,0.04610361,0.053297218
3970,0.3049852,0.0003508341,0.26990178,0.046217684,0.054919686
3971,0.33522245,0.00066055753,0.2691667,0.041210767,0.029803116
3972,0.32446986,0.0005516217,0.2693077,0.04228184,0.03472766
3973,0.31192937,0.00042137384,0.269792,0.04851799,0.059526566
3974,0.40523893,0.0013453157,0.27070734,0.046623487,0.052745882
3975,0.43029678,0.0015894703,0.27134976,0.044498693,0.043246843
3976,0.31224832,0.00040229014,0.2720193,0.0476238,0.058429204
3977,0.29282245,0.00021344492,0.27147797,0.04468228,0.049301695
3978,0.32655177,0.00056159316,0.27039245,0.04028741,0.029867444
3979,0.32486066,0.0005474659,0.27011406,0.04136385,0.039143637
3980,0.33939815,0.0006845562,0.27094254,0.043878056,0.05114973
3981,0.38492012,0.0011333665,0.27158347,0.0421646,0.041120194
3982,0.3784283,0.0010671156,0.27171674,0.04264074,0.041827004
3983,0.34011233,0.00069030444,0.2710819,0.045351315,0.052198343
3984,0.35074243,0.0008018135,0.27056107,0.043481335,0.04109359
3985,0.3081508,0.00038015711,0.27013507,0.044900913,0.047580436
3986,0.30166784,0.00031877667,0.26979017,0.046222605,0.051425807
3987,0.337362,0.00067622826,0.26973915,0.045562785,0.047063462
3988,0.3710988,0.0010078312,0.27031568,0.04612072,0.048826583
3989,0.36411595,0.0009364236,0.2704736,0.046815,0.052168127
3990,0.34498233,0.00074377016,0.27060533,0.045571346,0.049958374
3991,0.32021856,0.00049539265,0.2706793,0.04456214,0.04769139
3992,0.31354225,0.0004301514,0.2705271,0.043851428,0.046295412
3993,0.31316772,0.0004276437,0.27040336,0.04267509,0.04308767
3994,0.3424815,0.0007203697,0.2704445,0.041567747,0.039099973
3995,0.3528053,0.00082172145,0.27063313,0.042619806,0.045672897
3996,0.35133415,0.0008107111,0.27026305,0.041037384,0.038884316
3997,0.3440403,0.00073886546,0.27015376,0.040938597,0.0369876
3998,0.31910637,0.00048371547,0.27073482,0.043387417,0.04675503
3999,0.33127463,0.0006065306,0.27062157,0.044148415,0.047571886


==> PINNs-example1/adaptive_pinn_ex2.csv <==
epoch,Loss,Ritz Loss,Boundary Loss,Test Error,Error,Error func,Est Error,Est Error prime
0,6.065309,5.998966,0.0066342824,2.0522623,3.7239292,3.7239292,3.2535892,2.7943473
1,6.046888,5.993788,0.0053100307,2.0277777,3.674463,3.674463,3.2117963,2.7897882
2,6.0294514,5.988091,0.00413606,2.0035129,3.624862,3.624862,3.16989,2.7851157
3,6.0130696,5.9820833,0.0030986222,1.9794145,3.5757194,3.5757194,3.1283338,2.7802825
4,5.9984503,5.975873,0.002257734,1.955477,3.5269527,3.5269527,3.0870342,2.7751389
5,5.985207,5.9695444,0.0015662505,1.9316689,3.4785647,3.4785647,3.0460522,2.76941
6,5.973272,5.9631104,0.0010161477,1.9080061,3.430433,3.430433,3.0052722,2.7634735
7,5.9623785,5.9564085,0.0005969792,1.8845208,3.3825965,3.3825965,2.964733,2.7572198
8,5.9521184,5.9491916,0.0002926907,1.8612947,3.335134,3.335134,2.9244933,2.7507026
9,5.94267,5.941688,9.8175515e-05,1.8382683,3.2881918,3.2881918,2.8846679,2.744183
10,5.9339643,5.9338803,8.38826e-06,1.8154277,3.241634,3.241634,2.8451552,2.7375376
11,5.9258614,5.925713,1.4823633e-05,1.7928233,3.195488,3.195488,2.8059587,2.7305722
12,5.9183745,5.9172974,0.000107735425,1.7703993,3.1498375,3.1498375,2.7671623,2.723402
13,5.911278,5.9085236,0.00027541252,1.7482032,3.1045856,3.1045856,2.7286777,2.7158744
14,5.904498,5.899419,0.00050793553,1.7262632,3.059831,3.059831,2.6905932,2.7080538
15,5.8979096,5.8899746,0.0007935152,1.7045807,3.015619,3.015619,2.652948,2.700006
16,5.8911977,5.8799114,0.0011286483,1.6832538,2.971934,2.971934,2.6157389,2.6918135
17,5.884546,5.869484,0.0015061635,1.6621623,2.9290297,2.9290297,2.5791485,2.6834202
18,5.8779087,5.858792,0.0019116977,1.6413189,2.8866262,2.8866262,2.5429575,2.6748173
19,5.871004,5.8475475,0.0023456342,1.6208221,2.8447466,2.8447466,2.5071945,2.6659813
20,5.86377,5.8357477,0.0028022092,1.6006879,2.8036137,2.8036137,2.472028,2.6570046
21,5.856239,5.8235364,0.0032702438,1.5808136,2.76323,2.76323,2.4374738,2.648006
22,5.8483577,5.810808,0.0037549275,1.5612643,2.7234278,2.7234278,2.4033775,2.6387422
23,5.8400645,5.7976174,0.0042446973,1.5420425,2.6843095,2.6843095,2.3698313,2.629391
24,5.8311296,5.783956,0.00471735,1.523186,2.6459014,2.6459014,2.336854,2.6198661
25,5.82154,5.7697825,0.005175748,1.5046912,2.6082757,2.6082757,2.304521,2.6102118
26,5.8113866,5.7552986,0.005608797,1.4864482,2.571429,2.571429,2.2728183,2.6004636
27,5.800338,5.7403073,0.006003046,1.4685882,2.5351272,2.5351272,2.241562,2.590496
28,5.7887316,5.7250915,0.006364035,1.4509367,2.499649,2.499649,2.210984,2.5804415
29,5.776471,5.709374,0.0067097056,1.4335582,2.46464,2.46464,2.180779,2.5701149
30,5.763415,5.6933136,0.00701014,1.4164705,2.4302301,2.4302301,2.1510456,2.5596585
31,5.749528,5.676819,0.0072709275,1.3997205,2.39646,2.39646,2.1218333,2.5490055
32,5.7348895,5.65983,0.007505932,1.3833382,2.3634098,2.3634098,2.0932078,2.5383043
33,5.7193184,5.6424637,0.0076854853,1.3672652,2.3311365,2.3311365,2.0652125,2.5276031
34,5.702785,5.624666,0.0078119016,1.3515389,2.2995563,2.2995563,2.0377762,2.5167363
35,5.685353,5.6064987,0.007885392,1.3360695,2.2687037,2.2687037,2.0109448,2.5058708
36,5.6669636,5.5878663,0.007909709,1.3209683,2.2384007,2.2384007,1.9845629,2.4949288
37,5.6476884,5.568676,0.007901228,1.3062251,2.208868,2.208868,1.9588184,2.484044
38,5.627647,5.5489345,0.007871269,1.2918056,2.1801014,2.1801014,1.933692,2.4732013
39,5.6067495,5.528743,0.007800686,1.2777237,2.152014,2.152014,1.9091122,2.4624264
40,5.5849724,5.5080824,0.0076889903,1.2639892,2.124623,2.124623,1.8851109,2.4517314
41,5.562171,5.486918,0.007525298,1.250639,2.0979636,2.0979636,1.8617082,2.441116
42,5.53859,5.4652395,0.0073350505,1.2376567,2.0721118,2.0721118,1.8389795,2.4306154
43,5.514286,5.4431033,0.0071182735,1.2249851,2.0470262,2.0470262,1.8168797,2.4202526
44,5.4893265,5.420494,0.006883231,1.2125808,2.0225775,2.0225775,1.7953069,2.4100032
45,5.463855,5.3975015,0.006635356,1.2004068,1.9986619,1.9986619,1.774173,2.3998935
46,5.437714,5.3740005,0.006371349,1.1885717,1.9752091,1.9752091,1.7534128,2.3898628
47,5.410974,5.350086,0.006088798,1.1770355,1.952456,1.952456,1.7332277,2.3799953
48,5.383639,5.3256736,0.0057965396,1.1658263,1.9303148,1.9303148,1.7135482,2.3702533
49,5.355632,5.3007007,0.005493128,1.1549757,1.9088503,1.9088503,1.6944227,2.3606837
50,5.327093,5.2752852,0.0051808106,1.1444092,1.8881192,1.8881192,1.6759093,2.3513513
51,5.2981186,5.2495193,0.004859902,1.1340835,1.8679619,1.8679619,1.6578739,2.3421931
52,5.2685943,5.2232957,0.0045298343,1.1240588,1.8482772,1.8482772,1.640237,2.333177
53,5.2386794,5.1966367,0.0042042695,1.114332,1.8292046,1.8292046,1.6231157,2.3243666
54,5.2083535,5.169625,0.0038728574,1.1048489,1.810724,1.810724,1.6064947,2.3157845
55,5.1775675,5.1421704,0.0035397217,1.095668,1.7927357,1.7927357,1.5902889,2.3073535
56,5.1463823,5.114297,0.003208551,1.0867503,1.7753781,1.7753781,1.5746121,2.299111
57,5.114815,5.0859823,0.0028832795,1.0781071,1.7585593,1.7585593,1.5593922,2.2910426
58,5.0828934,5.0572,0.0025693616,1.0697101,1.7423135,1.7423135,1.5446516,2.283163
59,5.050543,5.0278745,0.002266815,1.0615574,1.7265656,1.7265656,1.5303382,2.2754896
60,5.0179615,4.9981966,0.0019764933,1.0536344,1.711336,1.711336,1.516457,2.268
61,4.9851217,4.9680743,0.0017047571,1.0459396,1.6965791,1.6965791,1.5029798,2.2606783
62,4.9520698,4.9376087,0.001446108,1.0384451,1.6822948,1.6822948,1.489903,2.2535472
63,4.9188433,4.906776,0.0012067227,1.0311477,1.6684344,1.6684344,1.4771855,2.2465565
64,4.8853464,4.8754983,0.0009848207,1.0240288,1.6549878,1.6549878,1.4648169,2.23972
65,4.8516564,4.843819,0.0007837429,1.0170903,1.6419268,1.6419268,1.4527737,2.2330198
66,4.8179474,4.811878,0.0006069314,1.010243,1.6292481,1.6292481,1.4410605,2.2264743
67,4.7841763,4.779642,0.00045343878,1.0034736,1.616735,1.616735,1.4295009,2.2200265
68,4.7502885,4.7470803,0.00032080265,0.9968904,1.604373,1.604373,1.4180757,2.213653
69,4.7162614,4.7141447,0.00021166631,0.990417,1.5924178,1.5924178,1.4069992,2.2074194
70,4.6820984,4.6808505,0.00012480452,0.9840522,1.580703,1.580703,1.3961277,2.2012873
71,4.6478024,4.6471906,6.1194165e-05,0.97777665,1.5692248,1.5692248,1.3854693,2.1952455
72,4.613447,4.6132464,2.0068635e-05,0.9715669,1.5579449,1.5579449,1.3749844,2.1892836
73,4.579074,4.579061,1.2949799e-06,0.9654527,1.5468092,1.5468092,1.3646306,2.1833699
74,4.5445695,4.5445213,4.8056067e-06,0.9594746,1.5358881,1.5358881,1.354469,2.1775298
75,4.509983,4.509678,3.0507274e-05,0.9535381,1.5252906,1.5252906,1.3445754,2.1718063
76,4.475255,4.4744754,7.7970275e-05,0.94765776,1.5147973,1.5147973,1.3347762,2.1661077
77,4.440446,4.4389815,0.00014645408,0.9418311,1.5044466,1.5044466,1.3251005,2.1604567
78,4.4055133,4.403146,0.00023673473,0.93612146,1.4942337,1.4942337,1.3155391,2.1548529
79,4.370511,4.367031,0.000348018,0.9304696,1.4843117,1.4843117,1.3062232,2.1493561
80,4.3354535,4.330657,0.0004796633,0.9248832,1.4745431,1.4745431,1.2970381,2.1439152
81,4.3002777,4.2939615,0.00063162926,0.91933304,1.4649432,1.4649432,1.2879887,2.1385448
82,4.2649865,4.256944,0.00080422295,0.9138142,1.4554576,1.4554576,1.2790345,2.133216
83,4.2296004,4.219652,0.0009948462,0.9083158,1.4460757,1.4460757,1.2701716,2.127923
84,4.194274,4.182231,0.0012042808,0.90277916,1.4367666,1.4367666,1.261377,2.1226628
85,4.158867,4.1445994,0.001426722,0.8971639,1.4273897,1.4273897,1.2525396,2.1173499
86,4.1235585,4.1069245,0.0016633786,0.8914541,1.4178538,1.4178538,1.2435771,2.1119523
87,4.088297,4.0691886,0.0019108283,0.8856479,1.4081115,1.4081115,1.2344574,2.1064243
88,4.0529175,4.031196,0.0021721346,0.87979186,1.3981618,1.3981618,1.2251812,2.1007617
89,4.01749,3.993043,0.00244468,0.873882,1.3881345,1.3881345,1.215847,2.0950236
90,3.9820015,3.9546661,0.0027335421,0.86799574,1.3780123,1.3780123,1.2064373,2.0892067
91,3.946434,3.9161036,0.0030330457,0.8620547,1.3679857,1.3679857,1.1971034,2.0834136
92,3.9109044,3.877415,0.0033489421,0.85607094,1.357865,1.357865,1.1876874,2.0775456
93,3.875338,3.8385077,0.0036830378,0.84998924,1.3476784,1.3476784,1.1782174,2.0716062
94,3.8397212,3.7993999,0.004032128,0.8439266,1.3373101,1.3373101,1.1685958,2.065516
95,3.8040643,3.7601776,0.0043886583,0.83779323,1.3270241,1.3270241,1.1590339,2.0594616
96,3.768381,3.7208035,0.004757769,0.8315913,1.3166082,1.3166082,1.1493615,2.0533056
97,3.732639,3.6812117,0.005142737,0.8253846,1.3060724,1.3060724,1.1395907,2.0470467
98,3.6970012,3.6414623,0.0055538965,0.81918937,1.2955719,1.2955719,1.1298358,2.0407975
99,3.661361,3.601536,0.00598249,0.8129533,1.2851412,1.2851412,1.1201248,2.0345767
100,3.625801,3.5614996,0.006430151,0.80666786,1.2746648,1.2746648,1.1103624,2.0283155
101,3.5903354,3.5213525,0.006898276,0.80033857,1.2641104,1.2641104,1.1005304,2.0219932
102,3.554874,3.48101,0.0073863897,0.79398066,1.2535015,1.2535015,1.090651,2.0156147
103,3.519517,3.440563,0.007895397,0.78753614,1.242877,1.242877,1.0807495,2.0092275
104,3.484255,3.3999562,0.00842989,0.78111255,1.2320933,1.2320933,1.070708,2.0027208
105,3.4491231,3.3592265,0.008989669,0.77467227,1.2214131,1.2214131,1.0607387,1.9963003
106,3.4141853,3.3185797,0.009560569,0.7681176,1.2107427,1.2107427,1.0507606,1.9899074
107,3.3794544,3.277965,0.010148941,0.76145387,1.1998281,1.1998281,1.0405806,1.9833301
108,3.3448238,3.2372594,0.01075645,0.7547903,1.1886883,1.1886883,1.0302123,1.976579
109,3.3103635,3.1965377,0.011382579,0.7480484,1.1775984,1.1775984,1.0198711,1.9698913
110,3.2760203,3.1558807,0.012013966,0.7411759,1.1663675,1.1663675,1.0094124,1.9631002
111,3.2416818,3.1152797,0.012640225,0.7341781,1.1548595,1.1548595,0.9987161,1.9560934
112,3.207669,3.0746274,0.0133041665,0.7271567,1.1430811,1.1430811,0.98779,1.9488819
113,3.1739583,3.0340889,0.013986956,0.7200665,1.1312989,1.1312989,0.97684336,1.9416822
114,3.1402745,2.9936645,0.014660999,0.71281797,1.1193839,1.1193839,0.96577775,1.9343776
115,3.1068316,2.953278,0.015355337,0.7054585,1.1071186,1.1071186,0.9544195,1.9267768
116,3.0737948,2.9129274,0.016086748,0.6980727,1.0946373,1.0946373,0.9428784,1.9189799
117,3.040964,2.8726616,0.01683022,0.69064724,1.0821322,1.0821322,0.9313021,1.9111825
118,3.0085795,2.8326423,0.017593723,0.6831022,1.0695626,1.0695626,0.9196392,1.9033699
119,2.976794,2.7927992,0.018399486,0.67553395,1.0567255,1.0567255,0.9077472,1.8952956
120,2.9451716,2.753167,0.019200463,0.66793925,1.0438682,1.0438682,0.89583594,1.8871963
121,2.914125,2.7138343,0.020029064,0.66021234,1.0309662,1.0309662,0.8838783,1.8790892
122,2.8838153,2.674732,0.020908333,0.65248495,1.0177641,1.0177641,0.8716775,1.8706602
123,2.8539455,2.636061,0.021788446,0.64461553,1.0045894,1.0045894,0.8594958,1.8622556
124,2.8243868,2.5975735,0.022681339,0.6366402,0.99106497,0.99106497,0.8470206,1.8534726
125,2.7952724,2.5591714,0.023610104,0.6287715,0.9773125,0.9773125,0.8343459,1.8444686
126,2.7666986,2.52121,0.024548875,0.62085885,0.96385294,0.96385294,0.82186705,1.835864
127,2.7391665,2.483634,0.025553243,0.6130026,0.95028543,0.95028543,0.80930674,1.827133
128,2.7128654,2.446426,0.026643941,0.6051619,0.9368608,0.9368608,0.7968574,1.8185647
129,2.6871057,2.4096107,0.02774949,0.5972414,0.9234891,0.9234891,0.78445494,1.8100524
130,2.661993,2.3731718,0.028882135,0.5892294,0.9099192,0.9099192,0.7718705,1.8013479
131,2.6374397,2.3371823,0.030025752,0.5810791,0.8961314,0.8961314,0.7591017,1.7924117
132,2.6141374,2.301665,0.031247238,0.57295126,0.88199794,0.88199794,0.7460478,1.7830635
133,2.5914822,2.266656,0.032482624,0.5648624,0.8679118,0.8679118,0.73302925,1.7737541
134,2.5692716,2.2322974,0.03369742,0.55656135,0.85390425,0.85390425,0.72007895,1.764548
135,2.5476878,2.1987157,0.034897204,0.5480096,0.83932775,0.83932775,0.70666116,1.7545818
136,2.5268552,2.165702,0.03611531,0.5394259,0.8240644,0.8240644,0.6927104,1.7436147
137,2.5065613,2.133366,0.03731951,0.5308023,0.8086769,0.8086769,0.678641,1.7324337
138,2.4871364,2.1015263,0.038561016,0.52235955,0.79311985,0.79311985,0.6644235,1.7209468
139,2.4675636,2.07041,0.03971537,0.513775,0.77797806,0.77797806,0.6505266,1.7099946
140,2.4489589,2.0399954,0.040896337,0.50517505,0.762405,0.762405,0.6362727,1.6983656
141,2.4314184,2.0101252,0.042129315,0.4966596,0.74670976,0.74670976,0.6219163,1.6864536
142,2.414572,1.9807299,0.0433842,0.4882024,0.7311781,0.7311781,0.60768646,1.6747055
143,2.3981223,1.9520515,0.044607077,0.47963312,0.7157459,0.7157459,0.593519,1.6630957
144,2.383525,1.9239349,0.045959,0.47120512,0.6999383,0.6999383,0.57903564,1.6508312
145,2.3699365,1.8966403,0.047329627,0.46280992,0.6844296,0.6844296,0.5647935,1.6389225
146,2.3579378,1.8700992,0.04878387,0.4545555,0.6688736,0.6688736,0.5505497,1.6267722
147,2.3469095,1.8442258,0.05026837,0.44650537,0.65357083,0.65357083,0.53652936,1.6148312
148,2.3368266,1.8192526,0.0517574,0.438456,0.63870114,0.63870114,0.52284604,1.6034544
149,2.3268952,1.7952296,0.05316658,0.43031606,0.62368244,0.62368244,0.5090458,1.5916312
150,2.318037,1.7720752,0.05459618,0.42228016,0.60823745,0.60823745,0.49493578,1.578882
151,2.3091576,1.7496809,0.055947676,0.4140543,0.59288985,0.59288985,0.48090708,1.566027
152,2.301838,1.728119,0.057371877,0.40601954,0.5768589,0.5768589,0.46634603,1.5518699
153,2.2971938,1.7071606,0.05900332,0.39826763,0.56113774,0.56113774,0.45202756,1.5379078
154,2.2952871,1.6868262,0.06084608,0.3907056,0.5460406,0.5460406,0.4382054,1.5247769
155,2.294765,1.6673048,0.06274603,0.38322106,0.5313154,0.5313154,0.4247072,1.5120575
156,2.2950408,1.6486124,0.06464285,0.3757898,0.5165681,0.5165681,0.41121122,1.4990236
157,2.2923553,1.630694,0.06616613,0.3682479,0.50171155,0.50171155,0.39766967,1.4854836
158,2.2909474,1.6133394,0.06776081,0.36110032,0.4862879,0.4862879,0.38369375,1.4707341
159,2.2916987,1.5965009,0.06951978,0.35432217,0.47178617,0.47178617,0.37045,1.4573941
160,2.294424,1.5803862,0.07140379,0.34770834,0.4581489,0.4581489,0.3579258,1.4454279
161,2.2992382,1.5649375,0.07343006,0.34125924,0.4447453,0.4447453,0.3455896,1.4335711
162,2.3057606,1.5502069,0.07555537,0.3350417,0.43154633,0.43154633,0.33345783,1.4218009
163,2.3112946,1.536223,0.07750716,0.3287589,0.4187735,0.4187735,0.3216734,1.4104332
164,2.317318,1.522934,0.0794384,0.32237926,0.40552172,0.40552172,0.30951685,1.3978252
165,2.32676,1.5101482,0.08166119,0.3165118,0.39163616,0.39163616,0.2968729,1.3836491
166,2.3366096,1.4980056,0.0838604,0.31091157,0.37905118,0.37905118,0.2852732,1.3716019
167,2.3474646,1.4864973,0.08609674,0.30535918,0.36697432,0.36697432,0.2740848,1.3601286
168,2.3565316,1.4755828,0.08809488,0.29997686,0.35469642,0.35469642,0.26271886,1.34788
169,2.3655376,1.4653137,0.09002239,0.2947086,0.3426107,0.3426107,0.2515522,1.3356086
170,2.3731954,1.4555441,0.091765136,0.28952864,0.3304706,0.3304706,0.24039292,1.3227115
171,2.3839452,1.4461286,0.09378166,0.28475863,0.31824827,0.31824827,0.22923689,1.3092749
172,2.3954353,1.4371974,0.095823795,0.2801468,0.307055,0.307055,0.2189158,1.2975919
173,2.4061923,1.4286436,0.097754866,0.27582058,0.29601,0.29601,0.20877278,1.2857529
174,2.410432,1.4205033,0.098992884,0.2715394,0.28566158,0.28566158,0.19919908,1.2749639
175,2.4157424,1.4126321,0.10031103,0.26790237,0.2751347,0.2751347,0.18948022,1.2635573
176,2.41967,1.4051871,0.10144831,0.2642551,0.26668477,0.26668477,0.18144384,1.2560688
177,2.4216893,1.3982059,0.102348335,0.26047912,0.25781798,0.25781798,0.17310418,1.247287
178,2.421112,1.3915943,0.10295177,0.2569128,0.24802068,0.24802068,0.16411655,1.2360041
179,2.4179258,1.3853668,0.10325589,0.25324667,0.23861535,0.23861535,0.15552577,1.2249979
180,2.4123938,1.3795277,0.10328661,0.24933605,0.22833648,0.22833648,0.14630494,1.2116176
181,2.404912,1.3739443,0.10309678,0.24556626,0.21644425,0.21644425,0.13584335,1.1942545
182,2.403386,1.3684721,0.10349141,0.24213628,0.20445889,0.20445889,0.12532416,1.1762214
183,2.403453,1.3632222,0.104023084,0.23875941,0.19342376,0.19342376,0.11561562,1.1598651
184,2.4076142,1.3580542,0.10495599,0.23598853,0.18198556,0.18198556,0.10563559,1.1421708
185,2.4148092,1.3529762,0.1061833,0.23355648,0.17292559,0.17292559,0.09760511,1.1291093
186,2.4208467,1.3481066,0.107274,0.23112324,0.16510053,0.16510053,0.09060262,1.1183932
187,2.422615,1.3433918,0.10792234,0.2287208,0.15671204,0.15671204,0.08322548,1.1060135
188,2.4207077,1.3387767,0.108193114,0.22647312,0.14785285,0.14785285,0.075471535,1.0923
189,2.4198384,1.3342255,0.10856131,0.22453058,0.13923946,0.13923946,0.06796084,1.0787793
190,2.4249194,1.3297739,0.10951454,0.22284718,0.13190225,0.13190225,0.061490163,1.0676594
191,2.4276462,1.3253565,0.110228956,0.22133128,0.1257363,0.1257363,0.056018993,1.0585501
192,2.4330788,1.32099,0.11120887,0.22002086,0.12027127,0.12027127,0.05115205,1.0507541
193,2.442624,1.3166609,0.11259631,0.21892591,0.11589188,0.11589188,0.047194168,1.0449703
194,2.457821,1.3122767,0.11455443,0.21817967,0.11280453,0.11280453,0.044295877,1.0416381
195,2.4706898,1.3079604,0.11627295,0.21742696,0.11221517,0.11221517,0.04341899,1.0436128
196,2.4838066,1.3036706,0.1180136,0.21677594,0.111158565,0.111158565,0.042273268,1.0442874
197,2.4967809,1.2993923,0.11973884,0.21621457,0.11073392,0.11073392,0.04161483,1.0461476
198,2.5087755,1.2951517,0.12136237,0.21576576,0.11075712,0.11075712,0.041326582,1.0488831
199,2.519754,1.2909722,0.12287817,0.21528795,0.11152018,0.11152018,0.04160385,1.0529658
200,2.536113,1.2864685,0.124964446,0.21485513,0.111805126,0.111805126,0.041512325,0.10733609
201,2.556624,1.2817062,0.12749179,0.21443981,0.11274311,0.11274311,0.04184849,0.11258111
202,2.5799394,1.2767491,0.13031901,0.2140068,0.114001766,0.114001766,0.042364277,0.11945243
203,2.6046534,1.2716573,0.13329962,0.21351485,0.11521607,0.11521607,0.04277067,0.12724727
204,2.6293743,1.2664844,0.13628899,0.21292092,0.1160176,0.1160176,0.0427866,0.13525316
205,2.6527982,1.2612758,0.13915223,0.21218595,0.11606138,0.11606138,0.0421421,0.1427862
206,2.673771,1.256068,0.1417703,0.21128172,0.11504832,0.11504832,0.040606424,0.14922896
207,2.691372,1.2508886,0.14404835,0.21019699,0.11274378,0.11274378,0.03799823,0.1540636
208,2.7049484,1.2457565,0.14591919,0.20894139,0.10899194,0.10899194,0.034200914,0.1569001
209,2.7141538,1.2406834,0.14734703,0.20754617,0.10372154,0.10372154,0.029160947,0.15749377
210,2.7189405,1.2356735,0.1483267,0.20606199,0.0969483,0.0969483,0.022898577,0.15575147
211,2.7195568,1.2307274,0.14888294,0.20455289,0.088769816,0.088769816,0.015493423,0.15173212
212,2.7164917,1.2258406,0.1490651,0.20308867,0.07935611,0.07935611,0.0070890635,0.14563152
213,2.7104225,1.2210064,0.14894162,0.20173585,0.068936765,0.068936765,-0.002127491,0.13776362
214,2.7021523,1.2162164,0.14859357,0.20054963,0.05778412,0.05778412,-0.011934966,0.12853026
215,2.692545,1.2114623,0.14810826,0.19956742,0.046194974,0.046194974,-0.022095062,0.11839257
216,2.682448,1.2067347,0.14757134,0.19880603,0.034472596,0.034472596,-0.032360017,0.107835874
217,2.6726418,1.2020243,0.14706174,0.19826187,0.022907153,0.022907153,-0.042494252,0.09733489
218,2.663789,1.1973238,0.14664653,0.19791448,0.011760529,0.011760529,-0.052286536,0.087324716
219,2.6563954,1.1926239,0.14637716,0.19773182,0.0012510684,0.0012510684,-0.061559178,0.07817229
220,2.6507921,1.1879168,0.14628755,0.1976769,-0.008456647,-0.008456647,-0.070177354,0.07015684
221,2.6471262,1.1831937,0.14639324,0.1977131,-0.017257232,-0.017257232,-0.07805312,0.06345556
222,2.6453588,1.1784463,0.14669125,0.19780903,-0.025106782,-0.025106782,-0.085149035,0.058140635
223,2.6452923,1.1736646,0.14716277,0.19794056,-0.032020394,-0.032020394,-0.09147358,0.05417854
224,2.6465924,1.1688387,0.14777537,0.19809192,-0.038064796,-0.038064796,-0.09707609,0.051441915
225,2.6488166,1.1639576,0.14848588,0.19825467,-0.04334819,-0.04334819,-0.10204406,0.04972713
226,2.6514626,1.1590103,0.14924522,0.19842654,-0.0480086,-0.0480086,-0.10648096,0.048774593
227,2.654008,1.1539854,0.15000227,0.19860922,-0.052199118,-0.052199118,-0.11050942,0.048292965
228,2.655947,1.1488726,0.15070744,0.19880666,-0.05607514,-0.05607514,-0.114249706,0.047986142
229,2.656838,1.1436615,0.15131766,0.19902374,-0.059780795,-0.059780795,-0.11781752,0.047577217
230,2.656323,1.1383436,0.15179795,0.19926493,-0.06343812,-0.06343812,-0.121308915,0.046831522
231,2.654159,1.1329119,0.15212472,0.19953331,-0.0671396,-0.0671396,-0.12479691,0.045570523
232,2.6502216,1.127361,0.15228605,0.19983013,-0.0709424,-0.0709424,-0.12832594,0.043685682
233,2.644515,1.1216879,0.15228271,0.20015374,-0.074866906,-0.074866906,-0.13191317,0.04113961
234,2.6371522,1.1158916,0.15212604,0.20049956,-0.078898445,-0.078898445,-0.13554949,0.037969105
235,2.628335,1.1099725,0.15183626,0.20085965,-0.08299126,-0.08299126,-0.13919453,0.034270603
236,2.6183395,1.1039329,0.15144067,0.20122299,-0.08707552,-0.08707552,-0.1428009,0.030191192
237,2.607471,1.0977765,0.15096945,0.20157629,-0.091066025,-0.091066025,-0.14629935,0.025911322
238,2.5960524,1.0915082,0.15045443,0.2019047,-0.094870865,-0.094870865,-0.14961697,0.02162515
239,2.5843794,1.0851332,0.14992462,0.20219363,-0.098399885,-0.098399885,-0.15268387,0.017524822
240,2.5727139,1.078657,0.14940567,0.20242994,-0.10157459,-0.10157459,-0.15544198,0.013781164
241,2.5612545,1.0720854,0.1489169,0.20260352,-0.10433391,-0.10433391,-0.15784368,0.010532765
242,2.5501325,1.0654243,0.14847082,0.20270818,-0.10663876,-0.10663876,-0.15985937,0.007874539
243,2.5394084,1.0586791,0.14807293,0.20274244,-0.1084753,-0.1084753,-0.16148105,0.005852459
244,2.5290756,1.0518547,0.14772208,0.20270914,-0.10985549,-0.10985549,-0.16271628,0.004462937
245,2.5190687,1.0449562,0.14741126,0.20261514,-0.110814735,-0.110814735,-0.1635999,0.0036567785
246,2.5092769,1.0379877,0.14712892,0.20247033,-0.11140778,-0.11140778,-0.1641753,0.0033463668
247,2.499563,1.0309535,0.14686094,0.20228635,-0.11170428,-0.11170428,-0.16449702,0.0034153499
248,2.4897768,1.0238577,0.14659192,0.20207553,-0.11178235,-0.11178235,-0.16463274,0.0037310813
249,2.4797714,1.0167038,0.14630675,0.20184958,-0.111721866,-0.111721866,-0.16464551,0.0041545276
250,2.4694276,1.0094963,0.14599313,0.20161888,-0.11159891,-0.11159891,-0.16459627,0.004556088
251,2.458651,1.0022386,0.14564125,0.20139183,-0.11148019,-0.11148019,-0.16454059,0.00482234
252,2.4473886,0.99493533,0.14524534,0.20117445,-0.111419305,-0.111419305,-0.1645234,0.004865648
253,2.435632,0.98759013,0.1448042,0.20097013,-0.11145346,-0.11145346,-0.16457383,0.004628308
254,2.4234095,0.98020697,0.14432026,0.20078008,-0.11160285,-0.11160285,-0.16470934,0.004085686
255,2.410791,0.9727903,0.14380006,0.20060311,-0.11187128,-0.11187128,-0.16493364,0.003243601
256,2.3978634,0.9653437,0.14325196,0.20043649,-0.112247564,-0.112247564,-0.16524068,0.0021361709
257,2.3847358,0.957871,0.14268649,0.20027603,-0.112709336,-0.112709336,-0.16561103,0.000818409
258,2.3715217,0.95037585,0.14211458,0.2001168,-0.11322613,-0.11322613,-0.16602466,-0.0006396789
259,2.3583283,0.9428611,0.14154671,0.19995385,-0.11376292,-0.11376292,-0.16645306,-0.0021620486
260,2.3452425,0.9353297,0.14099127,0.19978258,-0.11428594,-0.11428594,-0.16687,-0.0036750045
261,2.3323305,0.92778385,0.14045466,0.19959931,-0.11476474,-0.11476474,-0.16725375,-0.00511276
262,2.3196301,0.9202256,0.13994044,0.19940165,-0.11517626,-0.11517626,-0.1675814,-0.006424241
263,2.3071525,0.9126567,0.13944958,0.19918874,-0.11550529,-0.11550529,-0.16784938,-0.0075746626
264,2.2948747,0.90507805,0.13897966,0.19896135,-0.1157469,-0.1157469,-0.1680493,-0.008551314
265,2.282752,0.897491,0.13852611,0.1987215,-0.11590633,-0.11590633,-0.16818474,-0.009358615
266,2.270723,0.88989586,0.13808273,0.19847254,-0.11599666,-0.11599666,-0.1682696,-0.01001977
267,2.25871,0.8822934,0.13764165,0.19821838,-0.116038404,-0.116038404,-0.16831826,-0.010570409
268,2.246639,0.87468386,0.13719551,0.19796331,-0.11605653,-0.11605653,-0.16835228,-0.011056801
269,2.2344337,0.8670677,0.13673659,0.19771148,-0.1160777,-0.1160777,-0.1683903,-0.011527503
270,2.2220328,0.85944504,0.13625877,0.19746663,-0.11612757,-0.11612757,-0.1684545,-0.012031812
271,2.2093923,0.8518164,0.1357576,0.19723153,-0.11622944,-0.11622944,-0.1685645,-0.012611239
272,2.196487,0.8441821,0.13523048,0.19700798,-0.11639998,-0.11639998,-0.16873123,-0.01329901
273,2.1833081,0.83654255,0.13467656,0.19679679,-0.11665073,-0.11665073,-0.16896622,-0.014115998
274,2.169875,0.82889813,0.13409767,0.19659756,-0.1169854,-0.1169854,-0.16926955,-0.015070489
275,2.1562157,0.8212496,0.13349661,0.19640894,-0.11740133,-0.11740133,-0.16963936,-0.016157143
276,2.1423726,0.81359744,0.13287753,0.19622885,-0.11788953,-0.11788953,-0.17007008,-0.017360536
277,2.1283972,0.8059423,0.1322455,0.1960545,-0.11843654,-0.11843654,-0.17055297,-0.018655851
278,2.1143396,0.7982848,0.13160548,0.19588292,-0.119025044,-0.119025044,-0.17106952,-0.020012107
279,2.1002443,0.79062545,0.13096188,0.19571117,-0.11963712,-0.11963712,-0.1716075,-0.02139732
280,2.0861485,0.78296494,0.13031836,0.19553651,-0.120255746,-0.120255746,-0.1721555,-0.022780439
281,2.0720787,0.7753037,0.12967749,0.19535688,-0.1208654,-0.1208654,-0.17269778,-0.024134783
282,2.0580401,0.7676424,0.12903978,0.19517058,-0.12145428,-0.12145428,-0.17322706,-0.02544095
283,2.0440342,0.75998145,0.12840529,0.19497697,-0.1220151,-0.1220151,-0.17373571,-0.026686808
284,2.0300403,0.75232136,0.1277719,0.19477604,-0.12254496,-0.12254496,-0.17422268,-0.02786968
285,2.0160286,0.7446626,0.12713662,0.1945684,-0.12304529,-0.12304529,-0.17469065,-0.028994584
286,2.0019648,0.73700565,0.12649591,0.19435504,-0.123521216,-0.123521216,-0.17513926,-0.030073384
287,1.9878118,0.729351,0.12584609,0.19413741,-0.12398017,-0.12398017,-0.17557779,-0.03112376
288,1.9735273,0.72169936,0.12518279,0.19391693,-0.12443129,-0.12443129,-0.17601079,-0.03216532
289,1.9590836,0.7140512,0.12450324,0.19369483,-0.12488439,-0.12488439,-0.17644638,-0.033216752
290,1.9444494,0.70640755,0.12380419,0.1934721,-0.1253466,-0.1253466,-0.17689244,-0.034296658
291,1.9296163,0.698769,0.12308473,0.19324914,-0.125825,-0.125825,-0.17735153,-0.035418637
292,1.9145744,0.69113666,0.12234377,0.19302589,-0.12632202,-0.12632202,-0.17782621,-0.036590334
293,1.8993344,0.68351144,0.12158231,0.19280174,-0.12683803,-0.12683803,-0.17831539,-0.037813477
294,1.8839087,0.6758945,0.12080143,0.19257566,-0.12736984,-0.12736984,-0.17881824,-0.03908513
295,1.8683234,0.66828716,0.12000363,0.19234616,-0.1279121,-0.1279121,-0.17933086,-0.040396836
296,1.8526022,0.6606906,0.11919117,0.19211149,-0.12845697,-0.12845697,-0.17984344,-0.041735247
297,1.8367739,0.6531063,0.11836676,0.19187,-0.12899527,-0.12899527,-0.18035264,-0.043085616
298,1.8208671,0.6455355,0.11753315,0.19161999,-0.1295186,-0.1295186,-0.18084827,-0.04443322
299,1.804903,0.63797987,0.11669231,0.19136003,-0.13001804,-0.13001804,-0.18132585,-0.045763448
300,1.788898,0.6304407,0.11584573,0.191089,-0.13048679,-0.13048679,-0.18177563,-0.04706529
301,1.7728682,0.62291956,0.114994854,0.19080628,-0.13091974,-0.13091974,-0.18219917,-0.048329964
302,1.7568147,0.6154181,0.11413967,0.19051163,-0.13131392,-0.13131392,-0.18259133,-0.049554415
303,1.7407353,0.60793763,0.11327976,0.1902052,-0.13166901,-0.13166901,-0.18294944,-0.05073782
304,1.7246261,0.60048014,0.1124146,0.18988743,-0.13198683,-0.13198683,-0.18327776,-0.05188545
305,1.7084783,0.593047,0.111543134,0.18955904,-0.13227019,-0.13227019,-0.18357775,-0.05300405
306,1.6922829,0.58564013,0.11066428,0.18922074,-0.1325234,-0.1325234,-0.18385181,-0.054102093
307,1.6760304,0.5782611,0.10977692,0.18887323,-0.13275102,-0.13275102,-0.18410628,-0.05518798
308,1.659719,0.5709119,0.10888071,0.18851703,-0.13295722,-0.13295722,-0.18433903,-0.056271207
309,1.6433455,0.56359434,0.10797511,0.18815245,-0.13314508,-0.13314508,-0.18455642,-0.057357244
310,1.6269112,0.5563105,0.107060075,0.1877795,-0.13331665,-0.13331665,-0.18476042,-0.058450848
311,1.6104254,0.54906213,0.10613632,0.18739799,-0.13347255,-0.13347255,-0.18494765,-0.059553683
312,1.5939009,0.54185146,0.105204955,0.18700746,-0.13361181,-0.13361181,-0.18512377,-0.060663674
313,1.5773494,0.5346804,0.10426689,0.18660721,-0.1337325,-0.1337325,-0.18527842,-0.061777756
314,1.5607867,0.52755123,0.10332355,0.1861966,-0.1338315,-0.1338315,-0.18541673,-0.06288997
315,1.5442331,0.5204659,0.10237673,0.18577482,-0.13390584,-0.13390584,-0.18553376,-0.0639949
316,1.5276974,0.51342654,0.10142709,0.18534133,-0.13395143,-0.13395143,-0.18562642,-0.065086395
317,1.5111976,0.50643533,0.10047623,0.18489562,-0.13396594,-0.13396594,-0.18569082,-0.066159084
318,1.4947412,0.49949437,0.09952468,0.18443753,-0.13394748,-0.13394748,-0.18572715,-0.06720913
319,1.4783419,0.49260566,0.098573625,0.18396696,-0.13389482,-0.13389482,-0.18573597,-0.06823629
320,1.461998,0.48577163,0.09762263,0.18348414,-0.13380843,-0.13380843,-0.1857161,-0.0692396
321,1.4457169,0.47899404,0.09667228,0.18298937,-0.13368918,-0.13368918,-0.18566713,-0.07022158
322,1.4294989,0.4722751,0.09572238,0.18248321,-0.13353908,-0.13353908,-0.18559158,-0.07118608
323,1.413346,0.46561694,0.09477291,0.18196607,-0.13336109,-0.13336109,-0.18549298,-0.072137415
324,1.3972616,0.45902172,0.09382399,0.18143842,-0.1331574,-0.1331574,-0.18537179,-0.07308042
325,1.3812485,0.45249128,0.09287572,0.1809006,-0.13293055,-0.13293055,-0.18522982,-0.07401924
326,1.3653115,0.44602787,0.09192836,0.1803529,-0.13268226,-0.13268226,-0.18506822,-0.07495692
327,1.3494557,0.4396334,0.090982236,0.17979527,-0.13241425,-0.13241425,-0.1848896,-0.07589647
328,1.3336933,0.43330994,0.09003833,0.17922768,-0.13212638,-0.13212638,-0.18469207,-0.07683669
329,1.3180286,0.42705947,0.08909691,0.17864995,-0.13181859,-0.13181859,-0.18447788,-0.07777821
330,1.3024771,0.4208839,0.08815933,0.17806171,-0.13148962,-0.13148962,-0.18424398,-0.07871829
331,1.2870457,0.41478503,0.08722607,0.17746271,-0.1311383,-0.1311383,-0.18399033,-0.0796542
332,1.2717474,0.40876478,0.086298265,0.17685264,-0.13076314,-0.13076314,-0.1837168,-0.08058277
333,1.256588,0.40282485,0.085376315,0.17623122,-0.13036235,-0.13036235,-0.18341866,-0.08150126
334,1.2415779,0.396967,0.08446108,0.17559843,-0.12993504,-0.12993504,-0.18309897,-0.08240686
335,1.226721,0.39119282,0.08355282,0.17495427,-0.12948069,-0.12948069,-0.18275489,-0.08329865
336,1.2120211,0.38550407,0.082651705,0.17429888,-0.12899944,-0.12899944,-0.18238829,-0.084177434
337,1.197484,0.37990206,0.0817582,0.17363252,-0.12849177,-0.12849177,-0.181997,-0.08504232
338,1.18311,0.3743884,0.08087216,0.17295545,-0.12795857,-0.12795857,-0.18158463,-0.085895166
339,1.1689018,0.36896443,0.07999374,0.17226803,-0.12740147,-0.12740147,-0.18115182,-0.08673762
340,1.1548641,0.3636315,0.07912326,0.17157064,-0.12682195,-0.12682195,-0.18069951,-0.08757265
341,1.1409991,0.3583908,0.078260824,0.17086354,-0.12622124,-0.12622124,-0.18022576,-0.0884016
342,1.1273082,0.35324362,0.077406466,0.17014693,-0.1256001,-0.1256001,-0.1797356,-0.08922555
343,1.1138004,0.34819087,0.07656095,0.16942094,-0.12495998,-0.12495998,-0.17922646,-0.0900453
344,1.1004798,0.34323367,0.07572462,0.16868573,-0.12430069,-0.12430069,-0.17870155,-0.09086081
345,1.0873522,0.33837295,0.07489792,0.16794132,-0.123622224,-0.123622224,-0.17815727,-0.09167121
346,1.0744228,0.33360934,0.07408135,0.16718769,-0.122924425,-0.122924425,-0.1775984,-0.09247448
347,1.0617007,0.32894382,0.073275685,0.16642489,-0.12220666,-0.12220666,-0.17702019,-0.0932689
348,1.0491867,0.32437697,0.07248098,0.165653,-0.12146812,-0.12146812,-0.17642322,-0.09405394
349,1.0368894,0.31990921,0.071698025,0.16487224,-0.12070896,-0.12070896,-0.1758087,-0.094826475
350,1.0248106,0.3155411,0.07092694,0.16408269,-0.11992888,-0.11992888,-0.17517434,-0.09558655
351,1.0129511,0.311273,0.07016781,0.16328475,-0.1191279,-0.1191279,-0.1745218,-0.096332125
352,1.0013161,0.30710518,0.06942108,0.16247869,-0.1183068,-0.1183068,-0.17385247,-0.097063944
353,0.9899019,0.30303788,0.0686864,0.16166501,-0.11746613,-0.11746613,-0.17316505,-0.09778216
354,0.97871095,0.29907107,0.06796399,0.16084406,-0.116607115,-0.116607115,-0.17245978,-0.09848725
355,0.9677446,0.2952049,0.06725397,0.16001636,-0.11573068,-0.11573068,-0.17174104,-0.09917987
356,0.9570018,0.29143918,0.06655626,0.15918235,-0.11483821,-0.11483821,-0.1710054,-0.09986103
357,0.9464843,0.28777385,0.065871045,0.15834245,-0.11393048,-0.11393048,-0.17025743,-0.10053109
358,0.9361929,0.28420848,0.065198444,0.15749705,-0.11300841,-0.11300841,-0.16949803,-0.10119006
359,0.92612755,0.28074282,0.06453847,0.15664646,-0.11207269,-0.11207269,-0.1687233,-0.10183731
360,0.9162928,0.27737632,0.06389165,0.15579101,-0.11112351,-0.11112351,-0.16793697,-0.10247281
361,0.9066884,0.27410853,0.063257985,0.15493113,-0.11016109,-0.11016109,-0.1671394,-0.103094846
362,0.89731455,0.27093875,0.06263758,0.15406711,-0.1091858,-0.1091858,-0.1663293,-0.10370256
363,0.888173,0.26786637,0.06203066,0.15319939,-0.108197816,-0.108197816,-0.1655108,-0.10429551
364,0.87926567,0.26489034,0.06143753,0.15232827,-0.10719752,-0.10719752,-0.16467683,-0.10487181
365,0.8705908,0.26201,0.060858082,0.15145434,-0.10618508,-0.10618508,-0.16383357,-0.105431594
366,0.8621463,0.25922436,0.0602922,0.15057804,-0.105161645,-0.105161645,-0.16298032,-0.10597411
367,0.85393333,0.25653234,0.059740096,0.14969996,-0.10412791,-0.10412791,-0.16211794,-0.10649968
368,0.845947,0.2539328,0.059201427,0.14882052,-0.10308476,-0.10308476,-0.16124648,-0.10700786
369,0.83818674,0.25142467,0.05867621,0.1479405,-0.10203322,-0.10203322,-0.16036771,-0.10750001
370,0.83065134,0.24900661,0.058164474,0.14706029,-0.10097489,-0.10097489,-0.15948361,-0.10797619
371,0.82333654,0.24667734,0.05766592,0.14618045,-0.09991052,-0.09991052,-0.15859339,-0.10843692
372,0.8162407,0.24443543,0.05718053,0.14530146,-0.09884089,-0.09884089,-0.15769736,-0.108882055
373,0.8093617,0.24227941,0.056708228,0.14442396,-0.09776717,-0.09776717,-0.15679598,-0.10931191
374,0.80269927,0.24020784,0.05624914,0.14354819,-0.09669037,-0.09669037,-0.15589438,-0.10972752
375,0.7962479,0.23821913,0.055802874,0.14267479,-0.09561048,-0.09561048,-0.15498906,-0.11012655
376,0.79000795,0.2363116,0.055369634,0.1418041,-0.09452859,-0.09452859,-0.15408123,-0.11050992
377,0.783975,0.2344836,0.05494914,0.1409366,-0.09344501,-0.09344501,-0.15317038,-0.110876545
378,0.7781475,0.23273338,0.054541416,0.14007276,-0.09236067,-0.09236067,-0.15226206,-0.111227676
379,0.77252257,0.23105921,0.05414634,0.13921303,-0.09127584,-0.09127584,-0.15134943,-0.111561574
380,0.76709455,0.22945929,0.053763527,0.13835788,-0.09019153,-0.09019153,-0.15043816,-0.11187892
381,0.7618615,0.2279317,0.05339298,0.13750789,-0.08910864,-0.08910864,-0.1495279,-0.11218083
382,0.75681835,0.22647463,0.053034373,0.13666339,-0.08802827,-0.08802827,-0.14862193,-0.11246742
383,0.75196147,0.22508611,0.05268754,0.13582487,-0.08695096,-0.08695096,-0.14771435,-0.11273893
384,0.747286,0.22376423,0.05235218,0.13499287,-0.08587803,-0.08587803,-0.14681455,-0.112995684
385,0.74278986,0.22250709,0.05202828,0.13416767,-0.08481026,-0.08481026,-0.14591484,-0.11323892
386,0.73846704,0.22131264,0.051715437,0.13334982,-0.083748296,-0.083748296,-0.14502303,-0.11346805
387,0.73431396,0.22017887,0.05141351,0.13253954,-0.08269311,-0.08269311,-0.14413637,-0.113685146
388,0.73032856,0.21910366,0.05112249,0.13173725,-0.08164519,-0.08164519,-0.1432547,-0.11388898
389,0.7265047,0.2180852,0.050841946,0.13094327,-0.080605164,-0.080605164,-0.14238171,-0.11408038
390,0.72283626,0.21712123,0.0505715,0.13015789,-0.07957358,-0.07957358,-0.14151408,-0.114259094
391,0.71932375,0.21620983,0.05031139,0.12938143,-0.07855087,-0.07855087,-0.14065494,-0.1144256
392,0.7159603,0.2153489,0.05006114,0.12861419,-0.077537596,-0.077537596,-0.13980211,-0.1145801
393,0.71274096,0.21453637,0.04982046,0.12785645,-0.07653436,-0.07653436,-0.13896117,-0.114723116
394,0.70966166,0.21377023,0.049589146,0.12710845,-0.07554174,-0.07554174,-0.13812776,-0.114854604
395,0.7067169,0.21304855,0.04936683,0.12637055,-0.074560136,-0.074560136,-0.13730313,-0.11497513
396,0.7039046,0.21236913,0.04915355,0.1256429,-0.07359034,-0.07359034,-0.13648963,-0.11508627
397,0.7012162,0.21173006,0.048948616,0.12492577,-0.07263293,-0.07263293,-0.13568649,-0.1151877
398,0.6986494,0.21112943,0.048751995,0.12421944,-0.07168865,-0.07168865,-0.13489568,-0.11528007
399,0.69619983,0.2105652,0.04856346,0.12352402,-0.070757814,-0.070757814,-0.13411409,-0.11536407
400,0.6938614,0.21003543,0.0483826,0.122839674,-0.069840945,-0.069840945,-0.13334748,-0.115440376
401,0.6916311,0.20953824,0.048209287,0.122166574,-0.06893834,-0.06893834,-0.13259159,-0.11550989
402,0.68950474,0.20907176,0.048043296,0.12150486,-0.0680505,-0.0680505,-0.13184741,-0.11557149
403,0.68747765,0.20863405,0.04788436,0.12085461,-0.06717748,-0.06717748,-0.13111849,-0.11562653
404,0.6855447,0.20822343,0.047732126,0.12021588,-0.06631982,-0.06631982,-0.13040236,-0.115675524
405,0.68370306,0.20783803,0.047586504,0.119588785,-0.06547747,-0.06547747,-0.12969899,-0.11571841
406,0.6819476,0.20747618,0.047447138,0.11897344,-0.064650625,-0.064650625,-0.12900819,-0.1157552
407,0.68027395,0.20713617,0.047313776,0.118369885,-0.063839965,-0.063839965,-0.12833306,-0.115787275
408,0.67867863,0.20681632,0.04718623,0.11777817,-0.06304555,-0.06304555,-0.12767091,-0.115814686
409,0.6771574,0.2065151,0.047064226,0.117198266,-0.062267736,-0.062267736,-0.12702551,-0.11583824
410,0.6757035,0.20623092,0.04694726,0.1166303,-0.061506506,-0.061506506,-0.126392,-0.11585763
411,0.67431706,0.20596229,0.046835475,0.1160742,-0.060762543,-0.060762543,-0.12577437,-0.11587445
412,0.67299056,0.20570776,0.046728283,0.11552997,-0.060035616,-0.060035616,-0.12517285,-0.11588854
413,0.6717221,0.20546594,0.046625618,0.114997536,-0.059326094,-0.059326094,-0.124585606,-0.115900524
414,0.6705075,0.20523554,0.046527196,0.11447686,-0.058634043,-0.058634043,-0.124013186,-0.115910955
415,0.6693435,0.20501523,0.046432823,0.11396794,-0.057959206,-0.057959206,-0.12345557,-0.115919404
416,0.6682264,0.20480375,0.04634227,0.11347058,-0.05730198,-0.05730198,-0.122912616,-0.11592695
417,0.6671537,0.20459996,0.046255372,0.1129848,-0.05666198,-0.05666198,-0.12238604,-0.11593348
418,0.66612095,0.20440274,0.04617182,0.112510435,-0.05603951,-0.05603951,-0.12187518,-0.11594002
419,0.665125,0.204211,0.0460914,0.11204739,-0.05543427,-0.05543427,-0.121378325,-0.115945466
420,0.66416365,0.2040238,0.04601399,0.11159554,-0.054846413,-0.054846413,-0.12089788,-0.11595107
421,0.6632336,0.20384018,0.045939337,0.11115476,-0.054275677,-0.054275677,-0.120432094,-0.1159574
422,0.6623316,0.20365918,0.045867242,0.11072489,-0.05372221,-0.05372221,-0.11998126,-0.11596398
423,0.66145414,0.20348005,0.04579741,0.110305846,-0.053185765,-0.053185765,-0.11954572,-0.11597163
424,0.6606009,0.203302,0.045729894,0.10989739,-0.052666165,-0.052666165,-0.11912418,-0.115980364
425,0.65976703,0.20312427,0.045664273,0.10949941,-0.052163582,-0.052163582,-0.118717596,-0.115991704
426,0.6589515,0.20294619,0.04560053,0.10911177,-0.051677622,-0.051677622,-0.118326604,-0.116004266
427,0.65815175,0.20276718,0.045538455,0.10873416,-0.051208347,-0.051208347,-0.117948495,-0.1160186
428,0.6573646,0.20258668,0.045477793,0.10836648,-0.050755106,-0.050755106,-0.11758716,-0.11603561
429,0.6565899,0.20240407,0.045418583,0.108008444,-0.05031793,-0.05031793,-0.11723709,-0.1160548
430,0.6558234,0.202219,0.045360442,0.1076599,-0.049896196,-0.049896196,-0.11690266,-0.11607561
431,0.6550661,0.20203097,0.045303512,0.107320674,-0.04948989,-0.04948989,-0.11657995,-0.11609953
432,0.65431416,0.20183961,0.045247454,0.10699047,-0.049098622,-0.049098622,-0.11627208,-0.11612538
433,0.65356696,0.20164463,0.04519223,0.10666916,-0.048722174,-0.048722174,-0.11597728,-0.116154395
434,0.6528231,0.2014457,0.045137737,0.10635645,-0.048360158,-0.048360158,-0.115694135,-0.11618593
435,0.65207934,0.20124258,0.045083676,0.10605225,-0.048012357,-0.048012357,-0.11542251,-0.11622008
436,0.65133655,0.20103502,0.045030154,0.105756216,-0.047678668,-0.047678668,-0.11516584,-0.11625765
437,0.6505928,0.20082292,0.04497699,0.105468154,-0.04735858,-0.04735858,-0.11492025,-0.116298884
438,0.6498469,0.20060606,0.044924088,0.10518784,-0.047051523,-0.047051523,-0.11468611,-0.116342105
439,0.6490979,0.20038436,0.044871353,0.104915105,-0.046757385,-0.046757385,-0.11446325,-0.116389155
440,0.6483451,0.20015767,0.04481874,0.10464963,-0.046475843,-0.046475843,-0.114249825,-0.11643941
441,0.6475865,0.19992602,0.04476605,0.10439122,-0.04620617,-0.04620617,-0.1140477,-0.116492525
442,0.6468242,0.19968936,0.044713482,0.10413964,-0.04594812,-0.04594812,-0.11385797,-0.11654805
443,0.6460558,0.19944763,0.04466082,0.10389472,-0.04570122,-0.04570122,-0.11367428,-0.11660677
444,0.6452806,0.19920088,0.04460797,0.10365615,-0.045465242,-0.045465242,-0.113503814,-0.11666825
445,0.64449805,0.19894914,0.044554893,0.10342379,-0.045239713,-0.045239713,-0.113340326,-0.116732284
446,0.64370894,0.19869252,0.044501644,0.10319738,-0.04502408,-0.04502408,-0.11318595,-0.11679913
447,0.64291036,0.19843096,0.04444794,0.102976784,-0.04481845,-0.04481845,-0.11304168,-0.11686854
448,0.642105,0.19816472,0.044394027,0.10276171,-0.044622295,-0.044622295,-0.11290369,-0.116941296
449,0.6412902,0.19789374,0.044339642,0.102552004,-0.044435088,-0.044435088,-0.112775214,-0.11701673
450,0.640468,0.19761819,0.044284984,0.10234738,-0.044256575,-0.044256575,-0.112653434,-0.117094755
451,0.63963604,0.19733824,0.04422978,0.10214777,-0.044086043,-0.044086043,-0.11253833,-0.11717453
452,0.63879555,0.19705394,0.04417416,0.10195286,-0.043923624,-0.043923624,-0.11242997,-0.11725718
453,0.637947,0.19676548,0.044118155,0.101762466,-0.043768525,-0.043768525,-0.11232896,-0.11734196
454,0.6370894,0.19647297,0.044061642,0.101576455,-0.043620292,-0.043620292,-0.11223422,-0.11742836
455,0.63622415,0.1961766,0.044004757,0.10139465,-0.043478955,-0.043478955,-0.11214384,-0.11751674
456,0.63534975,0.1958765,0.043947328,0.10121684,-0.043344006,-0.043344006,-0.112061374,-0.11760697
457,0.6344668,0.19557284,0.043889396,0.10104282,-0.043215133,-0.043215133,-0.11198268,-0.117699355
458,0.6335759,0.19526573,0.043831017,0.100872494,-0.04309201,-0.04309201,-0.1119114,-0.11779323
459,0.6326771,0.19495541,0.04377217,0.1007057,-0.04297446,-0.04297446,-0.111842364,-0.11788862
460,0.63177,0.19464204,0.0437128,0.10054224,-0.042862017,-0.042862017,-0.11177706,-0.1179856
461,0.6308548,0.19432569,0.04365291,0.100381956,-0.0427548,-0.0427548,-0.111717895,-0.11808431
462,0.6299323,0.19400658,0.04359257,0.10022475,-0.04265182,-0.04265182,-0.111661896,-0.118184686
463,0.62900335,0.19368486,0.043531846,0.10007045,-0.042553335,-0.042553335,-0.11160833,-0.118285276
464,0.62806666,0.19336069,0.043470595,0.09991884,-0.042458784,-0.042458784,-0.111560315,-0.11838744
465,0.6271239,0.19303422,0.043408968,0.09976996,-0.04236801,-0.04236801,-0.11151509,-0.11849114
466,0.6261746,0.19270562,0.0433469,0.09962355,-0.042280957,-0.042280957,-0.11147201,-0.11859511
467,0.62521845,0.19237502,0.04328434,0.0994795,-0.042197246,-0.042197246,-0.11143281,-0.118700534
468,0.62425685,0.19204254,0.043221433,0.099337794,-0.042116337,-0.042116337,-0.111396216,-0.118805975
469,0.62329006,0.19170837,0.043158166,0.09919813,-0.042038828,-0.042038828,-0.11136183,-0.11891275
470,0.62231684,0.19137263,0.04309442,0.099060565,-0.041963585,-0.041963585,-0.11132899,-0.119020164
471,0.6213393,0.19103546,0.043030385,0.098924905,-0.041890904,-0.041890904,-0.11129974,-0.11912759
472,0.62035704,0.19069697,0.042966004,0.09879113,-0.041820556,-0.041820556,-0.1112698,-0.11923591
473,0.6193714,0.1903573,0.04290141,0.098659076,-0.041752346,-0.041752346,-0.11124309,-0.119344965
474,0.61838114,0.19001648,0.042836465,0.09852867,-0.041686248,-0.041686248,-0.111218914,-0.11945334
475,0.61738753,0.18967475,0.042771276,0.098399825,-0.041621722,-0.041621722,-0.11119527,-0.119562775
476,0.6163906,0.18933216,0.042705845,0.098272465,-0.041559212,-0.041559212,-0.1111723,-0.11967279
477,0.61538976,0.18898882,0.042640094,0.0981465,-0.04149793,-0.04149793,-0.11115304,-0.11978209
478,0.6143868,0.18864487,0.04257419,0.098021865,-0.04143816,-0.04143816,-0.11113247,-0.11989219
479,0.61337894,0.18830036,0.04250786,0.09789847,-0.041379586,-0.041379586,-0.11111292,-0.12000194
480,0.61237156,0.18795532,0.042441625,0.09777627,-0.04132211,-0.04132211,-0.11109468,-0.12011163
481,0.6113621,0.18760994,0.042375218,0.0976552,-0.041265633,-0.041265633,-0.1110778,-0.120221846
482,0.61034876,0.18726426,0.04230845,0.09753515,-0.04121023,-0.04121023,-0.1110611,-0.1203316
483,0.60933447,0.18691838,0.042241607,0.09741612,-0.041155558,-0.041155558,-0.111045524,-0.12044147
484,0.60831916,0.18657233,0.042174686,0.09729804,-0.04110155,-0.04110155,-0.11102922,-0.1205506
485,0.60730135,0.18622623,0.04210751,0.09718083,-0.041048303,-0.041048303,-0.1110152,-0.120659985
486,0.60628426,0.1858801,0.042040415,0.0970645,-0.040995672,-0.040995672,-0.11099936,-0.120769374
487,0.6052656,0.18553402,0.041973162,0.096948914,-0.04094352,-0.04094352,-0.110984854,-0.120878465
488,0.6042459,0.18518803,0.041905783,0.09683409,-0.040891685,-0.040891685,-0.11097166,-0.120987274
489,0.6032277,0.18484223,0.041838545,0.096719995,-0.040840324,-0.040840324,-0.110957004,-0.121095784
490,0.6022074,0.18449657,0.041771088,0.09660655,-0.040789023,-0.040789023,-0.11094314,-0.121203445
491,0.6011883,0.18415119,0.041703712,0.09649374,-0.040737886,-0.040737886,-0.11092828,-0.12131065
492,0.6001682,0.18380614,0.04163621,0.096381515,-0.040687118,-0.040687118,-0.110915765,-0.1214186
493,0.5991491,0.18346138,0.04156877,0.096269876,-0.040636573,-0.040636573,-0.11090118,-0.1215255
494,0.5981312,0.18311705,0.041501414,0.09615879,-0.040586017,-0.040586017,-0.1108876,-0.121632144
495,0.597113,0.18277308,0.04143399,0.0960482,-0.04053568,-0.04053568,-0.110873595,-0.12173818
496,0.5960961,0.1824296,0.04136665,0.09593807,-0.040485274,-0.040485274,-0.11085789,-0.12184394
497,0.5950785,0.18208653,0.0412992,0.09582839,-0.040434763,-0.040434763,-0.1108453,-0.12194938
498,0.59406406,0.18174398,0.04123201,0.09571916,-0.040384255,-0.040384255,-0.11082932,-0.122053325
499,0.5930486,0.18140195,0.04116466,0.0956103,-0.040333528,-0.040333528,-0.11081511,-0.12215838
500,0.5920361,0.1810605,0.041097566,0.09550185,-0.040282656,-0.040282656,-0.110800035,-0.12226179
501,0.59102416,0.18071957,0.04103046,0.09539378,-0.040231686,-0.040231686,-0.110786244,-0.12236464
502,0.5900141,0.18037927,0.040963486,0.09528604,-0.040180504,-0.040180504,-0.11076992,-0.122467384
503,0.5890055,0.18003954,0.04089659,0.09517864,-0.04012924,-0.04012924,-0.11075311,-0.12256953
504,0.58799636,0.17970046,0.04082959,0.09507157,-0.04007785,-0.04007785,-0.110736035,-0.12267106
505,0.5869922,0.17936198,0.040763024,0.094964854,-0.040026147,-0.040026147,-0.110720955,-0.12277198
506,0.58598644,0.17902417,0.040696226,0.094858356,-0.03997435,-0.03997435,-0.11070593,-0.12287269
507,0.5849843,0.17868704,0.040629726,0.09475215,-0.039922267,-0.039922267,-0.11068717,-0.12297286
508,0.5839834,0.17835055,0.040563285,0.09464627,-0.039869774,-0.039869774,-0.11067101,-0.12307242
509,0.5829845,0.17801465,0.040496986,0.09454061,-0.03981724,-0.03981724,-0.11065139,-0.123171054
510,0.5819883,0.17767954,0.040430874,0.0944352,-0.03976429,-0.03976429,-0.11063495,-0.12326902
511,0.5809928,0.17734511,0.04036477,0.094330005,-0.039711118,-0.039711118,-0.11061703,-0.12336678
512,0.5800006,0.17701137,0.04029892,0.09422507,-0.039657436,-0.039657436,-0.110596076,-0.12346363
513,0.5790094,0.1766783,0.04023311,0.09412038,-0.039603647,-0.039603647,-0.110575855,-0.12356022
514,0.5780208,0.17634594,0.04016749,0.09401594,-0.039549727,-0.039549727,-0.110558376,-0.1236563
515,0.57703257,0.17601433,0.04010182,0.09391173,-0.039495546,-0.039495546,-0.110537425,-0.12375189
516,0.57604724,0.17568344,0.04003638,0.09380773,-0.039441336,-0.039441336,-0.110519074,-0.12384715
517,0.57506526,0.17535324,0.0399712,0.09370389,-0.03938671,-0.03938671,-0.1104978,-0.12394166
518,0.5740843,0.17502369,0.03990606,0.09360029,-0.0393316,-0.0393316,-0.11047661,-0.12403516
519,0.5731072,0.17469496,0.039841224,0.09349686,-0.039276402,-0.039276402,-0.11045632,-0.12412855
520,0.57213056,0.17436685,0.039776374,0.09339364,-0.03922081,-0.03922081,-0.11043493,-0.124221005
521,0.57115674,0.17403953,0.03971172,0.093290634,-0.039164938,-0.039164938,-0.11041162,-0.124312624
522,0.57018495,0.1737129,0.039647203,0.09318782,-0.039109007,-0.039109007,-0.11039011,-0.12440466
523,0.56921506,0.173387,0.039582808,0.09308524,-0.03905289,-0.03905289,-0.11036764,-0.12449552
524,0.568246,0.17306182,0.039518416,0.09298281,-0.038996786,-0.038996786,-0.11034557,-0.12458673
525,0.56728005,0.17273736,0.03945427,0.09288061,-0.03894034,-0.03894034,-0.11032296,-0.12467721
526,0.5663177,0.17241363,0.039390404,0.092778556,-0.038883913,-0.038883913,-0.11029887,-0.12476713
527,0.5653564,0.17209062,0.03932658,0.09267671,-0.03882708,-0.03882708,-0.11027691,-0.12485599
528,0.56439656,0.17176826,0.03926283,0.092575036,-0.038770046,-0.038770046,-0.11025286,-0.12494467
529,0.56344163,0.17144667,0.039199498,0.09247353,-0.038712665,-0.038712665,-0.1102294,-0.1250328
530,0.56248635,0.1711258,0.039136056,0.09237221,-0.038655102,-0.038655102,-0.11020398,-0.12512021
531,0.5615344,0.1708056,0.03907288,0.09227105,-0.03859736,-0.03859736,-0.11017993,-0.12520711
532,0.56058437,0.17048614,0.039009824,0.09217012,-0.038539432,-0.038539432,-0.11015524,-0.12529321
533,0.5596354,0.17016737,0.038946804,0.09206935,-0.03848148,-0.03848148,-0.11013073,-0.12537946
534,0.5586904,0.16984937,0.038884103,0.0919688,-0.038423397,-0.038423397,-0.11010446,-0.12546498
535,0.5577457,0.16953206,0.038821366,0.09186839,-0.038365304,-0.038365304,-0.11008013,-0.12555034
536,0.5568041,0.1692154,0.03875887,0.09176814,-0.038306978,-0.038306978,-0.11005556,-0.12563545
537,0.5558652,0.1688995,0.038696572,0.09166811,-0.038248505,-0.038248505,-0.11003015,-0.12571976
538,0.5549276,0.16858426,0.038634337,0.09156825,-0.03819002,-0.03819002,-0.11000411,-0.12580355
539,0.5539923,0.16826977,0.03857225,0.09146856,-0.038131226,-0.038131226,-0.109978944,-0.1258869
540,0.55305904,0.16795595,0.03851031,0.09136906,-0.038072534,-0.038072534,-0.1099529,-0.12596974
541,0.5521289,0.16764283,0.03844861,0.09126972,-0.038013734,-0.038013734,-0.10992657,-0.12605193
542,0.5511997,0.16733041,0.038386926,0.09117057,-0.03795481,-0.03795481,-0.1098985,-0.12613422
543,0.5502727,0.16701871,0.038325403,0.0910716,-0.037895937,-0.037895937,-0.10987292,-0.12621607
544,0.5493469,0.16670771,0.038263924,0.09097276,-0.03783684,-0.03783684,-0.109845795,-0.12629712
545,0.5484241,0.1663974,0.038202673,0.090874165,-0.03777765,-0.03777765,-0.10981934,-0.1263776
546,0.5475019,0.16608778,0.03814142,0.09077569,-0.037718564,-0.037718564,-0.109792106,-0.126458
547,0.5465834,0.16577883,0.038080458,0.090677425,-0.037659314,-0.037659314,-0.109765515,-0.12653801
548,0.54566693,0.16547066,0.038019624,0.090579316,-0.03760014,-0.03760014,-0.1097379,-0.12661761
549,0.5447513,0.16516313,0.037958812,0.09048137,-0.03754077,-0.03754077,-0.109712094,-0.12669681
550,0.5438389,0.16485631,0.03789826,0.09038358,-0.03748135,-0.03748135,-0.10968336,-0.12677515
551,0.5429279,0.16455017,0.037837774,0.09028598,-0.037421893,-0.037421893,-0.10965764,-0.12685353
552,0.54201967,0.16424477,0.03777749,0.09018854,-0.037362415,-0.037362415,-0.10963012,-0.12693132
553,0.5411123,0.16394001,0.03771723,0.09009129,-0.037302893,-0.037302893,-0.10960212,-0.12700887
554,0.5402074,0.16363594,0.03765714,0.089994214,-0.037243504,-0.037243504,-0.10957373,-0.12708542
555,0.53930336,0.16333258,0.03759708,0.08989728,-0.037183933,-0.037183933,-0.109547555,-0.12716287
556,0.53840184,0.16302997,0.037537184,0.08980051,-0.037124563,-0.037124563,-0.10951963,-0.12723929
557,0.53750277,0.162728,0.037477475,0.08970391,-0.037064977,-0.037064977,-0.10949296,-0.12731488
558,0.5366039,0.16242678,0.037417717,0.08960748,-0.03700535,-0.03700535,-0.10946342,-0.12739052
559,0.53570956,0.16212617,0.037358336,0.08951118,-0.036945716,-0.036945716,-0.10943644,-0.12746575
560,0.5348155,0.16182627,0.037298925,0.089415066,-0.03688604,-0.03688604,-0.10940832,-0.12754029
561,0.5339241,0.16152711,0.037239697,0.08931913,-0.036826473,-0.036826473,-0.10938016,-0.12761465
562,0.5330353,0.16122863,0.037180662,0.089223355,-0.036766846,-0.036766846,-0.109352395,-0.1276885
563,0.53214663,0.16093086,0.037121575,0.08912768,-0.036707323,-0.036707323,-0.10932425,-0.12776206
564,0.53126025,0.16063377,0.037062652,0.08903224,-0.036647685,-0.036647685,-0.10929623,-0.12783535
565,0.5303756,0.1603374,0.03700382,0.08893693,-0.036588192,-0.036588192,-0.10926746,-0.12790847
566,0.5294933,0.1600417,0.036945157,0.088841796,-0.036528748,-0.036528748,-0.10923904,-0.12798089
567,0.52861387,0.15974672,0.036886714,0.088746786,-0.03646927,-0.03646927,-0.109211825,-0.12805378
568,0.5277343,0.15945241,0.03682819,0.08865194,-0.03640973,-0.03640973,-0.109182924,-0.12812471
569,0.5268578,0.15915884,0.036769893,0.08855724,-0.036350295,-0.036350295,-0.10915558,-0.12819648
570,0.52598405,0.15886594,0.03671181,0.08846267,-0.036290843,-0.036290843,-0.10912709,-0.12826724
571,0.5251104,0.15857373,0.03665367,0.0883683,-0.03623141,-0.03623141,-0.10909926,-0.12833858
572,0.52423894,0.15828224,0.03659567,0.08827408,-0.03617199,-0.03617199,-0.10907156,-0.12840852
573,0.52336967,0.15799142,0.036537826,0.088179946,-0.036112696,-0.036112696,-0.10904203,-0.12847862
574,0.5225012,0.1577013,0.036479987,0.088086,-0.036053292,-0.036053292,-0.10901407,-0.12854822
575,0.5216351,0.15741193,0.03642232,0.08799218,-0.035993945,-0.035993945,-0.1089853,-0.12861753
576,0.52077043,0.15712321,0.03636472,0.08789854,-0.03593467,-0.03593467,-0.108958445,-0.1286864
577,0.51990813,0.15683524,0.036307286,0.08780501,-0.035875466,-0.035875466,-0.108928934,-0.12875512
578,0.5190478,0.15654792,0.036249988,0.08771163,-0.035816047,-0.035816047,-0.10890087,-0.12882324
579,0.5181879,0.15626135,0.03619265,0.08761838,-0.035756834,-0.035756834,-0.10887271,-0.12889096
580,0.5173312,0.15597548,0.036135573,0.08752531,-0.035697784,-0.035697784,-0.108843654,-0.12895875
581,0.51647615,0.15569028,0.03607859,0.08743231,-0.035638586,-0.035638586,-0.10881679,-0.12902573
582,0.51562345,0.15540577,0.036021765,0.0873395,-0.035579342,-0.035579342,-0.108788,-0.12909226
583,0.5147722,0.15512194,0.035965025,0.08724678,-0.035520207,-0.035520207,-0.10876041,-0.12915836
584,0.51392287,0.15483887,0.0359084,0.08715425,-0.035460982,-0.035460982,-0.108730875,-0.12922464
585,0.51307446,0.15455651,0.035851795,0.087061845,-0.035401996,-0.035401996,-0.10870271,-0.12929013
586,0.51222795,0.15427479,0.035795316,0.08696957,-0.035343025,-0.035343025,-0.10867487,-0.12935568
587,0.51138353,0.15399382,0.035738975,0.08687744,-0.035284266,-0.035284266,-0.1086477,-0.12942113
588,0.5105407,0.15371354,0.03568272,0.08678545,-0.035225596,-0.035225596,-0.1086197,-0.1294862
589,0.5096987,0.15343393,0.03562648,0.08669357,-0.03516709,-0.03516709,-0.108589545,-0.12955098
590,0.50885963,0.15315507,0.035570458,0.0866018,-0.0351084,-0.0351084,-0.10856394,-0.12961522
591,0.5080234,0.1528769,0.035514645,0.08651017,-0.03504963,-0.03504963,-0.1085341,-0.12967904
592,0.5071874,0.1525994,0.035458803,0.08641865,-0.03499073,-0.03499073,-0.10850511,-0.12974183
593,0.5063534,0.15232262,0.035403077,0.08632726,-0.034932043,-0.034932043,-0.10847719,-0.1298049
594,0.5055211,0.15204652,0.03534746,0.08623602,-0.03487335,-0.03487335,-0.10844871,-0.12986752
595,0.50469023,0.15177114,0.03529191,0.08614491,-0.034814734,-0.034814734,-0.108419955,-0.12992997
596,0.50386155,0.15149643,0.03523651,0.08605389,-0.0347562,-0.0347562,-0.10839148,-0.12999223
597,0.50303364,0.15122245,0.03518112,0.08596302,-0.03469787,-0.03469787,-0.10836394,-0.13005379
598,0.5022081,0.15094917,0.035125893,0.08587227,-0.034639504,-0.034639504,-0.10833556,-0.13011558
599,0.5013857,0.15067655,0.03507091,0.08578161,-0.034581255,-0.034581255,-0.1083086,-0.13017714
600,0.5005642,0.15040463,0.035015956,0.085691094,-0.03452276,-0.03452276,-0.108279616,-0.13023734
601,0.4997445,0.1501334,0.03496111,0.08560067,-0.034464337,-0.034464337,-0.1082521,-0.13029714
602,0.4989259,0.14986289,0.0349063,0.085510366,-0.034405958,-0.034405958,-0.10822358,-0.1303571
603,0.4981091,0.14959306,0.034851603,0.08542021,-0.034347672,-0.034347672,-0.1081949,-0.1304169
604,0.49729425,0.14932394,0.03479703,0.085330166,-0.03428943,-0.03428943,-0.108167425,-0.13047619
605,0.49648035,0.14905544,0.034742493,0.08524025,-0.03423132,-0.03423132,-0.108139,-0.13053502
606,0.4956686,0.14878768,0.034688093,0.08515042,-0.03417349,-0.03417349,-0.10811058,-0.13059427
607,0.49485838,0.14852059,0.034633778,0.08506072,-0.034115512,-0.034115512,-0.1080834,-0.13065255
608,0.49405074,0.14825426,0.03457965,0.08497112,-0.03405771,-0.03405771,-0.108055994,-0.13071084
609,0.4932436,0.1479885,0.03452551,0.08488165,-0.033999853,-0.033999853,-0.10802749,-0.13076884
610,0.49243885,0.14772354,0.03447153,0.08479229,-0.033942014,-0.033942014,-0.107998654,-0.13082594
611,0.49163502,0.14745921,0.03441758,0.08470303,-0.033884246,-0.033884246,-0.107973106,-0.13088351
612,0.49083376,0.14719553,0.03436382,0.08461388,-0.03382655,-0.03382655,-0.10794471,-0.13093998
613,0.49003392,0.14693257,0.034310136,0.08452487,-0.03376884,-0.03376884,-0.1079177,-0.13099676
614,0.48923618,0.14667027,0.03425659,0.08443594,-0.0337113,-0.0337113,-0.107889734,-0.13105315
615,0.48843992,0.14640863,0.034203127,0.08434713,-0.03365382,-0.03365382,-0.10786149,-0.13110888
616,0.48764503,0.14614767,0.034149736,0.08425841,-0.033596173,-0.033596173,-0.10783458,-0.13116428
617,0.48685193,0.14588742,0.03409645,0.0841698,-0.0335387,-0.0335387,-0.1078062,-0.1312193
618,0.4860597,0.14562783,0.034043185,0.0840813,-0.033481143,-0.033481143,-0.107778326,-0.13127446
619,0.48527005,0.14536887,0.03399012,0.0839929,-0.03342376,-0.03342376,-0.10775149,-0.13132916
620,0.48448277,0.14511064,0.033937212,0.08390465,-0.033366315,-0.033366315,-0.10772325,-0.13138293
621,0.48369592,0.14485301,0.033884294,0.08381644,-0.033309042,-0.033309042,-0.10769693,-0.13143694
622,0.48291087,0.1445961,0.033831477,0.08372837,-0.033251837,-0.033251837,-0.10766869,-0.13149007
623,0.4821275,0.14433987,0.033778764,0.083640374,-0.0331948,-0.0331948,-0.10764102,-0.13154365
624,0.48134565,0.14408429,0.033726137,0.08355254,-0.033137586,-0.033137586,-0.10761286,-0.13159667
625,0.48056525,0.14382933,0.033673592,0.08346475,-0.033080596,-0.033080596,-0.10758724,-0.13164917
626,0.47978696,0.14357507,0.03362119,0.08337706,-0.033023436,-0.033023436,-0.107557766,-0.1317014
627,0.47901005,0.14332144,0.03356886,0.083289504,-0.032966506,-0.032966506,-0.107531935,-0.13175328
628,0.4782346,0.14306846,0.033516612,0.08320203,-0.03290956,-0.03290956,-0.107503384,-0.13180539
629,0.47746035,0.14281619,0.033464417,0.0831147,-0.03285262,-0.03285262,-0.10747691,-0.13185634
630,0.47668827,0.14256449,0.03341238,0.08302741,-0.032795817,-0.032795817,-0.1074498,-0.13190718
631,0.47591874,0.14231351,0.033360522,0.082940266,-0.032739125,-0.032739125,-0.107422546,-0.13195795
632,0.47514886,0.14206314,0.033308573,0.0828532,-0.03268256,-0.03268256,-0.10739454,-0.13200873
633,0.47438192,0.1418134,0.03325685,0.082766205,-0.032625902,-0.032625902,-0.10736953,-0.13205902
634,0.47361642,0.14156434,0.033205207,0.08267932,-0.03256924,-0.03256924,-0.10734156,-0.13210875
635,0.47285128,0.1413159,0.033153538,0.08259251,-0.03251254,-0.03251254,-0.1073141,-0.13215806
636,0.47208875,0.14106812,0.03310206,0.08250583,-0.03245601,-0.03245601,-0.107287824,-0.13220714
637,0.47132763,0.14082095,0.033050667,0.08241925,-0.03239948,-0.03239948,-0.10725929,-0.13225602
638,0.47056723,0.14057444,0.03299928,0.0823328,-0.032343052,-0.032343052,-0.10723186,-0.1323044
639,0.46981007,0.14032854,0.03294815,0.08224638,-0.032286804,-0.032286804,-0.107206,-0.13235302
640,0.4690541,0.14008327,0.032897085,0.08216009,-0.032230586,-0.032230586,-0.10717901,-0.13240139
641,0.46829838,0.13983867,0.03284597,0.08207387,-0.032174364,-0.032174364,-0.107152276,-0.13244882
642,0.46754414,0.13959464,0.03279495,0.08198775,-0.032118056,-0.032118056,-0.10712631,-0.1324958
643,0.46679327,0.13935125,0.032744203,0.08190173,-0.032061912,-0.032061912,-0.107098,-0.13254279
644,0.46604288,0.13910846,0.032693442,0.0818158,-0.032005694,-0.032005694,-0.10707179,-0.13258907
645,0.465293,0.1388663,0.03264267,0.081729956,-0.031949647,-0.031949647,-0.10704452,-0.13263556
646,0.4645456,0.13862479,0.03259208,0.08164422,-0.031893663,-0.031893663,-0.107018456,-0.13268173
647,0.46379876,0.1383839,0.032541487,0.08155857,-0.031837877,-0.031837877,-0.106992126,-0.13272765
648,0.46305466,0.13814354,0.03249111,0.08147304,-0.03178202,-0.03178202,-0.10696502,-0.13277362
649,0.46231124,0.13790387,0.032440737,0.081387535,-0.031726282,-0.031726282,-0.106939234,-0.13281861
650,0.46157062,0.13766481,0.032390583,0.08130215,-0.031670466,-0.031670466,-0.106911324,-0.13286348
651,0.4608308,0.13742627,0.032340452,0.08121685,-0.03161471,-0.03161471,-0.10688667,-0.13290814
652,0.4600927,0.13718843,0.032290425,0.08113162,-0.03155892,-0.03155892,-0.10685876,-0.13295236
653,0.4593556,0.13695112,0.032240447,0.0810465,-0.03150322,-0.03150322,-0.10683266,-0.13299592
654,0.4586191,0.13671443,0.032190464,0.08096152,-0.031447724,-0.031447724,-0.10680677,-0.13303968
655,0.45788458,0.13647833,0.032140624,0.08087658,-0.03139228,-0.03139228,-0.10677815,-0.13308303
656,0.45715213,0.13624279,0.032090936,0.08079175,-0.03133688,-0.03133688,-0.10675235,-0.13312685
657,0.45642054,0.13600792,0.032041263,0.08070697,-0.031281702,-0.031281702,-0.10672798,-0.13316974
658,0.45569035,0.1357736,0.031991675,0.0806223,-0.03122632,-0.03122632,-0.10670127,-0.13321236
659,0.4549616,0.13553986,0.031942174,0.0805377,-0.031171164,-0.031171164,-0.10667543,-0.13325463
660,0.45423436,0.13530672,0.031892765,0.080453195,-0.031115746,-0.031115746,-0.10664944,-0.13329595
661,0.45350862,0.13507412,0.031843446,0.08036873,-0.03106061,-0.03106061,-0.10662237,-0.13333789
662,0.45278442,0.13484211,0.03179423,0.0802844,-0.03100517,-0.03100517,-0.10659614,-0.13337915
663,0.4520614,0.13461071,0.03174507,0.08020012,-0.030950062,-0.030950062,-0.10656972,-0.13341996
664,0.45134032,0.13437983,0.031696048,0.08011598,-0.030894926,-0.030894926,-0.10654311,-0.13346067
665,0.45062038,0.13414952,0.031647086,0.08003187,-0.030840049,-0.030840049,-0.106517665,-0.13350092
666,0.44990164,0.13391984,0.03159818,0.07994791,-0.030785115,-0.030785115,-0.10649064,-0.13354123
667,0.44918382,0.13369067,0.031549316,0.07986398,-0.030730365,-0.030730365,-0.10646579,-0.13358146
668,0.4484666,0.13346204,0.031500455,0.079780124,-0.030675694,-0.030675694,-0.10644014,-0.13362125
669,0.44775298,0.13323402,0.031451896,0.07969638,-0.0306209,-0.0306209,-0.1064143,-0.13366057
670,0.44703907,0.13300653,0.031403255,0.07961268,-0.030566083,-0.030566083,-0.106387794,-0.13369955
671,0.44632682,0.1327796,0.03135472,0.079529025,-0.030511266,-0.030511266,-0.10636313,-0.13373834
672,0.4456166,0.13255322,0.031306338,0.079445526,-0.030456347,-0.030456347,-0.10633537,-0.13377583
673,0.4449063,0.13232742,0.031257886,0.07936204,-0.030401655,-0.030401655,-0.106311545,-0.13381436
674,0.4441979,0.13210213,0.031209577,0.07927869,-0.030347142,-0.030347142,-0.10628599,-0.13385224
675,0.44349086,0.1318774,0.031161347,0.07919541,-0.030292634,-0.030292634,-0.106260315,-0.13388969
676,0.44278562,0.13165319,0.031113245,0.07911218,-0.030238139,-0.030238139,-0.10623442,-0.13392723
677,0.44208086,0.13142952,0.031065132,0.07902906,-0.030183654,-0.030183654,-0.1062079,-0.13396375
678,0.44137773,0.13120642,0.03101713,0.07894598,-0.030129274,-0.030129274,-0.10618369,-0.13400102
679,0.4406764,0.13098381,0.03096926,0.078862995,-0.030074954,-0.030074954,-0.106156655,-0.13403706
680,0.4399763,0.13076174,0.030921457,0.078780085,-0.030020617,-0.030020617,-0.10613284,-0.13407347
681,0.43927696,0.13054019,0.030873677,0.078697234,-0.029966313,-0.029966313,-0.10610617,-0.13410923
682,0.43857953,0.13031921,0.030826032,0.07861446,-0.029912068,-0.029912068,-0.10608085,-0.13414416
683,0.43788284,0.13009869,0.030778414,0.07853177,-0.029857738,-0.029857738,-0.10605572,-0.1341796
684,0.43718654,0.12987868,0.030730786,0.078449145,-0.029803568,-0.029803568,-0.106029324,-0.13421448
685,0.43649215,0.12965927,0.030683288,0.07836662,-0.02974938,-0.02974938,-0.106004246,-0.13424951
686,0.43579894,0.12944032,0.030635864,0.07828414,-0.029695453,-0.029695453,-0.1059795,-0.13428411
687,0.43510738,0.12922189,0.030588549,0.078201726,-0.029641328,-0.029641328,-0.10595339,-0.134318
688,0.434417,0.12900396,0.030541306,0.07811944,-0.029587397,-0.029587397,-0.10592769,-0.1343519
689,0.43372753,0.12878653,0.030494101,0.07803718,-0.029533457,-0.029533457,-0.10590242,-0.13438585
690,0.43303975,0.12856963,0.030447012,0.077955,-0.029479582,-0.029479582,-0.105877735,-0.13441887
691,0.43235242,0.12835318,0.030399926,0.0778729,-0.029425846,-0.029425846,-0.1058528,-0.13445193
692,0.4316666,0.12813723,0.030352939,0.077790804,-0.029371947,-0.029371947,-0.10582881,-0.13448496
693,0.430982,0.1279218,0.03030602,0.07770881,-0.029317928,-0.029317928,-0.10580313,-0.13451692
694,0.43029785,0.12770687,0.0302591,0.077626936,-0.02926411,-0.02926411,-0.10577783,-0.13454872
695,0.42961654,0.1274924,0.030212415,0.077545084,-0.029210417,-0.029210417,-0.10575266,-0.13458082
696,0.42893445,0.12727843,0.030165603,0.07746335,-0.029156854,-0.029156854,-0.105728224,-0.13461265
697,0.42825353,0.12706496,0.03011886,0.07738165,-0.029103432,-0.029103432,-0.10570316,-0.13464421
698,0.42757455,0.12685198,0.030072257,0.07730002,-0.029049877,-0.029049877,-0.105678335,-0.1346756
699,0.42689776,0.12663944,0.030025834,0.07721842,-0.02899627,-0.02899627,-0.10565364,-0.13470624
700,0.42622113,0.12642737,0.029979376,0.07713687,-0.028942596,-0.028942596,-0.10562815,-0.13473667
701,0.42554587,0.1262158,0.02993301,0.07705543,-0.028888747,-0.028888747,-0.10560392,-0.13476618
702,0.42487144,0.12600467,0.029886678,0.07697406,-0.028835159,-0.028835159,-0.1055782,-0.13479576
703,0.424199,0.12579404,0.029840492,0.07689275,-0.028781775,-0.028781775,-0.10555379,-0.13482594
704,0.42352623,0.12558384,0.029794239,0.07681152,-0.028728249,-0.028728249,-0.10553,-0.13485499
705,0.42285413,0.12537414,0.029747998,0.07673031,-0.0286752,-0.0286752,-0.105504155,-0.13488454
706,0.42218447,0.12516487,0.029701961,0.076649204,-0.028621929,-0.028621929,-0.10547992,-0.13491341
707,0.42151505,0.12495609,0.029655896,0.07656813,-0.028568665,-0.028568665,-0.105454266,-0.13494228
708,0.420847,0.12474769,0.02960993,0.07648709,-0.028515317,-0.028515317,-0.1054298,-0.13497058
709,0.42017987,0.12453982,0.029564004,0.07640615,-0.028461926,-0.028461926,-0.10540474,-0.13499857
710,0.41951427,0.124332346,0.029518194,0.07632527,-0.028408628,-0.028408628,-0.10538067,-0.13502568
711,0.41884866,0.124125324,0.029472334,0.07624441,-0.0283552,-0.0283552,-0.105356,-0.13505284
712,0.4181854,0.12391876,0.029426664,0.07616364,-0.028301904,-0.028301904,-0.1053322,-0.13508049
713,0.41752133,0.12371264,0.029380871,0.07608296,-0.02824876,-0.02824876,-0.10530613,-0.13510779
714,0.4168593,0.123506956,0.029335234,0.07600233,-0.028195793,-0.028195793,-0.10528217,-0.13513425
715,0.41619903,0.123301715,0.029289732,0.075921744,-0.028142994,-0.028142994,-0.1052572,-0.13516076
716,0.4155388,0.12309688,0.029244192,0.07584118,-0.028089965,-0.028089965,-0.105232075,-0.13518703
717,0.41488126,0.12289245,0.029198881,0.07576073,-0.028036773,-0.028036773,-0.105207115,-0.13521285
718,0.41422254,0.1226885,0.029153403,0.07568028,-0.027983695,-0.027983695,-0.10518429,-0.13523842
719,0.41356593,0.12248491,0.029108102,0.075599894,-0.02793052,-0.02793052,-0.105159655,-0.13526338
720,0.41290963,0.122281775,0.029062785,0.075519554,-0.027877344,-0.027877344,-0.105135955,-0.13528806
721,0.4122545,0.12207909,0.029017543,0.07543932,-0.027824422,-0.027824422,-0.10511024,-0.13531314
722,0.4116006,0.1218768,0.028972378,0.075359136,-0.027771592,-0.027771592,-0.10508692,-0.13533759
723,0.4109465,0.1216749,0.028927159,0.075279,-0.027718864,-0.027718864,-0.105061635,-0.13536206
724,0.41029483,0.121473424,0.028882138,0.07519891,-0.027666057,-0.027666057,-0.105037734,-0.13538584
725,0.40964344,0.121272326,0.02883711,0.07511883,-0.027613182,-0.027613182,-0.10501322,-0.13540998
726,0.4089936,0.121071704,0.028792191,0.07503881,-0.027560063,-0.027560063,-0.10498811,-0.13543314
727,0.40834355,0.12087142,0.028747214,0.074958876,-0.027507134,-0.027507134,-0.10496487,-0.13545568
728,0.407696,0.120671526,0.02870245,0.07487896,-0.027454259,-0.027454259,-0.104939744,-0.13547854
729,0.4070482,0.12047208,0.028657613,0.07479912,-0.02740131,-0.02740131,-0.104916856,-0.135501
730,0.4064008,0.12027299,0.02861278,0.07471933,-0.02734855,-0.02734855,-0.10489079,-0.13552363
731,0.40575436,0.12007433,0.028568001,0.07463958,-0.027295912,-0.027295912,-0.104867235,-0.13554561
732,0.4051098,0.119876005,0.028523378,0.0745599,-0.02724316,-0.02724316,-0.104844555,-0.13556744
733,0.40446532,0.1196781,0.028478721,0.074480265,-0.027190661,-0.027190661,-0.10481815,-0.13558936
734,0.40382203,0.11948058,0.028434144,0.074400686,-0.02713817,-0.02713817,-0.10479409,-0.1356107
735,0.40317923,0.11928345,0.02838958,0.07432117,-0.02708549,-0.02708549,-0.104770154,-0.13563181
736,0.40253752,0.119086646,0.028345088,0.07424163,-0.027032997,-0.027032997,-0.104746,-0.13565251
737,0.40189716,0.118890256,0.02830069,0.07416218,-0.02698018,-0.02698018,-0.10472158,-0.13567355
738,0.401257,0.118694246,0.028256277,0.074082725,-0.026927259,-0.026927259,-0.10469805,-0.135693
739,0.4006182,0.11849861,0.028211959,0.074003376,-0.026874606,-0.026874606,-0.10467265,-0.13571309
740,0.39997858,0.11830333,0.028167525,0.07392402,-0.026821982,-0.026821982,-0.10464817,-0.1357328
741,0.3993415,0.118108414,0.028123308,0.07384479,-0.026769448,-0.026769448,-0.10462551,-0.13575234
742,0.39870518,0.11791385,0.028079133,0.07376554,-0.026717018,-0.026717018,-0.10460073,-0.13577142
743,0.39806822,0.11771968,0.028034855,0.07368633,-0.026664415,-0.026664415,-0.1045779,-0.13579051
744,0.39743325,0.11752585,0.027990742,0.07360718,-0.026611796,-0.026611796,-0.10455254,-0.13580911
745,0.39679855,0.11733235,0.027946621,0.07352802,-0.02655909,-0.02655909,-0.10452818,-0.1358275
746,0.39616543,0.11713926,0.027902618,0.07344896,-0.026506482,-0.026506482,-0.10450346,-0.13584533
747,0.395532,0.11694653,0.027858548,0.073369935,-0.026453916,-0.026453916,-0.104479045,-0.13586316
748,0.39490032,0.11675407,0.027814623,0.073290914,-0.02640133,-0.02640133,-0.10445718,-0.1358806
749,0.39426917,0.116562,0.027770717,0.07321197,-0.0263487,-0.0263487,-0.1044326,-0.13589804
750,0.39363748,0.11637027,0.027726721,0.07313306,-0.026296217,-0.026296217,-0.104409665,-0.13591501
751,0.39300773,0.11617886,0.027682886,0.07305417,-0.026243728,-0.026243728,-0.10438505,-0.13593197
752,0.39237782,0.11598786,0.027638994,0.072975375,-0.02619137,-0.02619137,-0.1043604,-0.13594852
753,0.3917504,0.11579717,0.027595323,0.072896555,-0.02613907,-0.02613907,-0.10433671,-0.13596496
754,0.39112186,0.1156068,0.027551506,0.07281779,-0.026086425,-0.026086425,-0.10431316,-0.13598062
755,0.39049423,0.11541672,0.027507748,0.07273908,-0.026034059,-0.026034059,-0.10428803,-0.13599673
756,0.38986742,0.115227014,0.027464041,0.0726604,-0.025981741,-0.025981741,-0.10426525,-0.13601258
757,0.38924143,0.11503764,0.02742038,0.07258171,-0.025929356,-0.025929356,-0.10424201,-0.13602774
758,0.3886169,0.114848584,0.02737683,0.07250309,-0.02587673,-0.02587673,-0.10421778,-0.13604261
759,0.3879934,0.11465988,0.02733335,0.072424494,-0.025824208,-0.025824208,-0.10419193,-0.13605723
760,0.38736853,0.114471495,0.027289703,0.07234592,-0.02577163,-0.02577163,-0.10416808,-0.1360716
761,0.3867452,0.1142834,0.027246185,0.07226741,-0.025719175,-0.025719175,-0.104145974,-0.13608585
762,0.38612324,0.114095606,0.027202765,0.07218891,-0.02566674,-0.02566674,-0.10412061,-0.13609958
763,0.38550052,0.113908194,0.027159233,0.07211043,-0.025614101,-0.025614101,-0.104096815,-0.13611318
764,0.3848797,0.113721065,0.027115863,0.072032,-0.025561687,-0.025561687,-0.10407229,-0.13612668
765,0.384259,0.11353423,0.027072478,0.071953624,-0.025509147,-0.025509147,-0.104050055,-0.13613993
766,0.38363877,0.11334774,0.027029103,0.07187524,-0.025456777,-0.025456777,-0.104025885,-0.13615277
767,0.38301903,0.11316152,0.026985753,0.07179692,-0.025404472,-0.025404472,-0.104002684,-0.13616586
768,0.38240004,0.11297561,0.026942443,0.07171861,-0.02535217,-0.02535217,-0.10397872,-0.13617837
769,0.3817817,0.112790026,0.026899168,0.07164031,-0.025299834,-0.025299834,-0.103955135,-0.13619098
770,0.38116443,0.11260473,0.026855968,0.07156203,-0.025247123,-0.025247123,-0.10393163,-0.13620238
771,0.38054782,0.11241972,0.02681281,0.07148382,-0.02519457,-0.02519457,-0.10390605,-0.13621363
772,0.3799314,0.11223504,0.026769634,0.0714056,-0.025141997,-0.025141997,-0.10388261,-0.13622501
773,0.37931404,0.11205065,0.026726339,0.07132745,-0.025089517,-0.025089517,-0.10385839,-0.13623571
774,0.37869892,0.11186654,0.026683237,0.071249306,-0.025037246,-0.025037246,-0.10383606,-0.13624719
775,0.37808374,0.11168275,0.026640099,0.07117121,-0.024984999,-0.024984999,-0.103811905,-0.1362579
776,0.37747002,0.111499205,0.02659708,0.071093105,-0.024932737,-0.024932737,-0.10378736,-0.13626862
777,0.37685645,0.11131599,0.026554046,0.071015,-0.02488003,-0.02488003,-0.10376446,-0.13627823
778,0.37624475,0.11113304,0.026511172,0.07093696,-0.02482735,-0.02482735,-0.1037408,-0.13628785
779,0.3756316,0.1109504,0.026468119,0.070858896,-0.02477471,-0.02477471,-0.10371605,-0.13629715
780,0.3750195,0.11076801,0.026425147,0.070780896,-0.024721943,-0.024721943,-0.1036919,-0.13630612
781,0.3744082,0.11058594,0.026382223,0.0707029,-0.024669452,-0.024669452,-0.10366744,-0.13631524
782,0.37379682,0.110404134,0.02633927,0.07062494,-0.024616973,-0.024616973,-0.10364416,-0.13632414
783,0.3731855,0.11022263,0.026296284,0.07054703,-0.024564724,-0.024564724,-0.10362067,-0.13633293
784,0.37257528,0.110041365,0.026253391,0.07046911,-0.024512388,-0.024512388,-0.103596464,-0.1363412
785,0.37196577,0.10986036,0.026210539,0.07039121,-0.02445987,-0.02445987,-0.10357296,-0.13634945
786,0.37135702,0.10967966,0.026167735,0.07031331,-0.024407275,-0.024407275,-0.103549406,-0.13635728
787,0.37074834,0.10949921,0.026124913,0.07023542,-0.024354571,-0.024354571,-0.10352552,-0.13636431
788,0.37014025,0.10931909,0.026082117,0.07015762,-0.02430197,-0.02430197,-0.10350122,-0.13637131
789,0.3695326,0.10913919,0.026039338,0.070079766,-0.024249425,-0.024249425,-0.103478715,-0.13637854
790,0.36892605,0.10895956,0.02599665,0.07000195,-0.02419689,-0.02419689,-0.10345267,-0.13638525
791,0.36831862,0.10878024,0.025953839,0.06992419,-0.02414428,-0.02414428,-0.10343013,-0.13639171
792,0.36771193,0.10860115,0.025911078,0.06984639,-0.024092007,-0.024092007,-0.10340676,-0.1363985
793,0.36710578,0.108422324,0.025868347,0.06976864,-0.024039503,-0.024039503,-0.10338411,-0.13640492
794,0.3665003,0.10824373,0.025825657,0.0696909,-0.023986774,-0.023986774,-0.10335991,-0.13641043
795,0.36589536,0.108065456,0.025782991,0.069613144,-0.02393418,-0.02393418,-0.103335574,-0.136416
796,0.36529154,0.10788743,0.02574041,0.0695354,-0.023881525,-0.023881525,-0.10331169,-0.13642108
797,0.3646866,0.10770965,0.025697695,0.06945771,-0.023828603,-0.023828603,-0.103287,-0.13642545
798,0.36408383,0.10753211,0.02565517,0.069380015,-0.023775933,-0.023775933,-0.1032628,-0.1364303
799,0.3634799,0.107354864,0.025612503,0.06930231,-0.023723256,-0.023723256,-0.10323992,-0.13643447
800,0.362877,0.107177906,0.02556991,0.06922465,-0.023670457,-0.023670457,-0.10321635,-0.1364387
801,0.36227494,0.107001126,0.02552738,0.069147,-0.023617757,-0.023617757,-0.103191674,-0.13644277
802,0.36167234,0.106824614,0.025484772,0.06906933,-0.023565087,-0.023565087,-0.103169695,-0.13644622
803,0.36107057,0.106648386,0.025442218,0.06899172,-0.023512399,-0.023512399,-0.10314439,-0.13644971
804,0.36046985,0.10647238,0.025399748,0.06891415,-0.023459775,-0.023459775,-0.103121474,-0.13645291
805,0.35986865,0.10629661,0.025357204,0.0688365,-0.02340715,-0.02340715,-0.10309684,-0.13645603
806,0.35926834,0.10612113,0.02531472,0.068758905,-0.023354262,-0.023354262,-0.10307491,-0.13645864
807,0.35866863,0.1059459,0.02527227,0.06868128,-0.023301398,-0.023301398,-0.10305159,-0.13646077
808,0.3580691,0.105770916,0.02522982,0.06860367,-0.023248585,-0.023248585,-0.10302538,-0.136463
809,0.35746956,0.10559618,0.025187338,0.068526074,-0.023195563,-0.023195563,-0.1030024,-0.1364647
810,0.35687044,0.105421655,0.025144877,0.0684485,-0.023142694,-0.023142694,-0.10297792,-0.1364661
811,0.3562715,0.1052474,0.02510241,0.06837097,-0.023089817,-0.023089817,-0.10295441,-0.13646765
812,0.35567313,0.105073415,0.02505997,0.06829339,-0.023037069,-0.023037069,-0.10293016,-0.13646881
813,0.35507476,0.104899645,0.025017513,0.06821584,-0.022984337,-0.022984337,-0.10290719,-0.13646981
814,0.35447687,0.10472612,0.024975074,0.06813828,-0.022931458,-0.022931458,-0.10288347,-0.1364705
815,0.35388055,0.10455286,0.02493277,0.06806073,-0.022878613,-0.022878613,-0.10285917,-0.13647078
816,0.35328367,0.10437981,0.024890387,0.06798318,-0.02282549,-0.02282549,-0.10283548,-0.13647063
817,0.35268742,0.10420698,0.024848042,0.06790561,-0.02277238,-0.02277238,-0.10281265,-0.13647014
818,0.3520906,0.10403441,0.02480562,0.0678281,-0.022719199,-0.022719199,-0.10278791,-0.13646938
819,0.35149407,0.10386211,0.024763197,0.06775056,-0.02266639,-0.02266639,-0.10276416,-0.13646917
820,0.35089916,0.103690036,0.024720913,0.06767301,-0.022613492,-0.022613492,-0.10273929,-0.13646786
821,0.35030308,0.103518225,0.024678487,0.06759548,-0.022560494,-0.022560494,-0.10271691,-0.13646692
822,0.34970805,0.10334659,0.024636146,0.067517966,-0.02250744,-0.02250744,-0.10269312,-0.1364659
823,0.34911358,0.10317527,0.02459383,0.06744039,-0.022454295,-0.022454295,-0.102669284,-0.13646388
824,0.34851927,0.10300412,0.024551515,0.067362875,-0.022401148,-0.022401148,-0.102646805,-0.13646181
825,0.3479244,0.10283323,0.024509117,0.067285344,-0.022348033,-0.022348033,-0.10262093,-0.13645916
826,0.3473316,0.1026626,0.024466902,0.06720783,-0.02229483,-0.02229483,-0.10259714,-0.13645674
827,0.34673855,0.10249215,0.024424639,0.06713025,-0.022241615,-0.022241615,-0.10257444,-0.13645415
828,0.34614486,0.10232198,0.024382288,0.06705272,-0.022188434,-0.022188434,-0.10255036,-0.13645086
829,0.34555188,0.102152064,0.024339981,0.0669752,-0.022135232,-0.022135232,-0.10252571,-0.13644788
830,0.34495878,0.101982385,0.024297642,0.06689766,-0.022082228,-0.022082228,-0.10250142,-0.13644421
831,0.34436625,0.101812884,0.024255335,0.06682012,-0.022029016,-0.022029016,-0.10247982,-0.13644068
832,0.3437744,0.10164367,0.024213074,0.06674257,-0.02197569,-0.02197569,-0.10245626,-0.13643672
833,0.34318262,0.10147467,0.024170795,0.06666501,-0.021922462,-0.021922462,-0.102431335,-0.13643238
834,0.34259093,0.10130591,0.024128502,0.066587456,-0.021869216,-0.021869216,-0.10240731,-0.13642733
835,0.34200042,0.101137385,0.024086302,0.0665099,-0.021815894,-0.021815894,-0.102383405,-0.13642284
836,0.34140956,0.10096907,0.02404405,0.066432334,-0.02176255,-0.02176255,-0.10235837,-0.13641745
837,0.3408193,0.10080098,0.024001831,0.06635476,-0.02170887,-0.02170887,-0.102335796,-0.1364116
838,0.3402276,0.10063318,0.023959441,0.06627721,-0.02165546,-0.02165546,-0.10231227,-0.13640603
839,0.3396384,0.10046559,0.023917282,0.066199645,-0.02160228,-0.02160228,-0.10228886,-0.13640046
840,0.33904737,0.10029827,0.023874912,0.06612203,-0.021548942,-0.021548942,-0.10226478,-0.1363943
841,0.3384581,0.10013114,0.023832696,0.066044435,-0.021495644,-0.021495644,-0.10224129,-0.13638791
842,0.33786875,0.09996425,0.02379045,0.06596686,-0.021441901,-0.021441901,-0.10221708,-0.13638155
843,0.33728033,0.09979761,0.023748271,0.065889224,-0.021388477,-0.021388477,-0.10219318,-0.1363745
844,0.33669108,0.09963118,0.023705991,0.06581162,-0.021334998,-0.021334998,-0.10216924,-0.13636748
845,0.33610186,0.09946502,0.023663685,0.065733984,-0.02128147,-0.02128147,-0.10214669,-0.13635996
846,0.3355139,0.09929909,0.02362148,0.06565634,-0.021228066,-0.021228066,-0.10212256,-0.13635258
847,0.3349256,0.09913335,0.023579223,0.065578714,-0.021174511,-0.021174511,-0.10209824,-0.13634452
848,0.3343377,0.09896791,0.023536978,0.065501064,-0.021120893,-0.021120893,-0.102074,-0.13633642
849,0.33375114,0.09880267,0.023494847,0.06542338,-0.02106718,-0.02106718,-0.10205044,-0.13632774
850,0.3331623,0.098637685,0.02345246,0.06534571,-0.021013286,-0.021013286,-0.10202713,-0.13631849
851,0.3325759,0.09847291,0.023410298,0.06526805,-0.020959694,-0.020959694,-0.102002345,-0.13630974
852,0.33198836,0.098308384,0.023367997,0.06519035,-0.02090617,-0.02090617,-0.10197798,-0.13630058
853,0.33140194,0.098144114,0.023325784,0.06511265,-0.020852458,-0.020852458,-0.10195419,-0.136291
854,0.33081543,0.09798004,0.023283537,0.065034926,-0.02079855,-0.02079855,-0.101931885,-0.13628125
855,0.33022925,0.09781626,0.0232413,0.06495721,-0.020744858,-0.020744858,-0.101906344,-0.13627113
856,0.32964352,0.09765268,0.023199085,0.064879484,-0.020691339,-0.020691339,-0.101882845,-0.13626139
857,0.3290578,0.09748936,0.023156844,0.06480172,-0.020637468,-0.020637468,-0.10185988,-0.13625032
858,0.3284721,0.09732626,0.023114586,0.064723946,-0.02058364,-0.02058364,-0.10183735,-0.13623977
859,0.32788637,0.09716342,0.023072295,0.06464616,-0.020529773,-0.020529773,-0.10181162,-0.13622846
860,0.32730114,0.09700079,0.023030033,0.06456838,-0.020475816,-0.020475816,-0.10178822,-0.13621686
861,0.32671642,0.09683843,0.022987798,0.06449059,-0.020421954,-0.020421954,-0.101765215,-0.13620548
862,0.32613122,0.09667632,0.022945492,0.06441275,-0.02036803,-0.02036803,-0.101741254,-0.1361933
863,0.3255463,0.09651444,0.022903185,0.064334944,-0.020314086,-0.020314086,-0.1017165,-0.1361811
864,0.3249625,0.09635278,0.02286097,0.06425709,-0.020260446,-0.020260446,-0.10169509,-0.13616952
865,0.324378,0.09619136,0.022818664,0.06417924,-0.020206602,-0.020206602,-0.10167095,-0.1361569
866,0.3237949,0.09603022,0.022776466,0.06410138,-0.020152643,-0.020152643,-0.101646274,-0.13614409
867,0.32321164,0.09586932,0.022734232,0.0640235,-0.020098738,-0.020098738,-0.10162453,-0.13613078
868,0.32262874,0.09570866,0.022692008,0.06394559,-0.020044664,-0.020044664,-0.1015998,-0.13611715
869,0.32204533,0.09554822,0.022649711,0.06386765,-0.019990528,-0.019990528,-0.10157551,-0.13610335
870,0.32146215,0.09538806,0.022607408,0.063789755,-0.019936427,-0.019936427,-0.10155212,-0.13608925
871,0.3208798,0.09522814,0.022565164,0.06371178,-0.019882398,-0.019882398,-0.101527,-0.13607506
872,0.32029682,0.09506848,0.022522833,0.06363382,-0.0198284,-0.0198284,-0.10150479,-0.13606088
873,0.31971428,0.094909035,0.022480525,0.06355583,-0.019774372,-0.019774372,-0.10148159,-0.13604608
874,0.31913272,0.0947499,0.022438282,0.063477844,-0.01972019,-0.01972019,-0.1014563,-0.13603112
875,0.3185505,0.094590954,0.022395954,0.06339983,-0.019666051,-0.019666051,-0.101433724,-0.13601536
876,0.31796938,0.09443228,0.02235371,0.06332178,-0.019611873,-0.019611873,-0.10140972,-0.13600014
877,0.31738842,0.09427385,0.022311455,0.06324375,-0.01955758,-0.01955758,-0.10138586,-0.13598391
878,0.3168078,0.09411568,0.022269212,0.063165694,-0.019503456,-0.019503456,-0.101362765,-0.13596812
879,0.31622607,0.09395777,0.022226831,0.06308761,-0.01944936,-0.01944936,-0.10133886,-0.1359517
880,0.31564546,0.09380013,0.022184534,0.06300953,-0.01939523,-0.01939523,-0.101315185,-0.13593549
881,0.3150652,0.0936427,0.022142252,0.06293138,-0.019341081,-0.019341081,-0.10129137,-0.13591863
882,0.3144851,0.09348553,0.022099957,0.06285328,-0.019286865,-0.019286865,-0.101268016,-0.13590132
883,0.3139047,0.093328655,0.022057604,0.062775105,-0.019232588,-0.019232588,-0.10124464,-0.13588454
884,0.31332502,0.09317201,0.022015302,0.06269694,-0.019178307,-0.019178307,-0.10122,-0.13586631
885,0.31274593,0.09301561,0.02197303,0.06261878,-0.019123992,-0.019123992,-0.10119744,-0.13584843
886,0.31216553,0.09285948,0.021930605,0.062540576,-0.019069487,-0.019069487,-0.10117376,-0.13583061
887,0.31158605,0.09270365,0.02188824,0.062462337,-0.019015336,-0.019015336,-0.101149805,-0.13581222
888,0.3110083,0.09254802,0.021846028,0.062384076,-0.01896087,-0.01896087,-0.101126894,-0.13579328
889,0.31042832,0.09239268,0.021803563,0.062305838,-0.018906523,-0.018906523,-0.10110268,-0.13577436
890,0.3098498,0.092237584,0.02176122,0.062227614,-0.018852362,-0.018852362,-0.10107995,-0.13575542
891,0.309272,0.09208279,0.021718921,0.06214932,-0.018798048,-0.018798048,-0.10105495,-0.13573575
892,0.30869454,0.09192822,0.021676634,0.062071003,-0.018743902,-0.018743902,-0.101032585,-0.13571645
893,0.3081171,0.09177391,0.021634316,0.06199267,-0.018689435,-0.018689435,-0.10100785,-0.13569662
894,0.30754024,0.09161989,0.021592036,0.061914355,-0.01863479,-0.01863479,-0.10098487,-0.1356756
895,0.30696234,0.09146612,0.021549622,0.06183594,-0.018580208,-0.018580208,-0.10096212,-0.13565472
896,0.30638525,0.09131262,0.021507263,0.061757565,-0.018525569,-0.018525569,-0.10093789,-0.13563393
897,0.30580786,0.09115937,0.021464849,0.0616792,-0.018471286,-0.018471286,-0.100914836,-0.13561301
898,0.3052315,0.09100643,0.02142251,0.061600782,-0.01841691,-0.01841691,-0.10089108,-0.13559239
899,0.304655,0.09085372,0.021380126,0.06152234,-0.018362531,-0.018362531,-0.10086796,-0.13557039
900,0.30407867,0.09070132,0.021337735,0.06144388,-0.018308053,-0.018308053,-0.100845665,-0.13554865
901,0.303503,0.09054917,0.021295384,0.061365433,-0.01825368,-0.01825368,-0.10082091,-0.13552676
902,0.3029271,0.0903973,0.02125298,0.061286952,-0.018199377,-0.018199377,-0.100798726,-0.13550496
903,0.30235186,0.09024567,0.021210618,0.06120846,-0.01814493,-0.01814493,-0.100775294,-0.13548234
904,0.30177742,0.09009433,0.021168308,0.061129924,-0.018090451,-0.018090451,-0.100751,-0.13545904
905,0.301202,0.08994326,0.021125875,0.0610514,-0.018035708,-0.018035708,-0.10072717,-0.13543552
906,0.30062768,0.08979247,0.02108352,0.06097279,-0.017981146,-0.017981146,-0.10070462,-0.1354122
907,0.30005246,0.089641966,0.02104105,0.060894273,-0.017926779,-0.017926779,-0.10068239,-0.1353885
908,0.29947814,0.089491725,0.020998642,0.060815707,-0.017872376,-0.017872376,-0.10065919,-0.1353647
909,0.2989045,0.08934178,0.020956272,0.06073709,-0.017817957,-0.017817957,-0.10063495,-0.13534069
910,0.29833084,0.08919212,0.020913871,0.060658477,-0.01776344,-0.01776344,-0.10061212,-0.13531661
911,0.2977581,0.089042656,0.020871544,0.060579862,-0.017709073,-0.017709073,-0.1005891,-0.13529189
912,0.29718524,0.088893525,0.020829173,0.06050116,-0.017654238,-0.017654238,-0.10056691,-0.1352665
913,0.29661173,0.08874469,0.020786704,0.060422495,-0.017599521,-0.017599521,-0.10054235,-0.13524096
914,0.2960394,0.088596106,0.02074433,0.060343795,-0.01754492,-0.01754492,-0.10051945,-0.13521558
915,0.29546708,0.088447824,0.020701924,0.06026507,-0.017490331,-0.017490331,-0.10049571,-0.13518955
916,0.29489505,0.088299796,0.020659525,0.060186412,-0.01743582,-0.01743582,-0.10047367,-0.13516368
917,0.29432273,0.08815207,0.020617066,0.060107682,-0.017381452,-0.017381452,-0.10044871,-0.13513735
918,0.29375058,0.08800459,0.0205746,0.060028967,-0.017327102,-0.017327102,-0.10042776,-0.13511124
919,0.29317954,0.08785747,0.020532208,0.05995021,-0.01727285,-0.01727285,-0.100404784,-0.13508475
920,0.29260886,0.0877106,0.020489825,0.059871387,-0.0172185,-0.0172185,-0.100382224,-0.1350582
921,0.29203802,0.08756393,0.020447409,0.059792627,-0.01716385,-0.01716385,-0.10035978,-0.13503067
922,0.29146785,0.08741763,0.020405022,0.05971381,-0.01710933,-0.01710933,-0.10033715,-0.135003
923,0.2908979,0.087271586,0.02036263,0.059634965,-0.017054705,-0.017054705,-0.10031366,-0.13497525
924,0.2903276,0.08712584,0.020320177,0.05955618,-0.017000133,-0.017000133,-0.10028942,-0.13494703
925,0.28975862,0.086980365,0.020277826,0.05947733,-0.016945811,-0.016945811,-0.10026764,-0.13491887
926,0.28918853,0.086835206,0.020235334,0.059398476,-0.016891634,-0.016891634,-0.10024679,-0.1348908
927,0.28862026,0.08669033,0.020192992,0.059319586,-0.016837135,-0.016837135,-0.10022292,-0.1348616
928,0.28805143,0.08654567,0.020150576,0.059240684,-0.016782437,-0.016782437,-0.10019993,-0.13483234
929,0.28748307,0.08640136,0.02010817,0.059161797,-0.01672794,-0.01672794,-0.10017637,-0.13480285
930,0.2869143,0.08625732,0.020065699,0.059082884,-0.01667357,-0.01667357,-0.10015505,-0.13477367
931,0.2863471,0.086113565,0.020023353,0.059003957,-0.01661883,-0.01661883,-0.10013203,-0.13474312
932,0.28577977,0.08597011,0.019980965,0.058925036,-0.016564429,-0.016564429,-0.10010887,-0.13471326
933,0.28521246,0.08582692,0.019938553,0.058846116,-0.01650988,-0.01650988,-0.100085825,-0.13468252
934,0.28464532,0.08568405,0.019896127,0.05876713,-0.016455451,-0.016455451,-0.10006483,-0.13465191
935,0.2840792,0.08554146,0.019853773,0.058688205,-0.016401127,-0.016401127,-0.100041084,-0.13462093
936,0.2835124,0.08539913,0.019811329,0.058609236,-0.016346961,-0.016346961,-0.100019366,-0.13459054
937,0.28294674,0.08525711,0.019768963,0.058530252,-0.016292656,-0.016292656,-0.09999714,-0.13455907
938,0.28238127,0.08511535,0.019726591,0.058451276,-0.01623825,-0.01623825,-0.09997494,-0.13452725
939,0.28181562,0.08497388,0.019684175,0.05837229,-0.016184073,-0.016184073,-0.09995332,-0.1344957
940,0.28125095,0.0848327,0.019641824,0.05829329,-0.01612993,-0.01612993,-0.0999295,-0.13446377
941,0.2806863,0.084691845,0.019599445,0.058214277,-0.016075578,-0.016075578,-0.099906966,-0.13443135
942,0.28012168,0.08455124,0.019557044,0.058135264,-0.016021319,-0.016021319,-0.0998849,-0.13439846
943,0.27955675,0.08441095,0.019514581,0.058056235,-0.015967106,-0.015967106,-0.09986293,-0.13436612
944,0.27899307,0.08427094,0.019472215,0.057977203,-0.015912876,-0.015912876,-0.09984128,-0.13433254
945,0.27843013,0.08413119,0.019429894,0.05789819,-0.01585876,-0.01585876,-0.099818334,-0.13429932
946,0.27786762,0.08399175,0.019387586,0.057819124,-0.015804656,-0.015804656,-0.099797025,-0.13426578
947,0.27730483,0.08385259,0.019345224,0.05774009,-0.015750375,-0.015750375,-0.09977471,-0.13423191
948,0.27674276,0.08371373,0.0193029,0.057661008,-0.015696008,-0.015696008,-0.09975205,-0.13419726
949,0.27618068,0.083575144,0.019260554,0.05758196,-0.01564201,-0.01564201,-0.09973164,-0.13416299
950,0.27561906,0.08343684,0.019218223,0.057502914,-0.015587939,-0.015587939,-0.099708885,-0.13412824
951,0.27505735,0.08329884,0.01917585,0.05742387,-0.015533883,-0.015533883,-0.09968706,-0.13409384
952,0.27449647,0.083161116,0.019133534,0.057344783,-0.01548,-0.01548,-0.099664725,-0.13405837
953,0.27393502,0.08302364,0.019091139,0.05726575,-0.015426017,-0.015426017,-0.099643216,-0.13402313
954,0.27337503,0.08288649,0.019048857,0.057186667,-0.015372158,-0.015372158,-0.09962015,-0.1339877
955,0.27281553,0.08274959,0.019006591,0.0571076,-0.0153181115,-0.0153181115,-0.099600576,-0.1339519
956,0.27225667,0.08261303,0.018964365,0.0570285,-0.015264183,-0.015264183,-0.09957829,-0.1339156
957,0.27169746,0.08247673,0.018922072,0.056949463,-0.015210274,-0.015210274,-0.09955705,-0.13387938
958,0.27113843,0.08234069,0.018879775,0.05687039,-0.015156647,-0.015156647,-0.09953617,-0.13384323
959,0.27058062,0.08220498,0.018837564,0.05679132,-0.015102737,-0.015102737,-0.09951473,-0.13380627
960,0.27002215,0.08206949,0.018795265,0.05671224,-0.015048889,-0.015048889,-0.09949097,-0.13376917
961,0.26946527,0.08193431,0.018753095,0.05663315,-0.0149949305,-0.0149949305,-0.09947078,-0.1337314
962,0.2689079,0.081799395,0.01871085,0.056554113,-0.014941252,-0.014941252,-0.09944917,-0.13369402
963,0.26835036,0.08166483,0.018668555,0.056475017,-0.014887598,-0.014887598,-0.099428326,-0.1336564
964,0.26779425,0.081530474,0.018626377,0.05639597,-0.014834029,-0.014834029,-0.099406205,-0.13361874
965,0.26723754,0.081396386,0.018584115,0.056316927,-0.014780546,-0.014780546,-0.099384665,-0.13358055
966,0.2666819,0.08126261,0.018541928,0.05623788,-0.014726999,-0.014726999,-0.09936483,-0.13354173
967,0.2661269,0.08112906,0.018499784,0.05615885,-0.014673403,-0.014673403,-0.09934262,-0.13350315
968,0.2655724,0.08099586,0.018457655,0.05607979,-0.014619835,-0.014619835,-0.099319935,-0.1334639
969,0.2650175,0.080862865,0.018415466,0.056000777,-0.014566352,-0.014566352,-0.09930155,-0.1334247
970,0.26446348,0.08073018,0.018373331,0.05592177,-0.014513183,-0.014513183,-0.09927922,-0.1333856
971,0.2639095,0.08059776,0.018331174,0.055842746,-0.014459781,-0.014459781,-0.09925909,-0.13334557
972,0.26335675,0.08046561,0.018289113,0.05576373,-0.014406438,-0.014406438,-0.09923755,-0.13330579
973,0.2628038,0.080333695,0.018247012,0.05568472,-0.014353238,-0.014353238,-0.099217266,-0.13326605
974,0.26225093,0.080202065,0.018204886,0.055605724,-0.01429991,-0.01429991,-0.0991958,-0.13322535
975,0.26169822,0.08007077,0.018162746,0.055526737,-0.014246948,-0.014246948,-0.09917554,-0.13318525
976,0.26114684,0.07993966,0.018120717,0.055447806,-0.014193852,-0.014193852,-0.09915368,-0.13314451
977,0.2605956,0.07980883,0.018078675,0.055368833,-0.014140846,-0.014140846,-0.09913386,-0.13310353
978,0.26004547,0.0796783,0.018036716,0.05528988,-0.014087773,-0.014087773,-0.09911408,-0.13306226
979,0.25949457,0.07954799,0.017994659,0.055210933,-0.014034891,-0.014034891,-0.09909291,-0.13302056
980,0.25894484,0.079417974,0.017952686,0.055132017,-0.013982051,-0.013982051,-0.09907177,-0.13297857
981,0.25839525,0.079288185,0.017910708,0.055053107,-0.013929081,-0.013929081,-0.0990519,-0.13293698
982,0.25784567,0.0791587,0.017868698,0.054974213,-0.013876133,-0.013876133,-0.09903067,-0.13289481
983,0.2572979,0.079029426,0.017826848,0.054895338,-0.013823517,-0.013823517,-0.09901142,-0.13285254
984,0.25674957,0.07890045,0.017784912,0.054816436,-0.013770753,-0.013770753,-0.09899193,-0.13281
985,0.2562016,0.0787717,0.017742988,0.05473759,-0.013718277,-0.013718277,-0.098969564,-0.13276732
986,0.25565442,0.078643225,0.01770112,0.054658733,-0.013665593,-0.013665593,-0.098951004,-0.1327239
987,0.25510734,0.07851498,0.017659238,0.054579932,-0.013613016,-0.013613016,-0.098930076,-0.13268079
988,0.2545605,0.07838697,0.017617354,0.054501116,-0.013560591,-0.013560591,-0.09891126,-0.13263735
989,0.25401366,0.07825923,0.01757544,0.054422334,-0.013508205,-0.013508205,-0.0988919,-0.13259383
990,0.2534677,0.07813173,0.017533597,0.054343548,-0.013455793,-0.013455793,-0.09887138,-0.1325494
991,0.25292295,0.078004465,0.017491847,0.054264776,-0.013403501,-0.013403501,-0.098851144,-0.13250564
992,0.25237846,0.07787746,0.0174501,0.054186057,-0.013351188,-0.013351188,-0.09883219,-0.1324608
993,0.25183478,0.07775068,0.01740841,0.05410731,-0.013298897,-0.013298897,-0.098810725,-0.13241628
994,0.25129077,0.07762415,0.017366663,0.054028627,-0.013246802,-0.013246802,-0.098791234,-0.13237157
995,0.25074756,0.0774979,0.017324967,0.05394995,-0.01319472,-0.01319472,-0.09877167,-0.13232629
996,0.25020403,0.07737183,0.01728322,0.05387132,-0.013142933,-0.013142933,-0.09875271,-0.13228151
997,0.24966252,0.07724601,0.017241651,0.05379267,-0.013091093,-0.013091093,-0.09873477,-0.13223574
998,0.24912055,0.07712039,0.017200015,0.05371405,-0.0130390525,-0.0130390525,-0.098713756,-0.13218956
999,0.248579,0.076995015,0.017158398,0.05363546,-0.01298725,-0.01298725,-0.09869471,-0.13214381
1000,0.24803787,0.0768699,0.017116798,0.053556878,-0.012935372,-0.012935372,-0.098675154,-0.13209777
1001,0.24749705,0.076745,0.017075205,0.053478345,-0.012883779,-0.012883779,-0.098656416,-0.13205162
1002,0.24695632,0.076620325,0.0170336,0.053399872,-0.012832612,-0.012832612,-0.098637976,-0.13200551
1003,0.24641632,0.076495856,0.016992046,0.053321388,-0.012781279,-0.012781279,-0.09861866,-0.13195886
1004,0.24587743,0.076371625,0.016950581,0.053242896,-0.012729876,-0.012729876,-0.09860081,-0.13191201
1005,0.24533895,0.076247595,0.016909136,0.053164426,-0.0126783345,-0.0126783345,-0.098579556,-0.1318645
1006,0.24480103,0.076123774,0.016867725,0.05308602,-0.012626785,-0.012626785,-0.09856142,-0.13181677
1007,0.24426286,0.0760002,0.016826266,0.053007614,-0.012575421,-0.012575421,-0.098541975,-0.13176936
1008,0.24372616,0.075876795,0.016784938,0.052929245,-0.012524182,-0.012524182,-0.098522946,-0.13172151
1009,0.24318933,0.07575364,0.016743569,0.052850954,-0.012473076,-0.012473076,-0.098505534,-0.13167328
1010,0.24265292,0.075630695,0.016702224,0.052772664,-0.012422383,-0.012422383,-0.09848641,-0.13162556
1011,0.24211647,0.075507924,0.016660854,0.052694384,-0.012371743,-0.012371743,-0.098468766,-0.13157746
1012,0.24158153,0.07538533,0.016619619,0.052616145,-0.012320995,-0.012320995,-0.09845026,-0.13152906
1013,0.24104661,0.075263016,0.016578358,0.052537896,-0.012270191,-0.012270191,-0.098430306,-0.13148004
1014,0.2405118,0.07514086,0.016537094,0.05245972,-0.012219246,-0.012219246,-0.09841171,-0.13143113
1015,0.23997802,0.075018875,0.016495913,0.05238156,-0.012168445,-0.012168445,-0.09839448,-0.1313816
1016,0.23944485,0.07489711,0.016454775,0.052303452,-0.012117994,-0.012117994,-0.09837654,-0.13133204
1017,0.23891214,0.07477554,0.016413659,0.052225344,-0.012067634,-0.012067634,-0.09835835,-0.13128303
1018,0.23837972,0.07465416,0.016372556,0.05214731,-0.012017389,-0.012017389,-0.0983412,-0.13123332
1019,0.23784775,0.07453295,0.01633148,0.05206931,-0.011967161,-0.011967161,-0.09832189,-0.13118286
1020,0.23731667,0.074411936,0.016290473,0.051991303,-0.011917124,-0.011917124,-0.09830491,-0.13113329
1021,0.23678532,0.07429107,0.016249426,0.051913343,-0.011866881,-0.011866881,-0.09828734,-0.1310826
1022,0.2362554,0.07417042,0.016208498,0.051835407,-0.011816757,-0.011816757,-0.09826694,-0.13103172
1023,0.23572528,0.074049935,0.016167535,0.05175752,-0.011766791,-0.011766791,-0.09825225,-0.13098136
1024,0.23519558,0.07392964,0.016126594,0.051679663,-0.011717036,-0.011717036,-0.09823245,-0.1309304
1025,0.23466627,0.07380949,0.016085679,0.05160184,-0.011667311,-0.011667311,-0.098217174,-0.13087922
1026,0.2341381,0.07368954,0.016044855,0.05152404,-0.011617482,-0.011617482,-0.098198295,-0.13082775
1027,0.2336101,0.073569775,0.016004032,0.051446322,-0.011567756,-0.011567756,-0.09818106,-0.13077605
1028,0.23308262,0.07345014,0.015963249,0.051368594,-0.011518415,-0.011518415,-0.0981632,-0.13072467
1029,0.23255569,0.073330656,0.015922504,0.0512909,-0.011469019,-0.011469019,-0.09814678,-0.1306731
1030,0.23202981,0.07321137,0.015881844,0.051213253,-0.011419644,-0.011419644,-0.098130584,-0.13062093
1031,0.2315037,0.073092215,0.015841147,0.051135633,-0.011370419,-0.011370419,-0.09811309,-0.1305689
1032,0.23097804,0.0729732,0.015800485,0.0510581,-0.011321121,-0.011321121,-0.098095566,-0.13051562
1033,0.23045292,0.07285436,0.015759856,0.050980553,-0.011271952,-0.011271952,-0.09807828,-0.13046303
1034,0.22992904,0.07273565,0.01571934,0.0509031,-0.011222886,-0.011222886,-0.09806155,-0.13040999
1035,0.22940457,0.07261714,0.015678743,0.050825626,-0.011174165,-0.011174165,-0.0980455,-0.13035755
1036,0.22888076,0.07249873,0.015638204,0.050748244,-0.011125339,-0.011125339,-0.098028764,-0.13030429
1037,0.22835794,0.07238045,0.015597749,0.050670885,-0.011076798,-0.011076798,-0.09801242,-0.13025093
1038,0.22783598,0.072262354,0.015557363,0.05059353,-0.0110282535,-0.0110282535,-0.09799555,-0.13019748
1039,0.22731385,0.07214435,0.015516949,0.050516244,-0.010979733,-0.010979733,-0.09797935,-0.13014382
1040,0.2267931,0.072026506,0.015476659,0.050438993,-0.010931362,-0.010931362,-0.09796323,-0.13008997
1041,0.22627202,0.07190878,0.015436324,0.050361793,-0.010882949,-0.010882949,-0.09794623,-0.1300356
1042,0.22575156,0.07179117,0.015396039,0.050284617,-0.010834751,-0.010834751,-0.097930774,-0.12998153
1043,0.225232,0.07167371,0.015355829,0.050207518,-0.010786609,-0.010786609,-0.09791504,-0.12992685
1044,0.22471227,0.071556374,0.0153155895,0.050130412,-0.01073862,-0.01073862,-0.097897455,-0.12987214
1045,0.22419378,0.07143917,0.0152754625,0.050053354,-0.010690616,-0.010690616,-0.09788272,-0.12981746
1046,0.22367561,0.07132203,0.015235358,0.049976356,-0.010642722,-0.010642722,-0.09786607,-0.1297619
1047,0.2231578,0.07120505,0.015195274,0.049899388,-0.010594922,-0.010594922,-0.09784956,-0.12970692
1048,0.22264034,0.07108817,0.015155217,0.04982249,-0.01054721,-0.01054721,-0.09783538,-0.12965168
1049,0.22212364,0.07097137,0.015115227,0.04974562,-0.010499764,-0.010499764,-0.09781915,-0.12959641
1050,0.22160724,0.07085475,0.015075248,0.04966879,-0.010452328,-0.010452328,-0.0978034,-0.12954035
1051,0.22109169,0.0707382,0.015035349,0.04959203,-0.010405212,-0.010405212,-0.097788095,-0.12948495
1052,0.2205762,0.07062173,0.014995446,0.049515273,-0.0103580635,-0.0103580635,-0.09777266,-0.12942913
1053,0.22006139,0.070505366,0.014955603,0.049438525,-0.010310787,-0.010310787,-0.09775691,-0.12937254
1054,0.21954724,0.07038909,0.014915815,0.049361877,-0.01026369,-0.01026369,-0.09774224,-0.12931605
1055,0.21903403,0.07027292,0.014876111,0.049285274,-0.01021663,-0.01021663,-0.09772715,-0.12925938
1056,0.21852067,0.070156865,0.014836379,0.049208723,-0.010169724,-0.010169724,-0.09771192,-0.12920223
1057,0.21800776,0.07004088,0.014796687,0.04913219,-0.010123182,-0.010123182,-0.09769818,-0.12914614
1058,0.21749511,0.06992499,0.014757013,0.049055703,-0.010076803,-0.010076803,-0.09768166,-0.12908927
1059,0.21698397,0.069809146,0.014717484,0.048979245,-0.010030098,-0.010030098,-0.09766587,-0.12903199
1060,0.21647295,0.06969341,0.014677955,0.048902843,-0.009983485,-0.009983485,-0.09765233,-0.12897423
1061,0.21596149,0.06957774,0.014638375,0.0488265,-0.00993705,-0.00993705,-0.09763731,-0.12891652
1062,0.21545202,0.069462165,0.014598985,0.0487502,-0.009890864,-0.009890864,-0.09762278,-0.12885852
1063,0.21494223,0.06934665,0.014559559,0.048673965,-0.009844656,-0.009844656,-0.097607374,-0.12880091
1064,0.21443224,0.06923119,0.014520106,0.048597764,-0.009798758,-0.009798758,-0.0975934,-0.12874252
1065,0.21392451,0.06911583,0.014480868,0.048521597,-0.009753109,-0.009753109,-0.09757942,-0.1286848
1066,0.21341632,0.06900048,0.014441584,0.048445456,-0.009707387,-0.009707387,-0.097565904,-0.1286264
1067,0.21290854,0.068885244,0.014402329,0.048369363,-0.009661488,-0.009661488,-0.097551495,-0.12856746
1068,0.2124014,0.06877005,0.014363135,0.048293337,-0.009615979,-0.009615979,-0.097537234,-0.12850879
1069,0.21189496,0.06865487,0.014324008,0.04821736,-0.009570224,-0.009570224,-0.097522326,-0.12844935
1070,0.2113884,0.06853978,0.014284861,0.048141398,-0.009524923,-0.009524923,-0.09750861,-0.12839065
1071,0.21088243,0.06842478,0.014245763,0.04806555,-0.009479869,-0.009479869,-0.097494766,-0.1283313
1072,0.21037722,0.06830977,0.014206745,0.04798968,-0.009434904,-0.009434904,-0.09748016,-0.12827231
1073,0.20987295,0.06819481,0.0141678145,0.047913887,-0.009390004,-0.009390004,-0.0974682,-0.12821299
1074,0.20936877,0.068079926,0.014128884,0.047838107,-0.009344913,-0.009344913,-0.09745401,-0.12815303
1075,0.20886566,0.06796506,0.014090059,0.047762375,-0.009299816,-0.009299816,-0.097440146,-0.12809275
1076,0.20836207,0.06785024,0.014051183,0.04768668,-0.00925483,-0.00925483,-0.09742734,-0.12803215
1077,0.20785931,0.067735456,0.014012384,0.04761109,-0.009210215,-0.009210215,-0.09741295,-0.1279718
1078,0.20735678,0.06762072,0.013973605,0.047535513,-0.00916608,-0.00916608,-0.09740028,-0.12791227
1079,0.20685545,0.06750599,0.013934947,0.047459997,-0.009122034,-0.009122034,-0.09738706,-0.12785196
1080,0.20635387,0.067391284,0.01389626,0.04738449,-0.009077734,-0.009077734,-0.097372964,-0.12779135
1081,0.20585385,0.06727662,0.013857723,0.047309056,-0.009033476,-0.009033476,-0.09736167,-0.12773035
1082,0.20535311,0.067161955,0.013819117,0.047233604,-0.008989026,-0.008989026,-0.09734901,-0.12766905
1083,0.20485395,0.067047305,0.013780666,0.047158264,-0.008944952,-0.008944952,-0.09733485,-0.12760738
1084,0.20435429,0.06693271,0.013742158,0.047082946,-0.008901194,-0.008901194,-0.09732331,-0.12754579
1085,0.20385543,0.06681811,0.013703732,0.047007687,-0.0088574765,-0.0088574765,-0.097309545,-0.12748466
1086,0.20335723,0.06670351,0.0136653725,0.046932492,-0.008814021,-0.008814021,-0.097297594,-0.12742352
1087,0.2028592,0.06658895,0.013627024,0.046857275,-0.008770576,-0.008770576,-0.09728396,-0.12736204
1088,0.20236269,0.066474356,0.013588832,0.046782132,-0.008726991,-0.008726991,-0.0972721,-0.1272997
1089,0.20186572,0.06635982,0.01355059,0.04670702,-0.008683644,-0.008683644,-0.097258314,-0.12723717
1090,0.20136954,0.06624524,0.013512429,0.046631955,-0.008640075,-0.008640075,-0.09724751,-0.12717399
1091,0.20087329,0.066130675,0.013474262,0.04655696,-0.00859683,-0.00859683,-0.09723514,-0.12711164
1092,0.200378,0.0660161,0.013436191,0.04648201,-0.008554152,-0.008554152,-0.09722318,-0.12704952
1093,0.19988209,0.06590153,0.013398056,0.0464071,-0.008511467,-0.008511467,-0.097210824,-0.12698683
1094,0.19938737,0.065786965,0.01336004,0.04633222,-0.008469016,-0.008469016,-0.097199485,-0.12692471
1095,0.19889337,0.06567233,0.013322103,0.04625737,-0.00842627,-0.00842627,-0.09718791,-0.1268613
1096,0.19840021,0.06555772,0.01328425,0.046182595,-0.008383435,-0.008383435,-0.09717676,-0.12679797
1097,0.1979076,0.065443106,0.013246451,0.046107836,-0.0083409725,-0.0083409725,-0.09716289,-0.12673394
1098,0.1974152,0.0653285,0.01320867,0.046033096,-0.008298615,-0.008298615,-0.09715306,-0.12667054
1099,0.1969223,0.06521382,0.013170847,0.045958407,-0.008256449,-0.008256449,-0.09713961,-0.12660629
1100,0.19643046,0.06509918,0.013133128,0.045883823,-0.008214378,-0.008214378,-0.09713018,-0.1265428
1101,0.19593903,0.06498446,0.013095458,0.04580924,-0.008172536,-0.008172536,-0.097117275,-0.12647876
1102,0.19544816,0.064869724,0.013057845,0.045734692,-0.008130797,-0.008130797,-0.097104944,-0.12641482
1103,0.19495839,0.06475496,0.013020342,0.04566015,-0.008088971,-0.008088971,-0.09709504,-0.12635046
1104,0.19446778,0.06464016,0.0129827615,0.04558571,-0.008047185,-0.008047185,-0.09708412,-0.12628534
1105,0.19397858,0.06452535,0.012945323,0.04551132,-0.008005715,-0.008005715,-0.097072564,-0.12622045
1106,0.1934897,0.06441046,0.012907924,0.0454369,-0.007964499,-0.007964499,-0.097062394,-0.12615645
1107,0.19300109,0.0642956,0.012870549,0.045362532,-0.007923195,-0.007923195,-0.09705208,-0.12609136
1108,0.1925135,0.06418064,0.012833286,0.04528825,-0.007881931,-0.007881931,-0.097040206,-0.1260259
1109,0.19202489,0.0640657,0.01279592,0.045214005,-0.007840758,-0.007840758,-0.09703089,-0.12596062
1110,0.19153821,0.06395069,0.012758752,0.045139723,-0.0077996636,-0.0077996636,-0.09701879,-0.12589519
1111,0.19105083,0.06383563,0.012721521,0.04506553,-0.0077586505,-0.0077586505,-0.09700996,-0.12582922
1112,0.19056486,0.063720495,0.0126844365,0.044991385,-0.0077180765,-0.0077180765,-0.09699808,-0.1257635
1113,0.19007893,0.06360531,0.0126473615,0.04491726,-0.0076774345,-0.0076774345,-0.09698816,-0.12569754
1114,0.1895932,0.063490115,0.012610308,0.044843175,-0.007636817,-0.007636817,-0.096977174,-0.12563157
1115,0.18910803,0.06337482,0.012573321,0.044769134,-0.0075962557,-0.0075962557,-0.09696746,-0.12556492
1116,0.18862335,0.0632595,0.012536385,0.044695113,-0.0075558065,-0.0075558065,-0.09695907,-0.1254979
1117,0.18813908,0.06314411,0.012499498,0.044621155,-0.0075155604,-0.0075155604,-0.09694829,-0.12543145
1118,0.18765481,0.06302865,0.012462616,0.044547193,-0.0074756104,-0.0074756104,-0.096938185,-0.12536521
1119,0.18717155,0.062913164,0.012425838,0.044473294,-0.0074358066,-0.0074358066,-0.09692858,-0.12529792
1120,0.18668866,0.06279758,0.012389108,0.0443994,-0.007395929,-0.007395929,-0.096918695,-0.12523115
1121,0.18620661,0.06268193,0.012352468,0.04432557,-0.007356066,-0.007356066,-0.096909754,-0.12516353
1122,0.18572362,0.062566206,0.012315741,0.04425176,-0.007316284,-0.007316284,-0.09690066,-0.12509616
1123,0.18524238,0.062450416,0.012279196,0.044178016,-0.007276693,-0.007276693,-0.09688973,-0.12502815
1124,0.18476051,0.062334567,0.012242594,0.044104274,-0.007237309,-0.007237309,-0.09688056,-0.12496051
1125,0.18427922,0.062218618,0.01220606,0.044030603,-0.0071981386,-0.0071981386,-0.09687019,-0.124892846
1126,0.18379827,0.062102634,0.012169564,0.04395692,-0.0071592233,-0.0071592233,-0.09686206,-0.12482561
1127,0.18331859,0.061986536,0.012133205,0.04388325,-0.0071200794,-0.0071200794,-0.096852794,-0.12475698
1128,0.18283892,0.06187036,0.012096856,0.04380963,-0.0070808707,-0.0070808707,-0.09684442,-0.12468788
1129,0.1823598,0.06175413,0.012060567,0.04373604,-0.007041579,-0.007041579,-0.0968356,-0.12461874
1130,0.18188046,0.06163779,0.012024267,0.043662496,-0.0070029427,-0.0070029427,-0.09682568,-0.12455036
1131,0.18140122,0.061521377,0.011987985,0.04358898,-0.006964607,-0.006964607,-0.096816815,-0.12448217
1132,0.18092258,0.06140484,0.011951774,0.04351547,-0.0069262986,-0.0069262986,-0.09680949,-0.12441314
1133,0.1804452,0.061288286,0.01191569,0.043441996,-0.0068878317,-0.0068878317,-0.09680122,-0.12434408
1134,0.17996718,0.061171588,0.011879559,0.043368533,-0.006849301,-0.006849301,-0.09679231,-0.124274455
1135,0.17949022,0.061054833,0.011843539,0.043295108,-0.0068108225,-0.0068108225,-0.0967843,-0.124204576
1136,0.17901321,0.060937945,0.011807526,0.043221723,-0.006772468,-0.006772468,-0.09677355,-0.12413436
1137,0.178537,0.060821015,0.011771598,0.043148328,-0.0067342934,-0.0067342934,-0.09676543,-0.12406423
1138,0.1780606,0.060703952,0.011735666,0.04307498,-0.0066963453,-0.0066963453,-0.096756555,-0.1239942
1139,0.17758444,0.060586818,0.011699763,0.043001663,-0.0066586365,-0.0066586365,-0.09674883,-0.12392393
1140,0.17710875,0.06046954,0.01166392,0.042928346,-0.0066211917,-0.0066211917,-0.09674078,-0.12385386
1141,0.1766342,0.060352173,0.011628203,0.0428551,-0.0065836115,-0.0065836115,-0.09673405,-0.12378358
1142,0.1761602,0.060234737,0.0115925465,0.042781822,-0.0065461,-0.0065461,-0.096725695,-0.12371258
1143,0.17568588,0.06011716,0.011556872,0.042708583,-0.006508433,-0.006508433,-0.096717596,-0.1236413
1144,0.17521149,0.05999948,0.011521201,0.042635366,-0.006470926,-0.006470926,-0.096710555,-0.123569414
1145,0.17473751,0.059881702,0.011485581,0.042562205,-0.006434003,-0.006434003,-0.09670287,-0.123498276
1146,0.1742644,0.059763838,0.011450057,0.04248904,-0.0063971537,-0.0063971537,-0.09669484,-0.12342723
1147,0.17379104,0.059645835,0.0114145195,0.04241587,-0.006360434,-0.006360434,-0.09668733,-0.12335616
1148,0.17331888,0.05952772,0.011379115,0.04234274,-0.006323416,-0.006323416,-0.096680835,-0.12328398
1149,0.1728465,0.05940954,0.011343696,0.042269617,-0.006286305,-0.006286305,-0.09667277,-0.123211734
1150,0.17237459,0.059291165,0.011308342,0.042196475,-0.006249512,-0.006249512,-0.09666599,-0.12313919
1151,0.17190345,0.05917272,0.011273073,0.0421234,-0.00621282,-0.00621282,-0.09665777,-0.12306613
1152,0.17143188,0.059054177,0.01123777,0.04205035,-0.0061764284,-0.0061764284,-0.09665172,-0.12299411
1153,0.17096063,0.05893549,0.011202515,0.04197729,-0.006140108,-0.006140108,-0.09664403,-0.122920975
1154,0.17048952,0.058816724,0.011167279,0.041904252,-0.006104013,-0.006104013,-0.09663817,-0.12284824
1155,0.17001864,0.058697764,0.0111320885,0.041831233,-0.0060680574,-0.0060680574,-0.09663151,-0.1227758
1156,0.16954838,0.05857875,0.011096964,0.041758228,-0.006032061,-0.006032061,-0.096623495,-0.12270221
1157,0.16907907,0.058459584,0.011061948,0.041685194,-0.0059962007,-0.0059962007,-0.0966172,-0.1226291
1158,0.16860923,0.058340292,0.011026894,0.041612238,-0.0059601823,-0.0059601823,-0.096611485,-0.12255502
1159,0.16814001,0.05822089,0.010991912,0.041539215,-0.005924601,-0.005924601,-0.09660475,-0.12248112
1160,0.16767098,0.058101367,0.010956961,0.041466285,-0.005889076,-0.005889076,-0.09659845,-0.122407295
1161,0.16720246,0.057981715,0.010922074,0.041393265,-0.0058534034,-0.0058534034,-0.096592315,-0.122332476
1162,0.16673422,0.05786192,0.01088723,0.041320354,-0.0058178618,-0.0058178618,-0.09658468,-0.12225773
1163,0.16626662,0.057742022,0.010852459,0.04124737,-0.00578237,-0.00578237,-0.09657934,-0.12218318
1164,0.16579852,0.057621963,0.010817655,0.04117444,-0.00574721,-0.00574721,-0.09657273,-0.12210856
1165,0.16533129,0.057501774,0.0107829515,0.041101545,-0.005712081,-0.005712081,-0.096566364,-0.1220335
1166,0.16486368,0.057381496,0.010748219,0.0410286,-0.0056772684,-0.0056772684,-0.09656289,-0.121958464
1167,0.16439663,0.057261076,0.010713555,0.040955655,-0.0056424434,-0.0056424434,-0.096556194,-0.121882975
1168,0.16392934,0.057140514,0.010678883,0.040882748,-0.00560762,-0.00560762,-0.09655021,-0.121807516
1169,0.16346304,0.057019804,0.010644324,0.040809818,-0.005572847,-0.005572847,-0.096543685,-0.12173172
1170,0.16299726,0.056898985,0.010609827,0.040736906,-0.005538156,-0.005538156,-0.0965399,-0.121655434
1171,0.16253142,0.05677804,0.010575337,0.040664,-0.0055036712,-0.0055036712,-0.096532375,-0.12157962
1172,0.16206595,0.056656934,0.010540901,0.04059109,-0.0054690978,-0.0054690978,-0.096527144,-0.12150258
1173,0.16160068,0.056535717,0.010506496,0.04051814,-0.005434685,-0.005434685,-0.09652226,-0.12142567
1174,0.16113544,0.056414347,0.010472109,0.040445246,-0.0054004737,-0.0054004737,-0.096518055,-0.12134885
1175,0.16067052,0.05629286,0.010437766,0.040372323,-0.0053664604,-0.0053664604,-0.09651214,-0.121272065
1176,0.16020615,0.056171227,0.010403493,0.0402994,-0.0053325286,-0.0053325286,-0.096507445,-0.12119512
1177,0.15974183,0.056049462,0.0103692375,0.040226474,-0.0052984506,-0.0052984506,-0.09650266,-0.12111765
1178,0.15927789,0.05592753,0.010335037,0.040153544,-0.0052642603,-0.0052642603,-0.09649694,-0.12103928
1179,0.1588132,0.05580549,0.01030077,0.040080607,-0.005230369,-0.005230369,-0.096492104,-0.12096077
1180,0.15834914,0.0556833,0.010266584,0.040007696,-0.005196902,-0.005196902,-0.0964874,-0.12088288
1181,0.15788649,0.05556098,0.010232551,0.039934747,-0.0051637813,-0.0051637813,-0.096483216,-0.12080551
1182,0.15742344,0.055438526,0.010198491,0.0398618,-0.005130337,-0.005130337,-0.09647894,-0.12072705
1183,0.15696108,0.0553159,0.010164519,0.03978885,-0.005096664,-0.005096664,-0.096472785,-0.12064789
1184,0.15649834,0.055193163,0.010130519,0.03971582,-0.0050631547,-0.0050631547,-0.0964703,-0.12056832
1185,0.1560351,0.055070285,0.010096481,0.039642893,-0.0050297966,-0.0050297966,-0.096464664,-0.12048916
1186,0.15557255,0.05494729,0.010062526,0.039569885,-0.0049969214,-0.0049969214,-0.09646088,-0.120409936
1187,0.15510954,0.054824155,0.010028538,0.03949688,-0.0049641593,-0.0049641593,-0.09645587,-0.12033048
1188,0.15464824,0.054700855,0.00999474,0.039423876,-0.004931593,-0.004931593,-0.096453086,-0.12025135
1189,0.15418698,0.054577406,0.009960957,0.03935085,-0.0048988014,-0.0048988014,-0.09644893,-0.120170936
1190,0.1537266,0.054453854,0.009927274,0.0392778,-0.0048657167,-0.0048657167,-0.09644468,-0.12009035
1191,0.15326491,0.054330166,0.009893474,0.0392047,-0.004832723,-0.004832723,-0.0964399,-0.12000922
1192,0.15280406,0.0542063,0.009859776,0.03913163,-0.00479982,-0.00479982,-0.09643644,-0.11992791
1193,0.15234283,0.054082345,0.009826047,0.03905857,-0.0047673862,-0.0047673862,-0.09643164,-0.119846866
1194,0.15188202,0.05395823,0.009792379,0.038985465,-0.004735532,-0.004735532,-0.09642853,-0.11976626
1195,0.15142125,0.053833984,0.009758726,0.038912322,-0.0047034705,-0.0047034705,-0.09642482,-0.11968521
1196,0.15096146,0.05370959,0.009725187,0.038839195,-0.004671229,-0.004671229,-0.09642069,-0.11960348
1197,0.15050209,0.053585045,0.009691704,0.03876601,-0.0046388223,-0.0046388223,-0.096419126,-0.119520746
1198,0.15004233,0.053460393,0.009658193,0.038692813,-0.0046065827,-0.0046065827,-0.09641667,-0.1194381
1199,0.14958245,0.053335607,0.009624684,0.03861961,-0.004574549,-0.004574549,-0.096411064,-0.1193558
1200,0.14912258,0.053210687,0.009591189,0.03854639,-0.0045429096,-0.0045429096,-0.096408576,-0.11927302
1201,0.14866403,0.05308563,0.00955784,0.038473133,-0.0045113163,-0.0045113163,-0.096405864,-0.1191904
1202,0.14820398,0.052960444,0.009524355,0.038399845,-0.0044798297,-0.0044798297,-0.096401885,-0.119107276
1203,0.14774573,0.052835107,0.009491063,0.03832654,-0.0044480525,-0.0044480525,-0.096398905,-0.11902397
1204,0.14728713,0.05270965,0.009457748,0.03825322,-0.0044165924,-0.0044165924,-0.09639643,-0.118939854
1205,0.14682838,0.05258405,0.009424434,0.038179852,-0.004385072,-0.004385072,-0.09639402,-0.118855976
1206,0.14636993,0.05245833,0.00939116,0.038106453,-0.004353574,-0.004353574,-0.09639205,-0.11877116
1207,0.14591211,0.05233249,0.009357963,0.03803303,-0.0043223295,-0.0043223295,-0.096388504,-0.11868666
1208,0.14545408,0.052206524,0.009324755,0.037959613,-0.0042913603,-0.0042913603,-0.09638621,-0.11860177
1209,0.14499615,0.052080426,0.0092915725,0.037886143,-0.0042601326,-0.0042601326,-0.09638308,-0.11851703
1210,0.14453891,0.051954206,0.00925847,0.037812624,-0.0042290506,-0.0042290506,-0.09637981,-0.11843167
1211,0.14408123,0.05182786,0.009225338,0.037739083,-0.004198013,-0.004198013,-0.09637901,-0.11834603
1212,0.14362392,0.051701378,0.009192253,0.03766554,-0.0041673835,-0.0041673835,-0.09637583,-0.11826014
1213,0.14316684,0.051574808,0.009159203,0.037591908,-0.004136691,-0.004136691,-0.09637534,-0.11817449
1214,0.1427103,0.051448084,0.009126221,0.037518274,-0.004105949,-0.004105949,-0.09637207,-0.11808804
1215,0.14225322,0.05132126,0.009093195,0.037444625,-0.0040753246,-0.0040753246,-0.096371174,-0.11800113
1216,0.14179687,0.051194325,0.009060254,0.037370928,-0.0040447856,-0.0040447856,-0.09636909,-0.117914446
1217,0.14134121,0.051067255,0.009027395,0.037297193,-0.004014401,-0.004014401,-0.09636532,-0.11782679
1218,0.14088458,0.050940067,0.008994452,0.037223406,-0.0039838646,-0.0039838646,-0.09636448,-0.11773948
1219,0.14042859,0.050812792,0.008961579,0.037149586,-0.0039534536,-0.0039534536,-0.09636266,-0.11765144
1220,0.1399732,0.050685376,0.008928781,0.037075758,-0.003923198,-0.003923198,-0.09636128,-0.11756301
1221,0.13951708,0.050557904,0.008895918,0.03700186,-0.0038930755,-0.0038930755,-0.09636027,-0.11747491
1222,0.13906135,0.050430287,0.008863105,0.036927935,-0.003863156,-0.003863156,-0.09635839,-0.117386505
1223,0.13860588,0.05030257,0.00883033,0.03685396,-0.003833441,-0.003833441,-0.09635633,-0.11729776
1224,0.13815103,0.05017476,0.008797627,0.036779944,-0.003803456,-0.003803456,-0.096355334,-0.11720871
1225,0.13769639,0.050046816,0.008764956,0.036705893,-0.0037735123,-0.0037735123,-0.096352845,-0.117118716
1226,0.13724144,0.04991881,0.008732262,0.036631793,-0.0037435605,-0.0037435605,-0.096353546,-0.117028736
1227,0.13678664,0.04979069,0.008699594,0.03655767,-0.0037140325,-0.0037140325,-0.09635107,-0.11693904
1228,0.13633168,0.049662463,0.008666922,0.03648346,-0.003684634,-0.003684634,-0.0963509,-0.116848595
1229,0.13587786,0.049534183,0.008634368,0.036409248,-0.00365505,-0.00365505,-0.09634954,-0.11675763
1230,0.13542353,0.04940581,0.008601772,0.036334977,-0.0036255133,-0.0036255133,-0.096347675,-0.11666669
1231,0.13497028,0.04927731,0.008569297,0.036260627,-0.003596018,-0.003596018,-0.09634651,-0.11657542
1232,0.1345167,0.049148757,0.008536795,0.03618624,-0.0035664672,-0.0035664672,-0.09634714,-0.11648318
1233,0.13406269,0.049020138,0.008504255,0.03611184,-0.003537113,-0.003537113,-0.096344516,-0.11639116
1234,0.13360971,0.048891425,0.008471828,0.0360374,-0.0035083124,-0.0035083124,-0.09634574,-0.11629967
1235,0.13315615,0.04876265,0.008439351,0.03596287,-0.0034794295,-0.0034794295,-0.096345335,-0.11620727
1236,0.13270323,0.048633758,0.008406947,0.035888307,-0.003450329,-0.003450329,-0.09634435,-0.11611412
1237,0.1322509,0.048504833,0.008374607,0.03581368,-0.0034208868,-0.0034208868,-0.09634435,-0.11602051
1238,0.1317983,0.048375823,0.0083422465,0.035739053,-0.003391504,-0.003391504,-0.09634293,-0.115926266
1239,0.13134556,0.04824679,0.008309877,0.035664346,-0.0033626454,-0.0033626454,-0.09634261,-0.11583223
1240,0.13089311,0.04811766,0.008277545,0.03558959,-0.0033342533,-0.0033342533,-0.09634194,-0.115738675
1241,0.13044094,0.04798848,0.008245246,0.03551477,-0.0033058473,-0.0033058473,-0.096342124,-0.11564493
1242,0.12998925,0.047859225,0.008213002,0.035439894,-0.0032775349,-0.0032775349,-0.09634394,-0.11555032
1243,0.12953818,0.047729965,0.008180821,0.03536498,-0.0032486927,-0.0032486927,-0.09634346,-0.11545491
1244,0.12908721,0.04760062,0.008148659,0.03529001,-0.0032198357,-0.0032198357,-0.096343175,-0.115358695
1245,0.12863596,0.04747123,0.0081164725,0.035214994,-0.0031911428,-0.0031911428,-0.09634301,-0.115262285
1246,0.1281845,0.047341816,0.008084269,0.035139892,-0.0031631696,-0.0031631696,-0.096343525,-0.11516671
1247,0.12773411,0.047212366,0.008052175,0.03506479,-0.0031353736,-0.0031353736,-0.09634322,-0.11507097
1248,0.12728357,0.047082864,0.00802007,0.03498957,-0.0031072584,-0.0031072584,-0.09634385,-0.114974506
1249,0.12683299,0.046953358,0.007987963,0.034914322,-0.0030786176,-0.0030786176,-0.09634306,-0.114876434
1250,0.12638311,0.046823833,0.007955927,0.034839023,-0.0030502137,-0.0030502137,-0.09634372,-0.11477806
1251,0.12593347,0.046694286,0.007923918,0.034763668,-0.003022078,-0.003022078,-0.0963442,-0.114679895
1252,0.12548381,0.04656472,0.007891909,0.03468826,-0.0029943343,-0.0029943343,-0.09634594,-0.11458237
1253,0.12503472,0.04643511,0.007859962,0.0346128,-0.0029665737,-0.0029665737,-0.09634687,-0.114484034
1254,0.12458561,0.046305533,0.007828008,0.03453723,-0.0029384387,-0.0029384387,-0.09634665,-0.11438482
1255,0.12413688,0.04617593,0.0077960948,0.034461632,-0.0029104578,-0.0029104578,-0.096346974,-0.11428511
1256,0.12368836,0.046046354,0.0077642007,0.034385987,-0.0028824632,-0.0028824632,-0.096347265,-0.114185266
1257,0.123239964,0.045916773,0.007732319,0.034310326,-0.0028545675,-0.0028545675,-0.09634878,-0.114084914
1258,0.122791946,0.045787204,0.0077004735,0.034234524,-0.0028271747,-0.0028271747,-0.09635006,-0.113985226
1259,0.1223439,0.045657665,0.0076686232,0.034158695,-0.0027999543,-0.0027999543,-0.09635068,-0.11388437
1260,0.12189716,0.0455281,0.007636906,0.034082815,-0.0027722148,-0.0027722148,-0.09635228,-0.11378306
1261,0.12145032,0.04539859,0.007605173,0.034006875,-0.0027444307,-0.0027444307,-0.096352965,-0.11368113
1262,0.12100276,0.04526907,0.007573369,0.033930868,-0.0027167166,-0.0027167166,-0.09635268,-0.11357896
1263,0.12055595,0.045139637,0.0075416313,0.033854812,-0.002689584,-0.002689584,-0.096354336,-0.1134769
1264,0.120110005,0.04501022,0.0075099785,0.03377871,-0.0026627658,-0.0026627658,-0.09635787,-0.11337492
1265,0.11966391,0.044880867,0.007478304,0.033702545,-0.0026356375,-0.0026356375,-0.09635922,-0.11327204
1266,0.11921803,0.044751495,0.0074466537,0.03362627,-0.002608244,-0.002608244,-0.096360706,-0.113168016
1267,0.118773416,0.04462226,0.007415115,0.03354997,-0.0025809114,-0.0025809114,-0.09636081,-0.1130646
1268,0.11832821,0.044493046,0.0073835175,0.033473622,-0.0025535722,-0.0025535722,-0.09636243,-0.112959936
1269,0.11788313,0.044363882,0.007351925,0.03339721,-0.0025264397,-0.0025264397,-0.09636399,-0.1128551
1270,0.11743928,0.044234842,0.0073204436,0.033320747,-0.002499591,-0.002499591,-0.09636533,-0.11275041
1271,0.11699576,0.044105828,0.007288993,0.03324419,-0.0024728745,-0.0024728745,-0.096367285,-0.11264564
1272,0.11655165,0.043976914,0.007257474,0.03316758,-0.0024458994,-0.0024458994,-0.0963692,-0.11253941
1273,0.11610854,0.04384808,0.0072260452,0.03309095,-0.0024191826,-0.0024191826,-0.096371874,-0.112433545
1274,0.11566599,0.043719355,0.007194663,0.033014227,-0.0023919388,-0.0023919388,-0.09637287,-0.11232668
1275,0.11522372,0.04359072,0.0071632997,0.032937482,-0.002365092,-0.002365092,-0.0963746,-0.11221936
1276,0.11478177,0.0434622,0.007131957,0.032860614,-0.00233836,-0.00233836,-0.0963762,-0.11211185
1277,0.114340045,0.04333379,0.0071006254,0.032783754,-0.0023120078,-0.0023120078,-0.09637887,-0.11200507
1278,0.11389881,0.043205485,0.007069333,0.03270681,-0.0022853757,-0.0022853757,-0.096381746,-0.11189674
1279,0.113458425,0.043077316,0.007038111,0.032629795,-0.0022587788,-0.0022587788,-0.09638286,-0.11178802
1280,0.11301855,0.04294925,0.00700693,0.03255274,-0.0022321017,-0.0022321017,-0.096385874,-0.11167926
1281,0.112578645,0.04282133,0.0069757313,0.03247561,-0.002205345,-0.002205345,-0.096387215,-0.111569375
1282,0.112139314,0.04269354,0.0069445777,0.032398473,-0.0021788476,-0.0021788476,-0.09639004,-0.1114594
1283,0.11170059,0.042565934,0.006913465,0.032321215,-0.002152666,-0.002152666,-0.09639341,-0.111349575
1284,0.1112622,0.042438462,0.006882374,0.032243937,-0.0021262798,-0.0021262798,-0.09639524,-0.11123895
1285,0.11082407,0.042311132,0.006851294,0.0321666,-0.002099989,-0.002099989,-0.09639907,-0.11112815
1286,0.11038682,0.042183995,0.006820282,0.032089196,-0.0020735834,-0.0020735834,-0.09640004,-0.111016855
1287,0.10994963,0.042057004,0.006789263,0.032011736,-0.0020474081,-0.0020474081,-0.096401796,-0.11090465
1288,0.10951342,0.041930247,0.006758317,0.031934284,-0.0020212804,-0.0020212804,-0.096404314,-0.1107926
1289,0.10907775,0.041803613,0.0067274137,0.031856716,-0.001995294,-0.001995294,-0.09640825,-0.110680565
1290,0.10864282,0.04167718,0.0066965637,0.031779084,-0.0019690958,-0.0019690958,-0.09641065,-0.11056755
1291,0.108207956,0.04155097,0.0066656987,0.031701427,-0.0019427154,-0.0019427154,-0.09641315,-0.110453464
1292,0.10777388,0.04142496,0.0066348915,0.03162371,-0.0019167818,-0.0019167818,-0.09641449,-0.110339426
1293,0.10734007,0.04129916,0.0066040903,0.031545945,-0.0018907259,-0.0018907259,-0.0964192,-0.11022505
1294,0.10690694,0.041173592,0.0065733353,0.03146814,-0.0018647881,-0.0018647881,-0.09642091,-0.11011036
1295,0.1064747,0.041048273,0.0065426426,0.031390272,-0.0018389494,-0.0018389494,-0.09642336,-0.1099955
1296,0.10604319,0.040923152,0.0065120044,0.03131237,-0.0018129463,-0.0018129463,-0.09642813,-0.109879956
1297,0.105612226,0.04079826,0.0064813965,0.031234417,-0.0017870445,-0.0017870445,-0.09643022,-0.109763674
1298,0.10518202,0.040673643,0.006450838,0.031156404,-0.0017611199,-0.0017611199,-0.096434444,-0.10964741
1299,0.10475269,0.040549237,0.006420346,0.03107836,-0.0017352332,-0.0017352332,-0.096434906,-0.10953016
1300,0.10432357,0.04042513,0.0063898447,0.031000284,-0.0017091341,-0.0017091341,-0.09643926,-0.1094126
1301,0.10389508,0.040301293,0.0063593793,0.030922178,-0.0016835928,-0.0016835928,-0.096444085,-0.109295174
1302,0.10346687,0.040177714,0.006328915,0.030843988,-0.0016583095,-0.0016583095,-0.09644577,-0.10917798
1303,0.10304047,0.04005441,0.006298606,0.030765763,-0.0016329013,-0.0016329013,-0.0964495,-0.10905962
1304,0.10261376,0.039931387,0.0062682373,0.030687511,-0.0016073642,-0.0016073642,-0.09645276,-0.10894059
1305,0.10218842,0.039808698,0.006237972,0.030609218,-0.0015812849,-0.0015812849,-0.09645502,-0.108820274
1306,0.10176382,0.039686248,0.0062077576,0.030530913,-0.0015556918,-0.0015556918,-0.096459754,-0.10870039
1307,0.101340145,0.039564148,0.0061776,0.030452542,-0.0015301589,-0.0015301589,-0.09646191,-0.10858033
1308,0.10091634,0.03944239,0.0061473954,0.030374167,-0.0015049315,-0.0015049315,-0.09646694,-0.108459726
1309,0.1004936,0.039320916,0.0061172685,0.030295745,-0.0014796699,-0.0014796699,-0.09646985,-0.10833952
1310,0.100073114,0.039199762,0.0060873353,0.03021728,-0.0014541998,-0.0014541998,-0.096473135,-0.10821797
1311,0.09965262,0.03907897,0.0060573653,0.030138798,-0.0014284232,-0.0014284232,-0.09647533,-0.10809572
1312,0.09923282,0.0389585,0.006027432,0.030060267,-0.0014027356,-0.0014027356,-0.09647974,-0.10797247
1313,0.098813355,0.038838383,0.005997497,0.02998172,-0.0013773155,-0.0013773155,-0.096483745,-0.107849695
1314,0.09839527,0.038718652,0.005967662,0.02990317,-0.0013523079,-0.0013523079,-0.09648773,-0.107727155
1315,0.09797804,0.038599245,0.0059378794,0.029824547,-0.0013274223,-0.0013274223,-0.0964915,-0.10760423
1316,0.097562015,0.038480233,0.005908178,0.029745966,-0.0013020418,-0.0013020418,-0.09649404,-0.10747987
1317,0.09714696,0.03836157,0.005878539,0.029667284,-0.0012765393,-0.0012765393,-0.096498825,-0.107355
1318,0.0967323,0.038243294,0.0058489013,0.02958865,-0.001251189,-0.001251189,-0.0965022,-0.10722977
1319,0.09631813,0.038125418,0.0058192713,0.029509988,-0.001226143,-0.001226143,-0.09650536,-0.10710508
1320,0.09590596,0.038007945,0.0057898015,0.029431306,-0.0012014323,-0.0012014323,-0.0965114,-0.10698001
1321,0.095494315,0.037890863,0.0057603447,0.029352633,-0.0011765524,-0.0011765524,-0.09651373,-0.10685401
1322,0.095084555,0.037774198,0.005731036,0.029273896,-0.0011512438,-0.0011512438,-0.09651851,-0.10672739
1323,0.09467498,0.037657954,0.005701703,0.029195176,-0.0011258121,-0.0011258121,-0.096521296,-0.1065999
1324,0.09426665,0.037542097,0.0056724558,0.029116452,-0.001100329,-0.001100329,-0.096526,-0.10647223
1325,0.093859136,0.037426695,0.0056432444,0.029037721,-0.0010750705,-0.0010750705,-0.096528694,-0.1063437
1326,0.09345226,0.03731172,0.0056140544,0.02895897,-0.0010502152,-0.0010502152,-0.096532166,-0.10621608
1327,0.09304701,0.03719719,0.0055849818,0.028880231,-0.0010256724,-0.0010256724,-0.09653579,-0.10608807
1328,0.09264287,0.03708309,0.005555978,0.028801499,-0.0010007088,-0.0010007088,-0.09654224,-0.10595952
1329,0.09224053,0.036969434,0.0055271094,0.028722752,-0.0009755983,-0.0009755983,-0.09654551,-0.10582985
1330,0.09183818,0.03685626,0.0054981923,0.028644018,-0.0009505853,-0.0009505853,-0.09654868,-0.10569972
1331,0.09143685,0.036743533,0.005469331,0.028565308,-0.0009258266,-0.0009258266,-0.09655317,-0.10557026
1332,0.09103769,0.03663126,0.0054406435,0.02848659,-0.00090103626,-0.00090103626,-0.09655748,-0.105439685
1333,0.090639025,0.0365195,0.0054119527,0.028407866,-0.000876489,-0.000876489,-0.09656166,-0.105308704
1334,0.09024175,0.03640818,0.0053833574,0.028329195,-0.0008518015,-0.0008518015,-0.09656566,-0.10517754
1335,0.08984628,0.03629736,0.005354892,0.028250515,-0.00082674355,-0.00082674355,-0.09657015,-0.105045676
1336,0.08945176,0.036186993,0.0053264764,0.028171867,-0.0008016417,-0.0008016417,-0.0965738,-0.104913086
1337,0.08905747,0.036077168,0.00529803,0.028093232,-0.0007766566,-0.0007766566,-0.09657927,-0.104780436
1338,0.088665046,0.03596782,0.0052697225,0.028014623,-0.00075222144,-0.00075222144,-0.096580625,-0.10464811
1339,0.08827379,0.035858974,0.005241482,0.027936025,-0.0007279344,-0.0007279344,-0.09658552,-0.10451569
1340,0.08788435,0.035750646,0.0052133705,0.02785749,-0.0007034284,-0.0007034284,-0.09659065,-0.10438235
1341,0.08749579,0.035642814,0.0051852977,0.027778935,-0.000678535,-0.000678535,-0.09659485,-0.104248226
1342,0.08710877,0.035535492,0.0051573277,0.027700445,-0.0006536037,-0.0006536037,-0.09659822,-0.104113206
1343,0.086723074,0.035428718,0.0051294356,0.027621998,-0.0006287753,-0.0006287753,-0.09660227,-0.1039787
1344,0.08633837,0.03532246,0.005101591,0.02754355,-0.00060435804,-0.00060435804,-0.096606374,-0.103843644
1345,0.085954994,0.03521672,0.0050738277,0.027465174,-0.0005799001,-0.0005799001,-0.09661119,-0.103708774
1346,0.085573114,0.03511152,0.0050461595,0.027386831,-0.0005553931,-0.0005553931,-0.096615806,-0.10357311
1347,0.08519298,0.035006836,0.0050186138,0.027308544,-0.0005308152,-0.0005308152,-0.09661915,-0.10343698
1348,0.08481408,0.0349027,0.004991138,0.027230289,-0.0005060605,-0.0005060605,-0.09662312,-0.10330005
1349,0.084436394,0.0347991,0.0049637295,0.02715214,-0.0004813543,-0.0004813543,-0.096627384,-0.103163466
1350,0.084059976,0.03469606,0.0049363915,0.027074,-0.0004568378,-0.0004568378,-0.09663272,-0.10302624
1351,0.0836855,0.034593552,0.004909195,0.026995912,-0.00043267006,-0.00043267006,-0.09663643,-0.102889314
1352,0.08331253,0.0344916,0.004882093,0.026917899,-0.00040817962,-0.00040817962,-0.096640825,-0.102751546
1353,0.08294095,0.0343902,0.004855075,0.026839973,-0.0003838694,-0.0003838694,-0.096645154,-0.10261387
1354,0.08257049,0.034289345,0.0048281145,0.026762074,-0.00035951345,-0.00035951345,-0.09664897,-0.102475494
1355,0.08220157,0.034189075,0.004801249,0.02668426,-0.00033518186,-0.00033518186,-0.09665369,-0.10233666
1356,0.08183364,0.034089357,0.004774428,0.026606498,-0.00031109012,-0.00031109012,-0.096658975,-0.10219814
1357,0.08146789,0.0339902,0.004747769,0.026528837,-0.00028669825,-0.00028669825,-0.09666156,-0.10205936
1358,0.081104025,0.03389159,0.0047212434,0.02645125,-0.00026223788,-0.00026223788,-0.096667156,-0.10191969
1359,0.08074132,0.03379356,0.004694776,0.026373759,-0.00023793028,-0.00023793028,-0.09667109,-0.10177986
1360,0.0803802,0.033696093,0.0046684104,0.026296325,-0.00021360438,-0.00021360438,-0.096675165,-0.10163961
1361,0.080020964,0.033599183,0.0046421783,0.026218971,-0.00018928823,-0.00018928823,-0.09667863,-0.10149917
1362,0.07966259,0.033502843,0.0046159746,0.026141733,-0.00016494672,-0.00016494672,-0.09668259,-0.101358764
1363,0.0793062,0.033407096,0.00458991,0.02606455,-0.00014082635,-0.00014082635,-0.09668863,-0.101218246
1364,0.07895113,0.033311896,0.004563923,0.02598749,-0.000116742405,-0.000116742405,-0.09669308,-0.1010771
1365,0.078598276,0.03321727,0.0045381,0.025910532,-9.282145e-05,-9.282145e-05,-0.09669793,-0.10093604
1366,0.07824681,0.033123232,0.0045123575,0.025833646,-6.8328925e-05,-6.8328925e-05,-0.09670118,-0.10079405
1367,0.07789698,0.03302972,0.004486726,0.025756931,-4.4015047e-05,-4.4015047e-05,-0.096704245,-0.10065187
1368,0.077548295,0.032936823,0.004461148,0.025680281,-1.9836469e-05,-1.9836469e-05,-0.09670913,-0.10050979
1369,0.07720191,0.032844502,0.004435741,0.02560375,3.887794e-06,3.887794e-06,-0.09671331,-0.10036816
1370,0.076856375,0.03275274,0.004410363,0.025527285,2.765713e-05,2.765713e-05,-0.09671745,-0.10022573
1371,0.076513715,0.03266153,0.0043852185,0.025451005,5.168905e-05,5.168905e-05,-0.09672149,-0.10008317
1372,0.07617187,0.032570917,0.004360095,0.025374798,7.618041e-05,7.618041e-05,-0.096725985,-0.09993923
1373,0.07583164,0.032480843,0.00433508,0.025298752,9.996962e-05,9.996962e-05,-0.09673121,-0.099796996
1374,0.07549333,0.03239135,0.0043101977,0.025222799,0.0001236836,0.0001236836,-0.096733265,-0.09965404
1375,0.075156584,0.032302428,0.004285415,0.025146982,0.00014746943,0.00014746943,-0.09673882,-0.09951054
1376,0.07482205,0.03221405,0.0042608003,0.02507131,0.00017142306,0.00017142306,-0.09674149,-0.099366635
1377,0.07448915,0.032126263,0.0042362884,0.024995772,0.00019537657,0.00019537657,-0.09674689,-0.09922311
1378,0.074157596,0.032039016,0.0042118584,0.024920404,0.00021929685,0.00021929685,-0.096750885,-0.09907909
1379,0.073827915,0.03195235,0.0041875564,0.024845116,0.00024318635,0.00024318635,-0.096755564,-0.098934665
1380,0.07350007,0.03186623,0.0041633835,0.024769964,0.000266975,0.000266975,-0.0967593,-0.09879073
1381,0.07317375,0.031780675,0.004139307,0.024695015,0.000290837,0.000290837,-0.09676312,-0.098646015
1382,0.0728486,0.03169566,0.0041152937,0.024620157,0.00031450047,0.00031450047,-0.09676746,-0.09850163
1383,0.072526395,0.031611197,0.0040915203,0.024545494,0.00033807108,0.00033807108,-0.09677181,-0.0983572
1384,0.072205454,0.03152728,0.0040678172,0.02447099,0.00036167327,0.00036167327,-0.096775755,-0.098212466
1385,0.07188606,0.0314439,0.0040442166,0.024396613,0.00038569732,0.00038569732,-0.0967794,-0.09806709
1386,0.071568996,0.03136108,0.004020792,0.024322487,0.00040954762,0.00040954762,-0.09678389,-0.09792207
1387,0.07125275,0.031278785,0.003997396,0.024248421,0.00043300755,0.00043300755,-0.09678766,-0.097777456
1388,0.070939094,0.031197011,0.003974208,0.024174545,0.0004566338,0.0004566338,-0.096792005,-0.097631924
1389,0.07062689,0.031115806,0.0039511085,0.024100866,0.0004801079,0.0004801079,-0.09679632,-0.09748648
1390,0.07031612,0.031035077,0.003928105,0.02402735,0.0005036153,0.0005036153,-0.09679791,-0.09734134
1391,0.07000774,0.030954909,0.0039052828,0.02395404,0.00052688067,0.00052688067,-0.09680324,-0.097196154
1392,0.06970082,0.030875241,0.0038825579,0.023880828,0.00055039785,0.00055039785,-0.09680781,-0.097051054
1393,0.069395855,0.030796107,0.0038599754,0.023807883,0.00057385076,0.00057385076,-0.096811235,-0.09690525
1394,0.06909243,0.030717464,0.0038374967,0.023735067,0.0005971324,0.0005971324,-0.0968148,-0.0967602
1395,0.06879102,0.030639343,0.0038151678,0.023662485,0.0006205196,0.0006205196,-0.096817456,-0.09661458
1396,0.06849095,0.030561717,0.0037929234,0.023590045,0.00064385025,0.00064385025,-0.09682262,-0.096469134
1397,0.06819313,0.030484593,0.0037708534,0.023517821,0.0006671638,0.0006671638,-0.09682514,-0.09632377
1398,0.067896664,0.03040798,0.003748868,0.023445815,0.00069074705,0.00069074705,-0.09682897,-0.09617762
1399,0.06760283,0.030331833,0.0037270994,0.02337399,0.0007142757,0.0007142757,-0.09683262,-0.09603165
1400,0.06731013,0.030256167,0.0037053963,0.02330234,0.00073746673,0.00073746673,-0.09683729,-0.09588647
1401,0.06701937,0.030181002,0.003683837,0.023230897,0.0007602187,0.0007602187,-0.09684123,-0.095740564
1402,0.0667303,0.030106282,0.0036624018,0.023159688,0.0007833531,0.0007833531,-0.09684363,-0.095595375
1403,0.06644276,0.030032046,0.0036410715,0.02308868,0.00080642005,0.00080642005,-0.09684785,-0.09544974
1404,0.06615737,0.029958265,0.0036199105,0.023017876,0.00082959293,0.00082959293,-0.096852176,-0.095304444
1405,0.06587368,0.02988493,0.0035988756,0.022947311,0.00085274817,0.00085274817,-0.096854076,-0.09515901
1406,0.065591216,0.02981208,0.0035779132,0.022876924,0.0008757978,0.0008757978,-0.09685912,-0.09501374
1407,0.065311074,0.029739661,0.0035571416,0.022806762,0.0008985137,0.0008985137,-0.09686275,-0.09486835
1408,0.06503312,0.02966768,0.0035365443,0.022736851,0.0009210827,0.0009210827,-0.09686549,-0.09472406
1409,0.06475636,0.029596142,0.0035160219,0.022667157,0.00094439177,0.00094439177,-0.09686825,-0.09457841
1410,0.064481646,0.029525042,0.0034956606,0.02259762,0.0009677583,0.0009677583,-0.09687275,-0.09443264
1411,0.06420811,0.029454365,0.0034753748,0.022528378,0.0009906901,0.0009906901,-0.09687549,-0.09428744
1412,0.06393626,0.0293841,0.0034552163,0.022459306,0.0010131989,0.0010131989,-0.09687844,-0.09414336
1413,0.063666455,0.029314252,0.0034352203,0.022390552,0.001035647,0.001035647,-0.09688334,-0.093998834
1414,0.06339888,0.029244807,0.0034154074,0.022321958,0.0010582694,0.0010582694,-0.096885346,-0.09385452
1415,0.063132755,0.029175742,0.0033957015,0.022253653,0.0010812548,0.0010812548,-0.09688845,-0.09370942
1416,0.06286799,0.029107114,0.0033760879,0.022185553,0.0011041716,0.0011041716,-0.096891135,-0.093564644
1417,0.06260535,0.029038865,0.0033566484,0.02211767,0.0011265664,0.0011265664,-0.09689544,-0.09342034
1418,0.06234368,0.028970994,0.0033372687,0.022050066,0.0011487722,0.0011487722,-0.0968981,-0.09327738
1419,0.062084727,0.028903522,0.0033181207,0.021982705,0.0011711847,0.0011711847,-0.09690137,-0.093133286
1420,0.061827242,0.028836386,0.0032990854,0.021915615,0.0011937548,0.0011937548,-0.09690347,-0.09298968
1421,0.061571147,0.028769627,0.003280152,0.021848693,0.001216474,0.001216474,-0.09690808,-0.092845544
1422,0.061316438,0.028703244,0.0032613194,0.02178203,0.0012390258,0.0012390258,-0.096910045,-0.092701934
1423,0.061064124,0.028637215,0.003242691,0.021715676,0.0012610129,0.0012610129,-0.09691387,-0.09255858
1424,0.06081319,0.02857152,0.0032241668,0.021649517,0.0012831824,0.0012831824,-0.096917115,-0.09241656
1425,0.060563568,0.028506171,0.00320574,0.021583654,0.0013053966,0.0013053966,-0.096920095,-0.092273615
1426,0.060316402,0.028441168,0.0031875235,0.021518048,0.0013277854,0.0013277854,-0.096923195,-0.09213068
1427,0.060070336,0.028376503,0.0031693836,0.021452643,0.0013502411,0.0013502411,-0.0969251,-0.09198788
1428,0.05982601,0.028312162,0.0031513849,0.021387523,0.0013722555,0.0013722555,-0.09692951,-0.09184603
1429,0.05958296,0.028248135,0.0031334823,0.021322656,0.0013942302,0.0013942302,-0.09693046,-0.091704115
1430,0.059341654,0.028184418,0.0031157238,0.021258062,0.0014161915,0.0014161915,-0.09693386,-0.091562524
1431,0.05910251,0.028121023,0.0030981486,0.021193733,0.0014380529,0.0014380529,-0.09693654,-0.09142107
1432,0.05886456,0.028057916,0.0030806644,0.021129668,0.0014603834,0.0014603834,-0.09693844,-0.09127967
1433,0.05862814,0.027995106,0.0030633032,0.021065835,0.0014825518,0.0014825518,-0.09694165,-0.0911382
1434,0.058393825,0.027932588,0.0030461238,0.021002265,0.0015041613,0.0015041613,-0.09694354,-0.090997785
1435,0.05816055,0.027870378,0.0030290172,0.020938959,0.0015256465,0.0015256465,-0.0969481,-0.090857804
1436,0.05792898,0.027808417,0.0030120562,0.020875953,0.0015473876,0.0015473876,-0.096949674,-0.09071712
1437,0.057698876,0.027746744,0.0029952133,0.020813214,0.001569104,0.001569104,-0.096951425,-0.09057763
1438,0.0574701,0.02768535,0.0029784748,0.020750724,0.0015907536,0.0015907536,-0.096954785,-0.090437785
1439,0.05724309,0.027624197,0.0029618894,0.02068849,0.0016122577,0.0016122577,-0.096956745,-0.09029868
1440,0.057018057,0.02756332,0.0029454734,0.020626558,0.0016338216,0.0016338216,-0.096958995,-0.09015979
1441,0.056793816,0.027502691,0.0029291124,0.020564856,0.0016551632,0.0016551632,-0.0969616,-0.09002121
1442,0.05657211,0.027442316,0.002912979,0.02050347,0.0016763394,0.0016763394,-0.096963525,-0.08988342
1443,0.056351498,0.027382154,0.0028969343,0.020442365,0.001698246,0.001698246,-0.09696542,-0.08974421
1444,0.056132115,0.027322266,0.0028809852,0.0203815,0.0017198788,0.0017198788,-0.09696816,-0.089605935
1445,0.055913735,0.027262617,0.002865112,0.02032089,0.0017411027,0.0017411027,-0.096970096,-0.08946863
1446,0.05569755,0.027203165,0.0028494385,0.020260554,0.0017619457,0.0017619457,-0.09697259,-0.08933236
1447,0.055482253,0.02714398,0.0028338274,0.020200511,0.0017831404,0.0017831404,-0.09697565,-0.08919516
1448,0.055268798,0.02708495,0.0028183847,0.020140728,0.0018040659,0.0018040659,-0.09697882,-0.089058995
1449,0.05505699,0.02702618,0.002803081,0.020081282,0.0018254918,0.0018254918,-0.09698024,-0.08892243
1450,0.054846548,0.026967585,0.0027878962,0.020022023,0.0018463831,0.0018463831,-0.09698117,-0.088786766
1451,0.054637115,0.026909232,0.0027727883,0.019963074,0.0018672413,0.0018672413,-0.09698488,-0.088651374
1452,0.054429166,0.026851078,0.002757809,0.019904409,0.0018879126,0.0018879126,-0.096985884,-0.088516936
1453,0.054222666,0.026793089,0.0027429576,0.019846,0.0019085858,0.0019085858,-0.096987635,-0.08838248
1454,0.054017708,0.02673532,0.0027282385,0.01978788,0.0019295608,0.0019295608,-0.0969895,-0.08824779
1455,0.05381398,0.026677713,0.0027136267,0.019730028,0.0019507786,0.0019507786,-0.09699379,-0.08811267
1456,0.05361159,0.026620317,0.0026991277,0.019672431,0.0019713698,0.0019713698,-0.096993476,-0.08797972
1457,0.05341068,0.026563082,0.00268476,0.019615147,0.0019915097,0.0019915097,-0.09699531,-0.0878468
1458,0.053211287,0.026506027,0.0026705258,0.019558098,0.002011697,0.002011697,-0.09699796,-0.08771468
1459,0.053013258,0.026449125,0.002656413,0.019501368,0.0020324704,0.0020324704,-0.09699955,-0.08758177
1460,0.052815948,0.026392428,0.002642352,0.019444892,0.0020532813,0.0020532813,-0.09700048,-0.087449044
1461,0.052620083,0.026335867,0.0026284219,0.019388694,0.002073517,0.002073517,-0.09700145,-0.08731776
1462,0.052425552,0.026279464,0.0026146087,0.019332714,0.0020935,0.0020935,-0.097002774,-0.087186396
1463,0.052232638,0.02622325,0.002600939,0.019277062,0.0021137518,0.0021137518,-0.09700578,-0.08705585
1464,0.052041195,0.026167165,0.002587403,0.019221717,0.002133922,0.002133922,-0.09700805,-0.08692561
1465,0.05185069,0.026111236,0.0025739453,0.019166598,0.0021542949,0.0021542949,-0.09700996,-0.086794645
1466,0.051661305,0.026055438,0.002560587,0.01911176,0.0021742936,0.0021742936,-0.09701011,-0.086665586
1467,0.051473312,0.025999783,0.0025473528,0.019057192,0.0021939867,0.0021939867,-0.09701264,-0.086536735
1468,0.051286638,0.025944278,0.002534236,0.019002913,0.0022138713,0.0022138713,-0.09701353,-0.08640759
1469,0.051101185,0.025888905,0.002521228,0.018948872,0.0022339355,0.0022339355,-0.09701418,-0.086279005
1470,0.050916053,0.025833674,0.002508238,0.01889512,0.0022537273,0.0022537273,-0.09701606,-0.08615096
1471,0.050732955,0.025778577,0.0024954376,0.018841634,0.0022734301,0.0022734301,-0.097017616,-0.08602303
1472,0.050551333,0.02572361,0.0024827723,0.018788416,0.0022928652,0.0022928652,-0.097019136,-0.08589618
1473,0.05037065,0.02566876,0.0024701885,0.018735513,0.0023125873,0.0023125873,-0.09702015,-0.08576962
1474,0.05019089,0.025614033,0.0024576855,0.018682811,0.0023322054,0.0023322054,-0.09702129,-0.08564319
1475,0.050012544,0.025559433,0.0024453113,0.018630426,0.0023514538,0.0023514538,-0.09702299,-0.08551711
1476,0.049834725,0.025504947,0.0024329778,0.018578298,0.0023708998,0.0023708998,-0.097023994,-0.08539221
1477,0.04965892,0.025450587,0.0024208333,0.018526424,0.0023900217,0.0023900217,-0.09702564,-0.08526692
1478,0.049483538,0.025396327,0.0024087213,0.018474808,0.0024094444,0.0024094444,-0.097026035,-0.085142374
1479,0.04930997,0.025342187,0.0023967782,0.018423477,0.0024287242,0.0024287242,-0.09702841,-0.08501791
1480,0.049136855,0.025288172,0.0023848682,0.018372398,0.0024478177,0.0024478177,-0.097029895,-0.08489446
1481,0.04896499,0.025234265,0.0023730723,0.01832159,0.002466908,0.002466908,-0.097029224,-0.084770985
1482,0.048794366,0.025180431,0.0023613938,0.018271016,0.0024860797,0.0024860797,-0.09703091,-0.08464797
1483,0.04862477,0.025126731,0.0023498037,0.018220715,0.0025050307,0.0025050307,-0.09703332,-0.08452499
1484,0.048456576,0.025073126,0.002338345,0.018170647,0.0025237375,0.0025237375,-0.09703421,-0.084403485
1485,0.048288956,0.02501962,0.0023269337,0.018120846,0.002542337,0.002542337,-0.09703381,-0.08428226
1486,0.048122294,0.02496622,0.0023156074,0.018071353,0.0025611597,0.0025611597,-0.09703578,-0.084161416
1487,0.047956556,0.024912905,0.002304365,0.018022066,0.002579774,0.002579774,-0.097036116,-0.084040105
1488,0.04779215,0.02485968,0.0022932473,0.017973064,0.0025982275,0.0025982275,-0.09703775,-0.083920546
1489,0.04762887,0.024806548,0.002282232,0.017924305,0.0026167762,0.0026167762,-0.097039,-0.083800614
1490,0.04746659,0.024753517,0.0022713074,0.017875817,0.0026354042,0.0026354042,-0.09703987,-0.08368084
1491,0.047305256,0.024700606,0.0022604647,0.017827569,0.002653767,0.002653767,-0.097039275,-0.083561495
1492,0.04714513,0.02464774,0.0022497387,0.017779572,0.0026718238,0.0026718238,-0.09704057,-0.08344364
1493,0.046985477,0.024594996,0.0022390482,0.017731814,0.0026901814,0.0026901814,-0.09704203,-0.08332535
1494,0.046827123,0.024542332,0.002228479,0.017684303,0.0027083019,0.0027083019,-0.09704251,-0.08320753
1495,0.046669375,0.024489745,0.0022179629,0.017637033,0.0027261018,0.0027261018,-0.097042784,-0.08309062
1496,0.046512846,0.024437249,0.0022075598,0.017590012,0.0027440374,0.0027440374,-0.09704614,-0.082974315
1497,0.046357468,0.02438484,0.0021972626,0.01754327,0.002762038,0.002762038,-0.09704634,-0.08285808
1498,0.046202853,0.02433251,0.002187034,0.01749674,0.0027800722,0.0027800722,-0.097045615,-0.08274209
1499,0.046049044,0.024280276,0.0021768766,0.017450452,0.0027976343,0.0027976343,-0.09704675,-0.0826267
1500,0.045896254,0.024228118,0.0021668135,0.017404437,0.002815103,0.002815103,-0.097047955,-0.08251187
1501,0.04574437,0.024176031,0.002156834,0.017358664,0.002832934,0.002832934,-0.09704905,-0.08239747
1502,0.045593366,0.02412405,0.0021469318,0.017313104,0.0028507868,0.0028507868,-0.097048566,-0.0822831
1503,0.045442984,0.024072127,0.0021370857,0.017267747,0.0028684402,0.0028684402,-0.09704983,-0.08216892
1504,0.04529359,0.0240203,0.002127329,0.017222626,0.0028857389,0.0028857389,-0.097051196,-0.08205584
1505,0.04514519,0.023968536,0.0021176657,0.017177783,0.002902869,0.002902869,-0.09705167,-0.081943154
1506,0.044997804,0.023916855,0.002108095,0.017133167,0.0029199994,0.0029199994,-0.09705211,-0.08183123
1507,0.044851158,0.023865247,0.002098591,0.017088786,0.0029375127,0.0029375127,-0.09705234,-0.0817189
1508,0.044704847,0.023813726,0.002089112,0.017044622,0.00295483,0.00295483,-0.09705288,-0.08160706
1509,0.04455973,0.02376229,0.002079744,0.017000701,0.002971558,0.002971558,-0.09705566,-0.08149657
1510,0.044415608,0.023710914,0.0020704695,0.016956987,0.002988204,0.002988204,-0.09705442,-0.0813863
1511,0.044272423,0.023659622,0.00206128,0.016913507,0.0030051272,0.0030051272,-0.0970563,-0.081276
1512,0.044130117,0.023608407,0.0020521707,0.016870284,0.003022071,0.003022071,-0.097054854,-0.08116545
1513,0.043988027,0.023557264,0.002043076,0.016827257,0.0030390648,0.0030390648,-0.09705649,-0.081055894
1514,0.043846965,0.023506224,0.0020340742,0.016784389,0.0030554626,0.0030554626,-0.09705696,-0.08094771
1515,0.04370699,0.023455238,0.0020251751,0.016741844,0.0030714828,0.0030714828,-0.09705841,-0.08083993
1516,0.04356747,0.023404311,0.0020163162,0.016699513,0.0030883376,0.0030883376,-0.097059146,-0.08073155
1517,0.04342866,0.023353474,0.0020075184,0.016657379,0.0031050404,0.0031050404,-0.09705857,-0.08062382
1518,0.043290842,0.023302734,0.0019988108,0.016615452,0.0031216892,0.0031216892,-0.09705967,-0.08051599
1519,0.043153867,0.023252044,0.0019901826,0.016573695,0.0031379352,0.0031379352,-0.09705942,-0.08040914
1520,0.043017507,0.023201438,0.001981607,0.016532231,0.003153936,0.003153936,-0.09705911,-0.08030272
1521,0.0428816,0.023150897,0.0019730707,0.016490908,0.0031698467,0.0031698467,-0.09706232,-0.080197446
1522,0.042747207,0.023100441,0.0019646764,0.016449858,0.003186093,0.003186093,-0.09706214,-0.080091015
1523,0.04261274,0.023050075,0.0019562664,0.016408956,0.003202218,0.003202218,-0.09706189,-0.07998612
1524,0.042479716,0.02299977,0.0019479946,0.016368289,0.0032177311,0.0032177311,-0.097063504,-0.07988213
1525,0.04234644,0.022949545,0.0019396897,0.016327802,0.003233496,0.003233496,-0.09706296,-0.07977772
1526,0.042214453,0.022899397,0.0019315055,0.016287575,0.0032490185,0.0032490185,-0.097063996,-0.07967402
1527,0.042083364,0.02284932,0.0019234045,0.016247516,0.0032649615,0.0032649615,-0.0970641,-0.079569906
1528,0.04195263,0.022799322,0.0019153306,0.016207699,0.0032809367,0.0032809367,-0.09706511,-0.07946637
1529,0.041822683,0.022749392,0.0019073291,0.016168045,0.0032964866,0.0032964866,-0.0970644,-0.07936324
1530,0.0416935,0.02269956,0.0018993943,0.01612857,0.0033118979,0.0033118979,-0.09706457,-0.07926112
1531,0.04156501,0.022649784,0.0018915227,0.016089313,0.003327108,0.003327108,-0.09706634,-0.07915917
1532,0.041437022,0.022600107,0.0018836916,0.016050259,0.0033423177,0.0033423177,-0.09706876,-0.079058155
1533,0.041309573,0.022550482,0.0018759092,0.016011434,0.0033574218,0.0033574218,-0.09706784,-0.078957334
1534,0.041182913,0.022500942,0.0018681969,0.01597274,0.0033724445,0.0033724445,-0.09706865,-0.0788565
1535,0.04105702,0.022451496,0.0018605526,0.01593423,0.0033875303,0.0033875303,-0.09706862,-0.07875563
1536,0.040931646,0.022402098,0.0018529547,0.015895966,0.003402335,0.003402335,-0.09706924,-0.07865589
1537,0.040806968,0.02235281,0.0018454159,0.015857909,0.0034174675,0.0034174675,-0.0970697,-0.07855587
1538,0.040683277,0.022303581,0.0018379698,0.015819995,0.0034324038,0.0034324038,-0.09707059,-0.07845683
1539,0.04055983,0.022254437,0.0018305393,0.01578228,0.0034473413,0.0034473413,-0.09707078,-0.07835784
1540,0.040436853,0.022205371,0.0018231481,0.015744735,0.0034617048,0.0034617048,-0.0970716,-0.07825947
1541,0.040314574,0.022156378,0.0018158195,0.01570735,0.0034760924,0.0034760924,-0.097073436,-0.07816203
1542,0.040193036,0.022107467,0.001808557,0.015670223,0.0034906697,0.0034906697,-0.09707324,-0.07806392
1543,0.04007208,0.022058645,0.0018013434,0.015633255,0.003504898,0.003504898,-0.09707392,-0.07796699
1544,0.03995193,0.022009887,0.0017942046,0.01559644,0.003519391,0.003519391,-0.097073406,-0.07786966
1545,0.039831996,0.021961223,0.001787077,0.015559783,0.0035335831,0.0035335831,-0.09707543,-0.077773124
1546,0.039712857,0.021912638,0.0017800219,0.015523385,0.0035477472,0.0035477472,-0.0970747,-0.07767685
1547,0.039594114,0.021864133,0.0017729983,0.015487099,0.003562214,0.003562214,-0.09707722,-0.07758048
1548,0.03947638,0.02181572,0.0017660662,0.015450987,0.003576046,0.003576046,-0.097076096,-0.07748485
1549,0.03935884,0.02176739,0.0017591448,0.01541507,0.0035900762,0.0035900762,-0.09707768,-0.07738977
1550,0.039241854,0.02171914,0.0017522714,0.015379325,0.0036040752,0.0036040752,-0.09707698,-0.07729541
1551,0.039125413,0.02167097,0.0017454441,0.015343705,0.0036180138,0.0036180138,-0.097078666,-0.07720064
1552,0.03900998,0.021622872,0.0017387109,0.0153083,0.0036315417,0.0036315417,-0.0970788,-0.077106945
1553,0.03889457,0.02157486,0.0017319708,0.01527303,0.0036450613,0.0036450613,-0.09708012,-0.07701361
1554,0.038779855,0.021526944,0.0017252909,0.015237974,0.0036587087,0.0036587087,-0.09707967,-0.076919705
1555,0.038665604,0.021479115,0.001718649,0.015203023,0.0036722457,0.0036722457,-0.097080566,-0.07682671
1556,0.03855206,0.021431357,0.0017120703,0.0151682915,0.0036854222,0.0036854222,-0.09708214,-0.07673395
1557,0.038439196,0.021383693,0.0017055502,0.015133713,0.0036988517,0.0036988517,-0.09708305,-0.076641455
1558,0.038326457,0.021336094,0.0016990363,0.015099265,0.0037121389,0.0037121389,-0.097082555,-0.07654931
1559,0.038214535,0.021288617,0.0016925919,0.015065053,0.003725382,0.003725382,-0.097083464,-0.07645747
1560,0.038102984,0.02124119,0.0016861794,0.015030918,0.0037385768,0.0037385768,-0.09708579,-0.07636609
1561,0.03799163,0.021193871,0.001679776,0.014996925,0.0037511138,0.0037511138,-0.09708707,-0.076275796
1562,0.037881516,0.021146651,0.0016734865,0.014963152,0.003763924,0.003763924,-0.0970867,-0.0761852
1563,0.03777157,0.021099498,0.0016672073,0.014929542,0.0037771598,0.0037771598,-0.0970858,-0.07609445
1564,0.037662037,0.021052426,0.0016609612,0.01489605,0.0037900647,0.0037900647,-0.09708817,-0.07600424
1565,0.037552588,0.021005448,0.0016547138,0.01486268,0.0038029642,0.0038029642,-0.097087815,-0.07591412
1566,0.037444323,0.020958576,0.001648575,0.014829496,0.0038149643,0.0038149643,-0.097090825,-0.07582591
1567,0.03733682,0.020911776,0.0016425042,0.014796516,0.0038273244,0.0038273244,-0.09709033,-0.07573729
1568,0.037229344,0.02086504,0.0016364303,0.014763653,0.0038402735,0.0038402735,-0.097090706,-0.075647585
1569,0.0371221,0.020818427,0.0016303676,0.0147309,0.0038527716,0.0038527716,-0.097091794,-0.075559035
1570,0.037015557,0.020771893,0.0016243666,0.014698292,0.0038648667,0.0038648667,-0.09709418,-0.075471126
1571,0.036909327,0.02072545,0.001618388,0.014665881,0.0038767527,0.0038767527,-0.097094856,-0.07538411
1572,0.03680373,0.02067909,0.0016124638,0.014633582,0.0038891097,0.0038891097,-0.09709519,-0.075296424
1573,0.036698736,0.02063282,0.0016065919,0.014601468,0.0039010062,0.0039010062,-0.09709686,-0.07520979
1574,0.036593914,0.020586662,0.0016007253,0.0145694725,0.003913279,0.003913279,-0.09709641,-0.07512245
1575,0.03648986,0.02054057,0.0015949289,0.014537636,0.0039253514,0.0039253514,-0.097098246,-0.07503559
1576,0.036386166,0.020494577,0.001589159,0.0145059135,0.003937254,0.003937254,-0.09709918,-0.07494907
1577,0.036282465,0.02044867,0.0015833797,0.014474299,0.003948736,0.003948736,-0.097099096,-0.074863434
1578,0.036179345,0.020402864,0.0015776481,0.01444286,0.0039602085,0.0039602085,-0.097101636,-0.07477836
1579,0.036077034,0.020357132,0.0015719902,0.01441159,0.003971889,0.003971889,-0.09710393,-0.07469313
1580,0.035975374,0.020311518,0.0015663855,0.0143804625,0.0039837305,0.0039837305,-0.09710348,-0.07460716
1581,0.035873707,0.020265972,0.0015607735,0.0143494075,0.0039951894,0.0039951894,-0.09710505,-0.0745225
1582,0.03577255,0.020220557,0.0015551994,0.014318506,0.0040061413,0.0040061413,-0.09710608,-0.074438944
1583,0.03567184,0.020175213,0.0015496628,0.014287782,0.0040175444,0.0040175444,-0.09710855,-0.07435472
1584,0.035571642,0.020129949,0.0015441693,0.014257208,0.00402921,0.00402921,-0.097108915,-0.07427039
1585,0.03547155,0.020084789,0.0015386764,0.014226652,0.0040405085,0.0040405085,-0.097109504,-0.0741867
1586,0.0353722,0.020039726,0.0015332475,0.014196283,0.0040510655,0.0040510655,-0.09711044,-0.07410415
1587,0.035273165,0.019994754,0.0015278411,0.014166072,0.004061995,0.004061995,-0.09711197,-0.07402103
1588,0.035174448,0.019949855,0.0015224593,0.014135998,0.0040729567,0.0040729567,-0.09711463,-0.07393859
1589,0.035076,0.019905075,0.0015170923,0.014106015,0.004084072,0.004084072,-0.09711581,-0.07385585
1590,0.034978442,0.019860389,0.0015118055,0.014076159,0.004094666,0.004094666,-0.09711621,-0.07377394
1591,0.03488092,0.019815788,0.0015065133,0.014046453,0.004105346,0.004105346,-0.097118974,-0.07369222
1592,0.03478415,0.019771278,0.0015012871,0.014016833,0.004116022,0.004116022,-0.09711938,-0.07361017
1593,0.034687337,0.01972688,0.0014960457,0.01398739,0.004126461,0.004126461,-0.097121686,-0.07352914
1594,0.034591243,0.019682538,0.0014908707,0.01395809,0.004137034,0.004137034,-0.097122304,-0.07344784
1595,0.034495175,0.01963833,0.0014856847,0.013928883,0.004147597,0.004147597,-0.097123265,-0.07336652
1596,0.034399655,0.019594196,0.0014805457,0.013899757,0.0041577453,0.0041577453,-0.09712517,-0.07328684
1597,0.034304947,0.019550176,0.0014754772,0.013870767,0.004167724,0.004167724,-0.09712757,-0.07320683
1598,0.034209926,0.019506231,0.0014703694,0.013841937,0.0041777403,0.0041777403,-0.09712884,-0.073127314
1599,0.03411597,0.019462392,0.0014653581,0.013813213,0.0041880566,0.0041880566,-0.09712913,-0.07304715
1600,0.034021907,0.019418644,0.0014603265,0.013784557,0.0041981214,0.0041981214,-0.09712969,-0.07296783
1601,0.033928435,0.01937498,0.0014553455,0.013756105,0.0042078905,0.0042078905,-0.0971336,-0.07288879
1602,0.033835143,0.01933143,0.0014503712,0.013727742,0.004217657,0.004217657,-0.097134314,-0.07280992
1603,0.03374236,0.019287972,0.0014454391,0.013699463,0.004227511,0.004227511,-0.09713496,-0.07273112
1604,0.033650026,0.019244596,0.0014405428,0.013671316,0.0042370246,0.0042370246,-0.097137794,-0.07265307
1605,0.033557955,0.019201327,0.0014356627,0.013643306,0.004246519,0.004246519,-0.09713952,-0.07257533
1606,0.033466145,0.019158151,0.0014307996,0.013615389,0.0042562354,0.0042562354,-0.09714265,-0.07249722
1607,0.033374555,0.019115077,0.0014259479,0.013587593,0.0042657163,0.0042657163,-0.09714363,-0.072419845
1608,0.03328354,0.019072086,0.0014211452,0.013559868,0.0042749806,0.0042749806,-0.09714507,-0.0723425
1609,0.033193022,0.019029217,0.0014163808,0.013532319,0.004284114,0.004284114,-0.09714769,-0.072265625
1610,0.0331028,0.018986419,0.0014116381,0.013504865,0.004293383,0.004293383,-0.09714895,-0.07218909
1611,0.03301309,0.018943727,0.0014069364,0.013477554,0.004302529,0.004302529,-0.097150646,-0.0721125
1612,0.032923274,0.018901138,0.0014022135,0.0134503115,0.0043120165,0.0043120165,-0.097153924,-0.07203595
1613,0.032833777,0.018858643,0.0013975136,0.013423088,0.0043210397,0.0043210397,-0.09715456,-0.0719596
1614,0.03274473,0.018816233,0.00139285,0.013396081,0.0043293033,0.0043293033,-0.097157404,-0.071885034
1615,0.03265655,0.01877392,0.0013882628,0.013369209,0.0043380945,0.0043380945,-0.0971591,-0.07180958
1616,0.03256835,0.018731702,0.0013836649,0.013342441,0.0043474175,0.0043474175,-0.09716174,-0.07173328
1617,0.032480273,0.018689614,0.0013790659,0.013315715,0.0043565165,0.0043565165,-0.09716204,-0.07165802
1618,0.032392435,0.018647581,0.0013744853,0.013289087,0.0043647196,0.0043647196,-0.09716524,-0.071583524
1619,0.03230545,0.018605664,0.0013699785,0.013262616,0.0043728133,0.0043728133,-0.09716765,-0.071509644
1620,0.032218494,0.018563827,0.0013654665,0.01323626,0.0043814434,0.0043814434,-0.09716968,-0.071435
1621,0.03213213,0.018522078,0.0013610051,0.013210027,0.004390117,0.004390117,-0.09717186,-0.07136071
1622,0.032045495,0.018480463,0.0013565032,0.013183761,0.004398817,0.004398817,-0.09717272,-0.07128595
1623,0.031959463,0.01843892,0.0013520543,0.013157692,0.004406575,0.004406575,-0.097177684,-0.07121338
1624,0.031873867,0.018397467,0.0013476401,0.013131719,0.0044144588,0.0044144588,-0.09717919,-0.07114045
1625,0.031788744,0.018356128,0.0013432615,0.013105906,0.0044227117,0.0044227117,-0.097183295,-0.07106729
1626,0.031703807,0.01831487,0.0013388937,0.013080091,0.0044308463,0.0044308463,-0.09718455,-0.07099447
1627,0.031618975,0.018273713,0.0013345263,0.013054446,0.0044387137,0.0044387137,-0.09718617,-0.070921555
1628,0.031534575,0.018232659,0.0013301919,0.013028914,0.0044465815,0.0044465815,-0.09718739,-0.070849225
1629,0.031450573,0.018191697,0.0013258877,0.013003441,0.004454488,0.004454488,-0.09718921,-0.070776924
1630,0.03136675,0.018150834,0.0013215918,0.012978087,0.0044623376,0.0044623376,-0.09719323,-0.070705384
1631,0.031283498,0.018110063,0.0013173436,0.01295282,0.0044699926,0.0044699926,-0.09719653,-0.07063331
1632,0.031200398,0.018069377,0.001313102,0.012927668,0.004477643,0.004477643,-0.09719904,-0.07056226
1633,0.031117383,0.018028798,0.0013088585,0.012902569,0.0044852565,0.0044852565,-0.09720227,-0.070490934
1634,0.03103463,0.017988287,0.0013046343,0.01287758,0.0044924812,0.0044924812,-0.09720407,-0.07042016
1635,0.030952495,0.017947914,0.0013004581,0.012852695,0.0044995355,0.0044995355,-0.09720724,-0.07035004
1636,0.030870724,0.017907625,0.00129631,0.012827919,0.0045069233,0.0045069233,-0.09720842,-0.07027882
1637,0.03078907,0.01786741,0.0012921658,0.01280321,0.0045139333,0.0045139333,-0.09721196,-0.07020894
1638,0.030707758,0.017827297,0.001288046,0.012778658,0.0045211758,0.0045211758,-0.09721538,-0.070138395
1639,0.030626683,0.0177873,0.0012839383,0.012754206,0.004528521,0.004528521,-0.0972181,-0.07006804
1640,0.030545719,0.017747369,0.001279835,0.012729763,0.0045357435,0.0045357435,-0.09721952,-0.06999856
1641,0.030465106,0.017707543,0.0012757562,0.012705425,0.0045423326,0.0045423326,-0.09722388,-0.0699297
1642,0.030384948,0.017667823,0.0012717126,0.012681222,0.0045488016,0.0045488016,-0.097227424,-0.06986123
1643,0.030305315,0.017628172,0.0012677143,0.012657148,0.004555437,0.004555437,-0.097230494,-0.06979248
1644,0.03022577,0.017588647,0.0012637123,0.012633113,0.004562567,0.004562567,-0.0972318,-0.0697231
1645,0.030146,0.0175492,0.0012596801,0.012609126,0.004569374,0.004569374,-0.097234964,-0.069654316
1646,0.030066784,0.017509853,0.001255693,0.01258525,0.004575272,0.004575272,-0.09723917,-0.06958726
1647,0.029988468,0.017470585,0.0012517883,0.012561522,0.0045816163,0.0045816163,-0.097242765,-0.06951921
1648,0.029909946,0.017431423,0.0012478523,0.012537901,0.004588356,0.004588356,-0.09724486,-0.06945105
1649,0.029831586,0.017392358,0.0012439229,0.012514315,0.0045951293,0.0045951293,-0.09724694,-0.06938277
1650,0.029753504,0.017353393,0.0012400111,0.012490816,0.0046014264,0.0046014264,-0.09725039,-0.06931558
1651,0.029675728,0.01731451,0.0012361218,0.012467348,0.0046075857,0.0046075857,-0.09725353,-0.06924827
1652,0.029598232,0.017275706,0.0012322526,0.012444067,0.0046129534,0.0046129534,-0.097256765,-0.06918247
1653,0.02952135,0.017237011,0.0012284339,0.012420903,0.004619296,0.004619296,-0.0972611,-0.06911594
1654,0.029444303,0.01719841,0.0012245893,0.012397718,0.0046256837,0.0046256837,-0.09726246,-0.06904833
1655,0.029367704,0.017159905,0.00122078,0.012374603,0.0046313605,0.0046313605,-0.09726649,-0.068982355
1656,0.029291157,0.017121485,0.0012169671,0.0123516265,0.0046368064,0.0046368064,-0.09727171,-0.068916745
1657,0.029215187,0.017083153,0.0012132034,0.012328779,0.0046423757,0.0046423757,-0.09727421,-0.06885105
1658,0.029139023,0.017044917,0.0012094107,0.012305999,0.004648362,0.004648362,-0.09727745,-0.06878542
1659,0.029063642,0.01700678,0.0012056864,0.012283311,0.004654041,0.004654041,-0.0972794,-0.06871992
1660,0.028988626,0.016968733,0.0012019892,0.01226065,0.0046596345,0.0046596345,-0.09728384,-0.06865465
1661,0.028913403,0.016930774,0.0011982629,0.012238125,0.004664848,0.004664848,-0.09728773,-0.06859003
1662,0.028838813,0.016892897,0.0011945915,0.01221569,0.004670524,0.004670524,-0.097291924,-0.06852486
1663,0.028764065,0.016855132,0.0011908935,0.012193306,0.0046759495,0.0046759495,-0.09729536,-0.06845982
1664,0.028689547,0.016817449,0.0011872097,0.012171001,0.0046811095,0.0046811095,-0.097297505,-0.06839618
1665,0.02861565,0.016779859,0.0011835792,0.012148777,0.004685977,0.004685977,-0.09730142,-0.06833284
1666,0.028541926,0.01674234,0.0011799588,0.012126682,0.0046909335,0.0046909335,-0.09730495,-0.068268865
1667,0.028468389,0.016704941,0.0011763448,0.012104665,0.0046962104,0.0046962104,-0.09731037,-0.06820467
1668,0.028395146,0.016667616,0.0011727532,0.01208271,0.0047013736,0.0047013736,-0.097314164,-0.06814089
1669,0.028322032,0.016630387,0.0011691644,0.012060776,0.004706318,0.004706318,-0.097317465,-0.06807734
1670,0.028248806,0.016593248,0.0011655558,0.012038991,0.0047106706,0.0047106706,-0.0973226,-0.06801536
1671,0.028176405,0.01655619,0.0011620213,0.012017298,0.0047155395,0.0047155395,-0.09732632,-0.06795256
1672,0.028104203,0.016519235,0.0011584967,0.011995692,0.00472048,0.00472048,-0.097328,-0.06788955
1673,0.028032288,0.016482372,0.0011549917,0.011974114,0.004725207,0.004725207,-0.09733205,-0.06782683
1674,0.027960617,0.016445592,0.0011515025,0.011952648,0.004729586,0.004729586,-0.097335465,-0.06776533
1675,0.02788883,0.016408907,0.0011479924,0.0119312415,0.0047339974,0.0047339974,-0.09733993,-0.06770283
1676,0.027817538,0.016372299,0.001144524,0.011909925,0.00473841,0.00473841,-0.09734552,-0.06764177
1677,0.027746296,0.016335793,0.0011410502,0.011888688,0.0047429474,0.0047429474,-0.09734859,-0.06757954
1678,0.027675375,0.016299376,0.0011375998,0.011867495,0.004747212,0.004747212,-0.0973536,-0.067518085
1679,0.027604798,0.016263045,0.0011341752,0.011846404,0.004751179,0.004751179,-0.09735734,-0.06745726
1680,0.027534548,0.01622679,0.0011307757,0.011825392,0.004755211,0.004755211,-0.097362384,-0.0673967
1681,0.027464606,0.016190639,0.0011273968,0.011804474,0.004759354,0.004759354,-0.097366564,-0.06733564
1682,0.02739444,0.016154567,0.0011239874,0.011783635,0.0047634137,0.0047634137,-0.097370096,-0.06727466
1683,0.027324451,0.01611859,0.0011205862,0.011762822,0.0047675055,0.0047675055,-0.09737455,-0.0672148
1684,0.027254993,0.01608269,0.0011172304,0.011742119,0.0047709453,0.0047709453,-0.097378604,-0.06715512
1685,0.027185928,0.016046891,0.0011139037,0.011721488,0.0047746026,0.0047746026,-0.09738386,-0.06709563
1686,0.027116967,0.016011167,0.00111058,0.011700996,0.004778519,0.004778519,-0.09738753,-0.06703521
1687,0.027047932,0.015975546,0.0011072386,0.011680462,0.004782423,0.004782423,-0.09739187,-0.06697533
1688,0.026979405,0.015940001,0.0011039404,0.0116600795,0.004785699,0.004785699,-0.09739678,-0.06691634
1689,0.026911277,0.015904542,0.0011006735,0.011639761,0.004789537,0.004789537,-0.097401075,-0.06685719
1690,0.026842888,0.01586917,0.0010973719,0.011619479,0.004793084,0.004793084,-0.0974061,-0.06679794
1691,0.026774904,0.01583389,0.0010941013,0.011599298,0.0047964524,0.0047964524,-0.09740985,-0.06673943
1692,0.026707422,0.0157987,0.0010908723,0.011579221,0.004799424,0.004799424,-0.097414784,-0.06668167
1693,0.026639782,0.01576358,0.0010876202,0.011559196,0.004802749,0.004802749,-0.097419806,-0.06662289
1694,0.026572665,0.01572855,0.0010844115,0.011539244,0.004806107,0.004806107,-0.09742501,-0.0665649
1695,0.026505642,0.01569361,0.0010812032,0.0115193175,0.0048093065,0.0048093065,-0.09742943,-0.066506594
1696,0.026438834,0.015658759,0.0010780075,0.011499479,0.004811936,0.004811936,-0.09743318,-0.066450134
1697,0.026372254,0.015623983,0.001074827,0.011479744,0.0048149177,0.0048149177,-0.09743838,-0.06639235
1698,0.02630572,0.015589301,0.001071642,0.011460082,0.0048179827,0.0048179827,-0.097443774,-0.06633495
1699,0.026239775,0.015554707,0.0010685067,0.011440482,0.004820929,0.004820929,-0.09744775,-0.06627764
1700,0.026173668,0.015520199,0.0010653469,0.011420949,0.0048235087,0.0048235087,-0.09745361,-0.066221625
1701,0.026108146,0.015485772,0.0010622374,0.011401523,0.0048263827,0.0048263827,-0.09745824,-0.06616444
1702,0.026042484,0.015451428,0.0010591057,0.011382139,0.0048293024,0.0048293024,-0.09746208,-0.066107504
1703,0.025977258,0.015417176,0.0010560083,0.011362803,0.0048318934,0.0048318934,-0.097467504,-0.066051185
1704,0.02591201,0.015382998,0.0010529013,0.011343531,0.0048343046,0.0048343046,-0.097472355,-0.06599533
1705,0.025847223,0.015348901,0.0010498322,0.011324368,0.0048368564,0.0048368564,-0.09747706,-0.06593897
1706,0.025782747,0.015314897,0.001046785,0.011305259,0.0048392885,0.0048392885,-0.09748283,-0.06588386
1707,0.02571785,0.015280969,0.001043688,0.011286203,0.0048413845,0.0048413845,-0.097486295,-0.065828495
1708,0.025654022,0.015247128,0.0010406894,0.0112672215,0.004843541,0.004843541,-0.09749295,-0.065773845
1709,0.025589816,0.015213367,0.0010376449,0.011248299,0.0048458395,0.0048458395,-0.0974997,-0.065718174
1710,0.025525836,0.015179701,0.0010346135,0.011229413,0.0048479047,0.0048479047,-0.09750425,-0.06566373
1711,0.025462082,0.0151461065,0.0010315975,0.011210681,0.00484975,0.00484975,-0.09750907,-0.0656091
1712,0.025398906,0.015112589,0.0010286318,0.011191982,0.0048520295,0.0048520295,-0.09751416,-0.065554425
1713,0.025335636,0.015079178,0.0010256459,0.011173356,0.0048541725,0.0048541725,-0.09751821,-0.065499544
1714,0.025272338,0.015045848,0.001022649,0.011154754,0.0048560617,0.0048560617,-0.09752387,-0.06544565
1715,0.025209717,0.015012584,0.0010197134,0.011136303,0.0048575136,0.0048575136,-0.09752944,-0.065392464
1716,0.025147032,0.014979398,0.0010167634,0.011117904,0.004859752,0.004859752,-0.097532935,-0.06533847
1717,0.02508454,0.014946306,0.0010138233,0.011099534,0.0048619886,0.0048619886,-0.09753826,-0.06528391
1718,0.025022143,0.014913287,0.0010108857,0.01108116,0.004863535,0.004863535,-0.09754448,-0.06523052
1719,0.024959903,0.014880355,0.0010079547,0.011062934,0.0048646857,0.0048646857,-0.097549565,-0.06517841
1720,0.024898335,0.014847499,0.0010050837,0.011044751,0.004866095,0.004866095,-0.09755591,-0.06512581
1721,0.02483665,0.014814733,0.0010021918,0.011026589,0.0048677805,0.0048677805,-0.09756122,-0.065072276
1722,0.024775073,0.014782047,0.0009993026,0.011008531,0.004869059,0.004869059,-0.09756579,-0.06502011
1723,0.02471362,0.01474943,0.000996419,0.010990525,0.004870119,0.004870119,-0.09757222,-0.06496801
1724,0.02465269,0.014716893,0.0009935797,0.010972646,0.004871393,0.004871393,-0.097578906,-0.06491561
1725,0.024591886,0.014684455,0.0009907432,0.010954824,0.0048728175,0.0048728175,-0.09758384,-0.06486343
1726,0.024531152,0.014652078,0.0009879073,0.010936964,0.004874116,0.004874116,-0.097589575,-0.064812034
1727,0.024470598,0.014619796,0.0009850803,0.010919243,0.004874849,0.004874849,-0.097595066,-0.06476069
1728,0.024410028,0.014587572,0.0009822455,0.010901598,0.00487593,0.00487593,-0.09760091,-0.06470922
1729,0.024350163,0.014555444,0.0009794718,0.01088399,0.004877044,0.004877044,-0.09760789,-0.06465775
1730,0.024290096,0.014523409,0.0009766687,0.010866429,0.0048779617,0.0048779617,-0.09761308,-0.06460695
1731,0.024230413,0.014491415,0.0009738998,0.010848959,0.0048786723,0.0048786723,-0.09761883,-0.06455614
1732,0.024170836,0.01445953,0.0009711307,0.010831582,0.0048795626,0.0048795626,-0.097624354,-0.06450575
1733,0.024111504,0.014427728,0.0009683776,0.0108142905,0.004880499,0.004880499,-0.0976306,-0.06445526
1734,0.024052395,0.014395984,0.0009656411,0.010796962,0.00488162,0.00488162,-0.09763428,-0.064404175
1735,0.023993224,0.014364335,0.00096288905,0.010779682,0.0048820465,0.0048820465,-0.097641915,-0.06435485
1736,0.023934567,0.014332758,0.0009601809,0.010762509,0.004882567,0.004882567,-0.09764885,-0.06430413
1737,0.02387571,0.0143012535,0.00095744565,0.01074535,0.004882804,0.004882804,-0.097653985,-0.06425506
1738,0.023817362,0.014269836,0.00095475256,0.010728352,0.0048829475,0.0048829475,-0.09766178,-0.06420612
1739,0.02375926,0.014238505,0.00095207564,0.01071136,0.0048837224,0.0048837224,-0.09766654,-0.06415599
1740,0.023700664,0.01420724,0.0009493423,0.010694289,0.0048842016,0.0048842016,-0.09767139,-0.06410671
1741,0.023642622,0.014176053,0.000946657,0.010677399,0.0048836847,0.0048836847,-0.09767785,-0.064058736
1742,0.023585211,0.014144955,0.00094402576,0.010660651,0.004883768,0.004883768,-0.09768522,-0.0640104
1743,0.023527768,0.014113918,0.000941385,0.010644,0.004884514,0.004884514,-0.09769101,-0.063961014
1744,0.02347033,0.014082974,0.00093873555,0.0106272595,0.004885463,0.004885463,-0.097696014,-0.063911475
1745,0.02341289,0.014052097,0.00093607936,0.0106105665,0.004885369,0.004885369,-0.09770276,-0.06386336
1746,0.023355857,0.014021305,0.0009334552,0.0105939675,0.0048849755,0.0048849755,-0.09770963,-0.06381626
1747,0.023299117,0.013990581,0.00093085354,0.010577471,0.0048848777,0.0048848777,-0.09771448,-0.06376849
1748,0.023242464,0.013959922,0.0009282542,0.0105610015,0.0048852335,0.0048852335,-0.09772156,-0.06372014
1749,0.023185883,0.013929367,0.00092565146,0.010544574,0.0048850058,0.0048850058,-0.09772763,-0.06367254
1750,0.023129562,0.013898874,0.00092306884,0.010528127,0.0048844265,0.0048844265,-0.09773315,-0.06362604
1751,0.023073606,0.0138684455,0.0009205161,0.010511935,0.004883655,0.004883655,-0.09774113,-0.063579544
1752,0.023017634,0.013838097,0.00091795356,0.0104957195,0.0048839627,0.0048839627,-0.09774652,-0.06353189
1753,0.022961628,0.013807833,0.0009153795,0.010479476,0.0048841005,0.0048841005,-0.09775321,-0.063484326
1754,0.022905994,0.01377765,0.0009128345,0.010463301,0.004883449,0.004883449,-0.09776138,-0.0634379
1755,0.022850664,0.013747541,0.00091031234,0.010447274,0.0048824754,0.0048824754,-0.09776667,-0.063392594
1756,0.022795605,0.013717495,0.000907811,0.010431262,0.004882157,0.004882157,-0.09777236,-0.06334597
1757,0.022740465,0.013687536,0.0009052929,0.010415298,0.004881898,0.004881898,-0.097778566,-0.06329889
1758,0.02268513,0.013657652,0.0009027476,0.010399374,0.0048812055,0.0048812055,-0.09778575,-0.06325305
1759,0.022630135,0.013627825,0.00090023095,0.010383444,0.0048802407,0.0048802407,-0.09779314,-0.06320787
1760,0.022575507,0.013598103,0.00089774036,0.010367678,0.004879294,0.004879294,-0.09779993,-0.06316282
1761,0.02252132,0.013568421,0.00089529005,0.010351991,0.0048786555,0.0048786555,-0.09780602,-0.06311739
1762,0.022467155,0.01353885,0.00089283055,0.010336247,0.004878269,0.004878269,-0.097811975,-0.063071445
1763,0.022412755,0.013509329,0.00089034246,0.010320618,0.0048769475,0.0048769475,-0.097818285,-0.06302715
1764,0.022358943,0.013479884,0.0008879058,0.010305025,0.004876065,0.004876065,-0.09782559,-0.06298253
1765,0.022304848,0.013450519,0.00088543276,0.010289451,0.004875248,0.004875248,-0.09783267,-0.0629376
1766,0.022251356,0.013421221,0.00088301365,0.010273963,0.004874016,0.004874016,-0.0978394,-0.0628933
1767,0.022197876,0.013391996,0.00088058814,0.0102585275,0.0048726695,0.0048726695,-0.09784689,-0.06284942
1768,0.022144925,0.013362853,0.0008782072,0.010243212,0.0048715146,0.0048715146,-0.09785345,-0.062805705
1769,0.022091903,0.013333787,0.0008758117,0.010227968,0.0048706587,0.0048706587,-0.09785961,-0.06276104
1770,0.022038855,0.013304791,0.00087340624,0.010212655,0.0048700804,0.0048700804,-0.09786725,-0.06271632
1771,0.021985728,0.013275854,0.00087098737,0.010197396,0.0048685465,0.0048685465,-0.09787372,-0.062673524
1772,0.021933205,0.013246991,0.00086862146,0.0101822335,0.0048669563,0.0048669563,-0.09788067,-0.06263077
1773,0.021880845,0.0132182175,0.0008662627,0.0101671275,0.00486558,0.00486558,-0.09788731,-0.062587135
1774,0.021828532,0.0131894965,0.00086390367,0.0101520745,0.0048641413,0.0048641413,-0.09789427,-0.06254359
1775,0.021776337,0.013160861,0.00086154765,0.010137003,0.004862784,0.004862784,-0.09790219,-0.06250068
1776,0.02172415,0.013132303,0.0008591846,0.01012198,0.004860848,0.004860848,-0.09790839,-0.06245839
1777,0.021672327,0.0131038055,0.0008568522,0.010107129,0.004858906,0.004858906,-0.09791602,-0.062416628
1778,0.02162081,0.013075387,0.00085454225,0.010092345,0.00485783,0.00485783,-0.097922415,-0.062373064
1779,0.021569148,0.0130470395,0.00085221074,0.010077442,0.0048565827,0.0048565827,-0.097929806,-0.06233042
1780,0.02151761,0.013018772,0.00084988377,0.0100626545,0.004854497,0.004854497,-0.09793539,-0.062289167
1781,0.021466471,0.012990567,0.00084759033,0.010047947,0.0048524244,0.0048524244,-0.09794383,-0.06224775
1782,0.021415696,0.012962444,0.0008453253,0.010033392,0.004850804,0.004850804,-0.09795011,-0.062205702
1783,0.021364596,0.012934375,0.000843022,0.01001876,0.0048496276,0.0048496276,-0.09795591,-0.06216298
1784,0.021313459,0.012906383,0.00084070745,0.010004075,0.0048478027,0.0048478027,-0.09796483,-0.06212187
1785,0.021262888,0.0128784655,0.00083844236,0.00998952,0.0048451177,0.0048451177,-0.09797255,-0.062082
1786,0.021212567,0.012850605,0.0008361963,0.00997516,0.0048430352,0.0048430352,-0.09797899,-0.06204094
1787,0.021162383,0.012822825,0.00083395565,0.009960672,0.004841676,0.004841676,-0.097986825,-0.06199868
1788,0.021112151,0.012795124,0.0008317027,0.009946236,0.0048394813,0.0048394813,-0.097993396,-0.061958026
1789,0.021062177,0.012767478,0.00082947,0.009931881,0.004836925,0.004836925,-0.09800066,-0.061918154
1790,0.021012036,0.012739916,0.000827212,0.00991764,0.004834542,0.004834542,-0.09800761,-0.06187787
1791,0.0209625,0.012712421,0.0008250078,0.009903451,0.0048327986,0.0048327986,-0.098015025,-0.06183724
1792,0.020913217,0.012684999,0.00082282175,0.0098893065,0.0048310966,0.0048310966,-0.09802301,-0.061796285
1793,0.020863831,0.0126576545,0.00082061766,0.0098751,0.004828855,0.004828855,-0.09802981,-0.06175678
1794,0.02081456,0.012630355,0.00081842055,0.009861035,0.0048260437,0.0048260437,-0.09803818,-0.06171748
1795,0.020765364,0.012603138,0.0008162226,0.009847019,0.0048238123,0.0048238123,-0.098045334,-0.06167778
1796,0.020716356,0.012575977,0.0008140379,0.009832951,0.0048217983,0.0048217983,-0.098052606,-0.06163754
1797,0.020667441,0.0125488965,0.00081185455,0.009818973,0.0048191124,0.0048191124,-0.09806111,-0.061598375
1798,0.020618847,0.012521889,0.00080969575,0.009805044,0.0048163706,0.0048163706,-0.098067895,-0.061559975
1799,0.020570446,0.012494946,0.00080755,0.009791194,0.004813717,0.004813717,-0.09807521,-0.06152108
1800,0.020521982,0.012468073,0.00080539094,0.00977736,0.0048112758,0.0048112758,-0.09808274,-0.061481908
1801,0.020473927,0.012441272,0.00080326566,0.009763604,0.0048087044,0.0048087044,-0.09808981,-0.061443068
1802,0.020425856,0.012414537,0.00080113177,0.009749897,0.0048062787,0.0048062787,-0.09809747,-0.061404422
1803,0.020377688,0.012387869,0.0007989818,0.009736141,0.004803736,0.004803736,-0.09810536,-0.0613657
1804,0.020329926,0.012361268,0.00079686585,0.0097224405,0.0048007104,0.0048007104,-0.09811202,-0.061328024
1805,0.02028226,0.012334737,0.0007947522,0.00970887,0.0047977585,0.0047977585,-0.09812007,-0.061290257
1806,0.020234983,0.012308262,0.0007926721,0.009695376,0.00479497,0.00479497,-0.098128475,-0.061252058
1807,0.020187575,0.0122818705,0.0007905706,0.009681848,0.00479236,0.00479236,-0.09813569,-0.061214037
1808,0.020140156,0.012255551,0.00078846054,0.009668365,0.004789573,0.004789573,-0.098142765,-0.06117644
1809,0.020093031,0.012229295,0.0007863736,0.009654889,0.0047864434,0.0047864434,-0.09814948,-0.06113952
1810,0.020046107,0.012203109,0.00078429986,0.009641527,0.004783378,0.004783378,-0.09815828,-0.061102103
1811,0.019999625,0.012176985,0.00078226405,0.009628261,0.004780826,0.004780826,-0.09816611,-0.061064683
1812,0.019952899,0.012150918,0.000780198,0.009614961,0.004778286,0.004778286,-0.09817167,-0.061026797
1813,0.019906316,0.012124929,0.0007781387,0.00960161,0.0047752317,0.0047752317,-0.09818068,-0.060990155
1814,0.019859914,0.012098994,0.00077609206,0.0095883785,0.0047715497,0.0047715497,-0.09818795,-0.060954306
1815,0.019813929,0.012073137,0.0007740792,0.009575232,0.0047681625,0.0047681625,-0.09819493,-0.060917996
1816,0.019767605,0.012047341,0.00077202625,0.009562113,0.0047651813,0.0047651813,-0.098202676,-0.06088128
1817,0.019721376,0.012021624,0.00076997525,0.009549003,0.0047620647,0.0047620647,-0.0982122,-0.06084497
1818,0.019675743,0.011995957,0.0007679786,0.009535925,0.0047586984,0.0047586984,-0.09821883,-0.060809035
1819,0.019630173,0.011970363,0.00076598104,0.009522944,0.0047552926,0.0047552926,-0.09822568,-0.060773246
1820,0.019584648,0.011944828,0.00076398195,0.009509985,0.0047522197,0.0047522197,-0.09823518,-0.060737237
1821,0.019539312,0.011919368,0.00076199434,0.009497117,0.0047490746,0.0047490746,-0.09824346,-0.06070137
1822,0.019494131,0.011893973,0.00076001586,0.009484174,0.004745869,0.004745869,-0.09825003,-0.060665324
1823,0.019448739,0.011868644,0.0007580096,0.009471293,0.004742174,0.004742174,-0.098258376,-0.060630433
1824,0.019403799,0.011843391,0.0007560408,0.009458442,0.0047387,0.0047387,-0.09826688,-0.060595278
1825,0.019358918,0.01181818,0.0007540738,0.009445724,0.004734806,0.004734806,-0.09827372,-0.060560636
1826,0.019314261,0.011793048,0.0007521213,0.009433041,0.0047317403,0.0047317403,-0.09828226,-0.060524993
1827,0.019269455,0.011767982,0.0007501474,0.009420311,0.004728403,0.004728403,-0.09828977,-0.06049026
1828,0.019224856,0.01174298,0.0007481876,0.009407649,0.004724579,0.004724579,-0.09829817,-0.06045616
1829,0.019180717,0.011718035,0.00074626826,0.009395081,0.0047209384,0.0047209384,-0.09830641,-0.06042157
1830,0.01913653,0.011693161,0.00074433675,0.009382475,0.0047178622,0.0047178622,-0.09831355,-0.060386352
1831,0.019092258,0.011668356,0.0007423903,0.009369902,0.004714011,0.004714011,-0.0983212,-0.060351864
1832,0.019048505,0.0116436025,0.00074049016,0.009357456,0.00470987,0.00470987,-0.09832918,-0.060319114
1833,0.019004814,0.011618914,0.0007385901,0.009345005,0.0047063204,0.0047063204,-0.09833676,-0.06028472
1834,0.018960899,0.011594296,0.0007366602,0.009332543,0.0047030235,0.0047030235,-0.0983455,-0.060250282
1835,0.018917399,0.0115697365,0.00073476625,0.009320138,0.0046988963,0.0046988963,-0.09835191,-0.060217053
1836,0.018873956,0.011545251,0.0007328705,0.009307806,0.004694963,0.004694963,-0.09836063,-0.060183592
1837,0.018830718,0.011520821,0.0007309898,0.009295544,0.004691195,0.004691195,-0.098369755,-0.06015002
1838,0.018787775,0.011496463,0.0007291313,0.009283231,0.0046875775,0.0046875775,-0.098377064,-0.060116634
1839,0.018744476,0.01147216,0.00072723173,0.009270964,0.0046835,0.0046835,-0.09838537,-0.060083468
1840,0.01870149,0.011447923,0.00072535675,0.009258777,0.004679335,0.004679335,-0.09839199,-0.06005097
1841,0.018658677,0.011423733,0.0007234944,0.009246683,0.004675517,0.004675517,-0.098401174,-0.06001752
1842,0.018616099,0.011399619,0.00072164787,0.009234508,0.0046716793,0.0046716793,-0.09841034,-0.059985027
1843,0.018573623,0.011375569,0.0007198055,0.009222363,0.0046675354,0.0046675354,-0.09841849,-0.05995201
1844,0.0185312,0.01135158,0.00071796204,0.009210372,0.004663095,0.004663095,-0.098426074,-0.059920363
1845,0.018489037,0.011327647,0.0007161389,0.009198381,0.004659098,0.004659098,-0.098434694,-0.05988781
1846,0.018446911,0.011303778,0.00071431336,0.0091864085,0.0046552466,0.0046552466,-0.0984424,-0.059855696
1847,0.018404681,0.011279986,0.0007124694,0.00917442,0.0046513127,0.0046513127,-0.098450184,-0.059823107
1848,0.018362824,0.011256243,0.00071065803,0.009162474,0.004646896,0.004646896,-0.0984586,-0.059791274
1849,0.018321335,0.011232573,0.00070887635,0.00915069,0.004642595,0.004642595,-0.09846696,-0.059759893
1850,0.018279627,0.011208951,0.00070706755,0.009138915,0.0046387576,0.0046387576,-0.098473825,-0.05972742
1851,0.018237937,0.0111853825,0.00070525537,0.009127023,0.0046349834,0.0046349834,-0.098483205,-0.059695184
1852,0.018196166,0.011161899,0.0007034267,0.009115122,0.004630611,0.004630611,-0.09849155,-0.059663646
1853,0.018155072,0.0111384615,0.00070166105,0.009103422,0.004625414,0.004625414,-0.09849938,-0.05963418
1854,0.018114086,0.011115074,0.0006999013,0.009091856,0.004621267,0.004621267,-0.09850642,-0.059602324
1855,0.018073283,0.011091767,0.0006981517,0.0090802545,0.0046176314,0.0046176314,-0.0985156,-0.059570223
1856,0.018031985,0.011068521,0.00069634645,0.009068449,0.004613624,0.004613624,-0.09852264,-0.059538715
1857,0.017991044,0.011045337,0.0006945706,0.009056835,0.0046081743,0.0046081743,-0.09853154,-0.059509456
1858,0.017950524,0.011022202,0.00069283217,0.009045394,0.0046035633,0.0046035633,-0.098540924,-0.0594796
1859,0.017910201,0.010999122,0.00069110806,0.00903392,0.004600143,0.004600143,-0.09854741,-0.05944705
1860,0.017869547,0.010976127,0.00068934204,0.0090222545,0.0045961323,0.0045961323,-0.09855663,-0.05941604
1861,0.017829034,0.010953174,0.00068758614,0.00901075,0.00459048,0.00459048,-0.098565236,-0.05938753
1862,0.017788976,0.010930286,0.00068586913,0.008999441,0.004585644,0.004585644,-0.09857315,-0.059358247
1863,0.017749103,0.01090744,0.0006841662,0.008988159,0.0045821,0.0045821,-0.09858074,-0.059326418
1864,0.017709052,0.010884684,0.0006824369,0.008976643,0.004578087,0.004578087,-0.09858902,-0.059295848
1865,0.017669026,0.010861969,0.00068070577,0.008965216,0.004572664,0.004572664,-0.09859773,-0.05926715
1866,0.017629039,0.010839309,0.0006789729,0.008953982,0.0045674616,0.0045674616,-0.098606326,-0.05923775
1867,0.0175899,0.010816711,0.00067731907,0.008942804,0.0045633204,0.0045633204,-0.09861484,-0.059207954
1868,0.017550347,0.010794175,0.0006756173,0.008931525,0.0045594103,0.0045594103,-0.09862163,-0.05917712
1869,0.01751075,0.0107717095,0.0006739041,0.008920217,0.004554505,0.004554505,-0.09863083,-0.059148338
1870,0.017471451,0.010749295,0.0006722155,0.0089090895,0.0045491224,0.0045491224,-0.09863952,-0.05912009
1871,0.017432466,0.010726916,0.00067055505,0.008898036,0.004544788,0.004544788,-0.09864855,-0.059090517
1872,0.017393395,0.010704623,0.0006688774,0.008886865,0.0045408173,0.0045408173,-0.09865553,-0.059060276
1873,0.017354395,0.010682378,0.0006672018,0.008875679,0.004535486,0.004535486,-0.098663986,-0.05903253
1874,0.017315669,0.0106601855,0.0006655484,0.008864655,0.004530019,0.004530019,-0.09867345,-0.059004463
1875,0.017277125,0.010638066,0.000663906,0.008853684,0.004525664,0.004525664,-0.0986802,-0.05897487
1876,0.017238228,0.010615995,0.0006622232,0.008842657,0.004521253,0.004521253,-0.09868893,-0.058946237
1877,0.017199814,0.010593978,0.0006605836,0.008831646,0.0045160763,0.0045160763,-0.09869725,-0.05891793
1878,0.017161438,0.010572025,0.0006589414,0.00882073,0.0045109787,0.0045109787,-0.09870598,-0.058890242
1879,0.01712339,0.0105501255,0.0006573265,0.008809945,0.004506456,0.004506456,-0.09871294,-0.058860976
1880,0.017085105,0.010528284,0.00065568206,0.008799099,0.004501985,0.004501985,-0.09872205,-0.058832735
1881,0.017046992,0.010506499,0.0006540492,0.008788162,0.004497365,0.004497365,-0.09872835,-0.058804177
1882,0.017009083,0.010484777,0.0006524306,0.0087774,0.004491948,0.004491948,-0.09873875,-0.05877748
1883,0.016971488,0.010463096,0.00065083924,0.00876667,0.004487281,0.004487281,-0.09874742,-0.058749028
1884,0.0169337,0.01044149,0.000649221,0.008755912,0.0044826623,0.0044826623,-0.098755814,-0.058720566
1885,0.016896075,0.010419934,0.00064761407,0.008745058,0.0044775796,0.0044775796,-0.09876349,-0.05869323
1886,0.016858656,0.010398431,0.00064602256,0.008734431,0.004471912,0.004471912,-0.0987733,-0.058667265
1887,0.016821245,0.010376975,0.00064442697,0.008723793,0.004467086,0.004467086,-0.098781325,-0.058639295
1888,0.016783908,0.010355584,0.00064283237,0.008713114,0.004462435,0.004462435,-0.09878903,-0.05861122
1889,0.016746901,0.010334265,0.00064126356,0.008702452,0.004456864,0.004456864,-0.09879884,-0.058585264
1890,0.01670979,0.010312982,0.00063968066,0.008691902,0.004451459,0.004451459,-0.098807745,-0.058558982
1891,0.016672868,0.010291746,0.00063811225,0.008681483,0.0044468218,0.0044468218,-0.098815314,-0.058530964
1892,0.016636001,0.010270585,0.0006365415,0.00867087,0.0044424674,0.0044424674,-0.09882231,-0.058502916
1893,0.016599089,0.010249483,0.0006349605,0.0086603565,0.0044370447,0.0044370447,-0.09883058,-0.058477335
1894,0.016562779,0.010228429,0.00063343503,0.008649877,0.004431512,0.004431512,-0.09884025,-0.05845168
1895,0.016526269,0.010207409,0.000631886,0.008639593,0.004426678,0.004426678,-0.09884887,-0.05842442
1896,0.016489675,0.010186463,0.0006303212,0.008629106,0.0044225,0.0044225,-0.09885463,-0.05839657
1897,0.016453372,0.010165571,0.0006287801,0.008618622,0.004416851,0.004416851,-0.098864965,-0.058370806
1898,0.01641724,0.010144727,0.0006272513,0.0086082835,0.0044111367,0.0044111367,-0.098873846,-0.05834555
1899,0.016381267,0.010123927,0.00062573404,0.008598,0.0044061416,0.0044061416,-0.09888095,-0.05831886
1900,0.016345173,0.010103196,0.00062419777,0.00858766,0.0044012545,0.0044012545,-0.09888934,-0.058292307
1901,0.016309226,0.010082516,0.000622671,0.008577336,0.004395665,0.004395665,-0.09889867,-0.05826708
1902,0.01627355,0.010061891,0.00062116596,0.008567141,0.0043899966,0.0043899966,-0.098907515,-0.058242477
1903,0.016237821,0.010041313,0.0006196507,0.008556981,0.0043851375,0.0043851375,-0.098916344,-0.058216475
1904,0.01620228,0.010020807,0.0006181473,0.008546744,0.0043805614,0.0043805614,-0.09892326,-0.0581893
1905,0.016166773,0.010000342,0.00061664317,0.0085365875,0.0043750145,0.0043750145,-0.09893228,-0.0581645
1906,0.016131688,0.009979914,0.00061517744,0.008526551,0.004369907,0.004369907,-0.0989387,-0.05813858
1907,0.01609626,0.009959566,0.0006136695,0.008516339,0.0043649985,0.0043649985,-0.098947935,-0.058112912
1908,0.016060863,0.009939267,0.00061215955,0.008506209,0.00435941,0.00435941,-0.0989562,-0.058087815
1909,0.01602597,0.009918999,0.00061069714,0.008496107,0.0043536145,0.0043536145,-0.098964915,-0.05806356
1910,0.015990991,0.009898797,0.00060921954,0.008486081,0.004348359,0.004348359,-0.09897244,-0.058038212
1911,0.01595629,0.009878646,0.00060776446,0.008476034,0.0043430943,0.0043430943,-0.09898265,-0.058013033
1912,0.015921507,0.009858552,0.00060629536,0.0084661115,0.004337437,0.004337437,-0.09899068,-0.057988603
1913,0.015886676,0.0098385215,0.00060481543,0.008456128,0.0043323357,0.0043323357,-0.098999195,-0.05796373
1914,0.01585234,0.009818521,0.0006033818,0.008446236,0.004327202,0.004327202,-0.09900742,-0.05793894
1915,0.015817828,0.009798589,0.000601924,0.008436287,0.004322082,0.004322082,-0.09901537,-0.057914026
1916,0.015783366,0.009778695,0.00060046714,0.008426404,0.0043165977,0.0043165977,-0.09902412,-0.05788953
1917,0.0157493,0.009758855,0.00059904443,0.008416527,0.0043109707,0.0043109707,-0.099031664,-0.057866
1918,0.015714942,0.009739066,0.00059758755,0.008406717,0.00430588,0.00430588,-0.09904109,-0.057841107
1919,0.01568089,0.009719328,0.00059615634,0.008396844,0.0043006595,0.0043006595,-0.099048905,-0.057816602
1920,0.015646871,0.0096996445,0.0005947226,0.00838706,0.004294812,0.004294812,-0.09905883,-0.05779305
1921,0.015612967,0.0096799955,0.0005932971,0.008377334,0.0042893854,0.0042893854,-0.099067025,-0.05776894
1922,0.0155794,0.009660421,0.0005918979,0.008367555,0.004284415,0.004284415,-0.09907488,-0.05774425
1923,0.0155456755,0.009640883,0.00059047923,0.008357835,0.0042786463,0.0042786463,-0.09908264,-0.0577211
1924,0.015512014,0.009621404,0.000589061,0.0083481455,0.0042732344,0.0042732344,-0.099091455,-0.05769735
1925,0.015478553,0.00960196,0.0005876593,0.008338477,0.00426773,0.00426773,-0.09909861,-0.05767358
1926,0.015445165,0.009582583,0.00058625825,0.008328802,0.004262466,0.004262466,-0.099107616,-0.057649627
1927,0.015411885,0.009563247,0.0005848639,0.008319134,0.0042567216,0.0042567216,-0.09911645,-0.057626974
1928,0.015378778,0.009543969,0.00058348087,0.008309573,0.004250991,0.004250991,-0.09912324,-0.057603702
1929,0.015345751,0.009524727,0.0005821024,0.00830004,0.004245631,0.004245631,-0.099132866,-0.05758007
1930,0.015312538,0.009505545,0.0005806993,0.008290471,0.004240623,0.004240623,-0.099141054,-0.057555735
1931,0.015279613,0.009486405,0.0005793209,0.008280878,0.0042351214,0.0042351214,-0.09914871,-0.057532534
1932,0.015246831,0.009467321,0.0005779509,0.008271387,0.0042292206,0.0042292206,-0.09915797,-0.057510138
1933,0.015214145,0.0094482945,0.00057658507,0.0082619265,0.0042236918,0.0042236918,-0.099167146,-0.057487316
1934,0.015181468,0.009429292,0.0005752176,0.0082524475,0.004218143,0.004218143,-0.09917616,-0.057464376
1935,0.015148923,0.009410362,0.00057385606,0.00824297,0.0042126733,0.0042126733,-0.099182755,-0.057441432
1936,0.015116393,0.009391467,0.00057249254,0.008233508,0.0042069354,0.0042069354,-0.09919282,-0.057419613
1937,0.015084133,0.009372629,0.0005711503,0.008224159,0.004201359,0.004201359,-0.099199854,-0.057396278
1938,0.015051931,0.009353825,0.0005698106,0.00821487,0.004196125,0.004196125,-0.09920949,-0.057373397
1939,0.015019629,0.009335077,0.00056845514,0.0082054315,0.0041908687,0.0041908687,-0.09921644,-0.05735047
1940,0.014987513,0.009316383,0.000567113,0.008196083,0.004185244,0.004185244,-0.09922485,-0.057327606
1941,0.014955735,0.009297727,0.00056580076,0.008186786,0.0041793487,0.0041793487,-0.09923374,-0.057306115
1942,0.014923705,0.009279126,0.00056445785,0.008177476,0.0041739405,0.0041739405,-0.09924257,-0.05728349
1943,0.014891881,0.00926057,0.00056313106,0.008168205,0.004168083,0.004168083,-0.0992513,-0.05726187
1944,0.014860172,0.009242057,0.00056181144,0.00815896,0.0041624107,0.0041624107,-0.0992595,-0.057240225
1945,0.0148283085,0.009223597,0.00056047115,0.008149782,0.004157098,0.004157098,-0.09926748,-0.057217307
1946,0.014796777,0.009205184,0.00055915926,0.008140552,0.004151845,0.004151845,-0.09927643,-0.057195056
1947,0.014765421,0.009186809,0.0005578612,0.0081313355,0.0041459664,0.0041459664,-0.09928325,-0.05717425
1948,0.014734307,0.009168488,0.0005565819,0.008122259,0.004140281,0.004140281,-0.09929258,-0.057151645
1949,0.0147029385,0.009150211,0.0005552728,0.008113058,0.0041351886,0.0041351886,-0.099299975,-0.05712945
1950,0.014671618,0.0091319885,0.00055396295,0.008103853,0.0041292924,0.0041292924,-0.0993088,-0.0571081
1951,0.014640646,0.009113802,0.0005526844,0.0080947615,0.0041230475,0.0041230475,-0.099318646,-0.05708786
1952,0.014609482,0.009095666,0.0005513817,0.008085679,0.0041175364,0.0041175364,-0.0993248,-0.057065826
1953,0.014578657,0.009077573,0.00055010844,0.008076656,0.0041117263,0.0041117263,-0.099332914,-0.057044752
1954,0.01454789,0.009059534,0.0005488356,0.008067601,0.0041065477,0.0041065477,-0.099340856,-0.057022586
1955,0.014516852,0.009041534,0.0005475318,0.008058569,0.00410084,0.00410084,-0.099348545,-0.05700135
1956,0.014486301,0.00902358,0.0005462721,0.008049653,0.004095231,0.004095231,-0.099358834,-0.05698024
1957,0.014455695,0.009005671,0.0005450023,0.008040671,0.0040901327,0.0040901327,-0.09936658,-0.056958616
1958,0.014425152,0.008987819,0.0005437333,0.008031606,0.0040844996,0.0040844996,-0.09937476,-0.056937646
1959,0.014394771,0.008969992,0.00054247794,0.008022726,0.0040782047,0.0040782047,-0.099382676,-0.0569177
1960,0.014364533,0.00895222,0.0005412313,0.00801378,0.004072807,0.004072807,-0.09939105,-0.056895994
1961,0.014334198,0.008934482,0.0005399716,0.008004859,0.0040671085,0.0040671085,-0.09940077,-0.056875475
1962,0.014304138,0.008916806,0.00053873315,0.007995959,0.0040615457,0.0040615457,-0.09940843,-0.056854248
1963,0.014274092,0.008899164,0.00053749274,0.007987108,0.004055831,0.004055831,-0.099417195,-0.05683384
1964,0.0142440135,0.008881559,0.00053624547,0.007978313,0.004050224,0.004050224,-0.099424474,-0.056812823
1965,0.01421421,0.0088640135,0.0005350196,0.007969478,0.00404484,0.00404484,-0.09943199,-0.05679186
1966,0.014184209,0.008846513,0.00053376955,0.007960539,0.0040389583,0.0040389583,-0.09944099,-0.056771368
1967,0.014154399,0.008829053,0.0005325347,0.007951837,0.0040327567,0.0040327567,-0.09944939,-0.056751847
1968,0.014124779,0.008811636,0.0005313143,0.007943046,0.004027468,0.004027468,-0.09945796,-0.056731217
1969,0.014094854,0.008794256,0.0005300598,0.007934283,0.004021725,0.004021725,-0.099467106,-0.056710757
1970,0.014065634,0.008776929,0.00052887056,0.007925604,0.004015868,0.004015868,-0.09947316,-0.05669076
1971,0.014036296,0.008759639,0.00052766566,0.0079169385,0.0040107723,0.0040107723,-0.0994816,-0.056669883
1972,0.014007001,0.008742395,0.00052646064,0.007908197,0.0040054927,0.0040054927,-0.09949041,-0.056649398
1973,0.013977584,0.008725186,0.00052523986,0.007899523,0.003999455,0.003999455,-0.099498615,-0.056629993
1974,0.013948308,0.008708026,0.00052402826,0.007890854,0.0039937235,0.0039937235,-0.09950698,-0.056610085
1975,0.013919282,0.008690914,0.00052283675,0.007882156,0.0039881743,0.0039881743,-0.0995142,-0.056589983
1976,0.013890243,0.008673832,0.0005216411,0.007873517,0.003982247,0.003982247,-0.09952357,-0.056570426
1977,0.01386155,0.008656807,0.0005204743,0.007864938,0.0039762743,0.0039762743,-0.099531345,-0.056551427
1978,0.013832831,0.008639812,0.0005193019,0.007856382,0.003970881,0.003970881,-0.09953835,-0.056530885
1979,0.013803663,0.008622862,0.00051808,0.007847792,0.0039655548,0.0039655548,-0.09954613,-0.05651098
1980,0.013774859,0.008605949,0.0005168911,0.007839178,0.003959612,0.003959612,-0.09955466,-0.056491032
1981,0.013746366,0.008589089,0.0005157277,0.007830617,0.0039535104,0.0039535104,-0.09956439,-0.056472383
1982,0.01371789,0.008572265,0.00051456253,0.007822174,0.0039477535,0.0039477535,-0.09957202,-0.05645305
1983,0.013689414,0.008555488,0.0005133926,0.007813685,0.00394237,0.00394237,-0.09957922,-0.056433424
1984,0.013660922,0.008538746,0.0005122175,0.00780517,0.003936791,0.003936791,-0.09958843,-0.056413926
1985,0.013632584,0.008522063,0.00051105215,0.007796672,0.003931181,0.003931181,-0.099595495,-0.0563947
1986,0.013604486,0.008505415,0.0005099071,0.0077883233,0.0039255493,0.0039255493,-0.09960311,-0.05637554
1987,0.013576392,0.008488794,0.0005087598,0.007779908,0.003920521,0.003920521,-0.09961116,-0.05635553
1988,0.0135483295,0.0084722275,0.00050761015,0.007771432,0.003914982,0.003914982,-0.099619046,-0.05633632
1989,0.013520125,0.008455686,0.00050644384,0.007762965,0.0039089443,0.0039089443,-0.099627025,-0.056317568
1990,0.013492076,0.00843919,0.0005052886,0.0077545755,0.0039028972,0.0039028972,-0.09963491,-0.05629936
1991,0.013464459,0.008422738,0.0005041721,0.0077462755,0.0038971677,0.0038971677,-0.099644355,-0.056280337
1992,0.013436656,0.008406315,0.00050303416,0.007737888,0.0038915789,0.0038915789,-0.099651925,-0.056261294
1993,0.013408776,0.008389945,0.00050188316,0.0077295396,0.003885825,0.003885825,-0.099660516,-0.056242462
1994,0.013381086,0.008373605,0.0005007481,0.0077212546,0.0038800787,0.0038800787,-0.09966897,-0.056224037
1995,0.013353661,0.0083573125,0.0004996348,0.0077129677,0.0038747762,0.0038747762,-0.09967595,-0.056204617
1996,0.013326136,0.008341067,0.000498507,0.007704702,0.0038691487,0.0038691487,-0.09968345,-0.056186073
1997,0.013298842,0.008324853,0.0004973989,0.0076964465,0.0038636622,0.0038636622,-0.099691845,-0.056167565
1998,0.013271389,0.008308679,0.00049627095,0.0076881335,0.003857878,0.003857878,-0.09970017,-0.05614932
1999,0.013244214,0.008292547,0.00049516663,0.007679888,0.0038518573,0.0038518573,-0.09970762,-0.056131013


==> PINNs-example1/adaptive_pinn_ex2_points.csv <==
N_points,xpoints,ypoints,Est,Est_prime
0,-1.0,-1.0,-0.24113508,-0.055136733
1,1.0,-1.0,-0.20754325,-0.05259004
2,1.0,1.0,-0.27360645,-0.06469423
3,-1.0,1.0,-0.24541435,-0.07801092
4,0.0,0.0,1.3074329,0.19923326
5,0.0,-1.0,-0.73074853,-0.24682847
6,1.0,0.0,-0.73070955,-0.2416517
7,-1.0,0.0,-0.62147415,-0.13563672
8,0.0,1.0,-0.6856048,-0.17536281
9,-0.5,-0.5,0.16477966,0.04930821
10,0.5,-0.5,0.2046785,0.11036746
11,0.5,0.5,0.17706299,0.05676698
12,-0.5,0.5,0.15534964,0.047559742
13,-0.5,-1.0,-0.5066386,-0.1566982
14,0.0,-0.5,0.5455018,0.1505373
15,-0.5,0.0,0.52850026,0.13503206
16,-0.5,1.0,-0.48077,-0.09848226
17,-1.0,-0.5,-0.42802012,-0.11331275
18,1.0,-0.5,-0.4857138,-0.18717578
19,0.5,-1.0,-0.51410276,-0.18302754
20,0.5,0.0,0.5686102,0.17860772
21,0.5,1.0,-0.50832725,-0.1373731
22,-1.0,0.5,-0.40576348,-0.12062712
23,1.0,0.5,-0.4809292,-0.15467794
24,0.0,0.5,0.536526,0.13223678
25,-0.75,-0.75,-0.2285991,-0.008913816
26,-0.25,-0.75,-0.16758321,-0.021727815
27,-0.25,-0.25,0.87352526,0.12358279
28,-0.75,-0.25,-0.14707035,-0.039734263
29,0.25,-0.75,-0.18530059,-0.036792807
30,0.75,-0.75,-0.29471725,-0.09726946
31,0.75,-0.25,-0.13538942,-0.02293285
32,0.25,-0.25,0.9621347,0.24214289
33,0.25,0.25,0.917084,0.1764197
34,0.75,0.25,-0.13290846,-0.027607813
35,0.75,0.75,-0.25454986,-0.034305345
36,0.25,0.75,-0.19225164,-0.05262749
37,-0.75,0.25,-0.13664484,-0.011735603
38,-0.25,0.25,0.967185,0.23267949
39,-0.25,0.75,-0.20087199,-0.039289456
40,-0.75,0.75,-0.27457404,-0.07491959
41,1.0,0.75,-0.32625014,-0.09003605
42,-1.0,0.75,-0.28688294,-0.10577588
43,0.75,0.5,-0.15738602,-0.025369659
44,-0.75,0.5,-0.17939737,-0.056151226
45,0.25,0.5,0.42625764,0.09604191
46,0.5,0.25,0.4497075,0.1215481
47,0.5,-0.25,0.4998455,0.19496453
48,0.0,0.25,1.1288003,0.21982744
49,0.75,-0.5,-0.1866589,-0.053587515
50,-0.5,0.75,-0.2268172,-0.04776777
51,0.75,-1.0,-0.33462632,-0.11543152
52,1.0,0.25,-0.6530724,-0.21252663
53,0.5,-0.75,-0.22481732,-0.059323233
54,0.25,1.0,-0.64202136,-0.17486772
55,-1.0,0.25,-0.54928863,-0.12071865
56,-0.75,-1.0,-0.33725178,-0.0897356
57,0.75,0.0,-0.13021183,-0.020300314
58,-0.75,-0.5,-0.15705138,-0.023046993
59,-0.5,-0.75,-0.17580722,-0.005278088
60,-0.75,0.0,-0.13727565,-0.011764705
61,-1.0,-0.75,-0.28070602,-0.055518694
62,-0.25,-1.0,-0.6645687,-0.21774794
63,0.0,-0.25,1.085115,0.17947444
64,1.0,-0.75,-0.3085635,-0.11866535
65,0.0,-0.75,-0.1730141,-0.030642945
66,-0.25,0.0,1.1003478,0.19673564
67,-0.75,1.0,-0.33871093,-0.07095807
68,0.75,1.0,-0.35576442,-0.083859235
69,-0.25,-0.5,0.4212798,0.09706942
70,0.25,0.0,1.1062925,0.21522458
71,1.0,-0.25,-0.66188365,-0.23346806
72,0.25,-0.5,0.4819535,0.17911315
73,-0.5,-0.25,0.40322146,0.067806296
74,-1.0,-0.25,-0.5735101,-0.14691432
75,0.25,-1.0,-0.6721629,-0.2333628
76,-0.25,1.0,-0.6205591,-0.14293553
77,0.5,0.75,-0.1998325,-0.036835343
78,0.0,0.75,-0.19395089,-0.048146073
79,-0.5,0.25,0.45489448,0.1437159
80,-0.25,0.5,0.4421466,0.1257951
81,-0.875,-0.875,-0.29750693,-0.03321889
82,-0.625,-0.875,-0.32454425,-0.052487165
83,-0.625,-0.625,-0.08198869,0.01878843
84,-0.875,-0.625,-0.27761284,-0.043915514
85,-0.375,-0.875,-0.3977114,-0.10202237
86,-0.125,-0.875,-0.46217662,-0.14424323
87,-0.125,-0.625,0.17125893,0.06915422
88,-0.375,-0.625,0.07807794,0.047190174
89,-0.375,-0.375,0.50215924,0.08348964
90,-0.125,-0.375,0.79039615,0.14075863
91,-0.125,-0.125,1.1778525,0.16662838
92,-0.375,-0.125,0.7830856,0.13502017
93,-0.875,-0.375,-0.3345057,-0.092179194
94,-0.625,-0.375,0.0709095,0.013204224
95,-0.625,-0.125,0.16025004,0.04242738
96,-0.875,-0.125,-0.37921685,-0.096646905
97,0.125,-0.875,-0.4752575,-0.15898755
98,0.375,-0.875,-0.43545437,-0.1482822
99,0.375,-0.625,0.08551419,0.06667362
100,0.125,-0.625,0.18393105,0.08888397
101,0.625,-0.875,-0.37531537,-0.1251238
102,0.875,-0.875,-0.32577917,-0.098822266
103,0.875,-0.625,-0.3351418,-0.12472181
104,0.625,-0.625,-0.12024382,-0.020240441
105,0.625,-0.375,0.11466232,0.0772935
106,0.875,-0.375,-0.37529615,-0.142192
107,0.875,-0.125,-0.41752386,-0.14904246
108,0.625,-0.125,0.21636085,0.10747531
109,0.125,-0.375,0.8434643,0.2102973
110,0.375,-0.375,0.6034603,0.21844032
111,0.375,-0.125,0.8574095,0.23507091
112,0.125,-0.125,1.2060287,0.20901252
113,0.125,0.125,1.2084819,0.20481823
114,0.375,0.125,0.82135284,0.18530862
115,0.375,0.375,0.53650105,0.121310204
116,0.125,0.375,0.8212292,0.16993573
117,0.625,0.125,0.19970877,0.08075009
118,0.875,0.125,-0.41148764,-0.14101785
119,0.875,0.375,-0.35361353,-0.11157263
120,0.625,0.375,0.09981087,0.043120123
121,0.625,0.625,-0.09208958,0.0014849119
122,0.875,0.625,-0.30469257,-0.06919057
123,0.875,0.875,-0.3326086,-0.05293888
124,0.625,0.875,-0.34775802,-0.06944781
125,0.125,0.625,0.14726657,0.036752462
126,0.375,0.625,0.062396765,0.020632003
127,0.375,0.875,-0.41199008,-0.112286404
128,0.125,0.875,-0.46158016,-0.13185936
129,-0.875,0.125,-0.369672,-0.0776672
130,-0.625,0.125,0.18017274,0.07967094
131,-0.625,0.375,0.077797115,0.034517623
132,-0.875,0.375,-0.3248015,-0.08696316
133,-0.375,0.125,0.8397016,0.20697019
134,-0.125,0.125,1.2353648,0.22965494
135,-0.125,0.375,0.85067695,0.2046979
136,-0.375,0.375,0.56118715,0.16005622
137,-0.375,0.625,0.044897825,0.022598736
138,-0.125,0.625,0.14858001,0.04915178
139,-0.125,0.875,-0.45973584,-0.11796065
140,-0.375,0.875,-0.41174495,-0.08929248
141,-0.875,0.625,-0.2946599,-0.09837795
142,-0.625,0.625,-0.1318746,-0.03895591
143,-0.625,0.875,-0.35331753,-0.071431175
144,-0.875,0.875,-0.31896833,-0.07906926
145,-0.25,0.375,0.7432858,0.19517836
146,-0.375,0.25,0.74296653,0.20189048
147,-0.125,0.75,-0.19593076,-0.04250915
148,-0.625,0.25,0.1456838,0.067516774
149,-0.875,0.25,-0.34886307,-0.07846463
150,-0.375,0.5,0.3163082,0.09418741
151,-0.375,1.0,-0.55600023,-0.12039418
152,-0.75,0.125,-0.13344355,-0.0038416088
153,-1.0,0.125,-0.59896034,-0.1259665
154,0.125,1.0,-0.6774514,-0.179927
155,-0.5,0.625,-0.03892201,-0.005876586
156,0.375,0.75,-0.19309089,-0.046522416
157,0.125,0.75,-0.19300817,-0.052686274
158,0.5,0.875,-0.37784365,-0.09138253
159,1.0,0.875,-0.29362664,-0.06937986
160,0.875,0.75,-0.30697948,-0.054793794
161,1.0,0.625,-0.39344436,-0.120733544
162,-1.0,0.625,-0.33700353,-0.11658949
163,0.625,0.75,-0.21866658,-0.030073449
164,0.625,0.5,0.016099408,0.024632052
165,1.0,0.125,-0.7088997,-0.23131506
166,-0.875,0.5,-0.30455545,-0.096142665
167,0.875,0.5,-0.32291538,-0.090172105
168,0.5,0.125,0.5296253,0.1513805
169,-0.5,0.875,-0.38116217,-0.077632055
170,0.75,0.875,-0.33052784,-0.054187648
171,0.25,0.125,1.0527071,0.19718087
172,0.125,0.0,1.2545699,0.20539384
173,0.625,1.0,-0.42785513,-0.1099814
174,1.0,-0.375,-0.5814019,-0.21451676
175,-0.375,0.75,-0.21075271,-0.040785596
176,0.5,0.375,0.3313793,0.09100788
177,0.5,-0.375,0.3797305,0.16713096
178,0.625,-0.5,0.010425001,0.034754403
179,-1.0,0.375,-0.48093724,-0.12025824
180,0.75,0.375,-0.13907515,-0.027434845
181,0.625,0.0,0.21967514,0.09825412
182,1.0,-0.125,-0.7143568,-0.24258128
183,0.0,-0.375,0.8508767,0.1762375
184,-0.5,-0.375,0.29635292,0.053281546
185,0.375,-0.75,-0.2004292,-0.045299374
186,0.375,-0.5,0.36776543,0.1598467
187,1.0,-0.625,-0.3899151,-0.1541096
188,-0.875,0.75,-0.299314,-0.09120316
189,-0.375,-0.25,0.6627709,0.100122675
190,0.125,-0.25,1.0679282,0.21529806
191,-0.25,-0.625,0.13342646,0.057390895
192,0.375,0.25,0.7078417,0.15533459
193,0.375,-0.25,0.76883197,0.2407544
194,0.0,-0.625,0.18944722,0.08124463
195,0.75,-0.625,-0.23639223,-0.07589237
196,-0.5,0.375,0.3279029,0.103084356
197,0.75,0.125,-0.13137825,-0.02457466
198,-0.125,-0.75,-0.16994943,-0.027591571
199,-1.0,-0.375,-0.5086927,-0.13653064
200,0.875,1.0,-0.3077984,-0.06642558
201,-0.125,0.0,1.2567316,0.19931877
202,0.0,-0.875,-0.47629404,-0.1553479
203,0.625,-1.0,-0.42093006,-0.14989415
204,-0.875,1.0,-0.29009205,-0.06996808
205,0.5,0.625,-0.005717218,0.014452998
206,0.75,-0.125,-0.12997317,-0.018582009
207,-0.25,-0.875,-0.43449688,-0.12589641
208,-0.5,-0.125,0.48399287,0.09906158
209,-0.75,-0.125,-0.14308408,-0.028000545
210,-0.375,-0.75,-0.16811073,-0.013337459
211,-0.625,0.5,-0.018271,-0.005667381
212,0.375,0.5,0.31548616,0.07764813
213,-0.875,-1.0,-0.2812869,-0.06599682
214,0.125,0.5,0.5030624,0.11554197
215,-0.625,-1.0,-0.41694495,-0.121709615
216,-0.75,0.375,-0.15113708,-0.032720286
217,0.25,0.625,0.11351094,0.027276415
218,0.125,0.25,1.0629193,0.197213
219,-0.75,-0.875,-0.30280724,-0.036811866
220,-0.375,0.0,0.84860605,0.17829937
221,-1.0,-0.125,-0.6127959,-0.14489302
222,0.75,-0.875,-0.3484556,-0.11225056
223,-0.5,-0.625,0.0058294088,0.03591937
224,-0.125,0.25,1.0990869,0.23580831
225,0.0,0.875,-0.46769026,-0.12830244
226,0.875,0.25,-0.38637683,-0.12912181
227,-0.875,-0.75,-0.273293,-0.027422724
228,-0.75,-0.375,-0.14959599,-0.03768096
229,0.125,-0.5,0.54057306,0.17273015
230,0.25,0.875,-0.44192263,-0.12660176
231,0.375,0.0,0.87282693,0.21329945
232,-0.125,-0.25,1.0179398,0.14794588
233,-0.625,0.75,-0.24885613,-0.05967243
234,-1.0,-0.875,-0.2514337,-0.04330082
235,0.0,0.375,0.8748225,0.192942
236,-0.5,-0.875,-0.3584986,-0.07597366
237,0.5,-0.875,-0.40545028,-0.13743402
238,-0.625,-0.75,-0.19522792,-0.002251353
239,-0.125,1.0,-0.66575533,-0.16230753
240,-0.75,0.625,-0.22152215,-0.07133825
241,0.5,-0.125,0.56117034,0.19623949
242,0.0,-0.125,1.2401628,0.18397303
243,-0.125,-1.0,-0.71245396,-0.23730364
244,-0.625,-0.5,0.0055717975,0.017932773
245,-0.875,0.0,-0.38114604,-0.08569388
246,0.875,-0.5,-0.35185754,-0.13462307
247,-0.25,-0.375,0.6709008,0.11037709
248,-0.125,-0.5,0.5032353,0.12301456
249,-0.75,-0.625,-0.18023595,-0.007972775
250,0.625,-0.75,-0.25777805,-0.0777629
251,-0.625,1.0,-0.40501422,-0.080999136
252,0.375,1.0,-0.58325684,-0.16018479
253,1.0,0.375,-0.5726553,-0.1863939
254,-0.875,-0.5,-0.3022193,-0.07015079
255,-0.375,-1.0,-0.5930014,-0.18996531
256,-0.625,0.0,0.18267864,0.067843124
257,0.75,0.625,-0.19502747,-0.025825895
258,0.25,0.375,0.70361817,0.14526069
259,0.625,-0.25,0.18325776,0.1017701
260,-0.375,-0.5,0.30630723,0.07381811
261,-1.0,-0.625,-0.3459233,-0.082834214
262,-0.25,-0.125,1.0219158,0.15392916
263,0.0,0.625,0.16039056,0.045952264
264,0.25,-0.125,1.0767616,0.23252155
265,0.875,-0.25,-0.39966494,-0.14711536
266,-0.875,-0.25,-0.36272344,-0.101133436
267,-0.625,-0.25,0.12149717,0.020413525
268,0.25,-0.625,0.15012822,0.08574442
269,0.625,0.25,0.15999402,0.06134547
270,0.75,-0.375,-0.15279603,-0.03491392
271,0.125,-1.0,-0.71691215,-0.24545787
272,-0.125,0.5,0.5174446,0.1379503
273,-0.25,0.125,1.0872365,0.23036826
274,0.25,-0.375,0.7613259,0.229481
275,0.25,-0.875,-0.46040246,-0.15608637
276,-0.5,0.125,0.5221728,0.15478761
277,0.125,-0.75,-0.17726311,-0.032751538
278,0.375,-1.0,-0.6016445,-0.21180716
279,0.875,-0.75,-0.32723016,-0.11278809
280,0.875,0.0,-0.42246255,-0.14733954
281,0.5,-0.625,-0.0076180995,0.03015735
282,0.0,0.125,1.2739122,0.21701
283,0.875,-1.0,-0.2669039,-0.08232996
284,1.0,-0.875,-0.253107,-0.08404222
285,-0.25,0.625,0.109500796,0.041753426
286,-0.25,0.875,-0.43972185,-0.103828095
287,-0.75,0.875,-0.33212063,-0.072005026
288,-1.0,0.875,-0.26454717,-0.09083761
289,-0.9375,-0.9375,-0.31477055,-0.04427974
290,-0.8125,-0.9375,-0.3309808,-0.05200522
291,-0.8125,-0.8125,-0.27056482,-0.021498296
292,-0.9375,-0.8125,-0.29542968,-0.035596058
293,-0.6875,-0.9375,-0.36529097,-0.07238363
294,-0.5625,-0.9375,-0.4125088,-0.101108
295,-0.5625,-0.8125,-0.262645,-0.02998154
296,-0.6875,-0.8125,-0.2591282,-0.02019171
297,-0.6875,-0.6875,-0.16695625,0.0045477487
298,-0.5625,-0.6875,-0.10755542,0.016631175
299,-0.5625,-0.5625,0.028513849,0.033706475
300,-0.6875,-0.5625,-0.10042405,0.0039977394
301,-0.9375,-0.6875,-0.30621964,-0.050453354
302,-0.8125,-0.6875,-0.23652461,-0.018335069
303,-0.8125,-0.5625,-0.22940248,-0.0350521
304,-0.9375,-0.5625,-0.3392922,-0.07836155
305,-0.4375,-0.9375,-0.46513122,-0.13295153
306,-0.3125,-0.9375,-0.51502484,-0.16301456
307,-0.3125,-0.8125,-0.29854044,-0.06443131
308,-0.4375,-0.8125,-0.27780396,-0.046436258
309,-0.1875,-0.9375,-0.5548095,-0.1874315
310,-0.0625,-0.9375,-0.5788495,-0.20360419
311,-0.0625,-0.8125,-0.33249342,-0.09063946
312,-0.1875,-0.8125,-0.31840697,-0.079881005
313,-0.1875,-0.6875,-0.008471906,0.023715075
314,-0.0625,-0.6875,0.0032449365,0.02739919
315,-0.0625,-0.5625,0.36049986,0.11205294
316,-0.1875,-0.5625,0.31454626,0.09151859
317,-0.4375,-0.6875,-0.062084153,0.020800896
318,-0.3125,-0.6875,-0.029821604,0.021867976
319,-0.3125,-0.5625,0.24135545,0.07285094
320,-0.4375,-0.5625,0.14473122,0.0550879
321,-0.4375,-0.4375,0.3244673,0.06578507
322,-0.3125,-0.4375,0.48469,0.09213452
323,-0.3125,-0.3125,0.6891203,0.10275363
324,-0.4375,-0.3125,0.47404942,0.07530731
325,-0.1875,-0.4375,0.60831857,0.11963398
326,-0.0625,-0.4375,0.6867058,0.15129079
327,-0.0625,-0.3125,0.95389676,0.16073918
328,-0.1875,-0.3125,0.85319155,0.12895301
329,-0.1875,-0.1875,1.0413355,0.14534627
330,-0.0625,-0.1875,1.1511139,0.1667557
331,-0.0625,-0.0625,1.2697871,0.18536298
332,-0.1875,-0.0625,1.1620874,0.17895514
333,-0.4375,-0.1875,0.5931283,0.100696385
334,-0.3125,-0.1875,0.8503006,0.12687764
335,-0.3125,-0.0625,0.9576072,0.16807006
336,-0.4375,-0.0625,0.673758,0.14033698
337,-0.9375,-0.4375,-0.38224843,-0.10618283
338,-0.8125,-0.4375,-0.24025637,-0.056927264
339,-0.8125,-0.3125,-0.25682423,-0.070153564
340,-0.9375,-0.3125,-0.4226718,-0.12365823
341,-0.6875,-0.4375,-0.05734898,-0.0071555786
342,-0.5625,-0.4375,0.1384688,0.034231342
343,-0.5625,-0.3125,0.22613567,0.038288657
344,-0.6875,-0.3125,-0.028566688,-0.011855863
345,-0.6875,-0.1875,-0.0063346326,-0.0015853234
346,-0.5625,-0.1875,0.29546672,0.058079783
347,-0.5625,-0.0625,0.3431002,0.08926668
348,-0.6875,-0.0625,0.010778397,0.01881811
349,-0.9375,-0.1875,-0.45124424,-0.1271119
350,-0.8125,-0.1875,-0.2692626,-0.06884626
351,-0.8125,-0.0625,-0.27296644,-0.057166606
352,-0.9375,-0.0625,-0.46286103,-0.11990752
353,0.0625,-0.9375,-0.5839133,-0.21019992
354,0.1875,-0.9375,-0.5695442,-0.2070935
355,0.1875,-0.8125,-0.33714736,-0.09888776
356,0.0625,-0.8125,-0.33853722,-0.09654687
357,0.3125,-0.9375,-0.5380566,-0.19526543
358,0.4375,-0.9375,-0.4940693,-0.17658843
359,0.4375,-0.8125,-0.32470992,-0.10041118
360,0.3125,-0.8125,-0.33121964,-0.09959008
361,0.3125,-0.6875,-0.03822136,0.02037999
362,0.4375,-0.6875,-0.08704512,-0.00022639334
363,0.4375,-0.5625,0.17006657,0.0976281
364,0.3125,-0.5625,0.28045732,0.13015792
365,0.0625,-0.6875,0.0043007433,0.030835196
366,0.1875,-0.6875,-0.008353561,0.029911302
367,0.1875,-0.5625,0.34868273,0.13934037
368,0.0625,-0.5625,0.37391555,0.13053575
369,0.5625,-0.9375,-0.44356778,-0.15345524
370,0.6875,-0.9375,-0.39264977,-0.12829685
371,0.6875,-0.8125,-0.32164043,-0.104839906
372,0.5625,-0.8125,-0.321054,-0.1022718
373,0.8125,-0.9375,-0.34625494,-0.10311281
374,0.9375,-0.9375,-0.30722654,-0.079160854
375,0.9375,-0.8125,-0.32585457,-0.10441564
376,0.8125,-0.8125,-0.3248202,-0.10644994
377,0.8125,-0.6875,-0.2999863,-0.10428339
378,0.9375,-0.6875,-0.35358343,-0.1300593
379,0.9375,-0.5625,-0.39060852,-0.15451626
380,0.8125,-0.5625,-0.28102618,-0.09925747
381,0.5625,-0.6875,-0.15268263,-0.031238414
382,0.6875,-0.6875,-0.22779894,-0.06837382
383,0.6875,-0.5625,-0.13248612,-0.02798383
384,0.5625,-0.5625,0.026402384,0.04231783
385,0.5625,-0.4375,0.18520483,0.103522435
386,0.6875,-0.4375,-0.0526264,0.0080633685
387,0.6875,-0.3125,0.002782315,0.033738323
388,0.5625,-0.3125,0.30367628,0.14313532
389,0.8125,-0.4375,-0.27277604,-0.09360799
390,0.9375,-0.4375,-0.4335093,-0.1756988
391,0.9375,-0.3125,-0.47572523,-0.19163422
392,0.8125,-0.3125,-0.2746448,-0.089023545
393,0.8125,-0.1875,-0.28168553,-0.08642324
394,0.9375,-0.1875,-0.5091957,-0.20095018
395,0.9375,-0.0625,-0.5266422,-0.20295973
396,0.8125,-0.0625,-0.2871551,-0.08553158
397,0.5625,-0.1875,0.3743894,0.15846746
398,0.6875,-0.1875,0.032874882,0.046130396
399,0.6875,-0.0625,0.042367578,0.045969374
400,0.5625,-0.0625,0.39968726,0.1527719
401,0.0625,-0.4375,0.71130514,0.18349914
402,0.1875,-0.4375,0.6739881,0.20613068
403,0.1875,-0.3125,0.92982733,0.23023449
404,0.0625,-0.3125,0.98190975,0.19776425
405,0.3125,-0.4375,0.5699413,0.2060259
406,0.4375,-0.4375,0.40209517,0.17260455
407,0.4375,-0.3125,0.57913506,0.21503139
408,0.3125,-0.3125,0.7940047,0.24150862
409,0.3125,-0.1875,0.93719494,0.24434736
410,0.4375,-0.1875,0.6884754,0.22586238
411,0.4375,-0.0625,0.7305222,0.21312465
412,0.3125,-0.0625,0.9983461,0.2282709
413,0.0625,-0.1875,1.1720153,0.19611214
414,0.1875,-0.1875,1.1006676,0.22752254
415,0.1875,-0.0625,1.1834812,0.21606407
416,0.0625,-0.0625,1.275994,0.19757812
417,0.0625,0.0625,1.2864044,0.20617476
418,0.1875,0.0625,1.1776843,0.20560537
419,0.1875,0.1875,1.0813149,0.1947251
420,0.0625,0.1875,1.1936777,0.21180096
421,0.3125,0.0625,0.98174345,0.20508985
422,0.4375,0.0625,0.7118426,0.18728493
423,0.4375,0.1875,0.6391468,0.1567732
424,0.3125,0.1875,0.8913589,0.18009147
425,0.3125,0.3125,0.73048127,0.15127459
426,0.4375,0.3125,0.51677865,0.12480002
427,0.4375,0.4375,0.34853622,0.088960014
428,0.3125,0.4375,0.5060382,0.11213764
429,0.0625,0.3125,0.9940146,0.19912452
430,0.1875,0.3125,0.89444137,0.1744074
431,0.1875,0.4375,0.62655884,0.13464032
432,0.0625,0.4375,0.6993182,0.1572437
433,0.5625,0.0625,0.38647547,0.13332614
434,0.6875,0.0625,0.0376018,0.037256535
435,0.6875,0.1875,0.022720367,0.02547951
436,0.5625,0.1875,0.34109086,0.10818404
437,0.8125,0.0625,-0.2855731,-0.08471434
438,0.9375,0.0625,-0.52375084,-0.19745193
439,0.9375,0.1875,-0.50057346,-0.18446594
440,0.8125,0.1875,-0.27525985,-0.08157676
441,0.8125,0.3125,-0.2594958,-0.07426474
442,0.9375,0.3125,-0.46177468,-0.16434434
443,0.9375,0.4375,-0.41576684,-0.13826214
444,0.8125,0.4375,-0.24588276,-0.062937975
445,0.5625,0.3125,0.26636225,0.082561955
446,0.6875,0.3125,-0.0025663972,0.01490641
447,0.6875,0.4375,-0.042665064,0.0063380413
448,0.5625,0.4375,0.16212684,0.056744315
449,0.5625,0.5625,0.029037595,0.027033888
450,0.6875,0.5625,-0.10311009,-0.0032834113
451,0.6875,0.6875,-0.18593735,-0.01897286
452,0.5625,0.6875,-0.12618846,-0.010566849
453,0.8125,0.5625,-0.24396524,-0.05062682
454,0.9375,0.5625,-0.3730089,-0.109069064
455,0.9375,0.6875,-0.34382746,-0.08182507
456,0.8125,0.6875,-0.2616879,-0.042781617
457,0.8125,0.8125,-0.30175117,-0.0452222
458,0.9375,0.8125,-0.33607405,-0.063123986
459,0.9375,0.9375,-0.3530319,-0.05891906
460,0.8125,0.9375,-0.35920814,-0.061060753
461,0.5625,0.8125,-0.28704086,-0.05608271
462,0.6875,0.8125,-0.28543317,-0.044305433
463,0.6875,0.9375,-0.38647413,-0.0781723
464,0.5625,0.9375,-0.42757994,-0.10323994
465,0.0625,0.5625,0.34265065,0.085624985
466,0.1875,0.5625,0.30290195,0.071082145
467,0.1875,0.6875,-0.0347147,-0.010510959
468,0.0625,0.6875,-0.024532974,-0.004644394
469,0.3125,0.5625,0.2345843,0.05710727
470,0.4375,0.5625,0.14259845,0.04435826
471,0.4375,0.6875,-0.08342339,-0.011140954
472,0.3125,0.6875,-0.054084778,-0.012729108
473,0.3125,0.8125,-0.31877315,-0.086982645
474,0.4375,0.8125,-0.30077964,-0.07278262
475,0.4375,0.9375,-0.47320396,-0.12865421
476,0.3125,0.9375,-0.5144862,-0.14844993
477,0.0625,0.8125,-0.34286177,-0.09386144
478,0.1875,0.8125,-0.33419442,-0.094269484
479,0.1875,0.9375,-0.5445237,-0.15923719
480,0.0625,0.9375,-0.5589069,-0.160039
481,-0.9375,0.0625,-0.45639408,-0.10965258
482,-0.8125,0.0625,-0.2682957,-0.045588728
483,-0.8125,0.1875,-0.25879666,-0.043706905
484,-0.9375,0.1875,-0.4340911,-0.10357238
485,-0.6875,0.0625,0.01836136,0.03538282
486,-0.5625,0.0625,0.35874057,0.11463249
487,-0.5625,0.1875,0.3314766,0.11685537
488,-0.6875,0.1875,0.009988248,0.0351292
489,-0.6875,0.3125,-0.018971175,0.015040591
490,-0.5625,0.3125,0.2566494,0.09065048
491,-0.5625,0.4375,0.13920975,0.04556234
492,-0.6875,0.4375,-0.06944233,-0.016270839
493,-0.9375,0.3125,-0.40106136,-0.10437454
494,-0.8125,0.3125,-0.24952558,-0.053994454
495,-0.8125,0.4375,-0.24591312,-0.070450656
496,-0.9375,0.4375,-0.3645826,-0.1089032
497,-0.4375,0.0625,0.6998373,0.17553198
498,-0.3125,0.0625,0.99153256,0.2093216
499,-0.3125,0.1875,0.93252206,0.22653042
500,-0.4375,0.1875,0.6554444,0.18467332
501,-0.1875,0.0625,1.1965183,0.21803604
502,-0.0625,0.0625,1.2955551,0.21258825
503,-0.0625,0.1875,1.212101,0.23030213
504,-0.1875,0.1875,1.1246845,0.23944996
505,-0.1875,0.3125,0.9390223,0.22514421
506,-0.0625,0.3125,1.0127857,0.21984836
507,-0.0625,0.4375,0.7116332,0.17294651
508,-0.1875,0.4375,0.6545794,0.17218111
509,-0.4375,0.3125,0.5350479,0.15835042
510,-0.3125,0.3125,0.7737304,0.20537454
511,-0.3125,0.4375,0.5291459,0.14897145
512,-0.4375,0.4375,0.34907112,0.10428038
513,-0.4375,0.5625,0.122704744,0.040019423
514,-0.3125,0.5625,0.23306331,0.07306883
515,-0.3125,0.6875,-0.06791976,-0.004389681
516,-0.4375,0.6875,-0.110177115,-0.018808074
517,-0.1875,0.5625,0.31025034,0.09180747
518,-0.0625,0.5625,0.34685677,0.09480832
519,-0.0625,0.6875,-0.025257409,0.001082331
520,-0.1875,0.6875,-0.039298505,0.0021314025
521,-0.1875,0.8125,-0.336945,-0.078738704
522,-0.0625,0.8125,-0.3434395,-0.087650925
523,-0.0625,0.9375,-0.5557936,-0.15169024
524,-0.1875,0.9375,-0.5359019,-0.13632986
525,-0.4375,0.8125,-0.3145785,-0.064944044
526,-0.3125,0.8125,-0.3260986,-0.07029565
527,-0.3125,0.9375,-0.5024156,-0.11707068
528,-0.4375,0.9375,-0.46054876,-0.097636186
529,-0.9375,0.5625,-0.33283114,-0.110647775
530,-0.8125,0.5625,-0.25270304,-0.083157204
531,-0.8125,0.6875,-0.2726131,-0.08560061
532,-0.9375,0.6875,-0.31308272,-0.104739994
533,-0.6875,0.5625,-0.13842003,-0.045181748
534,-0.5625,0.5625,-0.007037461,-0.0018338636
535,-0.5625,0.6875,-0.16261856,-0.03927178
536,-0.6875,0.6875,-0.21939042,-0.06268723
537,-0.6875,0.8125,-0.3027968,-0.06937498
538,-0.5625,0.8125,-0.30601668,-0.06442897
539,-0.5625,0.9375,-0.41660312,-0.08176684
540,-0.6875,0.9375,-0.37664345,-0.072446
541,-0.9375,0.8125,-0.30995527,-0.09184531
542,-0.8125,0.8125,-0.30500066,-0.07913303
543,-0.8125,0.9375,-0.345189,-0.07122168
544,-0.9375,0.9375,-0.32434583,-0.07790811
545,-0.8125,0.875,-0.32456508,-0.07480666
546,-0.9375,0.875,-0.31505772,-0.08452393
547,-0.625,0.9375,-0.3957932,-0.07615158
548,-0.6875,0.875,-0.3417337,-0.07085042
549,-0.3125,0.875,-0.42641035,-0.09639673
550,-0.5,0.8125,-0.30973542,-0.06401415
551,-0.0625,1.0,-0.6790952,-0.16978501
552,-0.25,0.8125,-0.33184826,-0.0742774
553,-0.1875,0.875,-0.4510219,-0.111159764
554,-0.0625,0.625,0.15782687,0.048654024
555,-0.1875,0.625,0.13244921,0.046942215
556,-0.125,0.5625,0.3338018,0.09516375
557,-0.3125,0.625,0.080097675,0.033566594
558,-0.25,0.5625,0.2764359,0.08443324
559,-0.4375,1.0,-0.5191009,-0.10911289
560,-0.5,0.5625,0.05920571,0.019749254
561,-0.9375,0.75,-0.3092926,-0.09888364
562,-0.3125,0.5,0.38479012,0.11227289
563,-0.0625,0.375,0.87309116,0.20092824
564,-0.25,0.3125,0.8670964,0.21874148
565,-0.0625,0.25,1.1266222,0.2294327
566,-0.0625,0.125,1.268275,0.22394949
567,-0.125,0.4375,0.6920035,0.17513885
568,-0.1875,0.125,1.1748031,0.2323707
569,-0.4375,0.125,0.68713737,0.18435836
570,-0.6875,0.5,-0.10194844,-0.03179451
571,-0.5,0.9375,-0.43843466,-0.08904245
572,-0.6875,0.25,-0.0017648637,0.027254757
573,-0.5,0.1875,0.49638766,0.1534299
574,-0.3125,0.125,0.97450364,0.22221108
575,-0.5625,0.125,0.35097075,0.11934094
576,-0.1875,0.75,-0.19789898,-0.04041758
577,-0.8125,0.25,-0.25379056,-0.0475336
578,-0.75,0.1875,-0.13386503,-0.005732164
579,-0.75,0.0625,-0.13479532,-0.0060813017
580,-1.0,0.0625,-0.61397374,-0.13046554
581,-0.4375,0.5,0.23893297,0.07228266
582,0.0625,1.0,-0.68506014,-0.1788015
583,-0.125,0.1875,1.181952,0.23689766
584,0.1875,0.875,-0.4533068,-0.13040093
585,0.3125,0.875,-0.4279248,-0.120494515
586,0.0625,0.625,0.15668792,0.041729864
587,-0.25,0.0625,1.1065085,0.21628076
588,0.125,0.5625,0.32677126,0.07857317
589,0.5,0.9375,-0.45041502,-0.11633274
590,0.5625,1.0,-0.46798247,-0.12393563
591,1.0,0.9375,-0.29355684,-0.06477656
592,1.0,0.8125,-0.30486944,-0.07803051
593,0.8125,0.75,-0.2790433,-0.042421218
594,0.9375,1.0,-0.29748428,-0.06324721
595,1.0,0.6875,-0.35634586,-0.10456474
596,-1.0,0.5625,-0.36976662,-0.11941655
597,-0.3125,0.25,0.8652509,0.22095777
598,1.0,0.5625,-0.435642,-0.13769054
599,0.375,0.9375,-0.49487484,-0.13952829
600,0.8125,0.625,-0.2500424,-0.045756906
601,0.6875,0.75,-0.23433247,-0.030365014
602,-0.125,0.9375,-0.5478011,-0.14471139
603,0.6875,0.625,-0.1418646,-0.010069061
604,0.5625,0.625,-0.046590403,0.0093565695
605,0.5625,0.5,0.09897028,0.04267277
606,0.625,0.3125,0.13264105,0.052074432
607,-0.8125,0.5,-0.24777329,-0.07783921
608,0.8125,0.5,-0.24288282,-0.05660528
609,0.9375,0.5,-0.39330524,-0.12378943
610,0.875,0.1875,-0.40039375,-0.13580462
611,1.0,0.0625,-0.72445416,-0.2376022
612,0.875,0.0625,-0.41897142,-0.14482456
613,0.75,0.1875,-0.13193665,-0.026435167
614,-1.0,0.8125,-0.27183163,-0.09847826
615,0.125,0.4375,0.6697088,0.14622913
616,0.0,0.1875,1.2155803,0.22139749
617,0.25,0.8125,-0.3271364,-0.09161818
618,0.0625,0.25,1.1069367,0.20862906
619,0.4375,0.625,0.030546784,0.017860565
620,0.125,0.1875,1.1482266,0.20272414
621,-1.0,0.6875,-0.30895025,-0.111981764
622,-0.9375,0.25,-0.4185015,-0.10318372
623,0.25,0.1875,0.9950368,0.18754557
624,0.6875,1.0,-0.38979045,-0.09631732
625,0.25,0.0625,1.0898252,0.20623146
626,0.0625,0.125,1.2534302,0.2103202
627,0.0625,0.0,1.2935089,0.20136954
628,0.1875,0.0,1.1917585,0.21055557
629,0.5625,0.75,-0.20735036,-0.032574378
630,0.4375,-0.25,0.64247155,0.22400722
631,-0.375,0.5625,0.18129498,0.05806094
632,0.0,0.5625,0.34961754,0.091349915
633,0.625,0.8125,-0.2842656,-0.04905809
634,0.4375,-0.375,0.4986627,0.19804375
635,0.3125,-0.375,0.69155514,0.22857834
636,-0.75,-0.3125,-0.14826041,-0.040645227
637,0.5,-0.9375,-0.46923903,-0.16542219
638,-0.6875,0.375,-0.04161766,-6.4365566e-05
639,-0.875,-0.4375,-0.31820783,-0.08242529
640,-0.5625,0.5,0.068558365,0.021173581
641,0.75,0.4375,-0.14620526,-0.026420455
642,0.4375,0.5,0.24944311,0.0680151
643,-0.5,-0.0625,0.5116861,0.11773554
644,0.0625,0.75,-0.19344254,-0.05079399
645,0.5,0.8125,-0.29288018,-0.06432977
646,-0.4375,0.0,0.69474626,0.15997888
647,-0.125,0.8125,-0.34093833,-0.08332686
648,-0.375,0.4375,0.44459885,0.1289694
649,0.875,0.4375,-0.33733696,-0.10114533
650,0.0,0.0625,1.3041276,0.20882952
651,-0.75,-0.4375,-0.15208584,-0.031385265
652,-0.3125,0.0,0.985118,0.19024692
653,0.9375,0.0,-0.5278467,-0.2011475
654,-0.75,0.9375,-0.35965908,-0.07079264
655,0.0625,-0.125,1.2351382,0.19580665
656,-0.3125,-0.125,0.91175956,0.14602536
657,0.625,-0.6875,-0.18972531,-0.049441367
658,-0.25,-0.0625,1.071204,0.17489882
659,0.875,0.5625,-0.31165034,-0.07927054
660,-0.25,-0.1875,0.95524985,0.13636471
661,0.9375,-0.125,-0.52028245,-0.2028893
662,0.625,-0.0625,0.22130011,0.10434924
663,-0.625,0.5625,-0.07370572,-0.023781464
664,-0.375,0.0625,0.8545835,0.19594473
665,0.0625,0.875,-0.4664234,-0.13108699
666,-0.1875,-0.125,1.1111565,0.16027872
667,0.3125,-1.0,-0.6396549,-0.22364773
668,0.875,0.9375,-0.3531929,-0.057783667
669,-0.125,-0.1875,1.10699,0.15515648
670,0.6875,-0.875,-0.36135367,-0.11873532
671,0.0,-0.0625,1.2855154,0.19041628
672,0.0,-0.3125,0.9775038,0.17899364
673,0.0,-0.4375,0.70626974,0.16783288
674,-0.1875,-0.375,0.73744255,0.12485691
675,0.8125,0.0,-0.28746158,-0.08525841
676,0.3125,0.5,0.37464505,0.086751714
677,-0.5,-0.3125,0.35276407,0.058391348
678,0.5,0.5625,0.088418424,0.036809314
679,-1.0,-0.4375,-0.46954593,-0.12631677
680,-0.3125,-0.25,0.7755369,0.11235238
681,-0.3125,-0.375,0.59201276,0.09685742
682,0.9375,-0.25,-0.49405503,-0.19717711
683,-0.25,-0.4375,0.55163646,0.105421476
684,-0.6875,0.0,0.0161677,0.02854453
685,-0.6875,0.75,-0.26149154,-0.0670083
686,0.4375,1.0,-0.5472319,-0.1496275
687,-1.0,-0.3125,-0.54379946,-0.14343703
688,-0.0625,-0.375,0.82858825,0.15807085
689,-0.4375,-0.375,0.40295556,0.06928687
690,0.75,-0.9375,-0.36865246,-0.11560969
691,-0.375,-0.4375,0.40856332,0.07919128
692,0.875,-0.5625,-0.34242585,-0.12994257
693,0.5625,-0.125,0.39232397,0.15785469
694,-0.8125,0.375,-0.24668509,-0.062064998
695,-0.375,-0.5625,0.19576462,0.06408769
696,1.0,-0.8125,-0.2770598,-0.10107889
697,-0.875,0.9375,-0.33341345,-0.07365316
698,-0.375,0.1875,0.8025939,0.20927703
699,-0.625,0.3125,0.11573729,0.05291448
700,-0.3125,-0.625,0.107886404,0.05217948
701,-0.875,0.4375,-0.3137595,-0.09200773
702,0.625,0.0625,0.21228106,0.09009165
703,-0.375,-0.6875,-0.04444371,0.021428421
704,0.8125,-0.625,-0.28934357,-0.10197607
705,-0.75,0.4375,-0.16347703,-0.04490362
706,0.8125,0.25,-0.2676656,-0.07849522
707,-0.25,-0.5625,0.28109032,0.08190016
708,-0.1875,0.25,1.0457363,0.23733874
709,0.25,0.5625,0.2719295,0.06382212
710,-0.4375,-0.25,0.5376583,0.08561937
711,-0.0625,-0.5,0.5297891,0.13688721
712,-0.125,0.0625,1.2597644,0.21621063
713,-0.125,-0.5625,0.34122136,0.10168545
714,0.4375,-0.875,-0.4207564,-0.14312795
715,-0.5,0.4375,0.24599859,0.076029636
716,-1.0,0.1875,-0.5770861,-0.1226484
717,0.1875,1.0,-0.66297334,-0.17862931
718,0.0,-0.5625,0.37166107,0.12196982
719,-0.3125,0.375,0.66042864,0.18077013
720,-0.875,0.3125,-0.3368052,-0.082099564
721,-0.8125,0.125,-0.26385376,-0.04306787
722,-0.5,-0.1875,0.44731152,0.081718534
723,-0.375,-0.1875,0.7286465,0.11542906
724,-0.0625,-0.625,0.18302596,0.07539179
725,0.0,0.4375,0.7137587,0.16657485
726,0.1875,0.5,0.46943697,0.10573803
727,-0.1875,-0.25,0.9548245,0.13509709
728,0.0,-0.6875,0.005261928,0.029377952
729,1.0,0.1875,-0.684757,-0.22291385
730,-0.25,-0.6875,-0.017909497,0.022549778
731,-0.125,0.6875,-0.030490726,0.002429463
732,0.125,0.8125,-0.33951843,-0.094954334
733,0.4375,0.875,-0.3949648,-0.10238008
734,0.625,0.5625,-0.03510177,0.01393906
735,0.5625,0.125,0.36753368,0.121037796
736,0.3125,0.125,0.94558585,0.19278887
737,0.125,0.0625,1.24374,0.20519325
738,-0.125,-0.6875,-0.0014031231,0.025391523
739,0.375,-0.5625,0.23019032,0.1169404
740,1.0,-0.9375,-0.23736134,-0.06781548
741,-0.1875,-0.75,-0.16860358,-0.025053583
742,0.5,-0.3125,0.4471741,0.18467583
743,-0.125,0.3125,0.9877851,0.22515413
744,-0.875,-0.3125,-0.34971708,-0.09852208
745,-0.5,-0.5625,0.08875175,0.04518758
746,0.3125,1.0,-0.615186,-0.1686775
747,0.375,0.1875,0.7721145,0.170567
748,-0.5625,-0.625,-0.03632973,0.028387822
749,0.1875,-0.75,-0.18059745,-0.03434868
750,0.5625,-0.25,0.34502947,0.15375677
751,0.25,-0.3125,0.87235206,0.23966052
752,-0.75,0.3125,-0.14227587,-0.021147892
753,0.25,0.6875,-0.043275118,-0.012199633
754,0.0625,-0.25,1.0874103,0.19745849
755,-0.5625,-0.5,0.08664848,0.034767866
756,1.0,-0.1875,-0.69226015,-0.23929305
757,-0.5625,0.875,-0.36660424,-0.07373167
758,-0.375,0.6875,-0.08750042,-0.010686114
759,-0.375,-0.0625,0.82392097,0.15693016
760,-0.8125,-0.5,-0.23334868,-0.046328247
761,-0.375,0.3125,0.66176295,0.18504803
762,-0.6875,0.125,0.016533881,0.037845198
763,-0.9375,0.125,-0.4469637,-0.10578139
764,0.125,0.9375,-0.55384755,-0.16086975
765,0.375,0.6875,-0.067338586,-0.012222048
766,0.125,0.6875,-0.028409213,-0.00785052
767,0.5625,0.875,-0.36172676,-0.08009016
768,0.9375,0.875,-0.34148002,-0.058940936
769,0.875,0.6875,-0.30294582,-0.060757924
770,0.5,0.6875,-0.10285857,-0.010257889
771,0.4375,0.125,0.6819207,0.17226805
772,-0.5,-0.6875,-0.08305098,0.019414295
773,0.625,-0.5625,-0.052600384,0.008282609
774,0.5625,-0.375,0.25022596,0.12634826
775,-0.25,-0.3125,0.7784041,0.11546974
776,-0.75,-0.6875,-0.20094286,-0.0055166073
777,-0.0625,-0.125,1.2210183,0.1742676
778,-0.8125,-0.625,-0.23000112,-0.025048785
779,-0.5,0.6875,-0.13543783,-0.028460465
780,0.75,0.8125,-0.29117456,-0.042782288
781,-0.0625,0.0,1.2953768,0.19885013
782,1.0,-0.5625,-0.43687275,-0.17115597
783,-0.875,0.8125,-0.3074039,-0.08527572
784,-0.4375,0.375,0.44897348,0.13377361
785,-0.6875,-0.625,-0.1303558,0.006712448
786,0.1875,0.75,-0.1925842,-0.05339675
787,-0.5,-0.4375,0.23384415,0.051049538
788,-0.625,-0.8125,-0.25913176,-0.02393589
789,-0.6875,1.0,-0.37010905,-0.07490981
790,-0.5625,-0.875,-0.34038895,-0.06357922
791,-0.5,-0.9375,-0.43865627,-0.11696489
792,-0.875,-0.8125,-0.28163874,-0.026997339
793,0.3125,0.0,0.9994763,0.21705723
794,-0.6875,-0.875,-0.31179717,-0.043362767
795,0.1875,-0.5,0.51824856,0.17858416
796,0.75,-0.3125,-0.14222918,-0.027971275
797,-0.5625,0.625,-0.08499715,-0.022176262
798,0.625,0.9375,-0.40586486,-0.090205155
799,-0.5625,-0.75,-0.18382555,-0.0028152168
800,-0.625,-0.9375,-0.38772175,-0.086024515
801,0.4375,-1.0,-0.5593363,-0.19815072
802,0.25,-0.6875,-0.020958334,0.026437312
803,-0.8125,-0.75,-0.24993241,-0.01671165
804,-0.9375,0.0,-0.46182013,-0.114643544
805,0.75,-0.8125,-0.3231371,-0.10591511
806,-0.25,0.1875,1.0409241,0.23638554
807,-0.9375,0.375,-0.3827436,-0.10655495
808,-0.4375,-0.625,0.04403518,0.041970164
809,-0.875,-0.6875,-0.27223283,-0.03354979
810,0.6875,0.875,-0.3370391,-0.06047812
811,-0.8125,-0.25,-0.26397955,-0.07127446
812,-0.875,-0.9375,-0.32042527,-0.046369098
813,0.0625,-0.625,0.18995306,0.086010724
814,-0.8125,0.75,-0.28744462,-0.08309685
815,-0.5625,-1.0,-0.4614062,-0.13914314
816,-1.0,-0.0625,-0.6211041,-0.14073771
817,-0.375,0.8125,-0.32018155,-0.067101195
818,-0.1875,1.0,-0.64602566,-0.15323529
819,0.8125,0.125,-0.28142127,-0.083583
820,0.5625,0.25,0.30736572,0.0952942
821,-0.9375,-0.875,-0.30114573,-0.036594406
822,-0.8125,-0.375,-0.24854842,-0.065230034
823,-0.625,-0.6875,-0.13561457,0.011838982
824,-0.4375,-0.875,-0.37793368,-0.08899941
825,-0.6875,-0.375,-0.041772217,-0.0111447275
826,-0.125,-0.3125,0.9120936,0.1439526
827,-1.0,-0.6875,-0.3099763,-0.068019904
828,-0.6875,-0.75,-0.21019644,-0.004149981
829,-0.0625,-0.75,-0.17142545,-0.029391184
830,0.75,-0.0625,-0.12975618,-0.018871315
831,-0.625,-0.3125,0.097689986,0.014762394
832,-1.0,0.3125,-0.51676637,-0.120059595
833,-1.0,-0.9375,-0.2551305,-0.045887843
834,0.8125,0.875,-0.32893276,-0.05145927
835,-0.1875,-0.875,-0.44981593,-0.13590583
836,-0.4375,-0.5,0.23840281,0.062084824
837,-0.8125,-1.0,-0.30549043,-0.07651701
838,-0.25,-0.9375,-0.536583,-0.17612131
839,-0.4375,-0.75,-0.17075635,-0.008998521
840,-0.75,-0.0625,-0.14023244,-0.019617748
841,-0.3125,-0.75,-0.16725135,-0.01772789
842,-0.0625,-0.25,1.0616908,0.16273816
843,-0.5,-0.8125,-0.26911256,-0.0377037
844,-1.0,-0.8125,-0.2604933,-0.046839535
845,-0.375,-0.8125,-0.28789485,-0.05553617
846,-0.6875,-0.25,-0.01688841,-0.008596055
847,-1.0,-0.1875,-0.5967666,-0.14721255
848,0.8125,-0.5,-0.2754755,-0.09639129
849,-0.5,0.3125,0.39826113,0.12638284
850,-0.75,-0.9375,-0.34612337,-0.060842805
851,-0.9375,-0.75,-0.29738635,-0.040608358
852,-0.0625,-0.875,-0.47110075,-0.15074612
853,0.5,-0.1875,0.5376806,0.19852912
854,-0.75,-0.8125,-0.2629409,-0.01926559
855,0.75,-0.5625,-0.20983574,-0.0645424
856,0.75,0.5625,-0.17347401,-0.02492977
857,0.6875,0.375,-0.020394117,0.010484584
858,-0.4375,-0.125,0.6391326,0.1196305
859,-0.8125,-0.875,-0.2979984,-0.03332463
860,-0.8125,1.0,-0.31178054,-0.06929514
861,-0.6875,-1.0,-0.37497562,-0.10502111
862,-0.9375,-0.5,-0.36035687,-0.09304876
863,-0.5625,0.0,0.3556782,0.10392912
864,-0.75,0.8125,-0.30332366,-0.07374285
865,-0.5625,0.375,0.20257011,0.06945505
866,0.375,0.4375,0.43137756,0.10103004
867,-0.625,-0.5625,-0.03499937,0.020083077
868,0.8125,1.0,-0.32779083,-0.073578104
869,-0.4375,-1.0,-0.55100757,-0.17380662
870,0.125,-0.1875,1.1479647,0.21239623
871,-0.6875,-0.5,-0.07646875,-0.0014066491
872,-0.875,0.5625,-0.29797634,-0.0984518
873,0.375,0.3125,0.6290527,0.13915159
874,-0.75,-0.5625,-0.16596636,-0.014524221
875,-0.0625,-1.0,-0.72554284,-0.24339668
876,0.875,0.3125,-0.3703946,-0.12099607
877,0.375,0.0625,0.85509974,0.19966023
878,-0.9375,-0.625,-0.32069543,-0.063603655
879,0.375,0.5625,0.19137602,0.050811503
880,-0.625,-0.4375,0.040526107,0.014853708
881,-0.125,-0.4375,0.6536938,0.1349959
882,-0.875,-0.5625,-0.2881329,-0.056738816
883,0.5625,-0.875,-0.3901359,-0.13138537
884,0.125,-0.4375,0.7008131,0.1968235
885,-0.625,0.1875,0.16717237,0.0767272
886,-0.875,0.1875,-0.36009148,-0.07685649
887,0.9375,0.25,-0.4826719,-0.17525238
888,-0.5625,-0.375,0.18472293,0.034715325
889,-0.375,-0.3125,0.58699447,0.08975021
890,-0.1875,-0.625,0.15461513,0.063057706
891,-1.0,-0.5625,-0.38607308,-0.09841321
892,-0.5625,-0.25,0.2630963,0.046081387
893,-0.9375,-0.25,-0.43885848,-0.12707376
894,-0.375,-0.9375,-0.49091133,-0.14847578
895,0.25,-0.5625,0.3200533,0.13744253
896,-0.9375,-1.0,-0.2660184,-0.058727562
897,-0.1875,-0.5,0.4667775,0.10963275
898,-0.3125,-1.0,-0.6312553,-0.20473644
899,-0.9375,-0.125,-0.45932847,-0.12441554
900,-0.4375,0.625,0.00483343,0.009264305
901,0.75,0.6875,-0.22218142,-0.028761698
902,-0.9375,-0.375,-0.40345377,-0.11662048
903,-0.125,-0.0625,1.2285707,0.1819244
904,-0.3125,-0.875,-0.41686547,-0.11447871
905,0.0625,-0.375,0.8561659,0.19416635
906,0.0,0.9375,-0.55955243,-0.15690085
907,0.4375,0.75,-0.19535431,-0.04179862
908,-0.25,-0.8125,-0.30894253,-0.07265817
909,1.0,0.3125,-0.61517966,-0.20029388
910,0.0,-0.1875,1.1729573,0.18052287
911,-0.1875,-1.0,-0.6919152,-0.22868855
912,-0.8125,-0.125,-0.27228191,-0.06371914
913,-0.8125,0.0,-0.27150822,-0.050655525
914,-0.875,0.6875,-0.29504144,-0.09583169
915,-0.3125,-0.5,0.367536,0.085265025
916,-0.125,-0.9375,-0.5690619,-0.19666082
917,0.125,-0.5625,0.36648232,0.13669404
918,0.6875,0.5,-0.07007708,0.0019629747
919,0.0,-0.9375,-0.5838489,-0.20813444
920,-0.9375,1.0,-0.27421027,-0.072921686
921,-0.5625,1.0,-0.44231054,-0.088971704
922,-0.1875,0.0,1.1914666,0.1991899
923,0.0,-0.8125,-0.33654666,-0.094144285
924,-0.75,0.5625,-0.19883175,-0.065209165
925,0.25,0.9375,-0.53124636,-0.15508081
926,0.625,0.6875,-0.15383624,-0.013144039
927,0.625,0.4375,0.061067253,0.03415117
928,0.1875,0.125,1.1409435,0.20067433
929,0.125,-0.0625,1.2417513,0.20652753
930,-0.125,-0.8125,-0.32638294,-0.08589872
931,0.375,-0.6875,-0.060285598,0.0115032345
932,0.9375,-1.0,-0.2429891,-0.06694731
933,-0.25,0.9375,-0.52057135,-0.12696357
934,-0.625,-0.1875,0.14247498,0.030010927
935,-0.875,-0.1875,-0.37272048,-0.10026182
936,0.375,-0.1875,0.82263243,0.24067876
937,-0.6875,-0.125,0.0030378103,0.008114357
938,0.25,-0.8125,-0.33451098,-0.09932119
939,0.625,-0.9375,-0.4178116,-0.14098942
940,-0.75,-0.1875,-0.1454136,-0.03519888
941,0.75,-0.1875,-0.13157682,-0.01984284
942,-0.9375,0.625,-0.3210885,-0.10875908
943,0.0,0.8125,-0.34414598,-0.09130001
944,0.6875,0.25,0.011579603,0.019894905
945,0.25,0.4375,0.57150894,0.12321
946,0.375,-0.3125,0.69567555,0.23377593
947,-0.5625,-0.125,0.3225338,0.07314837
948,0.5625,-0.75,-0.24041624,-0.06815076
949,0.0625,0.375,0.85698694,0.18214802
950,-0.625,-0.0625,0.17401326,0.05578946
951,0.625,-0.8125,-0.32084277,-0.103541926
952,0.0,0.6875,-0.023373008,-0.0014630556
953,-0.875,-0.0625,-0.38200915,-0.09137524
954,1.0,0.4375,-0.52726805,-0.17107244
955,0.0625,-1.0,-0.7278622,-0.24751958
956,0.125,-0.9375,-0.57907504,-0.20982239
957,0.1875,-0.625,0.17080525,0.089043364
958,0.8125,0.375,-0.25183177,-0.06898399
959,0.125,-0.3125,0.9662396,0.21551234
960,0.0625,-0.875,-0.47765157,-0.15806493
961,0.6875,-0.625,-0.1791083,-0.04811277
962,0.1875,-1.0,-0.6981711,-0.2406969
963,0.25,-0.4375,0.63035893,0.20971388
964,0.25,-0.9375,-0.55569637,-0.20216988
965,0.9375,0.375,-0.43904227,-0.15191945
966,0.1875,-0.875,-0.4693701,-0.158263
967,0.875,-0.1875,-0.4098646,-0.14848384
968,-0.875,0.0625,-0.376887,-0.08080346
969,0.1875,0.375,0.7694626,0.15742812
970,0.125,-0.8125,-0.3386324,-0.09804781
971,-0.625,0.4375,0.032725424,0.0143207535
972,0.1875,0.625,0.13270527,0.031748254
973,0.375,-0.0625,0.873863,0.2254772
974,0.0625,-0.75,-0.17486413,-0.031643145
975,-0.625,0.8125,-0.3036708,-0.06622946
976,0.1875,-0.125,1.1530885,0.22201064
977,0.375,-0.9375,-0.51726985,-0.18664062
978,0.8125,-0.375,-0.27267733,-0.0911022
979,0.3125,0.375,0.6254598,0.13343987
980,0.3125,-0.875,-0.44889018,-0.15268032
981,0.5,-0.8125,-0.32237524,-0.10120015
982,0.9375,-0.625,-0.3710622,-0.14256155
983,0.6875,-0.25,0.02078569,0.041636303
984,0.75,0.9375,-0.37057456,-0.06813593
985,0.0625,0.5,0.5258536,0.12471552
986,0.4375,0.25,0.5839703,0.14100863
987,0.4375,-0.75,-0.21142475,-0.05163566
988,0.6875,0.0,0.041419804,0.04234415
989,-0.5625,0.75,-0.23717868,-0.053183354
990,0.375,0.8125,-0.30972254,-0.08055861
991,0.875,0.8125,-0.3169599,-0.052016262
992,0.9375,0.625,-0.3561453,-0.094808236
993,0.9375,0.125,-0.5145094,-0.19188331
994,0.0,0.3125,1.014445,0.21065208
995,0.375,-0.8125,-0.32779142,-0.099902555
996,0.625,-0.4375,0.066672474,0.05804324
997,-0.3125,0.75,-0.2050913,-0.039364923
998,0.75,0.3125,-0.13498439,-0.027923696
999,0.5,0.1875,0.4945718,0.13653646
1000,0.3125,-0.75,-0.19179437,-0.04037679
1001,0.3125,-0.625,0.12167087,0.078403465
1002,0.625,-0.1875,0.20396347,0.10682231
1003,0.125,0.3125,0.9533139,0.1866962
1004,0.25,-0.0625,1.1020073,0.22417934
1005,0.5,-0.6875,-0.118091956,-0.0146157
1006,0.8125,-1.0,-0.29779428,-0.09856656
1007,0.4375,-0.625,0.042119205,0.050499912
1008,-0.375,0.9375,-0.48214674,-0.10713311
1009,-0.5,0.0625,0.5325309,0.14816312
1010,0.4375,0.375,0.4380509,0.10766922
1011,0.25,0.3125,0.8195145,0.16269565
1012,0.5,-0.5625,0.10147613,0.072503865
1013,-1.0,0.9375,-0.26548532,-0.08372614
1014,0.4375,-0.5,0.29149783,0.13885534
1015,0.3125,-0.5,0.43162936,0.17314424
1016,0.125,-0.6875,-7.9631805e-05,0.03120438
1017,0.0625,-0.5,0.54940295,0.16291428
1018,0.5,0.3125,0.39524674,0.10646624
1019,0.1875,-0.25,1.0262167,0.23099533
1020,0.5625,-1.0,-0.4674435,-0.16681346
1021,0.75,0.0625,-0.13083073,-0.02237399
1022,0.6875,-1.0,-0.3761459,-0.13264786
1023,-0.75,0.6875,-0.24700055,-0.074419215
1024,-0.1875,0.375,0.8072207,0.20305064
1025,0.6875,-0.75,-0.27619675,-0.08766923
1026,0.9375,-0.375,-0.45519686,-0.18442516
1027,0.875,-0.9375,-0.3257383,-0.090937085
1028,0.5625,-0.625,-0.062341645,0.006261833
1029,-0.25,0.6875,-0.051787674,-0.000102199614
1030,0.8125,-0.875,-0.33664677,-0.10563987
1031,-0.625,0.0625,0.1850822,0.0763855
1032,0.625,0.1875,0.18227234,0.07098855
1033,0.9375,-0.875,-0.31554234,-0.09167328
1034,0.3125,0.625,0.09002945,0.02360534
1035,0.9375,-0.75,-0.33848807,-0.117269374
1036,-0.8125,0.625,-0.2609668,-0.08577215
1037,0.875,-0.8125,-0.3260008,-0.10607905
1038,-0.4375,0.875,-0.39642796,-0.08291783
1039,0.8125,-0.75,-0.31217027,-0.105882645
1040,-0.6875,0.625,-0.17793746,-0.055549327
1041,0.875,-0.6875,-0.33013135,-0.11899776
1042,-0.0625,0.75,-0.19470263,-0.04522606
1043,-0.4375,0.75,-0.21798286,-0.04359877
1044,-0.25,0.4375,0.59985256,0.16349661
1045,-0.4375,0.25,0.6044867,0.17582735
1046,0.3125,0.25,0.8194555,0.16651554
1047,0.3125,-0.25,0.87600875,0.24618642
1048,0.75,-0.6875,-0.26519442,-0.087025754
1049,0.1875,0.25,0.99891055,0.18643212
1050,0.4375,0.0,0.72830635,0.20122045
1051,1.0,-0.6875,-0.3466194,-0.13647123
1052,0.9375,-0.5,-0.41167536,-0.16565034
1053,-0.3125,1.0,-0.59020805,-0.13183244
1054,-0.5625,0.25,0.29993296,0.107008055
1055,0.6875,-0.5,-0.089858264,-0.008976683
1056,-0.9375,0.5,-0.3476176,-0.11052754
1057,0.5,0.0625,0.5544994,0.16565873
1058,0.5625,-0.5,0.109894425,0.0751937
1059,1.0,-0.0625,-0.7273256,-0.24334516
1060,0.5,0.4375,0.2584334,0.0746486
1061,0.5,-0.4375,0.2983278,0.14222774
1062,0.75,-0.4375,-0.16755909,-0.043563418
1063,-0.625,0.6875,-0.19091456,-0.050826285
1064,0.3125,-0.125,0.97779363,0.23781745
1065,0.6875,-0.375,-0.02164045,0.0224609
1066,-0.0625,0.875,-0.4654012,-0.12380724
1067,0.625,-0.3125,0.15359013,0.0919503
1068,-0.1875,0.5,0.48670942,0.13435458
1069,0.4375,-0.125,0.717561,0.22178686
1070,0.875,-0.4375,-0.3630305,-0.13871986
1071,0.3125,0.75,-0.19226906,-0.05028223
1072,1.0,-0.4375,-0.5345361,-0.20175287
1073,1.0,-0.3125,-0.62442917,-0.22516292
1074,0.875,-0.3125,-0.38782138,-0.14500278
1075,-0.0625,0.5,0.53397226,0.13698858
1076,0.5625,0.375,0.21797264,0.06984931
1077,0.25,-0.1875,1.030241,0.2390765
1078,0.375,-0.4375,0.49338365,0.1938755
1079,0.8125,-0.25,-0.27793407,-0.08745974
1080,0.8125,-0.125,-0.28502363,-0.08583681
1081,0.875,-0.0625,-0.42189753,-0.1487
1082,0.6875,0.125,0.031329364,0.031423014
1083,0.6875,-0.125,0.039788783,0.0474319
1084,-1.0,0.4375,-0.4433804,-0.12068708
1085,0.9375,0.75,-0.33693957,-0.07098608
1086,0.5625,0.0,0.39743668,0.14423841
1087,0.5,-0.0625,0.5711519,0.18919563
1088,0.1875,-0.375,0.81199336,0.22274354


==> PINNs-example1/adaptive_pinn_func_plot_ex2.csv <==
epoch,Error,Error func
0,3.7239292,3.7239292
1,3.674463,3.674463
2,3.624862,3.624862
3,3.5757194,3.5757194
4,3.5269527,3.5269527
5,3.4785647,3.4785647
6,3.430433,3.430433
7,3.3825965,3.3825965
8,3.335134,3.335134
9,3.2881918,3.2881918
10,3.241634,3.241634
11,3.195488,3.195488
12,3.1498375,3.1498375
13,3.1045856,3.1045856
14,3.059831,3.059831
15,3.015619,3.015619
16,2.971934,2.971934
17,2.9290297,2.9290297
18,2.8866262,2.8866262
19,2.8447466,2.8447466
20,2.8036137,2.8036137
21,2.76323,2.76323
22,2.7234278,2.7234278
23,2.6843095,2.6843095
24,2.6459014,2.6459014
25,2.6082757,2.6082757
26,2.571429,2.571429
27,2.5351272,2.5351272
28,2.499649,2.499649
29,2.46464,2.46464
30,2.4302301,2.4302301
31,2.39646,2.39646
32,2.3634098,2.3634098
33,2.3311365,2.3311365
34,2.2995563,2.2995563
35,2.2687037,2.2687037
36,2.2384007,2.2384007
37,2.208868,2.208868
38,2.1801014,2.1801014
39,2.152014,2.152014
40,2.124623,2.124623
41,2.0979636,2.0979636
42,2.0721118,2.0721118
43,2.0470262,2.0470262
44,2.0225775,2.0225775
45,1.9986619,1.9986619
46,1.9752091,1.9752091
47,1.952456,1.952456
48,1.9303148,1.9303148
49,1.9088503,1.9088503
50,1.8881192,1.8881192
51,1.8679619,1.8679619
52,1.8482772,1.8482772
53,1.8292046,1.8292046
54,1.810724,1.810724
55,1.7927357,1.7927357
56,1.7753781,1.7753781
57,1.7585593,1.7585593
58,1.7423135,1.7423135
59,1.7265656,1.7265656
60,1.711336,1.711336
61,1.6965791,1.6965791
62,1.6822948,1.6822948
63,1.6684344,1.6684344
64,1.6549878,1.6549878
65,1.6419268,1.6419268
66,1.6292481,1.6292481
67,1.616735,1.616735
68,1.604373,1.604373
69,1.5924178,1.5924178
70,1.580703,1.580703
71,1.5692248,1.5692248
72,1.5579449,1.5579449
73,1.5468092,1.5468092
74,1.5358881,1.5358881
75,1.5252906,1.5252906
76,1.5147973,1.5147973
77,1.5044466,1.5044466
78,1.4942337,1.4942337
79,1.4843117,1.4843117
80,1.4745431,1.4745431
81,1.4649432,1.4649432
82,1.4554576,1.4554576
83,1.4460757,1.4460757
84,1.4367666,1.4367666
85,1.4273897,1.4273897
86,1.4178538,1.4178538
87,1.4081115,1.4081115
88,1.3981618,1.3981618
89,1.3881345,1.3881345
90,1.3780123,1.3780123
91,1.3679857,1.3679857
92,1.357865,1.357865
93,1.3476784,1.3476784
94,1.3373101,1.3373101
95,1.3270241,1.3270241
96,1.3166082,1.3166082
97,1.3060724,1.3060724
98,1.2955719,1.2955719
99,1.2851412,1.2851412
100,1.2746648,1.2746648
101,1.2641104,1.2641104
102,1.2535015,1.2535015
103,1.242877,1.242877
104,1.2320933,1.2320933
105,1.2214131,1.2214131
106,1.2107427,1.2107427
107,1.1998281,1.1998281
108,1.1886883,1.1886883
109,1.1775984,1.1775984
110,1.1663675,1.1663675
111,1.1548595,1.1548595
112,1.1430811,1.1430811
113,1.1312989,1.1312989
114,1.1193839,1.1193839
115,1.1071186,1.1071186
116,1.0946373,1.0946373
117,1.0821322,1.0821322
118,1.0695626,1.0695626
119,1.0567255,1.0567255
120,1.0438682,1.0438682
121,1.0309662,1.0309662
122,1.0177641,1.0177641
123,1.0045894,1.0045894
124,0.99106497,0.99106497
125,0.9773125,0.9773125
126,0.96385294,0.96385294
127,0.95028543,0.95028543
128,0.9368608,0.9368608
129,0.9234891,0.9234891
130,0.9099192,0.9099192
131,0.8961314,0.8961314
132,0.88199794,0.88199794
133,0.8679118,0.8679118
134,0.85390425,0.85390425
135,0.83932775,0.83932775
136,0.8240644,0.8240644
137,0.8086769,0.8086769
138,0.79311985,0.79311985
139,0.77797806,0.77797806
140,0.762405,0.762405
141,0.74670976,0.74670976
142,0.7311781,0.7311781
143,0.7157459,0.7157459
144,0.6999383,0.6999383
145,0.6844296,0.6844296
146,0.6688736,0.6688736
147,0.65357083,0.65357083
148,0.63870114,0.63870114
149,0.62368244,0.62368244
150,0.60823745,0.60823745
151,0.59288985,0.59288985
152,0.5768589,0.5768589
153,0.56113774,0.56113774
154,0.5460406,0.5460406
155,0.5313154,0.5313154
156,0.5165681,0.5165681
157,0.50171155,0.50171155
158,0.4862879,0.4862879
159,0.47178617,0.47178617
160,0.4581489,0.4581489
161,0.4447453,0.4447453
162,0.43154633,0.43154633
163,0.4187735,0.4187735
164,0.40552172,0.40552172
165,0.39163616,0.39163616
166,0.37905118,0.37905118
167,0.36697432,0.36697432
168,0.35469642,0.35469642
169,0.3426107,0.3426107
170,0.3304706,0.3304706
171,0.31824827,0.31824827
172,0.307055,0.307055
173,0.29601,0.29601
174,0.28566158,0.28566158
175,0.2751347,0.2751347
176,0.26668477,0.26668477
177,0.25781798,0.25781798
178,0.24802068,0.24802068
179,0.23861535,0.23861535
180,0.22833648,0.22833648
181,0.21644425,0.21644425
182,0.20445889,0.20445889
183,0.19342376,0.19342376
184,0.18198556,0.18198556
185,0.17292559,0.17292559
186,0.16510053,0.16510053
187,0.15671204,0.15671204
188,0.14785285,0.14785285
189,0.13923946,0.13923946
190,0.13190225,0.13190225
191,0.1257363,0.1257363
192,0.12027127,0.12027127
193,0.11589188,0.11589188
194,0.11280453,0.11280453
195,0.11221517,0.11221517
196,0.111158565,0.111158565
197,0.11073392,0.11073392
198,0.11075712,0.11075712
199,0.11152018,0.11152018
200,0.111805126,0.111805126
201,0.11274311,0.11274311
202,0.114001766,0.114001766
203,0.11521607,0.11521607
204,0.1160176,0.1160176
205,0.11606138,0.11606138
206,0.11504832,0.11504832
207,0.11274378,0.11274378
208,0.10899194,0.10899194
209,0.10372154,0.10372154
210,0.0969483,0.0969483
211,0.088769816,0.088769816
212,0.07935611,0.07935611
213,0.068936765,0.068936765
214,0.05778412,0.05778412
215,0.046194974,0.046194974
216,0.034472596,0.034472596
217,0.022907153,0.022907153
218,0.011760529,0.011760529
219,0.0012510684,0.0012510684
220,-0.008456647,-0.008456647
221,-0.017257232,-0.017257232
222,-0.025106782,-0.025106782
223,-0.032020394,-0.032020394
224,-0.038064796,-0.038064796
225,-0.04334819,-0.04334819
226,-0.0480086,-0.0480086
227,-0.052199118,-0.052199118
228,-0.05607514,-0.05607514
229,-0.059780795,-0.059780795
230,-0.06343812,-0.06343812
231,-0.0671396,-0.0671396
232,-0.0709424,-0.0709424
233,-0.074866906,-0.074866906
234,-0.078898445,-0.078898445
235,-0.08299126,-0.08299126
236,-0.08707552,-0.08707552
237,-0.091066025,-0.091066025
238,-0.094870865,-0.094870865
239,-0.098399885,-0.098399885
240,-0.10157459,-0.10157459
241,-0.10433391,-0.10433391
242,-0.10663876,-0.10663876
243,-0.1084753,-0.1084753
244,-0.10985549,-0.10985549
245,-0.110814735,-0.110814735
246,-0.11140778,-0.11140778
247,-0.11170428,-0.11170428
248,-0.11178235,-0.11178235
249,-0.111721866,-0.111721866
250,-0.11159891,-0.11159891
251,-0.11148019,-0.11148019
252,-0.111419305,-0.111419305
253,-0.11145346,-0.11145346
254,-0.11160285,-0.11160285
255,-0.11187128,-0.11187128
256,-0.112247564,-0.112247564
257,-0.112709336,-0.112709336
258,-0.11322613,-0.11322613
259,-0.11376292,-0.11376292
260,-0.11428594,-0.11428594
261,-0.11476474,-0.11476474
262,-0.11517626,-0.11517626
263,-0.11550529,-0.11550529
264,-0.1157469,-0.1157469
265,-0.11590633,-0.11590633
266,-0.11599666,-0.11599666
267,-0.116038404,-0.116038404
268,-0.11605653,-0.11605653
269,-0.1160777,-0.1160777
270,-0.11612757,-0.11612757
271,-0.11622944,-0.11622944
272,-0.11639998,-0.11639998
273,-0.11665073,-0.11665073
274,-0.1169854,-0.1169854
275,-0.11740133,-0.11740133
276,-0.11788953,-0.11788953
277,-0.11843654,-0.11843654
278,-0.119025044,-0.119025044
279,-0.11963712,-0.11963712
280,-0.120255746,-0.120255746
281,-0.1208654,-0.1208654
282,-0.12145428,-0.12145428
283,-0.1220151,-0.1220151
284,-0.12254496,-0.12254496
285,-0.12304529,-0.12304529
286,-0.123521216,-0.123521216
287,-0.12398017,-0.12398017
288,-0.12443129,-0.12443129
289,-0.12488439,-0.12488439
290,-0.1253466,-0.1253466
291,-0.125825,-0.125825
292,-0.12632202,-0.12632202
293,-0.12683803,-0.12683803
294,-0.12736984,-0.12736984
295,-0.1279121,-0.1279121
296,-0.12845697,-0.12845697
297,-0.12899527,-0.12899527
298,-0.1295186,-0.1295186
299,-0.13001804,-0.13001804
300,-0.13048679,-0.13048679
301,-0.13091974,-0.13091974
302,-0.13131392,-0.13131392
303,-0.13166901,-0.13166901
304,-0.13198683,-0.13198683
305,-0.13227019,-0.13227019
306,-0.1325234,-0.1325234
307,-0.13275102,-0.13275102
308,-0.13295722,-0.13295722
309,-0.13314508,-0.13314508
310,-0.13331665,-0.13331665
311,-0.13347255,-0.13347255
312,-0.13361181,-0.13361181
313,-0.1337325,-0.1337325
314,-0.1338315,-0.1338315
315,-0.13390584,-0.13390584
316,-0.13395143,-0.13395143
317,-0.13396594,-0.13396594
318,-0.13394748,-0.13394748
319,-0.13389482,-0.13389482
320,-0.13380843,-0.13380843
321,-0.13368918,-0.13368918
322,-0.13353908,-0.13353908
323,-0.13336109,-0.13336109
324,-0.1331574,-0.1331574
325,-0.13293055,-0.13293055
326,-0.13268226,-0.13268226
327,-0.13241425,-0.13241425
328,-0.13212638,-0.13212638
329,-0.13181859,-0.13181859
330,-0.13148962,-0.13148962
331,-0.1311383,-0.1311383
332,-0.13076314,-0.13076314
333,-0.13036235,-0.13036235
334,-0.12993504,-0.12993504
335,-0.12948069,-0.12948069
336,-0.12899944,-0.12899944
337,-0.12849177,-0.12849177
338,-0.12795857,-0.12795857
339,-0.12740147,-0.12740147
340,-0.12682195,-0.12682195
341,-0.12622124,-0.12622124
342,-0.1256001,-0.1256001
343,-0.12495998,-0.12495998
344,-0.12430069,-0.12430069
345,-0.123622224,-0.123622224
346,-0.122924425,-0.122924425
347,-0.12220666,-0.12220666
348,-0.12146812,-0.12146812
349,-0.12070896,-0.12070896
350,-0.11992888,-0.11992888
351,-0.1191279,-0.1191279
352,-0.1183068,-0.1183068
353,-0.11746613,-0.11746613
354,-0.116607115,-0.116607115
355,-0.11573068,-0.11573068
356,-0.11483821,-0.11483821
357,-0.11393048,-0.11393048
358,-0.11300841,-0.11300841
359,-0.11207269,-0.11207269
360,-0.11112351,-0.11112351
361,-0.11016109,-0.11016109
362,-0.1091858,-0.1091858
363,-0.108197816,-0.108197816
364,-0.10719752,-0.10719752
365,-0.10618508,-0.10618508
366,-0.105161645,-0.105161645
367,-0.10412791,-0.10412791
368,-0.10308476,-0.10308476
369,-0.10203322,-0.10203322
370,-0.10097489,-0.10097489
371,-0.09991052,-0.09991052
372,-0.09884089,-0.09884089
373,-0.09776717,-0.09776717
374,-0.09669037,-0.09669037
375,-0.09561048,-0.09561048
376,-0.09452859,-0.09452859
377,-0.09344501,-0.09344501
378,-0.09236067,-0.09236067
379,-0.09127584,-0.09127584
380,-0.09019153,-0.09019153
381,-0.08910864,-0.08910864
382,-0.08802827,-0.08802827
383,-0.08695096,-0.08695096
384,-0.08587803,-0.08587803
385,-0.08481026,-0.08481026
386,-0.083748296,-0.083748296
387,-0.08269311,-0.08269311
388,-0.08164519,-0.08164519
389,-0.080605164,-0.080605164
390,-0.07957358,-0.07957358
391,-0.07855087,-0.07855087
392,-0.077537596,-0.077537596
393,-0.07653436,-0.07653436
394,-0.07554174,-0.07554174
395,-0.074560136,-0.074560136
396,-0.07359034,-0.07359034
397,-0.07263293,-0.07263293
398,-0.07168865,-0.07168865
399,-0.070757814,-0.070757814
400,-0.069840945,-0.069840945
401,-0.06893834,-0.06893834
402,-0.0680505,-0.0680505
403,-0.06717748,-0.06717748
404,-0.06631982,-0.06631982
405,-0.06547747,-0.06547747
406,-0.064650625,-0.064650625
407,-0.063839965,-0.063839965
408,-0.06304555,-0.06304555
409,-0.062267736,-0.062267736
410,-0.061506506,-0.061506506
411,-0.060762543,-0.060762543
412,-0.060035616,-0.060035616
413,-0.059326094,-0.059326094
414,-0.058634043,-0.058634043
415,-0.057959206,-0.057959206
416,-0.05730198,-0.05730198
417,-0.05666198,-0.05666198
418,-0.05603951,-0.05603951
419,-0.05543427,-0.05543427
420,-0.054846413,-0.054846413
421,-0.054275677,-0.054275677
422,-0.05372221,-0.05372221
423,-0.053185765,-0.053185765
424,-0.052666165,-0.052666165
425,-0.052163582,-0.052163582
426,-0.051677622,-0.051677622
427,-0.051208347,-0.051208347
428,-0.050755106,-0.050755106
429,-0.05031793,-0.05031793
430,-0.049896196,-0.049896196
431,-0.04948989,-0.04948989
432,-0.049098622,-0.049098622
433,-0.048722174,-0.048722174
434,-0.048360158,-0.048360158
435,-0.048012357,-0.048012357
436,-0.047678668,-0.047678668
437,-0.04735858,-0.04735858
438,-0.047051523,-0.047051523
439,-0.046757385,-0.046757385
440,-0.046475843,-0.046475843
441,-0.04620617,-0.04620617
442,-0.04594812,-0.04594812
443,-0.04570122,-0.04570122
444,-0.045465242,-0.045465242
445,-0.045239713,-0.045239713
446,-0.04502408,-0.04502408
447,-0.04481845,-0.04481845
448,-0.044622295,-0.044622295
449,-0.044435088,-0.044435088
450,-0.044256575,-0.044256575
451,-0.044086043,-0.044086043
452,-0.043923624,-0.043923624
453,-0.043768525,-0.043768525
454,-0.043620292,-0.043620292
455,-0.043478955,-0.043478955
456,-0.043344006,-0.043344006
457,-0.043215133,-0.043215133
458,-0.04309201,-0.04309201
459,-0.04297446,-0.04297446
460,-0.042862017,-0.042862017
461,-0.0427548,-0.0427548
462,-0.04265182,-0.04265182
463,-0.042553335,-0.042553335
464,-0.042458784,-0.042458784
465,-0.04236801,-0.04236801
466,-0.042280957,-0.042280957
467,-0.042197246,-0.042197246
468,-0.042116337,-0.042116337
469,-0.042038828,-0.042038828
470,-0.041963585,-0.041963585
471,-0.041890904,-0.041890904
472,-0.041820556,-0.041820556
473,-0.041752346,-0.041752346
474,-0.041686248,-0.041686248
475,-0.041621722,-0.041621722
476,-0.041559212,-0.041559212
477,-0.04149793,-0.04149793
478,-0.04143816,-0.04143816
479,-0.041379586,-0.041379586
480,-0.04132211,-0.04132211
481,-0.041265633,-0.041265633
482,-0.04121023,-0.04121023
483,-0.041155558,-0.041155558
484,-0.04110155,-0.04110155
485,-0.041048303,-0.041048303
486,-0.040995672,-0.040995672
487,-0.04094352,-0.04094352
488,-0.040891685,-0.040891685
489,-0.040840324,-0.040840324
490,-0.040789023,-0.040789023
491,-0.040737886,-0.040737886
492,-0.040687118,-0.040687118
493,-0.040636573,-0.040636573
494,-0.040586017,-0.040586017
495,-0.04053568,-0.04053568
496,-0.040485274,-0.040485274
497,-0.040434763,-0.040434763
498,-0.040384255,-0.040384255
499,-0.040333528,-0.040333528
500,-0.040282656,-0.040282656
501,-0.040231686,-0.040231686
502,-0.040180504,-0.040180504
503,-0.04012924,-0.04012924
504,-0.04007785,-0.04007785
505,-0.040026147,-0.040026147
506,-0.03997435,-0.03997435
507,-0.039922267,-0.039922267
508,-0.039869774,-0.039869774
509,-0.03981724,-0.03981724
510,-0.03976429,-0.03976429
511,-0.039711118,-0.039711118
512,-0.039657436,-0.039657436
513,-0.039603647,-0.039603647
514,-0.039549727,-0.039549727
515,-0.039495546,-0.039495546
516,-0.039441336,-0.039441336
517,-0.03938671,-0.03938671
518,-0.0393316,-0.0393316
519,-0.039276402,-0.039276402
520,-0.03922081,-0.03922081
521,-0.039164938,-0.039164938
522,-0.039109007,-0.039109007
523,-0.03905289,-0.03905289
524,-0.038996786,-0.038996786
525,-0.03894034,-0.03894034
526,-0.038883913,-0.038883913
527,-0.03882708,-0.03882708
528,-0.038770046,-0.038770046
529,-0.038712665,-0.038712665
530,-0.038655102,-0.038655102
531,-0.03859736,-0.03859736
532,-0.038539432,-0.038539432
533,-0.03848148,-0.03848148
534,-0.038423397,-0.038423397
535,-0.038365304,-0.038365304
536,-0.038306978,-0.038306978
537,-0.038248505,-0.038248505
538,-0.03819002,-0.03819002
539,-0.038131226,-0.038131226
540,-0.038072534,-0.038072534
541,-0.038013734,-0.038013734
542,-0.03795481,-0.03795481
543,-0.037895937,-0.037895937
544,-0.03783684,-0.03783684
545,-0.03777765,-0.03777765
546,-0.037718564,-0.037718564
547,-0.037659314,-0.037659314
548,-0.03760014,-0.03760014
549,-0.03754077,-0.03754077
550,-0.03748135,-0.03748135
551,-0.037421893,-0.037421893
552,-0.037362415,-0.037362415
553,-0.037302893,-0.037302893
554,-0.037243504,-0.037243504
555,-0.037183933,-0.037183933
556,-0.037124563,-0.037124563
557,-0.037064977,-0.037064977
558,-0.03700535,-0.03700535
559,-0.036945716,-0.036945716
560,-0.03688604,-0.03688604
561,-0.036826473,-0.036826473
562,-0.036766846,-0.036766846
563,-0.036707323,-0.036707323
564,-0.036647685,-0.036647685
565,-0.036588192,-0.036588192
566,-0.036528748,-0.036528748
567,-0.03646927,-0.03646927
568,-0.03640973,-0.03640973
569,-0.036350295,-0.036350295
570,-0.036290843,-0.036290843
571,-0.03623141,-0.03623141
572,-0.03617199,-0.03617199
573,-0.036112696,-0.036112696
574,-0.036053292,-0.036053292
575,-0.035993945,-0.035993945
576,-0.03593467,-0.03593467
577,-0.035875466,-0.035875466
578,-0.035816047,-0.035816047
579,-0.035756834,-0.035756834
580,-0.035697784,-0.035697784
581,-0.035638586,-0.035638586
582,-0.035579342,-0.035579342
583,-0.035520207,-0.035520207
584,-0.035460982,-0.035460982
585,-0.035401996,-0.035401996
586,-0.035343025,-0.035343025
587,-0.035284266,-0.035284266
588,-0.035225596,-0.035225596
589,-0.03516709,-0.03516709
590,-0.0351084,-0.0351084
591,-0.03504963,-0.03504963
592,-0.03499073,-0.03499073
593,-0.034932043,-0.034932043
594,-0.03487335,-0.03487335
595,-0.034814734,-0.034814734
596,-0.0347562,-0.0347562
597,-0.03469787,-0.03469787
598,-0.034639504,-0.034639504
599,-0.034581255,-0.034581255
600,-0.03452276,-0.03452276
601,-0.034464337,-0.034464337
602,-0.034405958,-0.034405958
603,-0.034347672,-0.034347672
604,-0.03428943,-0.03428943
605,-0.03423132,-0.03423132
606,-0.03417349,-0.03417349
607,-0.034115512,-0.034115512
608,-0.03405771,-0.03405771
609,-0.033999853,-0.033999853
610,-0.033942014,-0.033942014
611,-0.033884246,-0.033884246
612,-0.03382655,-0.03382655
613,-0.03376884,-0.03376884
614,-0.0337113,-0.0337113
615,-0.03365382,-0.03365382
616,-0.033596173,-0.033596173
617,-0.0335387,-0.0335387
618,-0.033481143,-0.033481143
619,-0.03342376,-0.03342376
620,-0.033366315,-0.033366315
621,-0.033309042,-0.033309042
622,-0.033251837,-0.033251837
623,-0.0331948,-0.0331948
624,-0.033137586,-0.033137586
625,-0.033080596,-0.033080596
626,-0.033023436,-0.033023436
627,-0.032966506,-0.032966506
628,-0.03290956,-0.03290956
629,-0.03285262,-0.03285262
630,-0.032795817,-0.032795817
631,-0.032739125,-0.032739125
632,-0.03268256,-0.03268256
633,-0.032625902,-0.032625902
634,-0.03256924,-0.03256924
635,-0.03251254,-0.03251254
636,-0.03245601,-0.03245601
637,-0.03239948,-0.03239948
638,-0.032343052,-0.032343052
639,-0.032286804,-0.032286804
640,-0.032230586,-0.032230586
641,-0.032174364,-0.032174364
642,-0.032118056,-0.032118056
643,-0.032061912,-0.032061912
644,-0.032005694,-0.032005694
645,-0.031949647,-0.031949647
646,-0.031893663,-0.031893663
647,-0.031837877,-0.031837877
648,-0.03178202,-0.03178202
649,-0.031726282,-0.031726282
650,-0.031670466,-0.031670466
651,-0.03161471,-0.03161471
652,-0.03155892,-0.03155892
653,-0.03150322,-0.03150322
654,-0.031447724,-0.031447724
655,-0.03139228,-0.03139228
656,-0.03133688,-0.03133688
657,-0.031281702,-0.031281702
658,-0.03122632,-0.03122632
659,-0.031171164,-0.031171164
660,-0.031115746,-0.031115746
661,-0.03106061,-0.03106061
662,-0.03100517,-0.03100517
663,-0.030950062,-0.030950062
664,-0.030894926,-0.030894926
665,-0.030840049,-0.030840049
666,-0.030785115,-0.030785115
667,-0.030730365,-0.030730365
668,-0.030675694,-0.030675694
669,-0.0306209,-0.0306209
670,-0.030566083,-0.030566083
671,-0.030511266,-0.030511266
672,-0.030456347,-0.030456347
673,-0.030401655,-0.030401655
674,-0.030347142,-0.030347142
675,-0.030292634,-0.030292634
676,-0.030238139,-0.030238139
677,-0.030183654,-0.030183654
678,-0.030129274,-0.030129274
679,-0.030074954,-0.030074954
680,-0.030020617,-0.030020617
681,-0.029966313,-0.029966313
682,-0.029912068,-0.029912068
683,-0.029857738,-0.029857738
684,-0.029803568,-0.029803568
685,-0.02974938,-0.02974938
686,-0.029695453,-0.029695453
687,-0.029641328,-0.029641328
688,-0.029587397,-0.029587397
689,-0.029533457,-0.029533457
690,-0.029479582,-0.029479582
691,-0.029425846,-0.029425846
692,-0.029371947,-0.029371947
693,-0.029317928,-0.029317928
694,-0.02926411,-0.02926411
695,-0.029210417,-0.029210417
696,-0.029156854,-0.029156854
697,-0.029103432,-0.029103432
698,-0.029049877,-0.029049877
699,-0.02899627,-0.02899627
700,-0.028942596,-0.028942596
701,-0.028888747,-0.028888747
702,-0.028835159,-0.028835159
703,-0.028781775,-0.028781775
704,-0.028728249,-0.028728249
705,-0.0286752,-0.0286752
706,-0.028621929,-0.028621929
707,-0.028568665,-0.028568665
708,-0.028515317,-0.028515317
709,-0.028461926,-0.028461926
710,-0.028408628,-0.028408628
711,-0.0283552,-0.0283552
712,-0.028301904,-0.028301904
713,-0.02824876,-0.02824876
714,-0.028195793,-0.028195793
715,-0.028142994,-0.028142994
716,-0.028089965,-0.028089965
717,-0.028036773,-0.028036773
718,-0.027983695,-0.027983695
719,-0.02793052,-0.02793052
720,-0.027877344,-0.027877344
721,-0.027824422,-0.027824422
722,-0.027771592,-0.027771592
723,-0.027718864,-0.027718864
724,-0.027666057,-0.027666057
725,-0.027613182,-0.027613182
726,-0.027560063,-0.027560063
727,-0.027507134,-0.027507134
728,-0.027454259,-0.027454259
729,-0.02740131,-0.02740131
730,-0.02734855,-0.02734855
731,-0.027295912,-0.027295912
732,-0.02724316,-0.02724316
733,-0.027190661,-0.027190661
734,-0.02713817,-0.02713817
735,-0.02708549,-0.02708549
736,-0.027032997,-0.027032997
737,-0.02698018,-0.02698018
738,-0.026927259,-0.026927259
739,-0.026874606,-0.026874606
740,-0.026821982,-0.026821982
741,-0.026769448,-0.026769448
742,-0.026717018,-0.026717018
743,-0.026664415,-0.026664415
744,-0.026611796,-0.026611796
745,-0.02655909,-0.02655909
746,-0.026506482,-0.026506482
747,-0.026453916,-0.026453916
748,-0.02640133,-0.02640133
749,-0.0263487,-0.0263487
750,-0.026296217,-0.026296217
751,-0.026243728,-0.026243728
752,-0.02619137,-0.02619137
753,-0.02613907,-0.02613907
754,-0.026086425,-0.026086425
755,-0.026034059,-0.026034059
756,-0.025981741,-0.025981741
757,-0.025929356,-0.025929356
758,-0.02587673,-0.02587673
759,-0.025824208,-0.025824208
760,-0.02577163,-0.02577163
761,-0.025719175,-0.025719175
762,-0.02566674,-0.02566674
763,-0.025614101,-0.025614101
764,-0.025561687,-0.025561687
765,-0.025509147,-0.025509147
766,-0.025456777,-0.025456777
767,-0.025404472,-0.025404472
768,-0.02535217,-0.02535217
769,-0.025299834,-0.025299834
770,-0.025247123,-0.025247123
771,-0.02519457,-0.02519457
772,-0.025141997,-0.025141997
773,-0.025089517,-0.025089517
774,-0.025037246,-0.025037246
775,-0.024984999,-0.024984999
776,-0.024932737,-0.024932737
777,-0.02488003,-0.02488003
778,-0.02482735,-0.02482735
779,-0.02477471,-0.02477471
780,-0.024721943,-0.024721943
781,-0.024669452,-0.024669452
782,-0.024616973,-0.024616973
783,-0.024564724,-0.024564724
784,-0.024512388,-0.024512388
785,-0.02445987,-0.02445987
786,-0.024407275,-0.024407275
787,-0.024354571,-0.024354571
788,-0.02430197,-0.02430197
789,-0.024249425,-0.024249425
790,-0.02419689,-0.02419689
791,-0.02414428,-0.02414428
792,-0.024092007,-0.024092007
793,-0.024039503,-0.024039503
794,-0.023986774,-0.023986774
795,-0.02393418,-0.02393418
796,-0.023881525,-0.023881525
797,-0.023828603,-0.023828603
798,-0.023775933,-0.023775933
799,-0.023723256,-0.023723256
800,-0.023670457,-0.023670457
801,-0.023617757,-0.023617757
802,-0.023565087,-0.023565087
803,-0.023512399,-0.023512399
804,-0.023459775,-0.023459775
805,-0.02340715,-0.02340715
806,-0.023354262,-0.023354262
807,-0.023301398,-0.023301398
808,-0.023248585,-0.023248585
809,-0.023195563,-0.023195563
810,-0.023142694,-0.023142694
811,-0.023089817,-0.023089817
812,-0.023037069,-0.023037069
813,-0.022984337,-0.022984337
814,-0.022931458,-0.022931458
815,-0.022878613,-0.022878613
816,-0.02282549,-0.02282549
817,-0.02277238,-0.02277238
818,-0.022719199,-0.022719199
819,-0.02266639,-0.02266639
820,-0.022613492,-0.022613492
821,-0.022560494,-0.022560494
822,-0.02250744,-0.02250744
823,-0.022454295,-0.022454295
824,-0.022401148,-0.022401148
825,-0.022348033,-0.022348033
826,-0.02229483,-0.02229483
827,-0.022241615,-0.022241615
828,-0.022188434,-0.022188434
829,-0.022135232,-0.022135232
830,-0.022082228,-0.022082228
831,-0.022029016,-0.022029016
832,-0.02197569,-0.02197569
833,-0.021922462,-0.021922462
834,-0.021869216,-0.021869216
835,-0.021815894,-0.021815894
836,-0.02176255,-0.02176255
837,-0.02170887,-0.02170887
838,-0.02165546,-0.02165546
839,-0.02160228,-0.02160228
840,-0.021548942,-0.021548942
841,-0.021495644,-0.021495644
842,-0.021441901,-0.021441901
843,-0.021388477,-0.021388477
844,-0.021334998,-0.021334998
845,-0.02128147,-0.02128147
846,-0.021228066,-0.021228066
847,-0.021174511,-0.021174511
848,-0.021120893,-0.021120893
849,-0.02106718,-0.02106718
850,-0.021013286,-0.021013286
851,-0.020959694,-0.020959694
852,-0.02090617,-0.02090617
853,-0.020852458,-0.020852458
854,-0.02079855,-0.02079855
855,-0.020744858,-0.020744858
856,-0.020691339,-0.020691339
857,-0.020637468,-0.020637468
858,-0.02058364,-0.02058364
859,-0.020529773,-0.020529773
860,-0.020475816,-0.020475816
861,-0.020421954,-0.020421954
862,-0.02036803,-0.02036803
863,-0.020314086,-0.020314086
864,-0.020260446,-0.020260446
865,-0.020206602,-0.020206602
866,-0.020152643,-0.020152643
867,-0.020098738,-0.020098738
868,-0.020044664,-0.020044664
869,-0.019990528,-0.019990528
870,-0.019936427,-0.019936427
871,-0.019882398,-0.019882398
872,-0.0198284,-0.0198284
873,-0.019774372,-0.019774372
874,-0.01972019,-0.01972019
875,-0.019666051,-0.019666051
876,-0.019611873,-0.019611873
877,-0.01955758,-0.01955758
878,-0.019503456,-0.019503456
879,-0.01944936,-0.01944936
880,-0.01939523,-0.01939523
881,-0.019341081,-0.019341081
882,-0.019286865,-0.019286865
883,-0.019232588,-0.019232588
884,-0.019178307,-0.019178307
885,-0.019123992,-0.019123992
886,-0.019069487,-0.019069487
887,-0.019015336,-0.019015336
888,-0.01896087,-0.01896087
889,-0.018906523,-0.018906523
890,-0.018852362,-0.018852362
891,-0.018798048,-0.018798048
892,-0.018743902,-0.018743902
893,-0.018689435,-0.018689435
894,-0.01863479,-0.01863479
895,-0.018580208,-0.018580208
896,-0.018525569,-0.018525569
897,-0.018471286,-0.018471286
898,-0.01841691,-0.01841691
899,-0.018362531,-0.018362531
900,-0.018308053,-0.018308053
901,-0.01825368,-0.01825368
902,-0.018199377,-0.018199377
903,-0.01814493,-0.01814493
904,-0.018090451,-0.018090451
905,-0.018035708,-0.018035708
906,-0.017981146,-0.017981146
907,-0.017926779,-0.017926779
908,-0.017872376,-0.017872376
909,-0.017817957,-0.017817957
910,-0.01776344,-0.01776344
911,-0.017709073,-0.017709073
912,-0.017654238,-0.017654238
913,-0.017599521,-0.017599521
914,-0.01754492,-0.01754492
915,-0.017490331,-0.017490331
916,-0.01743582,-0.01743582
917,-0.017381452,-0.017381452
918,-0.017327102,-0.017327102
919,-0.01727285,-0.01727285
920,-0.0172185,-0.0172185
921,-0.01716385,-0.01716385
922,-0.01710933,-0.01710933
923,-0.017054705,-0.017054705
924,-0.017000133,-0.017000133
925,-0.016945811,-0.016945811
926,-0.016891634,-0.016891634
927,-0.016837135,-0.016837135
928,-0.016782437,-0.016782437
929,-0.01672794,-0.01672794
930,-0.01667357,-0.01667357
931,-0.01661883,-0.01661883
932,-0.016564429,-0.016564429
933,-0.01650988,-0.01650988
934,-0.016455451,-0.016455451
935,-0.016401127,-0.016401127
936,-0.016346961,-0.016346961
937,-0.016292656,-0.016292656
938,-0.01623825,-0.01623825
939,-0.016184073,-0.016184073
940,-0.01612993,-0.01612993
941,-0.016075578,-0.016075578
942,-0.016021319,-0.016021319
943,-0.015967106,-0.015967106
944,-0.015912876,-0.015912876
945,-0.01585876,-0.01585876
946,-0.015804656,-0.015804656
947,-0.015750375,-0.015750375
948,-0.015696008,-0.015696008
949,-0.01564201,-0.01564201
950,-0.015587939,-0.015587939
951,-0.015533883,-0.015533883
952,-0.01548,-0.01548
953,-0.015426017,-0.015426017
954,-0.015372158,-0.015372158
955,-0.0153181115,-0.0153181115
956,-0.015264183,-0.015264183
957,-0.015210274,-0.015210274
958,-0.015156647,-0.015156647
959,-0.015102737,-0.015102737
960,-0.015048889,-0.015048889
961,-0.0149949305,-0.0149949305
962,-0.014941252,-0.014941252
963,-0.014887598,-0.014887598
964,-0.014834029,-0.014834029
965,-0.014780546,-0.014780546
966,-0.014726999,-0.014726999
967,-0.014673403,-0.014673403
968,-0.014619835,-0.014619835
969,-0.014566352,-0.014566352
970,-0.014513183,-0.014513183
971,-0.014459781,-0.014459781
972,-0.014406438,-0.014406438
973,-0.014353238,-0.014353238
974,-0.01429991,-0.01429991
975,-0.014246948,-0.014246948
976,-0.014193852,-0.014193852
977,-0.014140846,-0.014140846
978,-0.014087773,-0.014087773
979,-0.014034891,-0.014034891
980,-0.013982051,-0.013982051
981,-0.013929081,-0.013929081
982,-0.013876133,-0.013876133
983,-0.013823517,-0.013823517
984,-0.013770753,-0.013770753
985,-0.013718277,-0.013718277
986,-0.013665593,-0.013665593
987,-0.013613016,-0.013613016
988,-0.013560591,-0.013560591
989,-0.013508205,-0.013508205
990,-0.013455793,-0.013455793
991,-0.013403501,-0.013403501
992,-0.013351188,-0.013351188
993,-0.013298897,-0.013298897
994,-0.013246802,-0.013246802
995,-0.01319472,-0.01319472
996,-0.013142933,-0.013142933
997,-0.013091093,-0.013091093
998,-0.0130390525,-0.0130390525
999,-0.01298725,-0.01298725
1000,-0.012935372,-0.012935372
1001,-0.012883779,-0.012883779
1002,-0.012832612,-0.012832612
1003,-0.012781279,-0.012781279
1004,-0.012729876,-0.012729876
1005,-0.0126783345,-0.0126783345
1006,-0.012626785,-0.012626785
1007,-0.012575421,-0.012575421
1008,-0.012524182,-0.012524182
1009,-0.012473076,-0.012473076
1010,-0.012422383,-0.012422383
1011,-0.012371743,-0.012371743
1012,-0.012320995,-0.012320995
1013,-0.012270191,-0.012270191
1014,-0.012219246,-0.012219246
1015,-0.012168445,-0.012168445
1016,-0.012117994,-0.012117994
1017,-0.012067634,-0.012067634
1018,-0.012017389,-0.012017389
1019,-0.011967161,-0.011967161
1020,-0.011917124,-0.011917124
1021,-0.011866881,-0.011866881
1022,-0.011816757,-0.011816757
1023,-0.011766791,-0.011766791
1024,-0.011717036,-0.011717036
1025,-0.011667311,-0.011667311
1026,-0.011617482,-0.011617482
1027,-0.011567756,-0.011567756
1028,-0.011518415,-0.011518415
1029,-0.011469019,-0.011469019
1030,-0.011419644,-0.011419644
1031,-0.011370419,-0.011370419
1032,-0.011321121,-0.011321121
1033,-0.011271952,-0.011271952
1034,-0.011222886,-0.011222886
1035,-0.011174165,-0.011174165
1036,-0.011125339,-0.011125339
1037,-0.011076798,-0.011076798
1038,-0.0110282535,-0.0110282535
1039,-0.010979733,-0.010979733
1040,-0.010931362,-0.010931362
1041,-0.010882949,-0.010882949
1042,-0.010834751,-0.010834751
1043,-0.010786609,-0.010786609
1044,-0.01073862,-0.01073862
1045,-0.010690616,-0.010690616
1046,-0.010642722,-0.010642722
1047,-0.010594922,-0.010594922
1048,-0.01054721,-0.01054721
1049,-0.010499764,-0.010499764
1050,-0.010452328,-0.010452328
1051,-0.010405212,-0.010405212
1052,-0.0103580635,-0.0103580635
1053,-0.010310787,-0.010310787
1054,-0.01026369,-0.01026369
1055,-0.01021663,-0.01021663
1056,-0.010169724,-0.010169724
1057,-0.010123182,-0.010123182
1058,-0.010076803,-0.010076803
1059,-0.010030098,-0.010030098
1060,-0.009983485,-0.009983485
1061,-0.00993705,-0.00993705
1062,-0.009890864,-0.009890864
1063,-0.009844656,-0.009844656
1064,-0.009798758,-0.009798758
1065,-0.009753109,-0.009753109
1066,-0.009707387,-0.009707387
1067,-0.009661488,-0.009661488
1068,-0.009615979,-0.009615979
1069,-0.009570224,-0.009570224
1070,-0.009524923,-0.009524923
1071,-0.009479869,-0.009479869
1072,-0.009434904,-0.009434904
1073,-0.009390004,-0.009390004
1074,-0.009344913,-0.009344913
1075,-0.009299816,-0.009299816
1076,-0.00925483,-0.00925483
1077,-0.009210215,-0.009210215
1078,-0.00916608,-0.00916608
1079,-0.009122034,-0.009122034
1080,-0.009077734,-0.009077734
1081,-0.009033476,-0.009033476
1082,-0.008989026,-0.008989026
1083,-0.008944952,-0.008944952
1084,-0.008901194,-0.008901194
1085,-0.0088574765,-0.0088574765
1086,-0.008814021,-0.008814021
1087,-0.008770576,-0.008770576
1088,-0.008726991,-0.008726991
1089,-0.008683644,-0.008683644
1090,-0.008640075,-0.008640075
1091,-0.00859683,-0.00859683
1092,-0.008554152,-0.008554152
1093,-0.008511467,-0.008511467
1094,-0.008469016,-0.008469016
1095,-0.00842627,-0.00842627
1096,-0.008383435,-0.008383435
1097,-0.0083409725,-0.0083409725
1098,-0.008298615,-0.008298615
1099,-0.008256449,-0.008256449
1100,-0.008214378,-0.008214378
1101,-0.008172536,-0.008172536
1102,-0.008130797,-0.008130797
1103,-0.008088971,-0.008088971
1104,-0.008047185,-0.008047185
1105,-0.008005715,-0.008005715
1106,-0.007964499,-0.007964499
1107,-0.007923195,-0.007923195
1108,-0.007881931,-0.007881931
1109,-0.007840758,-0.007840758
1110,-0.0077996636,-0.0077996636
1111,-0.0077586505,-0.0077586505
1112,-0.0077180765,-0.0077180765
1113,-0.0076774345,-0.0076774345
1114,-0.007636817,-0.007636817
1115,-0.0075962557,-0.0075962557
1116,-0.0075558065,-0.0075558065
1117,-0.0075155604,-0.0075155604
1118,-0.0074756104,-0.0074756104
1119,-0.0074358066,-0.0074358066
1120,-0.007395929,-0.007395929
1121,-0.007356066,-0.007356066
1122,-0.007316284,-0.007316284
1123,-0.007276693,-0.007276693
1124,-0.007237309,-0.007237309
1125,-0.0071981386,-0.0071981386
1126,-0.0071592233,-0.0071592233
1127,-0.0071200794,-0.0071200794
1128,-0.0070808707,-0.0070808707
1129,-0.007041579,-0.007041579
1130,-0.0070029427,-0.0070029427
1131,-0.006964607,-0.006964607
1132,-0.0069262986,-0.0069262986
1133,-0.0068878317,-0.0068878317
1134,-0.006849301,-0.006849301
1135,-0.0068108225,-0.0068108225
1136,-0.006772468,-0.006772468
1137,-0.0067342934,-0.0067342934
1138,-0.0066963453,-0.0066963453
1139,-0.0066586365,-0.0066586365
1140,-0.0066211917,-0.0066211917
1141,-0.0065836115,-0.0065836115
1142,-0.0065461,-0.0065461
1143,-0.006508433,-0.006508433
1144,-0.006470926,-0.006470926
1145,-0.006434003,-0.006434003
1146,-0.0063971537,-0.0063971537
1147,-0.006360434,-0.006360434
1148,-0.006323416,-0.006323416
1149,-0.006286305,-0.006286305
1150,-0.006249512,-0.006249512
1151,-0.00621282,-0.00621282
1152,-0.0061764284,-0.0061764284
1153,-0.006140108,-0.006140108
1154,-0.006104013,-0.006104013
1155,-0.0060680574,-0.0060680574
1156,-0.006032061,-0.006032061
1157,-0.0059962007,-0.0059962007
1158,-0.0059601823,-0.0059601823
1159,-0.005924601,-0.005924601
1160,-0.005889076,-0.005889076
1161,-0.0058534034,-0.0058534034
1162,-0.0058178618,-0.0058178618
1163,-0.00578237,-0.00578237
1164,-0.00574721,-0.00574721
1165,-0.005712081,-0.005712081
1166,-0.0056772684,-0.0056772684
1167,-0.0056424434,-0.0056424434
1168,-0.00560762,-0.00560762
1169,-0.005572847,-0.005572847
1170,-0.005538156,-0.005538156
1171,-0.0055036712,-0.0055036712
1172,-0.0054690978,-0.0054690978
1173,-0.005434685,-0.005434685
1174,-0.0054004737,-0.0054004737
1175,-0.0053664604,-0.0053664604
1176,-0.0053325286,-0.0053325286
1177,-0.0052984506,-0.0052984506
1178,-0.0052642603,-0.0052642603
1179,-0.005230369,-0.005230369
1180,-0.005196902,-0.005196902
1181,-0.0051637813,-0.0051637813
1182,-0.005130337,-0.005130337
1183,-0.005096664,-0.005096664
1184,-0.0050631547,-0.0050631547
1185,-0.0050297966,-0.0050297966
1186,-0.0049969214,-0.0049969214
1187,-0.0049641593,-0.0049641593
1188,-0.004931593,-0.004931593
1189,-0.0048988014,-0.0048988014
1190,-0.0048657167,-0.0048657167
1191,-0.004832723,-0.004832723
1192,-0.00479982,-0.00479982
1193,-0.0047673862,-0.0047673862
1194,-0.004735532,-0.004735532
1195,-0.0047034705,-0.0047034705
1196,-0.004671229,-0.004671229
1197,-0.0046388223,-0.0046388223
1198,-0.0046065827,-0.0046065827
1199,-0.004574549,-0.004574549
1200,-0.0045429096,-0.0045429096
1201,-0.0045113163,-0.0045113163
1202,-0.0044798297,-0.0044798297
1203,-0.0044480525,-0.0044480525
1204,-0.0044165924,-0.0044165924
1205,-0.004385072,-0.004385072
1206,-0.004353574,-0.004353574
1207,-0.0043223295,-0.0043223295
1208,-0.0042913603,-0.0042913603
1209,-0.0042601326,-0.0042601326
1210,-0.0042290506,-0.0042290506
1211,-0.004198013,-0.004198013
1212,-0.0041673835,-0.0041673835
1213,-0.004136691,-0.004136691
1214,-0.004105949,-0.004105949
1215,-0.0040753246,-0.0040753246
1216,-0.0040447856,-0.0040447856
1217,-0.004014401,-0.004014401
1218,-0.0039838646,-0.0039838646
1219,-0.0039534536,-0.0039534536
1220,-0.003923198,-0.003923198
1221,-0.0038930755,-0.0038930755
1222,-0.003863156,-0.003863156
1223,-0.003833441,-0.003833441
1224,-0.003803456,-0.003803456
1225,-0.0037735123,-0.0037735123
1226,-0.0037435605,-0.0037435605
1227,-0.0037140325,-0.0037140325
1228,-0.003684634,-0.003684634
1229,-0.00365505,-0.00365505
1230,-0.0036255133,-0.0036255133
1231,-0.003596018,-0.003596018
1232,-0.0035664672,-0.0035664672
1233,-0.003537113,-0.003537113
1234,-0.0035083124,-0.0035083124
1235,-0.0034794295,-0.0034794295
1236,-0.003450329,-0.003450329
1237,-0.0034208868,-0.0034208868
1238,-0.003391504,-0.003391504
1239,-0.0033626454,-0.0033626454
1240,-0.0033342533,-0.0033342533
1241,-0.0033058473,-0.0033058473
1242,-0.0032775349,-0.0032775349
1243,-0.0032486927,-0.0032486927
1244,-0.0032198357,-0.0032198357
1245,-0.0031911428,-0.0031911428
1246,-0.0031631696,-0.0031631696
1247,-0.0031353736,-0.0031353736
1248,-0.0031072584,-0.0031072584
1249,-0.0030786176,-0.0030786176
1250,-0.0030502137,-0.0030502137
1251,-0.003022078,-0.003022078
1252,-0.0029943343,-0.0029943343
1253,-0.0029665737,-0.0029665737
1254,-0.0029384387,-0.0029384387
1255,-0.0029104578,-0.0029104578
1256,-0.0028824632,-0.0028824632
1257,-0.0028545675,-0.0028545675
1258,-0.0028271747,-0.0028271747
1259,-0.0027999543,-0.0027999543
1260,-0.0027722148,-0.0027722148
1261,-0.0027444307,-0.0027444307
1262,-0.0027167166,-0.0027167166
1263,-0.002689584,-0.002689584
1264,-0.0026627658,-0.0026627658
1265,-0.0026356375,-0.0026356375
1266,-0.002608244,-0.002608244
1267,-0.0025809114,-0.0025809114
1268,-0.0025535722,-0.0025535722
1269,-0.0025264397,-0.0025264397
1270,-0.002499591,-0.002499591
1271,-0.0024728745,-0.0024728745
1272,-0.0024458994,-0.0024458994
1273,-0.0024191826,-0.0024191826
1274,-0.0023919388,-0.0023919388
1275,-0.002365092,-0.002365092
1276,-0.00233836,-0.00233836
1277,-0.0023120078,-0.0023120078
1278,-0.0022853757,-0.0022853757
1279,-0.0022587788,-0.0022587788
1280,-0.0022321017,-0.0022321017
1281,-0.002205345,-0.002205345
1282,-0.0021788476,-0.0021788476
1283,-0.002152666,-0.002152666
1284,-0.0021262798,-0.0021262798
1285,-0.002099989,-0.002099989
1286,-0.0020735834,-0.0020735834
1287,-0.0020474081,-0.0020474081
1288,-0.0020212804,-0.0020212804
1289,-0.001995294,-0.001995294
1290,-0.0019690958,-0.0019690958
1291,-0.0019427154,-0.0019427154
1292,-0.0019167818,-0.0019167818
1293,-0.0018907259,-0.0018907259
1294,-0.0018647881,-0.0018647881
1295,-0.0018389494,-0.0018389494
1296,-0.0018129463,-0.0018129463
1297,-0.0017870445,-0.0017870445
1298,-0.0017611199,-0.0017611199
1299,-0.0017352332,-0.0017352332
1300,-0.0017091341,-0.0017091341
1301,-0.0016835928,-0.0016835928
1302,-0.0016583095,-0.0016583095
1303,-0.0016329013,-0.0016329013
1304,-0.0016073642,-0.0016073642
1305,-0.0015812849,-0.0015812849
1306,-0.0015556918,-0.0015556918
1307,-0.0015301589,-0.0015301589
1308,-0.0015049315,-0.0015049315
1309,-0.0014796699,-0.0014796699
1310,-0.0014541998,-0.0014541998
1311,-0.0014284232,-0.0014284232
1312,-0.0014027356,-0.0014027356
1313,-0.0013773155,-0.0013773155
1314,-0.0013523079,-0.0013523079
1315,-0.0013274223,-0.0013274223
1316,-0.0013020418,-0.0013020418
1317,-0.0012765393,-0.0012765393
1318,-0.001251189,-0.001251189
1319,-0.001226143,-0.001226143
1320,-0.0012014323,-0.0012014323
1321,-0.0011765524,-0.0011765524
1322,-0.0011512438,-0.0011512438
1323,-0.0011258121,-0.0011258121
1324,-0.001100329,-0.001100329
1325,-0.0010750705,-0.0010750705
1326,-0.0010502152,-0.0010502152
1327,-0.0010256724,-0.0010256724
1328,-0.0010007088,-0.0010007088
1329,-0.0009755983,-0.0009755983
1330,-0.0009505853,-0.0009505853
1331,-0.0009258266,-0.0009258266
1332,-0.00090103626,-0.00090103626
1333,-0.000876489,-0.000876489
1334,-0.0008518015,-0.0008518015
1335,-0.00082674355,-0.00082674355
1336,-0.0008016417,-0.0008016417
1337,-0.0007766566,-0.0007766566
1338,-0.00075222144,-0.00075222144
1339,-0.0007279344,-0.0007279344
1340,-0.0007034284,-0.0007034284
1341,-0.000678535,-0.000678535
1342,-0.0006536037,-0.0006536037
1343,-0.0006287753,-0.0006287753
1344,-0.00060435804,-0.00060435804
1345,-0.0005799001,-0.0005799001
1346,-0.0005553931,-0.0005553931
1347,-0.0005308152,-0.0005308152
1348,-0.0005060605,-0.0005060605
1349,-0.0004813543,-0.0004813543
1350,-0.0004568378,-0.0004568378
1351,-0.00043267006,-0.00043267006
1352,-0.00040817962,-0.00040817962
1353,-0.0003838694,-0.0003838694
1354,-0.00035951345,-0.00035951345
1355,-0.00033518186,-0.00033518186
1356,-0.00031109012,-0.00031109012
1357,-0.00028669825,-0.00028669825
1358,-0.00026223788,-0.00026223788
1359,-0.00023793028,-0.00023793028
1360,-0.00021360438,-0.00021360438
1361,-0.00018928823,-0.00018928823
1362,-0.00016494672,-0.00016494672
1363,-0.00014082635,-0.00014082635
1364,-0.000116742405,-0.000116742405
1365,-9.282145e-05,-9.282145e-05
1366,-6.8328925e-05,-6.8328925e-05
1367,-4.4015047e-05,-4.4015047e-05
1368,-1.9836469e-05,-1.9836469e-05
1369,3.887794e-06,3.887794e-06


==> PINNs-example1/result_direct_pinn_ex2.csv <==
epoch,loss,loss_boundary,energy,test_error,Functional error
0,5.914693,0.01137953,5.8008976,1.5385983,2.653947
1,5.890217,0.010692883,5.783288,1.5157263,2.610033
2,5.86508,0.010029941,5.7647805,1.4931394,2.5665262
3,5.840104,0.009427112,5.745833,1.470701,2.523089
4,5.81459,0.008852451,5.7260656,1.4486284,2.4802227
5,5.788651,0.008293651,5.7057147,1.4268795,2.4378507
6,5.762272,0.007749077,5.684781,1.4054369,2.395959
7,5.7351975,0.0072184396,5.663013,1.3844241,2.3547816
8,5.7072964,0.0066721314,5.640575,1.3639163,2.314564
9,5.678884,0.0061164433,5.6177197,1.3438333,2.2751198
10,5.6499524,0.005557865,5.5943737,1.3242042,2.236518
11,5.6207166,0.005005971,5.570657,1.3049479,2.1985714
12,5.5910573,0.004464784,5.5464096,1.2862045,2.1615741
13,5.561073,0.003935585,5.521717,1.2679378,2.12546
14,5.530714,0.0034211273,5.496503,1.2501713,2.090289
15,5.500112,0.0029297853,5.470814,1.2329267,2.056092
16,5.4692326,0.0024561991,5.4446707,1.2162042,2.0229032
17,5.438175,0.002011862,5.4180565,1.1999503,1.9905971
18,5.406979,0.0015999255,5.39098,1.184218,1.9592924
19,5.3757176,0.0012288366,5.363429,1.1690068,1.9289836
20,5.3443313,0.0008986327,5.335345,1.1543764,1.8998199
21,5.312907,0.00061632425,5.306744,1.1402823,1.8717052
22,5.2814746,0.0003822128,5.2776523,1.1267325,1.8446712
23,5.2500715,0.00020198298,5.2480516,1.113729,1.8187269
24,5.218667,7.769552e-05,5.2178903,1.1013174,1.7939833
25,5.187297,1.1071191e-05,5.1871862,1.0894499,1.7703604
26,5.156048,4.8843904e-06,5.155999,1.0780766,1.747745
27,5.1249723,6.042064e-05,5.124368,1.0671726,1.7260915
28,5.094079,0.00017890874,5.09229,1.0567298,1.7053963
29,5.0633903,0.00035874822,5.059803,1.0467504,1.6856627
30,5.0329356,0.0006002813,5.0269327,1.0372261,1.6668917
31,5.0026507,0.0009002965,4.9936476,1.0281504,1.649077
32,4.9726057,0.0012614599,4.959991,1.0195017,1.6321902
33,4.9427648,0.0016836135,4.9259286,1.0112317,1.6161311
34,4.91315,0.0021645564,4.8915043,1.0033699,1.6009741
35,4.883713,0.0027002983,4.85671,0.99586153,1.5866064
36,4.8544536,0.0032878392,4.821575,0.98869085,1.5729988
37,4.825396,0.0039271023,4.786125,0.9818322,1.5600986
38,4.7965283,0.0046157297,4.750371,0.97527504,1.5478936
39,4.7678547,0.0053546303,4.7143083,0.9690031,1.5363563
40,4.7393723,0.0061349533,4.678023,0.9629845,1.5254052
41,4.7110033,0.006947017,4.6415334,0.9571576,1.5149077
42,4.6827097,0.007795049,4.604759,0.9515809,1.5050145
43,4.654549,0.008678136,4.5677676,0.94620085,1.4955992
44,4.6263924,0.00958402,4.5305524,0.9409577,1.486527
45,4.598305,0.010518135,4.493124,0.9358599,1.477824
46,4.5701776,0.011469873,4.4554787,0.9308834,1.4694368
47,4.5420036,0.012433148,4.417672,0.92600924,1.461319
48,4.5136833,0.013399637,4.379687,0.92123216,1.4534643
49,4.4851437,0.014358975,4.3415537,0.9164999,1.4457544
50,4.4564614,0.015326167,4.3032,0.91181785,1.4382052
51,4.4275427,0.016283711,4.2647057,0.90717,1.4307816
52,4.3982315,0.017216025,4.2260714,0.90248257,1.4233046
53,4.3688197,0.018159473,4.187225,0.8978453,1.4159963
54,4.3396144,0.019147161,4.148143,0.89329237,1.4089379
55,4.3104196,0.020147357,4.108946,0.8887676,1.4019841
56,4.2811794,0.021159807,4.0695815,0.88424754,1.3950893
57,4.2516003,0.022152595,4.030074,0.87965024,1.3880616
58,4.2218347,0.023123767,3.990597,0.87497693,1.380888
59,4.1915445,0.024044303,3.9511013,0.8701853,1.3734722
60,4.161037,0.024952274,3.9115143,0.86531883,1.3659242
61,4.1304107,0.025859136,3.8718195,0.8604058,1.3583056
62,4.0997386,0.026777895,3.8319595,0.85543245,1.350593
63,4.068275,0.027620621,3.792069,0.8502949,1.342534
64,4.0367894,0.028466562,3.7521236,0.8450188,1.3341815
65,4.0051794,0.029306095,3.7121184,0.8396508,1.3256501
66,3.973443,0.030144447,3.6719985,0.83423865,1.3170618
67,3.9416666,0.03097322,3.6319344,0.8287246,1.3082556
68,3.9097757,0.031807505,3.5917008,0.82316196,1.2993888
69,3.8781269,0.032660507,3.5515218,0.817548,1.2904234
70,3.8458235,0.033449896,3.5113246,0.8117659,1.2811005
71,3.8136592,0.03427173,3.470942,0.80600405,1.2718827
72,3.781692,0.035125468,3.4304373,0.8002269,1.2626723
73,3.7499688,0.036012318,3.3898456,0.7943375,1.2532424
74,3.7182229,0.03690377,3.3491852,0.7883449,1.2436163
75,3.6870492,0.03785008,3.3085485,0.78226537,1.233816
76,3.656126,0.038818527,3.2679408,0.7760845,1.2238103
77,3.625449,0.039831433,3.2271347,0.76987875,1.2138098
78,3.595792,0.0409605,3.186187,0.7636829,1.2038846
79,3.5658755,0.042049948,3.145376,0.7572974,1.1935366
80,3.5363646,0.04316333,3.1047313,0.7507025,1.1827154
81,3.5068536,0.044271126,3.0641422,0.74399316,1.1716588
82,3.4775677,0.045392025,3.0236473,0.7372392,1.1605347
83,3.4487891,0.04654525,2.9833367,0.73039377,1.1492156
84,3.4205644,0.047736723,2.9431973,0.72347695,1.1377497
85,3.39256,0.048927285,2.9032872,0.7164194,1.12597
86,3.3643136,0.050065413,2.8636594,0.7090477,1.1134565
87,3.336174,0.051203787,2.824136,0.70157593,1.1007433
88,3.309332,0.052475937,2.7845726,0.69429106,1.0885361
89,3.2821841,0.053676426,2.7454197,0.686886,1.0760463
90,3.256238,0.05498773,2.7063606,0.67949975,1.0636389
91,3.2309666,0.05636068,2.6673598,0.67204994,1.0511259
92,3.2061286,0.057749033,2.6286383,0.66448945,1.0383667
93,3.1814482,0.059117936,2.5902689,0.6567741,1.0252467
94,3.156641,0.060432065,2.5523205,0.64890605,1.0117669
95,3.132434,0.06177231,2.514711,0.64091617,0.9980082
96,3.107859,0.06304195,2.4774394,0.6327946,0.98395187
97,3.083726,0.06432077,2.4405181,0.6247075,0.969994
98,3.0594153,0.06552516,2.4041638,0.61652714,0.955794
99,3.0373292,0.06692241,2.368105,0.6085547,0.9421159
100,3.0154686,0.06829451,2.3325236,0.6004873,0.92820203
101,2.9929743,0.06952638,2.2977104,0.5921127,0.9134921
102,2.9699855,0.07065061,2.2634795,0.5835863,0.8983922
103,2.9480853,0.071836576,2.2297196,0.5750946,0.88336605
104,2.9260068,0.072938204,2.1966248,0.5664828,0.868009
105,2.9050431,0.07410755,2.1639676,0.5579713,0.8528915
106,2.885218,0.075343974,2.1317782,0.54951584,0.83790237
107,2.8643842,0.07641609,2.1002233,0.540903,0.82249784
108,2.8433657,0.07740733,2.0692923,0.5321398,0.80667806
109,2.8216996,0.07825252,2.0391743,0.5233755,0.7907832
110,2.8039174,0.079450145,2.0094159,0.51497954,0.77579564
111,2.7867873,0.08064126,1.9803747,0.5064968,0.7605287
112,2.7703505,0.08182736,1.952077,0.49781543,0.74467933
113,2.7536144,0.082910314,1.9245112,0.4890852,0.72862947
114,2.7351408,0.08371037,1.8980372,0.47995457,0.711398
115,2.7169676,0.08446733,1.8722942,0.4707211,0.69379216
116,2.7027907,0.08557147,1.847076,0.4619829,0.6773795
117,2.6924825,0.086995944,1.822523,0.45339587,0.66124797
118,2.6835198,0.08848349,1.7986851,0.44494206,0.64535034
119,2.675314,0.08999003,1.7754138,0.4368677,0.6303667
120,2.6649036,0.091174476,1.7531589,0.42861474,0.61473215
121,2.6530106,0.09210798,1.7319307,0.4201918,0.5984398
122,2.642034,0.09306302,1.7114038,0.41204873,0.58273554
123,2.6343663,0.09430256,1.6913407,0.40448043,0.56847745
124,2.6237345,0.09514518,1.6722828,0.3965178,0.5529344
125,2.6118426,0.09578321,1.6540104,0.3886593,0.53748137
126,2.5988517,0.09624126,1.636439,0.3810086,0.5224123
127,2.5891438,0.09697207,1.6194232,0.37353915,0.50767213
128,2.5802634,0.09772244,1.603039,0.36640787,0.4936857
129,2.5712037,0.09838014,1.5874023,0.35935006,0.47966856
130,2.5635185,0.09911193,1.5723991,0.35255602,0.46618706
131,2.5573792,0.09993351,1.5580441,0.34593704,0.45298892
132,2.550732,0.10063692,1.5443627,0.33933836,0.43959928
133,2.5433707,0.10119928,1.5313778,0.33266705,0.42571372
134,2.5329208,0.10137953,1.5191255,0.32610136,0.4118208
135,2.5224428,0.10149056,1.5075372,0.31955642,0.3976502
136,2.5100198,0.101348326,1.4965365,0.31297243,0.38298586
137,2.4972496,0.10111851,1.4860646,0.30665386,0.36875185
138,2.488531,0.10124234,1.4761076,0.30057392,0.35487738
139,2.4827108,0.101636745,1.4663434,0.29508826,0.34270874
140,2.4752111,0.101809986,1.4571114,0.28960994,0.33016557
141,2.467598,0.101931475,1.4482831,0.28430814,0.3178258
142,2.4595003,0.10196533,1.4398471,0.27917668,0.30567902
143,2.4492095,0.10174045,1.4318049,0.27397648,0.2928529
144,2.4464974,0.102254495,1.4239523,0.2694314,0.2820732
145,2.4399095,0.10233096,1.4165998,0.2646359,0.26987404
146,2.4310274,0.10214918,1.4095355,0.25992075,0.25745037
147,2.4260433,0.10233157,1.4027276,0.25560328,0.24604726
148,2.4218001,0.10257303,1.3960699,0.2518631,0.2365014
149,2.4215243,0.103199735,1.389527,0.24862108,0.22868805
150,2.4216332,0.10384995,1.3831336,0.24579924,0.2223281
151,2.4228697,0.10459314,1.3769382,0.24315222,0.2163615
152,2.421929,0.10510354,1.3708934,0.2407717,0.21123916
153,2.4171968,0.10520996,1.3650973,0.23821372,0.2049575
154,2.4132953,0.10538525,1.3594428,0.23589012,0.19935744
155,2.4145594,0.106067106,1.3538883,0.2337926,0.1945614
156,2.4113622,0.10628729,1.3484893,0.23158108,0.18888359
157,2.4088242,0.106560335,1.3432208,0.22936018,0.18287265
158,2.402852,0.106477365,1.3380784,0.227162,0.17660265
159,2.3937392,0.106070854,1.3330307,0.22489472,0.16966283
160,2.386738,0.10587321,1.3280059,0.22278984,0.16319779
161,2.3769479,0.10538622,1.3230858,0.22062403,0.15590474
162,2.3703327,0.10521404,1.3181924,0.2185451,0.14875364
163,2.363554,0.10502299,1.3133242,0.21661675,0.14190716
164,2.3622713,0.10538345,1.3084369,0.21490984,0.13599794
165,2.3547153,0.10511855,1.3035299,0.21343525,0.13097364
166,2.343998,0.104529776,1.2987001,0.21194051,0.12517974
167,2.3281147,0.103423044,1.2938843,0.210592,0.11966197
168,2.3133283,0.10243084,1.2890197,0.20939134,0.11474173
169,2.2949061,0.101078846,1.2841177,0.20829844,0.11018619
170,2.2789612,0.0999814,1.2791471,0.20738809,0.10670643
171,2.2670817,0.09929204,1.2741615,0.20654094,0.1036363
172,2.2608097,0.09917067,1.2691029,0.20585062,0.1020699
173,2.2572746,0.099322334,1.2640513,0.20509844,0.10004649
174,2.2588782,0.10000552,1.2588232,0.20466806,0.10091963
175,2.254272,0.100068994,1.253582,0.20422447,0.10145542
176,2.2533035,0.10049885,1.2483151,0.20377281,0.10186797
177,2.2583237,0.10153456,1.2429781,0.20338152,0.10297122
178,2.2671742,0.10296001,1.2375742,0.20306054,0.104642235
179,2.2829626,0.10508924,1.2320702,0.20302726,0.10840968
180,2.297788,0.10712226,1.2265654,0.20293193,0.11119651
181,2.3067665,0.10856392,1.2211272,0.20256902,0.11173189
182,2.3090255,0.109332085,1.2157047,0.20196743,0.11041033
183,2.3084414,0.10981903,1.2102511,0.20136091,0.10885384
184,2.2970426,0.10922115,1.2048311,0.20055847,0.1056445
185,2.2779293,0.10784452,1.1994842,0.1994469,0.09982058
186,2.2591286,0.10650676,1.1940609,0.19849853,0.09491805
187,2.2343042,0.1045693,1.1886111,0.19748276,0.0890734
188,2.2102869,0.10271982,1.1830887,0.19666593,0.08455927
189,2.1904912,0.10130374,1.1774536,0.19602415,0.08149191
190,2.1727147,0.10009619,1.1717527,0.19547781,0.07918928
191,2.1484802,0.09824913,1.1659889,0.19494493,0.07675599
192,2.1288729,0.096876785,1.1601049,0.19461763,0.07641079
193,2.1119058,0.09576858,1.1542201,0.1942608,0.075786
194,2.098053,0.0949771,1.1482818,0.19387983,0.075090066
195,2.0875168,0.094520845,1.1423082,0.19351903,0.074567415
196,2.0782123,0.09419611,1.1362511,0.19326751,0.075066365
197,2.0780752,0.09479666,1.1301086,0.19318818,0.077701055
198,2.0802794,0.09563305,1.1239489,0.19303568,0.07976878
199,2.0910761,0.09733316,1.1177446,0.19287625,0.08224662
200,2.0991397,0.09875505,1.1115893,0.1925563,0.08294771
201,2.1089902,0.100359485,1.1053953,0.19214365,0.082751155
202,2.124375,0.10252933,1.0990818,0.19189681,0.08401561
203,2.1340222,0.10412346,1.0927876,0.19151294,0.08394266
204,2.139326,0.105288394,1.086442,0.19111536,0.08361996
205,2.1389394,0.105883375,1.0801058,0.19056344,0.08159825
206,2.1321821,0.10584003,1.0737818,0.18985945,0.07782945
207,2.1245227,0.105713114,1.0673914,0.1892042,0.07428042
208,2.116202,0.10552742,1.0609279,0.1885356,0.07064363
209,2.1047325,0.10503487,1.0543839,0.18791878,0.067689754
210,2.092008,0.10442298,1.0477782,0.18732753,0.06479332
211,2.0715609,0.10303789,1.0411819,0.18658935,0.060243487
212,2.0490289,0.10144934,1.0345355,0.18581939,0.055221763
213,2.0241911,0.09962822,1.027909,0.18504143,0.049160995
214,1.9989771,0.09777494,1.0212277,0.18433316,0.04324496
215,1.9716914,0.095720924,1.0144821,0.18366866,0.037868388
216,1.9492786,0.094166405,1.0076146,0.18307738,0.03396393
217,1.9292252,0.092853054,1.0006946,0.1825158,0.030120881
218,1.9184157,0.09247473,0.9936684,0.18203424,0.028258843
219,1.9117461,0.092518635,0.9865598,0.18163095,0.027840048
220,1.9111192,0.093178935,0.97932994,0.18124057,0.028716445
221,1.9148293,0.09428738,0.9719555,0.18088992,0.03132642
222,1.9217527,0.0957183,0.96456975,0.18053347,0.03345833
223,1.9310981,0.09740081,0.95709,0.1802512,0.036778737
224,1.9412011,0.09916905,0.9495106,0.18005253,0.04173862
225,1.9493964,0.100751676,0.94187963,0.17996427,0.047577187
226,1.9439747,0.100961074,0.9343639,0.17969778,0.04994556
227,1.932986,0.10061749,0.9268111,0.17939612,0.05175968
228,1.916817,0.09975319,0.91928494,0.17896584,0.051597565
229,1.9033921,0.09916658,0.91172624,0.17853367,0.05119764
230,1.8938456,0.098970845,0.90413713,0.17807998,0.0504863
231,1.8820587,0.09854898,0.89656895,0.17743622,0.047199514
232,1.8649155,0.097588986,0.8890256,0.17668538,0.04183309
233,1.8477697,0.096634015,0.88142955,0.17598,0.03593173
234,1.8290846,0.0955264,0.8738206,0.17531404,0.029450847
235,1.8202732,0.095416725,0.8661059,0.17473298,0.023948332
236,1.8149729,0.095665276,0.8583202,0.17419827,0.019674102
237,1.8046603,0.0954142,0.85051835,0.17368409,0.014226249
238,1.798586,0.09560157,0.8425703,0.17323034,0.011959985
239,1.7969248,0.09623884,0.8345365,0.17276156,0.011698343
240,1.805218,0.09788086,0.8264093,0.17230679,0.013236106
241,1.8116176,0.099335276,0.8182648,0.17187813,0.014864465
242,1.8111246,0.10010311,0.8100934,0.17143591,0.015581581
243,1.8113178,0.10094535,0.80186427,0.17099933,0.016033635
244,1.7987897,0.10050996,0.7936902,0.17049764,0.014442398
245,1.7843685,0.09988417,0.7855268,0.17000285,0.012957859
246,1.7663319,0.098894954,0.7773824,0.16947944,0.010683426
247,1.743588,0.097438216,0.76920575,0.1689402,0.008269176
248,1.7191553,0.095809035,0.761065,0.16842307,0.0047913324
249,1.6930845,0.09401681,0.75291634,0.16794075,0.0010326356
250,1.6724102,0.09277313,0.744679,0.16744524,-0.0011128054
251,1.6569265,0.09205943,0.7363322,0.16694027,-0.0010707111
252,1.6366091,0.0908634,0.7279751,0.1664474,-0.0012543229
253,1.6183016,0.089872524,0.7195764,0.16597979,-0.0009600628
254,1.597369,0.08861308,0.7112382,0.1655373,-0.002730963
255,1.5803502,0.08774659,0.7028842,0.16510066,-0.004214437
256,1.5608375,0.08662906,0.69454694,0.16469325,-0.0068792477
257,1.5484006,0.08622385,0.6861622,0.16427672,-0.008261225
258,1.5374591,0.08596798,0.6777793,0.16385292,-0.010312808
259,1.5285342,0.08590958,0.6694383,0.1634171,-0.01311573
260,1.523566,0.086251,0.661056,0.1629341,-0.0139309885
261,1.5238254,0.08711202,0.6527053,0.1624381,-0.014473658
262,1.5219958,0.087758206,0.6444137,0.16196372,-0.015994525
263,1.5134783,0.087732516,0.6361531,0.16151373,-0.017374158
264,1.5097435,0.08818568,0.62788665,0.1610588,-0.018422082
265,1.5064511,0.08867531,0.619698,0.16062897,-0.019953577
266,1.5005071,0.088899896,0.61150813,0.16020885,-0.021506041
267,1.4971199,0.089381516,0.60330474,0.15975223,-0.02179828
268,1.4854306,0.089025125,0.5951793,0.15934001,-0.023762656
269,1.4712033,0.08840718,0.58713144,0.15899946,-0.027442936
270,1.4491451,0.08699853,0.57915986,0.1587679,-0.032825347
271,1.4287527,0.08575945,0.5711581,0.15847749,-0.03639498
272,1.411313,0.08482015,0.56311154,0.15803614,-0.037317943
273,1.3917481,0.0836629,0.5551191,0.1576552,-0.038827054
274,1.3730688,0.08259246,0.5471442,0.15725687,-0.040174484
275,1.3615268,0.08223691,0.53915775,0.15672816,-0.039965738
276,1.3537266,0.08225725,0.53115416,0.15607144,-0.037182998
277,1.350801,0.082757466,0.52322626,0.15545939,-0.034460023
278,1.3532922,0.083792165,0.51537067,0.15487236,-0.03114315
279,1.3544865,0.084688045,0.507606,0.15439256,-0.030853761
280,1.3458636,0.08458461,0.50001746,0.15408117,-0.03520662
281,1.3329833,0.08404391,0.4925441,0.15391354,-0.04170503
282,1.3257115,0.08406031,0.48510832,0.15380576,-0.047657512
283,1.3226157,0.08448985,0.47771722,0.15374097,-0.05305074
284,1.3146683,0.0844224,0.4704443,0.15391171,-0.060192287
285,1.3047739,0.08414977,0.46327624,0.1542886,-0.068201914
286,1.3018649,0.08457269,0.45613798,0.15479039,-0.0755765
287,1.2934419,0.084437676,0.44906515,0.15496665,-0.080168195
288,1.2885948,0.084653534,0.44205955,0.15493415,-0.08284406
289,1.2821689,0.0847033,0.43513596,0.1547372,-0.08448942
290,1.273566,0.08452719,0.42829406,0.15447484,-0.08586667
291,1.2667943,0.08452768,0.42151755,0.15408349,-0.086297065
292,1.2645172,0.08497338,0.41478336,0.15310083,-0.08312253
293,1.2650943,0.085698985,0.40810448,0.1519406,-0.07858422
294,1.259729,0.08581785,0.40155056,0.15092511,-0.07525122
295,1.251723,0.085661925,0.39510384,0.14967424,-0.07023779
296,1.2380548,0.08492964,0.38875842,0.1485379,-0.065780684
297,1.2187737,0.08362058,0.3825679,0.147782,-0.06426167
298,1.198461,0.08219546,0.37650642,0.14718792,-0.06404123
299,1.1794103,0.08088196,0.37059078,0.14671649,-0.064716905
300,1.1640465,0.079924986,0.36479664,0.1463226,-0.065948375
301,1.1444846,0.078536645,0.3591182,0.1460749,-0.06829677
302,1.1293281,0.077576675,0.35356137,0.14592372,-0.07132986
303,1.1184752,0.077036306,0.3481121,0.14562786,-0.07312286
304,1.104393,0.07615799,0.34281307,0.1456938,-0.0776987
305,1.093795,0.0756157,0.33763796,0.14581001,-0.08243429
306,1.088306,0.07557497,0.33255628,0.14587729,-0.08649423
307,1.0833145,0.075571,0.32760456,0.14591204,-0.090209216
308,1.0820769,0.07593393,0.32273757,0.14606877,-0.09414691
309,1.0896087,0.07716539,0.31795475,0.14614631,-0.097021624
310,1.0951478,0.07818652,0.3132827,0.14596504,-0.098262236
311,1.1084807,0.079979524,0.30868536,0.14537483,-0.096653685
312,1.1133844,0.08091599,0.30422452,0.14464562,-0.09474342
313,1.11987,0.082001515,0.2998548,0.14364927,-0.09107855
314,1.122999,0.08273869,0.29561207,0.14257424,-0.08719563
315,1.1267816,0.08353208,0.29146075,0.14138268,-0.0823413
316,1.1211312,0.08336654,0.2874658,0.14000149,-0.076860555
317,1.0993013,0.081564434,0.28365707,0.13879862,-0.07351318
318,1.0737964,0.079378694,0.28000945,0.1377965,-0.07128754
319,1.039201,0.076264806,0.27655292,0.13711476,-0.07139465
320,1.0058894,0.07326767,0.2732127,0.13656431,-0.07168213
321,0.9802644,0.07103137,0.26995078,0.13650276,-0.075250894
322,0.95641017,0.06896211,0.2667891,0.13654113,-0.079061195
323,0.93245614,0.06686861,0.26377,0.13684887,-0.08451044
324,0.9131853,0.065235265,0.26083267,0.13697402,-0.08845452
325,0.901371,0.064342044,0.25795054,0.13695657,-0.09142017
326,0.89402354,0.06389122,0.2551113,0.13680613,-0.09324652
327,0.90262216,0.0650336,0.25228614,0.13578378,-0.09002296
328,0.9202205,0.06707215,0.24949893,0.1345695,-0.08527687
329,0.93939734,0.06925812,0.24681613,0.13363935,-0.08202266
330,0.9605857,0.07163583,0.24422741,0.13228258,-0.075554796
331,0.987033,0.074528955,0.24174348,0.13116784,-0.06979541
332,1.0044024,0.07650278,0.2393747,0.13037528,-0.06583588
333,1.0145078,0.07773837,0.23712413,0.12977222,-0.06328742
334,1.0110233,0.07760148,0.23500846,0.1292009,-0.061896555
335,0.9948525,0.07618608,0.23299164,0.12864387,-0.061887175
336,0.97179735,0.074074335,0.231054,0.12826517,-0.06377378
337,0.9496532,0.07204585,0.2291947,0.12812766,-0.06714873
338,0.92456317,0.069712915,0.22743402,0.12819374,-0.07177353
339,0.9007938,0.067506224,0.22573158,0.12818515,-0.07520333
340,0.8754771,0.065137975,0.22409731,0.12853557,-0.08042304
341,0.8576608,0.06351471,0.22251368,0.12852411,-0.082774505
342,0.8355636,0.061454076,0.22102284,0.12897241,-0.087659374
343,0.8170096,0.05974316,0.21957804,0.12899135,-0.08978277
344,0.8106735,0.059252705,0.21814646,0.1285676,-0.08945995
345,0.80876267,0.059201732,0.21674539,0.12780683,-0.087157145
346,0.8172603,0.06018984,0.21536195,0.12667178,-0.0827543
347,0.83296835,0.06189474,0.21402095,0.12537058,-0.07695532
348,0.8484121,0.06356536,0.21275847,0.12416115,-0.0708839
349,0.86280805,0.06512413,0.21156675,0.12324643,-0.06557323
350,0.86793953,0.0657499,0.21044058,0.12282152,-0.06365522
351,0.87013173,0.06607426,0.20938918,0.12269987,-0.06369095
352,0.8665019,0.065811716,0.20838478,0.1229329,-0.066716485
353,0.85343665,0.06460305,0.20740612,0.123288795,-0.072198495
354,0.8470067,0.06406028,0.20640394,0.12308119,-0.07352426
355,0.82524407,0.06197508,0.20549329,0.12343529,-0.07986731
356,0.8005531,0.05959617,0.20459138,0.12425271,-0.08826344
357,0.78172916,0.057803977,0.20368938,0.12498183,-0.094305515
358,0.76242924,0.055964194,0.20278728,0.12552337,-0.09831633
359,0.74215174,0.054021716,0.20193458,0.12586294,-0.10066188
360,0.7375644,0.05365704,0.20099397,0.12522192,-0.09756349
361,0.74389255,0.05438862,0.20000637,0.12385572,-0.09009994
362,0.7574117,0.05583935,0.19901825,0.12223159,-0.0809045
363,0.7753757,0.0577328,0.19804777,0.1206276,-0.071150616
364,0.7930761,0.059595928,0.1971168,0.11909143,-0.061318733
365,0.8091865,0.06129306,0.19625594,0.11785939,-0.053277247
366,0.8068361,0.06113169,0.1955192,0.11728644,-0.05117979
367,0.80296445,0.06081444,0.19482005,0.116717055,-0.049308307
368,0.793892,0.059971377,0.19417822,0.116660185,-0.051890124
369,0.7881783,0.05946487,0.19352964,0.11651451,-0.05280037
370,0.7821498,0.058930025,0.19284953,0.11636784,-0.053157512
371,0.7702224,0.05780009,0.1922215,0.116243444,-0.053661212
372,0.75972086,0.05681122,0.19160868,0.11637214,-0.056072976
373,0.74543417,0.055442926,0.19100495,0.1168206,-0.06097894
374,0.7325501,0.05421616,0.19038849,0.11713081,-0.06454236
375,0.71744335,0.052762844,0.18981494,0.117768675,-0.07076858
376,0.702559,0.051332835,0.18923059,0.11859078,-0.07783535
377,0.6967351,0.05081349,0.18860017,0.11903384,-0.081614174
378,0.69525105,0.050731108,0.18793993,0.119329356,-0.08366081
379,0.7012525,0.0513978,0.18727452,0.1190786,-0.08226636
380,0.71188116,0.052528244,0.18659872,0.11850318,-0.07859874
381,0.72786427,0.05419146,0.18594968,0.11744208,-0.07238341
382,0.7337756,0.054837182,0.18540381,0.11687212,-0.06984325
383,0.7471708,0.056229427,0.18487656,0.116282925,-0.06687969
384,0.75124884,0.05668576,0.18439126,0.11597405,-0.0656362
385,0.75602025,0.05720984,0.18392187,0.11566077,-0.06368075
386,0.75374794,0.057028197,0.18346599,0.115711644,-0.064435564
387,0.75157696,0.05685859,0.18299101,0.115922816,-0.06668153
388,0.7490682,0.056658443,0.1824838,0.11557932,-0.0652163
389,0.73823005,0.05562288,0.18200123,0.11505423,-0.06327789
390,0.7198006,0.05382595,0.18154109,0.11475666,-0.06330895
391,0.6990997,0.051801424,0.18108545,0.114318855,-0.061370198
392,0.6793138,0.0498649,0.18066481,0.11428952,-0.062050574
393,0.6599109,0.04796273,0.1802836,0.11457084,-0.06474574
394,0.64731276,0.04674055,0.17990725,0.11472992,-0.06655746
395,0.6396662,0.046014715,0.17951907,0.11488712,-0.0686649
396,0.6388929,0.045976162,0.17913127,0.11523802,-0.0725162
397,0.64376205,0.046501525,0.1787468,0.11548628,-0.07555584
398,0.65378714,0.047547843,0.17830868,0.11533226,-0.07537873
399,0.66326463,0.04853697,0.17789495,0.11508525,-0.07464371
400,0.67421466,0.049674552,0.17746913,0.11477598,-0.07317856
401,0.69473684,0.05177614,0.17697541,0.11404702,-0.06784779
402,0.7106949,0.0534157,0.17653787,0.11412448,-0.06693176
403,0.72020435,0.0544088,0.17611633,0.113770634,-0.063956216
404,0.72506523,0.05493406,0.17572464,0.113357045,-0.06107448
405,0.7236958,0.05483497,0.17534615,0.11271858,-0.057625327
406,0.714666,0.05397061,0.17495993,0.11209662,-0.054832343
407,0.69511056,0.05204922,0.17461836,0.111696124,-0.05473347
408,0.67670393,0.05024049,0.17429899,0.11162943,-0.05645797
409,0.65660936,0.048266366,0.17394568,0.11174198,-0.058955308
410,0.63930106,0.04657092,0.17359185,0.112138994,-0.06299514
411,0.6295719,0.04563916,0.17318031,0.11230298,-0.06457943
412,0.6226567,0.044988938,0.17276736,0.11254831,-0.06671611
413,0.6203651,0.044799324,0.17237182,0.11274825,-0.068637624
414,0.62552464,0.045362487,0.17189978,0.11263649,-0.06799055
415,0.6366372,0.046522647,0.17141075,0.11232445,-0.06554853
416,0.64854527,0.047763333,0.17091192,0.11192813,-0.062000144
417,0.66317683,0.049277466,0.17040215,0.11144687,-0.057119664
418,0.68362653,0.051369756,0.16992894,0.11118807,-0.054095633
419,0.6992541,0.05297696,0.16948448,0.11111622,-0.052777495
420,0.7060741,0.05369449,0.1691292,0.11169036,-0.057281986
421,0.71309364,0.054430947,0.16878416,0.112267904,-0.061514735
422,0.71683747,0.0548398,0.16843946,0.11237746,-0.06300147
423,0.7103441,0.05421988,0.16814531,0.11289693,-0.06790898
424,0.69653577,0.052866783,0.16786796,0.11353159,-0.07380658
425,0.6852199,0.051767204,0.16754779,0.11389928,-0.07729065
426,0.6717872,0.050455436,0.16723281,0.11410948,-0.079716146
427,0.65444136,0.048752632,0.16691506,0.114084885,-0.08056909
428,0.64245397,0.047592025,0.1665337,0.1136245,-0.078096315
429,0.6343918,0.04682545,0.16613726,0.112940885,-0.073958024
430,0.6356646,0.04699623,0.16570225,0.11195198,-0.067329556
431,0.63771105,0.047238667,0.1653244,0.11134217,-0.06349988
432,0.64334214,0.047838446,0.16495767,0.11078986,-0.060687568
433,0.6518804,0.04872876,0.16459274,0.11029028,-0.058342293
434,0.65501463,0.04907922,0.16422243,0.109917045,-0.056282755
435,0.6531371,0.048927516,0.1638619,0.10969478,-0.055139687
436,0.6455319,0.048199937,0.16353254,0.109855,-0.056753706
437,0.63138366,0.046814203,0.16324165,0.110772654,-0.06308346
438,0.6236223,0.046069365,0.16292866,0.11122531,-0.06569232
439,0.6148652,0.045225285,0.16261235,0.11183034,-0.06845372
440,0.6047244,0.044240955,0.16231486,0.11225424,-0.07082052
441,0.59364116,0.043156665,0.16207454,0.11251492,-0.073863566
442,0.58011794,0.041829925,0.16181868,0.11221576,-0.07409097
443,0.572575,0.041101713,0.16155788,0.11190393,-0.073911846
444,0.57738674,0.041613117,0.16125557,0.111127324,-0.070804596
445,0.586977,0.0426021,0.16095603,0.11069409,-0.069516756
446,0.5953214,0.04347026,0.16061883,0.11014859,-0.066519685
447,0.6092784,0.04490397,0.16023868,0.109364,-0.06085474
448,0.62145185,0.046156973,0.15988214,0.108725645,-0.055523988
449,0.6259001,0.04663357,0.15956436,0.10844376,-0.053612523
450,0.6245541,0.04652991,0.15925497,0.10822688,-0.052372944
451,0.6195667,0.04606119,0.15895474,0.10808817,-0.051751144
452,0.621333,0.04627125,0.15862048,0.1079478,-0.05143706
453,0.6198585,0.046158914,0.15826938,0.10782284,-0.052091513
454,0.61249125,0.045453567,0.15795557,0.1079736,-0.054753628
455,0.6039194,0.044625185,0.15766749,0.1084237,-0.059590343
456,0.602081,0.044468958,0.15739143,0.10923417,-0.06590431
457,0.60552555,0.04484003,0.15712523,0.11025319,-0.072070114
458,0.6152759,0.04584454,0.1568305,0.1107617,-0.07451396
459,0.6239013,0.046739783,0.15650348,0.11063992,-0.073812395
460,0.63346493,0.047732797,0.15613696,0.110249095,-0.071543396
461,0.6410711,0.0485285,0.15578611,0.10984522,-0.06926175
462,0.64175415,0.04863155,0.15543868,0.10963586,-0.06840217
463,0.63882744,0.048374373,0.15508369,0.109138705,-0.06599064
464,0.62674177,0.04719713,0.15477043,0.108546935,-0.06344798
465,0.60483736,0.04503522,0.15448515,0.10842388,-0.063984364
466,0.5826797,0.042847563,0.15420406,0.10851355,-0.06518188
467,0.5689225,0.04149782,0.15394428,0.10884683,-0.0679608
468,0.5647726,0.04111235,0.15364909,0.108877994,-0.068681136
469,0.5640346,0.041070584,0.15332875,0.108677514,-0.06767537
470,0.5658741,0.04128327,0.15304142,0.108753115,-0.068556145
471,0.5774665,0.042473976,0.15272675,0.1082806,-0.06578733
472,0.59083587,0.043838643,0.15244941,0.10832236,-0.066021904
473,0.60482156,0.045266286,0.15215868,0.10809006,-0.06422279
474,0.6210947,0.046924405,0.15185064,0.107495494,-0.059617758
475,0.63240886,0.04808526,0.15155625,0.106696725,-0.053644236
476,0.634414,0.04831183,0.15129572,0.105998404,-0.0489013
477,0.6343534,0.04833287,0.15102471,0.105397455,-0.04431565
478,0.62215126,0.047135346,0.15079777,0.10521802,-0.044919167
479,0.6033507,0.04527677,0.15058301,0.10526862,-0.048356716
480,0.58099973,0.04306296,0.15037018,0.10567826,-0.054171182
481,0.563003,0.04128197,0.15018332,0.10638836,-0.061043564
482,0.54700446,0.03970609,0.14994356,0.10675848,-0.06422401
483,0.5380187,0.038831513,0.14970355,0.10714895,-0.06732693
484,0.5372672,0.03878371,0.14943011,0.1072044,-0.0682758
485,0.53860044,0.038944155,0.14915892,0.107215516,-0.06889656
486,0.5498282,0.040095717,0.14887097,0.10710652,-0.06857056
487,0.5624366,0.041388515,0.1485514,0.10695213,-0.067538075
488,0.57297933,0.0424738,0.14824131,0.10684832,-0.06655323
489,0.58345044,0.043550957,0.14794086,0.10692259,-0.06636838
490,0.5880305,0.04403871,0.14764343,0.10726677,-0.06836147
491,0.5911358,0.044380542,0.14733039,0.10745083,-0.0692195
492,0.586252,0.04392106,0.14704138,0.10772483,-0.07116578
493,0.5782634,0.043151744,0.14674598,0.1079255,-0.07288238
494,0.56983525,0.04233862,0.14644901,0.10777857,-0.072777554
495,0.5572059,0.0411042,0.14616391,0.107630864,-0.072952464
496,0.5435524,0.039766833,0.1458841,0.10774296,-0.07433873
497,0.5353535,0.03897535,0.14559996,0.10738389,-0.07307354
498,0.52722913,0.03819215,0.14530765,0.10716084,-0.07213901
499,0.5236709,0.037869398,0.14497696,0.10646889,-0.0679172
500,0.52149427,0.037682526,0.14466903,0.10597069,-0.064764835
501,0.5259991,0.038165823,0.1443409,0.105086796,-0.05841938
502,0.5241989,0.038013443,0.14406449,0.10462004,-0.054601025
503,0.52980244,0.03859961,0.14380637,0.10435359,-0.053217657
504,0.5410346,0.039748028,0.14355427,0.1041888,-0.053066924
505,0.55390644,0.04105768,0.14332964,0.1042864,-0.055004325
506,0.5639611,0.042083774,0.14312337,0.10454556,-0.05789801
507,0.5708462,0.042790588,0.1429403,0.105183855,-0.06273743
508,0.5744137,0.04316596,0.14275414,0.10566027,-0.066003345
509,0.57438856,0.04318247,0.1425639,0.10632893,-0.07026661
510,0.5655842,0.042322792,0.14235626,0.106629945,-0.07306136
511,0.55766904,0.04155911,0.14207795,0.106291585,-0.07203227
512,0.54919297,0.04074407,0.14175226,0.10542967,-0.06779583
513,0.53887385,0.039738588,0.14148797,0.10498706,-0.06616402
514,0.5244335,0.038317777,0.1412557,0.10470556,-0.065491
515,0.5156133,0.03746335,0.14097986,0.104070865,-0.06160573
516,0.5042592,0.03635532,0.140706,0.10366063,-0.058186077
517,0.49301493,0.035255354,0.14046139,0.103653684,-0.05726077
518,0.48821807,0.03479882,0.14022988,0.10362824,-0.056831114
519,0.4911325,0.035114296,0.13998955,0.10344027,-0.05626531
520,0.49601382,0.035627525,0.13973857,0.103460655,-0.058046594
521,0.5039173,0.036445767,0.13945962,0.10335591,-0.05871467
522,0.51578104,0.03765933,0.13918775,0.10339852,-0.060312774
523,0.5275737,0.038862586,0.13894787,0.103884995,-0.06443183
524,0.5445522,0.04058354,0.13871685,0.10442682,-0.06769297
525,0.5513216,0.041282766,0.13849393,0.10504353,-0.07114595
526,0.5593514,0.042110667,0.13824473,0.105418555,-0.07274918
527,0.5634856,0.042551816,0.13796745,0.10526192,-0.07178471
528,0.55995655,0.042224452,0.137712,0.104998484,-0.07110048
529,0.5533227,0.041590553,0.13741711,0.1044637,-0.06889263
530,0.54652333,0.0409389,0.13713434,0.10392623,-0.06645701
531,0.5386772,0.040179044,0.13688678,0.10359906,-0.0651483
532,0.52871567,0.039207995,0.1366357,0.10323249,-0.063313186
533,0.52192837,0.038556404,0.13636433,0.102653325,-0.059356023
534,0.51899666,0.038291983,0.1360768,0.10196419,-0.054340277
535,0.51754504,0.038173277,0.13581228,0.10175026,-0.054180574
536,0.52014476,0.038458977,0.13555501,0.10170577,-0.055261593
537,0.52595127,0.039063554,0.13531569,0.1019231,-0.05726703
538,0.52840346,0.039329864,0.13510485,0.10263525,-0.061773647
539,0.5242363,0.03893115,0.13492483,0.10362834,-0.067837015
540,0.52257323,0.038785502,0.13471824,0.10425514,-0.07148024
541,0.5163834,0.038187914,0.13450426,0.10455144,-0.07392123
542,0.50969493,0.037547007,0.13422489,0.103724726,-0.070677884
543,0.50610054,0.037219316,0.13390738,0.10237292,-0.063721046
544,0.4999431,0.03663285,0.1336146,0.10155757,-0.059033055
545,0.49463964,0.036127735,0.1333623,0.10101385,-0.055432316
546,0.49293852,0.035980236,0.13313615,0.10073533,-0.052653737
547,0.48972422,0.035680044,0.13292377,0.10089392,-0.053868648
548,0.48352844,0.03507726,0.13275585,0.10141671,-0.058447536
549,0.4783216,0.03457274,0.13259424,0.10215082,-0.06489621
550,0.48073244,0.034835313,0.13237932,0.10259788,-0.06924824
551,0.4976104,0.03655143,0.13209607,0.1025337,-0.06903115
552,0.52184236,0.03900689,0.13177349,0.102493145,-0.06710521
553,0.53252065,0.040101465,0.13150597,0.102883875,-0.06786428
554,0.5376338,0.040636785,0.13126591,0.10318089,-0.068350196
555,0.5421455,0.041109968,0.13104583,0.10357041,-0.06918688
556,0.5421398,0.041133776,0.13080205,0.10352504,-0.06843353
557,0.5433405,0.041283682,0.13050367,0.10247577,-0.06264765
558,0.53540564,0.040515073,0.13025491,0.10127268,-0.057483677
559,0.5298547,0.03998711,0.12998362,0.09947772,-0.047041267
560,0.50993884,0.038016804,0.1297708,0.098544225,-0.04092641
561,0.4920351,0.036246795,0.12956713,0.09821634,-0.036805805
562,0.47536913,0.03459671,0.12940201,0.09833287,-0.037084147
563,0.45414883,0.03248704,0.12927844,0.098966576,-0.04194433
564,0.4355444,0.030638363,0.12916076,0.09988989,-0.050193284
565,0.4242481,0.02951949,0.12905319,0.10081426,-0.059051085
566,0.41983843,0.029086389,0.12897457,0.10206203,-0.07037491
567,0.42012715,0.029121649,0.12891065,0.10371148,-0.08211561
568,0.41791224,0.028905062,0.12886165,0.106011644,-0.094546214
569,0.42458317,0.029593758,0.12864557,0.10678573,-0.09822384
570,0.4514951,0.032327022,0.12822488,0.10493906,-0.08916593
571,0.48720646,0.03594444,0.1277621,0.102752484,-0.075932704
572,0.5236078,0.0396308,0.12729979,0.10100628,-0.061777227
573,0.55377114,0.042692285,0.12684828,0.0993366,-0.0453366
574,0.57020986,0.044374764,0.12646222,0.09809593,-0.031022105
575,0.5709871,0.04448156,0.1261715,0.09736076,-0.023553528
576,0.55315125,0.042720128,0.12594995,0.096822865,-0.022750676
577,0.5261997,0.04004062,0.12579352,0.09683479,-0.030454725
578,0.48722303,0.03614941,0.12572895,0.09762895,-0.044215515
579,0.4461856,0.032046054,0.12572505,0.09944744,-0.060057215
580,0.40842748,0.028266223,0.12576525,0.1022794,-0.0767729
581,0.3874116,0.026167426,0.12573732,0.10464066,-0.08836586
582,0.38734537,0.026181048,0.12553489,0.10493737,-0.09011107
583,0.4022739,0.027703572,0.12523817,0.10373041,-0.08570613
584,0.4340439,0.030922128,0.12482265,0.10106035,-0.07290344
585,0.47881112,0.03543849,0.12442622,0.09877796,-0.05888113
586,0.5337101,0.040965028,0.124059856,0.09739739,-0.043601535
587,0.57865477,0.045490377,0.12375101,0.09716326,-0.031760715
588,0.60317105,0.04796684,0.12350265,0.09730115,-0.02546503
589,0.6047532,0.048143476,0.12331845,0.09747437,-0.027159646
590,0.5805979,0.045737505,0.12322284,0.09782718,-0.038324356
591,0.5391377,0.041592862,0.1232091,0.09887171,-0.055074554
592,0.49173287,0.036850132,0.12323155,0.100509845,-0.07123276
593,0.45236143,0.032910973,0.12325171,0.10227397,-0.08335373
594,0.42706683,0.030385675,0.123210065,0.10328326,-0.08943359
595,0.41640657,0.029335067,0.123055905,0.10315138,-0.089278944
596,0.41906857,0.02962866,0.12278196,0.10146054,-0.08111894
597,0.4290823,0.030664211,0.1224402,0.09928154,-0.06875953
598,0.44329363,0.032117475,0.12211888,0.097490124,-0.05624444
599,0.4637875,0.034199152,0.121795975,0.09606345,-0.044433508
600,0.48193997,0.03604402,0.12149976,0.095156536,-0.034953337
601,0.48856112,0.03672928,0.12126834,0.09489615,-0.032336757
602,0.4814372,0.036032137,0.12111584,0.095401876,-0.03878562
603,0.47021157,0.0349157,0.12105455,0.09673864,-0.05104778
604,0.45669827,0.033561442,0.12108386,0.09867915,-0.065684505
605,0.4455921,0.032446787,0.12112422,0.10081496,-0.07876798
606,0.43950832,0.03183377,0.1211706,0.10300179,-0.09022004
607,0.4388526,0.031774476,0.12110786,0.103490196,-0.09365563
608,0.44849983,0.032755516,0.12094466,0.10294188,-0.091343045
609,0.4576645,0.033695057,0.120713905,0.101731636,-0.085399725
610,0.4601609,0.03396799,0.120481014,0.100602016,-0.07963821
611,0.4623974,0.034219522,0.12020219,0.09935631,-0.0728366
612,0.46097025,0.034108452,0.11988571,0.09772583,-0.0633961
613,0.4571535,0.033757262,0.11958086,0.096565284,-0.056073025
614,0.455867,0.033656914,0.11929787,0.09570116,-0.050013755
615,0.45736474,0.03383211,0.11904365,0.09531073,-0.048354264
616,0.45400688,0.033520225,0.118804626,0.09529168,-0.048460044
617,0.45471522,0.03361269,0.118588306,0.095524326,-0.049810614
618,0.4523728,0.03339701,0.118402675,0.095945664,-0.052679192
619,0.45127013,0.033302728,0.11824285,0.09633775,-0.056093413
620,0.45831046,0.034019638,0.11811409,0.09668224,-0.05961426
621,0.46599752,0.03480021,0.11799543,0.09684452,-0.061682787
622,0.4699185,0.0352076,0.1178425,0.09649424,-0.060517948
623,0.4669991,0.034926537,0.11773375,0.09663801,-0.06237222
624,0.4627922,0.034515854,0.11763363,0.09697784,-0.064773984
625,0.45283562,0.033534348,0.117492124,0.096907645,-0.06491261
626,0.44749138,0.03301412,0.11735018,0.09688682,-0.06474697
627,0.4396567,0.03224902,0.11716652,0.096790455,-0.06493207
628,0.43100527,0.03140602,0.11694509,0.09634846,-0.06315945
629,0.4256511,0.030895192,0.1166992,0.09580637,-0.060548887
630,0.4266045,0.031015886,0.11644565,0.095528156,-0.060376674
631,0.4260722,0.03098873,0.11618491,0.09538424,-0.0602566
632,0.41945162,0.030349715,0.11595448,0.09549257,-0.060948536
633,0.4068634,0.02911112,0.115752205,0.09603882,-0.06334058
634,0.4004845,0.028491683,0.115567684,0.09640058,-0.064920306
635,0.40580374,0.029046346,0.11534029,0.09610662,-0.063092925
636,0.42003366,0.03049598,0.11507387,0.09513937,-0.057341326
637,0.4408244,0.032599386,0.114830524,0.09404133,-0.05059395
638,0.45593536,0.034128033,0.114655,0.0935793,-0.047537472
639,0.46632648,0.035182215,0.11450432,0.09347571,-0.046330683
640,0.4722012,0.03578494,0.11435178,0.09345638,-0.045289706
641,0.47109747,0.035689276,0.114204705,0.09373555,-0.04758094
642,0.4584977,0.03444126,0.1140851,0.094358824,-0.054259975
643,0.44823515,0.033426728,0.113967866,0.09497872,-0.059606604
644,0.4300896,0.031624615,0.113843456,0.09541717,-0.06435419
645,0.4024073,0.028865432,0.113752946,0.096192434,-0.070922896
646,0.38551927,0.027193436,0.11358489,0.09657323,-0.07363054
647,0.3825448,0.02692281,0.113316685,0.09605941,-0.070729755
648,0.3949972,0.028200282,0.112994395,0.09491992,-0.063965045
649,0.4146883,0.030201098,0.112677306,0.09380943,-0.056368
650,0.42484194,0.031242713,0.11241482,0.09344796,-0.05311256
651,0.42704418,0.031485762,0.11218656,0.09343604,-0.05294518
652,0.4282263,0.031620964,0.11201663,0.09412094,-0.05760957
653,0.42325434,0.031137837,0.11187599,0.094857536,-0.062936455
654,0.4218484,0.031012245,0.11172596,0.0953862,-0.066399075
655,0.42181957,0.0310271,0.111548565,0.095312394,-0.06653045
656,0.4190976,0.030774226,0.111355335,0.09495291,-0.0652967
657,0.41896856,0.030782152,0.111147046,0.09429979,-0.062049683
658,0.41607773,0.030511893,0.11095882,0.09403592,-0.06112624
659,0.41308212,0.030231413,0.11076799,0.09380764,-0.060142327
660,0.41742224,0.03068559,0.1105663,0.093159914,-0.0559316
661,0.4183806,0.030799488,0.110385716,0.0929017,-0.054480754
662,0.41769695,0.030745866,0.110238284,0.09297533,-0.05554693
663,0.42279154,0.03126994,0.11009215,0.09310551,-0.056994107
664,0.42743126,0.031747594,0.10995532,0.09333822,-0.05900128
665,0.42904937,0.031923182,0.109817564,0.09373056,-0.062002625
666,0.4286895,0.03190136,0.109675914,0.09385784,-0.06336326
667,0.43301922,0.03235392,0.109480016,0.093424514,-0.060780156
668,0.43479344,0.032552443,0.109269,0.09260998,-0.055861805
669,0.43405107,0.03249716,0.10907944,0.09149925,-0.0486514
670,0.42197466,0.03130639,0.10891078,0.09089096,-0.045509417
671,0.4084617,0.0299732,0.1087297,0.09047708,-0.043028366
672,0.39634913,0.028773151,0.10861759,0.09067919,-0.045775045
673,0.38556567,0.027704757,0.1085181,0.090907715,-0.048484378
674,0.37759015,0.02691605,0.10842964,0.09128649,-0.052231662
675,0.38084307,0.0272505,0.10833806,0.09172481,-0.056481674
676,0.38292164,0.027460832,0.108313315,0.09305229,-0.06591986
677,0.3830109,0.027471026,0.10830063,0.094749145,-0.07573052
678,0.38927066,0.02810904,0.10818027,0.095520765,-0.0793417
679,0.4006197,0.029261211,0.108007565,0.09574048,-0.07942812
680,0.41464022,0.030689647,0.10774374,0.09509965,-0.07513096
681,0.42963815,0.032220885,0.10742931,0.093467295,-0.06549645
682,0.44197777,0.033491313,0.107064635,0.09127567,-0.051330004
683,0.4474308,0.03407164,0.10671439,0.089421794,-0.036495645
684,0.44860727,0.034217976,0.106427506,0.08856018,-0.02718794
685,0.43803293,0.033183165,0.10620128,0.08834392,-0.026074994
686,0.42135453,0.031534385,0.10601069,0.08840107,-0.028185196
687,0.39601716,0.029012933,0.10588783,0.08903007,-0.036353882
688,0.3769517,0.02711471,0.105804585,0.08991621,-0.045753904
689,0.36272314,0.025695905,0.10576409,0.09113104,-0.056382153
690,0.35754222,0.025180915,0.10573308,0.092626974,-0.06728175
691,0.36211437,0.025645524,0.10565913,0.09381048,-0.07470511
692,0.3731522,0.02676413,0.1055109,0.09412605,-0.07665942
693,0.3898608,0.02845812,0.10527959,0.09342537,-0.07264451
694,0.40693307,0.030192334,0.10500975,0.09217969,-0.06499522
695,0.42781132,0.032312218,0.104689136,0.09074099,-0.054176107
696,0.43669075,0.033227272,0.10441805,0.09004268,-0.048075262
697,0.4402704,0.033606306,0.10420733,0.08944942,-0.04355965
698,0.43667388,0.03326517,0.10402216,0.088959,-0.040921286
699,0.43002972,0.03261306,0.1038991,0.0889767,-0.042754434
700,0.4207533,0.03169658,0.10378749,0.08908027,-0.045107838
701,0.40093213,0.029724631,0.10368582,0.08921216,-0.04810303
702,0.37634754,0.027270202,0.10364554,0.090027496,-0.055495627
703,0.36260366,0.025903676,0.103566915,0.09067105,-0.060631864
704,0.3510448,0.024757177,0.103473045,0.09130752,-0.065471314
705,0.35088784,0.02475334,0.10335443,0.091555394,-0.067830436
706,0.35757443,0.02543986,0.10317581,0.09132179,-0.06689915
707,0.37225243,0.0269264,0.10298842,0.09096597,-0.06457293
708,0.39206308,0.028932927,0.10273381,0.08960536,-0.055201095
709,0.40997866,0.030748097,0.102497704,0.08873743,-0.04741284
710,0.4143323,0.031200595,0.102326356,0.088349566,-0.04451473
711,0.4066366,0.03044281,0.10220848,0.08795212,-0.043814834
712,0.3942691,0.029212995,0.10213916,0.08796002,-0.04658959
713,0.37749872,0.027542766,0.10207104,0.08811699,-0.05005791
714,0.3635699,0.026157737,0.10199251,0.08852938,-0.05427952
715,0.3577425,0.02558305,0.10191201,0.08894187,-0.05768839
716,0.36624196,0.026450017,0.10174179,0.088528946,-0.0549822
717,0.37155566,0.026996354,0.10159213,0.0884642,-0.054655254
718,0.37691444,0.027549256,0.10142188,0.08827175,-0.05344129
719,0.38207573,0.028085941,0.1012163,0.087766916,-0.04974036
720,0.38362974,0.028259754,0.1010322,0.08753473,-0.048322037
721,0.38258207,0.028173342,0.10084865,0.08738226,-0.047949158
722,0.3845983,0.028398981,0.1006085,0.08698743,-0.04502563
723,0.38741085,0.028700719,0.100403674,0.08686678,-0.04382199
724,0.38035083,0.028007332,0.100277506,0.087093174,-0.04675993
725,0.3669342,0.026680453,0.100129694,0.08703947,-0.04785171
726,0.35295427,0.025295999,0.09999429,0.08739706,-0.0512998
727,0.34579945,0.024592904,0.099870384,0.08785282,-0.055038482
728,0.33547947,0.023571612,0.09976334,0.088746145,-0.06111847
729,0.33123937,0.023165498,0.0995844,0.089028075,-0.06286369
730,0.33362687,0.023423396,0.09939291,0.08921177,-0.06409386
731,0.33949408,0.024030752,0.099186555,0.08928057,-0.06444618
732,0.35445425,0.02555147,0.09893953,0.089077786,-0.062271707
733,0.372854,0.02741818,0.0986722,0.08830722,-0.05581722
734,0.38569006,0.028721908,0.09847098,0.08788107,-0.051997762
735,0.3885851,0.029023107,0.09835402,0.08815611,-0.05406618
736,0.39224094,0.029400945,0.09823148,0.08808003,-0.053883318
737,0.3888818,0.029074974,0.09813207,0.0880011,-0.05464548
738,0.3858475,0.028785488,0.097992614,0.08746477,-0.05206145
739,0.37607056,0.02782515,0.09781907,0.08676198,-0.048115067
740,0.36373276,0.026610877,0.09762398,0.08623391,-0.045186397
741,0.3499401,0.025251893,0.09742118,0.085802026,-0.041346915
742,0.34069157,0.024343751,0.09725405,0.08585322,-0.04249905
743,0.33308345,0.02359737,0.09710973,0.08621529,-0.046823625
744,0.3333289,0.023637198,0.09695691,0.0865324,-0.050467737
745,0.33956963,0.024278024,0.096789405,0.08661142,-0.051581386
746,0.34738445,0.025073677,0.09664767,0.08672542,-0.05258683
747,0.3475826,0.025105173,0.096530885,0.08698823,-0.054550134
748,0.34638923,0.024993662,0.09645264,0.08726812,-0.057568066
749,0.3386476,0.024225272,0.096394874,0.08788284,-0.062399086
750,0.33563176,0.023930147,0.09633028,0.08814092,-0.06494056
751,0.34166428,0.024547437,0.09618992,0.08697589,-0.059019335
752,0.35070318,0.025467543,0.09602777,0.08583942,-0.051547017
753,0.35615474,0.026029263,0.09586213,0.08491933,-0.044755585
754,0.35746768,0.026173048,0.09573718,0.084603675,-0.04257106
755,0.3570035,0.026138196,0.09562157,0.08444711,-0.041822776
756,0.3457975,0.025024127,0.09555623,0.08495957,-0.047886275
757,0.32712498,0.023161475,0.095510244,0.08596044,-0.056234613
758,0.3189375,0.022354014,0.09539737,0.08635612,-0.05919547
759,0.31339818,0.021813467,0.095263496,0.08660384,-0.060646843
760,0.31508058,0.02199512,0.09512937,0.08675507,-0.061639987
761,0.3211066,0.022613298,0.094973624,0.08686334,-0.062103655
762,0.33652252,0.024174424,0.0947783,0.08610317,-0.057309285
763,0.35879463,0.026421204,0.09458257,0.08515433,-0.05010626
764,0.380015,0.028560547,0.094409525,0.08425912,-0.04130139
765,0.3765798,0.028226553,0.09431428,0.08404743,-0.040923737
766,0.36348602,0.026923241,0.0942536,0.08399908,-0.043459024
767,0.34327167,0.024907073,0.094200924,0.08427711,-0.04833531
768,0.32039174,0.022623172,0.09416001,0.08489886,-0.053962033
769,0.30143246,0.020732163,0.09411084,0.08571723,-0.059329886
770,0.292802,0.019881535,0.09398666,0.08569411,-0.059058666
771,0.2950813,0.02012921,0.0937892,0.08508937,-0.05592157
772,0.29937673,0.020577045,0.09360627,0.08482625,-0.05564159
773,0.31014627,0.0216723,0.093423285,0.08445995,-0.05461879
774,0.32553804,0.02323286,0.09320943,0.08393226,-0.051262666
775,0.33089066,0.02378964,0.09299425,0.08372527,-0.04919192
776,0.33364674,0.024084419,0.092802554,0.08355242,-0.047663398
777,0.33038998,0.02377532,0.09263676,0.0836005,-0.04816873
778,0.32630277,0.023382232,0.092480436,0.08369929,-0.04935251
779,0.3265029,0.0234205,0.092297904,0.083208494,-0.046573132
780,0.32389396,0.023175614,0.09213781,0.082899846,-0.045035113
781,0.31930465,0.022728324,0.0920214,0.08263647,-0.044555735
782,0.3140638,0.02221557,0.09190809,0.08278726,-0.04653184
783,0.3053798,0.021354375,0.091836065,0.08340472,-0.05150259
784,0.3037268,0.021197245,0.09175436,0.08370148,-0.053230383
785,0.30626914,0.021466823,0.09160091,0.083568245,-0.051931743
786,0.30976593,0.021835538,0.09141056,0.08339553,-0.05118717
787,0.31395882,0.022275243,0.09120641,0.083170004,-0.050587755
788,0.31004563,0.021902908,0.09101656,0.083021745,-0.051000327
789,0.30822125,0.0217393,0.09082824,0.08306393,-0.052303396
790,0.3177704,0.022718584,0.090584554,0.08259106,-0.04923103
791,0.3367043,0.024641376,0.090290554,0.081813365,-0.041527104
792,0.34820646,0.02581118,0.09009465,0.081833564,-0.039734006
793,0.3560816,0.026617605,0.089905545,0.081640564,-0.03690423
794,0.3532213,0.026344717,0.089774124,0.081589624,-0.037892777
795,0.3374568,0.024776435,0.08969245,0.081627786,-0.041978315
796,0.32026634,0.023064971,0.08961663,0.0817034,-0.045556284
797,0.3039513,0.021441173,0.08953956,0.081811525,-0.04815928
798,0.29564112,0.020624889,0.08939223,0.08160568,-0.04673274
799,0.29683638,0.020762872,0.089207634,0.0812533,-0.04394325
800,0.30080843,0.021175198,0.089056455,0.08143135,-0.04621287
801,0.30585182,0.021692837,0.08892347,0.08185453,-0.049764514
802,0.3129374,0.02242016,0.0887358,0.08169254,-0.048491083
803,0.32026058,0.023171512,0.08854546,0.08155178,-0.047099724
804,0.32779792,0.023944054,0.0883574,0.08173849,-0.04773098
805,0.3293907,0.024120532,0.0881854,0.082338855,-0.05137893
806,0.32996282,0.024193995,0.088022865,0.08331575,-0.056591626
807,0.32662097,0.023876635,0.08785462,0.08349789,-0.058099803
808,0.32920653,0.02415732,0.08763333,0.08227733,-0.05106959
809,0.32943103,0.024201315,0.08741787,0.08127653,-0.044008136
810,0.32254487,0.023528032,0.08726457,0.08115225,-0.043520976
811,0.31083792,0.022368534,0.0871526,0.08175935,-0.048861448
812,0.30521774,0.021816922,0.08704853,0.08222105,-0.052746065
813,0.2956603,0.020866439,0.08699591,0.08354626,-0.0618314
814,0.28898853,0.020203665,0.08695189,0.08492558,-0.06993123
815,0.2892613,0.020239705,0.086864255,0.08547938,-0.07306174
816,0.292409,0.020565214,0.08675686,0.08525359,-0.07215152
817,0.30901775,0.022245051,0.08656724,0.083654,-0.062870815
818,0.32468978,0.023832705,0.08636273,0.08229998,-0.053467806
819,0.3381148,0.025195563,0.08615916,0.081132874,-0.04399223
820,0.33979148,0.025379077,0.0860007,0.08015497,-0.03719604
821,0.33026457,0.024437383,0.08589075,0.07960995,-0.03632968
822,0.31505078,0.022925984,0.085790925,0.07945381,-0.03927271
823,0.29547998,0.020977555,0.08570444,0.07976332,-0.044812735
824,0.28545725,0.019988371,0.08557353,0.079669006,-0.045324128
825,0.27649683,0.01910301,0.08546676,0.07997665,-0.048055463
826,0.274616,0.018929783,0.085318185,0.08021327,-0.0494312
827,0.275478,0.019027987,0.08519812,0.08065696,-0.05280565
828,0.28144696,0.019636104,0.08508592,0.08098459,-0.05588653
829,0.29367265,0.020870928,0.08496338,0.08117979,-0.05748952
830,0.30966097,0.022484154,0.08481942,0.080877855,-0.054447096
831,0.3186804,0.023400692,0.084673494,0.08080551,-0.051578004
832,0.3204125,0.023589611,0.08451637,0.08066864,-0.049882118
833,0.31553072,0.023119023,0.0843405,0.08042416,-0.049852304
834,0.307228,0.022308223,0.08414577,0.08014278,-0.050660178
835,0.2983538,0.021440474,0.08394903,0.080113,-0.051928055
836,0.28369135,0.019990498,0.083786376,0.080742784,-0.055218916
837,0.2745573,0.019095175,0.08360555,0.081161425,-0.055588927
838,0.2821305,0.01987121,0.08341841,0.08093617,-0.053773
839,0.29402015,0.021078138,0.08323876,0.07987084,-0.048774242
840,0.30461475,0.022153392,0.08308083,0.079142585,-0.044678528
841,0.31970516,0.023676872,0.08293644,0.07866883,-0.039700877
842,0.33080316,0.024797974,0.082823426,0.07879938,-0.03753659
843,0.33138278,0.024868952,0.08269327,0.07891208,-0.037546564
844,0.31214574,0.02295491,0.08259664,0.07922113,-0.044074677
845,0.2915476,0.020904232,0.082505286,0.079532236,-0.049478427
846,0.27078953,0.018837687,0.08241267,0.08037164,-0.056773055
847,0.2594115,0.017711692,0.082294606,0.080810554,-0.0597449
848,0.25253156,0.017038092,0.08215064,0.08087877,-0.059737228
849,0.25394192,0.01719714,0.081970535,0.08027349,-0.0556368
850,0.27172896,0.01899992,0.08172978,0.07857023,-0.044365242
851,0.28983775,0.020828936,0.08154839,0.0772052,-0.03396697
852,0.299949,0.021851178,0.08143719,0.07639571,-0.028009517
853,0.3048267,0.022342145,0.08140525,0.07641535,-0.030889736
854,0.30016935,0.02187478,0.081421554,0.07706399,-0.039351784
855,0.29066128,0.020924488,0.081416406,0.0775064,-0.04467653
856,0.28016087,0.019879248,0.08136839,0.07803867,-0.049959354
857,0.269823,0.018849755,0.08132548,0.07872678,-0.055181563
858,0.262757,0.018153958,0.081217416,0.078852884,-0.056576416
859,0.26279366,0.01817949,0.08099875,0.07795023,-0.051171616
860,0.27445638,0.019367825,0.08077812,0.07689995,-0.04415252
861,0.284629,0.02040687,0.08056029,0.07616722,-0.03753369
862,0.28785986,0.020745886,0.080401,0.07596571,-0.03491227
863,0.28790313,0.020763326,0.08026988,0.076254725,-0.037496973
864,0.27555096,0.019539366,0.08015731,0.076937824,-0.044589426
865,0.2641256,0.018409343,0.08003217,0.07740603,-0.048899107
866,0.2577716,0.017789535,0.07987627,0.07775576,-0.051252265
867,0.25489324,0.017517468,0.079718575,0.07824061,-0.053844307
868,0.26147696,0.018198945,0.07948752,0.07756166,-0.04916987
869,0.26287183,0.018356195,0.07930988,0.07764412,-0.04941501
870,0.26577038,0.018665794,0.07911245,0.077504076,-0.04839498
871,0.26816776,0.018921694,0.07895083,0.07772856,-0.0499353
872,0.26786748,0.01890619,0.07880558,0.07791652,-0.051886346
873,0.26633367,0.018766401,0.07866966,0.07796067,-0.05265047
874,0.2665598,0.018802997,0.078529835,0.077980995,-0.052382246
875,0.2741567,0.019582143,0.07833525,0.07738022,-0.047164716
876,0.27769002,0.019955246,0.078137554,0.076788425,-0.043330822
877,0.27645883,0.019851346,0.07794538,0.07642824,-0.04203332
878,0.27358925,0.019582743,0.07776183,0.07622181,-0.042301882
879,0.27025628,0.01926569,0.07759938,0.076117374,-0.0427364
880,0.26382482,0.018634822,0.07747659,0.07631712,-0.04503558
881,0.25911653,0.018176043,0.077356085,0.07673103,-0.048884567
882,0.25670993,0.01794454,0.0772645,0.0775771,-0.05503642
883,0.2576689,0.018050151,0.077167414,0.07827134,-0.059535604
884,0.2622168,0.018518917,0.07702762,0.07857018,-0.061248478
885,0.2698367,0.019300751,0.07682917,0.07774857,-0.056546677
886,0.28182867,0.02052185,0.07661018,0.07681743,-0.049877286
887,0.28933275,0.021293815,0.07639459,0.07587315,-0.04264667
888,0.29247972,0.021629214,0.07618759,0.075209506,-0.037340395
889,0.28743193,0.021141043,0.0760215,0.07483337,-0.0355734
890,0.2791728,0.020328632,0.07588649,0.074867226,-0.03802243
891,0.25776154,0.01819444,0.07581713,0.07564409,-0.04708276
892,0.23974484,0.016397612,0.07576873,0.07706405,-0.057027057
893,0.2320919,0.015642071,0.07567119,0.07807718,-0.06261708
894,0.23500039,0.015952498,0.07547541,0.07734688,-0.05913115
895,0.24535927,0.017012836,0.075230904,0.07608424,-0.052021824
896,0.2600678,0.018511152,0.07495626,0.07436532,-0.040108833
897,0.27773926,0.0203003,0.07473625,0.0735116,-0.031115511
898,0.280887,0.020625146,0.07463555,0.07354368,-0.031164592
899,0.2722373,0.019768983,0.07454747,0.07384649,-0.035524525
900,0.2623346,0.01878959,0.07443868,0.074047066,-0.03892327
901,0.24960928,0.017523725,0.07437204,0.07510585,-0.04802085
902,0.24509044,0.017078258,0.07430786,0.07630122,-0.055520236
903,0.24110371,0.016686099,0.07424273,0.07732224,-0.06136952
904,0.24088058,0.016677199,0.074108586,0.077616446,-0.06288045
905,0.25532573,0.018144906,0.073876694,0.076238595,-0.054360453
906,0.27398628,0.020033805,0.07364824,0.07490048,-0.043200083
907,0.28087994,0.020742431,0.07345563,0.07387465,-0.033938944
908,0.27744386,0.020411436,0.073329516,0.07344055,-0.030070957
909,0.2651277,0.019188728,0.07324041,0.073369026,-0.030341443
910,0.24654293,0.017335631,0.07318663,0.07388973,-0.03835376
911,0.22456723,0.01513911,0.07317613,0.07533886,-0.051776923
912,0.21160085,0.013843166,0.0731692,0.07689208,-0.061875224
913,0.21230873,0.013925122,0.073057525,0.07719908,-0.0642802
914,0.22848791,0.015564741,0.07284049,0.076002866,-0.058409616
915,0.2521469,0.017954268,0.07260424,0.07422746,-0.04700264
916,0.27418754,0.02017904,0.07239713,0.072974846,-0.03506661
917,0.29303947,0.022080276,0.072236724,0.072776854,-0.02733549
918,0.29122317,0.021908054,0.072142616,0.072907254,-0.0287905
919,0.2718106,0.019970922,0.07210137,0.07323425,-0.037770517
920,0.2455444,0.017342655,0.07211785,0.07448336,-0.051378533
921,0.22357246,0.015143942,0.07213303,0.07614501,-0.062289998
922,0.21079177,0.013869159,0.072100185,0.077057965,-0.067221284
923,0.2073083,0.013534232,0.07196599,0.07649364,-0.06509035
924,0.21852368,0.014681869,0.07170499,0.074006766,-0.053318247
925,0.23533401,0.01638881,0.071445905,0.07212562,-0.040363662
926,0.24815324,0.017689928,0.071253955,0.071544275,-0.033063002
927,0.25413737,0.018303473,0.07110264,0.0713371,-0.031084517
928,0.25503898,0.018406032,0.07097867,0.07148574,-0.03335401
929,0.24182032,0.017090755,0.07091278,0.07222711,-0.041943263
930,0.224576,0.015368417,0.07089183,0.07354054,-0.05231615
931,0.21648566,0.01456423,0.07084337,0.07487657,-0.059880562
932,0.20981519,0.013906069,0.0707545,0.075637445,-0.06353567
933,0.21741797,0.014685303,0.07056494,0.07434175,-0.05707423
934,0.22280896,0.01524077,0.07040126,0.073096246,-0.05065783
935,0.23229401,0.016206393,0.07023008,0.0716595,-0.041700896
936,0.23869646,0.016861862,0.07007783,0.07071451,-0.03332727
937,0.24014965,0.01701974,0.06995225,0.070469834,-0.031022009
938,0.23451729,0.016465662,0.06986067,0.070663236,-0.034637883
939,0.21973765,0.014991591,0.069821745,0.07158787,-0.04426554
940,0.20582986,0.013604935,0.06978049,0.07249531,-0.051000442
941,0.20049609,0.013080384,0.069692254,0.07302715,-0.05380025
942,0.20565319,0.0136121875,0.069531314,0.072515264,-0.05012318
943,0.21721545,0.0147854425,0.06936103,0.0715749,-0.045038648
944,0.23040003,0.016118707,0.06921295,0.070383,-0.038014513
945,0.2397458,0.017063865,0.069107145,0.069768354,-0.03303117
946,0.24160692,0.017258482,0.06902211,0.06977428,-0.03121373
947,0.24011353,0.017117785,0.06893568,0.07016742,-0.03189945
948,0.23074856,0.016187917,0.06886939,0.07081267,-0.03908568
949,0.2146574,0.014588229,0.068775095,0.07130709,-0.046303976
950,0.20878465,0.01401401,0.06864455,0.071627975,-0.050525755
951,0.21072458,0.0142275505,0.068449065,0.07139229,-0.04996648
952,0.2183731,0.015015726,0.06821585,0.070664614,-0.045008685
953,0.22903691,0.016108392,0.06795299,0.06958081,-0.036108594
954,0.23121485,0.016344871,0.06776613,0.06922206,-0.03283947
955,0.23146382,0.016386153,0.0676023,0.06906999,-0.032027125
956,0.22733852,0.01598507,0.06748782,0.06925934,-0.035412792
957,0.2217429,0.015438586,0.067357056,0.06948181,-0.038321406
958,0.2135796,0.014631748,0.067262106,0.07007526,-0.043648474
959,0.20705703,0.013992175,0.067135274,0.070804834,-0.048774682
960,0.20560107,0.013864255,0.066958524,0.07095314,-0.049770914
961,0.2096545,0.014291037,0.066744134,0.070272416,-0.045471057
962,0.21488121,0.014834849,0.06653272,0.06951387,-0.040011607
963,0.21669707,0.015038329,0.06631377,0.06887676,-0.034999628
964,0.21724859,0.015110053,0.06614805,0.06868833,-0.033766545
965,0.21892413,0.015290901,0.06601513,0.06858566,-0.033642314
966,0.21415943,0.014824912,0.06591031,0.069200866,-0.03936445
967,0.2120992,0.0146297,0.06580218,0.06975332,-0.04371977
968,0.21415477,0.014847175,0.06568301,0.070307426,-0.046811547
969,0.21557373,0.015002615,0.06554758,0.070383444,-0.04742749
970,0.21333137,0.014793659,0.06539478,0.06988813,-0.04565197
971,0.20854712,0.014331609,0.06523102,0.06926142,-0.0425402
972,0.20850429,0.01434316,0.06507268,0.06885007,-0.039079823
973,0.21033716,0.014540813,0.064929046,0.06880482,-0.038369555
974,0.20717196,0.014236234,0.06480962,0.06893155,-0.040434185
975,0.20521018,0.014053555,0.06467464,0.06899927,-0.042598035
976,0.20156492,0.013695938,0.06460555,0.06998469,-0.04995523
977,0.19587287,0.013132182,0.064551055,0.071398586,-0.05778623
978,0.19552243,0.013105531,0.064467125,0.07206072,-0.061049968
979,0.2029252,0.013865016,0.064275034,0.07121485,-0.05638555
980,0.21520051,0.0151199205,0.0640013,0.06923637,-0.04467312
981,0.23061076,0.016688392,0.06372684,0.06738856,-0.029823422
982,0.23790187,0.017436894,0.063532926,0.06661182,-0.02069515
983,0.23457858,0.017118623,0.06339235,0.06641358,-0.019973133
984,0.22271718,0.015941132,0.06330587,0.06667114,-0.026831096
985,0.20550558,0.014223068,0.063274905,0.06758189,-0.037767075
986,0.1899936,0.0126718525,0.063275084,0.069066964,-0.048576515
987,0.18389991,0.01206592,0.063240714,0.07011457,-0.054792203
988,0.18775147,0.0124580255,0.06317121,0.070617765,-0.057671856
989,0.1945436,0.013152998,0.06301361,0.07000004,-0.054281525
990,0.2085654,0.014580095,0.06276445,0.067884244,-0.041180134
991,0.21913177,0.015659139,0.06254038,0.06647146,-0.026752396
992,0.22163568,0.015925135,0.062384326,0.06628613,-0.020537727
993,0.21046299,0.014817982,0.062283173,0.0663445,-0.024988996
994,0.18836759,0.012610396,0.062263623,0.06727382,-0.03950574
995,0.17206886,0.010978078,0.062288087,0.06950287,-0.054850586
996,0.16173396,0.009940195,0.06233201,0.07224972,-0.06775399
997,0.16864422,0.010640406,0.062240154,0.07236738,-0.06865948
998,0.18160096,0.011955348,0.06204748,0.070610635,-0.06109554
999,0.19988722,0.013810463,0.061782584,0.06782981,-0.046045087
1000,0.21411397,0.015253449,0.06157948,0.06612165,-0.0331581
1001,0.22384432,0.016242603,0.061418287,0.06520101,-0.021166768
1002,0.22488114,0.016358586,0.061295293,0.06496816,-0.015483779
1003,0.20976572,0.014853515,0.061230574,0.06488397,-0.022231627
1004,0.19255821,0.013135443,0.061203774,0.06555634,-0.03428659
1005,0.17457026,0.011334141,0.061228864,0.06706524,-0.047197808
1006,0.16511129,0.010390964,0.06120165,0.06830311,-0.054856014
1007,0.16473036,0.010365197,0.06107838,0.068287924,-0.055177603
1008,0.17297024,0.011211002,0.060860213,0.06724039,-0.049048834
1009,0.1883539,0.012774159,0.060612313,0.06561561,-0.037409898
1010,0.20205082,0.014164424,0.06040658,0.06466697,-0.027996114
1011,0.20543431,0.014517668,0.060257625,0.06426488,-0.02444352
1012,0.20122632,0.014106733,0.06015899,0.06436678,-0.027276155
1013,0.19010845,0.013002611,0.06008234,0.064919114,-0.0343817
1014,0.17986342,0.011984296,0.06002046,0.0660348,-0.04369706
1015,0.17263359,0.011269406,0.05993952,0.06682429,-0.049208395
1016,0.16746777,0.010764682,0.059820954,0.06702993,-0.05081427
1017,0.16791059,0.0108237555,0.059673037,0.06665778,-0.049071487
1018,0.1728748,0.011334264,0.059532158,0.06646645,-0.048503697
1019,0.18260977,0.012321503,0.05939474,0.066314444,-0.047268815
1020,0.18833986,0.0129084475,0.05925539,0.065863796,-0.04439762
1021,0.19414048,0.013503349,0.059106994,0.06534315,-0.040999275
1022,0.19493051,0.013596755,0.058962956,0.06448741,-0.036132824
1023,0.1944914,0.013565705,0.058834344,0.06412991,-0.034497418
1024,0.19296955,0.013424773,0.05872183,0.064240366,-0.036392048
1025,0.18548366,0.01268392,0.05864447,0.06493187,-0.04255616
1026,0.18192771,0.0123389745,0.058537975,0.06540727,-0.046316277
1027,0.18138954,0.012301423,0.05837532,0.065035336,-0.044591464
1028,0.1784606,0.012024678,0.05821382,0.06488722,-0.04409893
1029,0.18095931,0.01229267,0.058032624,0.06448339,-0.041667573
1030,0.18297979,0.012516572,0.05781407,0.06359954,-0.035805214
1031,0.18147983,0.0123846205,0.057633623,0.06322289,-0.03311442
1032,0.18097271,0.012350591,0.057466805,0.06297566,-0.031211369
1033,0.17967343,0.012237018,0.057303257,0.06261289,-0.028081713
1034,0.17627126,0.0119098015,0.05717324,0.06266523,-0.02873222
1035,0.16507357,0.01079813,0.057092268,0.06327399,-0.034315288
1036,0.16118732,0.010421058,0.05697673,0.06353686,-0.036120094
1037,0.15986262,0.010299529,0.05686733,0.06409245,-0.041185714
1038,0.16225259,0.010549889,0.056753702,0.06465926,-0.045907192
1039,0.17290658,0.01162972,0.056609377,0.06520621,-0.04885686
1040,0.18458228,0.01281475,0.056434777,0.065595366,-0.048283998
1041,0.19093764,0.013468245,0.056255188,0.06542012,-0.045844298
1042,0.19453762,0.013847991,0.05605772,0.064602226,-0.040741973
1043,0.19256394,0.013667382,0.05589011,0.06395351,-0.038041633
1044,0.18392196,0.012819287,0.055729087,0.063363545,-0.03719485
1045,0.17350005,0.011791334,0.055586707,0.06329923,-0.03873168
1046,0.16464794,0.010919044,0.055457506,0.06325517,-0.039329305
1047,0.15849377,0.010313084,0.055362925,0.063617386,-0.042012833
1048,0.15518966,0.009993257,0.05525709,0.063726276,-0.04337536
1049,0.15468338,0.009956583,0.055117548,0.063429736,-0.0426076
1050,0.15823188,0.010327674,0.05495514,0.062630385,-0.037914347
1051,0.16222735,0.010743224,0.05479511,0.061917577,-0.03274519
1052,0.16868052,0.011400497,0.054675557,0.061555732,-0.030507762
1053,0.16869614,0.011412987,0.054566268,0.061270244,-0.029559981
1054,0.16833353,0.01138781,0.054455433,0.060966685,-0.02771916
1055,0.16671674,0.0112359775,0.054356966,0.061155993,-0.029385054
1056,0.16350476,0.010919618,0.054308582,0.061930306,-0.035714168
1057,0.16029768,0.010605857,0.054239105,0.06261386,-0.04071656
1058,0.15912472,0.010496391,0.0541608,0.06314074,-0.044324808
1059,0.15813202,0.010413155,0.054000463,0.062356587,-0.04142043
1060,0.1541231,0.010026233,0.05386077,0.06185526,-0.039745472
1061,0.14757743,0.009383015,0.053747274,0.061991144,-0.04120485
1062,0.1419864,0.008837336,0.053613037,0.06215866,-0.04143139
1063,0.14152038,0.00880247,0.053495687,0.062290423,-0.04265327
1064,0.14566222,0.009231268,0.05334953,0.06200503,-0.041960556
1065,0.15608825,0.010288921,0.053199034,0.061583273,-0.040406425
1066,0.17421933,0.012118489,0.053034436,0.06137615,-0.036764756
1067,0.18226102,0.012935019,0.052910827,0.061966304,-0.03778754
1068,0.18046662,0.012765753,0.052809086,0.06265296,-0.042155895
1069,0.17289813,0.012020788,0.052690245,0.06312432,-0.046419933
1070,0.16028824,0.010771234,0.052575916,0.06362216,-0.051785275
1071,0.1484322,0.009601777,0.052414417,0.0632006,-0.051147074
1072,0.13978386,0.008754128,0.052242577,0.06273317,-0.04875296
1073,0.14014465,0.008812442,0.052020226,0.06150759,-0.04091528
1074,0.14510436,0.009330251,0.051801853,0.06043598,-0.03301194
1075,0.15254192,0.010092803,0.05161389,0.059788164,-0.027924025
1076,0.16044073,0.010900165,0.051439073,0.059369944,-0.024161804
1077,0.16059612,0.010925218,0.051343936,0.060012933,-0.031503394
1078,0.15441963,0.010313068,0.051288962,0.061372414,-0.042269908
1079,0.14818235,0.009692868,0.051253658,0.06313004,-0.052687336
1080,0.1479474,0.009678553,0.051161863,0.06352121,-0.05480109
1081,0.15103321,0.010003507,0.050998133,0.06263734,-0.050424356
1082,0.15612693,0.010531488,0.050812047,0.061627753,-0.044003487
1083,0.15864253,0.010802843,0.050614104,0.0600917,-0.035168473
1084,0.15527561,0.010481926,0.050456367,0.059064653,-0.029449359
1085,0.15148908,0.010115936,0.05032972,0.058386557,-0.025568103
1086,0.14520255,0.009498888,0.050213665,0.05821934,-0.024590557
1087,0.14022805,0.009008576,0.050142284,0.058537204,-0.028067859
1088,0.13723722,0.008717563,0.0500616,0.058986172,-0.032236904
1089,0.13528673,0.008526173,0.050025,0.06003084,-0.040957384
1090,0.13758948,0.00876511,0.049938384,0.06029452,-0.04417032
1091,0.14695787,0.009716507,0.04979281,0.059853207,-0.042095087
1092,0.15555638,0.010592621,0.049630165,0.05985005,-0.04037329
1093,0.15742895,0.010796532,0.049463626,0.05972346,-0.037982523
1094,0.15401036,0.010470523,0.04930513,0.059477165,-0.036718924
1095,0.15012485,0.010098107,0.049143784,0.058803074,-0.033970878
1096,0.14528063,0.009629608,0.048984557,0.057960372,-0.030461933
1097,0.14220263,0.0093357125,0.048845507,0.05781703,-0.030519733
1098,0.14341024,0.00946959,0.04871433,0.05769236,-0.029448222
1099,0.1437562,0.009512709,0.048629105,0.05820964,-0.033859655
1100,0.14375244,0.009520026,0.04855219,0.059059545,-0.03996853
1101,0.1436399,0.00951571,0.04848281,0.059960283,-0.045826685
1102,0.14228116,0.009388002,0.04840115,0.060498334,-0.049382783
1103,0.14202684,0.009376939,0.048257444,0.06019443,-0.04836898
1104,0.14105149,0.009300553,0.048045956,0.05885902,-0.041543882
1105,0.14154255,0.00936981,0.04784446,0.057655416,-0.03451938
1106,0.14112349,0.009346066,0.04766282,0.0567663,-0.02846063
1107,0.14498791,0.009750142,0.04748649,0.056018174,-0.021313053
1108,0.1432603,0.009591871,0.0473416,0.05577007,-0.019738201
1109,0.13612378,0.008886435,0.047259428,0.055958085,-0.024828104
1110,0.13007519,0.008288889,0.0471863,0.056501642,-0.03132287
1111,0.12349333,0.0076386724,0.047106605,0.057251215,-0.037195675
1112,0.122409955,0.0075429,0.04698095,0.057343822,-0.038511824
1113,0.12792312,0.0081092315,0.046830803,0.05711066,-0.03787832
1114,0.13717535,0.009052733,0.04664803,0.056757335,-0.034884263
1115,0.14244968,0.009596092,0.04648877,0.056922358,-0.03417141
1116,0.1407986,0.009445458,0.046344027,0.057140257,-0.035907246
1117,0.13888104,0.00926948,0.046186246,0.057182297,-0.037456077
1118,0.1346071,0.008855271,0.046054386,0.057649355,-0.04107657
1119,0.12887768,0.008296703,0.045910656,0.05808293,-0.04364764
1120,0.12989025,0.008421173,0.045678515,0.057080287,-0.037659433
1121,0.13142164,0.008596404,0.045457598,0.055954214,-0.029846923
1122,0.13254955,0.008726488,0.045284666,0.05562332,-0.026865087
1123,0.13554303,0.009039271,0.04515032,0.055581193,-0.02492666
1124,0.13409202,0.008902366,0.045068353,0.056297563,-0.0302012
1125,0.12972859,0.008472582,0.04500276,0.05734076,-0.0379325
1126,0.12517114,0.008024828,0.044922866,0.05771715,-0.04256676
1127,0.11940853,0.007457356,0.044834968,0.05782965,-0.04559861
1128,0.11702343,0.007230098,0.044722453,0.05776313,-0.045877304
1129,0.12108084,0.0076511838,0.044569,0.05726226,-0.042352553
1130,0.128254,0.008386771,0.04438629,0.056092642,-0.03528342
1131,0.13632295,0.009211283,0.044210114,0.054953445,-0.027574355
1132,0.14424804,0.010021832,0.04402972,0.054173566,-0.019476123
1133,0.13814849,0.009425608,0.043892406,0.05402504,-0.020621525
1134,0.12677082,0.008297172,0.043799106,0.05450707,-0.027657572
1135,0.11399277,0.007025198,0.043740794,0.0557215,-0.037103992
1136,0.10617831,0.0062467656,0.04371066,0.057249233,-0.046603497
1137,0.106553316,0.006293272,0.043620598,0.05788277,-0.050538547
1138,0.11284092,0.0069399816,0.043441102,0.057058904,-0.046765562
1139,0.12054425,0.007730604,0.043238208,0.056025397,-0.040456668
1140,0.12940937,0.008639589,0.043013483,0.055137474,-0.032435205
1141,0.13294634,0.009012736,0.04281898,0.05481872,-0.028358605
1142,0.12737322,0.008471053,0.04266268,0.054792166,-0.029205658
1143,0.12351978,0.0080981795,0.042537987,0.055016454,-0.03284081
1144,0.11578922,0.0073340535,0.042448685,0.055877365,-0.040017243
1145,0.11286235,0.007053822,0.042324137,0.0555034,-0.03902573
1146,0.11038822,0.0068148575,0.04223964,0.055808973,-0.04080682
1147,0.108904764,0.0066740885,0.04216388,0.056291983,-0.0430507
1148,0.1115518,0.006951484,0.042036958,0.05590654,-0.03980757
1149,0.11912505,0.0077235284,0.041889776,0.054870427,-0.035603315
1150,0.12145595,0.007968546,0.0417705,0.054159317,-0.034734152
1151,0.12247299,0.008083216,0.041640826,0.053595357,-0.03170022
1152,0.11754067,0.00760196,0.041521072,0.05339209,-0.030252172
1153,0.11700067,0.007559741,0.041403264,0.05334816,-0.029674856
1154,0.11796445,0.0076681166,0.04128328,0.05324781,-0.030344771
1155,0.11881994,0.0077655725,0.041164216,0.05293974,-0.030334106
1156,0.12229259,0.008126987,0.041022714,0.0523934,-0.026976062
1157,0.124029055,0.008315378,0.040875282,0.052413836,-0.02450385
1158,0.11979942,0.007901977,0.04077965,0.053094015,-0.029077692
1159,0.111809775,0.007113712,0.04067266,0.05336051,-0.03272826
1160,0.1040328,0.0063460097,0.040572707,0.0533291,-0.036013734
1161,0.09786172,0.005741078,0.040450938,0.05332795,-0.03737919
1162,0.094613776,0.005427596,0.040337816,0.053600173,-0.04009913
1163,0.100844875,0.00606955,0.040149376,0.05312884,-0.03516423
1164,0.1106738,0.0070727626,0.039946172,0.052756432,-0.028339436
1165,0.11527264,0.0075496435,0.03977621,0.052643828,-0.026155883
1166,0.111987315,0.0072331936,0.03965538,0.052584194,-0.029622052
1167,0.109200075,0.0069658407,0.039541665,0.052687183,-0.03383518
1168,0.103762716,0.006431365,0.039449066,0.053470287,-0.038874798
1169,0.101929516,0.0062585943,0.039343573,0.054593187,-0.043283947
1170,0.10229996,0.006310236,0.039197598,0.054386374,-0.042601004
1171,0.105352014,0.0066316244,0.039035767,0.05346013,-0.039422426
1172,0.10728359,0.0068401145,0.038882446,0.052655127,-0.03673626
1173,0.11182357,0.0073082666,0.038740907,0.052292246,-0.034098294
1174,0.11662108,0.007802838,0.0385927,0.052350473,-0.030598748
1175,0.11977847,0.0081338305,0.038440164,0.052182604,-0.028082447
1176,0.115255654,0.0076951315,0.03830434,0.05166149,-0.028716655
1177,0.109098434,0.007092854,0.038169894,0.051202327,-0.029768065
1178,0.10265514,0.0064617433,0.038037706,0.051125623,-0.029668558
1179,0.0967622,0.0058830422,0.03793178,0.051698588,-0.031791378
1180,0.09558225,0.0057751806,0.037830442,0.05225692,-0.03355909
1181,0.09627791,0.0058582225,0.037695687,0.05193699,-0.033225916
1182,0.10166459,0.00641616,0.037502993,0.05050614,-0.028298432
1183,0.10574971,0.0068407897,0.037341814,0.05004339,-0.026192652
1184,0.104946494,0.006773279,0.037213705,0.05052007,-0.028192341
1185,0.1029645,0.006587161,0.037092887,0.050969116,-0.028559994
1186,0.1009746,0.006401373,0.036960863,0.050700754,-0.028919475
1187,0.09870617,0.006188347,0.0368227,0.05003287,-0.029024515
1188,0.10014747,0.0063488376,0.036659088,0.049501527,-0.025380123
1189,0.10239668,0.006589395,0.03650273,0.049408223,-0.022284409
1190,0.10112485,0.0064732167,0.036392692,0.050073717,-0.026369251
1191,0.09676525,0.0060451385,0.03631386,0.050779074,-0.034299176
1192,0.09270189,0.005649836,0.036203533,0.050940257,-0.037821066
1193,0.09448407,0.0058429516,0.03605455,0.050671697,-0.036898527
1194,0.10386915,0.00680128,0.035856344,0.049409173,-0.027310003
1195,0.111532055,0.0075831227,0.035700828,0.04886862,-0.020571688
1196,0.11307305,0.0077495947,0.035577103,0.048774704,-0.01947727
1197,0.10787739,0.007236902,0.03550836,0.04946377,-0.027670288
1198,0.0997528,0.006431995,0.035432845,0.05027043,-0.035558414
1199,0.09452681,0.0059204297,0.035322513,0.050494593,-0.038101126
1200,0.08969755,0.005447148,0.03522607,0.050866492,-0.0405843
1201,0.08694825,0.0051846327,0.035101928,0.05066236,-0.040353104
1202,0.087456435,0.0052519087,0.03493735,0.04954401,-0.034972355
1203,0.09142195,0.00566675,0.034754444,0.048407853,-0.027079258
1204,0.09382391,0.005923467,0.034589235,0.04775083,-0.020793386
1205,0.09067059,0.0056175822,0.034494773,0.04805984,-0.02492929
1206,0.08840537,0.0053973403,0.034431964,0.048770934,-0.031220123
1207,0.08728805,0.005293601,0.03435204,0.04918009,-0.03506984
1208,0.085630596,0.005138248,0.034248114,0.049333982,-0.036957234
1209,0.08372794,0.0049606077,0.034121864,0.049103662,-0.036379877
1210,0.08295806,0.004901044,0.03394762,0.048226085,-0.031581882
1211,0.082520336,0.004877561,0.03374473,0.046987135,-0.022842498
1212,0.08099973,0.004744006,0.033559673,0.04675245,-0.01725867
1213,0.0813743,0.0047949385,0.03342492,0.04666403,-0.0176813
1214,0.08427259,0.005094716,0.03332543,0.04683469,-0.022328762
1215,0.08766158,0.00544116,0.03324998,0.04740747,-0.02867577
1216,0.08671082,0.0053486624,0.033224195,0.04912761,-0.039136626
1217,0.08581644,0.0052645826,0.03317062,0.05100801,-0.04694704
1218,0.08747624,0.00544651,0.03301114,0.050350267,-0.0440761
1219,0.092734754,0.0059945513,0.032789245,0.048572656,-0.03508924
1220,0.09543479,0.006284036,0.032594427,0.04734072,-0.027485434
1221,0.09361079,0.006118265,0.032428145,0.046553835,-0.022021445
1222,0.087278835,0.0054955087,0.032323748,0.046612658,-0.024993237
1223,0.07720074,0.004494314,0.032257598,0.047415905,-0.03327524
1224,0.071841285,0.0039651454,0.03218983,0.048422847,-0.040199578
1225,0.07290146,0.004083428,0.032067172,0.048415605,-0.04061823
1226,0.079071686,0.004719084,0.031880844,0.047118366,-0.033721313
1227,0.08198945,0.0050289477,0.031699974,0.046098333,-0.02743448
1228,0.0858145,0.005427597,0.031538527,0.045640312,-0.02365704
1229,0.08633217,0.005492628,0.031405896,0.045736298,-0.02442327
1230,0.08499242,0.0053700837,0.03129158,0.046019655,-0.027554644
1231,0.0786812,0.004746619,0.031215008,0.046852186,-0.034945656
1232,0.07701922,0.0045929058,0.03109016,0.046925507,-0.036207024
1233,0.078062385,0.0047135497,0.030926887,0.04598868,-0.031284284
1234,0.07883154,0.0048050797,0.030780744,0.045370206,-0.02768774
1235,0.07734172,0.0046690814,0.03065091,0.045167692,-0.02696462
1236,0.0772363,0.004671955,0.030516751,0.044808906,-0.025421597
1237,0.079012446,0.0048618075,0.030394372,0.044812772,-0.025698535
1238,0.08003794,0.004977222,0.030265717,0.04488621,-0.026121937
1239,0.0756068,0.0045433817,0.03017298,0.045748413,-0.03301962
1240,0.07276509,0.0042720917,0.03004417,0.046008702,-0.035423312
1241,0.07100233,0.004114509,0.029857235,0.045102786,-0.03082013
1242,0.070662886,0.0040974775,0.029688116,0.044490512,-0.027114088
1243,0.07022365,0.004069072,0.02953293,0.04429363,-0.025991434
1244,0.07062633,0.004121705,0.029409282,0.04458598,-0.028349372
1245,0.069211274,0.0039926437,0.02928484,0.045119494,-0.03212079
1246,0.07142703,0.004228903,0.029138,0.045346387,-0.03311048
1247,0.07473918,0.004575587,0.028983312,0.04529266,-0.03210717
1248,0.07568385,0.004686567,0.028818173,0.0450789,-0.030776553
1249,0.07404236,0.0045392597,0.028649764,0.04478565,-0.02981133
1250,0.07069679,0.0042227665,0.028469129,0.04419533,-0.02752195
1251,0.0672266,0.0038914147,0.02831246,0.044132534,-0.027583541
1252,0.065690234,0.003753117,0.028159061,0.044009052,-0.026978297
1253,0.066057175,0.0038018536,0.028038638,0.044180114,-0.029185096
1254,0.06830524,0.0040390943,0.0279143,0.044090983,-0.029335752
1255,0.07236515,0.004459105,0.0277741,0.043718956,-0.026433596
1256,0.07318282,0.004554202,0.027640805,0.043399468,-0.024703136
1257,0.07507174,0.004756404,0.027507694,0.04324798,-0.023667749
1258,0.07467413,0.0047305673,0.027368454,0.042891018,-0.021759098
1259,0.071847886,0.004461565,0.027232235,0.042655017,-0.021683829
1260,0.06792321,0.004082355,0.027099658,0.042506035,-0.022149019
1261,0.06673348,0.0039790017,0.02694346,0.042131405,-0.019574963
1262,0.06614476,0.003933109,0.026813665,0.042056635,-0.020205362
1263,0.06561513,0.003890994,0.02670519,0.04250243,-0.024510503
1264,0.06444807,0.0037873895,0.026574183,0.042746276,-0.026558084
1265,0.06189584,0.0035454198,0.02644164,0.043265063,-0.029621521
1266,0.06263449,0.0036342833,0.02629166,0.04357202,-0.030269539
1267,0.06325342,0.0037114602,0.026138818,0.043260146,-0.029457785
1268,0.0643619,0.0038369033,0.025992868,0.043004353,-0.028857615
1269,0.06679693,0.0040962617,0.025834307,0.042313688,-0.024431521
1270,0.06805032,0.0042353836,0.02569648,0.04210692,-0.022084968
1271,0.067203544,0.0041647153,0.025556393,0.041798484,-0.01947863
1272,0.06703919,0.004163492,0.02540427,0.041298423,-0.015613314
1273,0.06600069,0.004072757,0.025273122,0.0409774,-0.015385533
1274,0.062106133,0.0036915415,0.025190717,0.041405052,-0.02219757
1275,0.058864623,0.0033737689,0.025126934,0.042379044,-0.02967191
1276,0.057049327,0.00319907,0.025058627,0.043246377,-0.03518661
1277,0.056772426,0.0031800508,0.024971915,0.04337227,-0.036426354
1278,0.05766256,0.003283487,0.02482769,0.04215555,-0.030750064
1279,0.058343433,0.0033670254,0.024673179,0.040828124,-0.022824686
1280,0.059125688,0.0034609132,0.024516556,0.040029872,-0.014999515
1281,0.057704054,0.0033311015,0.024393039,0.03982928,-0.012971029
1282,0.055521533,0.0031204193,0.024317337,0.03987843,-0.018351818
1283,0.052721664,0.002845043,0.024271231,0.041024297,-0.02775114
1284,0.051738963,0.0027545716,0.024193248,0.04214749,-0.032609913
1285,0.052175634,0.002808705,0.024088586,0.042369563,-0.032799464
1286,0.051712286,0.0027718395,0.02399389,0.042608064,-0.034594133
1287,0.051246602,0.0027358073,0.023888528,0.042238805,-0.03493513
1288,0.051704187,0.0027937542,0.023766644,0.04150653,-0.03305673
1289,0.054666296,0.0031028155,0.023638139,0.04049469,-0.02807749
1290,0.059908487,0.003640452,0.023503968,0.03962409,-0.021285534
1291,0.06002403,0.0036642177,0.023381857,0.039502565,-0.020437932
1292,0.059525378,0.0036262092,0.023263287,0.039520226,-0.020726379
1293,0.05936819,0.0036224262,0.023143928,0.0394226,-0.021079147
1294,0.055882126,0.0032866022,0.0230161,0.03938164,-0.023016695
1295,0.051362514,0.002845535,0.022907166,0.039840244,-0.027167667
1296,0.04911778,0.0026306554,0.022811227,0.040810965,-0.031995054
1297,0.047219396,0.002451011,0.022709284,0.041107707,-0.034532726
1298,0.049478777,0.0026912424,0.02256635,0.039932467,-0.029444924
1299,0.053601515,0.0031170582,0.022430932,0.039088007,-0.023878174
1300,0.055313677,0.0033019423,0.022294255,0.0386861,-0.019784432
1301,0.056216557,0.0034055426,0.02216113,0.038292255,-0.01615881
1302,0.052744232,0.003070296,0.02204127,0.037963167,-0.01635248
1303,0.04769197,0.0025741253,0.021950716,0.03811585,-0.02166365
1304,0.044831812,0.0022954242,0.02187757,0.038612224,-0.027113773
1305,0.04471664,0.002291035,0.02180629,0.03931422,-0.03060373
1306,0.04698254,0.0025257748,0.021724796,0.039754864,-0.030772995
1307,0.05012148,0.0028518809,0.021602668,0.039074853,-0.026718354
1308,0.053154483,0.0031687156,0.02146733,0.03786188,-0.021067958
1309,0.05328472,0.003193712,0.0213476,0.03716035,-0.01825038
1310,0.050377652,0.0029134438,0.021243216,0.037125632,-0.01945726
1311,0.047296327,0.0026166048,0.021130279,0.037111506,-0.020202994
1312,0.044117846,0.0023083086,0.021034757,0.037489552,-0.02464102
1313,0.044216637,0.0023310974,0.020905662,0.037125897,-0.023692766
1314,0.044733662,0.0023966052,0.02076761,0.03677708,-0.020892914
1315,0.04453227,0.002386891,0.020663356,0.037040453,-0.022101097
1316,0.045049857,0.0024486035,0.020563822,0.037240002,-0.023017624
1317,0.044134364,0.0023661705,0.020472657,0.037332308,-0.02590825
1318,0.044566076,0.002419972,0.020366356,0.037102055,-0.02543364
1319,0.044777807,0.002452803,0.020249777,0.037070822,-0.02454781
1320,0.04586851,0.0025760648,0.020107862,0.036427394,-0.020026004
1321,0.04402544,0.0024051545,0.019973895,0.035815697,-0.018288355
1322,0.04168497,0.002184848,0.019836487,0.035394147,-0.016802542
1323,0.039355263,0.0019637435,0.019717827,0.035562634,-0.018421778
1324,0.03824612,0.0018656485,0.019589636,0.035618216,-0.017456649
1325,0.03825455,0.0018776541,0.019478008,0.03574119,-0.019473284
1326,0.03805829,0.0018665716,0.019392574,0.036122993,-0.024007877
1327,0.03714461,0.0017796353,0.019348254,0.03743112,-0.032869488
1328,0.037899077,0.0018647984,0.019251093,0.03745414,-0.033249795
1329,0.04006706,0.0020960993,0.019106068,0.036508903,-0.027985161
1330,0.042749263,0.0023794908,0.018954357,0.03527084,-0.020100364
1331,0.043285068,0.0024471092,0.018813975,0.034564022,-0.0148016345
1332,0.041845255,0.0023143794,0.018701462,0.034778878,-0.01665753
1333,0.03923753,0.0020638339,0.018599188,0.035111528,-0.020273564
1334,0.036579873,0.0018060952,0.018518921,0.035890583,-0.026513115
1335,0.034686,0.0016277892,0.018408109,0.035606477,-0.02659042
1336,0.03413926,0.0015838108,0.018301152,0.035272527,-0.025711415
1337,0.034485504,0.0016290562,0.018194942,0.035058036,-0.025131362
1338,0.036906853,0.0018838022,0.018068831,0.034580883,-0.021931123
1339,0.039767426,0.0021811058,0.017956369,0.034593437,-0.01983169
1340,0.04165495,0.0023811688,0.017843261,0.03444111,-0.016957566
1341,0.039188668,0.002143697,0.0177517,0.034267645,-0.019183673
1342,0.034749955,0.001707347,0.017676486,0.03445893,-0.024240112
1343,0.031349543,0.0013742726,0.017606817,0.035002843,-0.028880581
1344,0.032901123,0.0015417502,0.017483624,0.03409974,-0.024570428
1345,0.03533838,0.0017993079,0.0173453,0.033161316,-0.018402044
1346,0.03757352,0.0020359948,0.017213572,0.032650337,-0.013618294
1347,0.038002126,0.002090288,0.017099246,0.032489557,-0.012537586
1348,0.036254223,0.0019253028,0.017001195,0.032531198,-0.015222989
1349,0.033427715,0.0016489845,0.016937869,0.033423565,-0.023153232
1350,0.032135505,0.0015259394,0.01687611,0.034551017,-0.029773
1351,0.03239221,0.0015628042,0.016764168,0.034879066,-0.03128091
1352,0.033653256,0.0017043301,0.016609956,0.034143396,-0.027336663
1353,0.034658067,0.0018197445,0.016460624,0.03325947,-0.022312738
1354,0.034667425,0.0018352877,0.016314546,0.03252838,-0.017370492
1355,0.03377688,0.0017578298,0.016198583,0.032392826,-0.016795086
1356,0.03174056,0.001562862,0.016111942,0.032849833,-0.021192906
1357,0.029811732,0.0013771704,0.016040029,0.03372795,-0.02708188
1358,0.02936168,0.0013404781,0.0159569,0.034070443,-0.029206498
1359,0.03086473,0.0015014135,0.015850596,0.03352639,-0.026608026
1360,0.032571815,0.0016817175,0.01575464,0.033189684,-0.024356617
1361,0.03325881,0.0017615396,0.015643414,0.032457627,-0.01993715
1362,0.032491308,0.0016954248,0.015537062,0.03185718,-0.016822347
1363,0.030368173,0.00149303,0.015437873,0.03128511,-0.01466729
1364,0.027843658,0.0012482239,0.015361418,0.03138696,-0.017164595
1365,0.026897635,0.0011616809,0.015280827,0.031510875,-0.01819648
1366,0.025816433,0.0010613761,0.015202671,0.031438343,-0.019613372
1367,0.025656978,0.001052531,0.015131668,0.031412207,-0.021220148
1368,0.026877852,0.0011834211,0.0150436405,0.031124583,-0.020241868
1369,0.028767316,0.0013811537,0.014955779,0.030939145,-0.019175133
1370,0.029836446,0.0014976236,0.014860211,0.030926095,-0.018934142
1371,0.029675948,0.0014901807,0.01477414,0.031068956,-0.020157779
1372,0.02883169,0.001414385,0.01468784,0.031336173,-0.022429707
1373,0.028277103,0.0013694775,0.014582329,0.031071,-0.021943871
1374,0.028802238,0.0014338845,0.014463392,0.030548062,-0.018729547
1375,0.02944852,0.00150758,0.0143727185,0.030501748,-0.018357255
1376,0.028676927,0.0014380224,0.014296702,0.030615985,-0.019944666
1377,0.02789661,0.0013672253,0.014224357,0.030879479,-0.022088988
1378,0.02707554,0.0012924012,0.014151528,0.031072143,-0.02347159
1379,0.02666178,0.0012595125,0.014066656,0.030921936,-0.023232637
1380,0.026181871,0.0012221148,0.013960723,0.030105257,-0.019685252
1381,0.025580538,0.0011715308,0.013865231,0.029515436,-0.017436143
1382,0.024393171,0.0010603025,0.013790146,0.02965472,-0.01952734
1383,0.024222344,0.0010507682,0.013714663,0.029877504,-0.021186948
1384,0.02427785,0.0010647599,0.0136302505,0.029689677,-0.02082477
1385,0.024636202,0.0011112471,0.0135237295,0.02887351,-0.016291179
1386,0.024512853,0.001110011,0.013412744,0.028366806,-0.012420982
1387,0.024078619,0.0010751649,0.013326969,0.028402975,-0.013255816
1388,0.022808181,0.0009543704,0.013264477,0.028841184,-0.01840035
1389,0.021731488,0.00085290126,0.013202474,0.029603459,-0.023726963
1390,0.021415263,0.00082967966,0.013118465,0.030188443,-0.026559288
1391,0.022804964,0.0009822061,0.012982903,0.029192857,-0.020604046
1392,0.023719918,0.0010863383,0.012856534,0.02810089,-0.01305198
1393,0.023833074,0.0011081382,0.012751691,0.027606675,-0.008517026
1394,0.022589192,0.0009930094,0.012659097,0.027365072,-0.0075678076
1395,0.020520423,0.0007944603,0.012575819,0.027426785,-0.009496484
1396,0.01934011,0.0006839563,0.012500547,0.027646124,-0.013205176
1397,0.01924246,0.00068030425,0.012439418,0.028006634,-0.017988563
1398,0.02036163,0.00079828105,0.012378819,0.028334549,-0.020414986
1399,0.021806255,0.0009490067,0.012316189,0.028898595,-0.022208948
1400,0.022802483,0.0010572114,0.012230368,0.028836258,-0.020959042
1401,0.022844708,0.001071704,0.012127668,0.028304223,-0.018248042
1402,0.021703746,0.00096786197,0.012025126,0.027603302,-0.015514764
1403,0.0199319,0.00080032303,0.011928669,0.027233424,-0.014771946
1404,0.018468793,0.00066379306,0.011830862,0.026981167,-0.0135946935
1405,0.01801912,0.0006263485,0.011755634,0.027083257,-0.015485986
1406,0.01854945,0.00068564556,0.011692995,0.027363336,-0.018295616
1407,0.019432664,0.0007812544,0.011620119,0.027703283,-0.019421963
1408,0.019704495,0.0008150076,0.011554418,0.028462911,-0.022266408
1409,0.019565072,0.00080910645,0.011474007,0.028352648,-0.022086572
1410,0.018962335,0.00075739843,0.011388351,0.027647195,-0.020845283
1411,0.018083131,0.0006793034,0.011290097,0.026607893,-0.016603205
1412,0.017320102,0.000612522,0.011194882,0.026160287,-0.011882605
1413,0.017522529,0.000641735,0.01110518,0.025893543,-0.008897696
1414,0.0181444,0.00071203354,0.011024065,0.025544137,-0.0076397746
1415,0.019015187,0.0008044617,0.01097057,0.025840191,-0.012590483
1416,0.019120455,0.00081952993,0.010925155,0.026491743,-0.017676057
1417,0.018803239,0.00079305517,0.010872686,0.026921952,-0.02080351
1418,0.018221878,0.0007427127,0.0107947495,0.026542787,-0.019822204
1419,0.017978124,0.00072792993,0.010698824,0.02593397,-0.016974175
1420,0.017835896,0.00072381087,0.010597789,0.025347242,-0.013043591
1421,0.017209763,0.00066986395,0.010511124,0.025234321,-0.01226224
1422,0.016669951,0.0006226158,0.010443795,0.025484554,-0.014718868
1423,0.01591963,0.00055456127,0.010374017,0.025670003,-0.016412744
1424,0.015609918,0.00052946183,0.0103153,0.026145434,-0.019816728
1425,0.015804563,0.00055442617,0.010260301,0.026789714,-0.02333828
1426,0.016697211,0.00064910407,0.01020617,0.027646381,-0.02640293
1427,0.018519726,0.00084050914,0.0101146335,0.026878959,-0.02141285
1428,0.019247383,0.000921725,0.010030133,0.025994739,-0.016531441
1429,0.017996619,0.000803909,0.009957529,0.025414782,-0.015535876
1430,0.016019307,0.00061273004,0.009892007,0.025146661,-0.016320998
1431,0.014847109,0.0005012347,0.009834762,0.025116544,-0.017249225
1432,0.013965823,0.00041759067,0.009789917,0.025383407,-0.020093238
1433,0.014032977,0.00042987394,0.009734238,0.025036622,-0.019129958
1434,0.014596271,0.0004923302,0.00967297,0.024640296,-0.017283997
1435,0.015323339,0.00057144766,0.009608863,0.024204468,-0.014263577
1436,0.015458845,0.0005903304,0.009555541,0.02409247,-0.013886034
1437,0.0151395295,0.00056449254,0.009494605,0.02367238,-0.012591518
1438,0.014933538,0.0005499942,0.009433595,0.023393389,-0.011594719
1439,0.01432532,0.0004948893,0.009376427,0.023373,-0.012340263
1440,0.0138610415,0.0004535035,0.009326006,0.023559181,-0.014350455
1441,0.013516765,0.00042398952,0.00927687,0.023601424,-0.015398141
1442,0.0133496355,0.0004121578,0.009228058,0.023648275,-0.016522974
1443,0.013757271,0.00045823894,0.0091748815,0.02368786,-0.016785512
1444,0.014394477,0.0005290371,0.009104106,0.023056276,-0.012659476
1445,0.01495336,0.0005920133,0.009033226,0.022575725,-0.008561899
1446,0.014282456,0.0005310303,0.008972153,0.022255767,-0.0082711615
1447,0.012946058,0.00040237862,0.008922271,0.022541506,-0.0126719
1448,0.012570544,0.0003691184,0.00887936,0.023187924,-0.017396925
1449,0.013251118,0.00044370993,0.008814019,0.023129556,-0.016843392
1450,0.013858674,0.00051053386,0.008753335,0.023336526,-0.01673317
1451,0.014210169,0.0005515626,0.0086945435,0.023345144,-0.016134547
1452,0.014317989,0.0005685966,0.008632024,0.022860695,-0.013817937
1453,0.0132520255,0.00046710187,0.008581007,0.02243602,-0.014255663
1454,0.012399726,0.00038740685,0.0085256575,0.021972554,-0.0125801135
1455,0.011942421,0.00034803106,0.0084621105,0.021747025,-0.010198507
1456,0.0115482155,0.00031349555,0.00841326,0.021724904,-0.012225612
1457,0.011763721,0.00033997235,0.008363998,0.021771038,-0.013974898
1458,0.0127177555,0.00044053223,0.008312433,0.022130337,-0.014172788
1459,0.013276575,0.000502015,0.008256425,0.022161935,-0.013041521
1460,0.013169524,0.0004967471,0.008202054,0.02203292,-0.0129076885
1461,0.012395647,0.00042558377,0.00813981,0.02130336,-0.011410381
1462,0.011206642,0.0003132745,0.008073897,0.02092043,-0.010068182
1463,0.0105242925,0.0002509231,0.008015062,0.020980196,-0.010608166
1464,0.010623878,0.00026623922,0.007961486,0.020923479,-0.010977277
1465,0.01123478,0.00033232768,0.007911503,0.020953106,-0.011256882
1466,0.011432225,0.00035650597,0.007867165,0.021405736,-0.013291957
1467,0.011489654,0.00036624196,0.007827234,0.021836028,-0.015474065
1468,0.010920849,0.00031300713,0.007790777,0.022081356,-0.018505145
1469,0.010437067,0.00026917955,0.007745271,0.022282004,-0.02029292
1470,0.010250963,0.0002562488,0.007688475,0.021919074,-0.019167231
1471,0.010175957,0.00025548108,0.0076211463,0.021013856,-0.014943446
1472,0.010018708,0.00024609867,0.007557722,0.020465408,-0.011642697
1473,0.010048277,0.0002537273,0.007511004,0.020257676,-0.011185352
1474,0.009787545,0.00023170128,0.0074705323,0.020291876,-0.012733008
1475,0.009839199,0.00024191613,0.007420037,0.020057863,-0.011657158
1476,0.01027408,0.0002904451,0.0073696286,0.019771377,-0.009732398
1477,0.010484006,0.00031674412,0.0073165647,0.019610422,-0.008570835
1478,0.010114245,0.00028441692,0.0072700754,0.019595593,-0.009801676
1479,0.009724371,0.00025048543,0.0072195167,0.019744659,-0.01115462
1480,0.009342737,0.00021791905,0.007163546,0.019839885,-0.011730454
1481,0.008903577,0.0001784331,0.0071192463,0.019879933,-0.014123199
1482,0.008862292,0.00017948322,0.0070674606,0.019838642,-0.014360135
1483,0.00917583,0.00021727632,0.007003066,0.019455053,-0.010726806
1484,0.009780651,0.00028435863,0.006937065,0.019055469,-0.0062306607
1485,0.010041288,0.0003157194,0.006884094,0.01890361,-0.0058848467
1486,0.0097877635,0.00029555277,0.0068322355,0.018924454,-0.007097622
1487,0.009318232,0.0002536008,0.0067822235,0.019209512,-0.009410101
1488,0.008932963,0.00021994837,0.006733479,0.019225886,-0.0104139075
1489,0.0084941555,0.00018079621,0.006686194,0.01907808,-0.0113344025
1490,0.008155498,0.000151257,0.006642928,0.019342612,-0.013330444
1491,0.007994012,0.00013994542,0.006594558,0.019417644,-0.013839083
1492,0.00812408,0.00015803077,0.0065437714,0.019224392,-0.012818253
1493,0.008318422,0.00018179056,0.0065005166,0.019062689,-0.011962592
1494,0.008560296,0.00021012599,0.006459037,0.018793149,-0.0100174025
1495,0.008444207,0.00020192942,0.0064249127,0.018753039,-0.009976981
1496,0.008121593,0.00017294481,0.006392145,0.018725775,-0.0106526585
1497,0.008008577,0.00016490891,0.006359488,0.018708179,-0.011285776
1498,0.0077768313,0.00014428415,0.00633399,0.018694256,-0.013106617
1499,0.007693614,0.00013900884,0.0063035255,0.01861167,-0.013762256
1500,0.007872359,0.00016090849,0.0062632742,0.018240249,-0.011551929
1501,0.008094257,0.0001870141,0.0062241154,0.018110268,-0.010431779
1502,0.008420518,0.00022389676,0.00618155,0.017920343,-0.008943673
1503,0.00826247,0.00021210533,0.006141417,0.018014565,-0.009239867
1504,0.007814576,0.00017175717,0.0060970043,0.01787817,-0.008728816
1505,0.0071005216,0.00010405036,0.006060018,0.018029619,-0.011355288
1506,0.006888941,8.613327e-05,0.006027608,0.018233173,-0.0139355585
1507,0.0070193117,0.000102502425,0.0059942873,0.018207952,-0.014483045
1508,0.0074131107,0.00014582307,0.0059548803,0.017853634,-0.012123241
1509,0.007966169,0.0002052368,0.005913801,0.017618457,-0.009138065
1510,0.007949026,0.00020752905,0.005873736,0.01737294,-0.0077360133
1511,0.0075486614,0.00017114822,0.0058371793,0.017128186,-0.0076621217
1512,0.0070235003,0.00012176109,0.0058058896,0.017085027,-0.009575932
1513,0.006588287,8.0972706e-05,0.00577856,0.017341802,-0.012470166
1514,0.0064765345,7.1948394e-05,0.0057570506,0.017806161,-0.015366207
1515,0.0066517955,9.263551e-05,0.00572544,0.017949736,-0.015711676
1516,0.0071183005,0.00014324216,0.005685879,0.017702335,-0.01295089
1517,0.007585912,0.00019474569,0.005638455,0.017150493,-0.007614062
1518,0.007290626,0.00016966597,0.005593966,0.016400093,-0.0041170376
1519,0.006339845,7.8104014e-05,0.0055588046,0.01627619,-0.007117476
1520,0.005862454,3.327723e-05,0.0055296817,0.016838592,-0.0107143475
1521,0.005914849,4.1554424e-05,0.005499305,0.01688258,-0.011940925
1522,0.00660195,0.000113628135,0.0054656686,0.016647998,-0.010568967
1523,0.007691591,0.00022541304,0.0054374607,0.01744032,-0.0096961735
1524,0.008173249,0.0002769025,0.005404224,0.017968342,-0.008976803
1525,0.0075113806,0.00021392522,0.0053721284,0.01762955,-0.010663241
1526,0.0063218293,9.834981e-05,0.005338331,0.016968917,-0.012786965
1527,0.0056688585,3.6497975e-05,0.005303879,0.016588816,-0.012740437
1528,0.005504497,2.3796696e-05,0.00526653,0.016261918,-0.010350653
1529,0.005659617,4.312952e-05,0.005228322,0.015714908,-0.005979696
1530,0.0061201155,9.214352e-05,0.0051986803,0.015354834,-0.0035472685
1531,0.006503606,0.00013268564,0.00517675,0.015486557,-0.0054921918
1532,0.00647974,0.00013178175,0.005161923,0.016386393,-0.011390223
1533,0.0061306586,9.8819415e-05,0.0051424643,0.017369157,-0.016302435
1534,0.005942664,8.268512e-05,0.005115813,0.017835094,-0.018015202
1535,0.006000878,9.3407565e-05,0.0050668023,0.016807418,-0.013431481
1536,0.0058367145,8.2082166e-05,0.005015893,0.015591912,-0.0076294383
1537,0.0055820816,6.0560295e-05,0.004976479,0.015107103,-0.0045198696
1538,0.0053533036,4.078714e-05,0.0049454323,0.015006642,-0.004568978
1539,0.005211506,2.848333e-05,0.0049266727,0.015370507,-0.008682097
1540,0.0054728296,5.6275934e-05,0.0049100704,0.01572546,-0.010925608
1541,0.0060190707,0.00011294472,0.0048896237,0.016115196,-0.011030951
1542,0.006371551,0.0001514053,0.004857498,0.015842505,-0.008232799
1543,0.0059939176,0.000116453804,0.0048293793,0.01551132,-0.0077522057
1544,0.005300302,4.9939154e-05,0.0048009106,0.015387646,-0.008773812
1545,0.0049309875,1.5344765e-05,0.00477754,0.015471171,-0.010682202
1546,0.0048828986,1.2534145e-05,0.004757557,0.015450322,-0.011813805
1547,0.0051065125,3.726618e-05,0.0047338507,0.015130527,-0.010751044
1548,0.00552642,8.149232e-05,0.004711497,0.015151991,-0.009512997
1549,0.0057653184,0.0001073366,0.0046919524,0.015371198,-0.009781853
1550,0.005688429,0.00010187083,0.004669721,0.015319071,-0.009957304
1551,0.005381363,7.349625e-05,0.0046464005,0.014973869,-0.009985263
1552,0.0050887484,4.6467198e-05,0.0046240767,0.014611982,-0.0098009175
1553,0.0049284175,3.275545e-05,0.004600863,0.014401342,-0.009237455
1554,0.004961985,3.8601207e-05,0.004575973,0.014109342,-0.0070798397
1555,0.005133715,5.7888526e-05,0.0045548296,0.01393709,-0.0057240874
1556,0.0051562362,6.1976716e-05,0.004536469,0.014087857,-0.0072032395
1557,0.0050728493,5.5375454e-05,0.0045190947,0.0142732635,-0.00877422
1558,0.004963838,4.625575e-05,0.0045012804,0.01427031,-0.009419621
1559,0.0048656994,3.785192e-05,0.00448718,0.014314487,-0.010725915
1560,0.0048920414,4.281713e-05,0.00446387,0.01390011,-0.008913142
1561,0.00489987,4.6263758e-05,0.0044372324,0.013637192,-0.007512577
1562,0.0049610026,5.5250664e-05,0.004408496,0.013436297,-0.0057287784
1563,0.0049490184,5.63078e-05,0.0043859403,0.013573046,-0.0067978706
1564,0.0048423833,4.780964e-05,0.004364287,0.013788418,-0.008430606
1565,0.0046843793,3.404397e-05,0.0043439395,0.014222468,-0.010791146
1566,0.0045775906,2.5886091e-05,0.0043187295,0.0141263,-0.010428575
1567,0.0045563933,2.631293e-05,0.004293264,0.013769444,-0.00851572
1568,0.0046140845,3.4586996e-05,0.0042682146,0.013439329,-0.005930699
1569,0.0046852743,4.4211018e-05,0.0042431643,0.013221468,-0.0031030984
1570,0.0045987666,3.765507e-05,0.004222216,0.013242117,-0.004853377
1571,0.004434286,2.2622193e-05,0.004208064,0.013534872,-0.009112892
1572,0.004384674,1.8771763e-05,0.0041969563,0.014110263,-0.012414917
1573,0.0044514327,2.7148342e-05,0.0041799494,0.014265397,-0.012315945
1574,0.0045505026,3.953997e-05,0.004155103,0.013680962,-0.009593304
1575,0.0047079585,5.7745197e-05,0.0041305064,0.01309718,-0.0060694823
1576,0.0047212644,6.131149e-05,0.0041081496,0.012792534,-0.0037878323
1577,0.004593421,5.0608793e-05,0.004087333,0.012674345,-0.0034649074
1578,0.004428544,3.580488e-05,0.0040704953,0.012790564,-0.005833912
1579,0.0043168752,2.6159667e-05,0.0040552784,0.013124413,-0.008598787
1580,0.0042531523,2.151617e-05,0.0040379907,0.013352469,-0.0098522585
1581,0.0043520634,3.3165234e-05,0.004020411,0.013473029,-0.00910294
1582,0.0043376954,3.33413e-05,0.0040042824,0.013598078,-0.009388818
1583,0.004218284,2.3068755e-05,0.0039875964,0.013281648,-0.009205469
1584,0.004092605,1.2008113e-05,0.003972524,0.013177461,-0.010071423
1585,0.0040525896,9.547143e-06,0.0039571184,0.012874591,-0.009227793
1586,0.0040968424,1.5681942e-05,0.003940023,0.012483747,-0.006795791
1587,0.004152516,2.2437165e-05,0.0039281445,0.012474143,-0.0065997154
1588,0.004277313,3.5878656e-05,0.0039185267,0.012517781,-0.006844529
1589,0.004448675,5.416516e-05,0.0039070235,0.012608469,-0.00661439
1590,0.004379805,4.866937e-05,0.0038931116,0.012641965,-0.00707042
1591,0.0041767657,2.9651308e-05,0.0038802528,0.012729018,-0.008483434
1592,0.004029559,1.658667e-05,0.0038636923,0.01256602,-0.008503736
1593,0.003964397,1.1713803e-05,0.0038472589,0.0122507755,-0.007860203
1594,0.003986739,1.586665e-05,0.0038280725,0.011771823,-0.005323217
1595,0.004069094,2.5545447e-05,0.0038136397,0.011706521,-0.0040177223
1596,0.00407022,2.6897522e-05,0.003801245,0.011834242,-0.0046623023
1597,0.0039997566,2.1128717e-05,0.0037884694,0.012071355,-0.0066747237
1598,0.0039090454,1.3261127e-05,0.003776434,0.012428504,-0.009321545
1599,0.0038557108,9.620214e-06,0.0037595087,0.0123808095,-0.009666465
1600,0.003866133,1.2822457e-05,0.0037379086,0.011977413,-0.007484084
1601,0.003902441,1.8631283e-05,0.0037161282,0.011603555,-0.0041971165
1602,0.0039011962,2.0113921e-05,0.003700057,0.011531599,-0.003831605
1603,0.0038492114,1.6348846e-05,0.0036857228,0.011448658,-0.0042037675
1604,0.0037710075,9.548156e-06,0.003675526,0.01161394,-0.0066102375
1605,0.003759229,9.148072e-06,0.0036677483,0.011933635,-0.008942696
1606,0.0038363277,1.8214916e-05,0.0036541785,0.011973773,-0.008318447
1607,0.0039130105,2.7778678e-05,0.0036352237,0.011938682,-0.006059363
1608,0.0038806836,2.6044254e-05,0.003620241,0.011683733,-0.0054191994
1609,0.0037353572,1.274978e-05,0.0036078594,0.011438634,-0.006521332
1610,0.0036417104,4.4713815e-06,0.0035969967,0.011465449,-0.007823427
1611,0.0036131016,2.8564787e-06,0.0035845367,0.011427733,-0.007967406
1612,0.0036674885,9.872393e-06,0.0035687645,0.011183644,-0.0061109816
1613,0.0037745384,2.2213693e-05,0.0035524014,0.0111839175,-0.00429774
1614,0.003831296,2.9418325e-05,0.0035371128,0.011222272,-0.0032819607
1615,0.0037443005,2.196123e-05,0.003524688,0.011254869,-0.005122155
1616,0.003611599,9.662457e-06,0.0035149746,0.011596246,-0.008536134
1617,0.0035352951,3.1188215e-06,0.003504107,0.011744819,-0.010066215
1618,0.0035164608,2.526224e-06,0.0034911986,0.011503729,-0.009161362
1619,0.0035451031,6.636011e-06,0.0034787431,0.011191049,-0.0073351655
1620,0.003671585,2.0438138e-05,0.0034672036,0.0109125655,-0.0041279914
1621,0.0037168984,2.5930689e-05,0.0034575914,0.01096321,-0.0038638618
1622,0.0036003017,1.5043372e-05,0.003449868,0.011191795,-0.006657793
1623,0.0035047152,5.913011e-06,0.003445585,0.011776451,-0.010465449
1624,0.0034785732,3.859151e-06,0.0034399817,0.012025436,-0.012050399
1625,0.0035232436,9.4945435e-06,0.003428298,0.011502115,-0.009839082
1626,0.0036224164,2.1024734e-05,0.0034121692,0.010700595,-0.004807859
1627,0.003683158,2.8443897e-05,0.003398719,0.010434471,-0.0011771517
1628,0.0035583763,1.7000746e-05,0.0033883688,0.010300709,-0.002332848
1629,0.0034598638,7.796184e-06,0.003381902,0.010503956,-0.0058985385
1630,0.003425629,4.926734e-06,0.0033763617,0.011112367,-0.009548999
1631,0.003459888,9.366142e-06,0.0033662266,0.011494227,-0.010495567
1632,0.003528845,1.7947023e-05,0.0033493747,0.01099243,-0.0073627983
1633,0.0035282795,1.913218e-05,0.0033369577,0.010563002,-0.004543277
1634,0.0034273334,9.902287e-06,0.0033283106,0.010410959,-0.004772088
1635,0.0033618056,4.0369964e-06,0.0033214355,0.010518607,-0.0066428445
1636,0.0033480034,3.276799e-06,0.0033152355,0.01053423,-0.0075417967
1637,0.0033570658,4.9065793e-06,0.003308,0.010578499,-0.007957543
1638,0.0033967213,9.554097e-06,0.0033011804,0.010584881,-0.007692899
1639,0.0034901698,1.9827714e-05,0.0032918926,0.010465736,-0.0059032366
1640,0.003482924,2.0151898e-05,0.0032814052,0.010369937,-0.0048298724
1641,0.0033588002,8.711897e-06,0.0032716813,0.0101562245,-0.0050447024
1642,0.00327751,1.6677183e-06,0.0032608327,0.009898452,-0.0048954696
1643,0.003249621,4.6633378e-08,0.0032491547,0.009719309,-0.004413038
1644,0.003238409,3.1978078e-07,0.0032352114,0.009576862,-0.0028671266
1645,0.0032417942,1.7423134e-06,0.003224371,0.009669431,-0.0041248407
1646,0.0032868392,7.001982e-06,0.0032168194,0.009997852,-0.0057949745
1647,0.0033812362,1.6985696e-05,0.0032113793,0.010740835,-0.008038206
1648,0.003445523,2.425274e-05,0.0032029958,0.011336542,-0.009368304
1649,0.003344303,1.5619691e-05,0.003188106,0.01081248,-0.008190849
1650,0.0032379304,6.6007433e-06,0.0031719229,0.009929912,-0.005250615
1651,0.0031642846,6.352502e-07,0.003157932,0.009558716,-0.0034635868
1652,0.0031485416,1.3890003e-07,0.0031471525,0.0094676865,-0.0028365368
1653,0.0031526615,1.3585334e-06,0.003139076,0.009415966,-0.003934375
1654,0.003202991,7.2058406e-06,0.0031309326,0.0095479805,-0.0046295966
1655,0.0032680435,1.4709054e-05,0.003120953,0.009817032,-0.0046047685
1656,0.0032491325,1.3463702e-05,0.0031144954,0.010295495,-0.0068803104
1657,0.0031626455,5.890205e-06,0.0031037435,0.010237791,-0.0076406715
1658,0.0031096041,1.9565632e-06,0.0030900384,0.009786066,-0.0062327986
1659,0.0030855206,9.4128745e-07,0.0030761077,0.009389832,-0.0036030994
1660,0.003072491,9.0206345e-07,0.0030634704,0.009330689,-0.0023591989
1661,0.0030639647,1.1336874e-06,0.0030526277,0.009454799,-0.004296455
1662,0.0030794113,3.5943128e-06,0.003043468,0.010022424,-0.0073257
1663,0.0031105345,7.377613e-06,0.0030367584,0.010887836,-0.010363501
1664,0.003151076,1.238975e-05,0.0030271783,0.0109457,-0.009919129
1665,0.0031868091,1.6962122e-05,0.0030171878,0.010482182,-0.006738175
1666,0.0030653947,5.878999e-06,0.0030066047,0.010000684,-0.005158549
1667,0.0030000026,5.144304e-08,0.0029994883,0.009664684,-0.006293935
1668,0.003004451,7.4900714e-07,0.002996961,0.009819702,-0.008516998
1669,0.0029936046,1.13120635e-07,0.0029924735,0.009644651,-0.007870432
1670,0.003075299,9.332926e-06,0.0029819699,0.009346327,-0.0041624033
1671,0.0031682993,1.9551462e-05,0.0029727847,0.009364619,-0.002164739
1672,0.00306555,1.00307125e-05,0.0029652428,0.009267819,-0.003814037
1673,0.002971608,1.329752e-06,0.0029583105,0.009321738,-0.006153431
1674,0.0029568062,3.7272915e-07,0.0029530788,0.009655174,-0.008515277
1675,0.002945111,5.6442673e-08,0.0029445465,0.00961111,-0.008198079
1676,0.0029723458,3.797981e-06,0.002934366,0.009271556,-0.0057062237
1677,0.003064522,1.3856258e-05,0.0029259594,0.009125095,-0.0032217135
1678,0.003039143,1.2027123e-05,0.0029188718,0.009222125,-0.00451987
1679,0.002958212,4.5910892e-06,0.002912301,0.00945516,-0.00704934
1680,0.0029121297,7.056139e-07,0.0029050736,0.009560286,-0.008256064
1681,0.0029028298,7.900884e-07,0.002894929,0.0094098225,-0.00758951
1682,0.002911023,2.5525105e-06,0.002885498,0.009235899,-0.0061321226
1683,0.0029350827,5.857882e-06,0.0028765039,0.009088591,-0.0037508155
1684,0.0029148366,4.6267905e-06,0.0028685688,0.009081174,-0.003469904
1685,0.002864694,2.5712163e-07,0.0028621228,0.008929486,-0.0052927495
1686,0.0028564257,5.508094e-08,0.0028558748,0.008850129,-0.0059370305
1687,0.0028503104,3.881416e-07,0.002846429,0.00878243,-0.0047368514
1688,0.0028984004,6.110739e-06,0.002837293,0.008774057,-0.0029934577
1689,0.0029470115,1.1747692e-05,0.0028295345,0.008927939,-0.0034873518
1690,0.0028822839,5.8395394e-06,0.0028238886,0.009392165,-0.006939275
1691,0.002827442,8.7676847e-07,0.0028186743,0.009880094,-0.009463539
1692,0.0028122875,1.7885832e-10,0.0028122857,0.009778403,-0.009695222
1693,0.0028083955,3.5145362e-07,0.002804881,0.009128883,-0.007169969
1694,0.0028413634,4.2812394e-06,0.002798551,0.008768909,-0.0047050747
1695,0.0028964863,1.039341e-05,0.002792552,0.008745889,-0.0036328607
1696,0.0028732615,8.752187e-06,0.0027857395,0.008800387,-0.004311991
1697,0.0027956923,1.6825879e-06,0.0027788663,0.008774406,-0.0057165762
1698,0.002772306,8.662519e-09,0.0027722195,0.008758049,-0.0068900324
1699,0.0027643172,1.0524102e-08,0.002764212,0.008673411,-0.0064276503
1700,0.0027630543,1.0534346e-06,0.00275252,0.0085414415,-0.0034210673
1701,0.00277075,2.811726e-06,0.0027426328,0.008523099,-0.0016498056
1702,0.002757423,2.0976477e-06,0.0027364467,0.008366148,-0.0029953255
1703,0.0027437194,1.2632634e-06,0.0027310867,0.008508252,-0.0055363034
1704,0.0027392393,1.5889646e-06,0.0027233495,0.0087159,-0.006309187
1705,0.0027647666,5.070621e-06,0.0027140605,0.008514734,-0.004241467
1706,0.0027938853,8.742843e-06,0.002706457,0.008442787,-0.0031406812
1707,0.0027845136,8.460488e-06,0.0026999088,0.008520794,-0.0038764689
1708,0.0027092998,1.51681e-06,0.0026941318,0.009029628,-0.007213738
1709,0.0026922647,2.2269421e-07,0.0026900377,0.00963503,-0.009920591
1710,0.0026844312,3.1187952e-08,0.0026841192,0.009270161,-0.00849507
1711,0.002698667,2.0348684e-06,0.0026783184,0.008412144,-0.004818825
1712,0.002737007,6.3279767e-06,0.0026737272,0.008252206,-0.00324043
1713,0.0027290678,5.930852e-06,0.0026697593,0.008337248,-0.0043038526
1714,0.0026869744,1.9101733e-06,0.0026678727,0.00848937,-0.0063051246
1715,0.0026659202,2.998933e-07,0.0026629213,0.008353275,-0.006337155
1716,0.0026578847,3.0945043e-07,0.0026547902,0.008015199,-0.0041153296
1717,0.0026537864,6.984349e-07,0.002646802,0.007865521,-0.001551951
1718,0.0026459668,4.291752e-07,0.002641675,0.007828089,-0.0020598425
1719,0.0026441382,4.959803e-07,0.0026391784,0.007941889,-0.004500537
1720,0.0026459305,1.1292018e-06,0.0026346385,0.008295581,-0.006311999
1721,0.0026541136,2.895826e-06,0.0026251553,0.008295424,-0.0058298637
1722,0.0026581944,4.193361e-06,0.002616261,0.008265888,-0.005060383
1723,0.0026314748,2.3890884e-06,0.0026075838,0.008253526,-0.004692225
1724,0.0026023139,1.9748899e-07,0.002600339,0.008169816,-0.005276241
1725,0.0025939632,1.364452e-07,0.0025925988,0.008024986,-0.0049878233
1726,0.0025855205,3.2531048e-08,0.0025851952,0.00797662,-0.0048900433
1727,0.0025919522,1.4601279e-06,0.002577351,0.007893084,-0.004113064
1728,0.0026247927,5.4826987e-06,0.0025699658,0.007983815,-0.0037608878
1729,0.0026285108,6.5161785e-06,0.002563349,0.008071474,-0.0039816257
1730,0.0025897855,3.246577e-06,0.0025573198,0.008036384,-0.0046525635
1731,0.0025586495,7.9454503e-07,0.0025507042,0.008048192,-0.0053519066
1732,0.0025446285,5.4077243e-11,0.002544628,0.00803826,-0.005922548
1733,0.0025381173,1.804161e-08,0.002537937,0.007832088,-0.0050534937
1734,0.002535352,4.2980997e-07,0.002531054,0.0075837253,-0.0035319924
1735,0.0025522339,2.7032274e-06,0.0025252015,0.0075108693,-0.002223676
1736,0.0025531794,3.3621266e-06,0.0025195582,0.007537759,-0.0024638975
1737,0.0025275494,1.040718e-06,0.0025171423,0.007972153,-0.0057782982
1738,0.002516759,4.598394e-07,0.0025121607,0.008399547,-0.0075686714
1739,0.0025115232,8.114094e-07,0.002503409,0.008103569,-0.0062320447
1740,0.0025051278,1.071158e-06,0.0024944162,0.0077474676,-0.0043854807
1741,0.0024952726,9.3310814e-07,0.0024859414,0.0075286212,-0.0031566673
1742,0.0024898085,1.2121236e-06,0.0024776873,0.0075094705,-0.0032064877
1743,0.0024807618,9.2490717e-07,0.0024715129,0.0077850083,-0.0053970516
1744,0.0024913354,2.616519e-06,0.00246517,0.00804918,-0.00636647
1745,0.0025072077,5.0538906e-06,0.0024566688,0.0079899505,-0.0055883625
1746,0.0025128392,6.6080192e-06,0.002446759,0.007721861,-0.0036061888
1747,0.0024598371,2.2526922e-06,0.0024373103,0.007537032,-0.0029439637
1748,0.002430092,5.26601e-08,0.0024295654,0.0075158277,-0.0034825434
1749,0.0024247966,3.9440064e-08,0.0024244022,0.0077088214,-0.005405608
1750,0.002422569,2.2888965e-07,0.0024202801,0.008138767,-0.007189072
1751,0.0024405438,2.5114434e-06,0.0024154293,0.008427338,-0.0075543644
1752,0.0024663787,5.8432847e-06,0.002407946,0.008040643,-0.005414249
1753,0.0024398058,3.8557855e-06,0.0024012479,0.007589009,-0.0037123722
1754,0.0024029666,8.454364e-07,0.0023945123,0.007354473,-0.0027593614
1755,0.002390904,1.9395088e-08,0.00239071,0.0074807433,-0.004050237
1756,0.0023873616,7.8145845e-08,0.0023865802,0.007573216,-0.004591496
1757,0.002391442,8.187682e-07,0.0023832542,0.0078020524,-0.005903631
1758,0.00242582,4.643055e-06,0.0023793895,0.008135773,-0.006375312
1759,0.0024480468,7.352258e-06,0.0023745243,0.0081260335,-0.0060627297
1760,0.002408072,3.873596e-06,0.0023693359,0.007801053,-0.005712586
1761,0.0023667624,3.3686442e-07,0.0023633938,0.0074938075,-0.00513036
1762,0.002357218,5.2867755e-09,0.002357165,0.0072749327,-0.0036740412
1763,0.0023505692,9.174702e-09,0.0023504775,0.0071424497,-0.0029128392
1764,0.0023563374,1.0649671e-06,0.0023456877,0.007137936,-0.0029719113
1765,0.0023589695,1.5357531e-06,0.002343612,0.007664777,-0.005723303
1766,0.0023563553,1.5042101e-06,0.0023413133,0.008083514,-0.0074682683
1767,0.00234916,1.6037061e-06,0.0023331228,0.007590483,-0.0057965377
1768,0.0023343386,1.0897912e-06,0.0023234407,0.007054217,-0.0032379287
1769,0.0023210538,5.0359665e-07,0.0023160179,0.0069566164,-0.002470539
1770,0.002309783,5.4472444e-09,0.0023097284,0.007012184,-0.0031637657
1771,0.002303911,2.1742812e-08,0.0023036934,0.007191566,-0.0041350913
1772,0.0022995314,2.972633e-07,0.0022965588,0.007386582,-0.004833205
1773,0.0023012536,1.1932166e-06,0.0022893215,0.007505647,-0.005013448
1774,0.0022932102,1.1393586e-06,0.0022818167,0.007600924,-0.0056245537
1775,0.0022876032,1.2678062e-06,0.0022749251,0.0076017356,-0.005851766
1776,0.002292561,2.4484148e-06,0.0022680769,0.0074144024,-0.0046644113
1777,0.0022842837,2.1234086e-06,0.0022630496,0.0074752513,-0.005231339
1778,0.002278242,2.0743826e-06,0.0022574982,0.0073520592,-0.0048668054
1779,0.0022852728,3.3162178e-06,0.0022521107,0.007200901,-0.0040755374
1780,0.002279094,3.1245875e-06,0.002247848,0.0071809357,-0.0041706497
1781,0.0022870712,4.3771033e-06,0.0022433002,0.007116369,-0.0038574457
1782,0.0022706455,3.2002674e-06,0.002238643,0.0071810526,-0.004242501
1783,0.0022455556,1.2326843e-06,0.0022332289,0.0071384697,-0.0042640497
1784,0.0022318747,4.962007e-07,0.0022269126,0.007022292,-0.0037707905
1785,0.0022247985,4.0491807e-07,0.0022207494,0.0068809977,-0.003084234
1786,0.0022196067,4.801263e-07,0.0022148055,0.006995861,-0.0039601815
1787,0.0022166672,7.228158e-07,0.002209439,0.007344127,-0.005693213
1788,0.0022147174,1.054123e-06,0.0022041763,0.007788433,-0.0072622527
1789,0.0022085693,1.0937148e-06,0.002197632,0.008041121,-0.0077400925
1790,0.002212109,2.1884764e-06,0.0021902244,0.0076863472,-0.0058946363
1791,0.0021970707,1.3108663e-06,0.0021839621,0.0072280173,-0.003939556
1792,0.0021812115,2.4496765e-07,0.0021787619,0.006915484,-0.001974527
1793,0.0021735094,7.695348e-09,0.0021734324,0.0069531957,-0.003426036
1794,0.0021713562,1.9507276e-09,0.0021713367,0.0073884227,-0.006450927
1795,0.0021869303,1.8365293e-06,0.002168565,0.007631308,-0.006872769
1796,0.002233697,7.030598e-06,0.002163391,0.0076705385,-0.0058695422
1797,0.002240081,8.351659e-06,0.0021565645,0.007260971,-0.0036883927
1798,0.0021827393,3.1503482e-06,0.002151236,0.0068817064,-0.003194653
1799,0.0021488979,1.9342433e-07,0.0021469635,0.006826243,-0.003951587
1800,0.0021443113,1.4300625e-07,0.0021428813,0.0070000575,-0.0052135186
1801,0.002139027,6.1076086e-08,0.0021384163,0.007070167,-0.005655919
1802,0.0021754808,4.2255233e-06,0.0021332256,0.007166017,-0.0051344065
1803,0.0022555157,1.285118e-05,0.0021270039,0.0072903624,-0.0037416522
1804,0.002210913,8.96025e-06,0.0021213104,0.0070961188,-0.003785375
1805,0.002127846,1.1417776e-06,0.0021164282,0.006977976,-0.0050179954
1806,0.0021103348,1.4688659e-09,0.0021103201,0.006937266,-0.0047801924
1807,0.0021062153,2.3309354e-07,0.0021038845,0.0068165953,-0.0039301882
1808,0.00212418,2.4846652e-06,0.0020993333,0.0069163623,-0.0042000273
1809,0.0021633902,6.824346e-06,0.0020951468,0.0071732993,-0.004562942
1810,0.0021597093,6.850842e-06,0.002091201,0.0072685024,-0.0049176035
1811,0.0021043464,1.6989411e-06,0.002087357,0.0069714063,-0.004985981
1812,0.0020854261,2.0501578e-07,0.002083376,0.006762576,-0.00443206
1813,0.0020803849,2.2988166e-07,0.0020780861,0.0065430845,-0.0026770507
1814,0.0020764314,2.657384e-07,0.002073774,0.0065415488,-0.0026143386
1815,0.0020723995,1.5968371e-07,0.0020708027,0.0067613143,-0.004561946
1816,0.0020749979,7.832423e-07,0.0020671654,0.0070871324,-0.0058204453
1817,0.002089269,2.85595e-06,0.0020607095,0.007146104,-0.0054029776
1818,0.0021075206,5.4129996e-06,0.0020533905,0.0069484906,-0.0037803194
1819,0.0020712893,2.4438236e-06,0.0020468512,0.00682912,-0.003793438
1820,0.0020417133,6.475352e-08,0.0020410658,0.006868324,-0.004723682
1821,0.002035343,2.571018e-08,0.002035086,0.006777563,-0.004376713
1822,0.00203568,5.7930595e-07,0.002029887,0.006703237,-0.003615261
1823,0.0020507146,2.5223887e-06,0.0020254906,0.0068817646,-0.004533884
1824,0.0020631687,4.1608046e-06,0.0020215607,0.007216421,-0.0058709523
1825,0.002061738,4.4142184e-06,0.0020175958,0.007486527,-0.006913331
1826,0.0020449716,3.2207727e-06,0.0020127639,0.007556493,-0.007296947
1827,0.0020353766,2.7780209e-06,0.0020075964,0.007031183,-0.0052561457
1828,0.0020213288,1.9054394e-06,0.0020022744,0.006604729,-0.0031446514
1829,0.0020046306,7.0962506e-07,0.0019975344,0.0064132195,-0.0022449123
1830,0.001997403,2.6530074e-07,0.00199475,0.0064477683,-0.003334355
1831,0.002004218,8.980486e-07,0.0019952375,0.0067967945,-0.0054559726
1832,0.002038696,4.6007044e-06,0.001992689,0.0071072895,-0.0058224276
1833,0.0020555195,6.811506e-06,0.0019874044,0.006903383,-0.0047849193
1834,0.0020420125,5.9775753e-06,0.0019822367,0.006600076,-0.0036223268
1835,0.0019975887,1.9712015e-06,0.0019778768,0.006420909,-0.0032953196
1836,0.0019769568,1.9740953e-07,0.0019749827,0.0064298925,-0.0034934708
1837,0.0019729417,2.7700118e-09,0.001972914,0.0066286284,-0.0048252232
1838,0.0019730479,3.7109342e-07,0.001969337,0.006630492,-0.0042269444
1839,0.0019841455,1.841278e-06,0.0019657328,0.006638969,-0.004101087
1840,0.0019803867,1.7732315e-06,0.0019626543,0.006606221,-0.004404601
1841,0.0019673414,7.927396e-07,0.001959414,0.0065143653,-0.0045770085
1842,0.0019603341,3.9651363e-07,0.001956369,0.006520489,-0.004860182
1843,0.0019695999,1.7486329e-06,0.0019521135,0.0062874863,-0.0033027467
1844,0.0019926422,4.522161e-06,0.0019474205,0.006223251,-0.002280573
1845,0.0019991237,5.648268e-06,0.0019426411,0.006263683,-0.0024707965
1846,0.001971135,3.121401e-06,0.0019399208,0.0066284603,-0.0048960624
1847,0.0019409972,3.9689843e-07,0.0019370283,0.00709503,-0.007121327
1848,0.0019344193,3.4401987e-07,0.0019309791,0.007128176,-0.00691457
1849,0.0019313892,7.9224884e-07,0.0019234667,0.0065363455,-0.0045037484
1850,0.0019370748,1.9502527e-06,0.0019175723,0.006168915,-0.0023085831
1851,0.0019306628,1.8469034e-06,0.0019121937,0.0062659923,-0.0010155112
1852,0.0019117907,5.4136433e-07,0.001906377,0.0062745963,-0.002795205
1853,0.0019022215,1.3910478e-08,0.0019020824,0.0068765567,-0.006435212
1854,0.0018994304,7.311828e-08,0.0018986992,0.0075800857,-0.008240268
1855,0.0019196038,2.6320163e-06,0.0018932837,0.007294259,-0.006451945
1856,0.0019625046,7.516643e-06,0.0018873381,0.006556026,-0.0028370013
1857,0.0019352884,5.193834e-06,0.0018833501,0.006210304,-0.0019035412
1858,0.0018911121,9.628349e-07,0.0018814837,0.006397021,-0.0038562682
1859,0.0018818709,1.3731625e-07,0.0018804978,0.0066904947,-0.006210778
1860,0.001877328,4.616094e-09,0.0018772818,0.006529807,-0.0055602523
1861,0.001889663,1.6668524e-06,0.0018729945,0.0065949373,-0.0045429463
1862,0.001917826,4.8964844e-06,0.0018688611,0.0065746433,-0.0031036343
1863,0.0018965562,3.1013462e-06,0.0018655427,0.0063061183,-0.0040371628
1864,0.0018727973,9.629518e-07,0.0018631677,0.0063977414,-0.0051920707
1865,0.0018662869,5.7188976e-07,0.001860568,0.0064704637,-0.0055357297
1866,0.0018967899,4.217838e-06,0.0018546114,0.0060835485,-0.0033567997
1867,0.0019407079,9.252978e-06,0.0018481781,0.006068045,-0.0012358975
1868,0.0019010518,5.7735065e-06,0.0018433168,0.0062956405,-0.0025272386
1869,0.0018425738,2.730626e-07,0.0018398431,0.0067160055,-0.0063012233
1870,0.001836587,1.4812164e-08,0.0018364389,0.0071379426,-0.008336352
1871,0.0018391295,1.0251646e-06,0.0018288778,0.0066616624,-0.006102751
1872,0.0018793101,5.686403e-06,0.0018224461,0.0061454736,-0.0019089084
1873,0.0018685238,5.035416e-06,0.0018181696,0.006059611,-0.00038286363
1874,0.0018140776,9.658798e-08,0.0018131117,0.0060782568,-0.0025611557
1875,0.0018242464,1.4973463e-06,0.0018092729,0.006680312,-0.0063184774
1876,0.0018104933,3.8416914e-07,0.0018066516,0.006993689,-0.0076462943
1877,0.0018347513,3.29203e-06,0.0018018311,0.0065303543,-0.0050279563
1878,0.0019576554,1.60786e-05,0.0017968694,0.006427419,-0.0020015805
1879,0.0018997384,1.0781181e-05,0.0017919267,0.006088697,-0.001526674
1880,0.0017961351,8.745235e-07,0.0017873899,0.0059881173,-0.0033454578
1881,0.0017847613,2.0239288e-07,0.0017827374,0.0060625193,-0.0036320288
1882,0.0017784326,8.661132e-09,0.001778346,0.0060304026,-0.0035456796
1883,0.001791282,1.7616621e-06,0.0017736653,0.0061387685,-0.0035311559
1884,0.0018342144,6.4670503e-06,0.001769544,0.0063827517,-0.004002563
1885,0.0018301503,6.375935e-06,0.0017663909,0.0065965154,-0.0051610447
1886,0.0017912227,2.8745646e-06,0.0017624771,0.0063987956,-0.005119265
1887,0.001760837,2.1574547e-07,0.0017586796,0.0063234363,-0.0051263557
1888,0.0017587158,4.2323137e-07,0.0017544836,0.0060717263,-0.003999561
1889,0.001769308,1.9094318e-06,0.0017502137,0.0060177012,-0.0032988642
1890,0.0017843858,3.769575e-06,0.00174669,0.0063635353,-0.004074265
1891,0.0017895962,4.4280355e-06,0.0017453159,0.00668788,-0.0055255084
1892,0.0017882311,4.458441e-06,0.0017436467,0.006576132,-0.00581519
1893,0.0017966874,5.7376506e-06,0.0017393109,0.006188911,-0.004190534
1894,0.0017711809,3.6862273e-06,0.0017343186,0.0059217275,-0.0029857326
1895,0.0017485658,1.9456565e-06,0.0017291092,0.0057558683,-0.0018038496
1896,0.0017300473,4.2323137e-07,0.001725815,0.005885305,-0.0030081454
1897,0.0017247151,4.929943e-08,0.0017242221,0.006197875,-0.0050797476
1898,0.0017238678,1.9089642e-07,0.0017219589,0.0062418226,-0.00547022
1899,0.0017363208,1.6898248e-06,0.0017194225,0.006178629,-0.0049626445
1900,0.0017534005,3.7574048e-06,0.0017158265,0.006077685,-0.0040943674
1901,0.0017371236,2.5359202e-06,0.0017117644,0.0059205955,-0.003538514
1902,0.0017142505,6.9358657e-07,0.0017073146,0.005743069,-0.0029404396
1903,0.0017045954,9.322323e-08,0.0017036631,0.005804831,-0.0034449266
1904,0.0017017492,2.366828e-07,0.0016993823,0.005867847,-0.0039632926
1905,0.0017209385,2.6185683e-06,0.0016947528,0.005843671,-0.0034970765
1906,0.0017580185,6.771857e-06,0.0016903,0.006063026,-0.0035668216
1907,0.0017462923,6.0042003e-06,0.0016862503,0.00628304,-0.0045752693
1908,0.0017076201,2.5214895e-06,0.0016824052,0.0064447448,-0.005866506
1909,0.0016949127,1.7082378e-06,0.0016778302,0.0062552895,-0.0053772186
1910,0.0017011933,2.868252e-06,0.0016725108,0.005886869,-0.0034492442
1911,0.0017101782,4.242172e-06,0.0016677565,0.005751097,-0.0018868401
1912,0.0016924058,2.8879197e-06,0.0016635266,0.005847902,-0.0030581737
1913,0.0016671325,6.0312505e-07,0.0016611012,0.0065182648,-0.0065284064
1914,0.0016706855,1.2225966e-06,0.0016584595,0.006674612,-0.0069400226
1915,0.0017022019,4.7671383e-06,0.0016545305,0.006250975,-0.004930653
1916,0.0017359115,8.563261e-06,0.0016502788,0.00580712,-0.0018685608
1917,0.0016867203,4.0511404e-06,0.0016462089,0.0056435247,-0.0014807839
1918,0.0016428389,5.330203e-09,0.0016427856,0.005831939,-0.003722182
1919,0.0016396267,4.6171156e-08,0.001639165,0.0059551056,-0.0045248903
1920,0.0016513625,1.5799051e-06,0.0016355634,0.0059407507,-0.0037833662
1921,0.0016818267,4.940437e-06,0.0016324223,0.0061737625,-0.0036666074
1922,0.001652147,2.242282e-06,0.0016297242,0.0063399766,-0.0053824373
1923,0.0016304159,3.422305e-07,0.0016269936,0.0065178615,-0.0067982697
1924,0.0016254812,1.8010901e-07,0.0016236801,0.0062185265,-0.0058863433
1925,0.0016299031,9.837834e-07,0.0016200653,0.0058457493,-0.004171807
1926,0.0016511839,3.5196429e-06,0.0016159875,0.0056558177,-0.0024970477
1927,0.0016594119,4.675896e-06,0.001612653,0.0056526917,-0.0023296308
1928,0.0016388564,2.9326088e-06,0.0016095303,0.0056873974,-0.0032659622
1929,0.0016212336,1.5371015e-06,0.0016058626,0.0057793665,-0.0042540506
1930,0.0016155497,1.5879316e-06,0.0015996704,0.0057359533,-0.0038893395
1931,0.001622117,2.8186016e-06,0.001593931,0.005710782,-0.003426582
1932,0.0016275884,3.8853655e-06,0.0015887348,0.005784907,-0.0032544308
1933,0.0016208439,3.641959e-06,0.0015844243,0.005971661,-0.0037576573
1934,0.0016006159,2.0519517e-06,0.0015800964,0.006121309,-0.0047411434
1935,0.001585105,8.462038e-07,0.001576643,0.006365547,-0.0061336523
1936,0.0015822109,8.702646e-07,0.0015735083,0.006218644,-0.0056570717
1937,0.0016040532,3.3214842e-06,0.0015708384,0.0059675467,-0.00435663
1938,0.0016519236,8.3650575e-06,0.0015682731,0.0057743583,-0.0025706512
1939,0.0016249295,5.8930623e-06,0.0015659989,0.0057513793,-0.0030498374
1940,0.0015753488,9.822321e-07,0.0015655265,0.0058886637,-0.004839912
1941,0.0015655896,3.4793772e-09,0.0015655548,0.0059960755,-0.005680137
1942,0.0015664258,2.4080376e-07,0.0015640177,0.005820379,-0.0049798302
1943,0.0016098634,4.9927403e-06,0.001559936,0.005504793,-0.0024854615
1944,0.0016561634,1.0000532e-05,0.0015561581,0.0055074645,-0.0010192137
1945,0.001607609,5.4878287e-06,0.0015527307,0.0054568807,-0.0017876172
1946,0.0015536888,3.4876444e-07,0.0015502011,0.0057630534,-0.004434188
1947,0.0015486833,4.798162e-08,0.0015482034,0.00621669,-0.006234416
1948,0.0015559968,1.0250287e-06,0.0015457466,0.00618326,-0.005544669
1949,0.0016260257,8.20563e-06,0.0015439694,0.006028665,-0.004186861
1950,0.0016346622,9.351555e-06,0.0015411467,0.005851036,-0.0036466948
1951,0.0015822788,4.458472e-06,0.001537694,0.005746934,-0.0037995686
1952,0.0015507757,1.6055938e-06,0.0015347198,0.005737182,-0.00424456
1953,0.0015429944,1.1637759e-06,0.0015313566,0.005571672,-0.0039222487
1954,0.001555624,2.8547413e-06,0.0015270766,0.005515435,-0.0022247813
1955,0.001560264,3.6638885e-06,0.0015236251,0.005607344,-0.0021293845
1956,0.0015442183,2.3111713e-06,0.0015211066,0.0056743817,-0.003750798
1957,0.0015346813,1.5688364e-06,0.0015189929,0.0056970543,-0.004571255
1958,0.0015306703,1.409368e-06,0.0015165766,0.0056493105,-0.004381274
1959,0.0015491884,3.5483276e-06,0.0015137051,0.0054719695,-0.0031350537
1960,0.0015460703,3.49815e-06,0.0015110888,0.0055712545,-0.0035098675
1961,0.0015274036,1.9503568e-06,0.0015079001,0.0057435255,-0.004208844
1962,0.0015188472,1.4765411e-06,0.0015040818,0.0059104627,-0.004777881
1963,0.0015248093,2.5531772e-06,0.0014992775,0.0055886894,-0.0037652622
1964,0.0015432483,4.79131e-06,0.0014953353,0.0055363406,-0.0031562706
1965,0.0015488787,5.7047882e-06,0.0014918308,0.005710945,-0.003935574
1966,0.0015301512,4.097792e-06,0.0014891733,0.005924044,-0.0052880696
1967,0.0015105292,2.556035e-06,0.0014849688,0.005758006,-0.0046869316
1968,0.0015000963,1.920877e-06,0.0014808875,0.0055075544,-0.0030526808
1969,0.0014869149,8.715718e-07,0.0014781993,0.005312111,-0.0025834842
1970,0.0014813584,3.2094468e-07,0.001478149,0.0054499567,-0.004197955
1971,0.0014875416,1.0882517e-06,0.0014766591,0.005546387,-0.004471907
1972,0.001526126,5.475095e-06,0.0014713751,0.0053586746,-0.0024965878
1973,0.0015384314,7.2107614e-06,0.0014663237,0.0053022243,-0.001627602
1974,0.0014864942,2.3331065e-06,0.0014631632,0.0053745694,-0.00335001
1975,0.0014619844,2.563364e-07,0.001459421,0.0055361073,-0.004392387
1976,0.0014610435,6.031482e-07,0.001455012,0.0055354685,-0.0040367004
1977,0.0014790754,2.7777726e-06,0.0014512977,0.005586597,-0.0038398388
1978,0.0015114929,6.356572e-06,0.0014479272,0.0057411725,-0.004189747
1979,0.0015017283,5.7698194e-06,0.0014440301,0.005873135,-0.0048963525
1980,0.00148512,4.5409392e-06,0.0014397106,0.0060612606,-0.0057814186
1981,0.0014598178,2.464132e-06,0.0014351765,0.0058681057,-0.005077144
1982,0.001452398,2.068978e-06,0.0014317082,0.005796419,-0.004532227
1983,0.001451452,2.2476404e-06,0.0014289756,0.0057645617,-0.004856755
1984,0.0014726967,4.658319e-06,0.0014261134,0.0056087296,-0.0042133164
1985,0.0014846076,6.1714836e-06,0.0014228928,0.005401687,-0.0029858637
1986,0.0014567472,3.7371265e-06,0.0014193759,0.0052677733,-0.0026253927
1987,0.0014308653,1.4253163e-06,0.0014166121,0.005364912,-0.0030769468
1988,0.0014222519,8.515307e-07,0.0014137366,0.0054950477,-0.0034446944
1989,0.0014191506,7.5360526e-07,0.0014116146,0.0056377854,-0.0048096054
1990,0.0014325423,2.2088261e-06,0.001410454,0.005958089,-0.00587466
1991,0.001462387,5.5734045e-06,0.001406653,0.0056801015,-0.0040401565
1992,0.0014419076,3.83787e-06,0.0014035288,0.0055665527,-0.004031681
1993,0.0014252935,2.4652315e-06,0.0014006412,0.005457459,-0.0027857241
1994,0.0014079548,8.8963805e-07,0.0013990585,0.005599397,-0.003634102
1995,0.0014037627,5.5287114e-07,0.001398234,0.0055508167,-0.004408598
1996,0.001422204,2.5171614e-06,0.0013970323,0.0054739905,-0.0042748894
1997,0.0014512608,5.5531245e-06,0.0013957295,0.005592014,-0.0043227747
1998,0.0014628518,6.9108414e-06,0.0013937433,0.0054186834,-0.0036077078
1999,0.0014343535,4.2106803e-06,0.0013922467,0.005400362,-0.0040037716


==> PINNs-example2/DWR-D-adaptive_pinn_ex1.csv <==
epoch,Error_adaptive,Error-Non_Adaptive
0,0.5846966,2.33897
1,0.65684193,2.287557
2,0.7288213,2.238717
3,0.80057406,2.1907153
4,0.87201345,2.144304
5,0.9430377,2.1007771
6,1.0135388,2.059612
7,1.0834079,2.0219784
8,1.1525348,1.989117
9,1.2208048,1.9592873
10,1.2880956,1.9321399
11,1.3542823,1.908767
12,1.4192299,1.8892663
13,1.4828024,1.8733826
14,1.5448592,1.8604447
15,1.605259,1.8503915
16,1.6638606,1.8436259
17,1.7205241,1.8393761
18,1.7751102,1.8375136
19,1.8274847,1.8384178
20,1.8775185,1.8415312
21,1.9250919,1.847099
22,1.9700911,1.8542403
23,2.012421,1.862893
24,2.0519948,1.8730589
25,2.0887454,1.884313
26,2.1226249,1.8964279
27,2.1536021,1.9086542
28,2.1816678,1.92181
29,2.2068315,1.934566
30,2.2291236,1.9474887
31,2.2485971,1.9603227
32,2.2653222,1.9727377
33,2.279388,1.9845371
34,2.2908993,1.9954826
35,2.2999747,2.0057228
36,2.3067477,2.0156143
37,2.3113632,2.0242708
38,2.3139753,2.0319037
39,2.3147452,2.0386038
40,2.3138359,2.0446582
41,2.3114202,2.049827
42,2.3076653,2.053724
43,2.3027453,2.056515
44,2.2968264,2.0583928
45,2.2900732,2.059967
46,2.28265,2.0611167
47,2.27471,2.0622296
48,2.266401,2.063374
49,2.2578616,2.0639155
50,2.2492244,2.0642738
51,2.2406077,2.0649345
52,2.2321234,2.065611
53,2.223873,2.066054
54,2.2159412,2.0666537
55,2.208408,2.06715
56,2.201338,2.0683093
57,2.1947849,2.0698004
58,2.1887908,2.071614
59,2.1833854,2.0738194
60,2.1785958,2.07616
61,2.1744244,2.0787683
62,2.1708772,2.0816915
63,2.167945,2.0849109
64,2.1656106,2.0882492
65,2.1638527,2.0919125
66,2.1626403,2.0958865
67,2.161937,2.1002438
68,2.1617029,2.1048028
69,2.161894,2.1095328
70,2.1624644,2.1144252
71,2.1633635,2.1193488
72,2.1645415,2.1239147
73,2.1659477,2.1281934
74,2.1675317,2.1322806
75,2.169247,2.136171
76,2.171041,2.1399999
77,2.1728723,2.143391
78,2.1746976,2.1470666
79,2.17648,2.1506703
80,2.1781793,2.1540813
81,2.1797686,2.1570096
82,2.1812172,2.1595995
83,2.1825063,2.1619127
84,2.1836126,2.1639667
85,2.1845248,2.1658714
86,2.1852303,2.1676462
87,2.185724,2.1692023
88,2.1860049,2.1706243
89,2.1860712,2.1719198
90,2.185934,2.1733959
91,2.1855931,2.1748974
92,2.1850653,2.1763787
93,2.1843624,2.1777554
94,2.1834974,2.1791523
95,2.18249,2.180915
96,2.1813552,2.182737
97,2.1801126,2.184595
98,2.178782,2.18671
99,2.177382,2.189207
100,2.175932,2.1918435
101,2.1744497,2.194343
102,2.1729531,2.1967094
103,2.171457,2.1990442
104,2.1699812,2.2010179
105,2.168536,2.2027926
106,2.1671352,2.204301
107,2.1657898,2.206027
108,2.1645062,2.207683
109,2.1632965,2.209147
110,2.1621602,2.2106073
111,2.1611085,2.2120402
112,2.160137,2.2132843
113,2.1592503,2.2146149
114,2.1584475,2.2161963
115,2.1577263,2.2176898
116,2.1570818,2.219277
117,2.1565113,2.2207031
118,2.1560116,2.2220113
119,2.155572,2.223314
120,2.1551924,2.224584
121,2.1548615,2.2254527
122,2.1545742,2.2262483
123,2.1543229,2.2271402
124,2.1541018,2.2279558
125,2.1539025,2.229066
126,2.1537194,2.2301016
127,2.1535473,2.2311969
128,2.1533775,2.2322607
129,2.1532063,2.2334769
130,2.1530292,2.2346892
131,2.1528437,2.2359502
132,2.1526444,2.2370799
133,2.1524296,2.2379725
134,2.152197,2.2385838
135,2.151945,2.2391958
136,2.1516714,2.2395113
137,2.1513786,2.2398343
138,2.1510663,2.2401114
139,2.1507335,2.240389
140,2.1503825,2.2406604
141,2.1500137,2.2410898
142,2.149631,2.2415576
143,2.1492338,2.2418716
144,2.1488278,2.2421246
145,2.14841,2.2426703
146,2.1479871,2.24323
147,2.147558,2.2438316
148,2.1471286,2.2444768
149,2.1466978,2.2451246
150,2.146268,2.2458696
151,2.145842,2.2463698
152,2.145422,2.2469077
153,2.1450071,2.2474039
154,2.1446,2.2478678
155,2.1442018,2.2482247
156,2.143812,2.2483993
157,2.1434295,2.2485898
158,2.1430583,2.2485106
159,2.1426961,2.2482572
160,2.1423445,2.248061
161,2.1420002,2.2476969
162,2.1416638,2.247568
163,2.1413372,2.2474728
164,2.1410165,2.2474167
165,2.1407046,2.247387
166,2.1403964,2.2474933
167,2.1400917,2.247801
168,2.139793,2.2481577
169,2.1394963,2.2486076
170,2.1392026,2.2491226
171,2.1389105,2.2497408
172,2.138619,2.2503912
173,2.1383283,2.2509863
174,2.138036,2.2514503
175,2.137744,2.251963
176,2.137451,2.2525136
177,2.1371572,2.2528818
178,2.1368608,2.253214
179,2.1365645,2.2536077
180,2.1362665,2.2538712
181,2.1359658,2.25411
182,2.1356652,2.2539256
183,2.1353629,2.253634
184,2.1350603,2.2532694
185,2.1347563,2.2528546
186,2.1344507,2.252395
187,2.1341472,2.2519023
188,2.133843,2.2514615
189,2.1335406,2.2508981
190,2.133238,2.2505577
191,2.1329355,2.250577
192,2.1326356,2.250642
193,2.1323373,2.2507892
194,2.1320405,2.2510898
195,2.131744,2.251392
196,2.1314516,2.251905
197,2.1311605,2.2523112
198,2.1308718,2.25273
199,2.1305861,2.2531059
200,2.1303003,2.2534013
201,2.1300185,2.2533584
202,2.1297371,2.2534008
203,2.1294575,2.253285
204,2.1291807,2.2531304
205,2.128904,2.2528965
206,2.128629,2.2525852
207,2.1283567,2.2523203
208,2.1280837,2.251842
209,2.1278124,2.2514951
210,2.1275418,2.251031
211,2.1272733,2.2505457
212,2.1270027,2.2499943
213,2.126734,2.2495174
214,2.1264658,2.2491205
215,2.1261969,2.2487855
216,2.12593,2.2487652
217,2.1256611,2.2486005
218,2.125394,2.2485833
219,2.1251268,2.2485828
220,2.1248598,2.2487602
221,2.1245925,2.2491095
222,2.124325,2.2495098
223,2.124058,2.24992
224,2.123791,2.2500675
225,2.123526,2.249949
226,2.1232595,2.2497675
227,2.1229932,2.2495468
228,2.1227279,2.249238
229,2.122463,2.2488642
230,2.122199,2.2482944
231,2.121934,2.2475977
232,2.1216712,2.2469397
233,2.1214077,2.2464602
234,2.1211455,2.2459247
235,2.1208832,2.2453794
236,2.1206224,2.244879
237,2.1203623,2.2444541
238,2.1201017,2.2441158
239,2.1198418,2.243691
240,2.1195822,2.2433567
241,2.119324,2.2429795
242,2.119066,2.2428894
243,2.1188083,2.2429073
244,2.1185532,2.242972
245,2.1182966,2.2430031
246,2.118041,2.2429922
247,2.1177843,2.2428615
248,2.1175308,2.2424715
249,2.117277,2.241975
250,2.1170228,2.241425
251,2.11677,2.2408695
252,2.1165166,2.2403195
253,2.1162636,2.2397435
254,2.116013,2.239265
255,2.1157587,2.2387934
256,2.115509,2.238287
257,2.1152573,2.2378774
258,2.115006,2.2375205
259,2.1147563,2.237195
260,2.1145067,2.2369552
261,2.1142561,2.236671
262,2.1140063,2.236413
263,2.113759,2.2361574
264,2.1135094,2.2359688
265,2.113262,2.2357292
266,2.1130135,2.2355123
267,2.1127653,2.2353508
268,2.1125188,2.2351418
269,2.1122723,2.2348099
270,2.1120265,2.2343621
271,2.1117806,2.2338982
272,2.1115363,2.233304
273,2.11129,2.2326655
274,2.1110454,2.231975
275,2.1108022,2.231173
276,2.110557,2.2305074
277,2.1103146,2.230029
278,2.1100714,2.2296004
279,2.10983,2.2292924
280,2.1095872,2.2290244
281,2.1093462,2.228776
282,2.1091046,2.2284746
283,2.1088636,2.2282014
284,2.108624,2.2279425
285,2.1083832,2.2276998
286,2.1081448,2.2273524
287,2.1079044,2.2269144
288,2.1076655,2.2264082
289,2.1074283,2.2258215
290,2.1071908,2.225078
291,2.1069517,2.2243316
292,2.1067147,2.2235096
293,2.106478,2.2226653
294,2.1062424,2.221865
295,2.1060045,2.2211478
296,2.1057694,2.2205887
297,2.1055338,2.2201464
298,2.1052988,2.2197795
299,2.105064,2.219606
300,2.1048303,2.2193508
301,2.104595,2.219059
302,2.1043613,2.218702
303,2.1041293,2.218296
304,2.1038969,2.2177508
305,2.103664,2.2171886
306,2.1034324,2.2166812
307,2.1032007,2.2162051
308,2.102969,2.2156081
309,2.1027377,2.2150025
310,2.1025078,2.2143583
311,2.102278,2.2137613
312,2.1020486,2.2132444
313,2.1018195,2.2126935
314,2.1015894,2.2120469
315,2.1013608,2.2113626
316,2.1011324,2.2106373
317,2.1009042,2.2099206
318,2.1006775,2.2092888
319,2.1004505,2.20869
320,2.1002238,2.2081518
321,2.0999959,2.2076678
322,2.0997694,2.2073462
323,2.0995443,2.2070894
324,2.0993185,2.2068386
325,2.099094,2.2065537
326,2.098869,2.2062082
327,2.098645,2.2058582
328,2.0984201,2.205389
329,2.0981956,2.2047927
330,2.0979722,2.2041268
331,2.097749,2.2035165
332,2.0975254,2.2028077
333,2.097304,2.201992
334,2.0970821,2.2011347
335,2.0968606,2.200247
336,2.0966384,2.1993587
337,2.096417,2.198532
338,2.0961964,2.1978266
339,2.095976,2.1972377
340,2.0957568,2.1966746
341,2.0955358,2.1961563
342,2.0953166,2.1956403
343,2.0950992,2.1950564
344,2.0948803,2.1945932
345,2.0946608,2.194078
346,2.0944433,2.193643
347,2.0942254,2.1932552
348,2.094007,2.1928835
349,2.0937903,2.1924562
350,2.0935729,2.1919105
351,2.0933564,2.1912673
352,2.0931401,2.1905472
353,2.0929234,2.1897025
354,2.0927079,2.1889877
355,2.0924926,2.1882048
356,2.0922778,2.1874752
357,2.0920622,2.1868598
358,2.0918493,2.1862497
359,2.0916338,2.1857665
360,2.0914202,2.1853485
361,2.0912068,2.1849537
362,2.0909932,2.184531
363,2.0907795,2.1840768
364,2.090567,2.1836705
365,2.0903556,2.1832793
366,2.0901423,2.182875
367,2.0899324,2.1823993
368,2.0897202,2.18185
369,2.089508,2.1811442
370,2.0892973,2.1804419
371,2.0890868,2.1795478
372,2.088877,2.1785815
373,2.0886662,2.1775649
374,2.0884576,2.1765056
375,2.0882475,2.175408
376,2.0880377,2.17439
377,2.0878284,2.1736026
378,2.08762,2.172953
379,2.0874119,2.1725104
380,2.0872025,2.1720865
381,2.0869946,2.1716745
382,2.0867865,2.171306
383,2.086579,2.1710815
384,2.0863743,2.1708274
385,2.086165,2.170413
386,2.0859592,2.169875
387,2.0857515,2.1693108
388,2.085545,2.1687727
389,2.08534,2.168228
390,2.0851328,2.1676373
391,2.0849278,2.1669378
392,2.0847225,2.166207
393,2.0845182,2.165367
394,2.084313,2.1646168
395,2.0841084,2.1639419
396,2.083903,2.1633189
397,2.0837002,2.1627955
398,2.0834951,2.162299
399,2.083292,2.1618028
400,2.0830889,2.161216
401,2.082885,2.1605716
402,2.082682,2.1598775
403,2.0824792,2.159143
404,2.082277,2.1584651
405,2.0820735,2.157605
406,2.0818717,2.1567416
407,2.081671,2.1559477
408,2.0814676,2.155394
409,2.0812669,2.1548781
410,2.0810654,2.154474
411,2.0808654,2.1541147
412,2.0806634,2.1537042
413,2.0804632,2.1531336
414,2.0802643,2.1523654
415,2.0800622,2.1516557
416,2.0798635,2.1509259
417,2.0796638,2.150243
418,2.0794635,2.1495686
419,2.0792644,2.1487763
420,2.0790658,2.148184
421,2.0788667,2.1476524
422,2.078669,2.1470358
423,2.0784698,2.1464314
424,2.0782712,2.1456814
425,2.0780733,2.1449473
426,2.0778751,2.1442568
427,2.0776758,2.1434176
428,2.0774794,2.1426504
429,2.0772822,2.1419315
430,2.0770853,2.1412585
431,2.0768864,2.1407084
432,2.0766897,2.1400976
433,2.0764928,2.1394157
434,2.0762968,2.13874
435,2.0761003,2.1382122
436,2.0759044,2.1376367
437,2.075709,2.1370964
438,2.0755117,2.1364338
439,2.0753167,2.1358404
440,2.0751207,2.1352863
441,2.0749242,2.1348412
442,2.0747302,2.1344655
443,2.074534,2.1340265
444,2.07434,2.1335347
445,2.0741446,2.1327465
446,2.0739503,2.131936
447,2.0737557,2.1311998
448,2.0735612,2.1304307
449,2.0733674,2.1294973
450,2.073173,2.1288142
451,2.0729787,2.1281917
452,2.0727859,2.1275558
453,2.0725913,2.1269994
454,2.0723982,2.126245
455,2.0722048,2.1255538
456,2.0720108,2.1247115
457,2.0718198,2.1238348
458,2.0716264,2.1229026
459,2.071434,2.1220522
460,2.0712414,2.1215034
461,2.0710487,2.1210647
462,2.0708566,2.120544
463,2.070664,2.119967
464,2.0704715,2.1193428
465,2.0702806,2.1188543
466,2.0700889,2.1186182
467,2.0698974,2.118334
468,2.0697062,2.1178834
469,2.0695143,2.1173134
470,2.0693223,2.116614
471,2.0691311,2.1156976
472,2.0689406,2.114728
473,2.0687487,2.1136127
474,2.0685573,2.1126993
475,2.0683682,2.111663
476,2.0681772,2.1106954
477,2.067987,2.109869
478,2.067796,2.109136
479,2.0676057,2.1085958
480,2.0674164,2.108195
481,2.0672252,2.107861
482,2.067036,2.1076784
483,2.0668457,2.1074162
484,2.0666566,2.107097
485,2.0664682,2.1066387
486,2.0662785,2.1062496
487,2.066088,2.1057773
488,2.0658996,2.1054096
489,2.0657098,2.1047356
490,2.0655217,2.1038787
491,2.0653324,2.1028907
492,2.0651436,2.101849
493,2.064955,2.1009486
494,2.0647664,2.0999215
495,2.0645783,2.0991426
496,2.0643892,2.0983782
497,2.0641997,2.0977557
498,2.0640125,2.097407
499,2.0638242,2.0972176
500,2.063635,2.0970428
501,2.0634482,2.0969186
502,2.0632598,2.096784
503,2.0630724,2.096307
504,2.0628855,2.0957575
505,2.0626974,2.0951638
506,2.0625103,2.0942247
507,2.0623217,2.0929556
508,2.0621362,2.0918682
509,2.0619462,2.090873
510,2.0617604,2.0899138
511,2.0615718,2.0889373
512,2.0613856,2.0881894
513,2.0611982,2.0872421
514,2.0610108,2.0866523
515,2.0608246,2.0861156
516,2.060638,2.0856175
517,2.0604506,2.0849278
518,2.060264,2.0841465
519,2.0600777,2.0835857
520,2.05989,2.0829673
521,2.0597053,2.0824873
522,2.059518,2.0823097
523,2.059332,2.0822177
524,2.0591455,2.0819025
525,2.05896,2.0813317
526,2.0587738,2.0807285
527,2.0585873,2.0797536
528,2.058401,2.0785046
529,2.058216,2.0772417
530,2.058029,2.0762773
531,2.0578432,2.0755613
532,2.057658,2.074993
533,2.0574718,2.0745919
534,2.0572867,2.074537
535,2.0571024,2.0746691
536,2.056916,2.0750272
537,2.0567303,2.074975
538,2.0565448,2.0748367
539,2.0563598,2.0744257
540,2.0561745,2.0735538
541,2.0559897,2.0726118
542,2.055804,2.0717812
543,2.0556176,2.0708537
544,2.055434,2.0695393
545,2.055248,2.068421
546,2.055062,2.0672548
547,2.0548782,2.0661259
548,2.0546925,2.0650597
549,2.0545075,2.0642354
550,2.0543227,2.0638008
551,2.0541375,2.0635872
552,2.0539532,2.0634553
553,2.0537686,2.0634487
554,2.053585,2.0634134
555,2.0534008,2.0631125
556,2.0532155,2.0626054
557,2.0530317,2.0618312
558,2.0528464,2.0608964
559,2.0526617,2.0598385
560,2.0524786,2.0589173
561,2.052293,2.0579572
562,2.0521092,2.057319
563,2.0519245,2.0566869
564,2.0517414,2.0561824
565,2.051556,2.0558388
566,2.0513728,2.055373
567,2.0511878,2.0548458
568,2.0510042,2.0539331
569,2.0508206,2.052758
570,2.0506346,2.0514438
571,2.0504518,2.0506291
572,2.0502672,2.0500379
573,2.0500839,2.0501032
574,2.0499005,2.0502882
575,2.0497162,2.050353
576,2.049531,2.0504546
577,2.0493476,2.0504405
578,2.0491636,2.0502436
579,2.0489798,2.049835
580,2.0487952,2.048887
581,2.0486112,2.0476446
582,2.048428,2.0463152
583,2.048244,2.0450568
584,2.0480616,2.0443082
585,2.0478768,2.043885
586,2.0476923,2.0434391
587,2.0475094,2.0435054
588,2.047325,2.043491
589,2.0471425,2.04324
590,2.0469592,2.0426834
591,2.046777,2.0416226
592,2.0465918,2.0406053
593,2.046409,2.0395272
594,2.0462253,2.0385435
595,2.0460415,2.0375278
596,2.0458577,2.0367582
597,2.045675,2.0361679
598,2.045491,2.0355003
599,2.045308,2.0347269
600,2.045123,2.033607
601,2.0449402,2.032718
602,2.0447567,2.0318332
603,2.0445735,2.0312412
604,2.044391,2.0311515
605,2.044207,2.0311203
606,2.0440242,2.0316
607,2.0438414,2.0321007
608,2.0436583,2.03212
609,2.0434735,2.0319817
610,2.0432901,2.03131
611,2.043107,2.0305583
612,2.0429242,2.0288987
613,2.042741,2.0272715
614,2.0425582,2.0255332
615,2.0423748,2.023964
616,2.0421915,2.022795
617,2.0420082,2.0219586
618,2.041826,2.021409
619,2.0416417,2.0214825
620,2.0414584,2.0216238
621,2.041275,2.02246
622,2.0410926,2.0232925
623,2.0409093,2.0239506
624,2.0407276,2.0239007
625,2.0405424,2.0236452
626,2.0403595,2.0227406
627,2.0401762,2.0215013
628,2.0399923,2.0200129
629,2.0398104,2.018275
630,2.0396268,2.0168905
631,2.0394442,2.015938
632,2.0392606,2.0152328
633,2.039077,2.0148401
634,2.038894,2.0147858
635,2.0387113,2.014647
636,2.0385275,2.0147705
637,2.0383441,2.0142143
638,2.038161,2.0137227
639,2.037979,2.0130646
640,2.0377955,2.012056
641,2.037612,2.0111902
642,2.0374289,2.0101938
643,2.037246,2.0092344
644,2.0370636,2.0080984
645,2.0368812,2.006897
646,2.0366967,2.0058978
647,2.036513,2.0050676
648,2.0363297,2.0047047
649,2.0361476,2.0047157
650,2.0359635,2.004774
651,2.0357811,2.0048943
652,2.035597,2.0050569
653,2.0354152,2.0050497
654,2.0352309,2.004881
655,2.035048,2.004283
656,2.0348647,2.0037055
657,2.0346823,2.0029345
658,2.0344996,2.0020804
659,2.0343168,2.001052
660,2.0341332,2.0004816
661,2.0339496,1.9998679
662,2.0337658,1.9989656
663,2.0335844,1.9978244
664,2.0334003,1.9966903
665,2.0332177,1.9953698
666,2.0330334,1.994274
667,2.0328515,1.993271
668,2.0326676,1.9925332
669,2.0324843,1.9921997
670,2.0323017,1.9923081
671,2.0321183,1.9926888
672,2.0319355,1.9932647
673,2.0317514,1.9937246
674,2.0315676,1.9938931
675,2.031384,1.993826
676,2.0312006,1.9935235
677,2.0310185,1.9927168
678,2.0308354,1.9917073
679,2.030652,1.990714
680,2.0304682,1.9896389
681,2.030286,1.9885465
682,2.0301013,1.9876511
683,2.0299194,1.9864305
684,2.0297353,1.9852179
685,2.029552,1.9834783
686,2.0293698,1.9827831
687,2.029186,1.9827622
688,2.0290022,1.9831469
689,2.0288186,1.9837205
690,2.028636,1.983541
691,2.0284526,1.9831909
692,2.0282688,1.9830426
693,2.0280852,1.9824398
694,2.0279021,1.9814794
695,2.027718,1.9806943
696,2.0275357,1.9798096
697,2.0273507,1.9793861
698,2.0271697,1.9789429
699,2.0269847,1.9785082
700,2.026802,1.9786391
701,2.0266175,1.9786981
702,2.026434,1.9787118
703,2.0262506,1.9782089
704,2.0260675,1.9776982
705,2.0258837,1.9767876
706,2.0257006,1.9755602
707,2.0255167,1.9743785
708,2.0253332,1.9734972
709,2.0251489,1.9728112
710,2.0249665,1.9721934
711,2.0247817,1.971504
712,2.0245993,1.9706227
713,2.0244145,1.9694896
714,2.024232,1.9684718
715,2.0240488,1.9675907
716,2.023865,1.9673554
717,2.0236807,1.9678485
718,2.0234973,1.9690641
719,2.023315,1.9699453
720,2.0231297,1.9711134
721,2.0229466,1.9715931
722,2.0227635,1.9713029
723,2.0225785,1.9707105
724,2.0223963,1.9695331
725,2.0222113,1.9679585
726,2.0220277,1.9660629
727,2.0218425,1.964133
728,2.0216591,1.9624723
729,2.0214765,1.9617043
730,2.0212924,1.9615567
731,2.0211089,1.9619392
732,2.020924,1.9616839
733,2.0207405,1.9615024
734,2.0205555,1.9612298
735,2.0203722,1.9610269
736,2.0201905,1.9606868
737,2.0200052,1.9606969
738,2.019822,1.9608988
739,2.019638,1.9606737
740,2.0194547,1.9605225
741,2.0192697,1.9598076
742,2.0190861,1.9592863
743,2.0189018,1.9582741
744,2.0187173,1.9576265
745,2.0185337,1.9565629
746,2.0183492,1.9555238
747,2.0181656,1.9543334
748,2.017981,1.9537498
749,2.0177972,1.9528804
750,2.0176136,1.9516714
751,2.017428,1.9506528
752,2.017245,1.9495308
753,2.0170603,1.9485182
754,2.0168757,1.9480011
755,2.0166922,1.9475158
756,2.0165071,1.9473833
757,2.0163238,1.9475456
758,2.016139,1.9479711
759,2.0159562,1.9482377
760,2.0157714,1.9477098
761,2.0155873,1.9472775
762,2.0154033,1.9467804
763,2.0152192,1.9465348
764,2.015035,1.9465635
765,2.0148494,1.947013
766,2.0146663,1.9472305
767,2.0144813,1.947039
768,2.014298,1.9459653
769,2.0141137,1.9442079
770,2.0139291,1.9417865
771,2.013745,1.9401586
772,2.0135612,1.9388052
773,2.0133762,1.9382201
774,2.0131912,1.9384629
775,2.013007,1.9389106
776,2.0128224,1.9401604
777,2.0126367,1.9410682
778,2.012454,1.9413403
779,2.012268,1.941439
780,2.0120842,1.9407729
781,2.011899,1.9394951
782,2.0117152,1.9380028
783,2.0115306,1.9364799
784,2.0113459,1.9348081
785,2.0111613,1.9337119
786,2.0109782,1.9333413
787,2.010793,1.9329994
788,2.0106084,1.933314
789,2.010424,1.9344163
790,2.0102386,1.9356006
791,2.0100536,1.9363602
792,2.0098703,1.9370039
793,2.009686,1.9370633
794,2.0095003,1.9362912
795,2.0093155,1.935054
796,2.009131,1.9330533
797,2.0089462,1.9309051
798,2.0087607,1.9289652
799,2.0085769,1.9278209
800,2.008392,1.9274347
801,2.0082083,1.9269273
802,2.0080228,1.9261191
803,2.0078382,1.9254936
804,2.0076535,1.925003
805,2.0074675,1.9249926
806,2.0072834,1.9251499
807,2.0070972,1.9252036
808,2.006913,1.9256135
809,2.006729,1.9257896
810,2.0065436,1.9258958
811,2.0063593,1.9261038
812,2.0061746,1.925294
813,2.0059893,1.9250233
814,2.0058043,1.9245033
815,2.0056193,1.9231907
816,2.0054343,1.9214822
817,2.005249,1.9197165
818,2.0050638,1.9177047
819,2.0048792,1.9168135
820,2.0046947,1.9163452
821,2.0045092,1.9170545
822,2.0043242,1.9183435
823,2.0041385,1.9192961
824,2.003955,1.9200963
825,2.003768,1.9202743
826,2.0035841,1.9202304
827,2.003399,1.9199468
828,2.0032141,1.9186893
829,2.0030289,1.9171715
830,2.0028439,1.9160141
831,2.0026586,1.9147415
832,2.0024726,1.9142493
833,2.0022871,1.914299
834,2.002103,1.9138495
835,2.0019174,1.91338
836,2.0017314,1.9127822
837,2.0015464,1.9116491
838,2.0013626,1.9102983
839,2.0011756,1.9085175
840,2.0009916,1.9077471
841,2.0008054,1.9076043
842,2.0006206,1.9077001
843,2.0004346,1.9088757
844,2.0002494,1.9108696
845,2.0000644,1.9123174
846,1.9998776,1.9126611
847,1.9996935,1.9122351
848,1.9995086,1.9109696
849,1.9993231,1.9092953
850,1.9991387,1.9074799
851,1.9989524,1.9057834
852,1.998767,1.9041978
853,1.998582,1.9026693
854,1.9983972,1.9011067
855,1.9982114,1.9007791
856,1.9980258,1.9009054
857,1.9978393,1.9022151
858,1.9976543,1.9038317
859,1.9974687,1.9051902
860,1.9972835,1.9064916
861,1.9970978,1.906901
862,1.9969114,1.9055687
863,1.9967276,1.9041005
864,1.9965421,1.9024361
865,1.9963558,1.9012796
866,1.9961696,1.8993795
867,1.9959841,1.898121
868,1.9957982,1.897321
869,1.9956138,1.8969059
870,1.9954283,1.8961573
871,1.9952427,1.895642
872,1.9950566,1.8959633
873,1.994871,1.8967947
874,1.9946872,1.8972868
875,1.9945003,1.8973
876,1.9943148,1.8974656
877,1.9941279,1.8981488
878,1.9939431,1.8989477
879,1.9937575,1.8998147
880,1.9935716,1.9000144
881,1.9933845,1.8992399
882,1.9931997,1.8986187
883,1.9930136,1.8968209
884,1.9928285,1.8949202
885,1.9926424,1.8931932
886,1.9924563,1.8915669
887,1.9922713,1.8902203
888,1.9920859,1.8895637
889,1.991899,1.8895606
890,1.9917138,1.8903921
891,1.9915277,1.8916708
892,1.9913423,1.8928666
893,1.9911569,1.893043
894,1.9909717,1.8930962
895,1.9907852,1.8921266
896,1.9905992,1.890888
897,1.9904135,1.8903701
898,1.9902277,1.8898432
899,1.9900411,1.8887306
900,1.9898555,1.8872406
901,1.98967,1.8856251
902,1.9894836,1.8854752
903,1.9892988,1.8861309
904,1.9891123,1.8859184
905,1.9889253,1.8854795
906,1.9887388,1.885025
907,1.9885539,1.8844115
908,1.9883676,1.8847888
909,1.9881815,1.8849337
910,1.9879969,1.8844818
911,1.9878095,1.8832508
912,1.9876246,1.8810343
913,1.9874378,1.8789169
914,1.9872518,1.8772388
915,1.9870659,1.8758291
916,1.9868798,1.8747717
917,1.9866949,1.8740373
918,1.9865073,1.8742079
919,1.9863218,1.8751987
920,1.9861354,1.8769734
921,1.9859501,1.8789536
922,1.9857638,1.8803335
923,1.985578,1.8812631
924,1.9853903,1.8815602
925,1.9852049,1.8808064
926,1.9850193,1.8789396
927,1.9848328,1.8765877
928,1.9846476,1.8741857
929,1.9844618,1.8717388
930,1.9842762,1.8701738
931,1.9840889,1.869312
932,1.983903,1.8692969
933,1.983717,1.8711795
934,1.9835305,1.8727988
935,1.983344,1.8741921
936,1.9831576,1.8745446
937,1.9829723,1.8734869
938,1.9827852,1.8718781
939,1.9826001,1.8703457
940,1.9824127,1.8692731
941,1.9822261,1.8692988
942,1.98204,1.8686339
943,1.981854,1.867736
944,1.9816686,1.86722
945,1.9814814,1.8666517
946,1.9812964,1.865936
947,1.98111,1.8663418
948,1.9809232,1.8666074
949,1.9807366,1.8666226
950,1.9805515,1.8663858
951,1.9803643,1.8661883
952,1.9801778,1.8653526
953,1.9799917,1.8641092
954,1.9798054,1.86307
955,1.9796193,1.8624814
956,1.9794328,1.8620161
957,1.9792463,1.8619475
958,1.9790602,1.8628526
959,1.9788736,1.8630172
960,1.9786885,1.8629929
961,1.9785019,1.8625251
962,1.9783156,1.8623481
963,1.9781294,1.8611705
964,1.9779421,1.8596843
965,1.977756,1.8580801
966,1.9775691,1.8568382
967,1.9773835,1.8562976
968,1.9771969,1.8562791
969,1.97701,1.8570876
970,1.9768237,1.8579443
971,1.9766366,1.8590997
972,1.9764504,1.8593764
973,1.9762639,1.858884
974,1.9760771,1.8586106
975,1.9758915,1.8587921
976,1.9757043,1.857836
977,1.9755192,1.8561974
978,1.9753317,1.8545285
979,1.9751456,1.853524
980,1.9749604,1.8524829
981,1.9747733,1.8516796
982,1.974587,1.851303
983,1.9744004,1.851784
984,1.9742137,1.8522655
985,1.9740269,1.8525845
986,1.9738402,1.8520727
987,1.9736532,1.8512192
988,1.9734671,1.8509526
989,1.9732797,1.8499571
990,1.9730936,1.8498019
991,1.9729073,1.8499115
992,1.9727194,1.850365
993,1.9725341,1.8502636
994,1.9723485,1.849378
995,1.9721613,1.8481805
996,1.9719754,1.8466531
997,1.9717873,1.8452021
998,1.9716018,1.8445944
999,1.9714152,1.8448822
1000,1.9712281,1.8450406
1001,1.9710004,1.8453254
1002,1.9707319,1.8457702
1003,1.9704258,1.84666
1004,1.9700787,1.8464459
1005,1.9696904,1.8463329
1006,1.9692587,1.845677
1007,1.9687821,1.844765
1008,1.9682606,1.8456573
1009,1.967693,1.8459632
1010,1.9670812,1.846253
1011,1.9664274,1.8454962
1012,1.9657345,1.8446702
1013,1.9650062,1.8430085
1014,1.9642483,1.8413097
1015,1.9634637,1.8394821
1016,1.9626584,1.8374994
1017,1.9618374,1.8364352
1018,1.9610027,1.8351218
1019,1.9601603,1.8341609
1020,1.9593123,1.8344082
1021,1.9584591,1.8356067
1022,1.9576051,1.8373169
1023,1.9567492,1.8381793
1024,1.955892,1.8386387
1025,1.9550321,1.8390262
1026,1.9541713,1.837885
1027,1.9533063,1.8351752
1028,1.9524376,1.8321056
1029,1.9515644,1.830424
1030,1.9506869,1.8299081
1031,1.9498045,1.8306373
1032,1.9489197,1.8310957
1033,1.948029,1.8319008
1034,1.9471368,1.8320136
1035,1.9462417,1.8318465
1036,1.9453472,1.8319906
1037,1.9444512,1.8314722
1038,1.9435585,1.829081
1039,1.9426695,1.8267182
1040,1.9417845,1.8250058
1041,1.9409032,1.8233937
1042,1.940027,1.8222042
1043,1.939155,1.8217505
1044,1.938288,1.822668
1045,1.9374254,1.8246233
1046,1.9365665,1.8257909
1047,1.9357123,1.8264903
1048,1.9348606,1.8269532
1049,1.9340118,1.8280556
1050,1.9331651,1.8280411
1051,1.9323195,1.8267921
1052,1.9314754,1.8249966
1053,1.9306325,1.8221216
1054,1.9297913,1.8204054
1055,1.9289522,1.82001
1056,1.9281137,1.8197442
1057,1.9272766,1.821048
1058,1.9264437,1.822347
1059,1.9256115,1.8234326
1060,1.9247841,1.8233821
1061,1.9239604,1.8220348
1062,1.923141,1.8198658
1063,1.9223243,1.8179989
1064,1.9215122,1.8159974
1065,1.9207045,1.814024
1066,1.9199,1.8129554
1067,1.9191,1.8127459
1068,1.9183035,1.8140043
1069,1.9175103,1.8158299
1070,1.9167191,1.8180614
1071,1.9159316,1.8199004
1072,1.9151471,1.8206947
1073,1.9143642,1.8208789
1074,1.9135829,1.8185958
1075,1.9128044,1.8160921
1076,1.9120269,1.8137507
1077,1.9112502,1.810625
1078,1.9104778,1.8080782
1079,1.9097065,1.8060037
1080,1.9089378,1.805249
1081,1.908169,1.8060923
1082,1.9074041,1.8081875
1083,1.9066403,1.8100137
1084,1.9058774,1.8105305
1085,1.9051183,1.8104846
1086,1.9043595,1.8099854
1087,1.9036037,1.8083736
1088,1.9028484,1.8066425
1089,1.9020951,1.805015
1090,1.9013437,1.8035171
1091,1.9005938,1.801537
1092,1.8998438,1.8011539
1093,1.8990973,1.8016269
1094,1.8983485,1.8024968
1095,1.8976035,1.8033903
1096,1.8968586,1.804436
1097,1.896115,1.8051647
1098,1.8953713,1.8054765
1099,1.8946298,1.8042964
1100,1.8938892,1.8031353
1101,1.8931491,1.8018345
1102,1.8924086,1.8006395
1103,1.8916711,1.8001018
1104,1.8909341,1.7991472
1105,1.8901997,1.7978659
1106,1.8894637,1.7973826
1107,1.8887299,1.7972062
1108,1.8879973,1.7970234
1109,1.8872643,1.7970476
1110,1.8865331,1.7959528
1111,1.8858025,1.7960182
1112,1.8850714,1.7958751
1113,1.8843417,1.7966706
1114,1.8836122,1.7968063
1115,1.8828843,1.796139
1116,1.8821554,1.7951444
1117,1.8814266,1.7935303
1118,1.8807018,1.7923971
1119,1.8799736,1.7921058
1120,1.879247,1.791511
1121,1.878521,1.7914788
1122,1.8777946,1.7923533
1123,1.8770701,1.7932414
1124,1.8763444,1.7941397
1125,1.875619,1.7941661
1126,1.8748949,1.7928627
1127,1.8741693,1.7913907
1128,1.8734465,1.7895921
1129,1.8727225,1.7884212
1130,1.8720003,1.7860199
1131,1.8712761,1.7838391
1132,1.8705527,1.7825198
1133,1.8698294,1.781989
1134,1.8691072,1.7817558
1135,1.868383,1.7817348
1136,1.8676608,1.7818238
1137,1.8669384,1.7822782
1138,1.8662151,1.7839521
1139,1.8654929,1.7860091
1140,1.8647697,1.7871958
1141,1.8640469,1.7875774
1142,1.8633236,1.7868769
1143,1.8626018,1.7853291
1144,1.8618783,1.7832309
1145,1.8611552,1.7809458
1146,1.8604325,1.7782956
1147,1.8597089,1.775696
1148,1.8589865,1.7754722
1149,1.8582628,1.7759175
1150,1.8575389,1.7763841
1151,1.8568145,1.7766887
1152,1.8560903,1.7774436
1153,1.8553655,1.777529
1154,1.8546412,1.7769536
1155,1.8539165,1.7758648
1156,1.8531913,1.773894
1157,1.8524667,1.7729295
1158,1.8517404,1.7726086
1159,1.8510138,1.7725922
1160,1.8502878,1.7729677
1161,1.8495615,1.7732972
1162,1.8488339,1.7724109
1163,1.8481071,1.7714049
1164,1.8473792,1.7701393
1165,1.8466513,1.7696276
1166,1.8459231,1.7693179
1167,1.8451941,1.7701062
1168,1.844465,1.7712997
1169,1.8437359,1.771303
1170,1.8430046,1.7707074
1171,1.8422754,1.7692456
1172,1.8415446,1.76811
1173,1.8408123,1.7662902
1174,1.8400815,1.7644597
1175,1.8393493,1.763524
1176,1.838616,1.7638708
1177,1.8378832,1.7642045
1178,1.8371491,1.7640207
1179,1.8364154,1.7628776
1180,1.8356807,1.7619772
1181,1.834945,1.7605704
1182,1.834209,1.7601566
1183,1.8334736,1.7609855
1184,1.8327361,1.7611758
1185,1.8319978,1.7609745
1186,1.8312603,1.7608438
1187,1.8305217,1.7601813
1188,1.8297843,1.759179
1189,1.8290436,1.7593393
1190,1.8283032,1.7598199
1191,1.8275628,1.7605417
1192,1.8268211,1.7612193
1193,1.8260783,1.7603898
1194,1.8253366,1.7590904
1195,1.8245921,1.756773
1196,1.8238478,1.7543297
1197,1.8231037,1.7522504
1198,1.8223587,1.749969
1199,1.8216119,1.7486032
1200,1.8208663,1.7488228
1201,1.8201188,1.749691
1202,1.8193715,1.7505425
1203,1.8186231,1.7516484
1204,1.8178729,1.7518381
1205,1.817123,1.7517105
1206,1.8163724,1.7516313
1207,1.8156207,1.750643
1208,1.8148686,1.7489709
1209,1.8141156,1.7456875
1210,1.813362,1.7429614
1211,1.8126073,1.7412201
1212,1.8118522,1.7411423
1213,1.8110965,1.7428223
1214,1.8103409,1.7438749
1215,1.8095828,1.7450819
1216,1.8088249,1.7460377
1217,1.8080662,1.745173
1218,1.8073069,1.7435564
1219,1.8065475,1.7418642
1220,1.8057858,1.7402021
1221,1.8050237,1.7375704
1222,1.8042606,1.7360005
1223,1.8034973,1.7350485
1224,1.8027343,1.7351288
1225,1.8019683,1.7346704
1226,1.801202,1.7343383
1227,1.8004357,1.7341838
1228,1.7996666,1.7355528
1229,1.7988995,1.7367936
1230,1.7981298,1.7371466
1231,1.7973595,1.736729
1232,1.7965895,1.7363119
1233,1.7958165,1.7358732
1234,1.795045,1.7350327
1235,1.7942711,1.7336105
1236,1.7934967,1.7319434
1237,1.792722,1.7301798
1238,1.7919459,1.729762
1239,1.7911687,1.7308011
1240,1.7903917,1.731231
1241,1.7896127,1.7315347
1242,1.7888342,1.7314546
1243,1.7880534,1.7293954
1244,1.7872719,1.7261889
1245,1.7864892,1.7238444
1246,1.7857062,1.7206833
1247,1.7849212,1.7188629
1248,1.7841364,1.7184489
1249,1.7833506,1.7190094
1250,1.7825643,1.7215216
1251,1.7817768,1.724549
1252,1.7809883,1.7267381
1253,1.7801985,1.7278655
1254,1.7794079,1.72552
1255,1.7786163,1.7214328
1256,1.7778248,1.7173584
1257,1.7770314,1.7141067
1258,1.7762365,1.7128803
1259,1.7754412,1.7118763
1260,1.7746454,1.7119209
1261,1.7738471,1.7133272
1262,1.7730482,1.7149515
1263,1.7722504,1.7156175
1264,1.7714502,1.7149765
1265,1.7706494,1.7128102
1266,1.7698466,1.709894
1267,1.7690427,1.7068999
1268,1.7682385,1.7056513
1269,1.7674342,1.7059909
1270,1.7666271,1.7073778
1271,1.7658209,1.7090219
1272,1.7650123,1.7106787
1273,1.7642033,1.7104002
1274,1.763394,1.710744
1275,1.762582,1.7097716
1276,1.7617706,1.7076781
1277,1.7609569,1.7048861
1278,1.7601426,1.7017741
1279,1.7593263,1.6989094
1280,1.7585107,1.6979692
1281,1.7576927,1.6976203
1282,1.7568735,1.6980835
1283,1.7560533,1.6987327
1284,1.7552321,1.6996461
1285,1.7544113,1.7011034
1286,1.7535877,1.701964
1287,1.7527652,1.701425
1288,1.7519395,1.6984882
1289,1.7511127,1.6961509
1290,1.7502859,1.6939669
1291,1.7494568,1.6911732
1292,1.7486278,1.6902941
1293,1.7477967,1.691117
1294,1.7469645,1.6908988
1295,1.7461323,1.6907682
1296,1.7452987,1.6907067
1297,1.7444634,1.6898981
1298,1.7436285,1.6880778
1299,1.7427897,1.6861153
1300,1.7419518,1.683956
1301,1.7411119,1.6818799
1302,1.7402701,1.6802164
1303,1.7394291,1.6803315
1304,1.7385858,1.6808436
1305,1.737742,1.6806194
1306,1.7368954,1.6798847
1307,1.7360494,1.6794354
1308,1.735201,1.680412
1309,1.734353,1.6800488
1310,1.7335024,1.677867
1311,1.7326509,1.6760112
1312,1.7317977,1.6736299
1313,1.7309445,1.6715522
1314,1.7300897,1.6720865
1315,1.7292333,1.6727928
1316,1.7283754,1.6737738
1317,1.7275162,1.6743677
1318,1.7266576,1.6749613
1319,1.7257965,1.674384
1320,1.7249324,1.6719121
1321,1.7240691,1.6682696
1322,1.723204,1.6646774
1323,1.722338,1.661333
1324,1.7214719,1.6608126
1325,1.7206035,1.6610886
1326,1.7197331,1.6620634
1327,1.7188611,1.6625524
1328,1.7179897,1.6634147
1329,1.7171155,1.6642058
1330,1.7162411,1.6636324
1331,1.7153647,1.662844
1332,1.714487,1.6617559
1333,1.7136077,1.6601565
1334,1.7127271,1.6583487
1335,1.7118455,1.6553236
1336,1.7109619,1.6516123
1337,1.7100779,1.6491978
1338,1.709193,1.6491286
1339,1.7083052,1.6502037
1340,1.7074164,1.6508757
1341,1.7065275,1.6517068
1342,1.7056371,1.6524376
1343,1.7047437,1.6520418
1344,1.7038505,1.6495416
1345,1.7029564,1.6474223
1346,1.7020589,1.6458154
1347,1.7011617,1.6448013
1348,1.7002616,1.6430058
1349,1.6993601,1.6418493
1350,1.6984586,1.6408778
1351,1.6975555,1.6402441
1352,1.6966496,1.639063
1353,1.6957427,1.6404163
1354,1.6948353,1.6413949
1355,1.6939257,1.6399543
1356,1.6930163,1.6379067
1357,1.6921034,1.6364328
1358,1.6911894,1.6340655
1359,1.6902745,1.6317505
1360,1.6893584,1.6323891
1361,1.6884391,1.6333926
1362,1.6875199,1.6335859
1363,1.6865995,1.632503
1364,1.6856766,1.6311718
1365,1.6847521,1.6282736
1366,1.6838267,1.6253989
1367,1.6828986,1.620504
1368,1.6819704,1.6174314
1369,1.6810395,1.61734
1370,1.6801082,1.620111
1371,1.6791743,1.6231649
1372,1.6782398,1.624978
1373,1.6773038,1.6256288
1374,1.6763644,1.6229416
1375,1.675425,1.6173788
1376,1.6744831,1.6106621
1377,1.673541,1.6055787
1378,1.6725961,1.6040417
1379,1.6716498,1.6055824
1380,1.6707016,1.6093351
1381,1.6697513,1.6125216
1382,1.668801,1.6150312
1383,1.6678478,1.6159889
1384,1.6668932,1.6143168
1385,1.6659366,1.6114602
1386,1.6649786,1.6063589
1387,1.6640192,1.6027852
1388,1.6630572,1.5985632
1389,1.6620952,1.5964774
1390,1.6611308,1.5966092
1391,1.6601635,1.5979915
1392,1.659195,1.6003149
1393,1.6582255,1.6017474
1394,1.6572528,1.6006681
1395,1.65628,1.598458
1396,1.6553035,1.5945396
1397,1.6543268,1.5915151
1398,1.6533469,1.5895139
1399,1.6523666,1.5874499
1400,1.6513836,1.5867779
1401,1.6503986,1.5844893
1402,1.6494133,1.5830884
1403,1.6484253,1.583287
1404,1.6474352,1.5847317
1405,1.6464428,1.5857828
1406,1.645448,1.585618
1407,1.6444522,1.5842844
1408,1.6434542,1.5819839
1409,1.642454,1.5799747
1410,1.6414531,1.5770799
1411,1.6404489,1.5737553
1412,1.6394426,1.5726159
1413,1.6384355,1.5721383
1414,1.6374258,1.5721438
1415,1.636414,1.5716922
1416,1.6354002,1.5705223
1417,1.634384,1.568113
1418,1.6333655,1.5656273
1419,1.6323458,1.5639296
1420,1.6313239,1.5643688
1421,1.6303002,1.5651448
1422,1.6292741,1.566363
1423,1.6282458,1.5647737
1424,1.6272155,1.5629469
1425,1.6261822,1.5602713
1426,1.6251478,1.5586438
1427,1.6241097,1.5563482
1428,1.6230708,1.5539781
1429,1.6220282,1.552218
1430,1.6209855,1.5500281
1431,1.6199393,1.5485393
1432,1.6188899,1.548933
1433,1.6178403,1.5489337
1434,1.6167868,1.5482281
1435,1.6157315,1.5458556
1436,1.6146737,1.5440012
1437,1.6136149,1.5432063
1438,1.6125532,1.5428181
1439,1.611489,1.5433418
1440,1.610421,1.5431378
1441,1.6093522,1.5409483
1442,1.6082791,1.5380877
1443,1.6072049,1.5350493
1444,1.606128,1.5314771
1445,1.6050481,1.5274931
1446,1.6039664,1.5258641
1447,1.6028823,1.5240052
1448,1.6017958,1.5240498
1449,1.6007049,1.5251081
1450,1.599613,1.5247298
1451,1.5985187,1.5247706
1452,1.5974213,1.5240914
1453,1.5963206,1.5210706
1454,1.5952203,1.5174164
1455,1.5941131,1.5154938
1456,1.593006,1.5142832
1457,1.5918949,1.5139041
1458,1.5907818,1.5141946
1459,1.589664,1.5140647
1460,1.5885454,1.5136329
1461,1.5874236,1.5129877
1462,1.5862993,1.5113794
1463,1.5851715,1.5064292
1464,1.5840402,1.5005343
1465,1.5829073,1.4957161
1466,1.5817711,1.494664
1467,1.5806321,1.4971604
1468,1.5794891,1.5006967
1469,1.5783439,1.5020761
1470,1.5771961,1.5016018
1471,1.5760434,1.4972292
1472,1.5748887,1.4909492
1473,1.5737314,1.4854435
1474,1.5725714,1.4804232
1475,1.5714086,1.4789784
1476,1.5702405,1.4796497
1477,1.5690706,1.4833059
1478,1.5678967,1.488478
1479,1.5667205,1.4921168
1480,1.5655401,1.4900701
1481,1.5643564,1.4856168
1482,1.5631701,1.4789922
1483,1.5619798,1.4705254
1484,1.5607859,1.4642732
1485,1.5595893,1.4621484
1486,1.5583892,1.4642289
1487,1.5571847,1.4693782
1488,1.5559775,1.4736118
1489,1.5547669,1.4751586
1490,1.5535533,1.4716212
1491,1.5523357,1.4664006
1492,1.5511128,1.4588594
1493,1.5498885,1.4545528
1494,1.5486592,1.4529111
1495,1.5474262,1.4522305
1496,1.5461898,1.4531854
1497,1.544949,1.4536698
1498,1.5437058,1.4516968
1499,1.5424571,1.4486014
1500,1.5412062,1.4470543
1501,1.5399504,1.4437252
1502,1.5386909,1.4422326
1503,1.5374273,1.4409593
1504,1.5361595,1.44049
1505,1.5348883,1.4391813
1506,1.5336131,1.4379975
1507,1.5323329,1.4352391
1508,1.5310477,1.431834
1509,1.5297596,1.4298463
1510,1.5284678,1.4286778
1511,1.5271711,1.4282244
1512,1.5258695,1.429976
1513,1.5245646,1.4313662
1514,1.5232545,1.4313773
1515,1.5219406,1.4287894
1516,1.5206214,1.422473
1517,1.5192984,1.4155546
1518,1.5179715,1.41009
1519,1.5166401,1.4065177
1520,1.5153036,1.4054003
1521,1.5139619,1.4065347
1522,1.5126154,1.4085655
1523,1.5112653,1.4099487
1524,1.5099107,1.4092396
1525,1.5085491,1.4065441
1526,1.5071852,1.4015847
1527,1.5058144,1.3959374
1528,1.5044391,1.3903608
1529,1.5030601,1.3893902
1530,1.5016743,1.3884602
1531,1.5002848,1.3891559
1532,1.4988898,1.3906162
1533,1.4974903,1.3911614
1534,1.4960843,1.3891997
1535,1.4946749,1.3854157
1536,1.4932597,1.3809971
1537,1.4918385,1.3769954
1538,1.4904113,1.374421
1539,1.4889802,1.374577
1540,1.4875425,1.374753
1541,1.4861008,1.3746186
1542,1.4846524,1.3736814
1543,1.4831989,1.3724333
1544,1.4817387,1.3691198
1545,1.480275,1.3652669
1546,1.4788038,1.3630224
1547,1.4773273,1.361867
1548,1.4758453,1.3604186
1549,1.4743568,1.3574473
1550,1.4728624,1.3548936
1551,1.471363,1.3522047
1552,1.469857,1.3498127
1553,1.468344,1.3470888
1554,1.4668263,1.3448774
1555,1.4653031,1.3427955
1556,1.4637718,1.3422078
1557,1.4622352,1.3413498
1558,1.4606918,1.3411883
1559,1.4591426,1.3410493
1560,1.4575865,1.3385721
1561,1.4560246,1.3347518
1562,1.4544556,1.3298575
1563,1.4528807,1.325003
1564,1.4512984,1.3215909
1565,1.4497099,1.3211315
1566,1.4481149,1.322595
1567,1.4465133,1.3231045
1568,1.4449025,1.3230816
1569,1.4432868,1.3220454
1570,1.4416648,1.319108
1571,1.4400345,1.314016
1572,1.4383978,1.3089525
1573,1.4367546,1.30547
1574,1.435103,1.3031758
1575,1.4334447,1.3027704
1576,1.4317787,1.3028674
1577,1.4301057,1.3019494
1578,1.4284246,1.2994249
1579,1.4267366,1.2960172
1580,1.425042,1.2922245
1581,1.4233389,1.2896142
1582,1.4216276,1.2884403
1583,1.4199095,1.2877818
1584,1.4181828,1.2875482
1585,1.4164499,1.285157
1586,1.4147078,1.280944
1587,1.4129577,1.2765559
1588,1.4111998,1.2732152
1589,1.4094342,1.2733806
1590,1.4076596,1.2763191
1591,1.4058772,1.2774009
1592,1.4040868,1.2758763
1593,1.4022874,1.2708064
1594,1.4004812,1.2655607
1595,1.3986645,1.2612591
1596,1.3968401,1.2571609
1597,1.3950074,1.2542915
1598,1.3931662,1.2533344
1599,1.3913153,1.253511
1600,1.3894571,1.2546661
1601,1.387588,1.2539698
1602,1.3857111,1.2518032
1603,1.3838254,1.2476469
1604,1.3819306,1.2437336
1605,1.3800262,1.2414316
1606,1.3781128,1.2403542
1607,1.376189,1.2371007
1608,1.3742572,1.2319999
1609,1.3723161,1.228632
1610,1.3703648,1.2276292
1611,1.368404,1.2269955
1612,1.366433,1.2269691
1613,1.3644536,1.224915
1614,1.362463,1.2228842
1615,1.3604635,1.2193688
1616,1.3584523,1.2132844
1617,1.3564334,1.2102451
1618,1.3544041,1.209791
1619,1.3523632,1.2092605
1620,1.3503141,1.2076423
1621,1.3482529,1.2057396
1622,1.3461819,1.2045951
1623,1.3440996,1.2026663
1624,1.3420078,1.1999314
1625,1.3399051,1.1966766
1626,1.3377918,1.1919898
1627,1.3356662,1.1880335
1628,1.3335316,1.1853737
1629,1.331385,1.1835493
1630,1.3292286,1.1820369
1631,1.3270603,1.180003
1632,1.324881,1.1779509
1633,1.3226902,1.1757267
1634,1.3204874,1.1750699
1635,1.3182734,1.1731323
1636,1.3160491,1.1712291
1637,1.3138123,1.1689101
1638,1.3115637,1.1668729
1639,1.3093035,1.1653147
1640,1.307033,1.1626034
1641,1.3047493,1.1595935
1642,1.3024541,1.1569208
1643,1.3001462,1.1557877
1644,1.2978262,1.1545451
1645,1.2954932,1.1538459
1646,1.29315,1.1515597
1647,1.2907935,1.1493783
1648,1.2884238,1.1488866
1649,1.2860422,1.1470438
1650,1.2836484,1.1432589
1651,1.2812417,1.1387485
1652,1.2788227,1.1352311
1653,1.276391,1.1320488
1654,1.273945,1.1305119
1655,1.2714865,1.1309987
1656,1.2690163,1.1286461
1657,1.2665317,1.1258548
1658,1.2640339,1.1213212
1659,1.2615237,1.1171592
1660,1.2590001,1.113326
1661,1.256463,1.1138061
1662,1.2539123,1.1141771
1663,1.251348,1.1129417
1664,1.2487707,1.110633
1665,1.246179,1.1077931
1666,1.2435744,1.1051742
1667,1.2409556,1.1008217
1668,1.2383233,1.0957347
1669,1.2356758,1.0920042
1670,1.2330157,1.0908475
1671,1.2303408,1.0901922
1672,1.2276529,1.0914844
1673,1.2249511,1.0914338
1674,1.2222339,1.089629
1675,1.2195035,1.0844632
1676,1.216758,1.0811495
1677,1.2139977,1.0797194
1678,1.2112234,1.0764089
1679,1.2084349,1.0743393
1680,1.2056313,1.0730498
1681,1.2028131,1.071148
1682,1.1999825,1.0691977
1683,1.1971357,1.0658996
1684,1.1942742,1.0606467
1685,1.1913981,1.0558943
1686,1.188507,1.0534976
1687,1.1856009,1.0530348
1688,1.1826798,1.0554727
1689,1.1797441,1.0542806
1690,1.1767933,1.0515243
1691,1.1738274,1.0457045
1692,1.1708468,1.0386808
1693,1.1678514,1.033809
1694,1.1648413,1.032788
1695,1.1618155,1.0321938
1696,1.1587745,1.0315647
1697,1.1557178,1.033087
1698,1.1526469,1.0321536
1699,1.1495596,1.0282466
1700,1.1464579,1.0241033
1701,1.1433411,1.0191098
1702,1.1402081,1.0142993
1703,1.1370606,1.0144737
1704,1.133898,1.0171276
1705,1.1307198,1.0188603
1706,1.1275253,1.0174216
1707,1.1243172,1.012989
1708,1.1210922,1.0059052
1709,1.1178524,1.0005435
1710,1.1145974,0.9967437
1711,1.1113262,0.99586755
1712,1.10804,0.9991085
1713,1.1047391,1.0022506
1714,1.1014225,0.9999694
1715,1.0980902,0.9926843
1716,1.094743,0.9849997
1717,1.0913792,0.9786969
1718,1.0880003,0.9763113
1719,1.0846068,0.977725
1720,1.0811973,0.98169225
1721,1.0777736,0.9826139
1722,1.0743339,0.98053277
1723,1.0708791,0.9746682
1724,1.0674087,0.9680036
1725,1.0639228,0.9616883
1726,1.060422,0.95896757
1727,1.0569053,0.9590451
1728,1.053374,0.96129376
1729,1.0498284,0.96157026
1730,1.0462674,0.9587392
1731,1.0426905,0.9549483
1732,1.0390992,0.9501935
1733,1.0354935,0.9469799
1734,1.0318707,0.9442596
1735,1.0282348,0.9418818
1736,1.0245836,0.9406614
1737,1.0209183,0.94042194
1738,1.0172385,0.94155747
1739,1.0135432,0.94022924
1740,1.0098338,0.9371855
1741,1.00611,0.9336809
1742,1.0023712,0.92996997
1743,0.99861753,0.9278062
1744,0.994851,0.9243732
1745,0.99106926,0.9232574
1746,0.9872745,0.92154187
1747,0.9834649,0.9182775
1748,0.97964084,0.9171702
1749,0.9758036,0.9140881
1750,0.97195244,0.91179717
1751,0.96808845,0.9093805
1752,0.9642106,0.9050956
1753,0.9603191,0.9029648
1754,0.9564145,0.90101
1755,0.9524963,0.8995717
1756,0.94856566,0.8985761
1757,0.94462234,0.89694494
1758,0.9406662,0.8950005
1759,0.93669707,0.8926372
1760,0.932715,0.88918096
1761,0.92872125,0.8850363
1762,0.92471457,0.8827832
1763,0.9206972,0.8823934
1764,0.91666746,0.8823873
1765,0.91262555,0.88184196
1766,0.9085731,0.8799298
1767,0.9045077,0.87724745
1768,0.90043163,0.87335604
1769,0.8963449,0.8696139
1770,0.8922478,0.8667765
1771,0.8881404,0.86780393
1772,0.88402236,0.86695546
1773,0.8798935,0.8656112
1774,0.8757546,0.8626124
1775,0.87160635,0.8594487
1776,0.86744887,0.85545444
1777,0.863282,0.85245824
1778,0.8591066,0.84860474
1779,0.85492176,0.84754217
1780,0.85072815,0.84822464
1781,0.84652627,0.84713435
1782,0.8423163,0.84638655
1783,0.8380993,0.8453446
1784,0.8338744,0.84221756
1785,0.8296421,0.8386134
1786,0.8254032,0.8356178
1787,0.82115775,0.8338299
1788,0.8169057,0.831996
1789,0.81264764,0.83053786
1790,0.8083836,0.82766724
1791,0.8041146,0.8248839
1792,0.79984075,0.82297516
1793,0.79556173,0.8213097
1794,0.7912773,0.81920975
1795,0.7869896,0.817277
1796,0.7826976,0.81610185
1797,0.7784034,0.8150711
1798,0.77410614,0.8138659
1799,0.76980513,0.81
1800,0.7655016,0.8059848
1801,0.7611965,0.8050508
1802,0.75689006,0.8045048
1803,0.7525824,0.80397826
1804,0.74827427,0.80248237
1805,0.74396545,0.80041957
1806,0.73965687,0.79520154
1807,0.7353477,0.7921651
1808,0.7310396,0.79016405
1809,0.7267335,0.7903915
1810,0.7224281,0.7911691
1811,0.7181261,0.7880131
1812,0.71382606,0.7847004
1813,0.70952827,0.7805912
1814,0.7052338,0.7775818
1815,0.7009441,0.7767543
1816,0.69665825,0.77732646
1817,0.69237703,0.77722245
1818,0.6881007,0.77371794
1819,0.68383026,0.7696288
1820,0.67956585,0.7670198
1821,0.67530876,0.76607716
1822,0.67105764,0.7655972
1823,0.66681427,0.7654945
1824,0.66257876,0.7650651
1825,0.6583523,0.76255935
1826,0.65413415,0.7582431
1827,0.64992565,0.7551102
1828,0.64572686,0.7532797
1829,0.6415388,0.7531267
1830,0.6373613,0.7516129
1831,0.63319504,0.7494041
1832,0.6290411,0.74659204
1833,0.62489873,0.74356
1834,0.6207695,0.74168646
1835,0.6166533,0.7375973
1836,0.6125512,0.7361171
1837,0.608463,0.73690176
1838,0.60438997,0.7350102
1839,0.60033095,0.7329857
1840,0.5962886,0.7307285
1841,0.5922618,0.7296265
1842,0.5882518,0.7269785
1843,0.584259,0.7254991
1844,0.58028376,0.72561336
1845,0.57632625,0.72530156
1846,0.5723865,0.7245459
1847,0.56846625,0.72064954
1848,0.5645656,0.7159478
1849,0.5606847,0.71186864
1850,0.5568236,0.7114123
1851,0.55298334,0.712418
1852,0.54916376,0.7136703
1853,0.5453657,0.7122571
1854,0.5415903,0.70903224
1855,0.5378359,0.703697
1856,0.5341051,0.7002981
1857,0.53039694,0.69796616
1858,0.52671224,0.69916123
1859,0.5230515,0.70118606
1860,0.51941496,0.7006222
1861,0.51580244,0.6969029
1862,0.5122153,0.6943941
1863,0.5086532,0.69228166
1864,0.50511706,0.69187903
1865,0.5016059,0.69018364
1866,0.49812114,0.68830264
1867,0.49466333,0.68601114
1868,0.4912325,0.683133
1869,0.4878284,0.68183005
1870,0.48445132,0.6813024
1871,0.48110092,0.67978656
1872,0.4777795,0.68017435
1873,0.47448662,0.6806039
1874,0.47122207,0.67824566
1875,0.46798486,0.67241496
1876,0.46477646,0.66661143
1877,0.46159714,0.66618836
1878,0.45844737,0.6677742
1879,0.45532688,0.6681889
1880,0.45223573,0.6657476
1881,0.4491732,0.66231763
1882,0.44614065,0.6616877
1883,0.44313845,0.6595306
1884,0.44016635,0.65749615
1885,0.43722406,0.65745354
1886,0.43431187,0.6567501
1887,0.43142945,0.6529998
1888,0.4285774,0.6467043
1889,0.42575598,0.6447396
1890,0.42296442,0.6473843
1891,0.42020378,0.6523055
1892,0.41747335,0.6516504
1893,0.41477296,0.6465274
1894,0.41210347,0.6412327
1895,0.4094637,0.63816905
1896,0.40685457,0.639794
1897,0.40427595,0.64220893
1898,0.4017275,0.6435701
1899,0.39920914,0.6413065
1900,0.3967211,0.6348751
1901,0.3942634,0.6286209
1902,0.3918351,0.6278504
1903,0.38943663,0.6310289
1904,0.3870685,0.6339316
1905,0.38472924,0.6351164
1906,0.3824201,0.6280732
1907,0.38013992,0.617795
1908,0.3778894,0.61361843
1909,0.3756677,0.6187412
1910,0.37347475,0.6273562
1911,0.3713106,0.630914
1912,0.36917502,0.62579805
1913,0.36706796,0.6151988
1914,0.3649886,0.6115162
1915,0.36293754,0.6141491
1916,0.3609141,0.6179172
1917,0.35891828,0.61917096
1918,0.3569498,0.61653364
1919,0.3550081,0.609798
1920,0.35309303,0.60174197
1921,0.35120538,0.59937716
1922,0.349344,0.60191953
1923,0.34750822,0.60545874
1924,0.34569794,0.60524094
1925,0.34391335,0.60112965
1926,0.3421548,0.594396
1927,0.34042072,0.59089
1928,0.3387113,0.5923708
1929,0.33702606,0.597104
1930,0.3353652,0.6007547
1931,0.33372802,0.597979
1932,0.33211523,0.590688
1933,0.33052555,0.584295
1934,0.3289583,0.5839094
1935,0.32741386,0.5860511
1936,0.32589245,0.5894468
1937,0.3243926,0.58802277
1938,0.32291436,0.581632
1939,0.32145807,0.57777613
1940,0.32002297,0.57492346
1941,0.31860864,0.57637745
1942,0.31721443,0.5795291
1943,0.31584093,0.5802136
1944,0.31448787,0.5766362
1945,0.31315464,0.5722156
1946,0.3118392,0.5707786
1947,0.31054357,0.57183266
1948,0.30926797,0.57352847
1949,0.30801022,0.57435924
1950,0.30677012,0.57221705
1951,0.30554727,0.56810534
1952,0.3043435,0.56558484
1953,0.3031572,0.5659778
1954,0.30198687,0.56773275
1955,0.3008319,0.56731176
1956,0.29969516,0.561687
1957,0.29857576,0.55665874
1958,0.29747108,0.5543027
1959,0.2963806,0.5573362
1960,0.29530627,0.5601836
1961,0.2942484,0.5615932
1962,0.29320455,0.55786264
1963,0.29217458,0.5532307
1964,0.29115885,0.5509254
1965,0.29015717,0.5515761
1966,0.28917003,0.55395126
1967,0.28819665,0.5533457
1968,0.2872347,0.551701
1969,0.28628597,0.54911727
1970,0.28535134,0.54846793
1971,0.28442946,0.5461754
1972,0.28351864,0.5442558
1973,0.2826192,0.5423059
1974,0.2817326,0.5403057
1975,0.2808582,0.54146105
1976,0.27999476,0.54018486
1977,0.2791417,0.53908
1978,0.27829957,0.5371192
1979,0.27746886,0.53459704
1980,0.27664873,0.534309
1981,0.27583897,0.5361574
1982,0.27503827,0.5336816
1983,0.27424785,0.5305467
1984,0.2734683,0.5293079
1985,0.2726978,0.5285976
1986,0.27193567,0.52873313
1987,0.27118316,0.529648
1988,0.27044013,0.5263376
1989,0.26970565,0.5239686
1990,0.26897973,0.5249091
1991,0.26826185,0.52668273
1992,0.26755276,0.52397907
1993,0.26685175,0.5197289
1994,0.26615918,0.51555365
1995,0.26547393,0.5168922
1996,0.26479605,0.51965594
1997,0.26412618,0.51969147
1998,0.2634642,0.5174004
1999,0.26280808,0.5148001
2000,0.26215935,0.51236
2001,0.26166797,0.5116762
2002,0.26141787,0.51162875
2003,0.26136,0.51015824
2004,0.26132226,0.50709933
2005,0.2612402,0.5089872
2006,0.2611924,0.51154226
2007,0.2612011,0.5113319
2008,0.26118547,0.5073176
2009,0.26112938,0.49917066
2010,0.26113015,0.49554443
2011,0.2612371,0.4987688
2012,0.26137954,0.50679153
2013,0.26150316,0.5098058
2014,0.26164466,0.5040036
2015,0.26182446,0.49467468
2016,0.26197597,0.49026784
2017,0.26205108,0.49400118
2018,0.26209658,0.49998605
2019,0.26216838,0.5025835
2020,0.262252,0.49920082
2021,0.2623279,0.4921856
2022,0.26243743,0.48680946
2023,0.2626247,0.4851875
2024,0.2628594,0.48989922
2025,0.26309454,0.49499905
2026,0.2633343,0.49465075
2027,0.26359433,0.4858946
2028,0.26384845,0.47826397
2029,0.26406088,0.4805095
2030,0.26424584,0.48538747
2031,0.2644359,0.48946238
2032,0.26462558,0.48916507
2033,0.26479465,0.48015517
2034,0.26495084,0.47294208
2035,0.26511365,0.47160104
2036,0.265268,0.47766897
2037,0.26538408,0.48583546
2038,0.26545945,0.4881299
2039,0.26551002,0.481473
2040,0.2655306,0.46791434
2041,0.2655071,0.46264416
2042,0.2654512,0.46575382
2043,0.26538712,0.47632003
2044,0.2653192,0.48159814
2045,0.2652359,0.47786975
2046,0.26514187,0.46908253
2047,0.2650506,0.46367976
2048,0.26495513,0.46551093
2049,0.2648399,0.47289377
2050,0.264706,0.4719032
2051,0.26456514,0.4676181
2052,0.2644145,0.4627761
2053,0.2642489,0.46012455
2054,0.2640737,0.45953965
2055,0.26389953,0.4617453
2056,0.26372424,0.4634275
2057,0.26353952,0.46282667
2058,0.26334542,0.46036398
2059,0.26314515,0.45732376
2060,0.26293296,0.45651668
2061,0.26270154,0.45901036
2062,0.2624529,0.46272635
2063,0.2621932,0.4618226
2064,0.2619224,0.45634264
2065,0.26163885,0.45175633
2066,0.26134694,0.45008987
2067,0.26105222,0.4507244
2068,0.26075172,0.4551153
2069,0.2604427,0.45861346
2070,0.26012728,0.45703742
2071,0.25980636,0.45107377
2072,0.25947845,0.4442387
2073,0.25914216,0.44385755
2074,0.2588015,0.4464816
2075,0.25845882,0.4490305
2076,0.25811452,0.44905713
2077,0.25776857,0.4463982
2078,0.2574226,0.44492048
2079,0.25707754,0.4466708
2080,0.25673133,0.44615033
2081,0.25638187,0.44404745
2082,0.25602967,0.44208953
2083,0.25567555,0.4406963
2084,0.25531852,0.4387308
2085,0.25495824,0.43894514
2086,0.25459698,0.43999353
2087,0.2542355,0.43866912
2088,0.25387418,0.4371062
2089,0.25351167,0.43293834
2090,0.25314888,0.4293721
2091,0.25278667,0.42911616
2092,0.25242335,0.43350288
2093,0.25205755,0.43576452
2094,0.2516917,0.43337694
2095,0.2513268,0.42852315
2096,0.25096154,0.42316076
2097,0.2505965,0.42431757
2098,0.2502329,0.42779607
2099,0.24987242,0.43193373
2100,0.24951245,0.4321831
2101,0.24915285,0.42605072
2102,0.2487955,0.42005447
2103,0.2484388,0.42094824
2104,0.24808201,0.42536455
2105,0.24772502,0.42773163
2106,0.24736969,0.42486626
2107,0.24701597,0.4197188
2108,0.24666198,0.41613865
2109,0.24630849,0.4174232
2110,0.2459578,0.4194449
2111,0.24560738,0.4209904
2112,0.2452561,0.42050502
2113,0.24490628,0.41987672
2114,0.24455725,0.41731986
2115,0.24420726,0.41551515
2116,0.24385811,0.4154951
2117,0.24351045,0.416142
2118,0.24316324,0.41679388
2119,0.24281618,0.41321537
2120,0.24247076,0.4090667
2121,0.24212681,0.41032842
2122,0.24178307,0.41145432
2123,0.24143983,0.41189504
2124,0.24109744,0.4112286
2125,0.24075578,0.40836328
2126,0.24041504,0.40734014
2127,0.24007466,0.40740636
2128,0.23973541,0.40802398
2129,0.2393971,0.40601522
2130,0.23905921,0.4042195
2131,0.23872228,0.40351114
2132,0.23838533,0.4026539
2133,0.23804978,0.4009138
2134,0.23771434,0.40200433
2135,0.23737878,0.40220347
2136,0.23704384,0.40126607
2137,0.23670986,0.40203467
2138,0.2363763,0.40091115
2139,0.23604223,0.39889696
2140,0.23570976,0.39945748
2141,0.23537757,0.40107766
2142,0.23504569,0.3981758
2143,0.23471442,0.39230996
2144,0.23438333,0.39013994
2145,0.23405237,0.3919716
2146,0.23372276,0.39409342
2147,0.23339303,0.3937424
2148,0.23306407,0.3920147
2149,0.23273566,0.39123333
2150,0.23240808,0.38862965
2151,0.23207965,0.3854979
2152,0.23175411,0.38905978
2153,0.23142745,0.3917094
2154,0.23110051,0.39143413
2155,0.23077482,0.3885758
2156,0.23045062,0.38535917
2157,0.2301255,0.38255602
2158,0.22980049,0.38546866
2159,0.22947696,0.38946387
2160,0.22915389,0.38846812
2161,0.22883058,0.38398492
2162,0.22850746,0.38016742
2163,0.22818553,0.37982312
2164,0.22786424,0.37912238
2165,0.22754258,0.37967458
2166,0.2272207,0.38071227
2167,0.22690065,0.38121617
2168,0.2265813,0.37763768
2169,0.22626054,0.37608317
2170,0.22594137,0.3797658
2171,0.22562328,0.37984812
2172,0.2253046,0.37448338
2173,0.22498536,0.37143824
2174,0.22466809,0.3707597
2175,0.2243514,0.3749053
2176,0.22403394,0.37830853
2177,0.22371702,0.37730962
2178,0.22340122,0.37317517
2179,0.22308552,0.36942318
2180,0.2227699,0.36695814
2181,0.22245482,0.36933163
2182,0.22214039,0.37283343
2183,0.22182599,0.3709191
2184,0.22151151,0.3669687
2185,0.22119811,0.36230314
2186,0.22088507,0.36074996
2187,0.22057225,0.36514372
2188,0.22025913,0.37050387
2189,0.21994694,0.3722238
2190,0.2196357,0.3639584
2191,0.21932393,0.35442623
2192,0.21901229,0.35565445
2193,0.21870215,0.36264288
2194,0.21839131,0.36607295
2195,0.21808101,0.36572784
2196,0.21777093,0.3577134
2197,0.21746217,0.35313758
2198,0.2171525,0.3523865
2199,0.21684323,0.3558871
2200,0.21653576,0.35994244
2201,0.21622702,0.36018762
2202,0.2159185,0.35788557
2203,0.21561149,0.3542511
2204,0.2153046,0.35220444
2205,0.214997,0.3542041
2206,0.21469064,0.35498115
2207,0.21438466,0.35525292
2208,0.21407832,0.3520895
2209,0.21377224,0.35246852
2210,0.21346758,0.35009554
2211,0.21316262,0.34773976
2212,0.21285698,0.3484526
2213,0.212553,0.3514992
2214,0.21224955,0.35001042
2215,0.2119445,0.34620747
2216,0.21164009,0.3436122
2217,0.21133834,0.3452856
2218,0.2110353,0.34775075
2219,0.21073146,0.34898812
2220,0.21042931,0.34534454
2221,0.21012859,0.34162498
2222,0.2098256,0.33992633
2223,0.2095233,0.34138358
2224,0.20922278,0.34532264
2225,0.20892212,0.34468082
2226,0.20862101,0.34115556
2227,0.2083205,0.33626094
2228,0.20802052,0.3349621
2229,0.20772111,0.33789742
2230,0.20742074,0.34021637
2231,0.2071216,0.340603
2232,0.20682247,0.33181244
2233,0.20652395,0.32691428
2234,0.20622528,0.33222824
2235,0.2059269,0.3377688
2236,0.20562929,0.33768603
2237,0.20533165,0.33142015
2238,0.20503394,0.32857135
2239,0.20473666,0.33086598
2240,0.20444006,0.3333161
2241,0.20414345,0.33335716
2242,0.20384651,0.32860047
2243,0.20355074,0.32750398
2244,0.203255,0.32764518
2245,0.20295958,0.33063298
2246,0.20266421,0.32918432
2247,0.2023692,0.32493782
2248,0.20207454,0.3220878
2249,0.20178004,0.32292315
2250,0.20148565,0.32594416
2251,0.20119147,0.32688427
2252,0.20089826,0.32465762
2253,0.20060436,0.32391503
2254,0.20031133,0.32558593
2255,0.20001833,0.32671064
2256,0.19972523,0.32634887
2257,0.19943328,0.32355028
2258,0.19914065,0.31947842
2259,0.19884905,0.31793416
2260,0.19855663,0.322494
2261,0.19826615,0.3226188
2262,0.19797496,0.31897968
2263,0.1976831,0.31588334
2264,0.19739318,0.311242
2265,0.19710289,0.31563273
2266,0.19681211,0.32375976
2267,0.19652191,0.32583135
2268,0.19623335,0.3186078
2269,0.19594334,0.30818164
2270,0.19565439,0.3051815
2271,0.19536561,0.3130195
2272,0.19507654,0.32109046
2273,0.19478807,0.3180207
2274,0.1945002,0.30517074
2275,0.19421189,0.30021256
2276,0.19392407,0.30896482
2277,0.19363734,0.31935158
2278,0.19335032,0.31613675
2279,0.19306256,0.30646387
2280,0.19277672,0.30082053
2281,0.19249016,0.30408466
2282,0.1922031,0.31075454
2283,0.19191761,0.31458485
2284,0.19163254,0.31167004
2285,0.19134615,0.30289176
2286,0.19106156,0.30045882
2287,0.19077647,0.30487975
2288,0.19049084,0.30759203
2289,0.19020736,0.30187932
2290,0.18992299,0.29858717
2291,0.18963763,0.3022468
2292,0.18935515,0.30137482
2293,0.18907215,0.30268922
2294,0.18878776,0.30254441
2295,0.18850502,0.3012459
2296,0.18822302,0.30355453
2297,0.18793973,0.29931942
2298,0.18765722,0.29575035
2299,0.18737562,0.2947386
2300,0.18709339,0.29738492
2301,0.18681154,0.297526
2302,0.18653157,0.29504365
2303,0.18624961,0.29414588
2304,0.18596779,0.29216918
2305,0.185689,0.29128584
2306,0.18540762,0.29389763
2307,0.18512678,0.2957623
2308,0.18484756,0.29435426
2309,0.18456851,0.28978434
2310,0.18428756,0.2893118
2311,0.1840098,0.29104507
2312,0.18373072,0.29335913
2313,0.18345103,0.290412
2314,0.183174,0.28776813
2315,0.18289506,0.28784272
2316,0.18261671,0.2897612
2317,0.1823396,0.2904996
2318,0.18206203,0.2909325
2319,0.18178384,0.2898474
2320,0.18150814,0.28753495
2321,0.18123074,0.28571567
2322,0.18095359,0.28596172
2323,0.18067837,0.28688046
2324,0.18040167,0.2849293
2325,0.18012568,0.28263667
2326,0.17985038,0.2829054
2327,0.1795753,0.28368318
2328,0.17929895,0.28425077
2329,0.17902587,0.28043863
2330,0.17875016,0.27941594
2331,0.17847502,0.27964982
2332,0.17820296,0.27850714
2333,0.17792758,0.2786473
2334,0.17765406,0.27637166
2335,0.17738119,0.27642596
2336,0.17710818,0.27660424
2337,0.17683429,0.28015426
2338,0.17656237,0.2814566
2339,0.17629054,0.27939424
2340,0.17601657,0.27295652
2341,0.17574608,0.27176172
2342,0.17547429,0.27647683
2343,0.17520182,0.2789737
2344,0.17493139,0.27326906
2345,0.17466049,0.26550442
2346,0.17438936,0.265084
2347,0.17411835,0.27503967
2348,0.17384931,0.28226224
2349,0.17357868,0.27660993
2350,0.17330849,0.26508155
2351,0.17304002,0.26431602
2352,0.17277,0.2741672
2353,0.17250085,0.28049088
2354,0.17223279,0.27294758
2355,0.17196362,0.26050732
2356,0.17169559,0.25799912
2357,0.17142777,0.2655653
2358,0.17115971,0.2751919
2359,0.17089199,0.27331784
2360,0.17062567,0.2638885
2361,0.17035766,0.25674462
2362,0.17009062,0.25932702
2363,0.16982505,0.26561692
2364,0.16955747,0.26831922
2365,0.16929191,0.26535454
2366,0.16902712,0.25908226
2367,0.16875961,0.25827977
2368,0.16849533,0.26058185
2369,0.16823085,0.26378903
2370,0.16796428,0.26484054
2371,0.1677014,0.26233843
2372,0.16743621,0.25872356
2373,0.1671723,0.25530702
2374,0.16690914,0.25843906
2375,0.16664495,0.26187557
2376,0.16638154,0.25884524
2377,0.16611917,0.25644717
2378,0.1658555,0.25803217
2379,0.16559273,0.25816756
2380,0.16533177,0.25791627
2381,0.1650683,0.25768906
2382,0.16480777,0.25470063
2383,0.16454595,0.2520112
2384,0.16428323,0.25265217
2385,0.16402428,0.25354135
2386,0.16376248,0.25851607
2387,0.16350153,0.25625086
2388,0.16324265,0.25023335
2389,0.16298115,0.24797037
2390,0.16272254,0.25025856
2391,0.16246256,0.25005007
2392,0.16220325,0.25193867
2393,0.16194446,0.25048092
2394,0.16168588,0.24633808
2395,0.16142672,0.24710537
2396,0.16116919,0.2523529
2397,0.16091034,0.25246334
2398,0.16065374,0.25026837
2399,0.16039534,0.24488103
2400,0.16013877,0.24249402
2401,0.15988171,0.2455781
2402,0.15962508,0.2515521
2403,0.15936865,0.25179043
2404,0.15911244,0.24360624
2405,0.15885693,0.23885001
2406,0.15860125,0.24232663
2407,0.15834522,0.24670273
2408,0.15809129,0.24688779
2409,0.15783572,0.24431911
2410,0.15758157,0.2438081
2411,0.1573272,0.24403052
2412,0.15707313,0.23976827
2413,0.15681903,0.24000663
2414,0.15656663,0.24171466
2415,0.1563116,0.24405129
2416,0.15606044,0.24338083
2417,0.15580702,0.23834215
2418,0.15555409,0.23349825
2419,0.15530375,0.23810625
2420,0.15504977,0.2428438
2421,0.15479995,0.24163742
2422,0.15454781,0.23591495
2423,0.15429625,0.23456126
2424,0.1540475,0.23439434
2425,0.15379472,0.23579313
2426,0.15354605,0.23838931
2427,0.15329583,0.23587424
2428,0.15304562,0.23412825
2429,0.1527966,0.23269553
2430,0.15254763,0.23323633
2431,0.15229872,0.23271695
2432,0.15204984,0.23523408
2433,0.15180199,0.23435156
2434,0.15155323,0.22930911
2435,0.15130632,0.2270695
2436,0.15105838,0.22624499
2437,0.15081152,0.23116896
2438,0.15056495,0.23196611
2439,0.15031779,0.22770764
2440,0.15007137,0.22953333
2441,0.14982599,0.22970451
2442,0.14957991,0.22991984
2443,0.14933442,0.22835736
2444,0.1490893,0.22633418
2445,0.14884484,0.22771753
2446,0.14859937,0.22983347
2447,0.14835663,0.2295778
2448,0.14811042,0.22611462
2449,0.14786837,0.2235688
2450,0.14762478,0.22533686
2451,0.1473794,0.22460978
2452,0.14714076,0.2229503
2453,0.14689368,0.221148
2454,0.14665441,0.22273959
2455,0.14641188,0.22522126
2456,0.14616802,0.22874932
2457,0.14593002,0.22662683
2458,0.1456861,0.22184597
2459,0.14544658,0.21737686
2460,0.14520597,0.22028813
2461,0.14496516,0.22365333
2462,0.14472616,0.22416538
2463,0.14448547,0.22189724
2464,0.1442462,0.22075735
2465,0.14400843,0.21914408
2466,0.14376804,0.2205655
2467,0.14353089,0.21725057
2468,0.14329141,0.21836738
2469,0.14305407,0.21912861
2470,0.14281754,0.21646991
2471,0.14257763,0.21582943
2472,0.1423437,0.21537845
2473,0.14210391,0.21580325
2474,0.14186943,0.21769603
2475,0.14163329,0.21509193
2476,0.14139615,0.21209452
2477,0.14116225,0.21449539
2478,0.14092575,0.21607088
2479,0.1406916,0.21779339
2480,0.1404565,0.21605007
2481,0.14022227,0.2168876
2482,0.13998875,0.21372946
2483,0.13975477,0.21113159
2484,0.13952169,0.21082184
2485,0.13928816,0.21594782
2486,0.13905588,0.21673857
2487,0.13882306,0.21269847
2488,0.13859093,0.20662764
2489,0.1383597,0.20695926
2490,0.13812813,0.2120286
2491,0.13789693,0.21584433
2492,0.137666,0.2129518
2493,0.1374347,0.2068668
2494,0.13720563,0.2069678
2495,0.13697489,0.20918636
2496,0.13674527,0.21018058
2497,0.13651705,0.20997345
2498,0.13628648,0.20683174
2499,0.13605972,0.2102045
2500,0.13582957,0.20940553
2501,0.13560237,0.2066786
2502,0.13537423,0.20683846
2503,0.13514666,0.20988373
2504,0.13492048,0.20814288
2505,0.13469325,0.20409036
2506,0.13446626,0.2015483
2507,0.13424252,0.20539291
2508,0.13401215,0.20675083
2509,0.13379255,0.20348138
2510,0.13356172,0.20157187
2511,0.13334218,0.2003889
2512,0.13311307,0.20146757
2513,0.13289309,0.20070644
2514,0.1326659,0.20053256
2515,0.132445,0.20057087
2516,0.13221967,0.20269863
2517,0.13199854,0.20521575
2518,0.13177465,0.20549
2519,0.13155378,0.20030601
2520,0.13133112,0.1995001
2521,0.13111025,0.20067783
2522,0.13088813,0.1997738
2523,0.13066798,0.19571425
2524,0.13044627,0.1976269
2525,0.13022776,0.20238635
2526,0.1300054,0.20050335
2527,0.12978971,0.19707708
2528,0.1295654,0.19586349
2529,0.12935285,0.2007914
2530,0.12912656,0.20455699
2531,0.12891686,0.19921981
2532,0.12868997,0.19282328
2533,0.1284824,0.19339053
2534,0.12825449,0.19899456
2535,0.12804945,0.1984704
2536,0.12781982,0.19581756
2537,0.12761836,0.19189781
2538,0.12738541,0.1947755
2539,0.1271903,0.1968892
2540,0.12695132,0.19649924
2541,0.12676482,0.1926983
2542,0.12651682,0.1886256
2543,0.12634204,0.19051999
2544,0.12608214,0.1947198
2545,0.12592362,0.19596572
2546,0.12564486,0.18827982
2547,0.12551169,0.18743895
2548,0.12520139,0.19050162
2549,0.12511325,0.19253463
2550,0.12474252,0.19172221
2551,0.12473669,0.19024366
2552,0.12425883,0.19156004
2553,0.12439748,0.19303672
2554,0.12372612,0.19011708
2555,0.12413077,0.1868331
2556,0.12309615,0.18994
2557,0.12400339,0.19318888
2558,0.12227811,0.18910287
2559,0.12413698,0.1844614
2560,0.121123634,0.18626462
2561,0.12469675,0.189257
2562,0.11953085,0.18908793
2563,0.12559077,0.18867673
2564,0.11806253,0.18649144
2565,0.12559548,0.19040683
2566,0.11851067,0.1909472
2567,0.12306984,0.18545829
2568,0.12121418,0.18061057
2569,0.119499676,0.18298763
2570,0.12332225,0.18758437
2571,0.117949106,0.18899381
2572,0.122568235,0.18437338
2573,0.11933738,0.180036
2574,0.119670466,0.18128721
2575,0.12137724,0.18707016
2576,0.11767704,0.18783897
2577,0.121357635,0.18116654
2578,0.11820422,0.17528304
2579,0.11922852,0.18086737
2580,0.11980692,0.18671569
2581,0.117312446,0.18431781
2582,0.120078765,0.17708887
2583,0.11728858,0.17588763
2584,0.11855093,0.17942587
2585,0.118420154,0.18174338
2586,0.11683755,0.18390185
2587,0.118810736,0.18031046
2588,0.11643482,0.1777735
2589,0.117762245,0.18214062
2590,0.11711795,0.18366517
2591,0.1162772,0.18081844
2592,0.117535256,0.1744124
2593,0.11561226,0.17462279
2594,0.11689822,0.17833596
2595,0.11589672,0.18666604
2596,0.11568164,0.18291375
2597,0.116265565,0.17062928
2598,0.11485168,0.17065929
2599,0.11596235,0.17995939
2600,0.11477632,0.18423815
2601,0.11505348,0.17680159
2602,0.11501262,0.16587114
2603,0.11417047,0.16935407
2604,0.11493141,0.18252636
2605,0.11378118,0.18601727
2606,0.11433833,0.16979992
2607,0.113800526,0.1606196
2608,0.11353384,0.1691404
2609,0.11380438,0.1836516
2610,0.112936325,0.18274887
2611,0.1134869,0.16808459
2612,0.11269368,0.1623169
2613,0.11287881,0.17101945
2614,0.112632945,0.18202336
2615,0.112232246,0.17737581
2616,0.11248315,0.16428228
2617,0.1117691,0.16169414
2618,0.11211036,0.17256209
2619,0.11152652,0.17802316
2620,0.11157354,0.17020217
2621,0.11137517,0.16536476
2622,0.111027434,0.16886316
2623,0.11116069,0.17352869
2624,0.11059701,0.17384827
2625,0.110808104,0.16714783
2626,0.11030521,0.16569354
2627,0.110346146,0.1703967
2628,0.11008408,0.17372638
2629,0.109861225,0.17328689
2630,0.10984433,0.16302478
2631,0.10943104,0.15766944
2632,0.1095318,0.16724908
2633,0.1090843,0.17452122
2634,0.10914531,0.17073423
2635,0.108800024,0.16501644
2636,0.10871934,0.16568258
2637,0.10853317,0.17076485
2638,0.10829852,0.17047167
2639,0.108247325,0.16851224
2640,0.10791172,0.16367306
2641,0.107925296,0.16345742
2642,0.107564606,0.16855487
2643,0.10756854,0.17439061
2644,0.10724664,0.1660787
2645,0.107193425,0.15684956
2646,0.1069439,0.16039512
2647,0.106813505,0.1732786
2648,0.10664263,0.1741619
2649,0.10643991,0.16179258
2650,0.10633391,0.15685534
2651,0.10607827,0.16329269
2652,0.10601624,0.1729733
2653,0.10572899,0.17048243
2654,0.105690114,0.15952598
2655,0.10539005,0.1542226
2656,0.10535647,0.16402236
2657,0.10505919,0.16944419
2658,0.10502078,0.16687275
2659,0.10473248,0.1572079
2660,0.10468574,0.15427405
2661,0.104406,0.162952
2662,0.10435277,0.17210668
2663,0.104079545,0.16796155
2664,0.10402425,0.15778893
2665,0.103749745,0.15508236
2666,0.10370339,0.16459604
2667,0.10341456,0.16842353
2668,0.10339156,0.162766
2669,0.10307284,0.1561511
2670,0.10308951,0.15829943
2671,0.10272243,0.16384572
2672,0.10280234,0.16404505
2673,0.1023559,0.15818612
2674,0.10253941,0.15712892
2675,0.10195968,0.1622436
2676,0.10231794,0.16609047
2677,0.10151373,0.15882628
2678,0.10216523,0.14947642
2679,0.10097961,0.15426983
2680,0.10213394,0.16193427
2681,0.10028843,0.16406731
2682,0.102315344,0.15771416
2683,0.099323966,0.15305297
2684,0.10285134,0.15683047
2685,0.0979407,0.1635385
2686,0.103856675,0.1600181
2687,0.09617743,0.15277049
2688,0.10496444,0.15245667
2689,0.09499289,0.15942237
2690,0.10455271,0.16041978
2691,0.096309476,0.15743224
2692,0.101293065,0.15307993
2693,0.09982367,0.15301791
2694,0.097301684,0.15992774
2695,0.10234996,0.16322455
2696,0.09569192,0.15756665
2697,0.10167308,0.15217169
2698,0.09734361,0.15406422
2699,0.098521024,0.16262798
2700,0.099992916,0.16485202
2701,0.09602086,0.15834537
2702,0.100675546,0.14828312
2703,0.09619102,0.14910755
2704,0.09878342,0.16024487
2705,0.09813542,0.16121244
2706,0.09635354,0.15292422
2707,0.09933347,0.14753146
2708,0.09560085,0.15172744
2709,0.09848362,0.1580263
2710,0.09667355,0.1607536
2711,0.09651698,0.15278558
2712,0.097898684,0.14829046
2713,0.09527593,0.15004465
2714,0.097804315,0.15549688
2715,0.095527805,0.15580946
2716,0.096470974,0.14699358
2717,0.09647874,0.1423226
2718,0.095114365,0.15274602
2719,0.09685256,0.16114958
2720,0.09471731,0.15122327
2721,0.09618293,0.1404687
2722,0.095193565,0.14340462
2723,0.095024586,0.15620658
2724,0.09571145,0.15552586
2725,0.094230935,0.14812933
2726,0.09559389,0.14272462
2727,0.09415959,0.14873402
2728,0.09484607,0.15475944
2729,0.09449987,0.15288746
2730,0.09397692,0.14452787
2731,0.094684474,0.14320548
2732,0.093470424,0.14887774
2733,0.09440327,0.153737
2734,0.093427226,0.15188675
2735,0.09376426,0.14589268
2736,0.09358862,0.14505824
2737,0.09310531,0.1476711
2738,0.093613364,0.15128548
2739,0.09269709,0.14900932
2740,0.09334002,0.1474507
2741,0.09258014,0.14610007
2742,0.09283959,0.14834377
2743,0.09260057,0.15150745
2744,0.092306234,0.14960743
2745,0.09255901,0.1478527
2746,0.09190603,0.14291403
2747,0.092346065,0.14282313
2748,0.091685444,0.14752091
2749,0.09197658,0.14944139
2750,0.09158275,0.14940456
2751,0.09154167,0.14473368
2752,0.09149379,0.1450752
2753,0.09114167,0.14521493
2754,0.09133804,0.14379252
2755,0.090832464,0.145186
2756,0.09108797,0.14896435
2757,0.09061195,0.14619234
2758,0.09076425,0.14099893
2759,0.090446524,0.14024934
2760,0.090412445,0.1467456
2761,0.09028936,0.14845115
2762,0.090072,0.14568904
2763,0.09010817,0.14076154
2764,0.089767866,0.13969807
2765,0.089885846,0.14616904
2766,0.08950624,0.15070309
2767,0.08962809,0.14534314
2768,0.08927798,0.13837449
2769,0.08934591,0.13699648
2770,0.08906882,0.14747193
2771,0.089053735,0.15400088
2772,0.088865705,0.14733335
2773,0.08876353,0.13180178
2774,0.08865912,0.13395785
2775,0.088482216,0.14997323
2776,0.08844414,0.15440483
2777,0.08821162,0.14394459
2778,0.08821985,0.13334337
2779,0.08795082,0.13688953
2780,0.08798965,0.14896391
2781,0.08769632,0.14850605
2782,0.087757915,0.1381444
2783,0.08744302,0.1329045
2784,0.08752864,0.14229414
2785,0.08718756,0.14889026
2786,0.087304585,0.14411016
2787,0.086928174,0.13773249
2788,0.087089375,0.13863191
2789,0.08665812,0.14444214
2790,0.08689076,0.14414895
2791,0.08636865,0.1387531
2792,0.08671827,0.13949008
2793,0.08604892,0.14128953
2794,0.08658683,0.14360029
2795,0.08567806,0.14196192
2796,0.086523294,0.13872422
2797,0.085221566,0.13606352
2798,0.08657291,0.13675465
2799,0.08462148,0.14159516
2800,0.086810976,0.13931149
2801,0.08378157,0.13792923
2802,0.08735815,0.1406831
2803,0.08256469,0.14115268
2804,0.0883546,0.13913703
2805,0.08088589,0.13633609
2806,0.08973704,0.13446186
2807,0.079143874,0.13842463
2808,0.09057889,0.13795984
2809,0.078903586,0.13765712
2810,0.08895615,0.13628194
2811,0.08165383,0.13624242
2812,0.08474213,0.1379772
2813,0.08569386,0.13947919
2814,0.08091718,0.13643871
2815,0.087794915,0.13509469
2816,0.08008934,0.13040376
2817,0.08644713,0.13392289
2818,0.08240799,0.1411399
2819,0.08301298,0.13863476
2820,0.08527227,0.13151146
2821,0.0805938,0.12848519
2822,0.08596293,0.13283166
2823,0.08090416,0.13726838
2824,0.08406998,0.13847071
2825,0.08302417,0.13375269
2826,0.081527576,0.12771054
2827,0.08457621,0.12998453
2828,0.08048914,0.13755204
2829,0.08414427,0.13715
2830,0.08138246,0.13199699
2831,0.08228785,0.12943244
2832,0.08288674,0.13298674
2833,0.08068528,0.13716266
2834,0.08343359,0.13742344
2835,0.080444224,0.13082962
2836,0.082585126,0.12939404
2837,0.08131708,0.13495636
2838,0.08113632,0.13757835
2839,0.082208574,0.13467266
2840,0.08019172,0.12980817
2841,0.08225664,0.12939198
2842,0.080214694,0.13593471
2843,0.08143915,0.1386343
2844,0.08083152,0.13255237
2845,0.08038749,0.12987095
2846,0.08131828,0.13132247
2847,0.07975671,0.13440861
2848,0.08121551,0.13166657
2849,0.07975059,0.1299116
2850,0.08057878,0.12986578
2851,0.08010232,0.13284637
2852,0.079805955,0.13186704
2853,0.08037787,0.12980925
2854,0.07928673,0.12960333
2855,0.080297805,0.12987699
2856,0.07915796,0.13220458
2857,0.079868406,0.12766959
2858,0.07929062,0.12535632
2859,0.07929672,0.13079894
2860,0.07944263,0.13324805
2861,0.0788157,0.13041225
2862,0.07942458,0.12710233
2863,0.07854898,0.1261375
2864,0.07918413,0.13130273
2865,0.078481294,0.13302833
2866,0.0787919,0.12996751
2867,0.0785063,0.12688328
2868,0.0783712,0.1279744
2869,0.078505024,0.13440813
2870,0.078021765,0.13180593
2871,0.07840463,0.1257008
2872,0.07778549,0.12389532
2873,0.078194,0.13404389
2874,0.07764771,0.13746887
2875,0.07790639,0.12962791
2876,0.07756277,0.120181695
2877,0.07759114,0.12685975
2878,0.07748409,0.13255309
2879,0.077290684,0.13047884
2880,0.07737557,0.12704767
2881,0.07702919,0.12701808
2882,0.07722652,0.12929368
2883,0.076810084,0.12892845
2884,0.07703735,0.12730281
2885,0.07662739,0.12882502
2886,0.07682019,0.1245756
2887,0.076467685,0.12800835
2888,0.07658952,0.13028754
2889,0.07631655,0.13004749
2890,0.076354936,0.12700586
2891,0.0761664,0.124575205
2892,0.07612505,0.12737712
2893,0.07601091,0.12796055
2894,0.075902075,0.12526746
2895,0.075849816,0.12205727
2896,0.07568626,0.12749389
2897,0.075682744,0.13145128
2898,0.0754759,0.124606006
2899,0.0755127,0.11841632
2900,0.07526783,0.12546399
2901,0.0753435,0.13515487
2902,0.075058684,0.13056971
2903,0.0751791,0.11729172
2904,0.074842416,0.11502623
2905,0.07502659,0.12658963
2906,0.07461281,0.13081416
2907,0.074892,0.12447245
2908,0.07436249,0.117467545
2909,0.074784555,0.12135955
2910,0.07407635,0.12897843
2911,0.074725285,0.12796044
2912,0.073729515,0.121552214
2913,0.0747473,0.11931371
2914,0.07327824,0.122007005
2915,0.07490421,0.12616733
2916,0.072652996,0.12314169
2917,0.07529158,0.12087314
2918,0.07173048,0.12028128
2919,0.076063246,0.12462017
2920,0.07033294,0.12869227
2921,0.077401645,0.12648992
2922,0.06833818,0.120905
2923,0.07925621,0.120888084
2924,0.06620404,0.12297532
2925,0.08049635,0.124664865
2926,0.065905996,0.123225495
2927,0.07862205,0.12123234
2928,0.069459245,0.12108134
2929,0.07336808,0.12256061
2930,0.07471328,0.122885615
2931,0.06862515,0.12058064
2932,0.077403165,0.124527566
2933,0.067840286,0.1281914
2934,0.07557536,0.1265324
2935,0.071088254,0.12001598
2936,0.07122929,0.116190776
2937,0.07474971,0.12425966
2938,0.06852232,0.12850425
2939,0.075322114,0.121742
2940,0.06946992,0.11449263
2941,0.07264757,0.11865593
2942,0.07242838,0.1269416
2943,0.06963057,0.12923528
2944,0.07412712,0.12076065
2945,0.06896597,0.11902605
2946,0.073082715,0.11928731
2947,0.070673816,0.123442635
2948,0.07061316,0.12536304
2949,0.07257818,0.11767306
2950,0.069089964,0.115325965
2951,0.07276824,0.12078593
2952,0.06953682,0.12501289
2953,0.07125787,0.12179163
2954,0.07102555,0.118953936
2955,0.069563,0.1211204
2956,0.07190756,0.120848194
2957,0.06903283,0.117384106
2958,0.071414456,0.11531905
2959,0.069740005,0.1187694
2960,0.07009599,0.12263804
2961,0.07071614,0.120605886
2962,0.06905968,0.113108516
2963,0.07098987,0.11738977
2964,0.068937354,0.12440026
2965,0.070362546,0.12123685
2966,0.069510415,0.11047431
2967,0.06937285,0.11064956
2968,0.070082195,0.12233178
2969,0.068709664,0.12578559
2970,0.07011753,0.11549028
2971,0.06866304,0.11025308
2972,0.06959311,0.1177884
2973,0.06902364,0.12675136
2974,0.06887705,0.12028502
2975,0.069356225,0.10812031
2976,0.06837611,0.109657735
2977,0.069351405,0.11766316
2978,0.06825906,0.12602317
2979,0.068987235,0.11784908
2980,0.068418495,0.10742505
2981,0.068466134,0.114914924
2982,0.068609,0.12388464
2983,0.068028755,0.120153755
2984,0.068629846,0.10761713
2985,0.06781035,0.10835906
2986,0.06842416,0.12120322
2987,0.067794286,0.12344499
2988,0.0680695,0.113164045
2989,0.06786281,0.107149705
2990,0.0676958,0.113224454
2991,0.06789274,0.12458769
2992,0.06740566,0.121682465
2993,0.067812175,0.10974828
2994,0.067236826,0.10928114
2995,0.06761637,0.11948208
2996,0.06716511,0.12146687
2997,0.067348935,0.114292935
2998,0.0671376,0.109581895
2999,0.067068465,0.113223426
3000,0.067098126,0.120024726
3001,0.06685238,0.120732054
3002,0.06695237,0.11058788
3003,0.06687996,0.10993791
3004,0.0672281,0.11928217
3005,0.06732984,0.11788046
3006,0.06761662,0.11124144
3007,0.06765707,0.112039424
3008,0.06781718,0.11743391
3009,0.06797438,0.1174257
3010,0.06821066,0.11291447
3011,0.06852444,0.10854745
3012,0.0687005,0.11351844
3013,0.06895254,0.11981644
3014,0.06900955,0.11511256
3015,0.06928319,0.1048455
3016,0.06939915,0.11063998
3017,0.06973071,0.12097825
3018,0.06981733,0.11942093
3019,0.070054695,0.110114686
3020,0.070066735,0.10705658
3021,0.07028554,0.11415922
3022,0.07035264,0.12102829
3023,0.070611954,0.11493045
3024,0.07068407,0.10384196
3025,0.07087606,0.107576735
3026,0.07088961,0.12102732
3027,0.07104816,0.12020776
3028,0.07108736,0.108644865
3029,0.07127227,0.105093166
3030,0.07130355,0.11586303
3031,0.07144251,0.1207298
3032,0.07141974,0.11707972
3033,0.071551934,0.10772107
3034,0.07153911,0.10941668
3035,0.071717896,0.1182323
3036,0.071685344,0.118158795
3037,0.0718681,0.11117906
3038,0.07175979,0.108412646
3039,0.07197334,0.115867674
3040,0.07181061,0.12029277
3041,0.07211739,0.11234938
3042,0.07185305,0.103092246
3043,0.07225789,0.1101518
3044,0.07179759,0.122620046
3045,0.072387755,0.11964125
3046,0.071659416,0.11081467
3047,0.07259382,0.10698236
3048,0.07140446,0.11421626
3049,0.07289201,0.11859826
3050,0.070897,0.1138604
3051,0.07336889,0.11144861
3052,0.070022345,0.11442951
3053,0.07425977,0.11902659
3054,0.06856299,0.115104415
3055,0.07583615,0.11004231
3056,0.066188514,0.1079594
3057,0.078303546,0.11367607
3058,0.06304889,0.11515069
3059,0.080833375,0.112000294
3060,0.061296888,0.10724448
3061,0.07989189,0.10992931
3062,0.064894535,0.11594863
3063,0.07313229,0.11753371
3064,0.072493955,0.111662164
3065,0.06573574,0.10746885
3066,0.07709321,0.10835749
3067,0.064094864,0.11026981
3068,0.07461817,0.112772405
3069,0.06892856,0.110692106
3070,0.068174735,0.107211396
3071,0.074109256,0.1085443
3072,0.06489204,0.11302955
3073,0.07388083,0.11082543
3074,0.06750761,0.10708203
3075,0.06913666,0.109389864
3076,0.07192102,0.11277207
3077,0.06566461,0.11113323
3078,0.07270861,0.10872501
3079,0.066830195,0.10712169
3080,0.06941956,0.11144917
3081,0.07026044,0.11226554
3082,0.06623434,0.1118976
3083,0.07150306,0.11113252
3084,0.0664247,0.107081704
3085,0.0693867,0.11057189
3086,0.06892336,0.11213455
3087,0.06665124,0.10835829
3088,0.070352145,0.10891504
3089,0.066168115,0.113163985
3090,0.06917922,0.109736
3091,0.06781566,0.110138774
3092,0.06695707,0.10933245
3093,0.0692361,0.107600816
3094,0.066021234,0.11017245
3095,0.06880263,0.11075049
3096,0.066888526,0.10999494
3097,0.06713264,0.11001699
3098,0.06812911,0.111647956
3099,0.06596049,0.108035035
3100,0.06824336,0.10673166
3101,0.06615437,0.110659935
3102,0.06716199,0.10954182
3103,0.067071125,0.11074542
3104,0.06598278,0.110363714
3105,0.067519605,0.10771362
3106,0.06565516,0.1106491
3107,0.067006275,0.11256948
3108,0.06613869,0.11073928
3109,0.066026926,0.1034261
3110,0.066671446,0.105291754
3111,0.0653849,0.11151951
3112,0.06661824,0.112200625
3113,0.065408856,0.10521409
3114,0.065993465,0.10287793
3115,0.06579369,0.11183453
3116,0.06528719,0.116577946
3117,0.06600482,0.109874025
3118,0.06495015,0.09970082
3119,0.065770015,0.10281264
3120,0.065034196,0.11262989
3121,0.065234266,0.114396915
3122,0.06525788,0.105757095
3123,0.064738,0.102417104
3124,0.065301575,0.105136864
3125,0.0645134,0.11540417
3126,0.06505308,0.11331351
3127,0.06454576,0.09933755
3128,0.064632796,0.10301523
3129,0.06464629,0.1107298
3130,0.06425238,0.11358273
3131,0.06462769,0.10592078
3132,0.064043455,0.09953354
3133,0.06442461,0.10651278
3134,0.06400167,0.11174529
3135,0.064102545,0.10601824
3136,0.06401957,0.10099749
3137,0.06378493,0.10606435
3138,0.0639813,0.11155392
3139,0.06356153,0.10913708
3140,0.06383346,0.10368285
3141,0.06344592,0.10177078
3142,0.063595,0.1060044
3143,0.06339502,0.10814308
3144,0.06332694,0.105121635
3145,0.06334065,0.10283743
3146,0.06309109,0.10499115
3147,0.06323645,0.10829996
3148,0.062916346,0.106712684
3149,0.0630711,0.10386535
3150,0.06279765,0.102158524
3151,0.06286312,0.105605215
3152,0.06270704,0.10375607
3153,0.06264531,0.09904496
3154,0.06261231,0.10053093
3155,0.062443946,0.103699274
3156,0.06249428,0.1029732
3157,0.06227186,0.1066369
3158,0.06234758,0.10644299
3159,0.062127773,0.10581428
3160,0.062178437,0.1031265
3161,0.062003046,0.09591138
3162,0.061995793,0.1017462
3163,0.061886553,0.10523281
3164,0.061814398,0.10050165
3165,0.06176485,0.10008924
3166,0.061641634,0.102332056
3167,0.061635047,0.10129566
3168,0.06147911,0.10641837
3169,0.061496176,0.10801519
3170,0.061326426,0.100481376
3171,0.061348636,0.09676611
3172,0.06118261,0.1013035
3173,0.06119624,0.10580506
3174,0.061042316,0.103055984
3175,0.061042555,0.09849345
3176,0.06090423,0.104746655
3177,0.060888406,0.10586888
3178,0.06076749,0.10362286
3179,0.06073433,0.101524115
3180,0.06063131,0.10089609
3181,0.060582466,0.10335221
3182,0.060493503,0.099869266
3183,0.060432013,0.10007101
3184,0.0603563,0.10295542
3185,0.060282152,0.107772365
3186,0.060218293,0.10684163
3187,0.060134873,0.09810074
3188,0.06008067,0.09692959
3189,0.059987996,0.10464338
3190,0.059942983,0.10396127
3191,0.059841312,0.0967423
3192,0.059808217,0.10029954
3193,0.059692763,0.10544555
3194,0.059675913,0.103325486
3195,0.059541043,0.09855997
3196,0.059550107,0.09828064
3197,0.059383832,0.10307317
3198,0.05943179,0.100668825
3199,0.059218198,0.0974211
3200,0.059325732,0.098120816
3201,0.05903764,0.10217878
3202,0.059241112,0.09953315
3203,0.058830015,0.09869687
3204,0.059194397,0.09984718
3205,0.058573242,0.10249575
3206,0.059214056,0.09944867
3207,0.05822819,0.09853012
3208,0.059354167,0.10055975
3209,0.05772391,0.09951811
3210,0.059710067,0.099376015
3211,0.056928128,0.097486325
3212,0.06046288,0.104112506
3213,0.05559754,0.10816563
3214,0.061935402,0.098078616
3215,0.053330548,0.09273492
3216,0.06458433,0.09951456
3217,0.04973766,0.10803272
3218,0.06843999,0.09802426
3219,0.04577125,0.08905548
3220,0.070776746,0.09969621
3221,0.046364974,0.10813693
3222,0.06565895,0.101236545
3223,0.05523817,0.09215856
3224,0.05484494,0.09512933
3225,0.064690284,0.10248553
3226,0.048851136,0.102744885
3227,0.06530831,0.09825206
3228,0.05317392,0.09082916
3229,0.057292473,0.09565755
3230,0.061564807,0.10259667
3231,0.050972246,0.10293778
3232,0.063470066,0.09851473
3233,0.05340371,0.09551604
3234,0.057518873,0.10123224
3235,0.060044654,0.102732554
3236,0.05224834,0.094316795
3237,0.06179161,0.09846621
3238,0.053933956,0.101173006
3239,0.05718742,0.10250271
3240,0.059059232,0.101294056
3241,0.053035058,0.09866203
3242,0.06038474,0.09491986
3243,0.054308474,0.1011033
3244,0.05679398,0.10146426
3245,0.058236815,0.091830336
3246,0.053563356,0.090786286
3247,0.059246417,0.10075696
3248,0.054496154,0.10682151
3249,0.056488723,0.09458929
3250,0.057493962,0.086690165
3251,0.05393928,0.09802128
3252,0.058327824,0.10334425
3253,0.054524466,0.0959431
3254,0.056260142,0.089574404
3255,0.056784883,0.09339793
3256,0.054194625,0.09965423
3257,0.057550628,0.099530324
3258,0.05444016,0.092473604
3259,0.056070402,0.090151794
3260,0.056118287,0.09828632
3261,0.054369804,0.10254509
3262,0.056875568,0.098294795
3263,0.054310355,0.09020365
3264,0.055899408,0.090983406
3265,0.05550649,0.101183265
3266,0.054499365,0.10291774
3267,0.056255646,0.09636054
3268,0.05418137,0.091088116
3269,0.05570339,0.09526118
3270,0.054952938,0.10175002
3271,0.054583743,0.09155965
3272,0.055656664,0.08824634
3273,0.054076135,0.09365721
3274,0.055452306,0.10112724
3275,0.054469924,0.09832336
3276,0.054619547,0.08674358
3277,0.055072747,0.08995405
3278,0.054012593,0.102398865
3279,0.055129346,0.0977964
3280,0.05408007,0.08655504
3281,0.054587334,0.08795857
3282,0.054513976,0.09892537
3283,0.053984016,0.10323679
3284,0.054722898,0.09305273
3285,0.05379575,0.08782237
3286,0.054457337,0.09653745
3287,0.054011043,0.09934959
3288,0.053956766,0.0894005
3289,0.05425495,0.09323158
3290,0.05361719,0.100979075
3291,0.054212037,0.09728689
3292,0.05360667,0.08921235
3293,0.05388426,0.0922451
3294,0.05377553,0.101130225
3295,0.05351503,0.098656274
3296,0.053857703,0.09090922
3297,0.05332585,0.08845431
3298,0.05371793,0.09759823
3299,0.053346246,0.10047435
3300,0.053427473,0.08838828
3301,0.05343502,0.08365787
3302,0.05315832,0.09508699
3303,0.053430744,0.1026476
3304,0.0530269,0.091545016
3305,0.053278923,0.08441755
3306,0.053024083,0.090151705
3307,0.053042278,0.10059589
3308,0.05305277,0.09411721
3309,0.052830156,0.08369161
3310,0.053014636,0.088263385
3311,0.052709196,0.09880054
3312,0.052882347,0.094276205
3313,0.05267,0.08660944
3314,0.052694365,0.08538328
3315,0.052655824,0.09416131
3316,0.05251255,0.09707538
3317,0.052610103,0.09140101
3318,0.05238126,0.08731335
3319,0.052506432,0.087963104
3320,0.05230673,0.09462685
3321,0.05235741,0.089781955
3322,0.052261434,0.08714781
3323,0.052198224,0.09185934
3324,0.052209396,0.09574494
3325,0.052060094,0.09128271
3326,0.052127592,0.08395537
3327,0.05195678,0.09031941
3328,0.05201296,0.098274805
3329,0.0518807,0.09017024
3330,0.051879115,0.08285433
3331,0.051814944,0.08952239
3332,0.0517444,0.09594594
3333,0.051743895,0.08746736
3334,0.051622264,0.08908718
3335,0.05165476,0.09122631
3336,0.05152045,0.09124749
3337,0.051547185,0.08912985
3338,0.051433954,0.09047663
3339,0.05142935,0.09167208
3340,0.051354237,0.09139049
3341,0.05130886,0.090437524
3342,0.051273204,0.0897348
3343,0.051193558,0.09059479
3344,0.05118681,0.09505844
3345,0.051085174,0.09631848
3346,0.051092777,0.08750564
3347,0.050985817,0.0853731
3348,0.05099078,0.095565364
3349,0.050892536,0.09251146
3350,0.050885282,0.087682724
3351,0.05080331,0.0878927
3352,0.05077786,0.094158106
3353,0.05071407,0.09237618
3354,0.050671708,0.08565369
3355,0.050624248,0.085875854
3356,0.050566215,0.09145297
3357,0.05053356,0.09416196
3358,0.05046282,0.088961735
3359,0.05044075,0.08930013
3360,0.050362833,0.089426234
3361,0.050345656,0.08912495
3362,0.05026467,0.09059194
3363,0.050250042,0.08861368
3364,0.05016724,0.08473596
3365,0.050153945,0.0898438
3366,0.0500698,0.093912356
3367,0.050058946,0.09298721
3368,0.049972553,0.08827349
3369,0.0499634,0.08346255
3370,0.049875427,0.09231232
3371,0.049869813,0.09594603
3372,0.049777456,0.08532276
3373,0.049776766,0.083791554
3374,0.049677867,0.09374268
3375,0.04968654,0.09558336
3376,0.04957674,0.08719131
3377,0.049599636,0.08339103
3378,0.04947023,0.08641494
3379,0.049519565,0.09119085
3380,0.04935722,0.08685412
3381,0.049446292,0.08200809
3382,0.04923569,0.09081239
3383,0.04938642,0.09059454
3384,0.04909843,0.08171041
3385,0.04934611,0.08330899
3386,0.048935488,0.09543299
3387,0.049340703,0.09133922
3388,0.04872775,0.079093
3389,0.04939319,0.08350595
3390,0.04844515,0.09345745
3391,0.049547534,0.0893403
3392,0.048026364,0.0796989
3393,0.049883205,0.08500776
3394,0.047365155,0.094299965
3395,0.050544694,0.09206861
3396,0.04627096,0.08402505
3397,0.05178465,0.07960533
3398,0.044414047,0.08794074
3399,0.054014787,0.09606307
3400,0.041334584,0.08973625
3401,0.05764391,0.08290897
3402,0.036970142,0.0901387
3403,0.061862856,0.09044633
3404,0.033823915,0.08458001
3405,0.061966967,0.08468494
3406,0.038043626,0.08794473
3407,0.053163473,0.09031072
3408,0.049454246,0.08847564
3409,0.04187803,0.08400992
3410,0.057571586,0.0838
3411,0.038625877,0.08996639
3412,0.05501748,0.09281808
3413,0.04571036,0.086183675
3414,0.045633346,0.079608105
3415,0.05401489,0.087913975
3416,0.040679213,0.093250625
3417,0.054048065,0.08850724
3418,0.044925697,0.08059194
3419,0.047031313,0.08231278
3420,0.051817622,0.09130678
3421,0.042290363,0.0930629
3422,0.05271177,0.082943454
3423,0.04488611,0.07993294
3424,0.04751722,0.086360134
3425,0.05030252,0.08988099
3426,0.04342297,0.08862955
3427,0.0514716,0.07848686
3428,0.044962224,0.08223899
3429,0.047687046,0.09087625
3430,0.04914325,0.0891343
3431,0.0442561,0.076756045
3432,0.050424382,0.08001521
3433,0.045028713,0.08692522
3434,0.04775663,0.08850558
3435,0.048193503,0.08109464
3436,0.04489237,0.08329207
3437,0.049524467,0.081060134
3438,0.04505777,0.08527157
3439,0.04775777,0.087086484
3440,0.04737273,0.083471596
3441,0.045391485,0.084348276
3442,0.048717503,0.09015498
3443,0.04508597,0.08585178
3444,0.047699064,0.08158416
3445,0.046676725,0.082876414
3446,0.045802943,0.08879386
3447,0.047975928,0.08555015
3448,0.04515444,0.08036519
3449,0.047564063,0.08524259
3450,0.046107307,0.08807252
3451,0.046130143,0.085089825
3452,0.047266204,0.082673065
3453,0.045277767,0.08270521
3454,0.04731713,0.083772734
3455,0.045674585,0.08150235
3456,0.046353176,0.07876191
3457,0.04659375,0.08167852
3458,0.045452382,0.085259825
3459,0.046951804,0.085087776
3460,0.045399725,0.08061346
3461,0.046440687,0.07917707
3462,0.04599861,0.08425095
3463,0.04564287,0.083099656
3464,0.046483252,0.07711962
3465,0.045281652,0.08008777
3466,0.046359085,0.086755395
3467,0.045522783,0.08290912
3468,0.045788873,0.08101973
3469,0.04595755,0.08456293
3470,0.04529457,0.08550318
3471,0.046099924,0.078989886
3472,0.045215193,0.07853846
3473,0.04581947,0.08471875
3474,0.045465335,0.08587429
3475,0.045368712,0.076714896
3476,0.045708526,0.07988123
3477,0.045082863,0.088019446
3478,0.045685135,0.0841287
3479,0.045091663,0.07331795
3480,0.045407474,0.07866855
3481,0.045266252,0.08947061
3482,0.045078363,0.08115158
3483,0.04538161,0.07391147
3484,0.04489397,0.08202998
3485,0.045308672,0.08783241
3486,0.044901233,0.08285943
3487,0.04508178,0.07392668
3488,0.04499949,0.081096396
3489,0.044837452,0.088148214
3490,0.045049842,0.07989174
3491,0.044690907,0.07336777
3492,0.04497744,0.081649825
3493,0.04466632,0.089085236
3494,0.044806395,0.0800701
3495,0.04470422,0.07127079
3496,0.04461523,0.08218875
3497,0.04472264,0.08843904
3498,0.0444765,0.084019974
3499,0.044669203,0.07689341
3500,0.04441525,0.07917546
3501,0.04454632,0.083807886
3502,0.044405963,0.082832396
3503,0.044395465,0.07865472
3504,0.04440195,0.08139345
3505,0.04426079,0.084485985
3506,0.04436496,0.08702937
3507,0.044167552,0.081010416
3508,0.04428391,0.07618071
3509,0.04411639,0.080969244
3510,0.04416882,0.08555129
3511,0.044087764,0.0796279
3512,0.044044707,0.08125526
3513,0.044055536,0.08114794
3514,0.043934252,0.08171037
3515,0.044001933,0.08206658
3516,0.04385116,0.08019109
3517,0.043920837,0.07710178
3518,0.043791696,0.07930657
3519,0.043821957,0.07804832
3520,0.04374361,0.07966377
3521,0.043717705,0.08265192
3522,0.043696623,0.081125885
3523,0.04361838,0.076758094
3524,0.043639906,0.08096073
3525,0.043531105,0.079824835
3526,0.043571066,0.08015589
3527,0.04345577,0.08005142
3528,0.043491587,0.08335289
3529,0.043390714,0.0755421
3530,0.043403555,0.07575682
3531,0.04333085,0.0818954
3532,0.043313093,0.083582975
3533,0.04327236,0.0769271
3534,0.043224066,0.07657809
3535,0.043210763,0.08004112
3536,0.043139655,0.08306868
3537,0.043144528,0.0773272
3538,0.043059614,0.07584755
3539,0.043073833,0.08005106
3540,0.04298439,0.08493285
3541,0.04300091,0.08056838
3542,0.042909894,0.07502633
3543,0.04292713,0.075502455
3544,0.042836454,0.077975824
3545,0.042852573,0.08201846
3546,0.04276437,0.08103651
3547,0.04277766,0.07583385
3548,0.042692475,0.08077952
3549,0.04270196,0.08092344
3550,0.042621747,0.07644681
3551,0.04262637,0.0748444
3552,0.04255063,0.077832855
3553,0.042551268,0.08250552
3554,0.042478707,0.07919027
3555,0.04247771,0.075646795
3556,0.042405974,0.07605027
3557,0.04240455,0.08141517
3558,0.04233304,0.08193946
3559,0.042331964,0.07748076
3560,0.042259704,0.07092304
3561,0.042260587,0.07644736
3562,0.042183995,0.08385922
3563,0.04219225,0.078711465
3564,0.042106144,0.07397646
3565,0.042127118,0.071541265
3566,0.042024344,0.07798216
3567,0.04206665,0.08294106
3568,0.04193684,0.074110724
3569,0.042013533,0.07171702
3570,0.041839924,0.08104601
3571,0.041973937,0.07940723
3572,0.041726585,0.07357057
3573,0.04195513,0.07542734
3574,0.041586008,0.08248878
3575,0.04197125,0.07356077
3576,0.041401632,0.06987519
3577,0.042045813,0.081556655
3578,0.041137073,0.08143537
3579,0.04222931,0.070710205
3580,0.04072732,0.0716878
3581,0.042607203,0.08393506
3582,0.040056698,0.08018706
3583,0.04333799,0.07180537
3584,0.03890953,0.0724475
3585,0.04471349,0.07873622
3586,0.03690251,0.082885236
3587,0.047225207,0.072517216
3588,0.03345259,0.06707042
3589,0.051464602,0.077889085
3590,0.028256427,0.08146355
3591,0.05686479,0.07346714
3592,0.023794241,0.069037616
3593,0.058122,0.07455071
3594,0.027822033,0.0786735
3595,0.04816377,0.07431697
3596,0.041759163,0.07168624
3597,0.033913076,0.0710496
3598,0.0524131,0.07819043
3599,0.029485757,0.077594995
3600,0.049429934,0.07206572
3601,0.038464557,0.0699883
3602,0.037643492,0.07667772
3603,0.048720963,0.07833135
3604,0.032086737,0.07613413
3605,0.047859117,0.07239097
3606,0.038377408,0.07530615
3607,0.038667295,0.07776038
3608,0.046649545,0.07279121
3609,0.034007195,0.07386928
3610,0.046076488,0.07845149
3611,0.03886746,0.075709485
3612,0.038864225,0.07516778
3613,0.04521731,0.077759646
3614,0.03536708,0.07746167
3615,0.044545718,0.06906695
3616,0.039267186,0.07285131
3617,0.038912322,0.08113912
3618,0.04407487,0.07765202
3619,0.036369197,0.07423537
3620,0.043368943,0.07291195
3621,0.039471418,0.07489902
3622,0.03899878,0.07721547
3623,0.043105204,0.07877272
3624,0.037096217,0.07478856
3625,0.04249082,0.07215081
3626,0.039479427,0.0767873
3627,0.039122716,0.07801306
3628,0.042258147,0.074036226
3629,0.037614234,0.06773896
3630,0.041843172,0.0763858
3631,0.039367918,0.085501395
3632,0.03927605,0.072116844
3633,0.041537065,0.067597374
3634,0.037993975,0.07959734
3635,0.041361704,0.08000161
3636,0.03919692,0.07185175
3637,0.03943176,0.0654153
3638,0.040906172,0.079515114
3639,0.038276374,0.08380639
3640,0.040963907,0.071903065
3641,0.039003555,0.065781824
3642,0.0395578,0.07845766
3643,0.040344454,0.08212023
3644,0.038496487,0.06995669
3645,0.040603857,0.06745505
3646,0.038825255,0.07607584
3647,0.039640523,0.0829339
3648,0.039841272,0.07008068
3649,0.038678717,0.06407925
3650,0.040241793,0.07870158
3651,0.038683474,0.0830315
3652,0.039655916,0.070180364
3653,0.039390653,0.0626939
3654,0.038827065,0.075140744
3655,0.039857425,0.082983874
3656,0.038594477,0.06948443
3657,0.03958879,0.06353343
3658,0.03900746,0.07783558
3659,0.03893856,0.077590674
3660,0.039461117,0.065986365
3661,0.038561843,0.067371376
3662,0.039440855,0.07949728
3663,0.0387065,0.0766804
3664,0.038999483,0.06678584
3665,0.039069545,0.066315666
3666,0.0385773,0.07874167
3667,0.0392083,0.080552064
3668,0.038502473,0.07094457
3669,0.03898327,0.06431661
3670,0.0387153,0.073189
3671,0.03861267,0.08119826
3672,0.038913243,0.071501255
3673,0.038397007,0.06584843
3674,0.038873043,0.070980854
3675,0.038436793,0.0809326
3676,0.038623955,0.07515768
3677,0.038596466,0.063316844
3678,0.038363118,0.070788346
3679,0.038667798,0.08194096
3680,0.03825815,0.07433507
3681,0.038562577,0.06661258
3682,0.038309854,0.06974798
3683,0.038352218,0.07638312
3684,0.038399942,0.07661131
3685,0.038171675,0.067459956
3686,0.03840651,0.06772296
3687,0.038104713,0.07423789
3688,0.038296536,0.0746928
3689,0.03813504,0.06924634
3690,0.038128443,0.06562151
3691,0.038175836,0.0766938
3692,0.037991453,0.07867652
3693,0.038156122,0.068433814
3694,0.03793038,0.06404185
3695,0.038061317,0.07671101
3696,0.037929863,0.081359625
3697,0.037929602,0.066313885
3698,0.037937768,0.06514852
3699,0.037814766,0.077042796
3700,0.037910677,0.07723348
3701,0.03774534,0.06676869
3702,0.03783743,0.06481698
3703,0.037716,0.079143636
3704,0.037734836,0.07673761
3705,0.03770159,0.064037256
3706,0.037632804,0.0718884
3707,0.03767335,0.082622096
3708,0.037554316,0.0739205
3709,0.037617248,0.06304477
3710,0.03750379,0.06968564
3711,0.037536494,0.07706544
3712,0.037472464,0.07184738
3713,0.03744531,0.06429892
3714,0.037441466,0.06990191
3715,0.037364412,0.077745
3716,0.037394773,0.07562171
3717,0.037300296,0.06418562
3718,0.037331577,0.06261004
3719,0.037251446,0.07541834
3720,0.03725627,0.079474576
3721,0.037209705,0.06652013
3722,0.037179384,0.058196172
3723,0.03716684,0.0749491
3724,0.0371068,0.08155854
3725,0.037116364,0.06481634
3726,0.037043553,0.059577767
3727,0.03705769,0.07479897
3728,0.03698792,0.07974624
3729,0.03699153,0.06854999
3730,0.036938887,0.05844848
3731,0.03692118,0.073129274
3732,0.03689148,0.07902891
3733,0.036852147,0.06591836
3734,0.0368414,0.06029337
3735,0.03678734,0.07216287
3736,0.03678645,0.07975755
3737,0.036726873,0.06724799
3738,0.036727235,0.062862046
3739,0.03667133,0.073121816
3740,0.036664214,0.074810185
3741,0.03661809,0.065796025
3742,0.03659959,0.06852129
3743,0.036565647,0.07509508
3744,0.036535874,0.072402686
3745,0.036512367,0.06698058
3746,0.03647431,0.068550386
3747,0.036456082,0.072190985
3748,0.036415208,0.07013454
3749,0.03639711,0.06951597
3750,0.036358457,0.06895349
3751,0.036338028,0.069258444
3752,0.036303036,0.06822898
3753,0.036276158,0.071183726
3754,0.03624764,0.07355987
3755,0.036215894,0.06922892
3756,0.036192175,0.06429931
3757,0.036155794,0.06770938
3758,0.036136605,0.072557546
3759,0.036096167,0.07232156
3760,0.03608027,0.06411683
3761,0.036036838,0.06700269
3762,0.036024425,0.07238671
3763,0.03597774,0.07105696
3764,0.035969537,0.06445981
3765,0.03591687,0.06483672
3766,0.03591469,0.07054375
3767,0.035856377,0.06975209
3768,0.03586014,0.067440994
3769,0.03579717,0.06658882
3770,0.035804994,0.06976184
3771,0.035737254,0.070036024
3772,0.03575108,0.06611337
3773,0.035675846,0.067794256
3774,0.03569928,0.07053222
3775,0.03561165,0.072028205
3776,0.03565111,0.06392155
3777,0.035542313,0.067477025
3778,0.035610706,0.074144356
3779,0.035464328,0.06912295
3780,0.035580695,0.06228477
3781,0.035372734,0.07124849
3782,0.03556809,0.07672376
3783,0.03525905,0.061856218
3784,0.03558386,0.05987736
3785,0.03510927,0.071143284
3786,0.035648413,0.072710216
3787,0.0348951,0.06279014
3788,0.035796266,0.06486439
3789,0.034570888,0.071918175
3790,0.036090635,0.06609593
3791,0.03405107,0.061678827
3792,0.036649916,0.065367796
3793,0.033176355,0.07101336
3794,0.03768591,0.06761595
3795,0.03165945,0.06632626
3796,0.039583366,0.065633476
3797,0.029011922,0.06408933
3798,0.0429421,0.06644127
3799,0.02459012,0.06832418
3800,0.048254214,0.07074251
3801,0.018575527,0.06808219
3802,0.05380055,0.06616333
3803,0.015426041,0.06792508
3804,0.052054383,0.06864841
3805,0.023706095,0.06337103
3806,0.038187463,0.06597639
3807,0.039850265,0.06846947
3808,0.024096126,0.072926044
3809,0.048247155,0.066960365
3810,0.02341683,0.06151557
3811,0.0412366,0.06725062
3812,0.035396136,0.07436823
3813,0.028488427,0.06478967
3814,0.044526316,0.061119128
3815,0.025612015,0.06840705
3816,0.04050503,0.071088895
3817,0.03441336,0.06582303
3818,0.030315116,0.060163774
3819,0.0420177,0.0684672
3820,0.02756407,0.07411102
3821,0.039119307,0.06613926
3822,0.03428653,0.058359973
3823,0.031150453,0.06494785
3824,0.040176086,0.07433631
3825,0.029032098,0.06817085
3826,0.03784742,0.057853848
3827,0.034263622,0.06757196
3828,0.03168442,0.072900824
3829,0.03874669,0.061796878
3830,0.030119445,0.05768911
3831,0.036873844,0.06584046
3832,0.034160465,0.07265856
3833,0.032122485,0.06414339
3834,0.037583195,0.059173297
3835,0.030895717,0.06261619
3836,0.036161203,0.070855536
3837,0.033956725,0.06755974
3838,0.032506373,0.062344644
3839,0.036632374,0.059623927
3840,0.03145239,0.07023618
3841,0.035664294,0.068327785
3842,0.033708006,0.06036035
3843,0.032861482,0.06173617
3844,0.03585207,0.07385863
3845,0.031868003,0.066833906
3846,0.035300426,0.05738898
3847,0.03344302,0.06293723
3848,0.033167753,0.072934255
3849,0.03518694,0.06696137
3850,0.03218223,0.056595176
3851,0.034999426,0.06104296
3852,0.033190828,0.0754878
3853,0.033417843,0.06777578
3854,0.034608018,0.055540524
3855,0.032439403,0.062419802
3856,0.034716375,0.07697902
3857,0.03297636,0.06831987
3858,0.03360044,0.0539469
3859,0.03408917,0.06219406
3860,0.03265938,0.07456727
3861,0.03440899,0.06963769
3862,0.032812178,0.056782
3863,0.03369831,0.0616573
3864,0.033625785,0.072913244
3865,0.032850955,0.06753628
3866,0.034070894,0.059523676
3867,0.032713097,0.06547159
3868,0.033710442,0.07187773
3869,0.03323114,0.066632606
3870,0.033016644,0.05845286
3871,0.033702698,0.065751486
3872,0.03269061,0.07340099
3873,0.033624437,0.06187498
3874,0.03292404,0.05897704
3875,0.03313204,0.06948436
3876,0.033330694,0.07262542
3877,0.03272634,0.06284349
3878,0.033445805,0.058484826
3879,0.032718576,0.064971305
3880,0.03317559,0.068958014
3881,0.0329894,0.0606927
3882,0.032793656,0.058304783
3883,0.033196617,0.06493857
3884,0.032617263,0.068993494
3885,0.033124026,0.062166613
3886,0.03271727,0.05836249
3887,0.032847505,0.06427113
3888,0.032908652,0.066401534
3889,0.032600243,0.060433906
3890,0.03297204,0.05609033
3891,0.032539863,0.0648318
3892,0.03284073,0.06928215
3893,0.032637816,0.059940014
3894,0.032621358,0.05793636
3895,0.0327436,0.065191135
3896,0.032465205,0.06435305
3897,0.032738615,0.058888376
3898,0.03243923,0.06113621
3899,0.032612734,0.06424902
3900,0.03249992,0.06420401
3901,0.032447316,0.06243754
3902,0.032550417,0.06275545
3903,0.03233491,0.061964963
3904,0.032521475,0.060118243
3905,0.032308873,0.061751
3906,0.032416202,0.06469527
3907,0.03233597,0.065080635
3908,0.032288976,0.05994746
3909,0.032354195,0.061401278
3910,0.032195855,0.060172543
3911,0.032320354,0.06322555
3912,0.032159142,0.06560834
3913,0.03223715,0.059712637
3914,0.03215879,0.060608234
3915,0.032135893,0.06482773
3916,0.03215727,0.062577546
3917,0.03205215,0.06100468
3918,0.032127663,0.06467453
3919,0.032001875,0.061055962
3920,0.032064933,0.061691374
3921,0.031978972,0.06212791
3922,0.03198339,0.06238914
3923,0.031964384,0.06295841
3924,0.03190561,0.061536383
3925,0.03193858,0.060016263
3926,0.03184418,0.066208296
3927,0.031892583,0.06352718
3928,0.03180361,0.05485487
3929,0.031829532,0.055179205
3930,0.03177525,0.069281906
3931,0.03175914,0.06909028
3932,0.031748403,0.059391096
3933,0.031693943,0.055673882
3934,0.03171178,0.06327977
3935,0.03164112,0.0684155
3936,0.03166328,0.061988488
3937,0.03159966,0.056197554
3938,0.03160632,0.06403398
3939,0.031562034,0.06790146
3940,0.03154806,0.059998546
3941,0.031524066,0.057240125
3942,0.031491373,0.061685946
3943,0.03148499,0.06449021
3944,0.031437222,0.06258299
3945,0.031441443,0.059222225
3946,0.031387977,0.05882633
3947,0.031394143,0.060340095
3948,0.031342715,0.06582882
3949,0.0313433,0.06326899
3950,0.031299513,0.05637697
3951,0.031290457,0.0559051
3952,0.031258103,0.064993836
3953,0.031238107,0.058399905
3954,0.031214831,0.052320343
3955,0.031187927,0.062335145
3956,0.031170567,0.069987856
3957,0.031138165,0.056493044
3958,0.03112468,0.05218439
3959,0.031090448,0.065258026
3960,0.031078363,0.063530564
3961,0.03104368,0.049903587
3962,0.0310301,0.056003306
3963,0.030997971,0.0696772
3964,0.03098259,0.062965766
3965,0.030951858,0.054972574
3966,0.030934658,0.05891487
3967,0.030906443,0.06463715
3968,0.030885428,0.057887066
3969,0.030862214,0.050191294
3970,0.030836832,0.06276549
3971,0.030817427,0.07012504
3972,0.030788383,0.05577636
3973,0.030772654,0.053516768
3974,0.030739518,0.06652764
3975,0.030728003,0.06387755
3976,0.030691506,0.049053557
3977,0.030683313,0.05534848
3978,0.030642247,0.07153339
3979,0.030641207,0.06461462
3980,0.030590221,0.04966318
3981,0.030599635,0.055783898
3982,0.03054041,0.06897822
3983,0.030556612,0.061234135
3984,0.030489687,0.050771337
3985,0.03051569,0.059479166
3986,0.030436419,0.07020161
3987,0.03047819,0.0598658
3988,0.030379832,0.05233755
3989,0.030444028,0.05996856
3990,0.03031928,0.065797135
3991,0.03041529,0.06063922
3992,0.03025277,0.053904258
3993,0.030393332,0.058139756
3994,0.030177537,0.06650211
3995,0.030383745,0.0619461
3996,0.030085837,0.0531378
3997,0.030394852,0.055031225
3998,0.029968748,0.064031236
3999,0.03043788,0.06213942
4000,0.029809937,0.056487158
4001,0.030444125,0.05628807
4002,0.029268164,0.06152968
4003,0.030363224,0.057537515
4004,0.028621448,0.05622054
4005,0.030487837,0.05848097
4006,0.027723493,0.06045708
4007,0.030819535,0.05867968
4008,0.026386686,0.05614529
4009,0.031696625,0.05997886
4010,0.024533488,0.05905254
4011,0.03355654,0.057194598
4012,0.021564746,0.056992445
4013,0.0367016,0.05833513
4014,0.016931782,0.057687152
4015,0.041618824,0.05605025
4016,0.011137361,0.056453813
4017,0.046722304,0.05707897
4018,0.008032001,0.057769816
4019,0.045549616,0.056355517
4020,0.014917246,0.055385347
4021,0.033419188,0.05958314
4022,0.030096978,0.055994574
4023,0.019225525,0.054760054
4024,0.040526323,0.059098482
4025,0.015237997,0.05930399
4026,0.037636507,0.05707686
4027,0.024166394,0.052520517
4028,0.025884524,0.05852723
4029,0.035423554,0.058753934
4030,0.01872164,0.05901441
4031,0.03706166,0.058869943
4032,0.022964757,0.055119384
4033,0.028983135,0.056288585
4034,0.032252315,0.06310254
4035,0.021775099,0.061314788
4036,0.03556608,0.052800957
4037,0.023222946,0.05756329
4038,0.030338375,0.06068442
4039,0.030194912,0.059738368
4040,0.023978619,0.056473777
4041,0.03390277,0.060272288
4042,0.023761328,0.06152928
4043,0.030793875,0.053731747
4044,0.028723424,0.0581929
4045,0.02555288,0.06187984
4046,0.03232195,0.055529013
4047,0.024332983,0.053800736
4048,0.030781839,0.06047397
4049,0.027608296,0.06366236
4050,0.026675118,0.058233596
4051,0.030838702,0.053229947
4052,0.024864307,0.059897605
4053,0.030447274,0.05925605
4054,0.02675354,0.053051863
4055,0.027450299,0.056916416
4056,0.029497331,0.063246675
4057,0.025423588,0.05488509
4058,0.029945118,0.054308318
4059,0.026211744,0.059115555
4060,0.027998371,0.059845645
4061,0.028356666,0.05389214
4062,0.026039515,0.052685287
4063,0.02932145,0.058210608
4064,0.025978593,0.061445177
4065,0.028301938,0.055647768
4066,0.02743746,0.05561949
4067,0.026639337,0.061753903
4068,0.028609948,0.05644172
4069,0.026022628,0.050980065
4070,0.028359896,0.0557249
4071,0.02678508,0.063711956
4072,0.027160438,0.055406496
4073,0.027880581,0.0518797
4074,0.026275372,0.05760492
4075,0.028169222,0.062169295
4076,0.02641124,0.055520225
4077,0.027502306,0.054155532
4078,0.027198104,0.060614347
4079,0.026628733,0.061565243
4080,0.02775603,0.054022063
4081,0.02631335,0.053962912
4082,0.027598623,0.062270362
4083,0.026676064,0.061726112
4084,0.026963657,0.05228393
4085,0.027228307,0.056626253
4086,0.026439257,0.06340809
4087,0.027427131,0.058011297
4088,0.026391504,0.051861938
4089,0.027140697,0.05842095
4090,0.026722547,0.06318323
4091,0.02665367,0.05471869
4092,0.027050067,0.052399844
4093,0.02634709,0.059657115
4094,0.027078591,0.0602478
4095,0.026378164,0.050360292
4096,0.026805654,0.05375793
4097,0.02661434,0.058921807
4098,0.026455844,0.059465587
4099,0.026798584,0.05193285
4100,0.026258228,0.05426118
4101,0.026769241,0.05959986
4102,0.02628388,0.05367201
4103,0.02655285,0.05044841
4104,0.026430763,0.060206924
4105,0.026298586,0.060834955
4106,0.026537245,0.050084915
4107,0.026147395,0.050750434
4108,0.026506368,0.06354341
4109,0.026142584,0.05573788
4110,0.026352089,0.0489026
4111,0.026223218,0.057549153
4112,0.026161091,0.06221341
4113,0.026290005,0.051861454
4114,0.026027458,0.050457455
4115,0.026272533,0.05966347
4116,0.025987165,0.05531725
4117,0.026169427,0.048509683
4118,0.02601449,0.0573628
4119,0.026026571,0.057795092
4120,0.026050754,0.05248773
4121,0.025904326,0.05185415
4122,0.026046421,0.057203677
4123,0.025835715,0.05679834
4124,0.025984842,0.051855836
4125,0.025815792,0.055700526
4126,0.025886413,0.05801424
4127,0.025819764,0.055804014
4128,0.025780074,0.053633735
4129,0.025816206,0.053713158
4130,0.02569338,0.057742238
4131,0.025784666,0.05525827
4132,0.025638824,0.054080464
4133,0.025722906,0.05360498
4134,0.025610032,0.057442572
4135,0.025641436,0.056656495
4136,0.025592294,0.05294243
4137,0.025557164,0.055158924
4138,0.025571374,0.05727717
4139,0.025482379,0.054047137
4140,0.025535759,0.051601876
4141,0.025425455,0.05559682
4142,0.025482018,0.05702073
4143,0.025383398,0.055476736
4144,0.025416797,0.052765377
4145,0.025351772,0.05552977
4146,0.025347298,0.056685735
4147,0.02532016,0.053278968
4148,0.025279272,0.051755954
4149,0.025284085,0.057481647
4150,0.025218558,0.055837955
4151,0.025241615,0.04909648
4152,0.025164,0.053325303
4153,0.025193159,0.058125943
4154,0.025115117,0.05490669
4155,0.025139907,0.04748446
4156,0.025072137,0.056797616
4157,0.02508337,0.056269154
4158,0.025031945,0.05189966
4159,0.02502519,0.05299763
4160,0.0249923,0.05454661
4161,0.024967793,0.054498084
4162,0.024950726,0.051587883
4163,0.024914097,0.053883474
4164,0.024906294,0.053766873
4165,0.024862891,0.055236023
4166,0.024858778,0.05668111
4167,0.024814544,0.05085657
4168,0.024809781,0.055339605
4169,0.024768626,0.053151067
4170,0.024759695,0.053818993
4171,0.024723355,0.05600246
4172,0.02470892,0.053228132
4173,0.024678534,0.05573174
4174,0.024658471,0.05459426
4175,0.024634173,0.05288306
4176,0.024606828,0.055235393
4177,0.024591288,0.056604847
4178,0.024554253,0.05586902
4179,0.024549035,0.053970896
4180,0.024502493,0.052103627
4181,0.024506794,0.06009588
4182,0.024450403,0.05555261
4183,0.024465812,0.046705343
4184,0.02439621,0.053461075
4185,0.02442593,0.05967633
4186,0.024341198,0.05660798
4187,0.024390083,0.047051605
4188,0.024283215,0.053275708
4189,0.024355272,0.058080994
4190,0.024222663,0.05219251
4191,0.024326744,0.050640523
4192,0.024155386,0.057844147
4193,0.024305144,0.05317261
4194,0.024079675,0.05208295
4195,0.024296038,0.053115997
4196,0.02398877,0.05274287
4197,0.024304897,0.054665174
4198,0.023875643,0.052899048
4199,0.0243428,0.051518943
4200,0.023726195,0.050411195
4201,0.024427196,0.058149833
4202,0.02351736,0.05735925
4203,0.024588421,0.049222704
4204,0.023210173,0.050639037
4205,0.024877083,0.059957623
4206,0.022737725,0.05767483
4207,0.025380792,0.048995033
4208,0.021985618,0.051494755
4209,0.02625084,0.058318738
4210,0.020757914,0.05405454
4211,0.027742013,0.049192443
4212,0.018727265,0.0542711
4213,0.030266743,0.05604068
4214,0.015412296,0.053749766
4215,0.034335572,0.049141448
4216,0.010427994,0.05447205
4217,0.03992127,0.05655217
4218,0.004825256,0.05280321
4219,0.044196386,0.050638102
4220,0.003856609,0.05526184
4221,0.0400889,0.051706433
4222,0.01379582,0.049017597
4223,0.025924055,0.05405062
4224,0.029207163,0.053558182
4225,0.012795543,0.051566284
4226,0.037287727,0.04994649
4227,0.011363462,0.05277458
4228,0.031963855,0.053733226
4229,0.021645077,0.047150504
4230,0.019845687,0.052607544
4231,0.03201845,0.056279123
4232,0.013844114,0.047266662
4233,0.03218769,0.053541094
4234,0.018937606,0.056453314
4235,0.023592979,0.048202723
4236,0.027953438,0.04938089
4237,0.016649825,0.057334945
4238,0.030721193,0.05409714
4239,0.018251088,0.045464005
4240,0.025388071,0.054118913
4241,0.025098203,0.05816151
4242,0.019018248,0.048655484
4243,0.028892618,0.045785002
4244,0.018458307,0.050476335
4245,0.026140325,0.057155244
4246,0.023143606,0.05137728
4247,0.020908467,0.048023835
4248,0.027077818,0.051514998
4249,0.01908965,0.05419289
4250,0.026243122,0.046557333
4251,0.02185529,0.04635767
4252,0.02236253,0.052100327
4253,0.025409512,0.053693555
4254,0.019960742,0.051250443
4255,0.025918508,0.052051663
4256,0.021138016,0.045251727
4257,0.023415979,0.049648944
4258,0.023968043,0.055803243
4259,0.020949239,0.050521504
4260,0.0252749,0.043722328
4261,0.020907255,0.0529434
4262,0.024038356,0.055878744
4263,0.022813808,0.045556974
4264,0.021921389,0.04685804
4265,0.024416523,0.0568966
4266,0.021084111,0.04842924
4267,0.024224978,0.04356161
4268,0.022022903,0.057010237
4269,0.022742003,0.05351237
4270,0.0234821,0.039226495
4271,0.021550931,0.04778187
4272,0.02399781,0.062078267
4273,0.021636507,0.0467886
4274,0.023261674,0.04549984
4275,0.02263269,0.05801197
4276,0.02213808,0.053898722
4277,0.02345425,0.04294048
4278,0.021644188,0.051254023
4279,0.023395862,0.05959325
4280,0.022039995,0.047380712
4281,0.02265144,0.048030317
4282,0.022779657,0.052427214
4283,0.021940943,0.0560322
4284,0.023156337,0.048430588
4285,0.021801984,0.048139464
4286,0.02290635,0.053302016
4287,0.022197343,0.05553026
4288,0.022322431,0.04720426
4289,0.02267867,0.048976723
4290,0.021892332,0.053823717
4291,0.022828264,0.049521327
4292,0.021882005,0.045650523
4293,0.022572104,0.050685972
4294,0.022183094,0.058381204
4295,0.022151409,0.047330976
4296,0.02248572,0.045863952
4297,0.021874571,0.055592533
4298,0.022546813,0.053673804
4299,0.021878038,0.044026237
4300,0.022349264,0.048814375
4301,0.022074891,0.059314746
4302,0.022052376,0.04945347
4303,0.02227027,0.043460898
4304,0.021847615,0.05334441
4305,0.02231352,0.053115334
4306,0.021822523,0.04660042
4307,0.022184582,0.04725885
4308,0.021934202,0.054950114
4309,0.021974428,0.050021756
4310,0.022063032,0.044938333
4311,0.021804528,0.05124522
4312,0.022108618,0.053028125
4313,0.021744043,0.048489157
4314,0.022039738,0.04684025
4315,0.021784691,0.050864507
4316,0.021898508,0.050898444
4317,0.021862075,0.044673197
4318,0.021757033,0.050544348
4319,0.021907052,0.0545416
4320,0.021670125,0.045268025
4321,0.021886095,0.04539384
4322,0.021650948,0.055071834
4323,0.02180523,0.047256224
4324,0.021676531,0.044591755
4325,0.021698125,0.053446513
4326,0.021708976,0.052998
4327,0.021603253,0.04520489
4328,0.021715058,0.04544374
4329,0.021543618,0.05545062
4330,0.021681504,0.051733676
4331,0.021523394,0.04340781
4332,0.021615172,0.052410696
4333,0.021526294,0.054959185
4334,0.021536129,0.04756707
4335,0.021531655,0.047946345
4336,0.021463906,0.052259587
4337,0.0215237,0.05120486
4338,0.021410912,0.04818835
4339,0.021494163,0.046686172
4340,0.021378126,0.051252235
4341,0.021446625,0.051996276
4342,0.02136113,0.046093564
4343,0.021389311,0.04811152
4344,0.021349112,0.052354153
4345,0.021332873,0.047351867
4346,0.021332834,0.047431834
4347,0.021281522,0.050037477
4348,0.021309758,0.050319407
4349,0.02123937,0.045434516
4350,0.021277927,0.053511985
4351,0.021204866,0.049370065
4352,0.021239307,0.042400137
4353,0.021174956,0.050066877
4354,0.02119856,0.05342879
4355,0.0211473,0.04606558
4356,0.021155993,0.039778687
4357,0.021122,0.05284302
4358,0.021112842,0.05278269
4359,0.021095373,0.041476823
4360,0.02107126,0.045817185
4361,0.021066634,0.050967045
4362,0.02103226,0.045974813
4363,0.021035906,0.042880703
4364,0.020995347,0.048042826
4365,0.021003867,0.05323407
4366,0.02096057,0.04985955
4367,0.020968283,0.044340994
4368,0.02092849,0.047542788
4369,0.020932106,0.049692314
4370,0.020896422,0.04699354
4371,0.020896291,0.04467181
4372,0.020864174,0.051109143
4373,0.020860367,0.0499538
4374,0.020831851,0.044167273
4375,0.020825151,0.0499282
4376,0.020799974,0.049994767
4377,0.020790877,0.046037015
4378,0.02076548,0.044529982
4379,0.020757187,0.05084205
4380,0.020731758,0.050711185
4381,0.020724155,0.044742726
4382,0.02069873,0.04908896
4383,0.020690471,0.04851835
4384,0.0206637,0.048064955
4385,0.020659517,0.04971254
4386,0.020627081,0.046103902
4387,0.020628797,0.05027868
4388,0.020592304,0.046618734
4389,0.02059756,0.04942006
4390,0.02055592,0.046988457
4391,0.02056801,0.04688226
4392,0.020518163,0.047634196
4393,0.020540183,0.045212425
4394,0.020479167,0.048265498
4395,0.020514712,0.05041729
4396,0.020436231,0.044690967
4397,0.020493507,0.044081416
4398,0.020389615,0.050705947
4399,0.020478223,0.047080737
4400,0.020335266,0.044466514
4401,0.020471953,0.04767569
4402,0.020267794,0.05152992
4403,0.020483024,0.0455886
4404,0.020180313,0.043964546
4405,0.020519553,0.047404084
4406,0.020058373,0.050577886
4407,0.020601647,0.04404923
4408,0.019877475,0.04783079
4409,0.020762106,0.051464267
4410,0.019593924,0.046257604
4411,0.021057269,0.042508464
4412,0.019132629,0.05072951
4413,0.021587998,0.04987781
4414,0.018358717,0.04467593
4415,0.022537725,0.043135293
4416,0.017025338,0.05074634
4417,0.02423464,0.04916962
4418,0.014704269,0.03859096
4419,0.027234193,0.05222349
4420,0.010715945,0.052536856
4421,0.032299537,0.037271947
4422,0.004422556,0.04326418
4423,0.039515592,0.05369901
4424,0.0027408209,0.04372906
4425,0.044681568,0.042137682
4426,0.0028170415,0.049212303
4427,0.03740099,0.045278396
4428,0.012251533,0.040948782
4429,0.017954854,0.046859615
4430,0.031282317,0.048396442
4431,0.0043671383,0.045266137
4432,0.036203746,0.043178108
4433,0.009246632,0.04825961
4434,0.023507947,0.047572307
4435,0.02525243,0.04085811
4436,0.009671568,0.04364649
4437,0.032571014,0.049986016
4438,0.01074481,0.04899402
4439,0.024026804,0.04186563
4440,0.023024332,0.043078363
4441,0.01252948,0.04954689
4442,0.029555686,0.04711885
4443,0.012610793,0.04299028
4444,0.02324806,0.04557418
4445,0.022045292,0.049713437
4446,0.014194562,0.045990694
4447,0.027227886,0.04373758
4448,0.014173562,0.04536872
4449,0.0223612,0.04996425
4450,0.021453608,0.043004557
4451,0.01536036,0.043205295
4452,0.02542721,0.052061602
4453,0.015347685,0.046728976
4454,0.02165518,0.038463034
4455,0.020941764,0.048794363
4456,0.016258754,0.05183966
4457,0.024021164,0.040275034
4458,0.01619711,0.042500194
4459,0.021186884,0.053130113
4460,0.02047007,0.04402502
4461,0.017017685,0.038017128
4462,0.02293838,0.04938952
4463,0.016826183,0.049324322
4464,0.020903675,0.039870605
4465,0.020033225,0.043866795
4466,0.017656503,0.054006983
4467,0.022084104,0.042115636
4468,0.017287338,0.03781125
4469,0.020723723,0.05267674
4470,0.019641003,0.05066142
4471,0.018192558,0.034940515
4472,0.021394094,0.04318229
4473,0.017645746,0.05857722
4474,0.020595882,0.042485356
4475,0.01929939,0.034480162
4476,0.018634196,0.05347157
4477,0.020803407,0.05426988
4478,0.017936341,0.037630383
4479,0.02045667,0.03853269
4480,0.019008478,0.053571932
4481,0.018977981,0.047995716
4482,0.020280087,0.037081003
4483,0.01819152,0.04342525
4484,0.020284599,0.05351921
4485,0.018786104,0.041089162
4486,0.019234035,0.038212195
4487,0.01981603,0.05074909
4488,0.018427704,0.045883216
4489,0.020068577,0.037736546
4490,0.018635144,0.043898825
4491,0.019399293,0.05133373
4492,0.019407287,0.043571174
4493,0.018649062,0.037043314
4494,0.019808404,0.04792683
4495,0.018566556,0.049732346
4496,0.019473402,0.039481565
4497,0.019070663,0.04200546
4498,0.018851701,0.05112869
4499,0.019514548,0.043054502
4500,0.018580444,0.038886942
4501,0.019447464,0.049564995
4502,0.018822944,0.0471625
4503,0.019004753,0.038764793
4504,0.01921775,0.042394347
4505,0.018651491,0.0510218
4506,0.019334937,0.04250063
4507,0.018672103,0.03634279
4508,0.019093635,0.050480776
4509,0.018945614,0.048040867
4510,0.018757857,0.034626197
4511,0.019149052,0.043479588
4512,0.018621283,0.051917356
4513,0.019090198,0.039791636
4514,0.018738953,0.039676957
4515,0.018847194,0.04764426
4516,0.018934041,0.043938488
4517,0.018640848,0.03788472
4518,0.019000432,0.045303427
4519,0.018614447,0.047901683
4520,0.018885083,0.039463364
4521,0.018730957,0.04223673
4522,0.018694228,0.047545712
4523,0.018844971,0.040955953
4524,0.018574372,0.04042255
4525,0.018842103,0.043134354
4526,0.018583782,0.043046575
4527,0.018727282,0.044106714
4528,0.018665783,0.041909155
4529,0.018592231,0.042174287
4530,0.018720446,0.045259017
4531,0.018518254,0.04084848
4532,0.018694418,0.042850297
4533,0.018527497,0.04298213
4534,0.018601643,0.044826124
4535,0.018574225,0.039913345
4536,0.01850372,0.041906945
4537,0.018597439,0.044846613
4538,0.018449437,0.041594204
4539,0.01856862,0.041138224
4540,0.01844686,0.045365408
4541,0.018497562,0.04383976
4542,0.0184693,0.039139763
4543,0.018421175,0.043418072
4544,0.018479804,0.048741706
4545,0.018371599,0.04011889
4546,0.018455494,0.037927512
4547,0.018357236,0.04869302
4548,0.018401267,0.04462264
4549,0.018362997,0.043252572
4550,0.018340308,0.04162734
4551,0.018363547,0.045429166
4552,0.018293537,0.044883694
4553,0.018345023,0.03987895
4554,0.018268216,0.043948732
4555,0.018306375,0.045523144
4556,0.018258259,0.04161538
4557,0.018259339,0.042394064
4558,0.01825135,0.046995204
4559,0.018214006,0.039642215
4560,0.018237935,0.04266375
4561,0.018179901,0.045349084
4562,0.018211713,0.04158605
4563,0.018157998,0.043760397
4564,0.018174462,0.044436775
4565,0.018144768,0.044179704
4566,0.01813224,0.04076746
4567,0.01813327,0.043012194
4568,0.018094003,0.046542194
4569,0.018113546,0.039753642
4570,0.018063953,0.04106657
4571,0.018086039,0.04576889
4572,0.018040687,0.04374256
4573,0.018054413,0.037818115
4574,0.018021332,0.04087538
4575,0.018019572,0.047660206
4576,0.018002745,0.039096158
4577,0.017984744,0.037722953
4578,0.01798409,0.0433125
4579,0.017953306,0.04473572
4580,0.017959869,0.038173325
4581,0.017925894,0.041251734
4582,0.017932756,0.043811526
4583,0.017901655,0.04039942
4584,0.017902792,0.03984756
4585,0.017880093,0.042727455
4586,0.017870313,0.045489114
4587,0.01786049,0.03884402
4588,0.017838154,0.041422725
4589,0.01783842,0.043978844
4590,0.017808883,0.040976573
4591,0.017814904,0.037844907
4592,0.017781101,0.04397376
4593,0.017790029,0.046774987
4594,0.017754763,0.0373471
4595,0.017763052,0.041345384
4596,0.017730074,0.04602776
4597,0.017735207,0.038261868
4598,0.017706878,0.04075294
4599,0.017706357,0.04560401
4600,0.01768462,0.04364343
4601,0.017676039,0.03629874
4602,0.01766329,0.042976227
4603,0.017646719,0.04939337
4604,0.017639928,0.03813689
4605,0.01761907,0.03750872
4606,0.017614909,0.044604763
4607,0.017593455,0.043424755
4608,0.01758803,0.041322842
4609,0.017569337,0.04404183
4610,0.017559776,0.04168905
4611,0.017546246,0.036866084
4612,0.017531257,0.042451616
4613,0.01752261,0.043910652
4614,0.017504537,0.03866635
4615,0.017498162,0.04214317
4616,0.017477607,0.04300759
4617,0.017473869,0.04051207
4618,0.017451271,0.04321428
4619,0.017448653,0.041567054
4620,0.01742563,0.03990559
4621,0.017424045,0.04293874
4622,0.017398313,0.04221128
4623,0.017400347,0.038263023
4624,0.01737079,0.041985624
4625,0.017377898,0.044167574
4626,0.017342793,0.039800927
4627,0.01735569,0.03836337
4628,0.017312545,0.042598482
4629,0.01733593,0.04349704
4630,0.017282119,0.038767193
4631,0.017316513,0.042122155
4632,0.01724968,0.042789076
4633,0.017299695,0.03577635
4634,0.017213916,0.043519784
4635,0.01728681,0.04266826
4636,0.017173426,0.03538852
4637,0.01728054,0.041176006
4638,0.017125687,0.044294372
4639,0.01728319,0.036384456
4640,0.017066281,0.04023951
4641,0.017300732,0.042490613
4642,0.016987847,0.039230138
4643,0.01734303,0.038075794
4644,0.016878862,0.042648382
4645,0.017422434,0.039851148
4646,0.016722204,0.038398743
4647,0.01756463,0.041206334
4648,0.016485183,0.039691005
4649,0.01781109,0.03754344
4650,0.016112791,0.043478448
4651,0.018233059,0.03959747
4652,0.015511681,0.034514282
4653,0.018955052,0.042642586
4654,0.0145173455,0.041960306
4655,0.020194225,0.035328466
4656,0.012847318,0.04169217
4657,0.022317378,0.043502647
4658,0.010039098,0.034664463
4659,0.025891228,0.038900394
4660,0.005471147,0.04837799
4661,0.031485483,0.03637635
4662,0.0010378056,0.035855018
4663,0.03832159,0.04746712
4664,0.0067325532,0.040772863
4665,0.04079746,0.030910058
4666,0.0032791013,0.045292202
4667,0.030452505,0.04669686
4668,0.013047859,0.03203484
4669,0.011996937,0.03927585
4670,0.029497407,0.046637774
4671,0.0013913243,0.03690713
4672,0.032086447,0.037061784
4673,0.0072392444,0.047138564
4674,0.019898077,0.037750628
4675,0.021877568,0.038924113
4676,0.0072937817,0.04466665
4677,0.028911494,0.039646707
4678,0.0074012624,0.037056137
4679,0.022139449,0.042405047
4680,0.018025985,0.040496647
4681,0.011184612,0.037917808
4682,0.025630765,0.042341437
4683,0.008796742,0.03906581
4684,0.02229647,0.03769242
4685,0.016044002,0.04044527
4686,0.013648132,0.037707843
4687,0.022962427,0.04166153
4688,0.010319598,0.03929681
4689,0.021787398,0.038045537
4690,0.014984747,0.03795102
4691,0.015284408,0.039485656
4692,0.020842487,0.03904896
4693,0.011696438,0.039183117
4694,0.021054005,0.04062025
4695,0.01441205,0.03859732
4696,0.016412046,0.041616414
4697,0.019160058,0.038737413
4698,0.012937577,0.037471402
4699,0.020274416,0.04100174
4700,0.01417974,0.040623114
4701,0.017200854,0.036945723
4702,0.017836632,0.041107543
4703,0.014052851,0.04062275
4704,0.01946585,0.038605217
4705,0.01419224,0.03815133
4706,0.017698074,0.041070614
4707,0.01680631,0.039981224
4708,0.015040183,0.038406838
4709,0.0186406,0.039616853
4710,0.014422206,0.038242284
4711,0.01792468,0.0395028
4712,0.016059786,0.039639175
4713,0.015874667,0.036253188
4714,0.017818678,0.040120658
4715,0.0148100685,0.038526118
4716,0.017885031,0.037212633
4717,0.015580087,0.04097299
4718,0.016506875,0.036004387
4719,0.017042166,0.03496214
4720,0.015297632,0.043844815
4721,0.017614255,0.036366697
4722,0.015372428,0.032342207
4723,0.016901417,0.04117437
4724,0.016382812,0.03811394
4725,0.015809588,0.038346656
4726,0.017171027,0.038997564
4727,0.015410669,0.034925506
4728,0.017029194,0.035791624
4729,0.015908998,0.042386334
4730,0.01625038,0.036101792
4731,0.01665154,0.033506628
4732,0.015637519,0.04298087
4733,0.0169071,0.03650997
4734,0.01567584,0.032135792
4735,0.01652679,0.04295666
4736,0.016178897,0.037272252
4737,0.015945135,0.033631664
4738,0.016601343,0.041582007
4739,0.015672317,0.038781486
4740,0.016585719,0.032823592
4741,0.015852537,0.038548008
4742,0.016210794,0.0426275
4743,0.01622807,0.036189165
4744,0.015831305,0.034075167
4745,0.016438602,0.044762053
4746,0.015731597,0.038897824
4747,0.016332475,0.03437431
4748,0.015914066,0.043347105
4749,0.016036697,0.03929059
4750,0.016163569,0.032243975
4751,0.0157953,0.042295266
4752,0.01626399,0.041836403
4753,0.01575868,0.034413405
4754,0.016153479,0.038889702
4755,0.015896205,0.040847108
4756,0.015937109,0.035654288
4757,0.016058326,0.038243867
4758,0.015774006,0.038199138
4759,0.016109567,0.037425693
4760,0.0157498,0.038400184
4761,0.016022662,0.036532953
4762,0.015837712,0.03810041
4763,0.015867408,0.037620492
4764,0.015941381,0.03804764
4765,0.015745755,0.03747192
4766,0.01597485,0.04212832
4767,0.015713228,0.03801456
4768,0.015919078,0.032388512
4769,0.015756415,0.041458562
4770,0.015812173,0.03928744
4771,0.015819114,0.034862142
4772,0.0157166,0.041301146
4773,0.01584597,0.039054554
4774,0.015670711,0.030799022
4775,0.015818922,0.045352012
4776,0.01567635,0.036445774
4777,0.015752198,0.029336337
4778,0.015705165,0.044182748
4779,0.015678162,0.04300751
4780,0.015726311,0.030064266
4781,0.015624744,0.04003823
4782,0.015719265,0.037968412
4783,0.015602786,0.034118332
4784,0.01568294,0.03993837
4785,0.015604622,0.040929317
4786,0.01563037,0.032967847
4787,0.01561488,0.038108062
4788,0.015578728,0.042073105
4789,0.015615899,0.036740344
4790,0.015540903,0.035419997
4791,0.015600141,0.040806487
4792,0.015522226,0.04046103
4793,0.015567953,0.033154476
4794,0.015515241,0.037467863
4795,0.015529298,0.041497264
4796,0.015510414,0.036676608
4797,0.01549147,0.033943776
4798,0.015502341,0.040613122
4799,0.015459906,0.039451793
4800,0.015487156,0.032312453
4801,0.015435677,0.03867509
4802,0.015463763,0.0405561
4803,0.015419497,0.032911673
4804,0.015432864,0.03759244
4805,0.015409752,0.040529292
4806,0.015399789,0.037308864
4807,0.01539788,0.031986687
4808,0.015370054,0.043328393
4809,0.015381464,0.03871298
4810,0.015346497,0.028793115
4811,0.015359835,0.039085377
4812,0.015328224,0.041430112
4813,0.015333016,0.03169329
4814,0.015311968,0.03719613
4815,0.015306435,0.03889214
4816,0.015295995,0.03309963
4817,0.015280144,0.037467428
4818,0.015277723,0.03566956
4819,0.01525708,0.03354661
4820,0.015256959,0.039679945
4821,0.015236183,0.035968598
4822,0.015234353,0.028495252
4823,0.015217104,0.041670512
4824,0.015211121,0.037909403
4825,0.015197241,0.026682124
4826,0.015188742,0.039050825
4827,0.015178279,0.042190287
4828,0.01516504,0.029279185
4829,0.01515937,0.03277235
4830,0.015141204,0.045495868
4831,0.015141703,0.035116136
4832,0.015117859,0.02793146
4833,0.015121844,0.04382349
4834,0.015096605,0.036396723
4835,0.015100952,0.029114066
4836,0.015075321,0.042797085
4837,0.015080624,0.037646893
4838,0.015054303,0.029370196
4839,0.0150595615,0.03913605
4840,0.015033591,0.042247172
4841,0.015038521,0.029522538
4842,0.015014293,0.033780303
4843,0.015015102,0.042794604
4844,0.014995666,0.033757288
4845,0.014993085,0.032641415
4846,0.014975787,0.04233545
4847,0.0149704255,0.035263024
4848,0.014956887,0.03059065
4849,0.014948842,0.039986722
4850,0.014936447,0.040754993
4851,0.014928376,0.030603984
4852,0.014915256,0.03655073
4853,0.014908698,0.041907974
4854,0.014893564,0.02945374
4855,0.014889429,0.035245366
4856,0.014871235,0.042266287
4857,0.014870462,0.031630218
4858,0.014848691,0.032296926
4859,0.014852522,0.04383935
4860,0.014825779,0.030163316
4861,0.014834494,0.030072652
4862,0.014801451,0.0439678
4863,0.014819256,0.03671686
4864,0.0147747705,0.02869807
4865,0.014806935,0.04201138
4866,0.014744374,0.03965269
4867,0.014798696,0.029327296
4868,0.014709464,0.03735827
4869,0.014796469,0.040549688
4870,0.014666278,0.034583848
4871,0.014805294,0.036180053
4872,0.014609874,0.037523557
4873,0.014830552,0.03663886
4874,0.0145320585,0.03381139
4875,0.014883972,0.036012433
4876,0.014416802,0.037744854
4877,0.01498759,0.034739796
4878,0.01423458,0.036082584
4879,0.015177607,0.03697356
4880,0.013939982,0.035240293
4881,0.015517035,0.033351485
4882,0.013447342,0.038278863
4883,0.016120706,0.038042698
4884,0.012601734,0.030819843
4885,0.017197667,0.037873846
4886,0.011121991,0.039356615
4887,0.019125657,0.027699783
4888,0.008513904,0.037950117
4889,0.022546766,0.038882412
4890,0.003987442,0.031812448
4891,0.028354311,0.03596524
4892,0.0032153134,0.03712514
4893,0.036683507,0.03338256
4894,0.0114617115,0.034319535
4895,0.04264654,0.036976375
4896,0.011400405,0.036773823
4897,0.033996563,0.035528935
4898,0.0063465433,0.03415894
4899,0.011405948,0.03579668
4900,0.028126685,0.0350005
4901,0.0035848783,0.033051472
4902,0.032718636,0.03721824
4903,0.0033445102,0.036149904
4904,0.017123282,0.03322105
4905,0.021996256,0.034509942
4906,0.0020102279,0.03683181
4907,0.028773818,0.031266656
4908,0.005252774,0.036524847
4909,0.017353248,0.03510867
4910,0.019875655,0.033833146
4911,0.005023212,0.035016883
4912,0.025385736,0.035270195
4913,0.0075368565,0.03108258
4914,0.01627694,0.036650617
4915,0.018943477,0.03583775
4916,0.006906398,0.03156556
4917,0.022700474,0.035839345
4918,0.009454465,0.036730688
4919,0.015220959,0.028363634
4920,0.018296037,0.037533283
4921,0.008325207,0.036807716
4922,0.020585902,0.02912643
4923,0.010853411,0.03756337
4924,0.014478582,0.03759972
4925,0.01765187,0.031078009
4926,0.009480476,0.034750096
4927,0.018973043,0.03471078
4928,0.011826343,0.03347231
4929,0.014094612,0.034739353
4930,0.01702452,0.03445999
4931,0.010457936,0.033389214
4932,0.01779015,0.035707515
4933,0.012457782,0.033160575
4934,0.013959156,0.03390972
4935,0.016422927,0.037154593
4936,0.011258193,0.035226885
4937,0.016928429,0.034093417
4938,0.012845767,0.032307025
4939,0.013985817,0.034119926
4940,0.015886063,0.035966676
4941,0.011909469,0.030797686
4942,0.01630721,0.03845158
4943,0.013073254,0.03587382
4944,0.014085954,0.030468576
4945,0.015404927,0.033018474
4946,0.012419664,0.03665426
4947,0.015835904,0.032752447
4948,0.013189498,0.031824972
4949,0.014201722,0.037877686
4950,0.014982407,0.03294357
4951,0.012823275,0.028466882
4952,0.015463317,0.038712464
4953,0.013249884,0.033909507
4954,0.014304697,0.029721484
4955,0.014613177,0.036345012
4956,0.01314288,0.036028143
4957,0.015140952,0.027138533
4958,0.013283823,0.035953064
4959,0.014375183,0.036303777
4960,0.0142910825,0.029250527
4961,0.013403732,0.03585564
4962,0.01484629,0.03510933
4963,0.013323954,0.029559623
4964,0.014400666,0.035470746
4965,0.01402464,0.033941388
4966,0.013613366,0.028828159
4967,0.014568129,0.036966424
4968,0.013375848,0.035868075
4969,0.014378837,0.02662644
4970,0.013811206,0.033747815
4971,0.013777337,0.037091676
4972,0.014303352,0.031937387
4973,0.013450192,0.030556247
4974,0.014309403,0.036929864
4975,0.013657741,0.03249325
4976,0.013895983,0.03078239
4977,0.014062587,0.037080634
4978,0.0135414535,0.034153786
4979,0.014197429,0.031261846
4980,0.013567868,0.035658993
4981,0.013963013,0.032076042
4982,0.013853196,0.030842805
4983,0.013640837,0.037692785
4984,0.014051558,0.032467254
4985,0.013539245,0.03059327
4986,0.013970969,0.036114544
4987,0.013693422,0.032642096
4988,0.013726105,0.031653762
4989,0.013887769,0.034077547
4990,0.013558654,0.034657095
4991,0.013920007,0.03144539
4992,0.013589365,0.034770396
4993,0.013773802,0.03351375
4994,0.013733809,0.03400154
4995,0.0135994125,0.0312816
4996,0.013824281,0.033695664
4997,0.0135401655,0.03297606
4998,0.013774648,0.03343162
4999,0.013606877,0.032509174
5000,0.013640397,0.033078182
5001,0.013688426,0.03365558
5002,0.013510293,0.031668726
5003,0.013666892,0.03315819
5004,0.013446319,0.035901774
5005,0.013553858,0.030695656
5006,0.013478277,0.035243798
5007,0.013454757,0.03379726
5008,0.013546498,0.029484702
5009,0.013415513,0.03684388
5010,0.0135569135,0.034472402
5011,0.013434681,0.029872572
5012,0.013511901,0.037575804
5013,0.013493881,0.032665547
5014,0.013466183,0.029732764
5015,0.013544803,0.034446817
5016,0.013456708,0.035060268
5017,0.013562149,0.029531417
5018,0.013499413,0.035429653
5019,0.013555348,0.03236319
5020,0.013552835,0.030408815
5021,0.013521813,0.035746235
5022,0.01356026,0.03039941
5023,0.013473679,0.031621717
5024,0.013514368,0.036470618
5025,0.01343153,0.030655917
5026,0.013432218,0.027348863
5027,0.013387925,0.03798396
5028,0.013337832,0.031253945
5029,0.013333529,0.02984826
5030,0.0132563915,0.034232743
5031,0.013263533,0.03268129
5032,0.013186825,0.03143004
5033,0.013173425,0.034126084
5034,0.013118652,0.031240707
5035,0.0130794905,0.03007069
5036,0.013057407,0.033291195
5037,0.013000678,0.033415224
5038,0.013001274,0.028597116
5039,0.012945585,0.031385623
5040,0.01294817,0.0356737
5041,0.012912052,0.02784156
5042,0.012902008,0.03087853
5043,0.01289069,0.03502932
5044,0.012863694,0.027680507
5045,0.01286962,0.03067258
5046,0.012836127,0.035782065
5047,0.012849635,0.031848118
5048,0.012822947,0.028282356
5049,0.012833482,0.034375463
5050,0.012821921,0.031088196
5051,0.012819456,0.030341405
5052,0.012824337,0.033953704
5053,0.012810263,0.03194926
5054,0.0128239915,0.030864054
5055,0.012804478,0.03121571
5056,0.0128135625,0.03381663
5057,0.012797882,0.031836618
5058,0.012798735,0.028234165
5059,0.012788628,0.03370241
5060,0.012782447,0.033380337
5061,0.012775981,0.029462438
5062,0.0127619915,0.033472635
5063,0.01275686,0.034219395
5064,0.012738993,0.027530797
5065,0.012733064,0.034107815
5066,0.012712185,0.033510346
5067,0.012702152,0.03002594
5068,0.012683432,0.03198034
5069,0.012667924,0.034558136
5070,0.012654084,0.026053492
5071,0.012634146,0.037521835
5072,0.012624959,0.029629542
5073,0.012602831,0.028310968
5074,0.0125927925,0.036581215
5075,0.012574727,0.031290956
5076,0.012561107,0.026862282
5077,0.012548513,0.035658527
5078,0.012530433,0.029944655
5079,0.012522082,0.03124876
5080,0.012501238,0.033287834
5081,0.012496764,0.029123781
5082,0.012474402,0.029721592
5083,0.012472168,0.032850564
5084,0.012450036,0.029490793
5085,0.012446191,0.033002008
5086,0.012427193,0.031659152
5087,0.012419047,0.026577158
5088,0.012405844,0.030046564
5089,0.0123902345,0.033754636
5090,0.012384706,0.029771334
5091,0.012361653,0.02916218
5092,0.01236257,0.03145416
5093,0.01233533,0.030013481
5094,0.012340362,0.030497678
5095,0.012308354,0.030637488
5096,0.012317641,0.029911395
5097,0.012282603,0.03032086
5098,0.012295187,0.030657534
5099,0.012256845,0.028472882
5100,0.0122711165,0.0341261
5101,0.012232172,0.027874513
5102,0.012247308,0.02609179
5103,0.012207728,0.03648028
5104,0.012224016,0.028656354
5105,0.012183828,0.027400846
5106,0.012201261,0.03546359
5107,0.012157732,0.027588462
5108,0.012180102,0.025865266
5109,0.012131601,0.03664349
5110,0.012158747,0.030850729
5111,0.0121039245,0.026150836
5112,0.012138634,0.033967827
5113,0.012076003,0.029824635
5114,0.012118976,0.023530737
5115,0.012047179,0.03805439
5116,0.0121004665,0.031797715
5117,0.012018637,0.024667006
5118,0.012082282,0.03653765
5119,0.011988131,0.029038517
5120,0.012066797,0.028359754
5121,0.01195373,0.03564213
5122,0.012057383,0.029905738
5123,0.011914191,0.030610582
5124,0.012053003,0.035081565
5125,0.0118671125,0.025887925
5126,0.0120576285,0.032483973
5127,0.011810774,0.03263143
5128,0.012076488,0.02891085
5129,0.0117361145,0.036032572
5130,0.012117518,0.022281563
5131,0.011633361,0.035425846
5132,0.012193638,0.03221435
5133,0.011488104,0.02472959
5134,0.012325534,0.035551574
5135,0.011271091,0.03287253
5136,0.012547758,0.025953421
5137,0.010939365,0.033974916
5138,0.012920704,0.03104162
5139,0.010414235,0.030108726
5140,0.013541783,0.030394947
5141,0.009567976,0.034018267
5142,0.014580514,0.027942602
5143,0.008180631,0.030377282
5144,0.016323997,0.036774356
5145,0.005888319,0.022385722
5146,0.019226443,0.03149889
5147,0.0021542173,0.03748944
5148,0.023883807,0.021804228
5149,0.0035342819,0.030479182
5150,0.030465135,0.0363216
5151,0.01040274,0.022918055
5152,0.036462177,0.029029047
5153,0.013268305,0.039976764
5154,0.034083303,0.025327004
5155,0.003820619,0.027883364
5156,0.018661141,0.038050283
5157,0.014861668,0.025600055
5158,0.0011273534,0.030077344
5159,0.027677279,0.03491323
5160,0.004266894,0.026483012
5161,0.024781944,0.029791035
5162,0.0058898577,0.03290285
5163,0.01059204,0.02752651
5164,0.019950315,0.026743952
5165,0.0004751252,0.035931014
5166,0.02358407,0.0264952
5167,0.00370058,0.026565578
5168,0.014809075,0.036071613
5169,0.014768234,0.025181124
5170,0.004724756,0.027316313
5171,0.020776885,0.03609597
5172,0.003967079,0.022341609
5173,0.01632914,0.029744063
5174,0.011602809,0.035596512
5175,0.0079316795,0.023107603
5176,0.0179656,0.028974101
5177,0.0051117935,0.03332902
5178,0.016540727,0.025209948
5179,0.009733142,0.030639397
5180,0.0102317585,0.034072965
5181,0.015476689,0.023117172
5182,0.006538909,0.030069858
5183,0.016067602,0.03235533
5184,0.008765767,0.024091227
5185,0.011836628,0.03223209
5186,0.01342407,0.033091817
5187,0.00804862,0.024288775
5188,0.015216635,0.029548204
5189,0.008460799,0.029488023
5190,0.012839855,0.026148438
5191,0.011813172,0.032085814
5192,0.009484915,0.029874306
5193,0.014137506,0.026917554
5194,0.008668926,0.027710747
5195,0.013306767,0.03053567
5196,0.010684153,0.028879704
5197,0.010734767,0.02425813
5198,0.012989537,0.034019817
5199,0.009246166,0.029696424
5200,0.01328561,0.023763137
5201,0.010037934,0.03190199
5202,0.011671834,0.028862944
5203,0.011898156,0.026055437
5204,0.010027989,0.03215751
5205,0.0128620695,0.031156931
5206,0.009869952,0.024474764
5207,0.012204098,0.031142464
5208,0.011031509,0.031606246
5209,0.010830494,0.026869863
5210,0.012188071,0.026080994
5211,0.010095381,0.034812197
5212,0.012297685,0.02555175
5213,0.010503675,0.029499948
5214,0.011458881,0.033688787
5215,0.011455013,0.022804473
5216,0.0105651645,0.029802026
5217,0.012015083,0.03231774
5218,0.010366115,0.025341144
5219,0.011774119,0.030665644
5220,0.010869498,0.030588232
5221,0.011075451,0.022737538
5222,0.011505653,0.031636517
5223,0.0105599575,0.026543345
5224,0.011719428,0.027537081
5225,0.010582779,0.03380514
5226,0.011410588,0.023510551
5227,0.011000904,0.025887035
5228,0.010908849,0.034473207
5229,0.011394198,0.025658812
5230,0.010618182,0.026495818
5231,0.011456755,0.03189703
5232,0.010696694,0.02577615
5233,0.011192545,0.027961165
5234,0.010997093,0.028856909
5235,0.010847081,0.026327256
5236,0.011243094,0.025789514
5237,0.010667118,0.03139008
5238,0.01125904,0.026157066
5239,0.010731863,0.025804115
5240,0.011068229,0.031026699
5241,0.010933447,0.024546893
5242,0.010828588,0.028200291
5243,0.011097047,0.032859646
5244,0.010694667,0.023235928
5245,0.011113639,0.029598985
5246,0.01072126,0.031427674
5247,0.010989963,0.024431424
5248,0.010845458,0.030512327
5249,0.010821443,0.03219964
5250,0.010962202,0.023998722
5251,0.010707088,0.028500605
5252,0.010991345,0.030344838
5253,0.010694752,0.026814794
5254,0.010921891,0.028744651
5255,0.010760389,0.029655226
5256,0.010805895,0.025520518
5257,0.010838939,0.030266358
5258,0.010708844,0.028281894
5259,0.0108745955,0.02520442
5260,0.010669732,0.031185484
5261,0.010848173,0.029184306
5262,0.010687293,0.024438484
5263,0.010777965,0.03133538
5264,0.010731005,0.029458309
5265,0.010700103,0.024843097
5266,0.01076646,0.033209722
5267,0.010646276,0.027767591
5268,0.010768098,0.02498497
5269,0.010628235,0.033414736
5270,0.010735907,0.025394792
5271,0.010640736,0.029795757
5272,0.010682892,0.031032467
5273,0.010661155,0.023963887
5274,0.010631408,0.028472599
5275,0.010673249,0.029622281
5276,0.010594698,0.029108457
5277,0.010668157,0.027612617
5278,0.010576433,0.02626783
5279,0.010645584,0.029788394
5280,0.010573568,0.027456958
5281,0.010611116,0.02554013
5282,0.01057738,0.031143945
5283,0.010574402,0.028235171
5284,0.010580545,0.025144363
5285,0.010541982,0.028279794
5286,0.010576654,0.028514119
5287,0.010518309,0.0277566
5288,0.010563147,0.02674891
5289,0.010505408,0.02734973
5290,0.010540812,0.028922236
5291,0.010498357,0.026133878
5292,0.010514873,0.026748877
5293,0.0104931835,0.029378576
5294,0.01049087,0.024115067
5295,0.010485868,0.031498075
5296,0.010466747,0.025434826
5297,0.010477011,0.024886599
5298,0.010447078,0.03044691
5299,0.010464139,0.027763804
5300,0.010430391,0.025509115
5301,0.010448581,0.029249294
5302,0.01041726,0.029279033
5303,0.010429398,0.024026679
5304,0.010407259,0.030291699
5305,0.010408295,0.025390744
5306,0.010397325,0.028394554
5307,0.010389247,0.02784688
5308,0.010385388,0.024675824
5309,0.010371895,0.030202895
5310,0.010371837,0.027034186
5311,0.010356063,0.025388697
5312,0.010356819,0.029932851
5313,0.010341996,0.026336128
5314,0.010340387,0.024507299
5315,0.010330108,0.032406267
5316,0.010321888,0.025135456
5317,0.010318825,0.023937926
5318,0.010304337,0.03449181
5319,0.010306622,0.023797654
5320,0.010287037,0.024422524
5321,0.010294404,0.03198606
5322,0.010270432,0.023193508
5323,0.010280602,0.030555964
5324,0.010254932,0.029016929
5325,0.010267637,0.019061644
5326,0.010239387,0.032889724
5327,0.01025443,0.029407315
5328,0.010222664,0.021356778
5329,0.0102419425,0.033273708
5330,0.0102069685,0.027100718
5331,0.010228439,0.02150118
5332,0.010192291,0.030241495
5333,0.010214727,0.029848164
5334,0.010177009,0.022439597
5335,0.010202073,0.031167846
5336,0.0101614315,0.024673728
5337,0.0101896515,0.026167775
5338,0.0101445485,0.024503712
5339,0.010179295,0.028961947
5340,0.010125235,0.029619996
5341,0.010170257,0.021597695
5342,0.010105941,0.02684908
5343,0.01016312,0.027877308
5344,0.010082583,0.023940073
5345,0.010160408,0.029548218
5346,0.010055284,0.025894389
5347,0.010163687,0.024230728
5348,0.010019661,0.027334874
5349,0.0101768235,0.02560496
5350,0.00997228,0.02696071
5351,0.010204849,0.029370185
5352,0.00990632,0.022895006
5353,0.010256024,0.030320343
5354,0.009812456,0.028643638
5355,0.010343617,0.021479614
5356,0.00967024,0.028938696
5357,0.010492674,0.030119183
5358,0.009448818,0.021832138
5359,0.010744795,0.029936356
5360,0.009094902,0.028721288
5361,0.011169707,0.022243299
5362,0.008515707,0.029538976
5363,0.011889433,0.027599525
5364,0.0075515234,0.022357624
5365,0.013114176,0.031563554
5366,0.0059254738,0.024412803
5367,0.015208375,0.022855043
5368,0.0031718665,0.031376604
5369,0.018758725,0.022331236
5370,0.0013925171,0.025897745
5371,0.024487538,0.02891932
5372,0.008287563,0.023351936
5373,0.032269027,0.025346836
5374,0.015787773,0.02516895
5375,0.037663348,0.025427172
5376,0.015894907,0.026570905
5377,0.030397872,0.024573589
5378,0.00045634634,0.026233774
5379,0.010012322,0.025899502
5380,0.020449283,0.024006309
5381,0.0062231403,0.027470455
5382,0.028586917,0.026567582
5383,0.004399282,0.028000655
5384,0.01784751,0.024325434
5385,0.011774364,0.027847616
5386,0.0015271563,0.027360685
5387,0.023403183,0.02240563
5388,0.0023508344,0.030892834
5389,0.018832304,0.026959313
5390,0.008409193,0.020178854
5391,0.005698192,0.031850945
5392,0.019255916,0.026273897
5393,0.00021059734,0.017240724
5394,0.017882738,0.035785004
5395,0.007171334,0.024287334
5396,0.007971015,0.019431192
5397,0.016278287,0.03428648
5398,0.002427713,0.022143062
5399,0.016577702,0.02205782
5400,0.006765386,0.032662198
5401,0.009300166,0.020619372
5402,0.014069418,0.026625248
5403,0.004212035,0.02727303
5404,0.015313081,0.022057027
5405,0.0066922703,0.028511276
5406,0.010165894,0.021313228
5407,0.012414993,0.02696862
5408,0.005696557,0.027030548
5409,0.014196996,0.01991857
5410,0.0068075545,0.029732458
5411,0.010748998,0.022554694
5412,0.011143124,0.020246668
5413,0.0069254194,0.032137405
5414,0.013202138,0.020907698
5415,0.0070415633,0.023700645
5416,0.011120005,0.029902028
5417,0.010182857,0.02167168
5418,0.007976239,0.023943432
5419,0.012310503,0.029940512
5420,0.0073863477,0.02387499
5421,0.011304497,0.027607368
5422,0.009477463,0.026098398
5423,0.008844122,0.025277732
5424,0.011484528,0.024576245
5425,0.007814983,0.028270414
5426,0.011299547,0.024331046
5427,0.009004526,0.027253373
5428,0.009535753,0.0274431
5429,0.010736106,0.022141485
5430,0.008309762,0.026147915
5431,0.01112108,0.025268657
5432,0.008753031,0.023203535
5433,0.010026212,0.030095289
5434,0.01008053,0.021184664
5435,0.008823536,0.02464625
5436,0.01079075,0.029084276
5437,0.00870752,0.019798921
5438,0.010298843,0.027276093
5439,0.009562045,0.030478314
5440,0.009303837,0.017037503
5441,0.010361899,0.02820574
5442,0.00883909,0.030377818
5443,0.010345858,0.011991642
5444,0.0092199445,0.035777427
5445,0.009677289,0.024693811
5446,0.009909005,0.016130988
5447,0.009085716,0.03431041
5448,0.010200408,0.020606227
5449,0.009074701,0.020459624
5450,0.009897364,0.033826005
5451,0.009521982,0.021898724
5452,0.009369674,0.021116955
5453,0.009928972,0.032734323
5454,0.0091102375,0.02202802
5455,0.009935996,0.02438207
5456,0.009272025,0.032117963
5457,0.00960371,0.019265106
5458,0.009623202,0.026086621
5459,0.009265809,0.02908742
5460,0.009819362,0.02099273
5461,0.009190561,0.028258765
5462,0.009719953,0.026543008
5463,0.009373901,0.020820308
5464,0.009454118,0.026234591
5465,0.009607746,0.02741099
5466,0.0092532355,0.021261193
5467,0.009688479,0.024562037
5468,0.009249401,0.028524758
5469,0.009576084,0.019349506
5470,0.009396371,0.026143374
5471,0.009383821,0.028825155
5472,0.009543983,0.020806564
5473,0.009259833,0.024350101
5474,0.009575456,0.025939075
5475,0.009271579,0.024743704
5476,0.009481906,0.024973508
5477,0.009373972,0.023565449
5478,0.009344765,0.026044108
5479,0.00946957,0.025399132
5480,0.009258932,0.023143837
5481,0.009484805,0.02603965
5482,0.009265547,0.02359504
5483,0.009416066,0.022307713
5484,0.009331348,0.028221682
5485,0.009318792,0.021627758
5486,0.00939376,0.025806237
5487,0.00925335,0.02723122
5488,0.0094066765,0.020751107
5489,0.009244994,0.026074823
5490,0.009364735,0.02576107
5491,0.009280099,0.018499143
5492,0.009296758,0.03160739
5493,0.00932153,0.021776902
5494,0.009242202,0.018261146
5495,0.009335088,0.03225753
5496,0.009222613,0.018618524
5497,0.009313887,0.02163459
5498,0.009234381,0.029795129
5499,0.009269187,0.018178668
5500,0.0092580225,0.021718359
5501,0.0092240535,0.030491535
5502,0.009272152,0.016526753
5503,0.009196584,0.025486013
5504,0.009263975,0.029686118
5505,0.009191836,0.014741597
5506,0.009237523,0.027085965
5507,0.009199908,0.024722317
5508,0.0092038615,0.017940715
5509,0.009209787,0.03219339
5510,0.009174703,0.023054417
5511,0.009211263,0.019201072
5512,0.0091558285,0.027572904
5513,0.0092001585,0.023093583
5514,0.009149852,0.023309004
5515,0.009179029,0.030339846
5516,0.009151044,0.018058872
5517,0.009154373,0.027010059
5518,0.009152939,0.02683472
5519,0.009131925,0.018276213
5520,0.0091506755,0.030438751
5521,0.009115112,0.023952907
5522,0.009142297,0.01912568
5523,0.009103908,0.02929377
5524,0.009127733,0.025797147
5525,0.009098887,0.01577476
5526,0.009108189,0.030173015
5527,0.0090971235,0.027131896
5528,0.009088573,0.01752097
5529,0.009094161,0.029723473
5530,0.009070932,0.022653013
5531,0.009087199,0.020599144
5532,0.009058915,0.030855423
5533,0.009075185,0.021616407
5534,0.00905094,0.020700995
5535,0.009059744,0.031315368
5536,0.009045677,0.019452477
5537,0.009042968,0.020976428
5538,0.009040167,0.033451445
5539,0.009027975,0.0153714735
5540,0.00903284,0.020920902
5541,0.009015433,0.032309692
5542,0.009022042,0.01731164
5543,0.009005739,0.02305326
5544,0.009009515,0.030280637
5545,0.008997929,0.0157215
5546,0.008995301,0.02564082
5547,0.008990963,0.027307995
5548,0.008981716,0.017023835
5549,0.008982604,0.026675139
5550,0.008969495,0.024539365
5551,0.008972761,0.017268453
5552,0.008958799,0.028315997
5553,0.008962272,0.022313282
5554,0.008948803,0.019194359
5555,0.008950387,0.026935577
5556,0.008940194,0.01965634
5557,0.008938745,0.021682315
5558,0.008931462,0.026980437
5559,0.008925544,0.018906945
5560,0.0089231795,0.023879908
5561,0.008914576,0.027839866
5562,0.008911614,0.016928613
5563,0.008905623,0.026295753
5564,0.008900991,0.02747727
5565,0.008895721,0.016751327
5566,0.008889249,0.029773962
5567,0.008888069,0.023639956
5568,0.00887697,0.018021626
5569,0.00887872,0.029307166
5570,0.008865451,0.023301622
5571,0.008869499,0.02166176
5572,0.008854183,0.024678709
5573,0.008859472,0.024356294
5574,0.008843431,0.022698287
5575,0.008850093,0.025105432
5576,0.008832245,0.024882339
5577,0.008841013,0.022735989
5578,0.0088216085,0.02372842
5579,0.0088308435,0.024471808
5580,0.008811342,0.02280191
5581,0.008820396,0.021147892
5582,0.008801974,0.027197663
5583,0.008810324,0.021373825
5584,0.008791197,0.022643266
5585,0.008801535,0.025494454
5586,0.008780715,0.021794148
5587,0.008791074,0.02203869
5588,0.008772003,0.027852615
5589,0.0087801125,0.01792334
5590,0.008762217,0.024663066
5591,0.008769677,0.027103443
5592,0.008752864,0.01904753
5593,0.008760757,0.022503635
5594,0.008740685,0.02629248
5595,0.008752944,0.020505723
5596,0.008728065,0.0222859
5597,0.008746729,0.02448993
5598,0.00871262,0.018664747
5599,0.008744425,0.024255358
5600,0.00869322,0.024675392
5601,0.008746284,0.015624758
5602,0.008667183,0.027838085
5603,0.008757669,0.020213256
5604,0.008630219,0.017857308
5605,0.008783549,0.02969767
5606,0.008573697,0.01817983
5607,0.0088331625,0.021054339
5608,0.008487181,0.02892933
5609,0.008925269,0.016300606
5610,0.008343128,0.023107396
5611,0.009091776,0.027345842
5612,0.008101467,0.017276695
5613,0.009389987,0.022798954
5614,0.007680977,0.025631966
5615,0.00992928,0.01938952
5616,0.0069357725,0.023283923
5617,0.010908611,0.025097927
5618,0.005595039,0.02229823
5619,0.012697799,0.018799996
5620,0.003158951,0.025676107
5621,0.015969155,0.022919683
5622,0.0012443493,0.022732183
5623,0.021810176,0.022736924
5624,0.008792832,0.023627918
5625,0.03117114,0.021024078
5626,0.01922935,0.02706268
5627,0.040944576,0.02256418
5628,0.02418963,0.018885795
5629,0.036899123,0.027373422
5630,0.007814417,0.023544898
5631,0.011210185,0.016700426
5632,0.020797016,0.031769462
5633,0.011550575,0.01661233
5634,0.03160925,0.020521188
5635,0.007178828,0.027993016
5636,0.014362712,0.016643096
5637,0.016218059,0.020839252
5638,0.005918018,0.026209017
5639,0.026184164,0.019137101
5640,0.002544514,0.01878774
5641,0.011730201,0.02697576
5642,0.016135562,0.017602714
5643,0.003399583,0.018622002
5644,0.021628914,0.028533652
5645,0.001917859,0.014678149
5646,0.008440166,0.023274176
5647,0.016430886,0.026340358
5648,0.0013445087,0.013110792
5649,0.017579716,0.025944926
5650,0.0056150756,0.023785543
5651,0.006055404,0.013023312
5652,0.016068626,0.029389437
5653,0.000831452,0.020709727
5654,0.014091307,0.015178402
5655,0.0082332315,0.028878717
5656,0.0048008887,0.022321573
5657,0.015035685,0.015374048
5658,0.0030005598,0.030192342
5659,0.011412762,0.015731266
5660,0.0098216375,0.023489807
5661,0.004526155,0.02738995
5662,0.013700975,0.01483141
5663,0.0048900577,0.02500061
5664,0.009562693,0.02578743
5665,0.010552337,0.016800955
5666,0.004839339,0.025794689
5667,0.012363312,0.02392219
5668,0.0063457466,0.01887265
5669,0.008458367,0.025540553
5670,0.01073067,0.023907226
5671,0.005439415,0.018548008
5672,0.011240394,0.026267683
5673,0.0073653553,0.024311982
5674,0.007895757,0.014921857
5675,0.010582654,0.029377405
5676,0.0060811783,0.02271952
5677,0.010379091,0.016835785
5678,0.008000966,0.026806733
5679,0.007685711,0.02312247
5680,0.010298798,0.017986368
5681,0.0066564437,0.028072922
5682,0.0097724125,0.021556288
5683,0.008357119,0.020669172
5684,0.0076749083,0.027201032
5685,0.009968457,0.018862667
5686,0.007107798,0.023013895
5687,0.009353489,0.02624987
5688,0.008518426,0.018755548
5689,0.007747108,0.024215868
5690,0.009656356,0.023179715
5691,0.007434526,0.019320998
5692,0.009076402,0.025324203
5693,0.008554738,0.01920122
5694,0.007847926,0.020778814
5695,0.009372425,0.022489658
5696,0.0076502184,0.021011034
5697,0.008885679,0.022932831
5698,0.008513414,0.020914517
5699,0.00794329,0.019344287
5700,0.009125058,0.023624763
5701,0.0077906284,0.019591123
5702,0.008752845,0.02363516
5703,0.008441447,0.017226662
5704,0.008024271,0.021618517
5705,0.008919168,0.022963662
5706,0.00788044,0.01905242
5707,0.008655735,0.019397972
5708,0.008360608,0.023505807
5709,0.008095198,0.017872857
5710,0.008747911,0.019599063
5711,0.00794606,0.023202613
5712,0.008586872,0.021816554
5713,0.008286855,0.016035667
5714,0.008156489,0.02405926
5715,0.008610354,0.02222514
5716,0.007994384,0.016327566
5717,0.008533086,0.027446669
5718,0.0082209045,0.019018877
5719,0.008209074,0.015996683
5720,0.008490401,0.02574624
5721,0.008037476,0.023813315
5722,0.008481923,0.014570787
5723,0.008168708,0.024406908
5724,0.008246505,0.022122465
5725,0.008386005,0.016183825
5726,0.00807613,0.026906012
5727,0.008425542,0.01828061
5728,0.008129655,0.020396702
5729,0.008267571,0.02387474
5730,0.008296715,0.018348444
5731,0.008108903,0.02088506
5732,0.008364501,0.021870261
5733,0.0081073595,0.020336755
5734,0.008271313,0.021182561
5735,0.008221369,0.019946996
5736,0.008136783,0.02115477
5737,0.0083005605,0.022032682
5738,0.0080943685,0.018928455
5739,0.0082617905,0.023272194
5740,0.008159809,0.022100136
5741,0.008155795,0.018256843
5742,0.008236742,0.024877822
5743,0.008091272,0.01827566
5744,0.008236723,0.022334399
5745,0.008115029,0.025091987
5746,0.008163344,0.016000148
5747,0.008176419,0.023533383
5748,0.008093953,0.022167047
5749,0.008199862,0.015746413
5750,0.00808372,0.024904497
5751,0.008161278,0.022104448
5752,0.008120588,0.015891265
5753,0.008099825,0.025609484
5754,0.00815462,0.018559447
5755,0.008065248,0.020457188
5756,0.008145149,0.024988957
5757,0.008077711,0.017545365
5758,0.00810058,0.021915087
5759,0.008106345,0.023234926
5760,0.0080596395,0.014986185
5761,0.008115698,0.027022718
5762,0.00804771,0.018049724
5763,0.008093196,0.01891769
5764,0.008061237,0.02516205
5765,0.008057835,0.015173971
5766,0.008075807,0.02045178
5767,0.008031544,0.025390334
5768,0.00807347,0.015810864
5769,0.008027748,0.02041519
5770,0.008050333,0.023367302
5771,0.00803761,0.016043346
5772,0.008022508,0.023153147
5773,0.00804289,0.023606937
5774,0.008005481,0.013210996
5775,0.0080357315,0.025862282
5776,0.008002634,0.022461714
5777,0.008015028,0.013809599
5778,0.008008083,0.026051791
5779,0.007993584,0.021828746
5780,0.008009085,0.017939372
5781,0.007980394,0.021505006
5782,0.007998963,0.02412923
5783,0.007977522,0.01678645
5784,0.007981936,0.021360371
5785,0.007978667,0.023443278
5786,0.007964709,0.017451493
5787,0.007976112,0.022820432
5788,0.007952373,0.021983577
5789,0.007968204,0.017786099
5790,0.007946754,0.023197537
5791,0.007954102,0.020733517
5792,0.007945265,0.018485028
5793,0.007936791,0.021755768
5794,0.007944636,0.022059495
5795,0.007923695,0.016357943
5796,0.007937091,0.02415675
5797,0.007917206,0.021959566
5798,0.007924166,0.012827148
5799,0.007914452,0.02520884
5800,0.007909472,0.022400923
5801,0.007912842,0.012666997
5802,0.007895879,0.026126117
5803,0.007907541,0.0179583
5804,0.007885841,0.018193282
5805,0.007898626,0.0261053
5806,0.007881475,0.01667524
5807,0.0078845825,0.019625127
5808,0.0078786565,0.023896249
5809,0.007871317,0.019246386
5810,0.007874805,0.019330312
5811,0.007859875,0.022513095
5812,0.007868665,0.020024728
5813,0.007852001,0.017049363
5814,0.007858301,0.024128806
5815,0.007847574,0.016211506
5816,0.007845144,0.021208156
5817,0.007843385,0.021350255
5818,0.007834103,0.017159075
5819,0.007838309,0.019966953
5820,0.0078237755,0.021298802
5821,0.007830625,0.019414533
5822,0.007816025,0.019649127
5823,0.007821694,0.022865875
5824,0.00781052,0.017952958
5825,0.007809836,0.019996805
5826,0.0078061284,0.022708144
5827,0.0077982,0.018597694
5828,0.0078011295,0.020713478
5829,0.0077890796,0.019602166
5830,0.007794254,0.02031836
5831,0.007780233,0.020545296
5832,0.0077857883,0.019120274
5833,0.007773781,0.019116359
5834,0.0077759065,0.021093346
5835,0.007768422,0.019378621
5836,0.007764541,0.019152613
5837,0.0077637155,0.021759605
5838,0.0077541596,0.0176767
5839,0.007757896,0.020546015
5840,0.007745431,0.02224534
5841,0.0077504255,0.016090527
5842,0.0077374014,0.022798333
5843,0.0077416673,0.021755887
5844,0.0077312854,0.01469777
5845,0.0077312775,0.024432369
5846,0.007726163,0.021089705
5847,0.007721348,0.0148443375
5848,0.0077196723,0.024946528
5849,0.007711692,0.017563205
5850,0.0077148024,0.019506712
5851,0.0077027935,0.020500813
5852,0.0077069635,0.017271029
5853,0.0076953503,0.02340982
5854,0.007699174,0.017312951
5855,0.0076879277,0.017355682
5856,0.0076905154,0.02263452
5857,0.007680874,0.017263053
5858,0.007681594,0.018288316
5859,0.0076746917,0.021025356
5860,0.0076730973,0.017223101
5861,0.0076676956,0.020229932
5862,0.0076648854,0.016395306
5863,0.00766087,0.019916598
5864,0.0076560057,0.019119522
5865,0.0076548704,0.019052226
5866,0.007646683,0.01919178
5867,0.0076482333,0.016906817
5868,0.007638456,0.022054661
5869,0.007641583,0.016285252
5870,0.0076294374,0.021610625
5871,0.007635765,0.017964266
5872,0.0076194997,0.01925257
5873,0.0076292735,0.019038577
5874,0.0076113245,0.019444779
5875,0.007621907,0.0193626
5876,0.0076039536,0.019733474
5877,0.0076132766,0.018771082
5878,0.0075980714,0.02066494
5879,0.007604643,0.01923306
5880,0.0075913896,0.019029584
5881,0.007595804,0.020458294
5882,0.007585374,0.02030069
5883,0.00758759,0.016070489
5884,0.007578128,0.023847306
5885,0.0075799464,0.014405147
5886,0.0075712116,0.024948519
5887,0.007572145,0.01881399
5888,0.007562909,0.013103579
5889,0.00756667,0.026106073
5890,0.0075529064,0.018841082
5891,0.007562456,0.014271564
5892,0.0075418954,0.026841713
5893,0.007559153,0.012915805
5894,0.007529749,0.019598315
5895,0.0075583574,0.024104122
5896,0.00751484,0.011794043
5897,0.0075587947,0.024203392
5898,0.0074989223,0.018298628
5899,0.0075615426,0.014711229
5900,0.0074791284,0.026964907
5901,0.0075694486,0.016164158
5902,0.007453482,0.016963722
5903,0.0075853285,0.025961729
5904,0.0074168304,0.0138768945
5905,0.0076135383,0.021244261
5906,0.0073659546,0.020868536
5907,0.007660117,0.017577045
5908,0.0072902073,0.021841003
5909,0.007739981,0.017117212
5910,0.007172522,0.019997258
5911,0.007873335,0.020021554
5912,0.0069855535,0.01704815
5913,0.008097282,0.019324364
5914,0.0066804956,0.022342479
5915,0.0084748985,0.015051477
5916,0.006176402,0.019116895
5917,0.0091131395,0.023028549
5918,0.0053268927,0.015492114
5919,0.01020852,0.020860909
5920,0.0038784598,0.019333115
5921,0.012094148,0.015253839
5922,0.0013933259,0.023707472
5923,0.01533567,0.015131727
5924,0.0028200843,0.021164834
5925,0.020742537,0.01849479
5926,0.009545055,0.015847577
5927,0.02878255,0.02114028
5928,0.01817111,0.016291859
5929,0.036662307,0.02044378
5930,0.022237506,0.019878445
5931,0.034037355,0.015035773
5932,0.010231107,0.02268151
5933,0.014273729,0.016648652
5934,0.013446894,0.017067824
5935,0.0070637604,0.025488352
5936,0.02764861,0.013079535
5937,0.010653725,0.019276008
5938,0.02022974,0.022410924
5939,0.0052528125,0.014791145
5940,0.0013956907,0.021774849
5941,0.021019755,0.02206425
5942,0.0066745416,0.014144642
5943,0.019334711,0.021474738
5944,0.0033042135,0.018521685
5945,0.0048825755,0.017440328
5946,0.016743524,0.021380484
5947,0.0033168024,0.017300298
5948,0.01717994,0.018582284
5949,0.0032528834,0.019645974
5950,0.0063432013,0.014426508
5951,0.0140027,0.023689557
5952,0.00076485,0.01422844
5953,0.015159983,0.01996467
5954,0.003663604,0.017893018
5955,0.007032398,0.016207578
5956,0.012074399,0.021971038
5957,0.0011419619,0.016750878
5958,0.01348738,0.01679182
5959,0.0041164323,0.024809461
5960,0.0074779093,0.010235025
5961,0.010648206,0.021770108
5962,0.002642058,0.022197228
5963,0.0121844625,0.011964142
5964,0.004501142,0.025085589
5965,0.0078120045,0.01658669
5966,0.009527877,0.015026194
5967,0.0038333437,0.022244072
5968,0.011147716,0.018068857
5969,0.0048302063,0.017651197
5970,0.008100468,0.019318677
5971,0.008660345,0.019597193
5972,0.004822948,0.017108776
5973,0.01032415,0.021197967
5974,0.0051366617,0.01764946
5975,0.008319814,0.017444998
5976,0.007975851,0.020837998
5977,0.005642912,0.018284127
5978,0.009628247,0.018064419
5979,0.0054398174,0.019445512
5980,0.008469824,0.01690579
5981,0.007452392,0.02179216
5982,0.0063332156,0.0155529985
5983,0.009021555,0.01596457
5984,0.0057594734,0.021659138
5985,0.008515929,0.014965551
5986,0.0070620463,0.018511176
5987,0.0068863,0.020581424
5988,0.0084687155,0.01247678
5989,0.00609132,0.020962676
5990,0.008455487,0.016970107
5991,0.0068034874,0.01710754
5992,0.007305913,0.020281177
5993,0.007970282,0.018128458
5994,0.006429197,0.014379055
5995,0.008286388,0.022585722
5996,0.006661172,0.016268121
5997,0.0075816642,0.017839415
5998,0.0075344946,0.02259116
5999,0.0067541846,0.012231069


==> PINNs-example2/adaptive__errors_pinn_ex1.csv <==
epoch,Error,Error-1sample,Error-2sample
0,4.26175045222044,4.842700958251953,6.403786659240723
1,4.218462381511927,4.784183025360107,6.292392730712891
2,4.1745714951306585,4.726600170135498,6.1814422607421875
3,4.161439033597707,4.703389644622803,6.071219444274902
4,4.169343213737011,4.690884590148926,5.962255001068115
5,4.176865246891976,4.689600944519043,5.85450553894043
6,4.183628290891647,4.68779993057251,5.748399257659912
7,4.1895387262105945,4.685336112976074,5.644221782684326
8,4.195551043748855,4.6820878982543945,5.542230606079102
9,4.201532864570618,4.677996635437012,5.442929267883301
10,4.208074754476547,4.672452926635742,5.369170188903809
11,4.2146542251110075,4.665143013000488,5.298570156097412
12,4.221855002641678,4.656181812286377,5.231575965881348
13,4.22944461107254,4.645948886871338,5.168139934539795
14,4.237804806232452,4.634430408477783,5.108524322509766
15,4.246772766113281,4.6220598220825195,5.052541255950928
16,4.2560841083526615,4.609135627746582,5.00061559677124
17,4.266120874881745,4.595895290374756,4.9523773193359375
18,4.276661324501037,4.582873344421387,4.908233642578125
19,4.2874155163764955,4.570219993591309,4.867907524108887
20,4.298417353630066,4.558195114135742,4.831138610839844
21,4.309642434120178,4.547197341918945,4.797906875610352
22,4.320652663707733,4.537216663360596,4.7681756019592285
23,4.331412279605866,4.5280303955078125,4.7418131828308105
24,4.341472423076629,4.520185947418213,4.7186126708984375
25,4.350831532478333,4.513637542724609,4.698309898376465
26,4.359269690513611,4.508267402648926,4.680676460266113
27,4.366540336608887,4.504301071166992,4.665693283081055
28,4.372864198684693,4.501317501068115,4.652839183807373
29,4.378406763076782,4.499407768249512,4.642043113708496
30,4.383162236213684,4.4986162185668945,4.632907390594482
31,4.387084245681763,4.498597621917725,4.625363349914551
32,4.390145254135132,4.499196529388428,4.6191205978393555
33,4.392550587654114,4.500256061553955,4.614012241363525
34,4.394556713104248,4.501763343811035,4.610058784484863
35,4.3963977813720705,4.5033135414123535,4.606916427612305
36,4.398233890533447,4.50506067276001,4.604440212249756
37,4.400004363059997,4.5066022872924805,4.6025214195251465
38,4.401974296569824,4.508054256439209,4.601090431213379
39,4.404007029533386,4.509251594543457,4.5999040603637695
40,4.406490540504455,4.509920120239258,4.59883451461792
41,4.409134554862976,4.510106086730957,4.597877025604248
42,4.412097454071045,4.509976387023926,4.597052097320557
43,4.415016484260559,4.509118556976318,4.596311569213867
44,4.418258380889893,4.5077948570251465,4.595475196838379
45,4.4217170715332035,4.505894184112549,4.594881534576416
46,4.425431036949158,4.503464698791504,4.594303607940674
47,4.429407715797424,4.501011848449707,4.593884468078613
48,4.433519792556763,4.4983625411987305,4.593570709228516
49,4.437614870071411,4.496047019958496,4.593340873718262
50,4.441797876358033,4.494071006774902,4.593337059020996
51,4.446047902107239,4.492387771606445,4.593454837799072
52,4.450554752349854,4.490996360778809,4.593961715698242
53,4.45507287979126,4.489712238311768,4.594856262207031
54,4.459583902359009,4.488527774810791,4.596266746520996
55,4.4641036033630375,4.487664222717285,4.598178863525391
56,4.468399906158448,4.487091064453125,4.600457191467285
57,4.472715282440186,4.486774444580078,4.603138446807861
58,4.477059412002563,4.486799240112305,4.606228828430176
59,4.481399488449097,4.4870452880859375,4.6095194816589355
60,4.4856048107147215,4.487399101257324,4.613022804260254
61,4.489667153358459,4.487949371337891,4.616846084594727
62,4.493497014045715,4.488685607910156,4.620703220367432
63,4.497053432464599,4.489534854888916,4.624648094177246
64,4.500444006919861,4.490434169769287,4.628525257110596
65,4.5034873485565186,4.491361618041992,4.632391929626465
66,4.506185102462768,4.492290019989014,4.636168003082275
67,4.508669400215149,4.493259906768799,4.639620780944824
68,4.510819959640503,4.4943342208862305,4.642744541168213
69,4.512572169303894,4.495219707489014,4.645558834075928
70,4.514029026031494,4.495986461639404,4.64792013168335
71,4.515438723564148,4.496692180633545,4.6497087478637695
72,4.516689753532409,4.497277736663818,4.651120185852051
73,4.517871260643005,4.497758388519287,4.65191650390625
74,4.518997120857239,4.498309135437012,4.65208101272583
75,4.520015239715576,4.498724937438965,4.651759624481201
76,4.520955562591553,4.49893856048584,4.6509108543396
77,4.521611642837525,4.499032020568848,4.64956521987915
78,4.521962428092957,4.499085903167725,4.6477437019348145
79,4.521968579292297,4.499131202697754,4.645451545715332
80,4.521647167205811,4.499159812927246,4.642758846282959
81,4.521108531951905,4.499255180358887,4.639618396759033
82,4.520297431945801,4.4994707107543945,4.636168956756592
83,4.519261598587036,4.499752044677734,4.6324028968811035
84,4.518137788772583,4.500089168548584,4.628450870513916
85,4.516871595382691,4.500287055969238,4.6244797706604
86,4.515669107437134,4.500365734100342,4.620409965515137
87,4.514460897445678,4.500395774841309,4.616274356842041
88,4.5131998538970945,4.500345230102539,4.612037658691406
89,4.511902666091919,4.5001749992370605,4.607884883880615
90,4.510584354400635,4.499977111816406,4.603795528411865
91,4.50913519859314,4.499913215637207,4.599799156188965
92,4.507703828811645,4.499797821044922,4.595945835113525
93,4.506217813491821,4.499617576599121,4.592279434204102
94,4.504821825027466,4.4995222091674805,4.588733673095703
95,4.503463459014893,4.499544620513916,4.585358619689941
96,4.502174043655396,4.4993391036987305,4.582215785980225
97,4.500842523574829,4.499119758605957,4.579274654388428
98,4.499663019180298,4.498854637145996,4.576491355895996
99,4.498451375961304,4.498341083526611,4.573914527893066
100,4.49732608795166,4.497715950012207,4.571503639221191
101,4.496174669265747,4.497112274169922,4.569216728210449
102,4.4951873302459715,4.496354579925537,4.567073345184326
103,4.494374370574951,4.495732307434082,4.56508207321167
104,4.493725681304932,4.495131015777588,4.563286781311035
105,4.493221569061279,4.494518280029297,4.561511516571045
106,4.492896652221679,4.494063377380371,4.559752464294434
107,4.492677783966064,4.493581295013428,4.55804443359375
108,4.492292165756226,4.493231296539307,4.556373596191406
109,4.4918865203857425,4.492686748504639,4.554719924926758
110,4.491410398483277,4.492179870605469,4.5530500411987305
111,4.49072585105896,4.491562843322754,4.551371097564697
112,4.489901971817017,4.490739822387695,4.549667835235596
113,4.488948106765747,4.4898362159729,4.547919750213623
114,4.488004207611084,4.488945484161377,4.546180725097656
115,4.487053060531617,4.488204002380371,4.544506072998047
116,4.486162519454956,4.487549781799316,4.542855739593506
117,4.485464715957642,4.486725807189941,4.541205406188965
118,4.484950685501099,4.486140251159668,4.539629936218262
119,4.484428644180298,4.485655784606934,4.538033962249756
120,4.484003019332886,4.485136032104492,4.5364274978637695
121,4.483475589752198,4.484660625457764,4.534819602966309
122,4.482930374145508,4.484044075012207,4.533259391784668
123,4.482129669189453,4.483527183532715,4.531734943389893
124,4.481250047683716,4.482993125915527,4.530267715454102
125,4.480315637588501,4.482491493225098,4.528813362121582
126,4.479317617416382,4.481785297393799,4.527377605438232
127,4.478437709808349,4.480873107910156,4.525905132293701
128,4.477650547027588,4.479948997497559,4.524486541748047
129,4.47678279876709,4.4791340827941895,4.523066520690918
130,4.475945568084716,4.4785661697387695,4.521734237670898
131,4.475052738189698,4.478016376495361,4.52047061920166
132,4.474028921127319,4.477603912353516,4.519198417663574
133,4.473141288757324,4.477215766906738,4.517956256866455
134,4.472304010391236,4.476751804351807,4.516774654388428
135,4.4713503360748295,4.4763360023498535,4.515681266784668
136,4.470399856567383,4.475955963134766,4.5145392417907715
137,4.469375562667847,4.475614070892334,4.513367652893066
138,4.468425226211548,4.475266456604004,4.5122270584106445
139,4.467525005340576,4.474837303161621,4.511087894439697
140,4.466606092453003,4.4741902351379395,4.509984016418457
141,4.465670871734619,4.473489284515381,4.508904933929443
142,4.46475510597229,4.472775459289551,4.507836818695068
143,4.463868618011475,4.472351551055908,4.506711959838867
144,4.463033390045166,4.472049236297607,4.5055646896362305
145,4.462179565429688,4.471693515777588,4.5044145584106445
146,4.461393022537232,4.471252918243408,4.503244876861572
147,4.460585975646973,4.470727443695068,4.502056121826172
148,4.4597496509552,4.4702301025390625,4.50087833404541
149,4.458840942382812,4.469786643981934,4.49970817565918
150,4.457977676391602,4.469231605529785,4.4985151290893555
151,4.457040739059448,4.468658924102783,4.497282028198242
152,4.4560895442962645,4.468016624450684,4.496021270751953
153,4.455128002166748,4.4673590660095215,4.494786262512207
154,4.454105472564697,4.466784954071045,4.493573188781738
155,4.453063869476319,4.466277122497559,4.492361545562744
156,4.452018165588379,4.465775966644287,4.491166114807129
157,4.451005840301514,4.465378761291504,4.489924430847168
158,4.449933290481567,4.464937210083008,4.488643169403076
159,4.448847532272339,4.464511871337891,4.487355709075928
160,4.447735071182251,4.464080810546875,4.486071586608887
161,4.446653747558594,4.463504791259766,4.484892845153809
162,4.4456095695495605,4.462818145751953,4.4837164878845215
163,4.444703483581543,4.46204137802124,4.482550621032715
164,4.4438619136810305,4.461217880249023,4.481426239013672
165,4.4430746078491214,4.4604411125183105,4.480409145355225
166,4.442320060729981,4.45967435836792,4.479394435882568
167,4.441631746292114,4.4590253829956055,4.478366851806641
168,4.440819120407104,4.458308696746826,4.477344512939453
169,4.439951801300049,4.457551002502441,4.476361274719238
170,4.439010572433472,4.456929683685303,4.475411415100098
171,4.437993431091309,4.456276893615723,4.474486827850342
172,4.4369443416595455,4.455564975738525,4.47348690032959
173,4.4359136581420895,4.455007553100586,4.472474575042725
174,4.434884977340698,4.454379081726074,4.471497535705566
175,4.43403992652893,4.453662395477295,4.4705681800842285
176,4.433192396163941,4.453044891357422,4.469687461853027
177,4.432327938079834,4.452322959899902,4.468776702880859
178,4.431506729125976,4.451596260070801,4.467853546142578
179,4.430703210830688,4.450761318206787,4.466949939727783
180,4.4299235343933105,4.44980525970459,4.465969562530518
181,4.429083919525146,4.448751926422119,4.464977741241455
182,4.428220129013061,4.44785213470459,4.4640326499938965
183,4.427335214614868,4.4470906257629395,4.463055610656738
184,4.426347303390503,4.446396827697754,4.46206521987915
185,4.4253821849823,4.445680618286133,4.461022853851318
186,4.424206638336182,4.444924354553223,4.459959506988525
187,4.423217678070069,4.444144248962402,4.458892345428467
188,4.422357892990112,4.44335412979126,4.4577956199646
189,4.421510505676269,4.442726135253906,4.456724643707275
190,4.4205821514129635,4.442063808441162,4.455716133117676
191,4.419624757766724,4.441281318664551,4.454735279083252
192,4.4187417984008786,4.440572261810303,4.453804969787598
193,4.417912292480469,4.439772605895996,4.452893257141113
194,4.417064476013183,4.438880920410156,4.4520134925842285
195,4.416148376464844,4.438037395477295,4.451182842254639
196,4.415171813964844,4.437352657318115,4.450383186340332
197,4.4140771389007565,4.436714172363281,4.449538230895996
198,4.412976551055908,4.436117649078369,4.448702812194824
199,4.411967611312866,4.4355597496032715,4.447846412658691
200,4.411177921295166,4.434934616088867,4.44694709777832
201,4.410369205474853,4.434199333190918,4.446056365966797
202,4.409586334228516,4.433497905731201,4.445178508758545
203,4.408632087707519,4.432848930358887,4.444260597229004
204,4.407563591003418,4.4321417808532715,4.44333028793335
205,4.40647783279419,4.431366920471191,4.442389488220215
206,4.4052924633026125,4.430516242980957,4.441415309906006
207,4.404168701171875,4.429579734802246,4.440492153167725
208,4.403113937377929,4.4286346435546875,4.439578056335449
209,4.402213764190674,4.42764949798584,4.43867826461792
210,4.401291990280152,4.4268059730529785,4.437763214111328
211,4.4006775379180905,4.4259257316589355,4.436813831329346
212,4.399988126754761,4.424910068511963,4.43583869934082
213,4.399142742156982,4.423985958099365,4.434876441955566
214,4.398207569122315,4.42307186126709,4.433905601501465
215,4.397158575057984,4.42214822769165,4.432969570159912
216,4.396021509170533,4.421242713928223,4.432053565979004
217,4.394885396957397,4.420431137084961,4.431171894073486
218,4.393807506561279,4.419637203216553,4.430283069610596
219,4.392863416671753,4.41888427734375,4.429373741149902
220,4.391988849639892,4.4181928634643555,4.428465366363525
221,4.39113564491272,4.417419910430908,4.427556037902832
222,4.39039945602417,4.416579246520996,4.42667293548584
223,4.389672470092774,4.415761470794678,4.425787925720215
224,4.388702535629273,4.414851188659668,4.424927711486816
225,4.38790717124939,4.413918972015381,4.424077987670898
226,4.387136650085449,4.413093566894531,4.423221588134766
227,4.386415433883667,4.412302017211914,4.422347068786621
228,4.38557653427124,4.4114766120910645,4.421454429626465
229,4.384517097473145,4.410560607910156,4.420552730560303
230,4.383565187454224,4.409530162811279,4.419631481170654
231,4.382584762573242,4.408501625061035,4.418579578399658
232,4.381736946105957,4.40747594833374,4.417562961578369
233,4.380902862548828,4.40662956237793,4.416646480560303
234,4.379883480072022,4.405899524688721,4.415694236755371
235,4.378680610656739,4.404953479766846,4.414775371551514
236,4.377493190765381,4.4038591384887695,4.4139485359191895
237,4.3764208316802975,4.402832984924316,4.413159370422363
238,4.37546067237854,4.401843070983887,4.41239070892334
239,4.374639368057251,4.400925636291504,4.4115800857543945
240,4.373854637145996,4.400269031524658,4.410752773284912
241,4.373057317733765,4.399719715118408,4.409852027893066
242,4.372187805175781,4.398964881896973,4.409021377563477
243,4.371130418777466,4.398150444030762,4.408177375793457
244,4.370010948181152,4.397292137145996,4.407333850860596
245,4.368983745574951,4.396231174468994,4.406458854675293
246,4.3678913593292235,4.3950934410095215,4.4056077003479
247,4.36690239906311,4.394031047821045,4.404692649841309
248,4.365940523147583,4.393016815185547,4.403816223144531
249,4.364829063415527,4.392300605773926,4.402918815612793
250,4.3638838768005375,4.391489028930664,4.402017116546631
251,4.362902593612671,4.390718936920166,4.401131629943848
252,4.3619543552398685,4.389929294586182,4.400219917297363
253,4.3610508918762205,4.388667106628418,4.399287223815918
254,4.3601960182189945,4.387362957000732,4.398334980010986
255,4.359381866455078,4.385963439941406,4.397356986999512
256,4.358544731140137,4.38460636138916,4.396427631378174
257,4.357568025588989,4.383362293243408,4.3954949378967285
258,4.356587314605713,4.382373809814453,4.394598484039307
259,4.355565071105957,4.381739616394043,4.393686771392822
260,4.354455232620239,4.381300926208496,4.392772674560547
261,4.353325986862183,4.380777835845947,4.391876220703125
262,4.352156257629394,4.3800530433654785,4.3909783363342285
263,4.351071166992187,4.379178047180176,4.390072822570801
264,4.350191879272461,4.378334999084473,4.389138698577881
265,4.3493626594543455,4.377241611480713,4.3882293701171875
266,4.348747873306275,4.376049995422363,4.387328147888184
267,4.348252058029175,4.374897480010986,4.386419296264648
268,4.3476276874542235,4.373816013336182,4.385560035705566
269,4.346708345413208,4.372650623321533,4.384720325469971
270,4.345667362213135,4.371557712554932,4.383970260620117
271,4.3447013854980465,4.3705315589904785,4.383197784423828
272,4.343562650680542,4.369504451751709,4.382399559020996
273,4.34247522354126,4.368658542633057,4.3815436363220215
274,4.341399002075195,4.367857933044434,4.380708694458008
275,4.340473604202271,4.36696720123291,4.379843711853027
276,4.339729261398316,4.3658671379089355,4.379057884216309
277,4.338899040222168,4.364809989929199,4.378265380859375
278,4.338063907623291,4.363570213317871,4.377478122711182
279,4.337151527404785,4.362555980682373,4.376660346984863
280,4.336206912994385,4.361605644226074,4.375880241394043
281,4.335142374038696,4.360742568969727,4.375111103057861
282,4.333886003494262,4.36000394821167,4.374253749847412
283,4.332638120651245,4.3592352867126465,4.373401641845703
284,4.3315740585327145,4.358365058898926,4.3725666999816895
285,4.33064374923706,4.357378005981445,4.371722221374512
286,4.329978942871094,4.3563618659973145,4.370902061462402
287,4.329395055770874,4.355164527893066,4.3701090812683105
288,4.328697633743286,4.353856563568115,4.3692851066589355
289,4.3279553890228275,4.352606773376465,4.368457317352295
290,4.326858615875244,4.351505279541016,4.367603302001953
291,4.325355434417725,4.3503570556640625,4.36673641204834
292,4.3240742683410645,4.349186897277832,4.3658952713012695
293,4.323048734664917,4.348049640655518,4.364984035491943
294,4.322164869308471,4.346958160400391,4.3641533851623535
295,4.321733713150024,4.345822811126709,4.363305568695068
296,4.321328258514404,4.344882965087891,4.362493991851807
297,4.320790815353393,4.343997955322266,4.361653804779053
298,4.320004415512085,4.343225479125977,4.360812187194824
299,4.318946313858032,4.342381477355957,4.3599629402160645
300,4.317677307128906,4.34140682220459,4.359034538269043
301,4.316172456741333,4.340173721313477,4.3579816818237305
302,4.314501523971558,4.338738441467285,4.356821060180664
303,4.312962579727173,4.337183952331543,4.3555707931518555
304,4.311994123458862,4.335577964782715,4.354247570037842
305,4.311145448684693,4.33394193649292,4.3528666496276855
306,4.310578775405884,4.332243919372559,4.351442813873291
307,4.310219192504883,4.330404758453369,4.349990367889404
308,4.30956883430481,4.328339099884033,4.348520278930664
309,4.3086827278137205,4.325985908508301,4.347040176391602
310,4.307345151901245,4.323342323303223,4.345554351806641
311,4.306416463851929,4.320466995239258,4.344067573547363
312,4.305399417877197,4.317463397979736,4.342579364776611
313,4.3042816638946535,4.314452171325684,4.34108829498291
314,4.303436994552612,4.311530113220215,4.339591979980469
315,4.302325630187989,4.308745384216309,4.338084697723389
316,4.300995111465454,4.306086540222168,4.336561679840088
317,4.299396324157715,4.303501129150391,4.335019111633301
318,4.298176050186157,4.300909042358398,4.333450794219971
319,4.2971498489379885,4.298244953155518,4.331852912902832
320,4.296559238433838,4.295472145080566,4.33022403717041
321,4.296051025390625,4.292595386505127,4.328562259674072
322,4.295627164840698,4.289652347564697,4.326868534088135
323,4.2950928688049315,4.286693096160889,4.325142860412598
324,4.294259834289551,4.2837629318237305,4.323390007019043
325,4.293019485473633,4.280882358551025,4.321610450744629
326,4.291464614868164,4.278046607971191,4.319813251495361
327,4.289823341369629,4.275236129760742,4.317999362945557
328,4.288328504562378,4.272423267364502,4.31617546081543
329,4.287621641159058,4.269588470458984,4.3143463134765625
330,4.287629795074463,4.2667341232299805,4.312514305114746
331,4.287711191177368,4.263876438140869,4.310684680938721
332,4.287745571136474,4.261038780212402,4.3088579177856445
333,4.287099456787109,4.258243083953857,4.307038307189941
334,4.285517597198487,4.255496025085449,4.3052215576171875
335,4.283852529525757,4.252789497375488,4.303410053253174
336,4.281885433197021,4.250101566314697,4.301602840423584
337,4.280187320709229,4.247405052185059,4.299797534942627
338,4.278894567489624,4.244686126708984,4.297993183135986
339,4.278366947174073,4.241941928863525,4.296187400817871
340,4.277799129486084,4.239184379577637,4.29437780380249
341,4.277193593978882,4.236437797546387,4.292563438415527
342,4.276390933990479,4.233722686767578,4.290745258331299
343,4.275350522994995,4.231053352355957,4.2889204025268555
344,4.2740026950836185,4.228428840637207,4.287088871002197
345,4.2726287841796875,4.225834846496582,4.285251617431641
346,4.271646523475647,4.223247528076172,4.283411979675293
347,4.271074438095093,4.2206501960754395,4.28156852722168
348,4.270919632911682,4.218029975891113,4.279722690582275
349,4.270654296875,4.215385437011719,4.2778778076171875
350,4.270380210876465,4.21272611618042,4.276034355163574
351,4.269606351852417,4.210068225860596,4.274192810058594
352,4.267961883544922,4.207422733306885,4.272353172302246
353,4.266267943382263,4.204796314239502,4.270518779754639
354,4.264487218856812,4.2021870613098145,4.268685817718506
355,4.262933158874512,4.199586391448975,4.266857147216797
356,4.261851191520691,4.196988582611084,4.265030860900879
357,4.261316204071045,4.194386959075928,4.263204574584961
358,4.2610620021820065,4.191781520843506,4.261380195617676
359,4.260889005661011,4.189176082611084,4.259554862976074
360,4.260088801383972,4.186575889587402,4.25772762298584
361,4.258622121810913,4.183981418609619,4.255897521972656
362,4.256972885131836,4.181394100189209,4.254064083099365
363,4.255368566513061,4.17880916595459,4.252230644226074
364,4.254047465324402,4.176217555999756,4.250390529632568
365,4.25334210395813,4.1736159324646,4.248549461364746
366,4.253258752822876,4.17100191116333,4.246706485748291
367,4.25319402217865,4.168378829956055,4.244860649108887
368,4.2530128240585325,4.1657562255859375,4.243014335632324
369,4.252339172363281,4.163137912750244,4.241168022155762
370,4.251236867904663,4.160531044006348,4.239323616027832
371,4.249534678459168,4.157934665679932,4.237479209899902
372,4.247665786743164,4.1553425788879395,4.23563814163208
373,4.246293902397156,4.152749061584473,4.233798027038574
374,4.245177268981934,4.150149822235107,4.231961250305176
375,4.244493579864502,4.147538185119629,4.230125904083252
376,4.24435863494873,4.144915580749512,4.228292465209961
377,4.244192385673523,4.142283916473389,4.226459980010986
378,4.243663334846497,4.1396484375,4.2246294021606445
379,4.242591905593872,4.1370110511779785,4.222799777984619
380,4.240979075431824,4.134373188018799,4.220968723297119
381,4.238797855377197,4.131734848022461,4.219137191772461
382,4.236972069740295,4.129095077514648,4.217304706573486
383,4.235922193527221,4.1264519691467285,4.215470314025879
384,4.235158514976502,4.123805522918701,4.213634014129639
385,4.234245991706848,4.121158599853516,4.21179723739624
386,4.233447408676147,4.1185102462768555,4.209958076477051
387,4.232757496833801,4.1158647537231445,4.208117961883545
388,4.232033681869507,4.113218784332275,4.2062764167785645
389,4.231409668922424,4.110570907592773,4.204434394836426
390,4.230668044090271,4.107919692993164,4.202592372894287
391,4.229502749443054,4.1052632331848145,4.200748443603516
392,4.2286680221557615,4.102599620819092,4.198904991149902
393,4.227809429168701,4.0999298095703125,4.197061538696289
394,4.227038192749023,4.097256660461426,4.195218086242676
395,4.226193833351135,4.094583034515381,4.1933746337890625
396,4.225382614135742,4.091910362243652,4.191530227661133
397,4.2242135286331175,4.08923864364624,4.189685821533203
398,4.222886443138123,4.0865654945373535,4.187840938568115
399,4.221463036537171,4.083891868591309,4.185996055603027
400,4.2204039096832275,4.081214427947998,4.184149742126465
401,4.21954562664032,4.078533172607422,4.182300090789795
402,4.2187000751495365,4.075850486755371,4.180451393127441
403,4.218306994438171,4.073163986206055,4.1785993576049805
404,4.217907571792603,4.070478916168213,4.1767473220825195
405,4.2170830249786375,4.067790985107422,4.174892902374268
406,4.215986251831055,4.0651021003723145,4.173037528991699
407,4.214367127418518,4.062411308288574,4.171182155609131
408,4.213048791885376,4.059718132019043,4.169323921203613
409,4.211908602714539,4.057021617889404,4.167464256286621
410,4.210915374755859,4.054321765899658,4.165605068206787
411,4.210187792778015,4.051620006561279,4.1637444496154785
412,4.209558582305908,4.048916339874268,4.161881446838379
413,4.208827328681946,4.046210289001465,4.160018444061279
414,4.208494234085083,4.0435028076171875,4.158154487609863
415,4.207534003257751,4.040792942047119,4.156288146972656
416,4.206625604629517,4.038078784942627,4.154421329498291
417,4.205817413330078,4.035362720489502,4.152553558349609
418,4.205365443229676,4.032643795013428,4.150684833526611
419,4.204772472381592,4.0299224853515625,4.1488142013549805
420,4.203875589370727,4.027199745178223,4.146941184997559
421,4.202781105041504,4.024476051330566,4.14506721496582
422,4.200822281837463,4.021751403808594,4.143192768096924
423,4.198904681205749,4.019022464752197,4.14131498336792
424,4.197344183921814,4.016291618347168,4.139435768127441
425,4.196315741539001,4.013556957244873,4.1375555992126465
426,4.1957519292831424,4.010818958282471,4.135673522949219
427,4.1948631525039675,4.008078575134277,4.1337890625
428,4.194048380851745,4.005335807800293,4.13190221786499
429,4.193284702301026,4.002590656280518,4.130014896392822
430,4.192436552047729,3.9998435974121094,4.128126621246338
431,4.191396045684814,3.9970932006835938,4.126235008239746
432,4.190760755538941,3.9943408966064453,4.124342441558838
433,4.190406441688538,3.9915854930877686,4.122448444366455
434,4.190098404884338,3.9888274669647217,4.1205525398254395
435,4.18999035358429,3.986067295074463,4.118653774261475
436,4.188965845108032,3.983304500579834,4.116754055023193
437,4.187903022766113,3.9805405139923096,4.114852428436279
438,4.186772441864013,3.9777705669403076,4.112948417663574
439,4.185069346427918,3.9749999046325684,4.1110429763793945
440,4.183434963226318,3.972224712371826,4.10913610458374
441,4.182115840911865,3.9694466590881348,4.10722541809082
442,4.181218361854553,3.9666659832000732,4.1053147315979
443,4.180939865112305,3.963883638381958,4.103400230407715
444,4.180412220954895,3.9610984325408936,4.101485252380371
445,4.179548740386963,3.958308696746826,4.0995683670043945
446,4.17898051738739,3.9555180072784424,4.097647666931152
447,4.177852272987366,3.952723741531372,4.09572696685791
448,4.176502704620361,3.9499268531799316,4.0938029289245605
449,4.175729560852051,3.947126865386963,4.091876983642578
450,4.175239491462707,3.9443230628967285,4.089949131011963
451,4.1744954824447635,3.9415173530578613,4.088019371032715
452,4.173853945732117,3.938708782196045,4.086086750030518
453,4.172955417633057,3.935896396636963,4.0841522216796875
454,4.171557068824768,3.9330811500549316,4.082216739654541
455,4.169495582580566,3.930262804031372,4.080277442932129
456,4.167641735076904,3.927441358566284,4.078336238861084
457,4.166617321968078,3.924617052078247,4.076394081115723
458,4.1666268587112425,3.9217886924743652,4.074448585510254
459,4.167130184173584,3.9189586639404297,4.072500705718994
460,4.166927981376648,3.916123867034912,4.07055139541626
461,4.165847301483154,3.9132862091064453,4.068599224090576
462,4.164145874977112,3.9104456901550293,4.066645622253418
463,4.162390470504761,3.907602310180664,4.0646891593933105
464,4.16146080493927,3.904754638671875,4.062731742858887
465,4.160962224006653,3.9019031524658203,4.060770511627197
466,4.160786843299865,3.8990492820739746,4.058806896209717
467,4.15996744632721,3.8961901664733887,4.056841850280762
468,4.158395552635193,3.8933303356170654,4.054873466491699
469,4.156459808349609,3.8904647827148438,4.052902698516846
470,4.155176186561585,3.8875961303710938,4.050930976867676
471,4.154813313484192,3.884722948074341,4.048956871032715
472,4.155149912834167,3.8818466663360596,4.046978950500488
473,4.154688382148743,3.87896728515625,4.045000076293945
474,4.153318381309509,3.8760826587677,4.0430169105529785
475,4.151064467430115,3.873195171356201,4.0410332679748535
476,4.149065542221069,3.8703036308288574,4.039046764373779
477,4.14690134525299,3.8674073219299316,4.037057399749756
478,4.146418976783752,3.8645083904266357,4.0350661277771
479,4.147094297409057,3.8616042137145996,4.033072471618652
480,4.148186707496643,3.8586952686309814,4.031076431274414
481,4.1482919216156,3.855783462524414,4.029078483581543
482,4.1469077348709105,3.8528664112091064,4.0270771980285645
483,4.1445328950881954,3.8499457836151123,4.025073528289795
484,4.141975212097168,3.8470191955566406,4.023067474365234
485,4.1403656005859375,3.8440890312194824,4.021059036254883
486,4.1405822277069095,3.8411545753479004,4.019049167633057
487,4.141365671157837,3.8382153511047363,4.017035961151123
488,4.141773962974549,3.8352718353271484,4.01501989364624
489,4.140787291526794,3.832321882247925,4.013001918792725
490,4.138522481918335,3.8293681144714355,4.01098108291626
491,4.136145162582397,3.826411008834839,4.008958339691162
492,4.134834671020508,3.823446273803711,4.006932735443115
493,4.134321999549866,3.8204777240753174,4.004905700683594
494,4.134473443031311,3.817504405975342,4.002874851226807
495,4.1345950841903685,3.8145248889923096,4.0008416175842285
496,4.133634495735168,3.811540126800537,3.9988059997558594
497,4.13109712600708,3.808551073074341,3.9967689514160156
498,4.1287859916687015,3.8055553436279297,3.9947280883789062
499,4.127231621742249,3.8025550842285156,3.9926860332489014
500,4.126804518699646,3.7995495796203613,3.9906411170959473
501,4.127179026603699,3.796536922454834,3.988593339920044
502,4.1273129224777225,3.7935187816619873,3.9865429401397705
503,4.126673626899719,3.790496349334717,3.984489917755127
504,4.124807524681091,3.787466526031494,3.9824347496032715
505,4.122961473464966,3.784430742263794,3.980376720428467
506,4.121447253227234,3.7813897132873535,3.978316068649292
507,4.1211262226104735,3.7783424854278564,3.9762535095214844
508,4.121716070175171,3.7752888202667236,3.974189043045044
509,4.122261095046997,3.7722268104553223,3.972120761871338
510,4.121750330924987,3.7691612243652344,3.970050096511841
511,4.120270490646362,3.766087770462036,3.967978000640869
512,4.118195700645447,3.7630088329315186,3.965902805328369
513,4.1161497831344604,3.7599215507507324,3.963824510574341
514,4.115255451202392,3.756829023361206,3.9617435932159424
515,4.114547920227051,3.7537288665771484,3.9596619606018066
516,4.1141788244247435,3.7506206035614014,3.957576036453247
517,4.113611149787903,3.747507095336914,3.9554882049560547
518,4.113111591339111,3.744385242462158,3.953397274017334
519,4.112159633636475,3.7412567138671875,3.9513039588928223
520,4.111352968215942,3.7381205558776855,3.9492080211639404
521,4.1101936340332035,3.7349770069122314,3.947110414505005
522,4.107537055015564,3.7318267822265625,3.94500994682312
523,4.105464744567871,3.7286670207977295,3.9429054260253906
524,4.104918074607849,3.7255020141601562,3.940800428390503
525,4.105541658401489,3.7223267555236816,3.938692808151245
526,4.106296730041504,3.719144821166992,3.9365813732147217
527,4.105407190322876,3.715954542160034,3.9344677925109863
528,4.103859972953797,3.712756633758545,3.9323527812957764
529,4.102230095863343,3.70954966545105,3.9302337169647217
530,4.101061534881592,3.7063350677490234,3.9281132221221924
531,4.10050060749054,3.7031116485595703,3.925989866256714
532,4.1000673294067385,3.699880599975586,3.9238638877868652
533,4.100064778327942,3.696638822555542,3.9217350482940674
534,4.100061845779419,3.6933906078338623,3.9196038246154785
535,4.099366688728333,3.6901321411132812,3.9174704551696777
536,4.0980191946029665,3.6868648529052734,3.9153335094451904
537,4.09645516872406,3.6835880279541016,3.9131951332092285
538,4.094978785514831,3.680302858352661,3.9110538959503174
539,4.093498182296753,3.6770083904266357,3.908909320831299
540,4.092866158485412,3.673704147338867,3.9067625999450684
541,4.09209177494049,3.6703903675079346,3.904613494873047
542,4.0913135528564455,3.667067766189575,3.9024627208709717
543,4.090888619422913,3.6637344360351562,3.900308132171631
544,4.089926147460938,3.6603920459747314,3.898151397705078
545,4.088884115219116,3.657039165496826,3.895991563796997
546,4.087574768066406,3.653676986694336,3.8938300609588623
547,4.08682153224945,3.6503043174743652,3.891664505004883
548,4.085862874984741,3.6469223499298096,3.889498472213745
549,4.084828662872314,3.643528461456299,3.887328624725342
550,4.083374381065369,3.640125274658203,3.8851571083068848
551,4.081703233718872,3.6367111206054688,3.8829822540283203
552,4.080542206764221,3.633286952972412,3.8808047771453857
553,4.079905700683594,3.6298508644104004,3.8786251544952393
554,4.0791727781295775,3.626404285430908,3.8764426708221436
555,4.079429078102112,3.6229469776153564,3.8742573261260986
556,4.079243540763855,3.6194777488708496,3.8720703125
557,4.078084492683411,3.6159987449645996,3.869879961013794
558,4.077774930000305,3.6125075817108154,3.867687702178955
559,4.077969694137574,3.6090056896209717,3.8654918670654297
560,4.07806875705719,3.6054911613464355,3.8632946014404297
561,4.0772860765457155,3.6019656658172607,3.8610942363739014
562,4.075164937973023,3.5984292030334473,3.858891010284424
563,4.071554851531983,3.5948798656463623,3.8566856384277344
564,4.068242597579956,3.5913195610046387,3.854477643966675
565,4.066827630996704,3.587747097015381,3.8522675037384033
566,4.067358613014221,3.5841622352600098,3.8500542640686035
567,4.069076013565064,3.5805656909942627,3.8478379249572754
568,4.069725751876831,3.5769572257995605,3.845618724822998
569,4.06896698474884,3.5733349323272705,3.8433985710144043
570,4.067299270629883,3.569700241088867,3.841175079345703
571,4.065653562545776,3.566053867340088,3.8389480113983154
572,4.064551663398743,3.562394618988037,3.836719512939453
573,4.064420080184936,3.558722972869873,3.8344883918762207
574,4.064389300346375,3.5550389289855957,3.8322551250457764
575,4.0634795188903805,3.5513412952423096,3.8300182819366455
576,4.0617666959762575,3.5476298332214355,3.8277785778045654
577,4.058861541748047,3.5439066886901855,3.8255372047424316
578,4.056864452362061,3.540170192718506,3.8232924938201904
579,4.05625581741333,3.5364203453063965,3.8210463523864746
580,4.057044148445129,3.5326571464538574,3.818796157836914
581,4.057830715179444,3.5288803577423096,3.816544771194458
582,4.057158994674682,3.5250906944274902,3.8142898082733154
583,4.0555161237716675,3.521287202835083,3.812032699584961
584,4.053124642372131,3.517470121383667,3.8097729682922363
585,4.051452612876892,3.513639450073242,3.807509660720825
586,4.051496577262879,3.5097949504852295,3.805243968963623
587,4.051890134811401,3.505937099456787,3.802976608276367
588,4.051234722137451,3.5020651817321777,3.8007068634033203
589,4.049589085578918,3.4981799125671387,3.798433780670166
590,4.047798204421997,3.49428129196167,3.7961573600769043
591,4.046679282188416,3.490367889404297,3.793879747390747
592,4.045995664596558,3.4864401817321777,3.7915985584259033
593,4.045960760116577,3.48249888420105,3.7893147468566895
594,4.045722579956054,3.478543519973755,3.7870280742645264
595,4.044599080085755,3.474574565887451,3.7847392559051514
596,4.043014788627625,3.4705917835235596,3.7824482917785645
597,4.041656279563904,3.466594696044922,3.78015398979187
598,4.040104460716248,3.46258282661438,3.7778568267822266
599,4.039499807357788,3.458557605743408,3.775557279586792
600,4.039152121543884,3.4545185565948486,3.77325439453125
601,4.039203095436096,3.4504647254943848,3.770949602127075
602,4.038277411460877,3.4463982582092285,3.768641710281372
603,4.0365923881530765,3.4423165321350098,3.766331911087036
604,4.035438394546508,3.438220500946045,3.7640182971954346
605,4.034970784187317,3.4341118335723877,3.761702299118042
606,4.035136246681214,3.429988145828247,3.7593836784362793
607,4.034958624839783,3.4258506298065186,3.7570624351501465
608,4.034148907661438,3.4217000007629395,3.7547385692596436
609,4.033135390281677,3.4175353050231934,3.7524116039276123
610,4.030453395843506,3.4133567810058594,3.750082015991211
611,4.028069591522216,3.4091639518737793,3.7477498054504395
612,4.026214814186096,3.4049582481384277,3.745415210723877
613,4.025169634819031,3.4007389545440674,3.743077039718628
614,4.0249642610549925,3.3965060710906982,3.7407360076904297
615,4.024396634101867,3.392258882522583,3.7383930683135986
616,4.023339009284973,3.3879992961883545,3.736046314239502
617,4.022208547592163,3.383726119995117,3.7336971759796143
618,4.021256804466248,3.379439115524292,3.7313449382781982
619,4.02173421382904,3.3751397132873535,3.728989362716675
620,4.0223068475723265,3.3708274364471436,3.7266311645507812
621,4.0225731372833256,3.366501569747925,3.724271297454834
622,4.02168915271759,3.362163543701172,3.721907377243042
623,4.018897986412048,3.3578121662139893,3.719541072845459
624,4.017294430732727,3.3534483909606934,3.7171714305877686
625,4.016414785385132,3.349072217941284,3.714799165725708
626,4.015370297431946,3.3446826934814453,3.712423324584961
627,4.0152496814727785,3.3402819633483887,3.710045337677002
628,4.015745306015015,3.3358688354492188,3.7076632976531982
629,4.01524658203125,3.3314433097839355,3.7052788734436035
630,4.013826560974121,3.3270068168640137,3.702892303466797
631,4.011289596557617,3.3225581645965576,3.7005012035369873
632,4.008937072753906,3.3180980682373047,3.6981074810028076
633,4.007623672485352,3.3136260509490967,3.6957106590270996
634,4.007774734497071,3.30914306640625,3.6933112144470215
635,4.007932138442993,3.3046486377716064,3.6909079551696777
636,4.007527589797974,3.300142765045166,3.688502073287964
637,4.005511236190796,3.295626163482666,3.6860923767089844
638,4.003260493278503,3.2910990715026855,3.683680295944214
639,4.0018129587173465,3.2865612506866455,3.6812636852264404
640,4.001608896255493,3.282012939453125,3.678845167160034
641,4.002213406562805,3.277454376220703,3.676422119140625
642,4.002633166313172,3.272885799407959,3.6739959716796875
643,4.001563000679016,3.268306016921997,3.67156720161438
644,4.000046730041504,3.2637181282043457,3.6691341400146484
645,3.998959541320801,3.259120225906372,3.666698932647705
646,3.99797842502594,3.254511594772339,3.664259433746338
647,3.9968166828155516,3.2498936653137207,3.661816120147705
648,3.995228886604309,3.245267868041992,3.659369945526123
649,3.994178867340088,3.2406318187713623,3.6569199562072754
650,3.992720627784729,3.2359867095947266,3.6544666290283203
651,3.991809940338135,3.2313339710235596,3.6520094871520996
652,3.9905014038085938,3.226672410964966,3.649548292160034
653,3.9893471002578735,3.2220025062561035,3.6470847129821777
654,3.989145064353943,3.217324733734131,3.6446163654327393
655,3.989613103866577,3.2126383781433105,3.6421446800231934
656,3.9901769161224365,3.2079453468322754,3.6396689414978027
657,3.9896153688430784,3.2032439708709717,3.637190580368042
658,3.9877110958099364,3.198535919189453,3.63470721244812
659,3.9864608526229857,3.193819522857666,3.6322197914123535
660,3.9859917879104616,3.1890978813171387,3.6297287940979004
661,3.9851627111434937,3.1843695640563965,3.6272335052490234
662,3.9839243650436402,3.1796348094940186,3.624734401702881
663,3.981453275680542,3.1748929023742676,3.6222312450408936
664,3.97861487865448,3.1701464653015137,3.6197237968444824
665,3.9776032686233522,3.165393352508545,3.6172127723693848
666,3.9780710220336912,3.160635471343994,3.6146979331970215
667,3.9780078887939454,3.1558728218078613,3.612178087234497
668,3.977671265602112,3.1511051654815674,3.609654188156128
669,3.9769135475158692,3.1463325023651123,3.6071267127990723
670,3.9762065410614014,3.1415560245513916,3.6045944690704346
671,3.974742817878723,3.1367764472961426,3.602057695388794
672,3.9732898712158202,3.131992816925049,3.5995163917541504
673,3.972169542312622,3.1272056102752686,3.596970796585083
674,3.971754288673401,3.1224167346954346,3.594420909881592
675,3.9694029569625853,3.117624282836914,3.5918662548065186
676,3.9674648523330687,3.112830400466919,3.5893070697784424
677,3.966529655456543,3.108035087585449,3.586742401123047
678,3.9665727376937867,3.103238582611084,3.584174394607544
679,3.966248869895935,3.0984408855438232,3.5816009044647217
680,3.965970182418823,3.0936429500579834,3.5790228843688965
681,3.9655683279037475,3.0888452529907227,3.576439380645752
682,3.9641138315200806,3.084047555923462,3.5738511085510254
683,3.963427472114563,3.079251289367676,3.5712578296661377
684,3.963257670402527,3.0744564533233643,3.568660259246826
685,3.96188542842865,3.0696632862091064,3.566056728363037
686,3.9602020025253295,3.0648727416992188,3.5634498596191406
687,3.959315061569214,3.0600852966308594,3.560835361480713
688,3.9581661462783813,3.0553009510040283,3.558215618133545
689,3.9560065507888793,3.050520896911621,3.5555922985076904
690,3.954054069519043,3.045745372772217,3.552963972091675
691,3.953362488746643,3.0409750938415527,3.5503292083740234
692,3.953590440750122,3.036210775375366,3.5476887226104736
693,3.95405535697937,3.0314526557922363,3.5450427532196045
694,3.9529463768005373,3.026700496673584,3.5423920154571533
695,3.950557327270508,3.0219573974609375,3.539734363555908
696,3.9496294260025024,3.017220973968506,3.537071704864502
697,3.9503865480422973,3.012493371963501,3.5344035625457764
698,3.9520142316818236,3.0077755451202393,3.531728744506836
699,3.9511770486831663,3.0030667781829834,3.529048442840576
700,3.94862380027771,2.998368740081787,3.5263614654541016
701,3.945797395706177,2.993682384490967,3.523669719696045
702,3.9434580564498902,2.989006519317627,3.5209712982177734
703,3.942231774330139,2.9843437671661377,3.518266201019287
704,3.9425810098648073,2.9796946048736572,3.5155551433563232
705,3.9418169498443603,2.97505784034729,3.5128390789031982
706,3.9396668910980224,2.97043514251709,3.5101146697998047
707,3.936974287033081,2.965827226638794,3.507384777069092
708,3.93664014339447,2.9612345695495605,3.5046474933624268
709,3.9376088857650755,2.9566569328308105,3.5019047260284424
710,3.9389703989028932,2.952096462249756,3.499154567718506
711,3.9394487380981444,2.947552442550659,3.4963977336883545
712,3.9392386436462403,2.943026542663574,3.4936344623565674
713,3.936698055267334,2.938516855239868,3.4908642768859863
714,3.9340850353240966,2.934026002883911,3.488086700439453
715,3.9319618701934815,2.9295547008514404,3.485302448272705
716,3.930463099479675,2.9251017570495605,3.4825100898742676
717,3.928372526168823,2.920668601989746,3.4797110557556152
718,3.9279449224472045,2.9162557125091553,3.4769046306610107
719,3.928062009811401,2.911862373352051,3.474090576171875
720,3.9273847579956054,2.9074902534484863,3.471270799636841
721,3.9269954442977903,2.9031388759613037,3.4684417247772217
722,3.927070450782776,2.898808479309082,3.465604782104492
723,3.9261245012283323,2.8944993019104004,3.4627604484558105
724,3.924964189529419,2.8902130126953125,3.4599087238311768
725,3.922632622718811,2.88594651222229,3.4570488929748535
726,3.9197933197021486,2.8817036151885986,3.4541804790496826
727,3.9180576324462892,2.8774821758270264,3.4513041973114014
728,3.9167164087295534,2.8732831478118896,3.4484195709228516
729,3.9170488357543944,2.8691046237945557,3.4455273151397705
730,3.9168183326721193,2.864950180053711,3.4426257610321045
731,3.9152206659317015,2.860816478729248,3.439715623855591
732,3.914589762687683,2.856705904006958,3.4367973804473877
733,3.9139854669570924,2.85261607170105,3.433870315551758
734,3.9149814367294313,2.8485493659973145,3.430934190750122
735,3.9146729946136474,2.844503164291382,3.4279892444610596
736,3.9124987840652468,2.840480089187622,3.4250354766845703
737,3.9100730180740357,2.8364756107330322,3.4220728874206543
738,3.908275532722473,2.832495927810669,3.419099807739258
739,3.907214879989624,2.828530788421631,3.4161179065704346
740,3.905218076705933,2.824594736099243,3.4131267070770264
741,3.9039212226867677,2.820669174194336,3.410125255584717
742,3.9029011726379395,2.81677508354187,3.4071147441864014
743,3.9026370525360106,2.8128840923309326,3.4040935039520264
744,3.902289056777954,2.809035539627075,3.4010632038116455
745,3.9019922256469726,2.805172920227051,3.398021697998047
746,3.9013243913650513,2.801374912261963,3.3949711322784424
747,3.899691605567932,2.7975270748138428,3.3919098377227783
748,3.8985013246536253,2.7937960624694824,3.3888373374938965
749,3.898682880401611,2.789933919906616,3.3857555389404297
750,3.8983901023864744,2.7863106727600098,3.3826613426208496
751,3.896452212333679,2.7823619842529297,3.3795580863952637
752,3.893596959114075,2.7789597511291504,3.3764431476593018
753,3.892090630531311,2.774738311767578,3.373317241668701
754,3.8908232927322386,2.7718443870544434,3.370180130004883
755,3.889103722572327,2.766920804977417,3.3670318126678467
756,3.888277053833008,2.7650859355926514,3.3638710975646973
757,3.8876251459121702,2.758992910385132,3.3606998920440674
758,3.8877808809280396,2.758098840713501,3.3575165271759033
759,3.8887123107910155,2.7521984577178955,3.3543217182159424
760,3.8875314950942994,2.7496275901794434,3.3511149883270264
761,3.8850348472595213,2.7465577125549316,3.347895860671997
762,3.8838582754135134,2.741272211074829,3.3446643352508545
763,3.882662272453308,2.739631414413452,3.341421604156494
764,3.881155800819397,2.734905481338501,3.338165760040283
765,3.8792969465255736,2.731196880340576,3.33489727973938
766,3.8788405656814575,2.72890567779541,3.3316173553466797
767,3.8782326936721803,2.7238261699676514,3.328324794769287
768,3.8766600370407103,2.7212157249450684,3.3250186443328857
769,3.8756499528884887,2.717869997024536,3.32170033454895
770,3.874361348152161,2.7132835388183594,3.3183696269989014
771,3.873760628700256,2.710995674133301,3.3150248527526855
772,3.8724891424179075,2.706848621368408,3.3116679191589355
773,3.8714369773864745,2.7030606269836426,3.3082985877990723
774,3.8706141471862794,2.700500011444092,3.3049144744873047
775,3.8691246509552,2.6960463523864746,3.3015189170837402
776,3.8668794870376586,2.6929495334625244,3.298109531402588
777,3.865268659591675,2.68982195854187,3.294686794281006
778,3.865567517280579,2.6855201721191406,3.2912514209747314
779,3.8664483308792112,2.6827733516693115,3.2878024578094482
780,3.8659127950668335,2.679083824157715,3.284339427947998
781,3.8627305030822754,2.675220012664795,3.2808635234832764
782,3.8602051019668577,2.672443389892578,3.277374744415283
783,3.859693908691406,2.6684229373931885,3.273871898651123
784,3.8600406408309937,2.665051221847534,3.2703564167022705
785,3.8591346740722656,2.661968469619751,3.2668261528015137
786,3.856828141212463,2.6579320430755615,3.2632839679718018
787,3.8540225267410277,2.6548924446105957,3.259728193283081
788,3.8513408660888673,2.651411771774292,3.2561593055725098
789,3.8507418870925902,2.647618532180786,3.252577304840088
790,3.8507565021514893,2.6446428298950195,3.2489819526672363
791,3.8517189979553224,2.640873908996582,3.245372772216797
792,3.851336669921875,2.6374287605285645,3.241750717163086
793,3.8486417293548585,2.6342787742614746,3.2381153106689453
794,3.845999836921692,2.630451202392578,3.234468460083008
795,3.845431399345398,2.627274513244629,3.230806827545166
796,3.84730978012085,2.6238436698913574,3.227132797241211
797,3.8469829320907594,2.620175838470459,3.2234466075897217
798,3.844191479682922,2.6170670986175537,3.2197468280792236
799,3.841939640045166,2.6134209632873535,3.2160353660583496
800,3.8422368288040163,2.610010862350464,3.212311267852783
801,3.8436519622802736,2.6067728996276855,3.2085747718811035
802,3.8421756505966185,2.6030967235565186,3.204824924468994
803,3.839037799835205,2.5998802185058594,3.201063871383667
804,3.834832692146301,2.5964369773864746,3.1972908973693848
805,3.8336472511291504,2.5929031372070312,3.193504810333252
806,3.833782172203064,2.5897107124328613,3.1897077560424805
807,3.832175612449646,2.586134910583496,3.185899019241333
808,3.8294870138168333,2.582798480987549,3.182079315185547
809,3.828408980369568,2.579484462738037,3.1782474517822266
810,3.829947328567505,2.5759356021881104,3.174403667449951
811,3.8309241056442263,2.5727126598358154,3.170550584793091
812,3.829291319847107,2.569253444671631,3.1666855812072754
813,3.825937342643738,2.5658509731292725,3.1628098487854004
814,3.8239928007125856,2.5625953674316406,3.158923625946045
815,3.8247031927108766,2.5590922832489014,3.155027151107788
816,3.8252174139022825,2.5558278560638428,3.15112042427063
817,3.823321318626404,2.5524585247039795,3.1472034454345703
818,3.819273495674133,2.5490424633026123,3.143277406692505
819,3.8163487911224365,2.5458061695098877,3.1393415927886963
820,3.8155061483383177,2.542368173599243,3.1353960037231445
821,3.816611647605896,2.5390818119049072,3.131441116333008
822,3.815828013420105,2.535773754119873,3.1274771690368652
823,3.8125176191329957,2.5323798656463623,3.1235053539276123
824,3.810238409042358,2.5291521549224854,3.1195249557495117
825,3.8103755712509155,2.52577543258667,3.1155362129211426
826,3.812563490867615,2.5224897861480713,3.1115384101867676
827,3.8134955883026125,2.519223928451538,3.1075334548950195
828,3.8114118337631226,2.5158677101135254,3.1035208702087402
829,3.806769108772278,2.5126519203186035,3.099501371383667
830,3.8040438413619997,2.509329080581665,3.0954744815826416
831,3.802690267562866,2.50606369972229,3.0914411544799805
832,3.8030353307724,2.502830982208252,3.0874006748199463
833,3.8010271549224854,2.499520778656006,3.083354949951172
834,3.797562861442566,2.496323823928833,3.07930326461792
835,3.7957998752593993,2.4930472373962402,3.075244665145874
836,3.7967400550842285,2.4898149967193604,3.0711817741394043
837,3.79686381816864,2.486611843109131,3.0671138763427734
838,3.7952932596206663,2.4833505153656006,3.063040256500244
839,3.7935909271240233,2.4801790714263916,3.0589613914489746
840,3.792510414123535,2.4769468307495117,3.0548787117004395
841,3.7913887023925783,2.4737548828125,3.0507917404174805
842,3.7890347719192503,2.4705820083618164,3.0467019081115723
843,3.7872644662857056,2.467369556427002,3.0426077842712402
844,3.785928177833557,2.4642298221588135,3.038510799407959
845,3.7846728563308716,2.461038827896118,3.0344109535217285
846,3.783045196533203,2.457892417907715,3.0303077697753906
847,3.7821316719055176,2.4547502994537354,3.02620267868042
848,3.781768465042114,2.451589345932007,3.022095203399658
849,3.781320357322693,2.44848370552063,3.0179860591888428
850,3.7808998346328737,2.445335865020752,3.013876438140869
851,3.7810550689697267,2.442235231399536,3.0097639560699463
852,3.7803935527801515,2.4391260147094727,3.0056514739990234
853,3.7783694505691527,2.4360170364379883,3.001537561416626
854,3.775736689567566,2.432945489883423,2.9974231719970703
855,3.773162364959717,2.429842472076416,2.9933087825775146
856,3.7711830377578734,2.4267868995666504,2.9891936779022217
857,3.76999192237854,2.423712730407715,2.9850802421569824
858,3.768570828437805,2.4206573963165283,2.9809670448303223
859,3.7667812585830687,2.4176175594329834,2.9768548011779785
860,3.764239716529846,2.414564371109009,2.9727425575256348
861,3.7636157512664794,2.4115498065948486,2.968632221221924
862,3.7645585775375365,2.4085142612457275,2.9645235538482666
863,3.7644726514816282,2.4055094718933105,2.960416316986084
864,3.7627026319503782,2.4025022983551025,2.9563121795654297
865,3.7595868349075316,2.399501323699951,2.9522087574005127
866,3.758981728553772,2.3965227603912354,2.948108196258545
867,3.758785533905029,2.3935320377349854,2.944009304046631
868,3.7568910837173464,2.3905720710754395,2.9399142265319824
869,3.7539374113082884,2.3876004219055176,2.935822010040283
870,3.7506263256073,2.384650945663452,2.9317328929901123
871,3.7494086980819703,2.381704568862915,2.9276461601257324
872,3.7501034498214723,2.37876296043396,2.923563241958618
873,3.7489611864089967,2.3758411407470703,2.9194841384887695
874,3.746378207206726,2.3729114532470703,2.9154083728790283
875,3.744876480102539,2.3700075149536133,2.911336898803711
876,3.744068145751953,2.3670952320098877,2.90726900100708
877,3.74271080493927,2.364203691482544,2.9032046794891357
878,3.741149592399597,2.3613123893737793,2.8991456031799316
879,3.7399739980697633,2.358431339263916,2.8950905799865723
880,3.739965391159058,2.3555619716644287,2.8910393714904785
881,3.7403244495391847,2.352691411972046,2.8869922161102295
882,3.7389385223388674,2.349841594696045,2.8829505443573
883,3.7368346214294434,2.346985340118408,2.878912925720215
884,3.735028553009033,2.3441503047943115,2.8748793601989746
885,3.733294153213501,2.341312885284424,2.8708508014678955
886,3.7309011697769163,2.3384885787963867,2.8668270111083984
887,3.7286080598831175,2.3356711864471436,2.8628077507019043
888,3.7255329847335816,2.3328585624694824,2.8587937355041504
889,3.723350167274475,2.330059289932251,2.854783058166504
890,3.7229753732681274,2.3272581100463867,2.8507773876190186
891,3.7244943380355835,2.324476718902588,2.8467774391174316
892,3.725414752960205,2.321690320968628,2.8427810668945312
893,3.723266291618347,2.3189218044281006,2.838789463043213
894,3.7208967924118044,2.3161518573760986,2.8348023891448975
895,3.719874358177185,2.3133957386016846,2.8308205604553223
896,3.719078874588013,2.310642957687378,2.8268420696258545
897,3.716565489768982,2.3078978061676025,2.822868824005127
898,3.7121253490447996,2.3051624298095703,2.8188998699188232
899,3.7090252876281737,2.302429437637329,2.8149352073669434
900,3.7092588901519776,2.2997090816497803,2.810974359512329
901,3.710190677642822,2.296988010406494,2.8070180416107178
902,3.707880163192749,2.294283390045166,2.803065776824951
903,3.7045855045318605,2.291576385498047,2.7991178035736084
904,3.703537106513977,2.2888846397399902,2.7951741218566895
905,3.7035864353179933,2.286190986633301,2.791233539581299
906,3.7037420749664305,2.283513307571411,2.7872977256774902
907,3.7027297973632813,2.2808332443237305,2.78336501121521
908,3.6998186826705934,2.278167724609375,2.779435634613037
909,3.6962514162063598,2.2755022048950195,2.775510549545288
910,3.6951515436172486,2.2728493213653564,2.77158784866333
911,3.6964922666549684,2.2701992988586426,2.767670154571533
912,3.6953713417053224,2.267556667327881,2.763754367828369
913,3.6917579889297487,2.264920234680176,2.7598423957824707
914,3.688168978691101,2.262289524078369,2.755934238433838
915,3.6871247053146363,2.259666919708252,2.752027750015259
916,3.688700008392334,2.257049083709717,2.7481255531311035
917,3.690186047554016,2.254438877105713,2.7442259788513184
918,3.687419629096985,2.2518343925476074,2.740328311920166
919,3.6828006982803343,2.2492363452911377,2.7364342212677
920,3.6803114652633666,2.2466447353363037,2.7325425148010254
921,3.6800357341766357,2.244058847427368,2.728654623031616
922,3.680754613876343,2.2414793968200684,2.7247676849365234
923,3.6775786876678467,2.238905429840088,2.7208828926086426
924,3.67265202999115,2.2363390922546387,2.7170023918151855
925,3.6721615552902223,2.233776569366455,2.713123083114624
926,3.67500159740448,2.2312238216400146,2.7092461585998535
927,3.6757094860076904,2.2286717891693115,2.705371379852295
928,3.6713610887527466,2.226132392883301,2.7014999389648438
929,3.6668777227401734,2.2235918045043945,2.697629451751709
930,3.6663586854934693,2.2210652828216553,2.693761110305786
931,3.667362642288208,2.2185347080230713,2.6898951530456543
932,3.6665395498275757,2.2160239219665527,2.6860315799713135
933,3.661304569244385,2.213500499725342,2.6821706295013428
934,3.6564441680908204,2.2110068798065186,2.6783108711242676
935,3.657364583015442,2.208488941192627,2.6744542121887207
936,3.6622197151184084,2.2060163021087646,2.6705985069274902
937,3.6629032850265504,2.2034969329833984,2.6667447090148926
938,3.6575170755386353,2.2010531425476074,2.6628942489624023
939,3.654863405227661,2.198521852493286,2.6590447425842285
940,3.655349588394165,2.196122884750366,2.655198097229004
941,3.6552477359771727,2.1935555934906006,2.651352882385254
942,3.652225708961487,2.1912364959716797,2.647510051727295
943,3.6470271825790403,2.1885855197906494,2.643669605255127
944,3.643845534324646,2.1864147186279297,2.639831304550171
945,3.6442862510681153,2.1835787296295166,2.6359949111938477
946,3.6458693742752075,2.181701183319092,2.6321609020233154
947,3.643198919296265,2.1784732341766357,2.6283297538757324
948,3.638093638420105,2.177180051803589,2.624500036239624
949,3.636621117591858,2.1731667518615723,2.620673179626465
950,3.639448046684265,2.1729445457458496,2.6168487071990967
951,3.64244487285614,2.1676769256591797,2.6130266189575195
952,3.6396780729293825,2.1686787605285645,2.6092076301574707
953,3.6336206197738647,2.1628260612487793,2.605391502380371
954,3.6310272932052614,2.16317081451416,2.6015772819519043
955,3.631984257698059,2.1595277786254883,2.597766399383545
956,3.631953811645508,2.156683921813965,2.5939583778381348
957,3.629042220115662,2.1561384201049805,2.5901541709899902
958,3.6243740558624267,2.1514506340026855,2.5863516330718994
959,3.6225566387176515,2.150874614715576,2.582552433013916
960,3.6230732917785646,2.14806866645813,2.578756809234619
961,3.623207449913025,2.144667863845825,2.5749645233154297
962,3.6212093114852903,2.1444125175476074,2.5711748600006104
963,3.6186046957969666,2.139801502227783,2.567389726638794
964,3.617287814617157,2.139129161834717,2.5636074542999268
965,3.617889428138733,2.136091709136963,2.5598294734954834
966,3.617058265209198,2.1337997913360596,2.5560548305511475
967,3.6135178327560427,2.131434202194214,2.5522844791412354
968,3.6112000584602355,2.129909038543701,2.5485169887542725
969,3.6111889362335203,2.1257855892181396,2.54475474357605
970,3.610822355747223,2.126002073287964,2.5409953594207764
971,3.608122766017914,2.1213126182556152,2.5372414588928223
972,3.604135203361511,2.120422124862671,2.5334908962249756
973,3.6005939483642577,2.1182332038879395,2.529745101928711
974,3.6003881812095644,2.1144750118255615,2.52600359916687
975,3.6020747900009153,2.1144115924835205,2.5222668647766113
976,3.601837468147278,2.1101105213165283,2.5185351371765137
977,3.5998493432998657,2.1089344024658203,2.514808177947998
978,3.5985665559768676,2.106849193572998,2.5110857486724854
979,3.598253238201141,2.10339093208313,2.507368326187134
980,3.597123074531555,2.102766275405884,2.503654956817627
981,3.5944830775260925,2.099170684814453,2.499948024749756
982,3.5910385251045227,2.097522020339966,2.4962456226348877
983,3.588804316520691,2.095560073852539,2.4925484657287598
984,3.586707258224487,2.0924458503723145,2.4888570308685303
985,3.5853583216667175,2.0912632942199707,2.48517107963562
986,3.58359637260437,2.0882668495178223,2.481489658355713
987,3.583393943309784,2.086317539215088,2.4778146743774414
988,3.5826359748840333,2.0843379497528076,2.4741451740264893
989,3.5810601353645324,2.081594705581665,2.4704811573028564
990,3.5792888522148134,2.0799612998962402,2.4668221473693848
991,3.578628087043762,2.0773680210113525,2.4631705284118652
992,3.5773435711860655,2.075300455093384,2.4595236778259277
993,3.5744668006896974,2.0732147693634033,2.4558825492858887
994,3.5724408984184266,2.0708019733428955,2.4522480964660645
995,3.572635364532471,2.068854570388794,2.4486193656921387
996,3.5724297761917114,2.0665042400360107,2.4449963569641113
997,3.571141076087952,2.0644233226776123,2.4413793087005615
998,3.569526493549347,2.0622198581695557,2.4377694129943848
999,3.5679591298103333,2.0600554943084717,2.4341652393341064
1000,3.566332387924194,2.0579118728637695,2.4305667877197266
1001,3.563675010204315,2.0557057857513428,2.4269752502441406
1002,3.5602140545845034,2.0536422729492188,2.4233906269073486
1003,3.558203673362732,2.051358461380005,2.419811725616455
1004,3.557428467273712,2.0493595600128174,2.4162392616271973
1005,3.557079565525055,2.0470988750457764,2.4126734733581543
1006,3.5552323341369627,2.0449929237365723,2.4091131687164307
1007,3.5533397078514097,2.0429322719573975,2.405559778213501
1008,3.552836036682129,2.0406229496002197,2.4020135402679443
1009,3.5528907775878906,2.0387158393859863,2.3984742164611816
1010,3.550987946987152,2.0363917350769043,2.3949406147003174
1011,3.548238492012024,2.0343692302703857,2.391413450241089
1012,3.545094704627991,2.0322813987731934,2.387892961502075
1013,3.545153260231018,2.030003547668457,2.3843789100646973
1014,3.5450570821762084,2.0281245708465576,2.380871295928955
1015,3.5424986839294434,2.025777578353882,2.377371072769165
1016,3.5394047498703003,2.0238261222839355,2.3738770484924316
1017,3.538134551048279,2.0216872692108154,2.370389699935913
1018,3.537718451023102,2.019484043121338,2.366908550262451
1019,3.5372410655021667,2.017575740814209,2.3634345531463623
1020,3.533869433403015,2.0152506828308105,2.3599672317504883
1021,3.5307879567146303,2.013340950012207,2.3565056324005127
1022,3.528430235385895,2.0111489295959473,2.3530514240264893
1023,3.528889548778534,2.009040355682373,2.3496041297912598
1024,3.5281659722328187,2.0070643424987793,2.3461620807647705
1025,3.526096057891846,2.004802942276001,2.3427274227142334
1026,3.5246082663536074,2.0028932094573975,2.339299440383911
1027,3.5228790163993837,2.0006747245788574,2.3358776569366455
1028,3.5212507486343383,1.998649001121521,2.332462787628174
1029,3.5184520363807676,1.9965918064117432,2.329054117202759
1030,3.5165075302124023,1.9944216012954712,2.3256521224975586
1031,3.5144063949584963,1.9924662113189697,2.322256565093994
1032,3.5116177797317505,1.9902673959732056,2.318866491317749
1033,3.510092079639435,1.98828125,2.3154842853546143
1034,3.5108152866363525,1.9861652851104736,2.3121073246002197
1035,3.5109074115753174,1.984084129333496,2.308737277984619
1036,3.509466624259949,1.9820572137832642,2.3053736686706543
1037,3.508075773715973,1.9799188375473022,2.302016258239746
1038,3.5080836415290833,1.9779161214828491,2.2986645698547363
1039,3.5076696276664734,1.975791335105896,2.2953200340270996
1040,3.505300426483154,1.9737558364868164,2.2919812202453613
1041,3.50193247795105,1.9716761112213135,2.288649082183838
1042,3.499871003627777,1.9696019887924194,2.2853221893310547
1043,3.4985379934310914,1.967551827430725,2.2820019721984863
1044,3.4964015603065492,1.9654642343521118,2.278688430786133
1045,3.4925607085227965,1.963416337966919,2.2753801345825195
1046,3.491607093811035,1.9613349437713623,2.2720775604248047
1047,3.490524077415466,1.9592812061309814,2.268781900405884
1048,3.490520751476288,1.9572044610977173,2.2654917240142822
1049,3.489070725440979,1.9551506042480469,2.262206554412842
1050,3.487369251251221,1.9530715942382812,2.2589292526245117
1051,3.4853400111198427,1.9510204792022705,2.2556557655334473
1052,3.483709716796875,1.9489408731460571,2.2523889541625977
1053,3.482316756248474,1.9468834400177002,2.2491281032562256
1054,3.480113112926483,1.9448162317276,2.245872974395752
1055,3.478770577907562,1.9427406787872314,2.2426235675811768
1056,3.4778602480888368,1.9406919479370117,2.239379405975342
1057,3.4750102400779723,1.9385989904403687,2.2361416816711426
1058,3.471288573741913,1.936560869216919,2.232908248901367
1059,3.4693186044692994,1.9344618320465088,2.2296810150146484
1060,3.4692808389663696,1.9324172735214233,2.226459503173828
1061,3.4688403487205504,1.9303309917449951,2.223243474960327
1062,3.468382465839386,1.9282658100128174,2.220032215118408
1063,3.465770125389099,1.9261999130249023,2.2168262004852295
1064,3.4640328526496886,1.9241117238998413,2.2136263847351074
1065,3.4648749589920045,1.9220621585845947,2.2104320526123047
1066,3.4642698049545286,1.9199607372283936,2.207242250442505
1067,3.459201443195343,1.9179131984710693,2.2040581703186035
1068,3.456317126750946,1.9158121347427368,2.200878620147705
1069,3.458407831192017,1.9137544631958008,2.197704315185547
1070,3.459030568599701,1.9116617441177368,2.194535255432129
1071,3.45493506193161,1.9095890522003174,2.1913716793060303
1072,3.4507083535194396,1.907507300376892,2.1882128715515137
1073,3.4512471675872805,1.9054206609725952,2.1850595474243164
1074,3.450289821624756,1.9033448696136475,2.1819100379943848
1075,3.4471227049827577,1.9012504816055298,2.1787660121917725
1076,3.442194092273712,1.8991737365722656,2.1756274700164795
1077,3.4402000427246096,1.897076964378357,2.1724929809570312
1078,3.44309344291687,1.894995093345642,2.169363260269165
1079,3.4443722128868104,1.8928979635238647,2.1662392616271973
1080,3.4414602279663087,1.890811562538147,2.163119316101074
1081,3.4372034788131716,1.8887115716934204,2.160004138946533
1082,3.437131094932556,1.8866217136383057,2.156893730163574
1083,3.438908612728119,1.8845170736312866,2.1537883281707764
1084,3.4364377617836,1.882427453994751,2.1506876945495605
1085,3.432257330417633,1.880314826965332,2.147590160369873
1086,3.4288318395614623,1.8782262802124023,2.144497871398926
1087,3.4283940196037292,1.876106858253479,2.1414108276367188
1088,3.4276505589485167,1.8740179538726807,2.1383278369903564
1089,3.4253167629241945,1.871891736984253,2.1352486610412598
1090,3.42170387506485,1.8698011636734009,2.1321749687194824
1091,3.4191000699996947,1.8676694631576538,2.12910532951355
1092,3.419657754898071,1.865576982498169,2.126039505004883
1093,3.4197940111160277,1.8634401559829712,2.1229794025421143
1094,3.416728639602661,1.861346960067749,2.119922399520874
1095,3.412830376625061,1.8592031002044678,2.1168699264526367
1096,3.413280427455902,1.857109785079956,2.113821506500244
1097,3.4136198997497558,1.8549550771713257,2.110778331756592
1098,3.412458300590515,1.852867841720581,2.1077380180358887
1099,3.4095862746238708,1.8506968021392822,2.1047027111053467
1100,3.4074326038360594,1.8486226797103882,2.1016712188720703
1101,3.4067047119140623,1.8464248180389404,2.0986440181732178
1102,3.4045146703720093,1.844376802444458,2.095621109008789
1103,3.400742828845978,1.8421375751495361,2.092602252960205
1104,3.3981255173683165,1.8401330709457397,2.0895864963531494
1105,3.3988755702972413,1.8378283977508545,2.086575746536255
1106,3.3993279695510865,1.8358997106552124,2.083569049835205
1107,3.3978495597839355,1.8334884643554688,2.0805656909942627
1108,3.3948565483093263,1.8316892385482788,2.0775673389434814
1109,3.3930909514427183,1.8290992975234985,2.0745720863342285
1110,3.3923653960227966,1.8275249004364014,2.0715813636779785
1111,3.389498209953308,1.8246352672576904,2.068593740463257
1112,3.3841744303703307,1.8234373331069946,2.065610647201538
1113,3.3800341963768004,1.8200674057006836,2.062631130218506
1114,3.378945159912109,1.8194406032562256,2.0596556663513184
1115,3.381074571609497,1.8154271841049194,2.0566844940185547
1116,3.3793720960617066,1.815413475036621,2.0537168979644775
1117,3.376371157169342,1.8109716176986694,2.0507521629333496
1118,3.3762349843978883,1.8109757900238037,2.047792673110962
1119,3.3782262802124023,1.8070957660675049,2.0448365211486816
1120,3.375924324989319,1.805925965309143,2.0418829917907715
1121,3.369336748123169,1.8036283254623413,2.0389351844787598
1122,3.366217827796936,1.8007910251617432,2.0359902381896973
1123,3.366979682445526,1.7998712062835693,2.0330491065979004
1124,3.368131124973297,1.7962102890014648,2.030111312866211
1125,3.3659307599067687,1.7953946590423584,2.0271787643432617
1126,3.3627564787864683,1.792323350906372,2.0242486000061035
1127,3.362036383152008,1.7904020547866821,2.021322727203369
1128,3.363431477546692,1.7886168956756592,2.0184006690979004
1129,3.3613185405731203,1.7855676412582397,2.0154824256896973
1130,3.354549241065979,1.78446364402771,2.0125668048858643
1131,3.3505919694900514,1.7813084125518799,2.009655475616455
1132,3.3496090173721313,1.779742956161499,2.0067484378814697
1133,3.3499406576156616,1.7774301767349243,2.003844976425171
1134,3.349669027328491,1.7748972177505493,2.0009453296661377
1135,3.349056029319763,1.7733933925628662,1.9980485439300537
1136,3.3481266856193543,1.7704015970230103,1.99515700340271
1137,3.348076844215393,1.7689063549041748,1.9922679662704468
1138,3.3474801659584044,1.766305923461914,1.9893827438354492
1139,3.3440331697463987,1.7641570568084717,1.9865013360977173
1140,3.3385024070739746,1.7622601985931396,1.9836246967315674
1141,3.3341910004615785,1.7595441341400146,1.980750322341919
1142,3.3343943476676943,1.7579303979873657,1.9778802394866943
1143,3.3344206690788267,1.7552553415298462,1.9750139713287354
1144,3.3326862335205076,1.7533118724822998,1.9721521139144897
1145,3.3309707283973693,1.7511355876922607,1.969293236732483
1146,3.3306694984436036,1.7486612796783447,1.9664385318756104
1147,3.329493486881256,1.74690842628479,1.9635874032974243
1148,3.3272330164909363,1.74420166015625,1.960740327835083
1149,3.324403154850006,1.742457628250122,1.9578962326049805
1150,3.322430169582367,1.7399259805679321,1.9550565481185913
1151,3.319820761680603,1.7379045486450195,1.9522203207015991
1152,3.316994309425354,1.7356399297714233,1.9493882656097412
1153,3.3167696833610534,1.7334630489349365,1.9465608596801758
1154,3.3162627458572387,1.731157660484314,1.9437363147735596
1155,3.314559590816498,1.7292659282684326,1.9409153461456299
1156,3.3111772418022154,1.7264121770858765,1.9380992650985718
1157,3.309070420265198,1.7253296375274658,1.9352867603302002
1158,3.3090521812438967,1.7214126586914062,1.9324777126312256
1159,3.3078554391860964,1.721640944480896,1.9296728372573853
1160,3.3050167560577393,1.7162020206451416,1.9268720149993896
1161,3.303781735897064,1.7180312871932983,1.9240753650665283
1162,3.302495837211609,1.711307168006897,1.921282410621643
1163,3.3005232334136965,1.713451623916626,1.9184930324554443
1164,3.297449457645416,1.7080844640731812,1.9157085418701172
1165,3.294493818283081,1.707085371017456,1.9129273891448975
1166,3.292016351222992,1.7058751583099365,1.9101505279541016
1167,3.291800284385681,1.7010513544082642,1.9073776006698608
1168,3.291837549209595,1.7020580768585205,1.9046090841293335
1169,3.2896730661392213,1.6973530054092407,1.9018443822860718
1170,3.2874825835227965,1.6960608959197998,1.899082899093628
1171,3.2860891580581666,1.6947911977767944,1.896327018737793
1172,3.2839353919029235,1.6904337406158447,1.8935747146606445
1173,3.2817246198654173,1.6905981302261353,1.8908265829086304
1174,3.2786895513534544,1.686916708946228,1.88808274269104
1175,3.2758319854736326,1.6847937107086182,1.8853422403335571
1176,3.275165629386902,1.6838232278823853,1.882606863975525
1177,3.2760354399681093,1.6798635721206665,1.879875898361206
1178,3.274098348617554,1.679099440574646,1.8771488666534424
1179,3.2708588242530823,1.6764981746673584,1.8744256496429443
1180,3.2680729269981383,1.6736373901367188,1.8717081546783447
1181,3.2658504962921144,1.6727721691131592,1.8689934015274048
1182,3.2648684978485107,1.6693627834320068,1.8662831783294678
1183,3.2639510869979858,1.6677076816558838,1.863578200340271
1184,3.261925971508026,1.6659247875213623,1.8608767986297607
1185,3.25987845659256,1.6627004146575928,1.858180046081543
1186,3.2575031399726866,1.661669373512268,1.8554878234863281
1187,3.253645884990692,1.6588252782821655,1.8528000116348267
1188,3.2526262044906615,1.6565701961517334,1.8501163721084595
1189,3.2538478493690492,1.655143141746521,1.847437858581543
1190,3.25347980260849,1.6519854068756104,1.8447633981704712
1191,3.249027335643768,1.650585412979126,1.8420934677124023
1192,3.2456862926483154,1.6482188701629639,1.8394285440444946
1193,3.2457873821258545,1.6456867456436157,1.836768388748169
1194,3.2434248447418215,1.644240379333496,1.8341119289398193
1195,3.2394121527671813,1.641423225402832,1.8314603567123413
1196,3.2387516617774965,1.6395847797393799,1.8288135528564453
1197,3.239683973789215,1.6375888586044312,1.8261712789535522
1198,3.2406874537467956,1.6349588632583618,1.8235336542129517
1199,3.2384811997413636,1.6333688497543335,1.8209006786346436
1200,3.234004533290863,1.6308958530426025,1.8182729482650757
1201,3.231974482536316,1.6287364959716797,1.815649390220642
1202,3.2321051359176636,1.6269595623016357,1.8130314350128174
1203,3.229872739315033,1.6243337392807007,1.8104177713394165
1204,3.2240121603012084,1.622621774673462,1.8078091144561768
1205,3.2203562021255494,1.6203501224517822,1.80520498752594
1206,3.220384645462036,1.6180843114852905,1.8026065826416016
1207,3.2191261291503905,1.6163266897201538,1.8000123500823975
1208,3.2156334638595583,1.613830804824829,1.7974233627319336
1209,3.2134779572486876,1.6119773387908936,1.7948386669158936
1210,3.214079737663269,1.6098480224609375,1.7922595739364624
1211,3.213829815387726,1.6075719594955444,1.7896859645843506
1212,3.2101511359214783,1.6057565212249756,1.787116289138794
1213,3.2074150681495666,1.6034266948699951,1.7845522165298462
1214,3.2087669014930724,1.6014362573623657,1.7819932699203491
1215,3.210947799682617,1.5994378328323364,1.7794393301010132
1216,3.207973909378052,1.5971444845199585,1.7768901586532593
1217,3.2016499996185304,1.5953209400177002,1.774346947669983
1218,3.1973376154899595,1.5930687189102173,1.7718079090118408
1219,3.1960436940193175,1.591052770614624,1.769275426864624
1220,3.1943222165107725,1.589080810546875,1.7667465209960938
1221,3.1889593839645385,1.586846113204956,1.7642234563827515
1222,3.18659588098526,1.5849816799163818,1.7617065906524658
1223,3.1894421339035035,1.5828094482421875,1.7591936588287354
1224,3.1903815150260924,1.5807849168777466,1.7566859722137451
1225,3.185503101348877,1.5788244009017944,1.754185676574707
1226,3.1812793612480164,1.5766568183898926,1.7516891956329346
1227,3.18047753572464,1.5747519731521606,1.7491976022720337
1228,3.1821707010269167,1.572658658027649,1.7467117309570312
1229,3.1791566133499147,1.5706206560134888,1.7442315816879272
1230,3.172932744026184,1.5686951875686646,1.741756796836853
1231,3.1706952333450316,1.5665514469146729,1.7392879724502563
1232,3.1735092043876647,1.5646679401397705,1.736823320388794
1233,3.173437476158142,1.5625832080841064,1.734365463256836
1234,3.167960357666016,1.5606040954589844,1.7319120168685913
1235,3.165141022205353,1.5586447715759277,1.7294641733169556
1236,3.1666997909545898,1.556593656539917,1.7270225286483765
1237,3.1672451376914976,1.5546631813049316,1.7245861291885376
1238,3.1621105074882507,1.5526655912399292,1.7221548557281494
1239,3.157071816921234,1.5506556034088135,1.719730019569397
1240,3.1565819501876833,1.5487693548202515,1.7173099517822266
1241,3.157380187511444,1.5466855764389038,1.7148959636688232
1242,3.155271327495575,1.5448517799377441,1.712486982345581
1243,3.1509048104286195,1.5427792072296143,1.7100839614868164
1244,3.149157404899597,1.5409221649169922,1.7076871395111084
1245,3.149339509010315,1.538898229598999,1.7052949666976929
1246,3.147116255760193,1.5370304584503174,1.7029088735580444
1247,3.1423566818237303,1.5349972248077393,1.7005287408828735
1248,3.1386033654212953,1.5332063436508179,1.6981532573699951
1249,3.1391125202178953,1.531069040298462,1.695784330368042
1250,3.13900249004364,1.5294387340545654,1.6934216022491455
1251,3.1358394503593443,1.5271333456039429,1.6910626888275146
1252,3.1310868859291077,1.5257097482681274,1.688711166381836
1253,3.129961383342743,1.5231951475143433,1.6863644123077393
1254,3.130483055114746,1.522035002708435,1.6840240955352783
1255,3.129124391078949,1.5192188024520874,1.681688666343689
1256,3.1260605454444885,1.5184636116027832,1.6793590784072876
1257,3.12395179271698,1.5151543617248535,1.6770349740982056
1258,3.1221396923065186,1.515026330947876,1.6747171878814697
1259,3.1212587475776674,1.5110292434692383,1.6724046468734741
1260,3.117563319206238,1.511598825454712,1.6700986623764038
1261,3.114047336578369,1.507104754447937,1.6677968502044678
1262,3.1148385882377623,1.50779128074646,1.665501594543457
1263,3.114610803127289,1.5038015842437744,1.663212776184082
1264,3.110966670513153,1.503340721130371,1.6609268188476562
1265,3.1070406436920166,1.5010284185409546,1.6586488485336304
1266,3.1053860664367674,1.4987164735794067,1.6563770771026611
1267,3.103996205329895,1.498085856437683,1.654109001159668
1268,3.101752495765686,1.4946115016937256,1.6518480777740479
1269,3.0991334557533263,1.4944522380828857,1.6495914459228516
1270,3.0979888796806336,1.4912930727005005,1.6473405361175537
1271,3.0986324667930605,1.4901810884475708,1.6450961828231812
1272,3.098584830760956,1.4883767366409302,1.6428569555282593
1273,3.0964149117469786,1.4858934879302979,1.6406233310699463
1274,3.0921980500221253,1.4851791858673096,1.6383955478668213
1275,3.0897090911865233,1.4821546077728271,1.6361719369888306
1276,3.087761199474335,1.481379747390747,1.633955955505371
1277,3.0866633892059325,1.4789806604385376,1.6317434310913086
1278,3.083453857898712,1.477253794670105,1.629537582397461
1279,3.0800899505615233,1.4758942127227783,1.6273380517959595
1280,3.077679979801178,1.473334550857544,1.6251418590545654
1281,3.0755659341812134,1.4724409580230713,1.6229522228240967
1282,3.073084628582001,1.4698882102966309,1.6207679510116577
1283,3.0702022075653077,1.468590259552002,1.6185886859893799
1284,3.0697502970695494,1.4667270183563232,1.6164157390594482
1285,3.0692641496658326,1.46468186378479,1.6142473220825195
1286,3.0658175110816956,1.4634606838226318,1.6120834350585938
1287,3.061613845825195,1.4610518217086792,1.609926462173462
1288,3.060606002807617,1.4598838090896606,1.6077735424041748
1289,3.060446548461914,1.4577395915985107,1.6056272983551025
1290,3.0577562928199766,1.456113576889038,1.6034841537475586
1291,3.05632346868515,1.454519271850586,1.60134756565094
1292,3.054635226726532,1.4524186849594116,1.599216341972351
1293,3.0537562131881715,1.4511463642120361,1.5970895290374756
1294,3.051802968978882,1.4489604234695435,1.594968318939209
1295,3.048211097717285,1.4475677013397217,1.592851996421814
1296,3.046388328075409,1.4456837177276611,1.5907405614852905
1297,3.0456367254257204,1.4439213275909424,1.5886348485946655
1298,3.042259764671326,1.4424099922180176,1.5865329504013062
1299,3.039608025550842,1.4403799772262573,1.5844368934631348
1300,3.0375125765800477,1.4390079975128174,1.5823454856872559
1301,3.0359372973442076,1.4370061159133911,1.5802584886550903
1302,3.0348703384399416,1.4354865550994873,1.5781776905059814
1303,3.0322730422019957,1.433732032775879,1.5760999917984009
1304,3.030626094341278,1.4319519996643066,1.574028730392456
1305,3.029700016975403,1.430438756942749,1.5719611644744873
1306,3.027583622932434,1.4285070896148682,1.569899320602417
1307,3.0252015709877016,1.427058219909668,1.5678417682647705
1308,3.022345983982086,1.425175428390503,1.5657892227172852
1309,3.020575487613678,1.4236096143722534,1.5637400150299072
1310,3.0186631202697756,1.4219043254852295,1.5616962909698486
1311,3.0178061366081237,1.4201620817184448,1.5596575736999512
1312,3.014584255218506,1.4186196327209473,1.5576225519180298
1313,3.0093148946762085,1.4167778491973877,1.5555932521820068
1314,3.0065316200256347,1.4152828454971313,1.5535672903060913
1315,3.006432521343231,1.4134693145751953,1.551546335220337
1316,3.005004620552063,1.4119031429290771,1.5495290756225586
1317,3.002222681045532,1.4102070331573486,1.5475175380706787
1318,2.9995072364807127,1.4085227251052856,1.5455095767974854
1319,2.9988042593002318,1.406944751739502,1.5435059070587158
1320,2.9967581987380982,1.4051803350448608,1.5415065288543701
1321,2.993982708454132,1.4036542177200317,1.5395113229751587
1322,2.9920693397521974,1.401890516281128,1.5375206470489502
1323,2.991319453716278,1.4003361463546753,1.5355346202850342
1324,2.9897225379943846,1.3986390829086304,1.5335516929626465
1325,2.985501527786255,1.3970121145248413,1.5315732955932617
1326,2.981057894229889,1.3953993320465088,1.529599666595459
1327,2.9808011651039124,1.393706202507019,1.5276284217834473
1328,2.979613387584686,1.3921513557434082,1.525663137435913
1329,2.9776612639427187,1.3904335498809814,1.52370023727417
1330,2.9766284942626955,1.3888880014419556,1.5217419862747192
1331,2.9746633529663087,1.3871920108795166,1.5197885036468506
1332,2.971972107887268,1.3856157064437866,1.5178370475769043
1333,2.968031656742096,1.3839694261550903,1.5158908367156982
1334,2.9663782000541685,1.3823482990264893,1.51394784450531
1335,2.967620515823364,1.3807528018951416,1.5120093822479248
1336,2.9677231907844543,1.3790972232818604,1.5100743770599365
1337,2.964011996984482,1.3775328397750854,1.5081428289413452
1338,2.959396427869797,1.3758676052093506,1.5062148571014404
1339,2.9571990966796875,1.3743075132369995,1.5042908191680908
1340,2.9556734800338744,1.372657060623169,1.5023705959320068
1341,2.951352429389954,1.371080994606018,1.500453233718872
1342,2.9459485590457914,1.369459867477417,1.498539686203003
1343,2.9458736896514894,1.3678581714630127,1.496631383895874
1344,2.947144031524658,1.3662697076797485,1.4947236776351929
1345,2.944815319776535,1.3646453619003296,1.492821455001831
1346,2.939856457710266,1.363081932067871,1.4909217357635498
1347,2.938680863380432,1.3614460229873657,1.4890258312225342
1348,2.938905817270279,1.3598941564559937,1.4871342182159424
1349,2.9361576080322265,1.358258843421936,1.485243558883667
1350,2.9331713557243346,1.3567081689834595,1.4833587408065796
1351,2.9320131063461305,1.355082392692566,1.4814759492874146
1352,2.930984318256378,1.3535254001617432,1.4795968532562256
1353,2.928354275226593,1.351913332939148,1.4777206182479858
1354,2.925006264448166,1.3503482341766357,1.4758485555648804
1355,2.923332530260086,1.3487497568130493,1.4739786386489868
1356,2.923700088262558,1.3471786975860596,1.472111701965332
1357,2.921574592590332,1.3455891609191895,1.4702494144439697
1358,2.9172943413257597,1.3440183401107788,1.468388319015503
1359,2.913423329591751,1.3424290418624878,1.4665318727493286
1360,2.9121027112007143,1.3408691883087158,1.464676856994629
1361,2.909703093767166,1.3392702341079712,1.4628260135650635
1362,2.9064502894878386,1.3377314805984497,1.4609774351119995
1363,2.9056991755962374,1.3361071348190308,1.4591326713562012
1364,2.906687784194946,1.3346070051193237,1.4572906494140625
1365,2.9072924494743346,1.332939863204956,1.455450415611267
1366,2.9028071582317354,1.3315012454986572,1.4536147117614746
1367,2.8963269710540773,1.3297592401504517,1.4517803192138672
1368,2.8930196106433868,1.328423023223877,1.449950098991394
1369,2.8938169956207274,1.3265525102615356,1.4481228590011597
1370,2.8953828275203706,1.3253904581069946,1.4462977647781372
1371,2.8927549958229064,1.323296070098877,1.4444741010665894
1372,2.8877436339855196,1.3224365711212158,1.4426547288894653
1373,2.8839719355106355,1.319944977760315,1.4408389329910278
1374,2.8812510132789613,1.319616436958313,1.4390238523483276
1375,2.8774858355522155,1.3164310455322266,1.4372122287750244
1376,2.8763783991336824,1.317007064819336,1.43540358543396
1377,2.878663158416748,1.3126990795135498,1.4335967302322388
1378,2.8806655943393706,1.314589262008667,1.431793451309204
1379,2.876311552524567,1.308955430984497,1.4299917221069336
1380,2.869210797548294,1.3118455410003662,1.4281936883926392
1381,2.865358752012253,1.3060811758041382,1.4263966083526611
1382,2.867426860332489,1.3077771663665771,1.4246035814285278
1383,2.867542552947998,1.3046129941940308,1.4228113889694214
1384,2.863137573003769,1.3028188943862915,1.4210232496261597
1385,2.8593915820121767,1.3031338453292847,1.4192371368408203
1386,2.8598065793514253,1.2987825870513916,1.4174525737762451
1387,2.8579149544239044,1.300094485282898,1.4156713485717773
1388,2.8516793251037598,1.2965283393859863,1.4138922691345215
1389,2.848489636182785,1.2956042289733887,1.4121153354644775
1390,2.8513317465782166,1.2949130535125732,1.4103405475616455
1391,2.852044624090195,1.2914597988128662,1.4085687398910522
1392,2.849325197935104,1.2921489477157593,1.4067986011505127
1393,2.845321524143219,1.2888362407684326,1.4050304889678955
1394,2.8420281052589416,1.2880467176437378,1.4032644033432007
1395,2.839629739522934,1.2869160175323486,1.4015018939971924
1396,2.8384567856788636,1.2840826511383057,1.3997397422790527
1397,2.8374890446662904,1.2841321229934692,1.3979809284210205
1398,2.8345836639404296,1.2813332080841064,1.3962236642837524
1399,2.831657773256302,1.2802422046661377,1.3944690227508545
1400,2.8312787473201753,1.279198408126831,1.3927156925201416
1401,2.828756606578827,1.2764078378677368,1.3909653425216675
1402,2.8244420647621156,1.2764379978179932,1.3892161846160889
1403,2.821464878320694,1.27347993850708,1.3874702453613281
1404,2.820405501127243,1.2728599309921265,1.3857251405715942
1405,2.8197875320911407,1.2709754705429077,1.3839819431304932
1406,2.8175911724567415,1.2693934440612793,1.3822418451309204
1407,2.8137765526771545,1.2678983211517334,1.380501627922058
1408,2.8109571397304536,1.2667553424835205,1.3787657022476196
1409,2.810285818576813,1.2640312910079956,1.3770298957824707
1410,2.808197242021561,1.264640212059021,1.37529718875885
1411,2.8057452499866486,1.2600536346435547,1.3735647201538086
1412,2.8048703134059907,1.2622178792953491,1.371835470199585
1413,2.8045417606830596,1.2567540407180786,1.3701081275939941
1414,2.7998092651367186,1.2588720321655273,1.3683807849884033
1415,2.794339972734451,1.2545067071914673,1.3666577339172363
1416,2.7917480885982515,1.254593014717102,1.3649342060089111
1417,2.7920503675937653,1.2528172731399536,1.3632136583328247
1418,2.7914680361747743,1.2503143548965454,1.361493468284607
1419,2.7885488986968996,1.2505733966827393,1.3597759008407593
1420,2.786418467760086,1.2469531297683716,1.3580598831176758
1421,2.7850761711597443,1.247283935546875,1.3563449382781982
1422,2.7818839073181154,1.2445456981658936,1.3546319007873535
1423,2.776952987909317,1.2433431148529053,1.3529202938079834
1424,2.7743975818157196,1.2423425912857056,1.351210594177246
1425,2.7769341826438905,1.2396681308746338,1.349501609802246
1426,2.7778053283691406,1.239518642425537,1.3477946519851685
1427,2.773280620574951,1.2367714643478394,1.346089243888855
1428,2.768724399805069,1.2359789609909058,1.3443845510482788
1429,2.7684923827648165,1.234350323677063,1.3426820039749146
1430,2.767399752140045,1.2323224544525146,1.340979814529419
1431,2.763777047395706,1.2316828966140747,1.3392808437347412
1432,2.75986368060112,1.2291619777679443,1.3375803232192993
1433,2.757752168178558,1.2284269332885742,1.3358838558197021
1434,2.755835258960724,1.2265056371688843,1.3341869115829468
1435,2.751730054616928,1.2248859405517578,1.332492709159851
1436,2.7484095692634583,1.2238489389419556,1.3307970762252808
1437,2.749132180213928,1.2215993404388428,1.3291057348251343
1438,2.751072573661804,1.2207801342010498,1.3274118900299072
1439,2.7497059881687163,1.218745470046997,1.325723648071289
1440,2.7455801367759705,1.217380166053772,1.3240315914154053
1441,2.7418117582798005,1.2160338163375854,1.322345495223999
1442,2.7376158118247984,1.2140496969223022,1.3206549882888794
1443,2.734225755929947,1.2130839824676514,1.318972110748291
1444,2.7311847507953644,1.2110427618026733,1.317281723022461
1445,2.7303705513477325,1.2098239660263062,1.315603256225586
1446,2.7322962820529937,1.2082451581954956,1.3139125108718872
1447,2.7305877685546873,1.2065037488937378,1.3122379779815674
1448,2.725083512067795,1.2053561210632324,1.3105456829071045
1449,2.720409107208252,1.2033843994140625,1.3088774681091309
1450,2.7192367553710937,1.2022207975387573,1.3071811199188232
1451,2.7185980796813967,1.2004823684692383,1.3055217266082764
1452,2.7176927745342256,1.1989495754241943,1.303816556930542
1453,2.7159086406230926,1.1976044178009033,1.3021714687347412
1454,2.7153294682502747,1.1957601308822632,1.300451397895813
1455,2.7140688598155975,1.194568157196045,1.298828363418579
1456,2.7092500388622285,1.1927525997161865,1.2970829010009766
1457,2.7036492228507996,1.191374659538269,1.2954961061477661
1458,2.703008806705475,1.189841628074646,1.293705701828003
1459,2.7048795938491823,1.188164472579956,1.2921820878982544
1460,2.702404201030731,1.1868693828582764,1.2903101444244385
1461,2.696537107229233,1.1850676536560059,1.2888938188552856
1462,2.6933536350727083,1.1837642192840576,1.2868866920471191
1463,2.693809616565704,1.1820892095565796,1.2856431007385254
1464,2.6929840326309202,1.1805799007415771,1.2834311723709106
1465,2.6881360828876497,1.1791319847106934,1.2824169397354126
1466,2.6857510924339296,1.1774272918701172,1.2799859046936035
1467,2.686932611465454,1.176099419593811,1.2791308164596558
1468,2.6863385438919067,1.1743686199188232,1.276672601699829
1469,2.682814919948578,1.172973871231079,1.275661826133728
1470,2.6775757372379303,1.1713780164718628,1.2735564708709717
1471,2.6764242112636567,1.1698143482208252,1.2720434665679932
1472,2.6757781386375425,1.168379545211792,1.2704964876174927
1473,2.673890745639801,1.1666934490203857,1.268474817276001
1474,2.6722561538219454,1.1653189659118652,1.267297625541687
1475,2.67156702876091,1.1636407375335693,1.2651026248931885
1476,2.667402094602585,1.162196397781372,1.2638802528381348
1477,2.660614424943924,1.1606272459030151,1.2619279623031616
1478,2.658162373304367,1.159057855606079,1.260330080986023
1479,2.6610927104949953,1.1576035022735596,1.2587909698486328
1480,2.6604365527629854,1.1559488773345947,1.2568320035934448
1481,2.65702862739563,1.1545339822769165,1.2555274963378906
1482,2.6532475471496584,1.1528856754302979,1.2534981966018677
1483,2.6507641851902006,1.1514217853546143,1.2520983219146729
1484,2.6504125773906706,1.1498496532440186,1.2502912282943726
1485,2.649551182985306,1.1482951641082764,1.2486000061035156
1486,2.64577140212059,1.1468074321746826,1.2470802068710327
1487,2.64069242477417,1.145186185836792,1.2451655864715576
1488,2.6385113537311553,1.1437366008758545,1.2437598705291748
1489,2.637626141309738,1.1421067714691162,1.2418500185012817
1490,2.636316990852356,1.1406344175338745,1.240330457687378
1491,2.6342079877853393,1.1390491724014282,1.2386054992675781
1492,2.6350303530693053,1.1375184059143066,1.2368733882904053
1493,2.6341108083724976,1.135992169380188,1.2353366613388062
1494,2.628665953874588,1.1344070434570312,1.2334740161895752
1495,2.625283253192902,1.1329190731048584,1.231986165046692
1496,2.6249886572360994,1.1313129663467407,1.2301533222198486
1497,2.6257471084594726,1.1298267841339111,1.2285653352737427
1498,2.6242374002933504,1.1282331943511963,1.226869821548462
1499,2.6205590307712554,1.1267198324203491,1.2251348495483398
1500,2.616484504938126,1.125159502029419,1.2235605716705322
1501,2.61297687292099,1.1236093044281006,1.2206978797912598
1502,2.61089106798172,1.1220816373825073,1.221541166305542
1503,2.6093523859977723,1.120504379272461,1.2205028533935547
1504,2.608822739124298,1.1189936399459839,1.2210419178009033
1505,2.608493858575821,1.1174077987670898,1.2215831279754639
1506,2.6063770771026613,1.1158939599990845,1.221595048904419
1507,2.6022704243659973,1.1143174171447754,1.2227387428283691
1508,2.598879688978195,1.1127879619598389,1.2235147953033447
1509,2.597589153051376,1.1112289428710938,1.2245590686798096
1510,2.596970784664154,1.1096789836883545,1.2249290943145752
1511,2.594085317850113,1.1081373691558838,1.225990891456604
1512,2.5899494111537935,1.1065727472305298,1.2269749641418457
1513,2.5862942934036255,1.1050397157669067,1.2277592420578003
1514,2.586877256631851,1.1034694910049438,1.2288918495178223
1515,2.588039684295654,1.1019365787506104,1.2287613153457642
1516,2.585971939563751,1.1003689765930176,1.2297909259796143
1517,2.581025904417038,1.0988283157348633,1.2303662300109863
1518,2.576272130012512,1.09726881980896,1.230087399482727
1519,2.5746665000915527,1.0957181453704834,1.2309776544570923
1520,2.5743437230587007,1.0941669940948486,1.2308666706085205
1521,2.57136812210083,1.092607855796814,1.2312473058700562
1522,2.568728876113892,1.091062307357788,1.2320632934570312
1523,2.5678810358047484,1.08949875831604,1.2319856882095337
1524,2.5673213958740235,1.087953805923462,1.2323466539382935
1525,2.5666710138320923,1.0863909721374512,1.2325873374938965
1526,2.5628511011600494,1.0848424434661865,1.2327481508255005
1527,2.5588482856750487,1.0832823514938354,1.2328202724456787
1528,2.5555507063865663,1.0817281007766724,1.2328120470046997
1529,2.5534624099731444,1.0801739692687988,1.232948660850525
1530,2.5495335340499876,1.0786126852035522,1.2329132556915283
1531,2.546419453620911,1.077064037322998,1.2331212759017944
1532,2.548157900571823,1.0754961967468262,1.2329658269882202
1533,2.5488057911396025,1.0739519596099854,1.232787847518921
1534,2.5433278024196624,1.0723803043365479,1.2327874898910522
1535,2.53788183927536,1.0708380937576294,1.232385516166687
1536,2.535590672492981,1.069262981414795,1.232332468032837
1537,2.5391545832157134,1.0677237510681152,1.2319939136505127
1538,2.5391160428524016,1.0661448240280151,1.2315605878829956
1539,2.5334590077400208,1.064607858657837,1.231515645980835
1540,2.528755635023117,1.0630242824554443,1.2309809923171997
1541,2.529159116744995,1.0614923238754272,1.2305738925933838
1542,2.527290070056915,1.0599021911621094,1.230163812637329
1543,2.5248609125614165,1.058377742767334,1.2294752597808838
1544,2.522644376754761,1.0567764043807983,1.2289745807647705
1545,2.520851504802704,1.0552648305892944,1.2283213138580322
1546,2.520120108127594,1.0536463260650635,1.227611780166626
1547,2.5178755044937136,1.052156686782837,1.2268924713134766
1548,2.516245460510254,1.0505080223083496,1.226164698600769
1549,2.515426766872406,1.0490562915802002,1.2253812551498413
1550,2.5121640384197237,1.0473577976226807,1.2244799137115479
1551,2.5076723456382752,1.0459692478179932,1.223641276359558
1552,2.5056415796279907,1.044187307357788,1.2226537466049194
1553,2.507006049156189,1.042907953262329,1.2217319011688232
1554,2.505815255641937,1.0409806966781616,1.220777988433838
1555,2.498157149553299,1.0398921966552734,1.2197014093399048
1556,2.4936899662017824,1.037712812423706,1.2187576293945312
1557,2.494768834114075,1.0369583368301392,1.217651128768921
1558,2.4953300058841705,1.034334421157837,1.2166099548339844
1559,2.4927529096603394,1.034167766571045,1.2155742645263672
1560,2.4910894870758056,1.0307725667953491,1.2144033908843994
1561,2.490134209394455,1.0316007137298584,1.2133734226226807
1562,2.4869536399841308,1.0269687175750732,1.2122540473937988
1563,2.483490389585495,1.029240608215332,1.211125135421753
1564,2.4835993528366087,1.0231349468231201,1.2100242376327515
1565,2.483816224336624,1.0265495777130127,1.208864688873291
1566,2.4806520879268645,1.0202068090438843,1.2077186107635498
1567,2.475391948223114,1.0224335193634033,1.2065540552139282
1568,2.471291887760162,1.018839716911316,1.2053968906402588
1569,2.470951497554779,1.0172451734542847,1.2041833400726318
1570,2.469271022081375,1.0175833702087402,1.203009009361267
1571,2.4668613195419313,1.0129443407058716,1.2018051147460938
1572,2.4649284720420837,1.0146865844726562,1.2005655765533447
1573,2.4613838315010073,1.0105942487716675,1.1993591785430908
1574,2.459900015592575,1.0100964307785034,1.1980698108673096
1575,2.4594671964645385,1.0091193914413452,1.1968265771865845
1576,2.4585770070552826,1.005690336227417,1.1955437660217285
1577,2.457283079624176,1.0065141916275024,1.1942387819290161
1578,2.4536926209926606,1.0029215812683105,1.1929587125778198
1579,2.451523262262344,1.0023365020751953,1.1916123628616333
1580,2.4480148792266845,1.0011259317398071,1.1902964115142822
1581,2.4454130232334137,0.998066246509552,1.1889492273330688
1582,2.4449837625026705,0.9985755085945129,1.1875814199447632
1583,2.442741572856903,0.995033860206604,1.1862163543701172
1584,2.440949320793152,0.9947826266288757,1.1848400831222534
1585,2.439390832185745,0.9927913546562195,1.1834582090377808
1586,2.4377257108688353,0.9909158945083618,1.1820656061172485
1587,2.437505465745926,0.9899165034294128,1.180679202079773
1588,2.435030448436737,0.9881213903427124,1.1792548894882202
1589,2.4310082852840424,0.9859029650688171,1.1778502464294434
1590,2.428250014781952,0.9861739873886108,1.1764215230941772
1591,2.4255867302417755,0.9815676808357239,1.1749781370162964
1592,2.4227611660957336,0.9839985966682434,1.1735464334487915
1593,2.420712798833847,0.9779224395751953,1.1720844507217407
1594,2.4212206602096558,0.9808422923088074,1.1706430912017822
1595,2.418247938156128,0.9754390716552734,1.1691781282424927
1596,2.4148038148880007,0.976507842540741,1.1677124500274658
1597,2.41286318898201,0.9739478826522827,1.1662423610687256
1598,2.410861927270889,0.971664547920227,1.1647586822509766
1599,2.4092771291732786,0.972308337688446,1.1632781028747559
1600,2.4078829407691957,0.9675378799438477,1.1617844104766846
1601,2.405848187208176,0.9696022272109985,1.1602890491485596
1602,2.4036442637443542,0.9645663499832153,1.158786654472351
1603,2.401551824808121,0.965857207775116,1.1572901010513306
1604,2.399587297439575,0.962361216545105,1.155774474143982
1605,2.3986922323703768,0.9617152214050293,1.154266119003296
1606,2.396059626340866,0.9601882100105286,1.1527466773986816
1607,2.391469049453735,0.9578755497932434,1.15122389793396
1608,2.388035553693771,0.9574282765388489,1.1497042179107666
1609,2.386621671915054,0.9547702670097351,1.1481684446334839
1610,2.3883370757102966,0.9540039300918579,1.1466376781463623
1611,2.3861609160900117,0.9520919919013977,1.1450984477996826
1612,2.381595104932785,0.9504373669624329,1.1435561180114746
1613,2.3789627730846403,0.9492905735969543,1.1420085430145264
1614,2.3770965218544005,0.9471784830093384,1.1404554843902588
1615,2.3747744143009184,0.9461004137992859,1.1388989686965942
1616,2.3716800630092623,0.944245457649231,1.1373395919799805
1617,2.370350682735443,0.9427280426025391,1.135776162147522
1618,2.369864845275879,0.9413280487060547,1.1342053413391113
1619,2.367533278465271,0.9394850730895996,1.1326355934143066
1620,2.365425258874893,0.9382003545761108,1.1310566663742065
1621,2.3679410219192505,0.9364493489265442,1.129481554031372
1622,2.3668493211269377,0.9349344968795776,1.1278951168060303
1623,2.359813576936722,0.9334510564804077,1.126312494277954
1624,2.3548233449459075,0.9317299127578735,1.1247237920761108
1625,2.3559781432151796,0.9303334951400757,1.123136043548584
1626,2.3547827899456024,0.9286597967147827,1.1215412616729736
1627,2.354419606924057,0.927121639251709,1.1199476718902588
1628,2.3528189420700074,0.9256187677383423,1.1183466911315918
1629,2.3471007883548736,0.9239459037780762,1.116748571395874
1630,2.340053653717041,0.9224995374679565,1.1151436567306519
1631,2.339664113521576,0.9208634495735168,1.1135389804840088
1632,2.343723213672638,0.9193117022514343,1.1119314432144165
1633,2.3444630801677704,0.9178071022033691,1.1103230714797974
1634,2.3365882098674775,0.9161497354507446,1.108712077140808
1635,2.3320222556591035,0.9146924018859863,1.107097864151001
1636,2.334041553735733,0.9130627512931824,1.105482578277588
1637,2.332991099357605,0.9115191698074341,1.1038649082183838
1638,2.3290090203285216,0.910006046295166,1.1022456884384155
1639,2.3257891058921816,0.9083614349365234,1.1006247997283936
1640,2.323963052034378,0.9069066047668457,1.099001407623291
1641,2.3231245815753936,0.9052678346633911,1.0973771810531616
1642,2.3202839732170104,0.9037516713142395,1.0957515239715576
1643,2.31773157119751,0.9022121429443359,1.0941239595413208
1644,2.317999130487442,0.9005945920944214,1.0924952030181885
1645,2.3162887752056123,0.8991318941116333,1.0908652544021606
1646,2.314732575416565,0.8974865674972534,1.0892349481582642
1647,2.311596953868866,0.8960010409355164,1.0876014232635498
1648,2.3078708052635193,0.8944244384765625,1.0859692096710205
1649,2.3078694224357603,0.8928505778312683,1.0843331813812256
1650,2.3052458584308626,0.8913594484329224,1.0826998949050903
1651,2.3040606677532196,0.8897293210029602,1.081061601638794
1652,2.303472173213959,0.8882572054862976,1.0794264078140259
1653,2.2999510884284975,0.886651337146759,1.0777860879898071
1654,2.29482906460762,0.8851245641708374,1.0761501789093018
1655,2.2928191125392914,0.8835906982421875,1.074508547782898
1656,2.296809548139572,0.8819991946220398,1.0728716850280762
1657,2.296727705001831,0.8805125951766968,1.0712271928787231
1658,2.2911943674087523,0.8789048194885254,1.069591999053955
1659,2.285687893629074,0.8774060010910034,1.067944884300232
1660,2.2863348722457886,0.8758371472358704,1.0663111209869385
1661,2.2890762865543364,0.874289870262146,1.0646603107452393
1662,2.284005641937256,0.8727701902389526,1.0630309581756592
1663,2.277742165327072,0.8711879849433899,1.061373233795166
1664,2.2767239272594453,0.8696860074996948,1.0597518682479858
1665,2.277173489332199,0.8681089282035828,1.058083176612854
1666,2.2716889560222624,0.86658775806427,1.0564770698547363
1667,2.2668551445007323,0.8650422096252441,1.0547873973846436
1668,2.2685604631900786,0.8634913563728333,1.0532094240188599
1669,2.268700158596039,0.8619707822799683,1.0514824390411377
1670,2.2616816759109497,0.8604083061218262,1.049957036972046
1671,2.260193908214569,0.8588888049125671,1.0481587648391724
1672,2.2643786311149596,0.8573399782180786,1.0467329025268555
1673,2.264153170585632,0.8558028340339661,1.0447981357574463
1674,2.2548908412456514,0.8542748689651489,1.0435634851455688
1675,2.248865807056427,0.8527239561080933,1.0413676500320435
1676,2.2510905981063845,0.8512046933174133,1.0404894351959229
1677,2.252523797750473,0.8496576547622681,1.0378268957138062
1678,2.2469304621219637,0.8481286764144897,1.0375334024429321
1679,2.2419807374477387,0.8465994000434875,1.0342297554016113
1680,2.2420471608638763,0.8450538516044617,1.0344994068145752
1681,2.241886192560196,0.8435407876968384,1.0309710502624512
1682,2.241284704208374,0.8419888615608215,1.0308761596679688
1683,2.2393212974071504,0.8404771089553833,1.028403401374817
1684,2.2373642921447754,0.8389355540275574,1.0267632007598877
1685,2.232743704319,0.8374088406562805,1.025905728340149
1686,2.2290672063827515,0.8358904123306274,1.0230395793914795
1687,2.2288470566272736,0.8343437314033508,1.0226943492889404
1688,2.231685382127762,0.8328442573547363,1.0201561450958252
1689,2.2247189819812774,0.8312886357307434,1.018799066543579
1690,2.2171759784221647,0.829792857170105,1.0175738334655762
1691,2.218334263563156,0.8282464146614075,1.0150823593139648
1692,2.220878726243973,0.8267372250556946,1.0144380331039429
1693,2.217449802160263,0.8252124786376953,1.0120822191238403
1694,2.2115698397159576,0.8236818313598633,1.0107018947601318
1695,2.2087494790554048,0.8221823573112488,1.0093722343444824
1696,2.209863096475601,0.8206332921981812,1.0070880651474
1697,2.2101366460323333,0.8191496729850769,1.0062224864959717
1698,2.2064251840114593,0.8175958395004272,1.0040509700775146
1699,2.2023330330848694,0.8161126971244812,1.0025999546051025
1700,2.203006035089493,0.8145698308944702,1.0012304782867432
1701,2.201127344369888,0.8130732774734497,0.999090850353241
1702,2.1982891499996184,0.8115520477294922,0.998059093952179
1703,2.1964973628520967,0.8100358843803406,0.9960360527038574
1704,2.195673495531082,0.8085373640060425,0.9945327043533325
1705,2.191769027709961,0.8070040941238403,0.9931331872940063
1706,2.1912036657333376,0.8055227398872375,0.9911110997200012
1707,2.1911850035190583,0.8039813041687012,0.9899541139602661
1708,2.18909552693367,0.8025069236755371,0.9880369901657104
1709,2.1856111586093903,0.8009678721427917,0.9865096211433411
1710,2.180930417776108,0.7994906902313232,0.9850748181343079
1711,2.179515373706818,0.7979624271392822,0.9831517338752747
1712,2.1787200450897215,0.7964755892753601,0.9819012880325317
1713,2.1755816519260405,0.7949622273445129,0.9800592660903931
1714,2.17270148396492,0.793464183807373,0.9785284996032715
1715,2.172068166732788,0.7919656038284302,0.9770568609237671
1716,2.1726678729057314,0.7904590964317322,0.9752191305160522
1717,2.1700163185596466,0.7889705896377563,0.973901093006134
1718,2.165672320127487,0.7874600887298584,0.9721118807792664
1719,2.1615806341171266,0.785978376865387,0.9705930948257446
1720,2.16000097990036,0.7844676971435547,0.9690837860107422
1721,2.160046857595444,0.7829879522323608,0.9673206210136414
1722,2.1588963866233826,0.7814806699752808,0.9659520983695984
1723,2.1550055742263794,0.7800019979476929,0.9642014503479004
1724,2.1553927302360534,0.7784985899925232,0.962701678276062
1725,2.1541067600250243,0.7770203351974487,0.9611581563949585
1726,2.152385026216507,0.7755199670791626,0.9594632983207703
1727,2.150109350681305,0.7740440964698792,0.9580538868904114
1728,2.1472927808761595,0.772546112537384,0.9563352465629578
1729,2.1438717544078827,0.7710726261138916,0.9548546671867371
1730,2.141651612520218,0.7695754766464233,0.9532819986343384
1731,2.142363649606705,0.7681075930595398,0.9516482353210449
1732,2.139979350566864,0.7666085362434387,0.9502015113830566
1733,2.133846586942673,0.7651482224464417,0.9485164880752563
1734,2.1328445076942444,0.7636440396308899,0.9470502734184265
1735,2.1361833035945894,0.76219642162323,0.9454555511474609
1736,2.1339455962181093,0.7606821656227112,0.9438756704330444
1737,2.127694833278656,0.759252667427063,0.9423941373825073
1738,2.126297104358673,0.7577189803123474,0.9407473802566528
1739,2.128025394678116,0.7563199996948242,0.9392864108085632
1740,2.125483989715576,0.754754364490509,0.9376802444458008
1741,2.1212212979793548,0.7534023523330688,0.9361483454704285
1742,2.1179589688777924,0.7517814040184021,0.9346329569816589
1743,2.11731476187706,0.7505060434341431,0.9330301284790039
1744,2.117377942800522,0.7487913370132446,0.9315624237060547
1745,2.113925850391388,0.7476444244384766,0.9299599528312683
1746,2.110584592819214,0.7457658648490906,0.9284631013870239
1747,2.1102619528770448,0.7448426485061646,0.926921546459198
1748,2.108238524198532,0.7426728010177612,0.9253654479980469
1749,2.1059877455234526,0.7421454191207886,0.9238786697387695
1750,2.1038066327571867,0.7394508123397827,0.9222981333732605
1751,2.1002186238765717,0.739632248878479,0.9208165407180786
1752,2.098726886510849,0.7360012531280518,0.9192644953727722
1753,2.0958088040351868,0.7374213933944702,0.917746365070343
1754,2.091293030977249,0.7322121262550354,0.9162417650222778
1755,2.08730548620224,0.7355616092681885,0.9146906137466431
1756,2.087464505434036,0.7282410860061646,0.9132125973701477
1757,2.0894742727279665,0.7335100769996643,0.9116609692573547
1758,2.091160225868225,0.7251686453819275,0.9101728200912476
1759,2.0897416710853576,0.7298622727394104,0.9086515307426453
1760,2.084014171361923,0.7239987254142761,0.9071354866027832
1761,2.0786431312561033,0.7248408198356628,0.9056477546691895
1762,2.0790844440460203,0.7230783700942993,0.9041132926940918
1763,2.0804765641689302,0.7207320332527161,0.9026409387588501
1764,2.075826954841614,0.7205118536949158,0.9011121988296509
1765,2.0703403413295747,0.7184376120567322,0.8996298909187317
1766,2.069034308195114,0.7166063189506531,0.8981258273124695
1767,2.070995306968689,0.7165423631668091,0.896624743938446
1768,2.071092391014099,0.7133244276046753,0.8951452970504761
1769,2.067965400218964,0.7133076786994934,0.8936324119567871
1770,2.064720469713211,0.7115252017974854,0.8921640515327454
1771,2.0632268309593202,0.7091374397277832,0.8906571269035339
1772,2.0622740507125856,0.7096618413925171,0.8891833424568176
1773,2.0597327172756197,0.7060304880142212,0.8876935243606567
1774,2.0535459935665132,0.706170380115509,0.8862093091011047
1775,2.048875039815903,0.7044495940208435,0.8847365379333496
1776,2.0522679567337034,0.7018816471099854,0.8832454681396484
1777,2.0539190053939818,0.7026285529136658,0.8817823529243469
1778,2.0511794865131376,0.6987888216972351,0.880294919013977
1779,2.043934017419815,0.699165403842926,0.8788312673568726
1780,2.040972685813904,0.6971341967582703,0.8773548007011414
1781,2.0434369921684263,0.6950322985649109,0.8758857846260071
1782,2.0424180388450623,0.6951621174812317,0.8744223713874817
1783,2.0384594202041626,0.6920784711837769,0.8729490041732788
1784,2.0369490563869475,0.6916501522064209,0.8714950680732727
1785,2.035655063390732,0.6904736757278442,0.8700224161148071
1786,2.0323213279247283,0.687458336353302,0.8685725927352905
1787,2.0308146595954897,0.6887271404266357,0.8671058416366577
1788,2.029943269491196,0.6840931177139282,0.8656560778617859
1789,2.0272367775440214,0.6858993172645569,0.8641982078552246
1790,2.0232587277889253,0.6816324591636658,0.8627459406852722
1791,2.0210541427135467,0.6827278137207031,0.861297607421875
1792,2.0220171213150024,0.6789140105247498,0.8598440289497375
1793,2.021181893348694,0.6802303791046143,0.8584025502204895
1794,2.0150677382946016,0.6756059527397156,0.8569513559341431
1795,2.0130448937416077,0.6778333187103271,0.8555132150650024
1796,2.0138702929019927,0.6729686856269836,0.8540679812431335
1797,2.0132445871829985,0.6742256879806519,0.8526291847229004
1798,2.0101233541965486,0.6716102957725525,0.8511926531791687
1799,2.008126974105835,0.6697914600372314,0.8497522473335266
1800,2.005074518918991,0.670321524143219,0.8483250737190247
1801,2.0025617361068724,0.6660988926887512,0.8468819856643677
1802,2.0024296760559084,0.6676605939865112,0.8454645276069641
1803,2.003508633375168,0.6640561819076538,0.844019889831543
1804,2.000313812494278,0.663601279258728,0.8426106572151184
1805,1.9933508932590485,0.6627422571182251,0.8411639928817749
1806,1.9887180089950562,0.6596821546554565,0.8397648930549622
1807,1.9924355268478393,0.6605444550514221,0.8383143544197083
1808,1.994464147090912,0.6571006178855896,0.83692866563797
1809,1.9904737710952758,0.6570191383361816,0.8354687690734863
1810,1.9864579439163208,0.6554464101791382,0.8341031074523926
1811,1.9855155169963836,0.6532366871833801,0.8326243162155151
1812,1.982945066690445,0.6533713936805725,0.8312932252883911
1813,1.9792047083377837,0.6503622531890869,0.829776406288147
1814,1.976806539297104,0.6502405405044556,0.8285037875175476
1815,1.976220464706421,0.6483643054962158,0.8269160985946655
1816,1.974476420879364,0.6466869115829468,0.825748085975647
1817,1.9765835583209992,0.6462655067443848,0.8240281343460083
1818,1.9741784811019898,0.6436837315559387,0.8230456113815308
1819,1.9715226292610168,0.6434009671211243,0.8210886716842651
1820,1.9666759312152862,0.6414222121238708,0.8204213380813599
1821,1.9641030251979827,0.6400712132453918,0.8180807828903198
1822,1.962748682498932,0.6392589807510376,0.8178669810295105
1823,1.962540227174759,0.6370269060134888,0.8150717616081238
1824,1.9608501017093658,0.6365782618522644,0.8152217864990234
1825,1.958404004573822,0.6345723867416382,0.8123267292976379
1826,1.9570353269577025,0.6334429979324341,0.8121830224990845
1827,1.9546158611774445,0.6323345899581909,0.8100345730781555
1828,1.9514295756816864,0.6303915977478027,0.8088202476501465
1829,1.9489033997058869,0.629788339138031,0.8078448176383972
1830,1.9484391033649444,0.6277818083763123,0.8056348562240601
1831,1.9475001692771912,0.6268319487571716,0.8052777051925659
1832,1.9459245026111602,0.6254591345787048,0.8029621243476868
1833,1.944274014234543,0.623807430267334,0.8022116422653198
1834,1.942348551750183,0.6230129599571228,0.8006682395935059
1835,1.938187336921692,0.6210686564445496,0.7990124821662903
1836,1.9345962464809419,0.6202381253242493,0.798261284828186
1837,1.934540605545044,0.6186348795890808,0.7961422204971313
1838,1.9366361916065216,0.617289662361145,0.7954396605491638
1839,1.9329467236995697,0.6162358522415161,0.7936756014823914
1840,1.9278073012828827,0.614465057849884,0.7923616766929626
1841,1.9260255157947541,0.6136273145675659,0.7912783026695251
1842,1.9258355379104615,0.6118969917297363,0.7894274592399597
1843,1.927575659751892,0.6108081340789795,0.7886101603507996
1844,1.924553245306015,0.609468400478363,0.7868265509605408
1845,1.919026005268097,0.6079710721969604,0.785669207572937
1846,1.9156222701072694,0.6069687008857727,0.7843862175941467
1847,1.9193888366222382,0.6052885055541992,0.7827337980270386
1848,1.919103878736496,0.6042992472648621,0.7818158268928528
1849,1.9158469259738922,0.602770984172821,0.7800270915031433
1850,1.9103102445602418,0.6015308499336243,0.7790180444717407
1851,1.9065790951251984,0.6002949476242065,0.7775044441223145
1852,1.905566507577896,0.5988045334815979,0.7761496901512146
1853,1.9058912575244904,0.597737193107605,0.7749514579772949
1854,1.9063472390174865,0.5961991548538208,0.7734172344207764
1855,1.903584462404251,0.5950747132301331,0.772224485874176
1856,1.898653620481491,0.5936839580535889,0.7708743214607239
1857,1.896667915582657,0.5923787355422974,0.7693659663200378
1858,1.9001884639263154,0.5911685228347778,0.7684093713760376
1859,1.9006761074066163,0.5897337794303894,0.7665112018585205
1860,1.8954582452774047,0.5885910987854004,0.7659043073654175
1861,1.8905768394470215,0.5871683955192566,0.763727605342865
1862,1.8880010545253754,0.5859572887420654,0.7633626461029053
1863,1.8888355553150178,0.5846493244171143,0.7609473466873169
1864,1.8877159357070923,0.5833194851875305,0.760888934135437
1865,1.8833600282669067,0.5821194648742676,0.7580801844596863
1866,1.880368310213089,0.5807265639305115,0.7585002183914185
1867,1.8796971559524536,0.5795474648475647,0.7552510499954224
1868,1.877352339029312,0.5781868100166321,0.7559025883674622
1869,1.8778993666172028,0.5769460201263428,0.7528603672981262
1870,1.875854343175888,0.5756739377975464,0.7527638673782349
1871,1.872600358724594,0.5743483304977417,0.7509537935256958
1872,1.8706515669822692,0.5731530785560608,0.7493998408317566
1873,1.8708955764770507,0.5717853903770447,0.7489629983901978
1874,1.8707240521907806,0.5706050395965576,0.7464213371276855
1875,1.8679957568645478,0.56926029920578,0.74640291929245
1876,1.8628057837486267,0.5680387020111084,0.7440958619117737
1877,1.8599978148937226,0.5667569041252136,0.7432959675788879
1878,1.8609313368797302,0.565474808216095,0.742084264755249
1879,1.8625628292560577,0.5642539262771606,0.7402012944221497
1880,1.8609415888786316,0.5629335045814514,0.7397857904434204
1881,1.8565183699131012,0.5617371797561646,0.7375915050506592
1882,1.853188544511795,0.5604187846183777,0.736973226070404
1883,1.8518601059913635,0.5592100024223328,0.7354047298431396
1884,1.850678300857544,0.5579234957695007,0.7339630722999573
1885,1.8499460756778716,0.5566829442977905,0.7331727743148804
1886,1.846816897392273,0.55543452501297,0.7312252521514893
1887,1.842219090461731,0.5541689395904541,0.7305664420127869
1888,1.8384750485420227,0.5529423356056213,0.7288786172866821
1889,1.8396511852741242,0.5516730546951294,0.7276936769485474
1890,1.8420671701431275,0.5504457950592041,0.7266355752944946
1891,1.8402491927146911,0.5491935610771179,0.7249168157577515
1892,1.8355652630329131,0.5479481816291809,0.7241657376289368
1893,1.83047713637352,0.5467253923416138,0.7224423289299011
1894,1.8302998900413514,0.5454574823379517,0.7214339375495911
1895,1.8294578611850738,0.5442610383033752,0.7201477289199829
1896,1.8301406800746918,0.5429781079292297,0.7186753749847412
1897,1.8278311610221862,0.5417989492416382,0.7177599668502808
1898,1.8216204822063446,0.5405095815658569,0.7161165475845337
1899,1.8193615436553956,0.5393401384353638,0.7151538133621216
1900,1.8231617271900178,0.5380500555038452,0.7137618660926819
1901,1.8198209285736084,0.5368896722793579,0.7124356031417847
1902,1.8135639011859894,0.5355934500694275,0.7114359736442566
1903,1.8110260128974915,0.5344520211219788,0.709795355796814
1904,1.8163331210613252,0.5331354141235352,0.7089852094650269
1905,1.8167684972286224,0.5320320725440979,0.7073111534118652
1906,1.808902955055237,0.530670702457428,0.7064210772514343
1907,1.801248514652252,0.5296362638473511,0.7048927545547485
1908,1.8022865056991577,0.528192937374115,0.7038873434066772
1909,1.8075490891933441,0.5272718071937561,0.7023845911026001
1910,1.8082046329975128,0.525691032409668,0.7015163898468018
1911,1.8032428920269012,0.5249549150466919,0.6997091174125671
1912,1.7964835703372954,0.5231451988220215,0.6992975473403931
1913,1.7945065915584564,0.5227104425430298,0.6969929933547974
1914,1.79673473238945,0.5205238461494446,0.6969901323318481
1915,1.7949147164821624,0.5205767154693604,0.6945540308952332
1916,1.7924496233463287,0.5177880525588989,0.694304883480072
1917,1.7916172683238982,0.5185813307762146,0.6925154328346252
1918,1.789326149225235,0.5149503946304321,0.6913703083992004
1919,1.7852732717990876,0.5166319012641907,0.6905328035354614
1920,1.7846134781837464,0.5122474431991577,0.6886094808578491
1921,1.7841432869434357,0.5143136382102966,0.6882272362709045
1922,1.7837093651294709,0.5102201104164124,0.6862679123878479
1923,1.780249285697937,0.5111619234085083,0.6855348348617554
1924,1.7752398192882537,0.5089635848999023,0.6842074990272522
1925,1.774146431684494,0.5075944066047668,0.6827680468559265
1926,1.7763304531574249,0.5076497793197632,0.6820474863052368
1927,1.7756719529628753,0.5045499205589294,0.6802608370780945
1928,1.7688865184783935,0.5054962038993835,0.6795758605003357
1929,1.7681113362312317,0.5025057196617126,0.6780540943145752
1930,1.7695867538452148,0.5024312734603882,0.6769179105758667
1931,1.766081267595291,0.5010766983032227,0.6759012937545776
1932,1.76074378490448,0.4992161691188812,0.6743573546409607
1933,1.7610504388809205,0.4993465840816498,0.6735684871673584
1934,1.764295870065689,0.4966610372066498,0.6720291972160339
1935,1.7647136270999908,0.4968198239803314,0.6710455417633057
1936,1.7598652958869934,0.49485594034194946,0.6698276996612549
1937,1.7537890374660492,0.4938088357448578,0.6685096025466919
1938,1.7517255127429963,0.49318113923072815,0.6675573587417603
1939,1.7546664595603942,0.49104398488998413,0.6661156415939331
1940,1.7555913865566253,0.49100977182388306,0.6651422381401062
1941,1.7509060502052307,0.4888972342014313,0.6638559699058533
1942,1.7459977090358734,0.4883004128932953,0.6626638770103455
1943,1.742941564321518,0.48710280656814575,0.6616078019142151
1944,1.742501676082611,0.4855274558067322,0.6602493524551392
1945,1.7405908763408662,0.4851207733154297,0.659271776676178
1946,1.7377472937107086,0.4831417500972748,0.6579467058181763
1947,1.7376626074314117,0.48270249366760254,0.6568552255630493
1948,1.738562560081482,0.48115381598472595,0.6557011604309082
1949,1.738192766904831,0.48005348443984985,0.654443621635437
1950,1.7332691192626952,0.4792174696922302,0.6534244418144226
1951,1.7272369980812072,0.47755250334739685,0.652105450630188
1952,1.7273693561553956,0.47701865434646606,0.6510807275772095
1953,1.7289619624614716,0.4753792881965637,0.6498413681983948
1954,1.7289593636989593,0.4745465815067291,0.6487003564834595
1955,1.7235004961490632,0.47339510917663574,0.6475979089736938
1956,1.7214129745960236,0.47203660011291504,0.6463440656661987
1957,1.7188234686851502,0.4713385999202728,0.6453232765197754
1958,1.7181884229183197,0.4697079062461853,0.6440478563308716
1959,1.7211368799209594,0.4690786302089691,0.6430035829544067
1960,1.7205886721611023,0.46758323907852173,0.641802191734314
1961,1.7131201446056366,0.46669554710388184,0.6406663060188293
1962,1.7102746844291687,0.4655100703239441,0.6395704746246338
1963,1.7126581966876984,0.4643741548061371,0.6383496522903442
1964,1.7119902491569519,0.46331262588500977,0.637320339679718
1965,1.706530088186264,0.46224188804626465,0.6360756158828735
1966,1.7037580728530883,0.46092575788497925,0.6350433826446533
1967,1.7056028455495835,0.46030721068382263,0.63383948802948
1968,1.70486541390419,0.4583838880062103,0.6327545642852783
1969,1.7043267428874969,0.45851951837539673,0.6316201090812683
1970,1.701148110628128,0.4557217061519623,0.6304787993431091
1971,1.6962357819080354,0.4568905830383301,0.6293942332267761
1972,1.6941005110740661,0.4528665542602539,0.6282316446304321
1973,1.6943984478712082,0.45554599165916443,0.6271528005599976
1974,1.6952036499977112,0.44970327615737915,0.6260178685188293
1975,1.691841059923172,0.45446357131004333,0.6248968839645386
1976,1.6893348932266234,0.4466496407985687,0.6238311529159546
1977,1.6890889644622802,0.4525981545448303,0.6226338744163513
1978,1.6845426648855208,0.44534724950790405,0.6216658353805542
1979,1.6794998347759247,0.4484277665615082,0.6203672289848328
1980,1.6810893654823302,0.44600024819374084,0.6195260286331177
1981,1.6831512928009034,0.4436635971069336,0.6180848479270935
1982,1.6803608238697052,0.44552117586135864,0.6174286007881165
1983,1.6763935476541518,0.4414684772491455,0.6157600283622742
1984,1.6739392131567001,0.4417990744113922,0.6154128909111023
1985,1.6726101100444795,0.442190945148468,0.6133474707603455
1986,1.6732489585876464,0.43654054403305054,0.613524317741394
1987,1.670454129576683,0.4425567090511322,0.6108262538909912
1988,1.664099994301796,0.4333769381046295,0.6117140054702759
1989,1.6612505465745926,0.4398511052131653,0.6083869338035583
1990,1.666807872056961,0.43337368965148926,0.6096010804176331
1991,1.6685872852802277,0.4348922669887543,0.6065518260002136
1992,1.6637638211250305,0.4341198801994324,0.606753408908844
1993,1.6573885083198547,0.4307986795902252,0.6053438782691956
1994,1.6573825240135194,0.43285083770751953,0.6036798357963562
1995,1.6596815675497054,0.42899051308631897,0.6038976907730103
1996,1.6565173715353012,0.4298486113548279,0.6012674570083618
1997,1.6518276989459992,0.4280034899711609,0.6015830636024475
1998,1.6521121442317963,0.42688193917274475,0.5997265577316284
1999,1.6514086455106736,0.42646512389183044,0.5986922383308411
2000,1.6471688270568847,0.4246143698692322,0.5983136892318726
2001,1.644698080420494,0.4244193434715271,0.5961570739746094
2002,1.6444393932819366,0.4226077198982239,0.5962364077568054
2003,1.642347702383995,0.42229485511779785,0.5943902134895325
2004,1.6399605453014374,0.4207119941711426,0.5935728549957275
2005,1.639996314048767,0.4199689030647278,0.5928716063499451
2006,1.6384741872549058,0.4190846085548401,0.5910845994949341
2007,1.6384766161441804,0.41747260093688965,0.5908814072608948
2008,1.6385182917118073,0.4173968434333801,0.5892064571380615
2009,1.6358691990375518,0.4153760075569153,0.5883867144584656
2010,1.629712301492691,0.415097177028656,0.5875879526138306
2011,1.6276805996894836,0.41391414403915405,0.5859688520431519
2012,1.6302750051021575,0.4124322831630707,0.5856449007987976
2013,1.6304181694984436,0.4124091565608978,0.5840175151824951
2014,1.6260179102420806,0.41027402877807617,0.5832958817481995
2015,1.621768832206726,0.4101504683494568,0.5823063850402832
2016,1.6207001686096192,0.4088714122772217,0.5809637904167175
2017,1.6202127933502197,0.4074649214744568,0.5803783535957336
2018,1.6188437730073928,0.4074416160583496,0.5789828300476074
2019,1.6168313324451447,0.4052877426147461,0.5781237483024597
2020,1.617412167787552,0.4052561819553375,0.5772305727005005
2021,1.6150753051042557,0.4038677215576172,0.5758324861526489
2022,1.6128905445337296,0.4026257395744324,0.5753648281097412
2023,1.6103989273309707,0.40246477723121643,0.5737752914428711
2024,1.6112621635198594,0.4004283547401428,0.5732680559158325
2025,1.6112808108329773,0.40039271116256714,0.5718926191329956
2026,1.6073859840631486,0.3989264667034149,0.5711424350738525
2027,1.606099960207939,0.3978816866874695,0.5699163675308228
2028,1.604767742753029,0.3975052237510681,0.569236695766449
2029,1.6024314373731614,0.3956865966320038,0.5676898956298828
2030,1.6031590759754182,0.3955470025539398,0.5675880908966064
2031,1.6028613448143005,0.3940908908843994,0.5652785301208496
2032,1.6000058054924011,0.39317768812179565,0.566068708896637
2033,1.5956375896930695,0.3926354944705963,0.5628217458724976
2034,1.5920991212129594,0.39099830389022827,0.5645710229873657
2035,1.5934055745601654,0.39078670740127563,0.5604079961776733
2036,1.59438117146492,0.38930466771125793,0.5629779100418091
2037,1.592124229669571,0.3885626494884491,0.5582656860351562
2038,1.5902836740016937,0.387801855802536,0.5609167218208313
2039,1.5868816196918487,0.38641127943992615,0.5568403601646423
2040,1.5834705859422684,0.3860466778278351,0.5580676794052124
2041,1.582917195558548,0.3846262991428375,0.556092381477356
2042,1.5854823142290115,0.38397058844566345,0.5549010038375854
2043,1.5823909223079682,0.3830568194389343,0.5552295446395874
2044,1.5756606668233872,0.38187432289123535,0.5523003935813904
2045,1.5739148646593093,0.38136693835258484,0.5535076856613159
2046,1.5751649647951127,0.3800241947174072,0.550698459148407
2047,1.5755817741155624,0.3794291913509369,0.5509032011032104
2048,1.5752683401107788,0.3783840537071228,0.5496837496757507
2049,1.5742472946643828,0.3774119019508362,0.5481501817703247
2050,1.5708998292684555,0.37672311067581177,0.5484035015106201
2051,1.5642051219940185,0.37553274631500244,0.5460081696510315
2052,1.563229387998581,0.3748960494995117,0.5463765263557434
2053,1.5674878746271133,0.37383145093917847,0.5445705652236938
2054,1.5675450533628463,0.3729639947414398,0.5438821911811829
2055,1.5635454595088958,0.37217777967453003,0.5432925224304199
2056,1.5607639461755753,0.3710806369781494,0.5415665507316589
2057,1.5576026529073714,0.37044206261634827,0.5416085124015808
2058,1.5553193420171738,0.36931800842285156,0.5397834181785583
2059,1.5533799409866333,0.3686206638813019,0.5394457578659058
2060,1.5541702419519425,0.36762189865112305,0.5383317470550537
2061,1.5544023185968399,0.3668033182621002,0.5371850728988647
2062,1.552576094865799,0.3658943772315979,0.5367735624313354
2063,1.549656718969345,0.3650703430175781,0.5352082252502441
2064,1.5498274385929107,0.36408886313438416,0.534878134727478
2065,1.5489430248737335,0.3634335994720459,0.5335562229156494
2066,1.5448712885379792,0.36222130060195923,0.5327783226966858
2067,1.545692029595375,0.3618628978729248,0.5319799184799194
2068,1.5455117344856262,0.36031562089920044,0.5307572484016418
2069,1.539330193400383,0.360357403755188,0.5302424430847168
2070,1.5334661513566972,0.3583434224128723,0.5289572477340698
2071,1.5359040379524231,0.35897547006607056,0.5283163785934448
2072,1.5401390045881271,0.3562234342098236,0.527297854423523
2073,1.5393714725971221,0.3578052222728729,0.5263499021530151
2074,1.5320258110761642,0.35391074419021606,0.5256106853485107
2075,1.5292147427797318,0.35677480697631836,0.5244886875152588
2076,1.5303816765546798,0.3517196476459503,0.5238088965415955
2077,1.5321739196777344,0.3552391529083252,0.5227524042129517
2078,1.5289690971374512,0.35056164860725403,0.5219355821609497
2079,1.52529579102993,0.3523823022842407,0.5210521817207336
2080,1.5232986390590668,0.35059723258018494,0.5200878977775574
2081,1.5225333243608474,0.3489806056022644,0.5193079710006714
2082,1.5224608719348907,0.35033559799194336,0.5183159112930298
2083,1.5209998846054078,0.3466512858867645,0.5175096988677979
2084,1.5202526211738587,0.34853869676589966,0.5165961980819702
2085,1.5150249749422073,0.3459474444389343,0.5157040357589722
2086,1.5127764403820039,0.345532089471817,0.5148714780807495
2087,1.516511970758438,0.34568461775779724,0.5139385461807251
2088,1.5146439284086228,0.3429742455482483,0.513114333152771
2089,1.5082030713558197,0.3443172872066498,0.5122198462486267
2090,1.5048586487770081,0.34182220697402954,0.5113415122032166
2091,1.509982207417488,0.3417430520057678,0.5105136632919312
2092,1.5120626866817475,0.3413270115852356,0.5095892548561096
2093,1.5063142150640487,0.3392660617828369,0.5087908506393433
2094,1.5024588078260421,0.3401057720184326,0.5078782439231873
2095,1.50314858853817,0.3378760814666748,0.5070441365242004
2096,1.5014492690563201,0.3378596901893616,0.5061983466148376
2097,1.5022521167993546,0.3371460735797882,0.5052967667579651
2098,1.5018592923879623,0.33554399013519287,0.5045196413993835
2099,1.4965076237916946,0.3359658122062683,0.5035784244537354
2100,1.4923981189727784,0.33402562141418457,0.5028201341629028
2101,1.4931138545274734,0.3339727520942688,0.5019007921218872
2102,1.4959538847208023,0.33309656381607056,0.5010998845100403
2103,1.4936304986476898,0.33182570338249207,0.5002511739730835
2104,1.4879082471132279,0.331918865442276,0.4993790090084076
2105,1.4886659950017929,0.33024030923843384,0.49860653281211853
2106,1.4912321269512177,0.3301200568675995,0.4976804256439209
2107,1.4862437933683394,0.3291580080986023,0.4969478249549866
2108,1.4784876644611358,0.32812434434890747,0.4960172772407532
2109,1.4788108587265014,0.32797083258628845,0.49527105689048767
2110,1.4836967796087266,0.32650476694107056,0.4943839907646179
2111,1.4822049349546433,0.3263252079486847,0.49358639121055603
2112,1.4773304462432861,0.325309157371521,0.4927665591239929
2113,1.4763031721115112,0.3244614899158478,0.49191099405288696
2114,1.4759595066308975,0.3241160809993744,0.49114909768104553
2115,1.4715894222259522,0.32282519340515137,0.4902571141719818
2116,1.4723038464784621,0.3226000964641571,0.4895230233669281
2117,1.473192709684372,0.3215358853340149,0.48862871527671814
2118,1.470499548316002,0.3208584189414978,0.4878901541233063
2119,1.4648631364107132,0.3203311860561371,0.48702001571655273
2120,1.462731957435608,0.31921878457069397,0.4862569272518158
2121,1.468235155940056,0.31892263889312744,0.48542308807373047
2122,1.4688551634550095,0.31784719228744507,0.4846319556236267
2123,1.4618398338556289,0.3173038363456726,0.48383134603500366
2124,1.4571316927671432,0.31660938262939453,0.4830208718776703
2125,1.4565777629613876,0.3156897723674774,0.48223966360092163
2126,1.4604395091533662,0.3152768909931183,0.48142489790916443
2127,1.4579623281955718,0.31425631046295166,0.48064884543418884
2128,1.4556551903486252,0.31377291679382324,0.47984352707862854
2129,1.4522966742515564,0.3129720687866211,0.47906285524368286
2130,1.450829029083252,0.31221306324005127,0.4782695770263672
2131,1.4517226815223694,0.3116788864135742,0.4774858057498932
2132,1.4500270396471024,0.3107509911060333,0.47670140862464905
2133,1.4465640217065812,0.31026914715766907,0.4759206175804138
2134,1.4432198256254196,0.30942168831825256,0.4751375615596771
2135,1.4455924123525619,0.3087778091430664,0.47436562180519104
2136,1.446394470334053,0.3081407845020294,0.4735775589942932
2137,1.443384689092636,0.3073142170906067,0.47282281517982483
2138,1.4411640793085099,0.3068040907382965,0.4720219075679779
2139,1.4408547967672347,0.3059486746788025,0.4712899327278137
2140,1.440798392891884,0.30538955330848694,0.470472514629364
2141,1.4379033386707305,0.30465710163116455,0.46976739168167114
2142,1.4364079505205154,0.30395418405532837,0.4689282476902008
2143,1.4368028104305268,0.30336546897888184,0.46825456619262695
2144,1.4347235202789306,0.30256855487823486,0.4673876166343689
2145,1.4305877983570099,0.30202436447143555,0.46675580739974976
2146,1.4271045178174973,0.3012534976005554,0.46584638953208923
2147,1.4292782723903656,0.3006414771080017,0.46527543663978577
2148,1.430270791053772,0.2999764680862427,0.4642987847328186
2149,1.4273407548666,0.29926541447639465,0.46382275223731995
2150,1.4228500604629517,0.29868823289871216,0.4627315104007721
2151,1.421922567486763,0.29793405532836914,0.46241268515586853
2152,1.4232489496469498,0.29736649990081787,0.4611278176307678
2153,1.420642551779747,0.2966502606868744,0.4610670208930969
2154,1.4165908336639403,0.29602673649787903,0.45946401357650757
2155,1.417999082803726,0.2953876256942749,0.4598062038421631
2156,1.419853150844574,0.29469922184944153,0.4577356278896332
2157,1.4156759053468704,0.2941174805164337,0.45860227942466736
2158,1.4090363144874574,0.2934061884880066,0.45604053139686584
2159,1.4102534621953964,0.2928287982940674,0.45726099610328674
2160,1.4170987635850907,0.29214560985565186,0.45466718077659607
2161,1.4152531147003173,0.2915324568748474,0.45548325777053833
2162,1.4083137959241867,0.290901243686676,0.4537786543369293
2163,1.4061999827623368,0.29024749994277954,0.45336928963661194
2164,1.407858943939209,0.2896541953086853,0.45299285650253296
2165,1.4064605444669724,0.2889867424964905,0.4514436721801758
2166,1.4016640573740005,0.2883991599082947,0.4518071115016937
2167,1.4008452713489532,0.2877514362335205,0.4500750005245209
2168,1.4023032397031785,0.2871398329734802,0.45004862546920776
2169,1.4023737400770186,0.2865312993526459,0.44920167326927185
2170,1.3974706172943114,0.2858882546424866,0.4480108320713043
2171,1.3962895631790162,0.285316526889801,0.44836878776550293
2172,1.3942283004522324,0.28465133905410767,0.4461668133735657
2173,1.3930570840835572,0.28410089015960693,0.4472195506095886
2174,1.3939659416675567,0.2834317088127136,0.444679319858551
2175,1.392358985543251,0.28288838267326355,0.445811927318573
2176,1.3885622084140778,0.2822229266166687,0.44330549240112305
2177,1.3879995822906495,0.2816847264766693,0.44447070360183716
2178,1.3900348216295242,0.2810177206993103,0.44180282950401306
2179,1.3881114095449447,0.2804998457431793,0.443193256855011
2180,1.3843553453683852,0.27980613708496094,0.44048595428466797
2181,1.3838302612304687,0.279341459274292,0.44148239493370056
2182,1.3828905075788498,0.278579443693161,0.4397429823875427
2183,1.3777080088853837,0.2782191038131714,0.4393233358860016
2184,1.3756407231092453,0.2773275077342987,0.4391528069972992
2185,1.3786345928907395,0.27714550495147705,0.4373815953731537
2186,1.3811799228191375,0.2760325074195862,0.4380565285682678
2187,1.3746610522270202,0.27614668011665344,0.4361477494239807
2188,1.3714701414108277,0.27465909719467163,0.4362548291683197
2189,1.3747733891010285,0.27527081966400146,0.435427725315094
2190,1.374710711836815,0.27314406633377075,0.4342986047267914
2191,1.369983446598053,0.2745952010154724,0.43449801206588745
2192,1.3629160821437836,0.2714049816131592,0.43284040689468384
2193,1.36180539727211,0.274192214012146,0.4329714775085449
2194,1.3666152715682984,0.2694404423236847,0.43191465735435486
2195,1.3672801285982132,0.27390336990356445,0.43116599321365356
2196,1.3629695802927018,0.2677305340766907,0.4309627413749695
2197,1.3598994970321656,0.27284273505210876,0.4296753406524658
2198,1.3617380827665329,0.26744669675827026,0.42954596877098083
2199,1.3623745799064637,0.27006298303604126,0.42866453528404236
2200,1.358446153998375,0.2685920000076294,0.42780452966690063
2201,1.3531874150037766,0.26674550771713257,0.42775797843933105
2202,1.353415122628212,0.26915252208709717,0.42621248960494995
2203,1.3564242750406266,0.2649552822113037,0.42654961347579956
2204,1.3578450292348863,0.2676427960395813,0.42497768998146057
2205,1.3534633100032807,0.26524776220321655,0.4250810742378235
2206,1.3478789508342743,0.2646770477294922,0.4238346219062805
2207,1.3511610180139542,0.2659424841403961,0.42375612258911133
2208,1.351596599817276,0.2624306082725525,0.42236900329589844
2209,1.3455615311861038,0.265139639377594,0.4228808879852295
2210,1.341414400935173,0.2619389593601227,0.42047953605651855
2211,1.3437404304742813,0.2629818916320801,0.4223082959651947
2212,1.3452963173389434,0.2619472146034241,0.4185730814933777
2213,1.3409987896680833,0.2613554894924164,0.4214044213294983
2214,1.3376773178577424,0.2605854570865631,0.4174129068851471
2215,1.339712455868721,0.26151663064956665,0.41949471831321716
2216,1.3392782390117646,0.25757986307144165,0.41728076338768005
2217,1.3358125597238542,0.26272347569465637,0.416892945766449
2218,1.3332294583320619,0.2545199990272522,0.41730228066444397
2219,1.334618803858757,0.262840211391449,0.4147268235683441
2220,1.3355297297239304,0.2537928521633148,0.41645073890686035
2221,1.3325519055128097,0.25978174805641174,0.4136870503425598
2222,1.3322636634111404,0.2562382221221924,0.4145083427429199
2223,1.3295500069856643,0.25484779477119446,0.41344863176345825
2224,1.3279605686664582,0.2584441304206848,0.4122692048549652
2225,1.3274495422840118,0.25221532583236694,0.41297298669815063
2226,1.3275267452001571,0.257056325674057,0.4107078015804291
2227,1.328283992409706,0.2533590495586395,0.411612331867218
2228,1.3275446236133575,0.2529709041118622,0.4100112318992615
2229,1.3213938444852829,0.25517788529396057,0.4096558690071106
2230,1.3169665426015853,0.25039035081863403,0.40951475501060486
2231,1.3219216227531434,0.2540068030357361,0.407928466796875
2232,1.3251438289880753,0.2511131167411804,0.4084911346435547
2233,1.32076455950737,0.2505062222480774,0.4068804681301117
2234,1.3122086346149444,0.2523440420627594,0.40686315298080444
2235,1.3104348450899124,0.2483878880739212,0.4062206745147705
2236,1.317898541688919,0.25099998712539673,0.40516430139541626
2237,1.3187886416912078,0.2489524781703949,0.40534505248069763
2238,1.3118551582098008,0.24797753989696503,0.4038999676704407
2239,1.305576542019844,0.24962154030799866,0.40398722887039185
2240,1.3061621099710465,0.24634568393230438,0.40305694937705994
2241,1.3090936571359635,0.2481202781200409,0.4024021625518799
2242,1.3077680051326752,0.2467433214187622,0.40222668647766113
2243,1.3022927403450013,0.24557065963745117,0.4010187089443207
2244,1.3033352702856065,0.24690861999988556,0.4010821282863617
2245,1.306588527560234,0.2443302869796753,0.39999133348464966
2246,1.3050377249717713,0.2453482449054718,0.39966344833374023
2247,1.2989269465208053,0.24451275169849396,0.3991160988807678
2248,1.2974172800779342,0.24322852492332458,0.39826005697250366
2249,1.2989251226186753,0.24429592490196228,0.3981044292449951
2250,1.2990060597658157,0.24222135543823242,0.39708781242370605
2251,1.298108547925949,0.24281887710094452,0.39686354994773865
2252,1.2959357857704163,0.2421208620071411,0.39610832929611206
2253,1.2907641738653184,0.2411394864320755,0.39553242921829224
2254,1.2904296427965165,0.24154862761497498,0.39512762427330017
2255,1.294855111837387,0.2403699904680252,0.3943027853965759
2256,1.2906340092420578,0.2400614321231842,0.3940064311027527
2257,1.2832980006933212,0.24020123481750488,0.3932350277900696
2258,1.2861009925603866,0.23847535252571106,0.39276739954948425
2259,1.2901304453611373,0.23972034454345703,0.3922382891178131
2260,1.2856365472078324,0.2373938113451004,0.39153608679771423
2261,1.2813524305820465,0.23886671662330627,0.3911881148815155
2262,1.2844198644161224,0.23635859787464142,0.3904070258140564
2263,1.2849348723888396,0.23838987946510315,0.3900403082370758
2264,1.2791700929403305,0.2346801459789276,0.38936877250671387
2265,1.2715253323316573,0.23856201767921448,0.3888501822948456
2266,1.2725600808858872,0.23280885815620422,0.38833969831466675
2267,1.2803160578012467,0.23811820149421692,0.38770249485969543
2268,1.2816114366054534,0.23256075382232666,0.38725244998931885
2269,1.2736239463090897,0.23548373579978943,0.38663458824157715
2270,1.269638755917549,0.23421864211559296,0.38610735535621643
2271,1.272658720612526,0.2320946753025055,0.385614275932312
2272,1.2748336255550385,0.23515364527702332,0.3849524259567261
2273,1.2711308509111405,0.2306709736585617,0.38458895683288574
2274,1.2678817957639694,0.2334935963153839,0.3838350176811218
2275,1.2654910951852798,0.23164603114128113,0.3835291564464569
2276,1.2650614768266677,0.23047681152820587,0.3827597498893738
2277,1.2693487465381623,0.23247914016246796,0.38245224952697754
2278,1.2707315593957902,0.22895844280719757,0.38169220089912415
2279,1.2624083191156388,0.23109741508960724,0.3814041018486023
2280,1.2578408598899842,0.22954221069812775,0.380583256483078
2281,1.2614460051059724,0.22852090001106262,0.38043084740638733
2282,1.2619251519441606,0.23003216087818146,0.37939542531967163
2283,1.2566085398197173,0.22718854248523712,0.3795573115348816
2284,1.2555133402347565,0.22870531678199768,0.3781146705150604
2285,1.2590930759906769,0.22752220928668976,0.3787899315357208
2286,1.2597174108028413,0.22651202976703644,0.3767533600330353
2287,1.25645931661129,0.22768113017082214,0.37808579206466675
2288,1.251794245839119,0.22538378834724426,0.37541550397872925
2289,1.2495759844779968,0.22639517486095428,0.3772490620613098
2290,1.2510389149188996,0.2255040407180786,0.3744097352027893
2291,1.2496220409870147,0.22453701496124268,0.37591689825057983
2292,1.2473526746034622,0.22539158165454865,0.37400293350219727
2293,1.2454080998897552,0.22356338798999786,0.3740912973880768
2294,1.2460357129573822,0.22417275607585907,0.37384432554244995
2295,1.2460841953754425,0.22348877787590027,0.37236103415489197
2296,1.2428538620471954,0.22260108590126038,0.3733008801937103
2297,1.2403571903705597,0.22316908836364746,0.3712344765663147
2298,1.241637533903122,0.22173073887825012,0.37208208441734314
2299,1.242235043644905,0.22203359007835388,0.37073224782943726
2300,1.2390852689743042,0.22149209678173065,0.37046223878860474
2301,1.2341286659240722,0.22069182991981506,0.37032726407051086
2302,1.2355986744165421,0.22103020548820496,0.3690641522407532
2303,1.2400247871875762,0.21988829970359802,0.3694704473018646
2304,1.238776257634163,0.21997734904289246,0.3682482838630676
2305,1.2325625777244569,0.21952518820762634,0.3680574595928192
2306,1.2309132874011994,0.21880380809307098,0.36785897612571716
2307,1.2323659002780913,0.2189769744873047,0.36644044518470764
2308,1.229765036702156,0.2180352509021759,0.36745530366897583
2309,1.2277467131614686,0.21799790859222412,0.36502960324287415
2310,1.2300668716430665,0.21758130192756653,0.3667219281196594
2311,1.2276945054531097,0.2169390469789505,0.36406466364860535
2312,1.224615180492401,0.21698912978172302,0.36546391248703003
2313,1.2249761939048767,0.21618039906024933,0.36369672417640686
2314,1.2255750358104707,0.21607868373394012,0.3636924922466278
2315,1.222808513045311,0.21565814316272736,0.36359378695487976
2316,1.223933869600296,0.21510140597820282,0.3620587885379791
2317,1.2226856917142868,0.2150460034608841,0.3629884421825409
2318,1.217139196395874,0.2143385112285614,0.3611707091331482
2319,1.215076845884323,0.21420080959796906,0.36160922050476074
2320,1.2188693672418593,0.21376192569732666,0.3609023988246918
2321,1.2233717083930968,0.21328838169574738,0.3599674701690674
2322,1.216433510184288,0.21313925087451935,0.360478937625885
2323,1.2090982496738434,0.21252043545246124,0.35884517431259155
2324,1.2111876040697098,0.2123490869998932,0.35936132073402405
2325,1.2161490678787232,0.21190235018730164,0.35838642716407776
2326,1.2173578292131424,0.21149089932441711,0.3578263819217682
2327,1.2126872181892394,0.21127232909202576,0.3579936623573303
2328,1.2072230011224747,0.21072551608085632,0.356587290763855
2329,1.2035172015428544,0.21052327752113342,0.35707950592041016
2330,1.2041462182998657,0.210079625248909,0.35592833161354065
2331,1.2083205819129943,0.2097088098526001,0.35572147369384766
2332,1.2113865911960602,0.20944646000862122,0.3554637134075165
2333,1.2056025713682175,0.2089478224515915,0.3544662892818451
2334,1.199546504020691,0.2087312489748001,0.35467803478240967
2335,1.1988614559173585,0.20828361809253693,0.3536456227302551
2336,1.2007647275924682,0.20795154571533203,0.3535045385360718
2337,1.2028300195932389,0.20765075087547302,0.35307157039642334
2338,1.2038746416568755,0.20719504356384277,0.35229235887527466
2339,1.1991911947727203,0.20696839690208435,0.35236483812332153
2340,1.1931479901075364,0.20651355385780334,0.3513299822807312
2341,1.1918401330709458,0.2062252312898636,0.3514029383659363
2342,1.1960846304893493,0.20587818324565887,0.35056018829345703
2343,1.2006096690893173,0.2054787576198578,0.35038167238235474
2344,1.1966274410486222,0.2052239179611206,0.3497270345687866
2345,1.1894900977611542,0.20478156208992004,0.3495329022407532
2346,1.186291053891182,0.20452098548412323,0.3486834168434143
2347,1.1915784865617751,0.20413461327552795,0.3488956093788147
2348,1.1926036596298217,0.20379582047462463,0.3474840819835663
2349,1.1868687391281127,0.2034958153963089,0.3483628034591675
2350,1.1837440401315689,0.20309308171272278,0.3462393283843994
2351,1.183724907040596,0.2028290033340454,0.34785664081573486
2352,1.183006826043129,0.20243212580680847,0.34500375390052795
2353,1.184099805355072,0.20213274657726288,0.3473048806190491
2354,1.1847773760557174,0.20179596543312073,0.34394603967666626
2355,1.182566660642624,0.201436847448349,0.3463905453681946
2356,1.1776144474744796,0.20115390419960022,0.3434862792491913
2357,1.1751563102006912,0.20076653361320496,0.3447761535644531
2358,1.179491475224495,0.20048923790454865,0.3436277210712433
2359,1.1816135078668595,0.2001257687807083,0.34288936853408813
2360,1.1776135742664338,0.19981063902378082,0.3436354696750641
2361,1.173156514763832,0.1994953453540802,0.3415146470069885
2362,1.1724886626005173,0.19913998246192932,0.3428892493247986
2363,1.1715897232294084,0.1988576203584671,0.34099945425987244
2364,1.1697274029254914,0.19849082827568054,0.34139007329940796
2365,1.170589205622673,0.19820460677146912,0.34094730019569397
2366,1.1715259283781052,0.197860985994339,0.33983394503593445
2367,1.1701942890882493,0.19754710793495178,0.3405664563179016
2368,1.1675018489360809,0.19723686575889587,0.33888617157936096
2369,1.1684299170970918,0.19689756631851196,0.3394901156425476
2370,1.1677401781082153,0.1966075599193573,0.3385547995567322
2371,1.1654224157333375,0.1962648630142212,0.3380540609359741
2372,1.1651103675365448,0.19596943259239197,0.33825618028640747
2373,1.163884899020195,0.19564440846443176,0.3368978202342987
2374,1.1627242654561996,0.19533047080039978,0.33747565746307373
2375,1.1615551263093948,0.19502925872802734,0.33628910779953003
2376,1.1628684163093568,0.19469836354255676,0.3362499177455902
2377,1.15985666513443,0.1944112479686737,0.33593031764030457
2378,1.1570946991443634,0.1940777450799942,0.3350369334220886
2379,1.160152295231819,0.1937904953956604,0.33533719182014465
2380,1.1611425697803497,0.19346585869789124,0.3342072367668152
2381,1.1574849396944047,0.19317016005516052,0.3343374729156494
2382,1.1515301018953323,0.19285905361175537,0.3337118327617645
2383,1.1508575439453126,0.19255486130714417,0.33317142724990845
2384,1.153216913342476,0.19225215911865234,0.3332083821296692
2385,1.1541475266218186,0.19194746017456055,0.3321842551231384
2386,1.1541873186826705,0.19164517521858215,0.3324378430843353
2387,1.151768109202385,0.19134804606437683,0.33148616552352905
2388,1.146197509765625,0.19103743135929108,0.33144646883010864
2389,1.146544337272644,0.19075563549995422,0.33089905977249146
2390,1.1484804213047028,0.19043214619159698,0.33049115538597107
2391,1.1478633463382721,0.19016656279563904,0.33016330003738403
2392,1.1430219769477845,0.1898300051689148,0.32977601885795593
2393,1.1408639937639236,0.18958231806755066,0.32916611433029175
2394,1.1442289143800735,0.18923021852970123,0.32930997014045715
2395,1.1460088431835174,0.18900348246097565,0.3279833197593689
2396,1.144298967719078,0.188630148768425,0.32896700501441956
2397,1.1395052760839461,0.18843504786491394,0.3267498016357422
2398,1.1388990223407744,0.18802410364151,0.3286421597003937
2399,1.1415261298418045,0.18788284063339233,0.32553830742836
2400,1.1407619029283524,0.18740418553352356,0.3282718360424042
2401,1.1360445261001586,0.18735763430595398,0.3244757354259491
2402,1.1355942249298097,0.18675704300403595,0.32759231328964233
2403,1.135586255788803,0.18687523901462555,0.3239825963973999
2404,1.135919064283371,0.1860620677471161,0.32615065574645996
2405,1.1345655500888825,0.1864643096923828,0.3242698013782501
2406,1.1347774922847749,0.18528099358081818,0.32420697808265686
2407,1.131837758421898,0.18617601692676544,0.3245866596698761
2408,1.1261666268110275,0.18434837460517883,0.3227400481700897
2409,1.1256018161773682,0.18609099090099335,0.3240397572517395
2410,1.1289941668510437,0.18317380547523499,0.32235604524612427
2411,1.1294110268354416,0.18629714846611023,0.3224411606788635
2412,1.127421072125435,0.18172794580459595,0.3227229118347168
2413,1.1241800963878632,0.18668273091316223,0.32061564922332764
2414,1.121936109662056,0.18043296039104462,0.3227207660675049
2415,1.1257135212421416,0.1863907426595688,0.31965771317481995
2416,1.1234659105539322,0.18054434657096863,0.32160478830337524
2417,1.119732826948166,0.18423177301883698,0.3197442293167114
2418,1.1186214059591293,0.18239031732082367,0.3198258876800537
2419,1.121696624159813,0.18118290603160858,0.31993481516838074
2420,1.1193679094314575,0.18388302624225616,0.31852006912231445
2421,1.116963642835617,0.17959538102149963,0.31923767924308777
2422,1.1158842027187348,0.18318109214305878,0.31830549240112305
2423,1.114705604314804,0.1803484410047531,0.31753015518188477
2424,1.116089341044426,0.18069204688072205,0.31879568099975586
2425,1.114898133277893,0.1817617118358612,0.3155912458896637
2426,1.1122189432382583,0.1788221299648285,0.3190233111381531
2427,1.1112500131130219,0.1815638244152069,0.3143933117389679
2428,1.1131524473428727,0.17898496985435486,0.3181675374507904
2429,1.1133788287639619,0.17962470650672913,0.3144845962524414
2430,1.1092952013015747,0.18002638220787048,0.3161074221134186
2431,1.1081403017044067,0.17789897322654724,0.31538957357406616
2432,1.1108039379119874,0.17991717159748077,0.31389865279197693
2433,1.109255987405777,0.17777495086193085,0.3157573342323303
2434,1.1035885274410249,0.17835098505020142,0.3127557635307312
2435,1.1011343896389008,0.1784706860780716,0.31482362747192383
2436,1.1042672038078307,0.1768411099910736,0.31286463141441345
2437,1.1059724807739257,0.1783379465341568,0.3129882216453552
2438,1.1018744975328445,0.17656466364860535,0.3133208155632019
2439,1.0985965818166732,0.1770496517419815,0.31142792105674744
2440,1.1001323133707046,0.17697973549365997,0.31300896406173706
2441,1.1023245692253112,0.17575405538082123,0.3108888268470764
2442,1.1004972606897354,0.17680144309997559,0.3117116689682007
2443,1.095703089237213,0.17539653182029724,0.31105172634124756
2444,1.0937004029750823,0.17571452260017395,0.3101772665977478
2445,1.0953336387872696,0.17561569809913635,0.3109690248966217
2446,1.094028216600418,0.17456170916557312,0.30926162004470825
2447,1.092573544383049,0.17543533444404602,0.3100966215133667
2448,1.0947699666023254,0.17409470677375793,0.30908283591270447
2449,1.0919947892427444,0.1745704710483551,0.30873996019363403
2450,1.0845348238945007,0.1740833967924118,0.3090398907661438
2451,1.0844610899686813,0.17363238334655762,0.3076014816761017
2452,1.0887855857610702,0.1737816035747528,0.3085370659828186
2453,1.090337908267975,0.17324480414390564,0.30700820684432983
2454,1.0858091175556184,0.17288175225257874,0.30757397413253784
2455,1.082966324687004,0.17334188520908356,0.3066656291484833
2456,1.0830938160419463,0.17174232006072998,0.30664539337158203
2457,1.082246369123459,0.17344306409358978,0.3060337007045746
2458,1.0846122443675994,0.1707596331834793,0.3061908483505249
2459,1.0829020410776138,0.17338459193706512,0.3048861622810364
2460,1.0781902194023132,0.16981427371501923,0.3061509132385254
2461,1.0784002274274826,0.17351721227169037,0.3036007881164551
2462,1.0825298041105271,0.16849756240844727,0.3058590590953827
2463,1.0803589135408402,0.17404434084892273,0.3030053973197937
2464,1.0780616372823715,0.16714732348918915,0.3046167492866516
2465,1.073698964715004,0.17388194799423218,0.3033231198787689
2466,1.0715864598751068,0.1674690842628479,0.3028452396392822
2467,1.0755863577127456,0.1714446246623993,0.30363336205482483
2468,1.076988723874092,0.16984495520591736,0.301605224609375
2469,1.0746981263160706,0.1680554449558258,0.30305689573287964
2470,1.0682110637426376,0.1716553419828415,0.3013801574707031
2471,1.0699826687574387,0.16656284034252167,0.30164235830307007
2472,1.0714470207691194,0.17074927687644958,0.30158382654190063
2473,1.0703492224216462,0.1678100973367691,0.3003116846084595
2474,1.065050259232521,0.1679767221212387,0.3012720048427582
2475,1.0681500375270843,0.16940578818321228,0.2997434735298157
2476,1.0710365533828736,0.16640152037143707,0.30020615458488464
2477,1.0660501837730407,0.16873303055763245,0.2996998429298401
2478,1.061741554737091,0.16735947132110596,0.2989915907382965
2479,1.0629003286361693,0.16610810160636902,0.29943516850471497
2480,1.0650164425373077,0.1690814197063446,0.2982569932937622
2481,1.0624647647142411,0.16397880017757416,0.29861754179000854
2482,1.060707077383995,0.16945356130599976,0.2979721128940582
2483,1.060953325033188,0.16341133415699005,0.29758983850479126
2484,1.058083289861679,0.16869349777698517,0.29763174057006836
2485,1.0592067956924438,0.16334861516952515,0.2968350648880005
2486,1.0566144555807113,0.1678069531917572,0.296927809715271
2487,1.053536194562912,0.16364678740501404,0.2964106798171997
2488,1.0553352743387223,0.1660967469215393,0.29603877663612366
2489,1.0568884402513503,0.16494278609752655,0.2959910035133362
2490,1.0526547074317931,0.16383185982704163,0.295311838388443
2491,1.0485317677259445,0.16595003008842468,0.29532355070114136
2492,1.051521074771881,0.16271285712718964,0.29483315348625183
2493,1.0520662844181061,0.1651737093925476,0.2944970428943634
2494,1.0464816391468048,0.16349834203720093,0.2943902611732483
2495,1.0453449875116347,0.16309508681297302,0.2937659025192261
2496,1.048548087477684,0.1644488126039505,0.2937677502632141
2497,1.047818300127983,0.16199705004692078,0.29324114322662354
2498,1.0451326489448547,0.16371232271194458,0.2929869294166565
2499,1.0451833128929138,0.16259555518627167,0.29279136657714844
2500,1.0451694756746293,0.1619793176651001,0.29223644733428955
2501,1.0405895978212356,0.1631142646074295,0.2922325134277344
2502,1.0395426273345947,0.16126404702663422,0.2916455566883087
2503,1.0433764964342118,0.16219007968902588,0.2915213108062744
2504,1.0399421781301499,0.16175207495689392,0.29116326570510864
2505,1.0359074831008912,0.1608268767595291,0.2907790243625641
2506,1.0368972182273866,0.16180436313152313,0.2906425893306732
2507,1.0388491749763489,0.1604991853237152,0.29013949632644653
2508,1.036257916688919,0.16074445843696594,0.2899934649467468
2509,1.032502645254135,0.160846546292305,0.28963136672973633
2510,1.0343172132968903,0.15973302721977234,0.2892500162124634
2511,1.0376781076192856,0.1605173945426941,0.2891750633716583
2512,1.0341237157583236,0.1596764624118805,0.2885074019432068
2513,1.0311067044734954,0.1594194918870926,0.2886875569820404
2514,1.0309356451034546,0.15986481308937073,0.28781554102897644
2515,1.0289142936468125,0.15869013965129852,0.2881666123867035
2516,1.028252500295639,0.1592881977558136,0.28712940216064453
2517,1.0318713366985321,0.15877310931682587,0.28769129514694214
2518,1.0325678080320357,0.15823398530483246,0.2863534688949585
2519,1.028063952922821,0.15882286429405212,0.2873521149158478
2520,1.0217378437519073,0.15769585967063904,0.28544098138809204
2521,1.0238940328359605,0.1581333577632904,0.2871142029762268
2522,1.0267790317535401,0.15781158208847046,0.28456833958625793
2523,1.0236057698726655,0.15716388821601868,0.2866269648075104
2524,1.0213949799537658,0.15775659680366516,0.2842273712158203
2525,1.02542045712471,0.15673087537288666,0.28542959690093994
2526,1.024494582414627,0.157048299908638,0.2845691740512848
2527,1.0198744177818297,0.15680904686450958,0.28385359048843384
2528,1.0207518935203552,0.15617404878139496,0.28483906388282776
2529,1.020390769839287,0.15667971968650818,0.2827780246734619
2530,1.0143366664648057,0.1557832509279251,0.28432369232177734
2531,1.0107179790735246,0.15600599348545074,0.2826169729232788
2532,1.0176828324794769,0.15579260885715485,0.2829854190349579
2533,1.0204487949609757,0.15522083640098572,0.28296199440956116
2534,1.0131991446018218,0.15561185777187347,0.2816087305545807
2535,1.0046468526124954,0.15483692288398743,0.28287073969841003
2536,1.0109106868505477,0.15499375760555267,0.28099825978279114
2537,1.0160031646490097,0.1547708809375763,0.2819121181964874
2538,1.009020283818245,0.15428343415260315,0.2811344563961029
2539,1.0039621144533157,0.15456146001815796,0.28053462505340576
2540,1.0072125315666198,0.15388305485248566,0.2812468707561493
2541,1.009776845574379,0.15400712192058563,0.27958670258522034
2542,1.0101035445928574,0.1537444293498993,0.280661016702652
2543,1.0067692756652833,0.15336157381534576,0.279401570558548
2544,1.002756240963936,0.15351945161819458,0.2794662415981293
2545,1.0006371855735778,0.1529369205236435,0.2795242965221405
2546,1.0002125680446625,0.15303155779838562,0.2783367931842804
2547,0.9993155121803283,0.15272924304008484,0.27925390005111694
2548,0.9991173058748245,0.15244373679161072,0.2777995467185974
2549,0.9976600199937821,0.15249234437942505,0.2783626317977905
2550,0.9994389295578003,0.15199574828147888,0.277752548456192
2551,0.9988693088293076,0.1520700305700302,0.2772371768951416
2552,0.9952425867319107,0.15171781182289124,0.27765631675720215
2553,0.9945749580860138,0.15155041217803955,0.276416540145874
2554,0.9956466555595398,0.151449516415596,0.2771071791648865
2555,0.9916780889034271,0.15110665559768677,0.27607592940330505
2556,0.9910031676292419,0.15106157958507538,0.276177316904068
2557,0.9948253720998764,0.150791734457016,0.2759401798248291
2558,0.9973998636007309,0.150581493973732,0.2752542495727539
2559,0.988526365160942,0.1505180150270462,0.2756200432777405
2560,0.9839317202568054,0.1501203030347824,0.274636447429657
2561,0.9879859536886215,0.15019288659095764,0.27496764063835144
2562,0.9935780704021454,0.14972499012947083,0.27430349588394165
2563,0.9908433824777603,0.1498236358165741,0.27414339780807495
2564,0.9827749609947205,0.1493401825428009,0.27401256561279297
2565,0.9847687810659409,0.1494908481836319,0.27340441942214966
2566,0.9868116825819016,0.14888924360275269,0.2735556662082672
2567,0.9839677840471268,0.14924472570419312,0.2728692889213562
2568,0.9803752481937409,0.1483699381351471,0.2729182243347168
2569,0.9791869670152664,0.14902636408805847,0.2724590599536896
2570,0.9800033450126648,0.14790059626102448,0.27223891019821167
2571,0.9781965255737305,0.14867547154426575,0.27201610803604126
2572,0.9783629715442658,0.14764124155044556,0.2716526389122009
2573,0.9762152999639511,0.14809159934520721,0.2714552581310272
2574,0.9764967411756516,0.14758263528347015,0.2711887061595917
2575,0.9753852337598801,0.1474025547504425,0.27080225944519043
2576,0.9722351014614106,0.14751607179641724,0.27078157663345337
2577,0.9718635946512222,0.14683207869529724,0.2701351046562195
2578,0.9757057905197144,0.14725719392299652,0.2703656554222107
2579,0.9739026755094529,0.14649522304534912,0.26948532462120056
2580,0.9691606283187866,0.14677198231220245,0.26995378732681274
2581,0.9690668314695359,0.14634156227111816,0.26879581809043884
2582,0.9688203752040863,0.14618630707263947,0.2696397304534912
2583,0.9656210690736771,0.14619532227516174,0.26795873045921326
2584,0.9660534769296646,0.145682230591774,0.26951587200164795
2585,0.9668108642101287,0.14591021835803986,0.2669615149497986
2586,0.9655462503433228,0.14534756541252136,0.2694256901741028
2587,0.9630653977394104,0.14546620845794678,0.2662425637245178
2588,0.9638873219490052,0.1451367437839508,0.26862719655036926
2589,0.9634161025285721,0.14495950937271118,0.2666723132133484
2590,0.9586834758520126,0.14492575824260712,0.2665531635284424
2591,0.9546912878751754,0.14451317489147186,0.268070787191391
2592,0.9577597916126251,0.14461933076381683,0.2641764283180237
2593,0.9617501944303513,0.14418159425258636,0.2690282464027405
2594,0.9604964941740036,0.1442081183195114,0.2629099488258362
2595,0.9548506826162338,0.14393118023872375,0.2684251666069031
2596,0.9518105447292328,0.14375761151313782,0.263403981924057
2597,0.9527750462293625,0.14368079602718353,0.26625528931617737
2598,0.9527730107307434,0.14334788918495178,0.2649056017398834
2599,0.9530448317527771,0.14336715638637543,0.26389163732528687
2600,0.9542245835065841,0.14301487803459167,0.2657303810119629
2601,0.9524813115596771,0.1429850161075592,0.2628372311592102
2602,0.9476257562637329,0.14273770153522491,0.26503807306289673
2603,0.947619017958641,0.1425739973783493,0.263089120388031
2604,0.9502834022045136,0.14246565103530884,0.2635067403316498
2605,0.9511816024780273,0.1421853005886078,0.2635882794857025
2606,0.9476617485284805,0.14215734601020813,0.26226717233657837
2607,0.9437223702669144,0.14184515178203583,0.26340925693511963
2608,0.944840607047081,0.14180472493171692,0.2618125081062317
2609,0.9460679471492768,0.14154431223869324,0.2625693082809448
2610,0.9450852274894714,0.141428142786026,0.2617463767528534
2611,0.9411233931779861,0.14125490188598633,0.26165342330932617
2612,0.9392306208610535,0.1410597264766693,0.2614588141441345
2613,0.9387269914150238,0.14094755053520203,0.26115110516548157
2614,0.9407089471817016,0.1407209187746048,0.260698139667511
2615,0.9413768917322158,0.14060896635055542,0.2610782980918884
2616,0.9381758958101273,0.14041492342948914,0.25963446497917175
2617,0.9346196949481964,0.14024615287780762,0.2611306309700012
2618,0.9357210129499436,0.14013028144836426,0.25867682695388794
2619,0.9383452415466309,0.13987226784229279,0.2607971727848053
2620,0.9343928515911102,0.13985322415828705,0.2584231495857239
2621,0.9293756484985352,0.13949701189994812,0.25953882932662964
2622,0.9318993538618088,0.1395784616470337,0.25910985469818115
2623,0.934159517288208,0.13912102580070496,0.2576490342617035
2624,0.9303007811307907,0.13931472599506378,0.25988274812698364
2625,0.9256486982107163,0.13872630894184113,0.2563013434410095
2626,0.9266691535711289,0.13908645510673523,0.2596016228199005
2627,0.9299798458814621,0.13827930390834808,0.2563072741031647
2628,0.9284903347492218,0.13893882930278778,0.2579983174800873
2629,0.925588047504425,0.13772477209568024,0.25725704431533813
2630,0.9259662866592407,0.13894023001194,0.25608503818511963
2631,0.9236080765724182,0.13698002696037292,0.25784388184547424
2632,0.9189985156059265,0.13918617367744446,0.25508183240890503
2633,0.9196837395429611,0.1359492391347885,0.257233589887619
2634,0.923432782292366,0.13975399732589722,0.2552695870399475
2635,0.9229439556598663,0.13465186953544617,0.25573593378067017
2636,0.9207431495189666,0.14041690528392792,0.2558428645133972
2637,0.9154866933822632,0.1337140053510666,0.25440603494644165
2638,0.9171049296855927,0.14007139205932617,0.2558007836341858
2639,0.9203468203544617,0.13452236354351044,0.25392991304397583
2640,0.921378317475319,0.13769547641277313,0.25491055846214294
2641,0.9160425782203674,0.13689881563186646,0.25408655405044556
2642,0.9116434097290039,0.1348496377468109,0.25373539328575134
2643,0.9123182475566864,0.1384088546037674,0.25415992736816406
2644,0.9117207080125809,0.1339138001203537,0.2529391348361969
2645,0.9063698142766953,0.13744330406188965,0.2537008225917816
2646,0.9084886014461517,0.1353244185447693,0.25266873836517334
2647,0.9129064023494721,0.13498200476169586,0.2528544068336487
2648,0.9117292612791061,0.13689926266670227,0.25257813930511475
2649,0.9057467222213745,0.13364723324775696,0.25204524397850037
2650,0.9016271233558655,0.13650432229042053,0.25228407979011536
2651,0.905394533276558,0.13444338738918304,0.25152361392974854
2652,0.9114545822143555,0.1345425546169281,0.2517107129096985
2653,0.9053189873695373,0.13572634756565094,0.25120458006858826
2654,0.8993486046791077,0.13323016464710236,0.2510480284690857
2655,0.9002647131681443,0.13553199172019958,0.25086790323257446
2656,0.9047927111387253,0.13363175094127655,0.2504854202270508
2657,0.9042498648166657,0.13401375710964203,0.2504003643989563
2658,0.9003019273281098,0.13452626764774323,0.2500428557395935
2659,0.8968853175640106,0.13293848931789398,0.24985945224761963
2660,0.8963674455881119,0.1342720240354538,0.24961867928504944
2661,0.8980484426021575,0.13326379656791687,0.24935272336006165
2662,0.8995460510253906,0.13288618624210358,0.2491341531276703
2663,0.8931285113096237,0.13410671055316925,0.24891293048858643
2664,0.8884666919708252,0.13174763321876526,0.24860671162605286
2665,0.8942025631666184,0.13409236073493958,0.24848365783691406
2666,0.8972389906644821,0.13178478181362152,0.24811048805713654
2667,0.891077670454979,0.1329776793718338,0.24799838662147522
2668,0.8861903101205826,0.1325364112854004,0.2476835548877716
2669,0.8883225977420807,0.13173893094062805,0.24745556712150574
2670,0.8920593202114105,0.13284659385681152,0.24729450047016144
2671,0.88980253636837,0.13130779564380646,0.24691104888916016
2672,0.8877981543540955,0.13229043781757355,0.2468758076429367
2673,0.8832097262144089,0.13152733445167542,0.24642589688301086
2674,0.8837281703948975,0.13145969808101654,0.24638743698596954
2675,0.8846751749515533,0.13164518773555756,0.24601176381111145
2676,0.8833163499832153,0.13101615011692047,0.24584512412548065
2677,0.8802202671766282,0.13125908374786377,0.24563133716583252
2678,0.8786696523427964,0.13102670013904572,0.24529929459095
2679,0.8812347263097763,0.13059189915657043,0.24523067474365234
2680,0.8800075352191925,0.13110224902629852,0.24479499459266663
2681,0.8776512891054153,0.13003382086753845,0.24477991461753845
2682,0.8788164138793946,0.13099327683448792,0.24434444308280945
2683,0.8776707738637924,0.12962199747562408,0.24428558349609375
2684,0.8740142405033111,0.13085773587226868,0.24392592906951904
2685,0.8733609735965728,0.12907668948173523,0.2437778264284134
2686,0.8733008682727814,0.13100770115852356,0.24350544810295105
2687,0.8739805072546005,0.12814012169837952,0.24328963458538055
2688,0.87111856341362,0.13160642981529236,0.2430567443370819
2689,0.8702106535434723,0.12679646909236908,0.24283599853515625
2690,0.8691747516393662,0.13247708976268768,0.2425750494003296
2691,0.8663017570972442,0.1255197823047638,0.2424149215221405
2692,0.865926519036293,0.1327524483203888,0.24206583201885223
2693,0.8695414751768112,0.12560777366161346,0.24202020466327667
2694,0.8676080673933029,0.1310306042432785,0.24153366684913635
2695,0.8657543063163757,0.12782816588878632,0.24165305495262146
2696,0.8650546967983246,0.12785844504833221,0.2409677803516388
2697,0.8634204238653183,0.13020765781402588,0.24133816361427307
2698,0.862484210729599,0.12586480379104614,0.24033062160015106
2699,0.8611062586307525,0.1303762048482895,0.24112215638160706
2700,0.8615352511405945,0.12653253972530365,0.2395629584789276
2701,0.8622781455516815,0.1281466782093048,0.24108025431632996
2702,0.8603467971086503,0.1285964697599411,0.2385929524898529
2703,0.8564585506916046,0.12591032683849335,0.2412533015012741
2704,0.8538558959960938,0.12934504449367523,0.2374732941389084
2705,0.8561782747507095,0.1257864534854889,0.24140778183937073
2706,0.8584502816200257,0.1278931200504303,0.2367369681596756
2707,0.8569220870733261,0.12720805406570435,0.2407093495130539
2708,0.8533864259719849,0.12602268159389496,0.23727238178253174
2709,0.8482388615608215,0.1278519183397293,0.238695427775383
2710,0.8508215963840484,0.12576332688331604,0.23866668343544006
2711,0.8545486629009247,0.12667156755924225,0.23661060631275177
2712,0.8529732525348663,0.12690071761608124,0.23931574821472168
2713,0.8502795279026032,0.12500926852226257,0.23588308691978455
2714,0.8481102406978607,0.12746357917785645,0.23834753036499023
2715,0.8466907322406769,0.12477241456508636,0.2365996092557907
2716,0.845815372467041,0.12623438239097595,0.23653659224510193
2717,0.8450339138507843,0.12615367770195007,0.237288236618042
2718,0.8475028604269028,0.12401606142520905,0.23554766178131104
2719,0.8451560318470002,0.12772317230701447,0.23664531111717224
2720,0.8400855869054794,0.12230026721954346,0.23599067330360413
2721,0.8391298055648804,0.12845300137996674,0.2349195033311844
2722,0.8407634347677231,0.12145687639713287,0.23685650527477264
2723,0.8441991746425629,0.12846370041370392,0.23350544273853302
2724,0.8390208005905151,0.12140192091464996,0.23680250346660614
2725,0.8381877988576889,0.1273033618927002,0.2333148717880249
2726,0.8381488144397735,0.12307342141866684,0.23556283116340637
2727,0.8364182442426682,0.12439326196908951,0.23398110270500183
2728,0.8345332115888595,0.12564539909362793,0.2339949905872345
2729,0.8341970801353454,0.12198444455862045,0.2344283163547516
2730,0.8370479822158814,0.12634898722171783,0.23306289315223694
2731,0.8357863128185272,0.12228195369243622,0.23406346142292023
2732,0.8291276633739472,0.12428103387355804,0.2328517884016037
2733,0.826759684085846,0.12442801892757416,0.2332565039396286
2734,0.8296648114919662,0.12196649610996246,0.23276987671852112
2735,0.8321288526058197,0.12515367567539215,0.23257704079151154
2736,0.8292907923460007,0.12208694219589233,0.2324438989162445
2737,0.8254598319530487,0.12340748310089111,0.23213538527488708
2738,0.8238076269626617,0.12371518462896347,0.2319791615009308
2739,0.8275973707437515,0.12165667116641998,0.23169419169425964
2740,0.8271602839231491,0.12394367158412933,0.23161587119102478
2741,0.8239272177219391,0.12199640274047852,0.23113365471363068
2742,0.8207029223442077,0.12233085930347443,0.23131386935710907
2743,0.8212757676839828,0.12314856052398682,0.23063063621520996
2744,0.8210869550704956,0.12121325731277466,0.23084230720996857
2745,0.818572461605072,0.12282906472682953,0.23035986721515656
2746,0.8180785536766052,0.12182141840457916,0.2301502674818039
2747,0.8155355244874954,0.12131404876708984,0.23021945357322693
2748,0.8147167026996612,0.12259764969348907,0.22947292029857635
2749,0.8157006129622459,0.12068037688732147,0.22991633415222168
2750,0.8146971762180328,0.1219073086977005,0.22907236218452454
2751,0.8121975243091584,0.12143085896968842,0.2293001115322113
2752,0.8080931514501571,0.12051180750131607,0.2289392203092575
2753,0.8084454566240311,0.1219567283987999,0.22853226959705353
2754,0.8097992420196534,0.12013585865497589,0.22880461812019348
2755,0.8113938838243484,0.12116003036499023,0.22791647911071777
2756,0.803919580578804,0.12083722651004791,0.22841891646385193
2757,0.8031790941953659,0.11995824426412582,0.2275904417037964
2758,0.8084730595350266,0.12117978185415268,0.22778189182281494
2759,0.8087058171629906,0.11967985332012177,0.22741909325122833
2760,0.8055562645196914,0.1204652413725853,0.22712008655071259
2761,0.8067051500082016,0.1201811209321022,0.2271442413330078
2762,0.8043296322226524,0.11952976882457733,0.22666558623313904
2763,0.7993468344211578,0.12033388763666153,0.22660815715789795
2764,0.8007155030965805,0.11930869519710541,0.22648382186889648
2765,0.8047740817070007,0.11973665654659271,0.22583496570587158
2766,0.803426206111908,0.11958436667919159,0.22648723423480988
2767,0.79905886054039,0.11905890703201294,0.22493378818035126
2768,0.7950255811214447,0.1195531114935875,0.2265801876783371
2769,0.7969020083546638,0.11890186369419098,0.22397565841674805
2770,0.7990461409091949,0.11902406066656113,0.22669677436351776
2771,0.7980338156223297,0.11902566254138947,0.223123699426651
2772,0.7984373301267624,0.11851318925619125,0.226436048746109
2773,0.7948896124958992,0.11887732893228531,0.22313988208770752
2774,0.7937298387289047,0.11838929355144501,0.2248045653104782
2775,0.7950530081987381,0.1183946505188942,0.2247454822063446
2776,0.7945252537727356,0.11842216551303864,0.22200801968574524
2777,0.7869542151689529,0.11797188222408295,0.22651061415672302
2778,0.7871205776929855,0.11822817474603653,0.22030484676361084
2779,0.7924449414014816,0.11783663928508759,0.22611045837402344
2780,0.7915196686983108,0.1178041473031044,0.22133322060108185
2781,0.7847438126802444,0.11779441684484482,0.22323858737945557
2782,0.7848946511745453,0.11744526773691177,0.22373628616333008
2783,0.7888390004634858,0.11757390201091766,0.22051553428173065
2784,0.7839231282472611,0.11729884147644043,0.2245641052722931
2785,0.7811269193887711,0.11719447374343872,0.22025470435619354
2786,0.7834981143474579,0.11720486730337143,0.2228115350008011
2787,0.7798019886016846,0.1168803796172142,0.22190356254577637
2788,0.7811750009655952,0.11696463823318481,0.22038844227790833
2789,0.7867061525583268,0.11673402786254883,0.22284607589244843
2790,0.7848430812358856,0.11660309135913849,0.2196747064590454
2791,0.7753492206335068,0.11662689596414566,0.22170312702655792
2792,0.7752490371465683,0.1162954568862915,0.22073054313659668
2793,0.7807700634002686,0.11639966070652008,0.21963819861412048
2794,0.7755388081073761,0.11613154411315918,0.22167137265205383
2795,0.7703140646219253,0.1160597950220108,0.21852412819862366
2796,0.7743608847260475,0.11601980030536652,0.22128672897815704
2797,0.7760898768901825,0.11574308574199677,0.21854981780052185
2798,0.7699252098798752,0.11582784354686737,0.22040407359600067
2799,0.7671482130885124,0.11553730070590973,0.21828076243400574
2800,0.7731625720858574,0.11553587764501572,0.22043195366859436
2801,0.7725119471549988,0.11539505422115326,0.21705813705921173
2802,0.7683691307902336,0.11523538827896118,0.22082391381263733
2803,0.7682923525571823,0.11521349102258682,0.21650390326976776
2804,0.7668463170528412,0.11500755697488785,0.21970419585704803
2805,0.76376414000988,0.11495556682348251,0.21764345467090607
2806,0.762066325545311,0.11484050750732422,0.21743488311767578
2807,0.7636496782302856,0.11467212438583374,0.21894840896129608
2808,0.7649892136454582,0.11466443538665771,0.21603567898273468
2809,0.7647559255361557,0.11442510783672333,0.21858887374401093
2810,0.7620393201708794,0.11444141715765,0.21653835475444794
2811,0.7586546435952186,0.1142219677567482,0.2167661190032959
2812,0.7586595088243484,0.11419498920440674,0.21754293143749237
2813,0.7594601377844811,0.11401877552270889,0.21547210216522217
2814,0.7567662134766578,0.11397451162338257,0.2172648012638092
2815,0.7562453001737595,0.11377397924661636,0.21567364037036896
2816,0.7597056403756142,0.11380326747894287,0.21583521366119385
2817,0.7590050444006919,0.11348460614681244,0.21624226868152618
2818,0.7538035362958908,0.11366872489452362,0.21489086747169495
2819,0.7542858302593232,0.11317054182291031,0.21575656533241272
2820,0.7536697134375572,0.11355521529912949,0.2151240110397339
2821,0.7501301348209382,0.11283556371927261,0.21443819999694824
2822,0.7457054018974304,0.11347459256649017,0.21553869545459747
2823,0.7509404838085174,0.11246223747730255,0.21357610821723938
2824,0.7529965832829475,0.11343731731176376,0.21511951088905334
2825,0.7504224315285682,0.11207371950149536,0.21355991065502167
2826,0.7466195598244667,0.11336269229650497,0.2142249345779419
2827,0.7471854776144028,0.11183010041713715,0.2134534865617752
2828,0.7464026153087616,0.11303454637527466,0.21394214034080505
2829,0.7421567127108574,0.11192502081394196,0.21249131858348846
2830,0.7404013991355896,0.11238183081150055,0.21440286934375763
2831,0.743014994263649,0.1122278943657875,0.21127638220787048
2832,0.7438172966241836,0.11170043051242828,0.21443620324134827
2833,0.7401674211025238,0.11237072944641113,0.21110519766807556
2834,0.739642970263958,0.11131694167852402,0.21314533054828644
2835,0.7417037278413773,0.11213721334934235,0.21208782494068146
2836,0.7429923340678215,0.11131291091442108,0.21128511428833008
2837,0.7377329096198082,0.11159435659646988,0.21290183067321777
2838,0.735605052113533,0.11147382110357285,0.2102506160736084
2839,0.7398435637354851,0.11105827987194061,0.21249577403068542
2840,0.7407505169510842,0.11146118491888046,0.21050114929676056
2841,0.7341727510094642,0.11080436408519745,0.21109262108802795
2842,0.7327083095908165,0.11112765967845917,0.21121303737163544
2843,0.7357902303338051,0.11083392053842545,0.20983803272247314
2844,0.7323412239551544,0.1106051653623581,0.21128277480602264
2845,0.72892165184021,0.11092789471149445,0.2094837874174118
2846,0.7316899567842483,0.1101410835981369,0.2104719877243042
2847,0.7343580245971679,0.11087223142385483,0.20976296067237854
2848,0.726839330792427,0.10987198352813721,0.20940344035625458
2849,0.7261725097894669,0.11063776165246964,0.20991024374961853
2850,0.7304534122347832,0.10971863567829132,0.20875628292560577
2851,0.731829172372818,0.11038868129253387,0.20951023697853088
2852,0.7251128286123276,0.10948554426431656,0.2086201161146164
2853,0.7212367564439773,0.11029176414012909,0.20875847339630127
2854,0.7236519873142242,0.1090865507721901,0.20861077308654785
2855,0.7219027876853943,0.11032138764858246,0.2080918550491333
2856,0.7215216338634491,0.10867588222026825,0.2083767205476761
2857,0.7238026112318039,0.11021188646554947,0.2077058106660843
2858,0.7185735821723938,0.10856262594461441,0.20788784325122833
2859,0.7175932586193084,0.10971774160861969,0.20749148726463318
2860,0.7224680915474891,0.10881832987070084,0.2073315680027008
2861,0.7188186645507812,0.10897675901651382,0.20725104212760925
2862,0.7119542092084885,0.10914240032434464,0.20686979591846466
2863,0.714055261015892,0.10835601389408112,0.20689435303211212
2864,0.7184267893433571,0.10918871313333511,0.20651695132255554
2865,0.7148675441741943,0.10812707990407944,0.20645777881145477
2866,0.7092260956764221,0.10878992080688477,0.20621052384376526
2867,0.7115278944373131,0.10832081735134125,0.20600977540016174
2868,0.7138731047511101,0.10806046426296234,0.20589372515678406
2869,0.7099488094449043,0.10871051251888275,0.20559076964855194
2870,0.7088163092732429,0.10726849734783173,0.20554101467132568
2871,0.7101761639118195,0.10907341539859772,0.20521672070026398
2872,0.7094203785061837,0.10652867704629898,0.2051452398300171
2873,0.709365938603878,0.10944630950689316,0.2048873007297516
2874,0.7065598636865615,0.1056404709815979,0.2047128975391388
2875,0.7043107658624649,0.11017020046710968,0.20458337664604187
2876,0.703430737555027,0.10424574464559555,0.2042781114578247
2877,0.7047476962208747,0.11137417703866959,0.20426256954669952
2878,0.7073787942528724,0.10296429693698883,0.20388495922088623
2879,0.7065852582454681,0.11126101016998291,0.20388467609882355
2880,0.7005744233727456,0.10460618883371353,0.20355848968029022
2881,0.6947024539113045,0.10756199061870575,0.2034490555524826
2882,0.6975768148899079,0.1086922138929367,0.20327472686767578
2883,0.7032085463404656,0.10398044437170029,0.2029992640018463
2884,0.7019923016428947,0.10987913608551025,0.20297697186470032
2885,0.6977164193987846,0.10500357300043106,0.20259161293506622
2886,0.7002303615212441,0.10651600360870361,0.2026185244321823
2887,0.7001975238323211,0.10849040746688843,0.20225349068641663
2888,0.6981135249137879,0.10385265201330185,0.20219965279102325
2889,0.6946912929415703,0.10850445926189423,0.2019597738981247
2890,0.6978859901428223,0.10568524897098541,0.20176291465759277
2891,0.696890364587307,0.10518281161785126,0.20165720582008362
2892,0.6926294460892677,0.1081109270453453,0.2013600617647171
2893,0.691393406689167,0.10409916937351227,0.20130746066570282
2894,0.6903212100267411,0.10675454139709473,0.2010120451450348
2895,0.6854956671595573,0.10629962384700775,0.20090742409229279
2896,0.6836282595992088,0.10422085225582123,0.20070381462574005
2897,0.6941390365362168,0.10714302211999893,0.20048515498638153
2898,0.6933558419346809,0.10460565239191055,0.20040318369865417
2899,0.6822314620018005,0.10518566519021988,0.20007042586803436
2900,0.6837924227118493,0.10618174076080322,0.2000880241394043
2901,0.6908401176333427,0.10413317382335663,0.19967420399188995
2902,0.6837900906801224,0.1054401844739914,0.19976074993610382
2903,0.6800508558750152,0.10545357316732407,0.19928312301635742
2904,0.6843341886997223,0.103551484644413,0.1994420737028122
2905,0.6875314578413964,0.10623427480459213,0.19886915385723114
2906,0.6807290047407151,0.10339387506246567,0.19916486740112305
2907,0.676668281853199,0.10521714389324188,0.19839903712272644
2908,0.6787224188446999,0.10403841733932495,0.19896401464939117
2909,0.6821622923016548,0.1048717051744461,0.19783374667167664
2910,0.6821963936090469,0.10290088504552841,0.1988852322101593
2911,0.6784237027168274,0.10654523223638535,0.1971169263124466
2912,0.6768052026629447,0.1004694476723671,0.19899950921535492
2913,0.676493476331234,0.1082635372877121,0.196170836687088
2914,0.6743033230304718,0.09993819147348404,0.19938024878501892
2915,0.6749851778149605,0.10775532573461533,0.19496645033359528
2916,0.673191474378109,0.10089553892612457,0.1999455690383911
2917,0.6716212168335914,0.10481703281402588,0.19382207095623016
2918,0.6711602076888085,0.10391362011432648,0.20003315806388855
2919,0.6713552236557007,0.10185752809047699,0.19376665353775024
2920,0.6714388623833656,0.1056094542145729,0.19850054383277893
2921,0.6727108269929886,0.1010192260146141,0.19548365473747253
2922,0.6728838056325912,0.10488031059503555,0.19567418098449707
2923,0.6678991749882698,0.10241140425205231,0.19750259816646576
2924,0.6646017745137215,0.10260653495788574,0.19365495443344116
2925,0.6671848997473717,0.10421310365200043,0.19782522320747375
2926,0.6671953320503234,0.10111287981271744,0.19382114708423615
2927,0.6648774325847626,0.10426783561706543,0.19602416455745697
2928,0.6621485382318497,0.10178347676992416,0.1954362690448761
2929,0.663708159327507,0.1024249941110611,0.19383832812309265
2930,0.6645884647965431,0.10339967161417007,0.19629280269145966
2931,0.6614888340234757,0.10089205205440521,0.19323906302452087
2932,0.6559285879135132,0.1035865992307663,0.1952555924654007
2933,0.6573030427098274,0.10136375576257706,0.19427888095378876
2934,0.6626900762319565,0.10196693241596222,0.1933073103427887
2935,0.6621599957346916,0.1027604341506958,0.1952836662530899
2936,0.6568831220269203,0.10061899572610855,0.19218537211418152
2937,0.6560438945889473,0.10285492986440659,0.19502440094947815
2938,0.658488218486309,0.10105117410421371,0.1922885775566101
2939,0.6566099748015404,0.10142053663730621,0.194016233086586
2940,0.6524131089448929,0.10218207538127899,0.19244807958602905
2941,0.6546585902571678,0.10033856332302094,0.19361339509487152
2942,0.6529420420527459,0.10213341563940048,0.1916329562664032
2943,0.6500938639044762,0.10075253248214722,0.19410169124603271
2944,0.6523387044668197,0.10090230405330658,0.19049346446990967
2945,0.653032723069191,0.10160541534423828,0.19407124817371368
2946,0.6480693683028221,0.10009513050317764,0.19066423177719116
2947,0.644177320599556,0.1014142632484436,0.19242540001869202
2948,0.6443743273615837,0.10050086677074432,0.192134827375412
2949,0.6497945979237556,0.10033123195171356,0.19026072323322296
2950,0.6476506173610688,0.10117094218730927,0.19319428503513336
2951,0.6418368011713028,0.09964744001626968,0.18930208683013916
2952,0.6429814115166664,0.10100649297237396,0.1926184594631195
2953,0.6456630647182464,0.09986529499292374,0.1899063140153885
2954,0.6447809860110283,0.1002434715628624,0.19107213616371155
2955,0.639322803914547,0.10016685724258423,0.19057776033878326
2956,0.6392010807991028,0.09991738945245743,0.19034317135810852
2957,0.6431264102458953,0.09969645738601685,0.18986065685749054
2958,0.6421968534588813,0.10042202472686768,0.19107849895954132
2959,0.6386087536811829,0.09859353303909302,0.18818391859531403
2960,0.6401629343628883,0.10122831910848618,0.19183874130249023
2961,0.6361204996705055,0.09750837087631226,0.18750715255737305
2962,0.6358114510774613,0.10184039920568466,0.19090041518211365
2963,0.6375277146697045,0.09664583206176758,0.1886216551065445
2964,0.6379954785108566,0.10229887068271637,0.18869593739509583
2965,0.6328741624951363,0.09600513428449631,0.1900915801525116
2966,0.6325768485665322,0.10223511606454849,0.18712911009788513
2967,0.6363797500729561,0.09649626910686493,0.19011270999908447
2968,0.6356731578707695,0.10052239894866943,0.18741203844547272
2969,0.6281526029109955,0.09865543991327286,0.18841388821601868
2970,0.6268423140048981,0.09781678020954132,0.18881450593471527
2971,0.6321292862296104,0.1006818413734436,0.18645097315311432
2972,0.63357113301754,0.09632769972085953,0.18965919315814972
2973,0.6262366667389869,0.10068454593420029,0.18558372557163239
2974,0.622011186182499,0.09714005142450333,0.18927785754203796
2975,0.62328442633152,0.09875659644603729,0.18564020097255707
2976,0.6265112787485123,0.09885356575250626,0.188591867685318
2977,0.628926657140255,0.0972115695476532,0.18534234166145325
2978,0.6266740337014198,0.09907083213329315,0.18867263197898865
2979,0.6211462423205376,0.09772637486457825,0.18442335724830627
2980,0.6219393670558929,0.09736087918281555,0.18865542113780975
2981,0.6233742937445641,0.09935764968395233,0.18461652100086212
2982,0.6188142791390419,0.09574335813522339,0.18693867325782776
2983,0.6159257590770721,0.09972690790891647,0.1862562894821167
2984,0.6217708125710487,0.09612099081277847,0.18473434448242188
2985,0.6235724925994873,0.09807468950748444,0.18721014261245728
2986,0.6169999733567237,0.09785686433315277,0.1841774880886078
2987,0.6153213053941726,0.09613851457834244,0.18610353767871857
2988,0.619067195057869,0.09877988696098328,0.18532869219779968
2989,0.6184453934431076,0.09575868397951126,0.18430395424365997
2990,0.6079375892877579,0.09794121980667114,0.18592634797096252
2991,0.6090588718652725,0.0967961996793747,0.1839672327041626
2992,0.617929783463478,0.09641856700181961,0.18481041491031647
2993,0.6192446485161781,0.09765934199094772,0.18486206233501434
2994,0.6103896468877792,0.09576618671417236,0.18346241116523743
2995,0.6075024694204331,0.09731484949588776,0.1849430799484253
2996,0.6139867946505546,0.09625082463026047,0.1835348755121231
2997,0.6161820515990257,0.09624786674976349,0.18364451825618744
2998,0.6106393411755562,0.09689178317785263,0.1843286007642746
2999,0.6073564067482948,0.0955512598156929,0.1825859099626541
3000,0.60605289041996,0.0968533307313919,0.1840682029724121
3001,0.6066858261823654,0.09557823091745377,0.1829090565443039
3002,0.6090707570314408,0.09630376845598221,0.18269847333431244
3003,0.6080769777297974,0.0957721471786499,0.18360361456871033
3004,0.6060778841376304,0.09594764560461044,0.18181638419628143
3005,0.6018089756369591,0.0955207496881485,0.18319229781627655
3006,0.5997805267572403,0.09613749384880066,0.18218831717967987
3007,0.6056370988488198,0.09480004012584686,0.18189334869384766
3008,0.6090233698487282,0.09660007059574127,0.18276186287403107
3009,0.6021418794989586,0.09408508986234665,0.1811063289642334
3010,0.595333793759346,0.09676958620548248,0.1823619306087494
3011,0.6010486602783203,0.09392954409122467,0.18134459853172302
3012,0.604789175093174,0.09621172398328781,0.18127962946891785
3013,0.5978952884674072,0.09451740235090256,0.18171095848083496
3014,0.5949100956320763,0.09509921818971634,0.18061563372612
3015,0.5999024972319603,0.09530229866504669,0.1813371777534485
3016,0.6023169249296189,0.09418722987174988,0.18070301413536072
3017,0.5962785020470619,0.09557119756937027,0.18047626316547394
3018,0.592896893620491,0.093965083360672,0.18088166415691376
3019,0.5958488762378693,0.09512481838464737,0.17989075183868408
3020,0.5937136456370353,0.09433396905660629,0.1805979311466217
3021,0.5882624059915542,0.09432989358901978,0.17974050343036652
3022,0.5926482319831848,0.0947348102927208,0.18009093403816223
3023,0.599589928984642,0.09378598630428314,0.1795317828655243
3024,0.5952773094177246,0.0946953222155571,0.17987918853759766
3025,0.5874180540442466,0.09374773502349854,0.1789388656616211
3026,0.5906569272279739,0.09421252459287643,0.1799684464931488
3027,0.5930134683847428,0.09398659318685532,0.1782800853252411
3028,0.5887332305312156,0.09367334097623825,0.17984867095947266
3029,0.5829859018325806,0.09406526386737823,0.17802482843399048
3030,0.5869131878018379,0.09344322979450226,0.17930661141872406
3031,0.5891352891921997,0.09377975016832352,0.17805759608745575
3032,0.5863432332873344,0.09353857487440109,0.178679421544075
3033,0.5875646829605102,0.09328576922416687,0.1780165135860443
3034,0.5872580006718635,0.09369256347417831,0.1782076060771942
3035,0.5839505597949028,0.09287755936384201,0.17784585058689117
3036,0.5809647098183632,0.09366276860237122,0.17776986956596375
3037,0.5832850500941277,0.09268684685230255,0.17776548862457275
3038,0.5855263978242874,0.09344709664583206,0.17714568972587585
3039,0.5799565225839615,0.09262127429246902,0.17790918052196503
3040,0.5751588970422745,0.09317964315414429,0.1763538271188736
3041,0.5752163365483284,0.09257027506828308,0.17808911204338074
3042,0.5808717861771584,0.09290243685245514,0.17567870020866394
3043,0.5817332521080971,0.09254403412342072,0.17806167900562286
3044,0.5745462089776993,0.09259837865829468,0.17519313097000122
3045,0.5755915611982345,0.09252393990755081,0.17798219621181488
3046,0.5793127551674843,0.09231768548488617,0.17459772527217865
3047,0.5764418393373489,0.09245434403419495,0.1781388372182846
3048,0.570269276201725,0.09211037307977676,0.17385809123516083
3049,0.5681082606315613,0.09229377657175064,0.17811903357505798
3050,0.5746773585677147,0.09200122207403183,0.1738351285457611
3051,0.5788615062832833,0.09204970300197601,0.17694804072380066
3052,0.5715672224760056,0.09194228798151016,0.17502424120903015
3053,0.5662061721086502,0.09180165082216263,0.17497171461582184
3054,0.5711069583892823,0.09184779226779938,0.17630121111869812
3055,0.5747673690319062,0.09161902219057083,0.17363980412483215
3056,0.5704191118478775,0.09167592972517014,0.17634467780590057
3057,0.5640320301055908,0.0915072113275528,0.173836350440979
3058,0.5658579275012017,0.09145890176296234,0.17497316002845764
3059,0.5691050097346306,0.09140492230653763,0.17488496005535126
3060,0.5675987839698792,0.09126384556293488,0.17351974546909332
3061,0.5643210336565971,0.09125900268554688,0.1752597987651825
3062,0.5633655995130539,0.0911194458603859,0.17321723699569702
3063,0.562409670650959,0.09106859564781189,0.17436085641384125
3064,0.5635405421257019,0.09099860489368439,0.1738969385623932
3065,0.5656511977314949,0.09087739884853363,0.17306837439537048
3066,0.5632192999124527,0.0908568948507309,0.17430272698402405
3067,0.5622163429856301,0.0907205194234848,0.17257829010486603
3068,0.5605579897761345,0.0906771868467331,0.17367570102214813
3069,0.5577215701341629,0.090594582259655,0.172994926571846
3070,0.5585917368531227,0.09048236906528473,0.17254281044006348
3071,0.5580914169549942,0.09046579897403717,0.17338529229164124
3072,0.5513793036341668,0.09030766785144806,0.17192766070365906
3073,0.5542239934206009,0.09030629694461823,0.17298005521297455
3074,0.561304061114788,0.09016825258731842,0.17212598025798798
3075,0.556964935362339,0.09011846780776978,0.1720084846019745
3076,0.5469316452741623,0.09004740417003632,0.17249302566051483
3077,0.5489399462938309,0.08992762863636017,0.1712932288646698
3078,0.5564165860414505,0.08991624414920807,0.17230431735515594
3079,0.5543759599328041,0.08976052701473236,0.17124010622501373
3080,0.5504390880465507,0.08975695818662643,0.17155683040618896
3081,0.5514487028121948,0.08962228894233704,0.171493262052536
3082,0.5478211864829063,0.08957539498806,0.17083260416984558
3083,0.5470888763666153,0.08949801325798035,0.17144669592380524
3084,0.5509056180715561,0.0893932580947876,0.1705779731273651
3085,0.5530903086066246,0.08936410397291183,0.17092211544513702
3086,0.5487135499715805,0.08922883123159409,0.1706743687391281
3087,0.5429855152964592,0.08921025693416595,0.17026068270206451
3088,0.5443136036396027,0.08908616751432419,0.17069056630134583
3089,0.5480197697877884,0.08903976529836655,0.16984692215919495
3090,0.5431589588522912,0.088953897356987,0.17039214074611664
3091,0.5401017442345619,0.08886711299419403,0.1697123646736145
3092,0.5423194825649261,0.08881787210702896,0.1699439138174057
3093,0.5463860780000687,0.08870522677898407,0.16956624388694763
3094,0.5420185014605522,0.08866813778877258,0.16966362297534943
3095,0.537240082025528,0.08855895698070526,0.16914476454257965
3096,0.5400820717215538,0.08850559592247009,0.16969755291938782
3097,0.542188435792923,0.08842259645462036,0.1684388816356659
3098,0.5427192971110344,0.08833815157413483,0.16994553804397583
3099,0.5399628147482872,0.08828609436750412,0.1676122099161148
3100,0.5359798610210419,0.08817595988512039,0.17023174464702606
3101,0.5387314930558205,0.08814264833927155,0.16683541238307953
3102,0.5421627953648567,0.08802226185798645,0.1703665554523468
3103,0.537515775859356,0.08799028396606445,0.16639116406440735
3104,0.5342476546764374,0.08787813782691956,0.16992588341236115
3105,0.5353200063109398,0.0878310278058052,0.1667787879705429
3106,0.534386183321476,0.08773863315582275,0.16857194900512695
3107,0.5329914703965187,0.08766992390155792,0.16786570847034454
3108,0.5363848686218262,0.08759880810976028,0.16700783371925354
3109,0.5368294939398766,0.0875127762556076,0.1685895323753357
3110,0.5303335353732109,0.08745428919792175,0.16628150641918182
3111,0.5285715758800507,0.08736155927181244,0.16818979382514954
3112,0.5314607888460159,0.08730468899011612,0.1667243093252182
3113,0.5329672038555145,0.08721616864204407,0.166847825050354
3114,0.5320167347788811,0.0871509462594986,0.1676420420408249
3115,0.5254692018032074,0.08707445859909058,0.16558875143527985
3116,0.5231682077050209,0.08699455857276917,0.168004110455513
3117,0.5262086540460587,0.08693458884954453,0.16513840854167938
3118,0.5266956046223641,0.08683924376964569,0.16757328808307648
3119,0.5247592777013779,0.08679424971342087,0.16520048677921295
3120,0.5254391297698021,0.08668498694896698,0.167087584733963
3121,0.5267250433564186,0.08665257692337036,0.164847731590271
3122,0.5260655552148819,0.0865326076745987,0.16732051968574524
3123,0.5225736856460571,0.08651039749383926,0.16381646692752838
3124,0.5214920327067375,0.08638111501932144,0.16779860854148865
3125,0.5225039660930634,0.0863683819770813,0.16330879926681519
3126,0.5224693611264228,0.08622898906469345,0.16700981557369232
3127,0.5222523093223572,0.08623010665178299,0.16439548134803772
3128,0.5190825641155243,0.08607230335474014,0.1649358868598938
3129,0.5137515172362328,0.08609739691019058,0.16597218811511993
3130,0.5171211034059524,0.08590908348560333,0.16330768167972565
3131,0.5212635368108749,0.0859742984175682,0.16629528999328613
3132,0.5195762991905213,0.08573511987924576,0.1634204238653183
3133,0.5148611515760422,0.08586470782756805,0.1648961454629898
3134,0.5129230201244355,0.08554446697235107,0.16469164192676544
3135,0.5127840518951416,0.08577772229909897,0.16320636868476868
3136,0.5146522209048271,0.08532773703336716,0.16538195312023163
3137,0.5165291517972946,0.08572352677583694,0.16269823908805847
3138,0.5114283427596092,0.08507224917411804,0.16474299132823944
3139,0.5098945274949074,0.0857154130935669,0.1631893813610077
3140,0.5158116802573204,0.08476713299751282,0.1637669950723648
3141,0.5156014263629913,0.08576364815235138,0.16324499249458313
3142,0.5078262001276016,0.08441147208213806,0.1638346016407013
3143,0.5075574815273285,0.08585035800933838,0.16201581060886383
3144,0.5108081489801407,0.0840659961104393,0.16501794755458832
3145,0.5100029036402702,0.08584767580032349,0.1603243499994278
3146,0.5098070442676544,0.0839676707983017,0.1656675785779953
3147,0.5082662135362626,0.0854111835360527,0.1603258103132248
3148,0.5070102006196976,0.08450101315975189,0.16384956240653992
3149,0.5032743901014328,0.08425900340080261,0.16270214319229126
3150,0.5076782777905464,0.08567477762699127,0.1608055830001831
3151,0.5089803591370583,0.0826825425028801,0.1645861268043518
3152,0.5049659088253975,0.0869976133108139,0.15979233384132385
3153,0.5025643959641457,0.08118896186351776,0.16355402767658234
3154,0.5062511190772057,0.08806402236223221,0.16169552505016327
3155,0.5051685735583306,0.08064325153827667,0.16061002016067505
3156,0.5006707534193993,0.08848603069782257,0.16374996304512024
3157,0.5006024822592735,0.08169539272785187,0.15927380323410034
3158,0.49591282308101653,0.08724561333656311,0.1630328744649887
3159,0.49619910717010496,0.08228745311498642,0.16084925830364227
3160,0.5011408776044846,0.08402572572231293,0.16032543778419495
3161,0.5029547080397606,0.08538887649774551,0.16280779242515564
3162,0.4973173558712006,0.08137018233537674,0.15890184044837952
3163,0.49946644604206086,0.08647600561380386,0.16234390437602997
3164,0.5006448030471802,0.08160634338855743,0.16007664799690247
3165,0.49444190263748167,0.08451004326343536,0.16003736853599548
3166,0.489034378528595,0.08416102081537247,0.1617320328950882
3167,0.49445886462926864,0.08168552815914154,0.15867996215820312
3168,0.4955236554145813,0.08583526313304901,0.16149795055389404
3169,0.49188910871744157,0.08107388019561768,0.15939098596572876
3170,0.4903919830918312,0.08474217355251312,0.15975964069366455
3171,0.4930244594812393,0.08281795680522919,0.16056512296199799
3172,0.4933220729231834,0.08248840272426605,0.1586274802684784
3173,0.49433811455965043,0.08419092744588852,0.16043946146965027
3174,0.48954356014728545,0.08187976479530334,0.15894494950771332
3175,0.4832969784736633,0.08335703611373901,0.15926869213581085
3176,0.48404670804739,0.08320741355419159,0.1596015989780426
3177,0.48879614174366,0.08155500888824463,0.15845108032226562
3178,0.48906406909227373,0.08427061140537262,0.15947020053863525
3179,0.4856542214751244,0.08104001730680466,0.1584770381450653
3180,0.4829224035143852,0.08360929787158966,0.15879225730895996
3181,0.484447056055069,0.08199803531169891,0.15860237181186676
3182,0.48549273908138274,0.08233015239238739,0.15842801332473755
3183,0.484252056479454,0.08245828002691269,0.1582048386335373
3184,0.483770477771759,0.08255017548799515,0.15853187441825867
3185,0.48472800105810165,0.0809030532836914,0.1575988531112671
3186,0.48037397414445876,0.08470062911510468,0.15850582718849182
3187,0.47730400413274765,0.07908318936824799,0.15741072595119476
3188,0.4812388688325882,0.08666984736919403,0.1579507738351822
3189,0.4828960046172142,0.07924552261829376,0.1576581597328186
3190,0.48097862005233766,0.08476398885250092,0.1572193056344986
3191,0.47823479771614075,0.08175885677337646,0.15775883197784424
3192,0.47906343191862105,0.0787942185997963,0.1568857878446579
3193,0.4804136946797371,0.0875096395611763,0.15737365186214447
3194,0.48115812987089157,0.07440333068370819,0.15696585178375244
3195,0.47746119648218155,0.08912606537342072,0.15677358210086823
3196,0.4726091966032982,0.075480617582798,0.15702641010284424
3197,0.4713270515203476,0.0855298712849617,0.1563912332057953
3198,0.47747899889945983,0.08000671118497849,0.1567659080028534
3199,0.4790398940443993,0.08117608726024628,0.15631429851055145
3200,0.4724994584918022,0.08255033195018768,0.15631480515003204
3201,0.4692954048514366,0.08050426095724106,0.156276136636734
3202,0.4739541232585907,0.08136426657438278,0.15596553683280945
3203,0.47353744953870774,0.08197565376758575,0.1560547798871994
3204,0.46890509575605394,0.08005539327859879,0.1558111160993576
3205,0.46869613975286484,0.08202571421861649,0.15568971633911133
3206,0.4732402846217155,0.08066704869270325,0.15571992099285126
3207,0.46856071799993515,0.08064097911119461,0.15533950924873352
3208,0.4646000489592552,0.08159385621547699,0.15557530522346497
3209,0.47027776539325716,0.07997793704271317,0.15504190325737
3210,0.4700146600604057,0.08128958940505981,0.15542416274547577
3211,0.46041044890880584,0.08039505034685135,0.15468277037143707
3212,0.46334707736968994,0.08045891672372818,0.1554097831249237
3213,0.47037755995988845,0.08068350702524185,0.154124915599823
3214,0.46560334861278535,0.0801086574792862,0.15564818680286407
3215,0.4610249102115631,0.08054469525814056,0.1532752960920334
3216,0.464428074657917,0.07992524653673172,0.15622413158416748
3217,0.46527854800224305,0.08047252893447876,0.15206541121006012
3218,0.45893208831548693,0.07968650013208389,0.15713120996952057
3219,0.45765158385038374,0.08023015409708023,0.15076467394828796
3220,0.46086345314979554,0.0799274891614914,0.15757359564304352
3221,0.4622816205024719,0.07943101227283478,0.15089520812034607
3222,0.4575984001159668,0.08048980683088303,0.15570378303527832
3223,0.4578336179256439,0.07885745167732239,0.15349914133548737
3224,0.45858231782913206,0.08025011420249939,0.15236182510852814
3225,0.4572420284152031,0.07942788302898407,0.15581564605236053
3226,0.45521451681852343,0.07901711761951447,0.15101467072963715
3227,0.45766990929841994,0.08038634061813354,0.15506911277770996
3228,0.45793756395578383,0.07824969291687012,0.15280209481716156
3229,0.45217745304107665,0.08016456663608551,0.15227362513542175
3230,0.45299302637577055,0.07894320785999298,0.1547337770462036
3231,0.4579444244503975,0.07880289852619171,0.1511610448360443
3232,0.4547888204455376,0.08000069856643677,0.15390820801258087
3233,0.4539999723434448,0.07801149785518646,0.15272147953510284
3234,0.45397443026304246,0.0797838568687439,0.15161065757274628
3235,0.45311983674764633,0.07868592441082001,0.1539962738752365
3236,0.44865324795246125,0.07847805321216583,0.15107223391532898
3237,0.44799860566854477,0.07967351377010345,0.15287551283836365
3238,0.4522142246365547,0.07770936191082001,0.15247228741645813
3239,0.4546805053949356,0.07952333986759186,0.15108619630336761
3240,0.44702126979827883,0.07820308208465576,0.15308454632759094
3241,0.44212629944086074,0.07845652848482132,0.15107356011867523
3242,0.4483477294445038,0.07895435392856598,0.15177609026432037
3243,0.4501766264438629,0.0778193399310112,0.1522669494152069
3244,0.4438296914100647,0.07882117480039597,0.1504182368516922
3245,0.44528948962688447,0.07814295589923859,0.1524571180343628
3246,0.44657125025987626,0.07801324129104614,0.15056078135967255
3247,0.44212494045495987,0.07863447815179825,0.1513868272304535
3248,0.44235075265169144,0.0775458812713623,0.15117046236991882
3249,0.4428891658782959,0.07845990359783173,0.1507958471775055
3250,0.44631686955690386,0.07779239863157272,0.1506156474351883
3251,0.4438745453953743,0.07778608053922653,0.1515302062034607
3252,0.43957499861717225,0.07816972583532333,0.14911477267742157
3253,0.4403840199112892,0.07735246419906616,0.15254224836826324
3254,0.4430325269699097,0.07806944847106934,0.14800870418548584
3255,0.441529692709446,0.07743941992521286,0.15275554358959198
3256,0.4406372308731079,0.07759113609790802,0.14780619740486145
3257,0.4392539173364639,0.07766053825616837,0.15218298137187958
3258,0.4359355285763741,0.07723073661327362,0.14825007319450378
3259,0.43306737393140793,0.07760260254144669,0.15112926065921783
3260,0.44114859253168104,0.07718823850154877,0.14896902441978455
3261,0.4404785692691803,0.07730676978826523,0.15011295676231384
3262,0.4326684311032295,0.0772431343793869,0.149311363697052
3263,0.43258838206529615,0.07705976814031601,0.14977064728736877
3264,0.43760308176279067,0.07715697586536407,0.14874546229839325
3265,0.43469425588846206,0.07697495073080063,0.15048447251319885
3266,0.4308095261454582,0.07695893198251724,0.1472565233707428
3267,0.43575442433357237,0.0769198089838028,0.15160831809043884
3268,0.43320678025484083,0.07681192457675934,0.1462847888469696
3269,0.42903797775506974,0.07677099853754044,0.15121303498744965
3270,0.4304450869560242,0.07675649225711823,0.1475273221731186
3271,0.4312073215842247,0.07657500356435776,0.14856883883476257
3272,0.42911804765462874,0.0766870453953743,0.1502991020679474
3273,0.4297893583774567,0.07644891738891602,0.1455996334552765
3274,0.42816357165575025,0.07652265578508377,0.1520151048898697
3275,0.42397488057613375,0.07640759646892548,0.14488016068935394
3276,0.42245619297027587,0.07631106674671173,0.15077385306358337
3277,0.42837895154953004,0.07636360824108124,0.14702542126178741
3278,0.43083278834819794,0.07614918798208237,0.14756491780281067
3279,0.4246426492929459,0.07624102383852005,0.14965590834617615
3280,0.42038616836071013,0.07607072591781616,0.14537839591503143
3281,0.4218041002750397,0.07605425268411636,0.15010936558246613
3282,0.4225419729948044,0.07602409273386002,0.14583705365657806
3283,0.42224518209695816,0.07586970925331116,0.14818507432937622
3284,0.42384162694215777,0.07594867795705795,0.1477782130241394
3285,0.4208834141492844,0.07572780549526215,0.14599846303462982
3286,0.42015342861413957,0.07583235949277878,0.14881187677383423
3287,0.4249964222311974,0.07561539113521576,0.14550045132637024
3288,0.42039193511009215,0.07570397108793259,0.14793547987937927
3289,0.4149604395031929,0.07549996674060822,0.14656402170658112
3290,0.4188298225402832,0.07559076696634293,0.14624282717704773
3291,0.4205684468150139,0.07536162436008453,0.14757885038852692
3292,0.41823398172855375,0.0755063071846962,0.14535216987133026
3293,0.41342196613550186,0.07519210129976273,0.14737507700920105
3294,0.41421996206045153,0.07545752823352814,0.14570200443267822
3295,0.4148695632815361,0.07498297095298767,0.14628024399280548
3296,0.41860831528902054,0.07545571774244308,0.14638976752758026
3297,0.41965269595384597,0.07472418993711472,0.14542250335216522
3298,0.41114156544208524,0.07550094276666641,0.1464175432920456
3299,0.410473071038723,0.07443659007549286,0.1454194337129593
3300,0.4167862296104431,0.07554091513156891,0.14566664397716522
3301,0.41580153107643125,0.07421822845935822,0.14593221247196198
3302,0.406503027677536,0.0754278302192688,0.1447715014219284
3303,0.4119433775544167,0.07424094527959824,0.14624306559562683
3304,0.4182612657546997,0.0750293880701065,0.14432640373706818
3305,0.413197323679924,0.07452325522899628,0.1460067182779312
3306,0.40728514045476916,0.07447527348995209,0.14438197016716003
3307,0.4096754685044289,0.07481567561626434,0.1454380303621292
3308,0.41116963475942614,0.07405631244182587,0.1445339024066925
3309,0.40573917627334594,0.07486346364021301,0.1450337916612625
3310,0.4084192141890526,0.07394367456436157,0.144312784075737
3311,0.4139935508370399,0.0745997279882431,0.14513881504535675
3312,0.4110541924834251,0.07408665865659714,0.14355814456939697
3313,0.4053241267800331,0.07418938726186752,0.14572902023792267
3314,0.404328316450119,0.07423658668994904,0.14245668053627014
3315,0.40716400295495986,0.07390633225440979,0.14644472301006317
3316,0.4059401050209999,0.07415837049484253,0.14161346852779388
3317,0.4029120698571205,0.07390487939119339,0.1464015543460846
3318,0.4053151547908783,0.07379356771707535,0.14205852150917053
3319,0.4083030179142952,0.07414931058883667,0.1448451429605484
3320,0.40128947496414186,0.07325343787670135,0.14373381435871124
3321,0.39672190994024276,0.07449369877576828,0.14279231429100037
3322,0.4046054810285568,0.07267729938030243,0.14500510692596436
3323,0.4037835463881493,0.07484103739261627,0.1418946087360382
3324,0.3958533003926277,0.07212832570075989,0.14466966688632965
3325,0.40021603256464006,0.07512800395488739,0.14264410734176636
3326,0.40610262751579285,0.0717676430940628,0.14309194684028625
3327,0.3987595304846764,0.0750204473733902,0.14384864270687103
3328,0.39266854971647264,0.07210919260978699,0.1419171392917633
3329,0.4003986656665802,0.07402242720127106,0.1439792811870575
3330,0.40429818630218506,0.07325942814350128,0.142118901014328
3331,0.3957158803939819,0.07262574881315231,0.14286768436431885
3332,0.3950529515743256,0.07420675456523895,0.14302803575992584
3333,0.3963968336582184,0.07197438180446625,0.14174823462963104
3334,0.3951965615153313,0.07404201477766037,0.14329159259796143
3335,0.39456157833337785,0.07250833511352539,0.14166952669620514
3336,0.39581556618213654,0.07292826473712921,0.14249271154403687
3337,0.3959240600466728,0.07346034795045853,0.14233708381652832
3338,0.3948803931474686,0.07201198488473892,0.14147433638572693
3339,0.3923246145248413,0.07367214560508728,0.14265522360801697
3340,0.3945733428001404,0.07211034744977951,0.14120754599571228
3341,0.39294085651636124,0.07289321720600128,0.142100527882576
3342,0.39210841059684753,0.07286309450864792,0.14166341722011566
3343,0.3947311475872993,0.07197634130716324,0.1411965936422348
3344,0.395094034075737,0.07322919368743896,0.1420113742351532
3345,0.39259955286979675,0.07180462777614594,0.140777125954628
3346,0.39034451097249984,0.07275386899709702,0.14168164134025574
3347,0.3882044181227684,0.07229704409837723,0.14101757109165192
3348,0.39043906033039094,0.07198899984359741,0.14092287421226501
3349,0.39313033670187,0.07265564054250717,0.14135396480560303
3350,0.3876354083418846,0.07170040905475616,0.14039920270442963
3351,0.38747019320726395,0.07238618284463882,0.14122389256954193
3352,0.3921715408563614,0.07199325412511826,0.14042100310325623
3353,0.389812670648098,0.07176680117845535,0.14064635336399078
3354,0.38247651159763335,0.07233355939388275,0.1406865417957306
3355,0.38655284494161607,0.07138819992542267,0.14008310437202454
3356,0.3896583795547485,0.07226527482271194,0.1407092958688736
3357,0.3849025070667267,0.07144291698932648,0.1399001181125641
3358,0.38178548216819763,0.07188493758440018,0.14033782482147217
3359,0.38818703442811964,0.0716167762875557,0.14002534747123718
3360,0.38898171186447145,0.07158617675304413,0.1398252248764038
3361,0.38185935765504836,0.0715826228260994,0.14010970294475555
3362,0.38122690469026566,0.07152903079986572,0.13950015604496002
3363,0.38743871748447417,0.071368008852005,0.13992735743522644
3364,0.3830136924982071,0.07154026627540588,0.13944341242313385
3365,0.37396039217710497,0.0712103471159935,0.13954932987689972
3366,0.37803213894367216,0.07139857858419418,0.13947273790836334
3367,0.3844843044877052,0.07124020904302597,0.13920265436172485
3368,0.38113695085048677,0.07110406458377838,0.1393756866455078
3369,0.3783100485801697,0.07133044302463531,0.13902997970581055
3370,0.3811737298965454,0.07086637616157532,0.13911092281341553
3371,0.37858661711215974,0.07126180827617645,0.13897882401943207
3372,0.3758265435695648,0.07083741575479507,0.13879840075969696
3373,0.3791885316371918,0.07099365442991257,0.13889893889427185
3374,0.382445427775383,0.07094115018844604,0.13857291638851166
3375,0.37659491449594495,0.07069101184606552,0.13870342075824738
3376,0.37492636889219283,0.07097566872835159,0.1384604573249817
3377,0.3788052275776863,0.0705353170633316,0.13842758536338806
3378,0.3777884393930435,0.07082556188106537,0.13838088512420654
3379,0.37630201429128646,0.07055316865444183,0.13817080855369568
3380,0.373002390563488,0.07055695354938507,0.13823843002319336
3381,0.3747046858072281,0.07061003148555756,0.13800135254859924
3382,0.3784382715821266,0.07033101469278336,0.1380077302455902
3383,0.37585828453302383,0.07056166231632233,0.13790389895439148
3384,0.3749130189418793,0.07024239003658295,0.1377359926700592
3385,0.3735943868756294,0.07038243114948273,0.13781538605690002
3386,0.3697864592075348,0.07024883478879929,0.13748444616794586
3387,0.37087232023477557,0.0701640173792839,0.13768897950649261
3388,0.3738804221153259,0.07023946940898895,0.13727661967277527
3389,0.37836643904447553,0.07000835984945297,0.13753123581409454
3390,0.37112689167261126,0.0701429694890976,0.1370755136013031
3391,0.3682955339550972,0.06994370371103287,0.13740065693855286
3392,0.36844339072704313,0.06997440755367279,0.1368122696876526
3393,0.3698794677853584,0.06991908699274063,0.13736946880817413
3394,0.36773100048303603,0.06980519741773605,0.13641846179962158
3395,0.3688968330621719,0.06986219435930252,0.13750290870666504
3396,0.3687157675623894,0.06969358026981354,0.1358308345079422
3397,0.37263651341199877,0.06973705440759659,0.13786007463932037
3398,0.3702273085713387,0.06965171545743942,0.13500383496284485
3399,0.3645575478672981,0.0695483535528183,0.13846240937709808
3400,0.3699204191565514,0.06966980546712875,0.1339978575706482
3401,0.3688244894146919,0.0692962110042572,0.1390826404094696
3402,0.364863184094429,0.06977365165948868,0.13334950804710388
3403,0.36351973861455916,0.06891714036464691,0.13880681991577148
3404,0.36711992472410204,0.07008462399244308,0.13422450423240662
3405,0.36645412147045137,0.06822584569454193,0.13667862117290497
3406,0.36045045852661134,0.0708533376455307,0.1367081105709076
3407,0.36129918694496155,0.06937883794307709,0.1337616890668869
3408,0.3643965557217598,0.07209473103284836,0.13887596130371094
3409,0.36526537835597994,0.07017768919467926,0.13219034671783447
3410,0.3596686065196991,0.07217315584421158,0.13894586265087128
3411,0.36209985613822937,0.06719756126403809,0.13306953012943268
3412,0.3650971457362175,0.06940117478370667,0.1367628276348114
3413,0.3579121306538582,0.07031024247407913,0.1353720724582672
3414,0.35884800404310224,0.06752529740333557,0.13434188067913055
3415,0.36506057232618333,0.0710763931274414,0.13667024672031403
3416,0.36295182108879087,0.06790432333946228,0.13384422659873962
3417,0.3576529875397682,0.06845805048942566,0.13569927215576172
3418,0.3589460879564285,0.07059736549854279,0.13534756004810333
3419,0.3621304914355278,0.06661998480558395,0.13344204425811768
3420,0.3605786398053169,0.07038874179124832,0.13716407120227814
3421,0.35835801661014555,0.06840984523296356,0.1318153440952301
3422,0.3609177455306053,0.06750696897506714,0.1376061886548996
3423,0.35851304829120634,0.07057838141918182,0.13205179572105408
3424,0.35494413822889326,0.06670723855495453,0.1360970437526703
3425,0.35777957141399386,0.0691886618733406,0.1339276283979416
3426,0.3627164214849472,0.06925623118877411,0.13367217779159546
3427,0.3585264727473259,0.06620897352695465,0.13570772111415863
3428,0.35580885261297224,0.07096464931964874,0.13229236006736755
3429,0.3535002008080482,0.06599003821611404,0.13585422933101654
3430,0.3540635794401169,0.06941322982311249,0.13269856572151184
3431,0.359740050137043,0.06795307248830795,0.13447017967700958
3432,0.35867968052625654,0.06779544800519943,0.13403400778770447
3433,0.3530396282672882,0.06790094077587128,0.1329595148563385
3434,0.3530019536614418,0.06930170953273773,0.13468027114868164
3435,0.35610332190990446,0.06514602899551392,0.13269254565238953
3436,0.35434127748012545,0.07184676826000214,0.13391754031181335
3437,0.35160491317510606,0.06368621438741684,0.13359487056732178
3438,0.3563790783286095,0.07120580971240997,0.1325375884771347
3439,0.35201295763254165,0.06615723669528961,0.13438832759857178
3440,0.3440506666898727,0.06749531626701355,0.13191182911396027
3441,0.35003799945116043,0.06963811814785004,0.1340378224849701
3442,0.35558714270591735,0.0650392398238182,0.13245490193367004
3443,0.3498591586947441,0.07025829702615738,0.1328231245279312
3444,0.3457296535372734,0.06587325781583786,0.13334250450134277
3445,0.35258554965257644,0.06816504895687103,0.13183671236038208
3446,0.35080536454916,0.06812838464975357,0.13353312015533447
3447,0.3452860116958618,0.06613733619451523,0.13178373873233795
3448,0.34726413488388064,0.06909153610467911,0.13282623887062073
3449,0.3507858529686928,0.06596110016107559,0.1323569118976593
3450,0.3493411421775818,0.06825748831033707,0.13190864026546478
3451,0.348379984498024,0.06706457585096359,0.132728710770607
3452,0.34671071022748945,0.06682439893484116,0.1314982920885086
3453,0.34550154358148577,0.06805470585823059,0.13246482610702515
3454,0.34776547849178313,0.06603936851024628,0.1316666305065155
3455,0.3466579169034958,0.06807084381580353,0.13183586299419403
3456,0.34358948171138765,0.06632902473211288,0.13192319869995117
3457,0.3463874086737633,0.06712672114372253,0.13138504326343536
3458,0.3489412322640419,0.06727083027362823,0.1318318396806717
3459,0.34321958720684054,0.06600265204906464,0.1313333660364151
3460,0.3393605500459671,0.06786816567182541,0.1314113885164261
3461,0.34254395961761475,0.06569090485572815,0.1314651221036911
3462,0.3440428264439106,0.06741601973772049,0.13098664581775665
3463,0.34068427681922914,0.06637133657932281,0.13146010041236877
3464,0.34379188269376754,0.06636140495538712,0.13077855110168457
3465,0.3474779769778252,0.06706035882234573,0.13124509155750275
3466,0.34264668077230453,0.06593910604715347,0.1307050585746765
3467,0.34211190044879913,0.06666018813848495,0.13101907074451447
3468,0.34610564857721327,0.06676899641752243,0.13051332533359528
3469,0.3415171965956688,0.06520579010248184,0.1310245543718338
3470,0.33669519871473313,0.06821481883525848,0.1300259530544281
3471,0.33989598155021666,0.06366788595914841,0.13134771585464478
3472,0.34555660635232927,0.06935259699821472,0.1292380392551422
3473,0.34320098012685774,0.06267540156841278,0.13194744288921356
3474,0.338142617046833,0.07005660235881805,0.1281907856464386
3475,0.3432638615369797,0.06469462066888809,0.1328265368938446
3476,0.33972013294696807,0.07005186378955841,0.12683025002479553
3477,0.3312627226114273,0.06426449120044708,0.13406124711036682
3478,0.3375744059681892,0.06778606027364731,0.12519380450248718
3479,0.3446550726890564,0.0660572499036789,0.13531646132469177
3480,0.3379097402095795,0.06434793770313263,0.12416055053472519
3481,0.336514812707901,0.06856011599302292,0.1351635605096817
3482,0.3427813217043877,0.06325174868106842,0.1253613978624344
3483,0.3357959449291229,0.06767828017473221,0.1324784904718399
3484,0.3297983407974243,0.06548955291509628,0.12874868512153625
3485,0.3380915358662605,0.06466890871524811,0.12860867381095886
3486,0.3403423622250557,0.06776991486549377,0.1318662464618683
3487,0.3316925212740898,0.06361398100852966,0.12652799487113953
3488,0.3314163893461227,0.0669093057513237,0.13205210864543915
3489,0.3388754889369011,0.06557086855173111,0.12764385342597961
3490,0.33781872093677523,0.06436152011156082,0.12961691617965698
3491,0.33209262490272523,0.06722928583621979,0.13012874126434326
3492,0.33196204900741577,0.06381689757108688,0.12729021906852722
3493,0.33720775246620177,0.06613371521234512,0.13112673163414001
3494,0.3331541076302528,0.06557547301054001,0.12721940875053406
3495,0.32974631488323214,0.06414622813463211,0.12985141575336456
3496,0.3340664207935333,0.06652148813009262,0.12865710258483887
3497,0.333955255150795,0.06420128047466278,0.1281702071428299
3498,0.3313065946102142,0.0651778131723404,0.12935343384742737
3499,0.3339684188365936,0.06581243127584457,0.12807540595531464
3500,0.3319078356027603,0.06363075226545334,0.12817862629890442
3501,0.3313775837421417,0.06632129102945328,0.1295432150363922
3502,0.33039015233516694,0.06392064690589905,0.1261155903339386
3503,0.33126858770847323,0.06510952115058899,0.1310674101114273
3504,0.3355118155479431,0.06514892727136612,0.12472762167453766
3505,0.3317850589752197,0.06405800580978394,0.1314765065908432
3506,0.32543991655111315,0.06534811854362488,0.12469570338726044
3507,0.3292130842804909,0.06437036395072937,0.1304587572813034
3508,0.33099551498889923,0.06448337435722351,0.12609997391700745
3509,0.32458493262529375,0.0650506541132927,0.1282404363155365
3510,0.3259584054350853,0.06403090804815292,0.12814021110534668
3511,0.32989331930875776,0.06483016908168793,0.12621906399726868
3512,0.33164875358343127,0.06450028717517853,0.1291799396276474
3513,0.3282917127013206,0.06409958004951477,0.12572339177131653
3514,0.3264167636632919,0.06487490236759186,0.12850654125213623
3515,0.3264456495642662,0.06397369503974915,0.126785546541214
3516,0.32706652134656905,0.0644453838467598,0.1267930567264557
3517,0.32482353448867796,0.06447046250104904,0.12808561325073242
3518,0.32234914153814315,0.06382860243320465,0.12566885352134705
3519,0.32513219863176346,0.06465500593185425,0.12818773090839386
3520,0.3272399127483368,0.06385694444179535,0.12597423791885376
3521,0.32296185493469237,0.06414844840765,0.1270413100719452
3522,0.3199844852089882,0.06432393938302994,0.126970574259758
3523,0.3220508545637131,0.06361211836338043,0.12592950463294983
3524,0.32420060634613035,0.06441663950681686,0.12726275622844696
3525,0.3277019277215004,0.06367776542901993,0.12593592703342438
3526,0.3245086669921875,0.06392562389373779,0.12639550864696503
3527,0.3188979595899582,0.06408558785915375,0.12678870558738708
3528,0.31834088265895844,0.06343887746334076,0.1252162754535675
3529,0.32535991817712784,0.06417205929756165,0.12735383212566376
3530,0.322822242975235,0.06344333291053772,0.12478353828191757
3531,0.31634120643138885,0.06379556655883789,0.1269809752702713
3532,0.3174793303012848,0.06371936947107315,0.12521684169769287
3533,0.32332911640405654,0.06341788172721863,0.12603197991847992
3534,0.3217866003513336,0.06375496089458466,0.12581387162208557
3535,0.31566874235868453,0.06341513246297836,0.1253088414669037
3536,0.3190300613641739,0.06342523545026779,0.12592217326164246
3537,0.32196916043758395,0.06365624070167542,0.125178262591362
3538,0.3159496530890465,0.06303183734416962,0.12554384768009186
3539,0.31720731854438783,0.0638047382235527,0.12530438601970673
3540,0.31933081448078154,0.06281156837940216,0.1251736730337143
3541,0.3165192067623138,0.06380674242973328,0.12523213028907776
3542,0.3166957288980484,0.06263379007577896,0.12508516013622284
3543,0.31959960907697677,0.06391958892345428,0.12493356317281723
3544,0.3150433823466301,0.062210600823163986,0.1250888854265213
3545,0.31551750004291534,0.06436268985271454,0.12469682842493057
3546,0.3185013547539711,0.06149333715438843,0.12490297853946686
3547,0.3145528569817543,0.06495347619056702,0.1247052550315857
3548,0.31430738270282743,0.060962628573179245,0.12451859563589096
3549,0.31488976925611495,0.06493569165468216,0.12479863315820694
3550,0.3145498216152191,0.061489202082157135,0.12419599294662476
3551,0.31108906418085097,0.06368224322795868,0.12469309568405151
3552,0.31478228121995927,0.06300946325063705,0.12414517253637314
3553,0.3183524176478386,0.062051188200712204,0.12432445585727692
3554,0.3158286765217781,0.06413231790065765,0.12428714334964752
3555,0.31370624601840974,0.06144508719444275,0.12388529628515244
3556,0.31292818635702135,0.06385122239589691,0.12437526136636734
3557,0.3141851469874382,0.06223994493484497,0.12357644736766815
3558,0.31278743147850036,0.06254403293132782,0.1243390291929245
3559,0.3119616091251373,0.06336536258459091,0.12329647690057755
3560,0.31298979222774503,0.06162847951054573,0.1244434267282486
3561,0.31426736861467364,0.06352048367261887,0.12273086607456207
3562,0.3167821988463402,0.0619109682738781,0.12485859543085098
3563,0.3144698113203049,0.06260628998279572,0.12203943729400635
3564,0.3092404693365097,0.0628030076622963,0.12503570318222046
3565,0.3108294688165188,0.06169617176055908,0.12202616035938263
3566,0.3126800686120987,0.06312619149684906,0.1242515817284584
3567,0.31036844551563264,0.061687178909778595,0.12294461578130722
3568,0.3095122501254082,0.0625266432762146,0.12288554012775421
3569,0.3138053297996521,0.06232844665646553,0.12391102313995361
3570,0.30783962160348893,0.061738479882478714,0.12201045453548431
3571,0.306138901412487,0.06268557161092758,0.12397018820047379
3572,0.3154094606637955,0.06158066913485527,0.12223271280527115
3573,0.31757501512765884,0.06231194734573364,0.12303289026021957
3574,0.30424128770828246,0.06202849745750427,0.12305848300457001
3575,0.30126391276717185,0.06164813041687012,0.12203129380941391
3576,0.31346940994262695,0.06240464001893997,0.12343140691518784
3577,0.31053919047117234,0.061364542692899704,0.12183443456888199
3578,0.3031788632273674,0.06225559115409851,0.1229013055562973
3579,0.30497460514307023,0.061576150357723236,0.12236282974481583
3580,0.30745029002428054,0.061809293925762177,0.1220225840806961
3581,0.30610841512680054,0.06181134656071663,0.12278985977172852
3582,0.30555076748132703,0.06161125749349594,0.12162742763757706
3583,0.30345690697431565,0.061623960733413696,0.12252379953861237
3584,0.3051201842725277,0.06188385561108589,0.12191635370254517
3585,0.3086828514933586,0.061049919575452805,0.12177196890115738
3586,0.30068822056055067,0.06237154081463814,0.12237447500228882
3587,0.29950654357671735,0.06047077104449272,0.12117457389831543
3588,0.3056699723005295,0.06266508996486664,0.12244979292154312
3589,0.3025250554084778,0.06025584787130356,0.12104152143001556
3590,0.29653460085391997,0.06246441602706909,0.12214149534702301
3591,0.30513320565223695,0.06061235070228577,0.12108336389064789
3592,0.3042510062456131,0.06171861290931702,0.12192847579717636
3593,0.2964098460972309,0.061344485729932785,0.12078088521957397
3594,0.2994530454277992,0.06088811904191971,0.1222383975982666
3595,0.3065300464630127,0.0618378147482872,0.11989740282297134
3596,0.3002883717417717,0.0605398528277874,0.12307361513376236
3597,0.29183990955352784,0.06172536686062813,0.11868713796138763
3598,0.3037874087691307,0.0607902891933918,0.12391690164804459
3599,0.30561814159154893,0.061140477657318115,0.11797821521759033
3600,0.2946221843361855,0.06127387285232544,0.12366572767496109
3601,0.2933920778334141,0.06060533970594406,0.11891569942235947
3602,0.2997348353266716,0.06145835667848587,0.12163771688938141
3603,0.3001603662967682,0.06051848456263542,0.12114463746547699
3604,0.30054173469543455,0.06116820499300957,0.11929615586996078
3605,0.2985654190182686,0.06080623343586922,0.12258680909872055
3606,0.29604538530111313,0.06069277599453926,0.11859540641307831
3607,0.29519994109869,0.06104813143610954,0.12193707376718521
3608,0.29707048535346986,0.060464002192020416,0.11988154798746109
3609,0.2955294787883759,0.06092875078320503,0.11995518207550049
3610,0.2951554529368877,0.06061102822422981,0.12144900858402252
3611,0.298079090565443,0.06051655486226082,0.11875376850366592
3612,0.2945141211152077,0.0609014518558979,0.12147587537765503
3613,0.2920019991695881,0.06012943387031555,0.11932124197483063
3614,0.29600449129939077,0.061034590005874634,0.12004516273736954
3615,0.2976627923548222,0.05996602773666382,0.12058258056640625
3616,0.29255813360214233,0.06096615269780159,0.11883901059627533
3617,0.29496258571743966,0.05990949273109436,0.12084732204675674
3618,0.2998849958181381,0.06093759462237358,0.11900913715362549
3619,0.29349625259637835,0.05965777114033699,0.11981646716594696
3620,0.29098245948553086,0.0612373873591423,0.11997593939304352
3621,0.2978510111570358,0.05901449918746948,0.11868701130151749
3622,0.2945586293935776,0.06190747022628784,0.12038425356149673
3623,0.29210317581892015,0.05815567821264267,0.11851300299167633
3624,0.29303088784217834,0.06249995902180672,0.11979196965694427
3625,0.289517617970705,0.05783122032880783,0.11903675645589828
3626,0.29356539249420166,0.062075089663267136,0.11902131140232086
3627,0.29976204633712766,0.05885063856840134,0.11918987333774567
3628,0.2913165234029293,0.06038552522659302,0.11903905868530273
3629,0.28531245067715644,0.06060086563229561,0.1183735728263855
3630,0.2922544673085213,0.058738112449645996,0.11997021734714508
3631,0.29655525386333464,0.06155284121632576,0.1168803796172142
3632,0.2920846246182919,0.05843077227473259,0.12129835784435272
3633,0.29001374915242195,0.06093336269259453,0.1152472272515297
3634,0.2927543431520462,0.05951570346951485,0.12258541584014893
3635,0.2897853724658489,0.05946173146367073,0.11397546529769897
3636,0.28825405314564706,0.06067438796162605,0.12292275577783585
3637,0.2902577117085457,0.05865096300840378,0.1147000789642334
3638,0.290189166367054,0.0606808178126812,0.12038491666316986
3639,0.2872387163341045,0.059139542281627655,0.11821703612804413
3640,0.2906554229557514,0.059618763625621796,0.11653055995702744
3641,0.291889388859272,0.0601675920188427,0.12077154964208603
3642,0.28789673522114756,0.05863925814628601,0.11568353325128555
3643,0.2843745917081833,0.06058235093951225,0.1192336305975914
3644,0.28913301676511766,0.058556728065013885,0.11863180249929428
3645,0.2843701526522636,0.060137175023555756,0.11564876139163971
3646,0.28673936128616334,0.0590202733874321,0.12098641693592072
3647,0.2948472112417221,0.059632498770952225,0.11491596698760986
3648,0.2898553878068924,0.05903613567352295,0.11941055208444595
3649,0.2778036080300808,0.05995877832174301,0.11757040023803711
3650,0.28340619802474976,0.05804998427629471,0.11636386066675186
3651,0.2917473554611206,0.06125286966562271,0.11928977072238922
3652,0.2859392873942852,0.05634002014994621,0.1160016879439354
3653,0.2819923862814903,0.0629202127456665,0.11786441504955292
3654,0.2895501211285591,0.05477013438940048,0.11778455972671509
3655,0.2894579224288464,0.06379658728837967,0.11615905910730362
3656,0.2829858109354973,0.0549309179186821,0.11811008304357529
3657,0.28366583287715913,0.062102846801280975,0.11675014346837997
3658,0.28612866550683974,0.05799291655421257,0.11650951206684113
3659,0.28384741917252543,0.05829335376620293,0.1179557666182518
3660,0.28386431336402895,0.061421316117048264,0.1157887801527977
3661,0.28503062576055527,0.05602018162608147,0.1173260435461998
3662,0.2833388760685921,0.06181011348962784,0.11691315472126007
3663,0.28283636048436167,0.05738700553774834,0.11575838178396225
3664,0.28563168197870253,0.05901818349957466,0.11767175048589706
3665,0.28439644202589986,0.06036911532282829,0.1156088262796402
3666,0.2797112464904785,0.0566689558327198,0.11666765064001083
3667,0.2817907422780991,0.06107107549905777,0.11673621088266373
3668,0.2833695188164711,0.05750378221273422,0.11541058123111725
3669,0.28065715581178663,0.058838654309511185,0.11708996444940567
3670,0.280076177418232,0.059913329780101776,0.11552691459655762
3671,0.28082036077976225,0.056865133345127106,0.11613877862691879
3672,0.2817141808569431,0.0604407899081707,0.11631883680820465
3673,0.2797641262412071,0.057545583695173264,0.115347720682621
3674,0.27697056382894514,0.05861051753163338,0.1163008064031601
3675,0.28246386274695395,0.059393275529146194,0.11557407677173615
3676,0.28316435739398005,0.05715341120958328,0.11555297672748566
3677,0.2797056928277016,0.05961265414953232,0.11596754938364029
3678,0.2783426702022552,0.05786454677581787,0.11519012600183487
3679,0.2781614676117897,0.05802199989557266,0.11568555980920792
3680,0.2787425622344017,0.059385668486356735,0.11542153358459473
3681,0.28249821737408637,0.05683311074972153,0.11517743766307831
3682,0.27811154425144197,0.059582144021987915,0.11543603241443634
3683,0.2760228894650936,0.05731695890426636,0.1152019277215004
3684,0.28260658383369447,0.058430902659893036,0.11487426608800888
3685,0.2810486242175102,0.058402784168720245,0.11558316648006439
3686,0.27292080596089363,0.05753524228930473,0.11431019008159637
3687,0.2794984057545662,0.05861358717083931,0.1156475767493248
3688,0.28193603456020355,0.057723499834537506,0.11420832574367523
3689,0.27636176645755767,0.05800141766667366,0.11532987654209137
3690,0.27737256288528445,0.05820503830909729,0.11425946652889252
3691,0.28123665452003477,0.05765386298298836,0.11511418968439102
3692,0.2739261150360107,0.058083586394786835,0.11406265199184418
3693,0.2764042891561985,0.057923972606658936,0.11512122303247452
3694,0.2785780534148216,0.057613689452409744,0.11379344761371613
3695,0.2769202716648579,0.05814553424715996,0.11504238843917847
3696,0.27769061028957365,0.05752112716436386,0.11368726193904877
3697,0.27975201457738874,0.05784604698419571,0.1148640364408493
3698,0.27309067398309705,0.05784448981285095,0.11349666118621826
3699,0.269564026594162,0.05741683766245842,0.11503048241138458
3700,0.2748162731528282,0.057958781719207764,0.11271561682224274
3701,0.2795077472925186,0.05744030326604843,0.11591849476099014
3702,0.27353076785802843,0.05755425617098808,0.11133527755737305
3703,0.26954520419239997,0.05784531682729721,0.11699801683425903
3704,0.27479263022542,0.05703634023666382,0.11053331941366196
3705,0.2747522622346878,0.058072566986083984,0.11654593050479889
3706,0.27469805255532265,0.05689119175076485,0.11215396970510483
3707,0.2749853752553463,0.057895611971616745,0.11337514221668243
3708,0.27240857258439066,0.05700421333312988,0.11593557894229889
3709,0.272078762948513,0.057731449604034424,0.10927353799343109
3710,0.27179393246769906,0.056801922619342804,0.11923789978027344
3711,0.2722895972430706,0.05813371017575264,0.10685823112726212
3712,0.2752407595515251,0.05590129643678665,0.11998938024044037
3713,0.27373141422867775,0.05924447253346443,0.10778863728046417
3714,0.27177190482616426,0.054845504462718964,0.1173747330904007
3715,0.2699383653700352,0.06077634543180466,0.1113215908408165
3716,0.26896783858537676,0.05612698942422867,0.11319905519485474
3717,0.2694657273590565,0.06192624568939209,0.11422739923000336
3718,0.27199836149811746,0.056756727397441864,0.11229842901229858
3719,0.2740735560655594,0.06081470102071762,0.11245884746313095
3720,0.26998306065797806,0.055108122527599335,0.11578754335641861
3721,0.26894634664058686,0.05696787312626839,0.10843169689178467
3722,0.2715585820376873,0.05901218578219414,0.11814992129802704
3723,0.2726112887263298,0.054802071303129196,0.10876303911209106
3724,0.26548979952931406,0.060203202068805695,0.11464600265026093
3725,0.26299438029527666,0.0547000952064991,0.11395708471536636
3726,0.2710733950138092,0.057654738426208496,0.10920196771621704
3727,0.27054871469736097,0.057873476296663284,0.11725819110870361
3728,0.2673357635736465,0.05481771379709244,0.10887012630701065
3729,0.26721718087792395,0.05915261059999466,0.11409910023212433
3730,0.2673641234636307,0.055221982300281525,0.11370477825403214
3731,0.2664970487356186,0.05705276131629944,0.10904005914926529
3732,0.2664825230836868,0.0578642375767231,0.11651960760354996
3733,0.26828705072402953,0.05460990592837334,0.10883115231990814
3734,0.2675761587917805,0.05898785591125488,0.11373379081487656
3735,0.25801408737897874,0.05476655811071396,0.11258257925510406
3736,0.2661122098565102,0.05759517103433609,0.11016951501369476
3737,0.26919206529855727,0.05630248039960861,0.11381544172763824
3738,0.26336210072040556,0.056511290371418,0.11117903143167496
3739,0.2637389302253723,0.056014787405729294,0.11045698821544647
3740,0.27026806473731996,0.05803585797548294,0.11484380066394806
3741,0.2613587647676468,0.05414323881268501,0.10744265466928482
3742,0.25930771678686143,0.060823678970336914,0.11539194732904434
3743,0.26954383552074435,0.05414167046546936,0.10901068150997162
3744,0.26671831086277964,0.061577193439006805,0.11179077625274658
3745,0.2544108144938946,0.05434431880712509,0.11274044215679169
3746,0.2620928086340427,0.05856351926922798,0.10869257152080536
3747,0.27221969217062,0.056320421397686005,0.11378886550664902
3748,0.2614960581064224,0.054404400289058685,0.10921921581029892
3749,0.2571233198046684,0.05928916856646538,0.11165585368871689
3750,0.26602863073349,0.05343978852033615,0.11148221790790558
3751,0.2651746511459351,0.05858005955815315,0.109589122235775
3752,0.256283363699913,0.05522247031331062,0.11224367469549179
3753,0.2614294543862343,0.0556875579059124,0.10963870584964752
3754,0.26477227583527563,0.05769234895706177,0.11117582023143768
3755,0.26003379449248315,0.05415276437997818,0.11066188663244247
3756,0.26024009585380553,0.05764695256948471,0.11012546718120575
3757,0.26428364366292956,0.055349964648485184,0.11095817387104034
3758,0.2587679088115692,0.05550108104944229,0.11003239452838898
3759,0.2587271735072136,0.057375408709049225,0.11049634218215942
3760,0.2636885270476341,0.05392026901245117,0.11026984453201294
3761,0.2615218721330166,0.057820893824100494,0.11012715101242065
3762,0.26065278351306914,0.0542491190135479,0.1102151870727539
3763,0.2584478795528412,0.05676665157079697,0.11000043153762817
3764,0.2590092532336712,0.055128712207078934,0.1101192831993103
3765,0.2589106060564518,0.056300174444913864,0.10970509052276611
3766,0.2592189386487007,0.054556768387556076,0.11027707159519196
3767,0.25994207337498665,0.057616185396909714,0.10924770683050156
3768,0.26045374423265455,0.05259905382990837,0.11038848012685776
3769,0.26006023213267326,0.05936341732740402,0.10904238373041153
3770,0.2556912831962109,0.051554203033447266,0.11015719175338745
3771,0.25552271232008933,0.05901307612657547,0.10910063982009888
3772,0.2625384747982025,0.05328962206840515,0.1098858118057251
3773,0.2584573835134506,0.05613447353243828,0.10893301665782928
3774,0.2524509012699127,0.05645781010389328,0.1100120097398758
3775,0.2585993245244026,0.05336917191743851,0.10838886350393295
3776,0.2612969443202019,0.05805118754506111,0.11026404052972794
3777,0.25307377725839614,0.053103864192962646,0.10809775441884995
3778,0.2559457622468472,0.056922174990177155,0.10991869866847992
3779,0.25582711175084116,0.05503005534410477,0.10856439173221588
3780,0.2526566982269287,0.05465438961982727,0.10891346633434296
3781,0.2570583954453468,0.05679605156183243,0.10938958078622818
3782,0.25779706090688703,0.05363015457987785,0.10797499120235443
3783,0.25362013652920723,0.05668213963508606,0.10973237454891205
3784,0.2536712758243084,0.05447610467672348,0.10783202946186066
3785,0.25575985908508303,0.0552058219909668,0.10917448997497559
3786,0.25362671315670016,0.05583689734339714,0.10845198482275009
3787,0.25355394259095193,0.05409041792154312,0.10819250345230103
3788,0.2576493836939335,0.05617069453001022,0.10907117277383804
3789,0.25700223818421364,0.054273344576358795,0.1076006293296814
3790,0.25069328024983406,0.05533699318766594,0.10904277861118317
3791,0.2508915074169636,0.05516742914915085,0.107721246778965
3792,0.2555935502052307,0.054392050951719284,0.10841891914606094
3793,0.256247965246439,0.05563484877347946,0.10817662626504898
3794,0.25133788734674456,0.05422532558441162,0.10777980089187622
3795,0.25220869183540345,0.05525963753461838,0.10835641622543335
3796,0.25689377039670946,0.054724760353565216,0.107612743973732
3797,0.2535197980701923,0.054569095373153687,0.10799819231033325
3798,0.24831060767173768,0.05516552925109863,0.10792243480682373
3799,0.25017831176519395,0.05425378680229187,0.10732245445251465
3800,0.25630955398082733,0.055079229176044464,0.10833591222763062
3801,0.25316612645983694,0.05445536971092224,0.10676255077123642
3802,0.24791373834013938,0.05463811010122299,0.10845835506916046
3803,0.2549558624625206,0.05478711053729057,0.1065911278128624
3804,0.2546448424458504,0.05430160090327263,0.10821713507175446
3805,0.24687332063913345,0.054852522909641266,0.10663843154907227
3806,0.2500989243388176,0.05430217459797859,0.10801057517528534
3807,0.2535156212747097,0.05461522191762924,0.10636238753795624
3808,0.25037029311060904,0.05449584871530533,0.1084166169166565
3809,0.24799891710281372,0.0543300025165081,0.10525760799646378
3810,0.24914407059550286,0.054605863988399506,0.10974068939685822
3811,0.2505138024687767,0.05421680957078934,0.10349385440349579
3812,0.24857245311141013,0.054513704031705856,0.11095434427261353
3813,0.24918690472841262,0.05427630990743637,0.10330231487751007
3814,0.25030855387449263,0.05431366711854935,0.10911260545253754
3815,0.2480469189584255,0.05435992404818535,0.10663200914859772
3816,0.24627822414040565,0.054161060601472855,0.10504970699548721
3817,0.24787799790501594,0.0543452613055706,0.1096852570772171
3818,0.24618069231510162,0.054119665175676346,0.10371279716491699
3819,0.24639153182506562,0.05423020198941231,0.10858672857284546
3820,0.2503604620695114,0.05414346605539322,0.10622359812259674
3821,0.2475201703608036,0.05409259349107742,0.10561175644397736
3822,0.24659198224544526,0.054148685187101364,0.10786531865596771
3823,0.24736337959766388,0.05400137975811958,0.10561026632785797
3824,0.24428465589880943,0.054093945771455765,0.10602796077728271
3825,0.24496453925967215,0.05396484211087227,0.10772949457168579
3826,0.24971851110458373,0.05400053784251213,0.10446957498788834
3827,0.24722451940178872,0.05394802242517471,0.10741247981786728
3828,0.24383127465844154,0.05390891432762146,0.10611677169799805
3829,0.2462030328810215,0.05391446501016617,0.104823037981987
3830,0.24499019905924796,0.05384400486946106,0.10788585245609283
3831,0.24531833902001382,0.053853102028369904,0.10427975654602051
3832,0.24956719279289247,0.05380638688802719,0.10653527081012726
3833,0.24275347739458084,0.05377257615327835,0.10629627853631973
3834,0.24220734611153602,0.053781114518642426,0.10440599918365479
3835,0.25030295699834826,0.05368691682815552,0.10707034170627594
3836,0.24923636764287949,0.0537571907043457,0.10472168773412704
3837,0.24269343465566634,0.053604841232299805,0.10550697892904282
3838,0.2442396968603134,0.05373168736696243,0.1061302199959755
3839,0.24513811990618706,0.05352150648832321,0.10445792973041534
3840,0.2398584134876728,0.0537135973572731,0.10591107606887817
3841,0.2453382208943367,0.053424011915922165,0.10515491664409637
3842,0.24653226435184478,0.05371953174471855,0.1047530397772789
3843,0.2428567461669445,0.053291112184524536,0.10562453418970108
3844,0.2423613578081131,0.05377591773867607,0.1046825423836708
3845,0.24169701859354972,0.05308883637189865,0.10488077253103256
3846,0.24007778689265252,0.05392535403370857,0.10525540262460709
3847,0.24392107427120208,0.05276596546173096,0.10437258332967758
3848,0.24603625312447547,0.05422859266400337,0.10494466125965118
3849,0.24184698313474656,0.052255772054195404,0.10483912378549576
3850,0.24142828360199928,0.05475127696990967,0.10414572805166245
3851,0.24400284215807916,0.051522236317396164,0.10505936294794083
3852,0.23919935375452042,0.055449970066547394,0.10417035967111588
3853,0.237982564419508,0.05079113319516182,0.10435111820697784
3854,0.24171213060617447,0.055813275277614594,0.10474435985088348
3855,0.24647841304540635,0.05090710520744324,0.10373952239751816
3856,0.24058220088481902,0.05485958978533745,0.1046668067574501
3857,0.23531578555703164,0.05249803140759468,0.10398757457733154
3858,0.2398158796131611,0.052800148725509644,0.10395385324954987
3859,0.24398960396647454,0.05438528582453728,0.1043778657913208
3860,0.23856668695807456,0.05134471133351326,0.10360684245824814
3861,0.23730627968907356,0.054936982691287994,0.10413646697998047
3862,0.24030733332037926,0.051612429320812225,0.10383256524801254
3863,0.24197700768709182,0.053810425102710724,0.10364498198032379
3864,0.23683623373508453,0.053000740706920624,0.1039237529039383
3865,0.23348002657294273,0.052429892122745514,0.10354889929294586
3866,0.23864138051867484,0.05373849719762802,0.10359884798526764
3867,0.2395517684519291,0.05232861638069153,0.10367977619171143
3868,0.23912516981363297,0.05303841084241867,0.10332906246185303
3869,0.23956211060285568,0.05332503467798233,0.10354016721248627
3870,0.23706208691000938,0.05195587873458862,0.10338114202022552
3871,0.23658385127782822,0.0538826659321785,0.1032005324959755
3872,0.23977143913507462,0.051908623427152634,0.1034172922372818
3873,0.2374550700187683,0.05320822075009346,0.10307037830352783
3874,0.23571674898266792,0.052875272929668427,0.10316719114780426
3875,0.24044931977987288,0.05207260698080063,0.10315704345703125
3876,0.24235163107514382,0.05361052602529526,0.1028679758310318
3877,0.22970791682600974,0.05175532028079033,0.10311168432235718
3878,0.2314785361289978,0.05323241278529167,0.10280860960483551
3879,0.24474829211831092,0.052467286586761475,0.10283392667770386
3880,0.24078922867774963,0.05224369838833809,0.10287238657474518
3881,0.23064887151122093,0.053213588893413544,0.10258349031209946
3882,0.2387716606259346,0.05176902562379837,0.10278799384832382
3883,0.24167684018611907,0.053098250180482864,0.1025225967168808
3884,0.2316460616886616,0.05220317095518112,0.1025582104921341
3885,0.23730267435312272,0.05232131481170654,0.10250617563724518
3886,0.23926777765154839,0.05287384241819382,0.10238885879516602
3887,0.23096076250076295,0.05177421495318413,0.10236535966396332
3888,0.23483989238739014,0.05296647548675537,0.10234116017818451
3889,0.24229990020394326,0.05194072797894478,0.10215957462787628
3890,0.2333255335688591,0.052443940192461014,0.10227920860052109
3891,0.22814597934484482,0.05244201421737671,0.10203063488006592
3892,0.23814032450318337,0.051948219537734985,0.10212042182683945
3893,0.2373332239687443,0.05259910970926285,0.10196864604949951
3894,0.22912063002586364,0.051983147859573364,0.10195548832416534
3895,0.23394536823034287,0.052208639681339264,0.10184881836175919
3896,0.2354599729180336,0.0524204783141613,0.10188917070627213
3897,0.2308598928153515,0.05165218561887741,0.1016269102692604
3898,0.2359614484012127,0.05277703329920769,0.10189475119113922
3899,0.23778852969408035,0.05135571211576462,0.10137869417667389
3900,0.23116338774561881,0.05281718447804451,0.10189014673233032
3901,0.23247146606445312,0.05130224674940109,0.1011512503027916
3902,0.23631093204021453,0.05279074236750603,0.10188605636358261
3903,0.23087017014622688,0.05108528584241867,0.10087748616933823
3904,0.22995131835341454,0.05315138027071953,0.10198632627725601
3905,0.2361584410071373,0.05032777041196823,0.10044606775045395
3906,0.2342027522623539,0.05411893129348755,0.10228244960308075
3907,0.23009751737117767,0.04904051125049591,0.09979917109012604
3908,0.2307734690606594,0.05540401488542557,0.10279755294322968
3909,0.23458319306373596,0.047888826578855515,0.09895004332065582
3910,0.23455103784799575,0.05592282488942146,0.10347656905651093
3911,0.23110885471105574,0.048330746591091156,0.09801166504621506
3912,0.2299189917743206,0.05425534397363663,0.10413980484008789
3913,0.23348556607961654,0.050996072590351105,0.09721243381500244
3914,0.22831343710422516,0.051119863986968994,0.10456837713718414
3915,0.22729289159178734,0.05379336327314377,0.0967603474855423
3916,0.23200805932283403,0.04917400702834129,0.10449494421482086
3917,0.23429251760244368,0.05435372143983841,0.09716389328241348
3918,0.23083524033427238,0.049935482442379,0.10322759300470352
3919,0.22694921046495437,0.052383698523044586,0.09884889423847198
3920,0.22813242748379708,0.05231792479753494,0.10116954147815704
3921,0.2319924809038639,0.05012010410428047,0.10037459433078766
3922,0.23127876594662666,0.053625594824552536,0.1002216711640358
3923,0.2279833324253559,0.04985803738236427,0.10022979974746704
3924,0.22953108176589013,0.052620094269514084,0.10094205290079117
3925,0.23045331984758377,0.051488131284713745,0.09895892441272736
3926,0.22566252052783967,0.05068153142929077,0.1018492579460144
3927,0.22753520384430886,0.05285932868719101,0.09842627495527267
3928,0.23148277029395103,0.049999963492155075,0.10139542818069458
3929,0.22743790075182915,0.05246036499738693,0.09935162961483002
3930,0.22484120801091195,0.05101247876882553,0.09984932839870453
3931,0.2273801103234291,0.05098092555999756,0.10058697313070297
3932,0.22753558680415154,0.05221816897392273,0.09893737733364105
3933,0.22771039679646493,0.05018094182014465,0.10032590478658676
3934,0.22741947397589685,0.05219220370054245,0.09992654621601105
3935,0.22968001216650008,0.050734084099531174,0.09829644858837128
3936,0.22776787653565406,0.05114119127392769,0.10211317241191864
3937,0.22581157013773917,0.05170604586601257,0.0959046334028244
3938,0.22255871295928956,0.05035845562815666,0.1037735715508461
3939,0.2236373208463192,0.051895447075366974,0.09479893743991852
3940,0.22829505056142807,0.05058421939611435,0.10362931340932846
3941,0.2256981261074543,0.05119931697845459,0.09593114256858826
3942,0.22296961769461632,0.05131785199046135,0.1010749340057373
3943,0.22415324300527573,0.05050116777420044,0.09922011196613312
3944,0.22416168302297593,0.051609985530376434,0.09729372709989548
3945,0.22331685498356818,0.05050553008913994,0.10226525366306305
3946,0.22446211203932762,0.05118414759635925,0.09526483714580536
3947,0.22704385593533516,0.05101584270596504,0.10246749222278595
3948,0.22342729568481445,0.05059465765953064,0.09651816636323929
3949,0.22086920738220214,0.05133174732327461,0.09977590292692184
3950,0.22446410953998566,0.05045156553387642,0.09938384592533112
3951,0.22685611844062806,0.05110853910446167,0.09722669422626495
3952,0.22624799087643624,0.0507611520588398,0.1004587784409523
3953,0.2222549870610237,0.05064266920089722,0.0974292978644371
3954,0.22103024497628213,0.051052890717983246,0.09877239912748337
3955,0.22164738848805426,0.05041813105344772,0.09947563707828522
3956,0.22474775090813637,0.05097207427024841,0.09673254936933517
3957,0.22696830779314042,0.05057195946574211,0.10032214224338531
3958,0.2229473263025284,0.050613582134246826,0.09689590334892273
3959,0.21993059366941453,0.050835710018873215,0.09876544773578644
3960,0.2231181651353836,0.05032331869006157,0.09882886707782745
3961,0.22430323734879493,0.05089571326971054,0.09669416397809982
3962,0.22097062841057777,0.0502953939139843,0.09987244755029678
3963,0.2228889398276806,0.050724077969789505,0.09653222560882568
3964,0.2253952793776989,0.050399888306856155,0.09868447482585907
3965,0.22052641436457635,0.05056210607290268,0.09814133495092392
3966,0.22056734263896943,0.0503583662211895,0.09677554666996002
3967,0.2189132146537304,0.05065147206187248,0.09926426410675049
3968,0.22061186283826828,0.05002526193857193,0.09632720798254013
3969,0.222099868953228,0.051005441695451736,0.09850122034549713
3970,0.2227654993534088,0.0495474711060524,0.09751887619495392
3971,0.21601787731051444,0.051286667585372925,0.09686282277107239
3972,0.21695540100336075,0.049498964101076126,0.09860026836395264
3973,0.22309992834925652,0.05069470405578613,0.09621521085500717
3974,0.21853420361876488,0.05074770376086235,0.09821776300668716
3975,0.21484966278076173,0.0486697256565094,0.0969916433095932
3976,0.2221836544573307,0.05316036939620972,0.09688741713762283
3977,0.22422750145196915,0.046812932938337326,0.09797535836696625
3978,0.21446193382143974,0.0552620105445385,0.09608422219753265
3979,0.2153935432434082,0.04785497114062309,0.09795375913381577
3980,0.22177361100912094,0.055970449000597,0.09641539305448532
3981,0.21867059767246247,0.050592027604579926,0.0970330536365509
3982,0.21507984176278114,0.054105453193187714,0.09715872257947922
3983,0.22040863782167436,0.052533648908138275,0.09625671803951263
3984,0.22189356461167337,0.049201834946870804,0.0973128005862236
3985,0.21224529519677163,0.05683305859565735,0.09629969298839569
3986,0.21634256169199945,0.04436179995536804,0.09668945521116257
3987,0.22339652329683304,0.05531950667500496,0.0968729555606842
3988,0.21853916123509406,0.04840676486492157,0.09588588029146194
3989,0.21425452455878258,0.04960707202553749,0.0972956120967865
3990,0.21846364215016364,0.053605206310749054,0.09544815868139267
3991,0.2206447169184685,0.04629138857126236,0.09731510281562805
3992,0.2162465676665306,0.055042434483766556,0.09529141336679459
3993,0.21862164065241813,0.04670826345682144,0.09729417413473129
3994,0.22050767987966538,0.05132650211453438,0.09490466117858887
3995,0.2144090749323368,0.051270924508571625,0.09773746877908707
3996,0.21379225477576255,0.04700624570250511,0.09393204003572464
3997,0.2198017232120037,0.053727734833955765,0.0987512618303299
3998,0.21942985132336618,0.04664572328329086,0.09262487292289734
3999,0.21603297293186188,0.05171491950750351,0.09967036545276642
4000,0.21434158831834793,0.049858320504426956,0.09220188856124878
4001,0.21458911001682282,0.04808444529771805,0.0990583747625351
4002,0.2154080845415592,0.05243154615163803,0.09367214888334274
4003,0.2180050164461136,0.0469803586602211,0.096452496945858
4004,0.21570585444569587,0.05159110575914383,0.09642774611711502
4005,0.21224593073129655,0.04906532168388367,0.09387857466936111
4006,0.21316225230693817,0.04881484434008598,0.09791521728038788
4007,0.21857957020401955,0.05138648673892021,0.09345953166484833
4008,0.21619539260864257,0.04744405671954155,0.09683123230934143
4009,0.2114330932497978,0.051304567605257034,0.09539055824279785
4010,0.21353685036301612,0.04865419492125511,0.09419174492359161
4011,0.2183263048529625,0.04932050779461861,0.0976911336183548
4012,0.21103310585021973,0.050586361438035965,0.09229391068220139
4013,0.20672925487160682,0.04791610687971115,0.0985296219587326
4014,0.21688461378216745,0.050963617861270905,0.09199225157499313
4015,0.2196973092854023,0.04845909774303436,0.09821698814630508
4016,0.21228587925434111,0.049643851816654205,0.09204867482185364
4017,0.21192108765244483,0.049950022250413895,0.098225899040699
4018,0.21419275403022767,0.048330459743738174,0.09300732612609863
4019,0.2106515146791935,0.05057547613978386,0.09757756441831589
4020,0.211283540725708,0.04837371036410332,0.09357638657093048
4021,0.21467648446559906,0.04979885369539261,0.09479041397571564
4022,0.21582008004188538,0.04942319542169571,0.09631460905075073
4023,0.21094662174582482,0.04865879565477371,0.09273907542228699
4024,0.21032176166772842,0.05014234036207199,0.09664033353328705
4025,0.2136625237762928,0.04835554584860802,0.0939602479338646
4026,0.21664900779724122,0.04980776458978653,0.09411655366420746
4027,0.21056681796908377,0.048986099660396576,0.09620653092861176
4028,0.20877398699522018,0.048912413418293,0.09284298121929169
4029,0.21233484297990798,0.04968269541859627,0.09550129622220993
4030,0.21175159960985185,0.04840816557407379,0.09470929950475693
4031,0.2101311355829239,0.049691181629896164,0.09296862781047821
4032,0.21126289144158364,0.04866430163383484,0.09612622857093811
4033,0.21107726767659188,0.04909168928861618,0.09287580102682114
4034,0.21301759257912636,0.0492306724190712,0.09438660740852356
4035,0.20721725299954413,0.04853757098317146,0.09507431834936142
4036,0.20857980623841285,0.04945530742406845,0.09233047068119049
4037,0.2119096875190735,0.04849991574883461,0.09548605978488922
4038,0.20978786945343017,0.04915286973118782,0.09323329478502274
4039,0.2069296769797802,0.04886632785201073,0.09323622286319733
4040,0.2072467528283596,0.048668570816516876,0.09521171450614929
4041,0.20959150940179824,0.04917392134666443,0.09194721281528473
4042,0.2110195517539978,0.04844310134649277,0.09482142329216003
4043,0.20749671012163162,0.04911910742521286,0.0932321548461914
4044,0.20956583246588706,0.048582158982753754,0.09290970116853714
4045,0.21179379597306253,0.048793595284223557,0.09433646500110626
4046,0.208747186511755,0.048842720687389374,0.09265206754207611
4047,0.20583390444517136,0.0485103614628315,0.09323412925004959
4048,0.20865096822381018,0.048925478011369705,0.09412555396556854
4049,0.2086816981434822,0.048480864614248276,0.09157626330852509
4050,0.2074454501271248,0.0487479604780674,0.09492503106594086
4051,0.21041329428553582,0.04865477606654167,0.09133921563625336
4052,0.20744091123342515,0.048461273312568665,0.09435378015041351
4053,0.20506665706634522,0.04882930591702461,0.09185181558132172
4054,0.20487684458494188,0.04826396703720093,0.09376494586467743
4055,0.20760283693671228,0.048861198127269745,0.09197817742824554
4056,0.2118960753083229,0.04821624979376793,0.09348545223474503
4057,0.20765247866511344,0.04877512529492378,0.09220987558364868
4058,0.2005280561745167,0.048221539705991745,0.09269791096448898
4059,0.2073834717273712,0.048712894320487976,0.09307919442653656
4060,0.20944046154618262,0.04813588038086891,0.09156926721334457
4061,0.20332858264446257,0.04878035932779312,0.09369702637195587
4062,0.20521502047777176,0.047929126769304276,0.09134121984243393
4063,0.20931028574705124,0.04890932887792587,0.09300537407398224
4064,0.20452733039855958,0.04777390509843826,0.09234793484210968
4065,0.20691561177372933,0.0488567128777504,0.09164567291736603
4066,0.20576443523168564,0.047902822494506836,0.09319542348384857
4067,0.20181342884898185,0.04850368946790695,0.0911778062582016
4068,0.20297018066048622,0.04825538024306297,0.09277553856372833
4069,0.2063315637409687,0.048067718744277954,0.09187674522399902
4070,0.2040676049888134,0.04853402450680733,0.0916772112250328
4071,0.20465765446424483,0.04784112051129341,0.09257520735263824
4072,0.2049372188746929,0.048513807356357574,0.09114666283130646
4073,0.20224296525120736,0.04794130474328995,0.09242747724056244
4074,0.19978176578879356,0.04821067675948143,0.09140679985284805
4075,0.20770297050476075,0.04821502044796944,0.09179025888442993
4076,0.20690219327807427,0.04787472262978554,0.09175843000411987
4077,0.1978661224246025,0.048386357724666595,0.09139993041753769
4078,0.2005705289542675,0.04773598536849022,0.09169583022594452
4079,0.20848079696297644,0.0483233667910099,0.0914214700460434
4080,0.2011965923011303,0.04780880734324455,0.09133303165435791
4081,0.1987199030816555,0.048124756664037704,0.0916140154004097
4082,0.21068246066570281,0.047906048595905304,0.09089282900094986
4083,0.2068765141069889,0.048011086881160736,0.0918598398566246
4084,0.19737668260931968,0.04783124104142189,0.09039593487977982
4085,0.20355436876416205,0.04811995476484299,0.09215157479047775
4086,0.20363575592637062,0.04752784222364426,0.08993280678987503
4087,0.19839537888765335,0.04842919111251831,0.09225146472454071
4088,0.20477781668305398,0.047071970999240875,0.0898752510547638
4089,0.20675394758582116,0.04884245619177818,0.09174908697605133
4090,0.19724209383130073,0.04654247686266899,0.0904897078871727
4091,0.19976143687963485,0.04932592064142227,0.09072733670473099
4092,0.20706386417150496,0.04594200849533081,0.09127568453550339
4093,0.20123981311917305,0.049872614443302155,0.08995391428470612
4094,0.1988469861447811,0.04537050426006317,0.0914744883775711
4095,0.20307716503739356,0.050188351422548294,0.08994264900684357
4096,0.2017253115773201,0.04539089649915695,0.09092400223016739
4097,0.19732903316617012,0.04953395202755928,0.0904901847243309
4098,0.20095571801066398,0.046601057052612305,0.09013653546571732
4099,0.20440176054835318,0.04783976078033447,0.09091857075691223
4100,0.19731303080916404,0.04831892251968384,0.08976064622402191
4101,0.1983739286661148,0.046329300850629807,0.09078273922204971
4102,0.20195924565196038,0.04920053482055664,0.08994434773921967
4103,0.19908526688814163,0.04609895497560501,0.0902235135436058
4104,0.2033085986971855,0.04861506074666977,0.09032639116048813
4105,0.2023661367595196,0.047163914889097214,0.08971130847930908
4106,0.19525571763515473,0.04722008854150772,0.09045898914337158
4107,0.19760955721139908,0.04833528771996498,0.08956599980592728
4108,0.2021416649222374,0.04639769345521927,0.09020866453647614
4109,0.19951844736933708,0.04845821112394333,0.08973190933465958
4110,0.19859450310468674,0.046801187098026276,0.08978024125099182
4111,0.20028011202812196,0.04750758782029152,0.0899127796292305
4112,0.19674716368317605,0.04783230274915695,0.08948809653520584
4113,0.19663372933864592,0.04650242626667023,0.08984801173210144
4114,0.20071198418736458,0.048384860157966614,0.08949451148509979
4115,0.19868916571140288,0.046324167400598526,0.08949023485183716
4116,0.19808335825800896,0.04803924262523651,0.08974146097898483
4117,0.200203550606966,0.046848807483911514,0.08897446095943451
4118,0.1960064247250557,0.047378264367580414,0.09006429463624954
4119,0.1947789192199707,0.04722820967435837,0.0884358361363411
4120,0.19945634305477142,0.047251395881175995,0.0904100239276886
4121,0.19897432178258895,0.04687861353158951,0.0878128856420517
4122,0.19517104402184487,0.04784483462572098,0.09097393602132797
4123,0.1980658583343029,0.046009622514247894,0.0868092030286789
4124,0.1967128925025463,0.04867081716656685,0.09207607805728912
4125,0.1974244497716427,0.04516606405377388,0.08531812578439713
4126,0.19897609129548072,0.04933822900056839,0.09326905012130737
4127,0.19798024371266365,0.04449101537466049,0.08484488725662231
4128,0.19366285279393197,0.04996379092335701,0.09197394549846649
4129,0.19566450268030167,0.04375557228922844,0.08807055652141571
4130,0.19676631763577462,0.05063597485423088,0.08731075376272202
4131,0.19721212089061738,0.04335824027657509,0.09263364225625992
4132,0.19493977278470992,0.05031360313296318,0.08440720289945602
4133,0.19284174367785453,0.044728927314281464,0.09266096353530884
4134,0.19579061418771743,0.04797506704926491,0.08718062192201614
4135,0.19553256258368493,0.047556810081005096,0.08813939988613129
4136,0.1930215910077095,0.0453249029815197,0.09145643562078476
4137,0.19628498032689096,0.04935380443930626,0.08557538688182831
4138,0.19880860820412635,0.04471047222614288,0.09121143817901611
4139,0.19343351125717162,0.04856386408209801,0.08805891871452332
4140,0.19025278836488724,0.046502988785505295,0.08751286566257477
4141,0.19532510936260222,0.04625452309846878,0.0908934623003006
4142,0.19843193665146827,0.04841672629117966,0.08638371527194977
4143,0.1950271412730217,0.045132651925086975,0.08963648974895477
4144,0.19406087696552277,0.048259228467941284,0.08883093297481537
4145,0.19506862834095956,0.046226270496845245,0.08685189485549927
4146,0.19173717573285104,0.04645811766386032,0.09016813337802887
4147,0.19155484512448312,0.04783553630113602,0.08698133379220963
4148,0.19707661494612694,0.04535228759050369,0.088332399725914
4149,0.19853057339787483,0.04786723479628563,0.08900849521160126
4150,0.19018156826496124,0.04610002785921097,0.08660092204809189
4151,0.19040250182151794,0.04644398391246796,0.08915875852108002
4152,0.19175168350338936,0.047429461032152176,0.08740772306919098
4153,0.1960788831114769,0.04546831175684929,0.08739147335290909
4154,0.195583476126194,0.047540340572595596,0.08871419727802277
4155,0.19101142585277558,0.046008385717868805,0.08661176264286041
4156,0.1874936804175377,0.04640809819102287,0.08818994462490082
4157,0.19426023438572884,0.047117430716753006,0.08753975480794907
4158,0.1970833048224449,0.045541904866695404,0.08688767999410629
4159,0.1916264586150646,0.04730754718184471,0.08812327682971954
4160,0.18962209299206734,0.04589226096868515,0.08676017820835114
4161,0.19123823270201684,0.04643585532903671,0.08736733347177505
4162,0.1904117301106453,0.046811990439891815,0.08751533925533295
4163,0.18905612155795098,0.045646704733371735,0.08653021603822708
4164,0.19514544159173966,0.04709538817405701,0.0876903235912323
4165,0.19378804713487624,0.04579303786158562,0.08657088130712509
4166,0.18844875544309617,0.04647847265005112,0.08716528117656708
4167,0.1879516415297985,0.046511631458997726,0.08684735745191574
4168,0.18971886709332467,0.04576518014073372,0.08690695464611053
4169,0.19028314128518103,0.04686359316110611,0.08658719062805176
4170,0.19169170930981635,0.04571450874209404,0.08719077706336975
4171,0.19216643422842025,0.0464920774102211,0.08600492030382156
4172,0.18702297732234002,0.04620609059929848,0.08753760159015656
4173,0.1845936395227909,0.045902907848358154,0.08551162481307983
4174,0.1858327269554138,0.04655589163303375,0.08785122632980347
4175,0.19079629480838775,0.045728277415037155,0.08486432582139969
4176,0.19315897971391677,0.04637502133846283,0.0885520651936531
4177,0.18564667478203772,0.046017710119485855,0.08371681720018387
4178,0.1847696788609028,0.04592857509851456,0.08967657387256622
4179,0.18900702372193337,0.04631732404232025,0.08250705152750015
4180,0.1895308166742325,0.04569549113512039,0.09030275046825409
4181,0.18664178103208542,0.04627559334039688,0.0825594812631607
4182,0.18923109397292137,0.04580846428871155,0.08902594447135925
4183,0.18672369420528412,0.04599594324827194,0.08473680913448334
4184,0.18418939486145974,0.045991942286491394,0.0861109048128128
4185,0.18831936568021773,0.045820243656635284,0.08745288848876953
4186,0.18829731717705728,0.04595033824443817,0.08390004187822342
4187,0.1844393029808998,0.04591740295290947,0.08844762295484543
4188,0.18615673780441283,0.045673418790102005,0.08397018909454346
4189,0.18883418217301368,0.04616036266088486,0.08709178864955902
4190,0.1844259262084961,0.04536169394850731,0.08586044609546661
4191,0.183897315710783,0.04635239765048027,0.0848601907491684
4192,0.18793217912316323,0.04513890668749809,0.0874648243188858
4193,0.18813387379050256,0.04648565128445625,0.08387196809053421
4194,0.18207926154136658,0.04489002376794815,0.08727477490901947
4195,0.18800295814871787,0.04677535220980644,0.08470528572797775
4196,0.18388068452477455,0.04434007406234741,0.08572675287723541
4197,0.1845944955945015,0.04751012846827507,0.08603072166442871
4198,0.18989736139774321,0.0432300940155983,0.0846138671040535
4199,0.18810193315148355,0.04889129474759102,0.08617237955331802
4200,0.18486635386943817,0.04320577532052994,0.08507519215345383
4201,0.1861714817583561,0.05084667727351189,0.08482031524181366
4202,0.18433279544115067,0.04361491650342941,0.086550772190094
4203,0.18638109788298607,0.05235108733177185,0.08315809071063995
4204,0.18864282518625258,0.04367845505475998,0.08758842945098877
4205,0.18359050527215004,0.051054954528808594,0.08253359794616699
4206,0.1820900022983551,0.04235825315117836,0.08726982027292252
4207,0.18777885362505914,0.04692531377077103,0.08332328498363495
4208,0.1868821144104004,0.04614255949854851,0.08576209843158722
4209,0.18681273087859154,0.045280009508132935,0.08482358604669571
4210,0.18695491924881935,0.048713602125644684,0.08416993916034698
4211,0.18482822850346564,0.04756834730505943,0.0857837051153183
4212,0.18182715252041817,0.04747507721185684,0.08358213305473328
4213,0.18513502329587936,0.05194167420268059,0.08559994399547577
4214,0.18645389005541801,0.04383043199777603,0.08401036262512207
4215,0.18502172082662582,0.053758006542921066,0.08469688892364502
4216,0.1834525302052498,0.03979102522134781,0.08476163446903229
4217,0.18386227190494536,0.04886642470955849,0.08386678993701935
4218,0.18212803453207016,0.045381903648376465,0.0851336419582367
4219,0.18332361578941345,0.04661671072244644,0.08357970416545868
4220,0.18478112742304803,0.04826030880212784,0.08497385680675507
4221,0.18399890884757042,0.04384706914424896,0.08366578072309494
4222,0.18143548741936683,0.045495688915252686,0.08466751873493195
4223,0.18048844039440154,0.0473424568772316,0.08363722264766693
4224,0.18533969148993493,0.04403667896986008,0.08472840487957001
4225,0.1835833854973316,0.04809769243001938,0.08305256813764572
4226,0.1823769323527813,0.044141985476017,0.08546951413154602
4227,0.18485546633601188,0.04472661390900612,0.08174079656600952
4228,0.17812715843319893,0.047564756125211716,0.0869092270731926
4229,0.17735023349523543,0.04308473318815231,0.08191956579685211
4230,0.18554340675473213,0.04736462980508804,0.08834616839885712
4231,0.18519086837768556,0.04478157311677933,0.08266033232212067
4232,0.1773572199046612,0.043921612203121185,0.08735615015029907
4233,0.17944082617759705,0.04780634120106697,0.08212421834468842
4234,0.18598225861787795,0.042261164635419846,0.08278365433216095
4235,0.180768670886755,0.04739261418581009,0.08692140877246857
4236,0.17620771899819374,0.044165145605802536,0.07899777591228485
4237,0.18329446464776994,0.04476303607225418,0.08831407129764557
4238,0.18705114275217055,0.04622669145464897,0.08030218631029129
4239,0.17375062331557273,0.04381401091814041,0.0845169872045517
4240,0.1761373333632946,0.04572742059826851,0.0849209874868393
4241,0.18637991994619368,0.04512903094291687,0.08048462122678757
4242,0.18075808212161065,0.04418076202273369,0.08671301603317261
4243,0.17847731560468674,0.046008914709091187,0.08106613159179688
4244,0.18076484575867652,0.04415743798017502,0.08394785225391388
4245,0.17811623737215995,0.045093048363924026,0.08436457812786102
4246,0.17653745114803315,0.04537609964609146,0.08113940805196762
4247,0.18359350115060807,0.04398702457547188,0.08525437116622925
4248,0.17896207347512244,0.04576534032821655,0.08192022144794464
4249,0.1765813037753105,0.044255830347537994,0.08301860839128494
4250,0.18022573068737985,0.04487653821706772,0.084086112678051
4251,0.1763368397951126,0.045197293162345886,0.08145757764577866
4252,0.17708148881793023,0.044116050004959106,0.08404789865016937
4253,0.1812593936920166,0.04538075253367424,0.0824621170759201
4254,0.18023384138941764,0.04434880241751671,0.08228553831577301
4255,0.1784454256296158,0.04477028176188469,0.08370412886142731
4256,0.17547827884554862,0.04490210860967636,0.08166278898715973
4257,0.17561940401792525,0.04434734582901001,0.08311726897954941
4258,0.18195354714989662,0.04494816064834595,0.08263601362705231
4259,0.18000788539648055,0.044474706053733826,0.08188126981258392
4260,0.17562123462557794,0.044644806534051895,0.08316636085510254
4261,0.177061078697443,0.04465650022029877,0.08183053880929947
4262,0.17703351750969887,0.04452567175030708,0.0824207216501236
4263,0.18037836402654647,0.044573865830898285,0.08254267275333405
4264,0.18128316178917886,0.044586215168237686,0.08172107487916946
4265,0.17088038474321365,0.044488854706287384,0.08255653083324432
4266,0.17409128993749617,0.044491611421108246,0.08195926994085312
4267,0.18142900466918946,0.04461068660020828,0.08188796043395996
4268,0.17789216861128807,0.04426960274577141,0.08232083171606064
4269,0.17609612122178078,0.044689323753118515,0.08165614306926727
4270,0.17730290815234184,0.04425927251577377,0.08197499066591263
4271,0.17572341710329056,0.0444706454873085,0.08203303813934326
4272,0.1754167854785919,0.044498804956674576,0.081432044506073
4273,0.17750479578971862,0.044166140258312225,0.08211658895015717
4274,0.1782957449555397,0.04460791498422623,0.08150602877140045
4275,0.17232450172305108,0.04417213052511215,0.08157394826412201
4276,0.176147248595953,0.04433051496744156,0.08192535489797592
4277,0.18144375085830688,0.04450319707393646,0.08112917840480804
4278,0.17193546071648597,0.04389762133359909,0.08185650408267975
4279,0.1685349591076374,0.04477962851524353,0.08133450895547867
4280,0.17926755100488662,0.04369543120265007,0.08125819265842438
4281,0.17817095443606376,0.04474637284874916,0.08173619210720062
4282,0.17140333876013755,0.043772101402282715,0.0808592215180397
4283,0.17430215328931808,0.044547587633132935,0.08165239542722702
4284,0.17354160621762277,0.04388641566038132,0.08100766688585281
4285,0.1723145514726639,0.04439643397927284,0.08118762075901031
4286,0.17855944186449052,0.043945834040641785,0.08122164756059647
4287,0.17376233115792275,0.04425888508558273,0.08098699897527695
4288,0.17048396170139313,0.044038332998752594,0.08096028864383698
4289,0.17479972764849663,0.04407137259840965,0.08128736913204193
4290,0.17519180178642274,0.04416237398982048,0.08033795654773712
4291,0.17092622816562653,0.043900419026613235,0.08171465992927551
4292,0.17508139833807945,0.044200241565704346,0.07981514930725098
4293,0.1747834287583828,0.04389019310474396,0.08190439641475677
4294,0.17129964753985405,0.04403369873762131,0.07957065105438232
4295,0.17401491925120355,0.04406902194023132,0.08181779086589813
4296,0.1719595842063427,0.04375115782022476,0.07963752746582031
4297,0.17366761714220047,0.04425467178225517,0.0813320055603981
4298,0.17367086112499236,0.04356786236166954,0.08017049729824066
4299,0.17058620005846023,0.04426828771829605,0.0804617777466774
4300,0.17170097976922988,0.04357253760099411,0.08084426820278168
4301,0.17319181859493255,0.04414641857147217,0.0797698050737381
4302,0.17094905227422713,0.043606869876384735,0.08106003701686859
4303,0.17321887537837027,0.04412243515253067,0.07972933351993561
4304,0.17370098531246186,0.043425001204013824,0.08057047426700592
4305,0.17219265848398208,0.04439330846071243,0.0802588239312172
4306,0.1738448418676853,0.04292551055550575,0.07981795072555542
4307,0.17117873579263687,0.044956620782613754,0.08066704124212265
4308,0.16921748518943786,0.04220195859670639,0.07951829582452774
4309,0.17146711200475692,0.045657675713300705,0.08043728023767471
4310,0.17686352506279945,0.04145472124218941,0.07984413206577301
4311,0.1735064797103405,0.046244196593761444,0.07978875935077667
4312,0.17119427472352983,0.041047804057598114,0.08025830239057541
4313,0.17248874604701997,0.04620002210140228,0.07938887923955917
4314,0.16831878796219826,0.04161173105239868,0.080191470682621
4315,0.17591018378734588,0.04499242827296257,0.0795372724533081
4316,0.1760145090520382,0.043233491480350494,0.07968775182962418
4317,0.16734888404607773,0.04317323490977287,0.07988066226243973
4318,0.1717804491519928,0.04480091482400894,0.07927317917346954
4319,0.1751944713294506,0.04203476756811142,0.07990498840808868
4320,0.16656311824917794,0.04520881175994873,0.07928857207298279
4321,0.1733011119067669,0.04228604584932327,0.07953236997127533
4322,0.17643733844161033,0.04425966367125511,0.07954555004835129
4323,0.1695808731019497,0.043533869087696075,0.07913392037153244
4324,0.17217952683568,0.042895618826150894,0.07962824404239655
4325,0.17341737300157548,0.044535327702760696,0.07903680950403214
4326,0.163143390417099,0.04232439026236534,0.07938797026872635
4327,0.17142344117164612,0.044432926923036575,0.07918292284011841
4328,0.17987227588891982,0.04287722706794739,0.07905062288045883
4329,0.1669040024280548,0.04346068948507309,0.07926612347364426
4330,0.16520625352859497,0.04382815212011337,0.0789022445678711
4331,0.1695004254579544,0.042622946202754974,0.07910500466823578
4332,0.1712748169898987,0.044200439006090164,0.0789792612195015
4333,0.171681060642004,0.04262252151966095,0.0788000151515007
4334,0.16897816956043243,0.0437169149518013,0.07908837497234344
4335,0.16626155376434326,0.043270379304885864,0.07856936752796173
4336,0.17069260030984879,0.04294423758983612,0.07905570417642593
4337,0.16994253247976304,0.04380909353494644,0.07849382609128952
4338,0.16872748211026192,0.042620591819286346,0.07890696078538895
4339,0.16884047612547876,0.04371992498636246,0.07845773547887802
4340,0.16921900808811188,0.042932115495204926,0.07881157100200653
4341,0.16614357233047486,0.04315582290291786,0.07828666269779205
4342,0.17040882334113122,0.04345249384641647,0.07890531420707703
4343,0.1717007003724575,0.0426802784204483,0.0779072493314743
4344,0.16673773229122163,0.04364940524101257,0.07919973134994507
4345,0.16605115309357643,0.042664267122745514,0.07735206931829453
4346,0.17027572095394133,0.04338831081986427,0.07965103536844254
4347,0.16896269246935844,0.042987264692783356,0.07664753496646881
4348,0.16577843204140663,0.04298096522688866,0.08027520030736923
4349,0.1646761991083622,0.04324192553758621,0.07574392110109329
4350,0.17223133519291878,0.0428248792886734,0.08112751692533493
4351,0.17339541688561438,0.043137963861227036,0.07467802613973618
4352,0.1654853753745556,0.04304325208067894,0.08197970688343048
4353,0.16543911695480346,0.04271986335515976,0.07400797307491302
4354,0.1707086369395256,0.043457966297864914,0.08195769041776657
4355,0.1670568250119686,0.04223662242293358,0.07467816770076752
4356,0.1670585699379444,0.04383142665028572,0.08048809319734573
4357,0.17104219570755957,0.04184770584106445,0.07643607258796692
4358,0.16729706451296805,0.04412893205881119,0.07857057452201843
4359,0.16686794385313988,0.04144946485757828,0.07797209918498993
4360,0.1662383832037449,0.04457099363207817,0.07729743421077728
4361,0.16753252297639848,0.04076426476240158,0.07862517982721329
4362,0.17170799821615218,0.045421771705150604,0.0769624263048172
4363,0.16751084849238396,0.03967801481485367,0.07841740548610687
4364,0.16460753083229065,0.04650280624628067,0.07716543972492218
4365,0.16823066994547844,0.03926989808678627,0.07808452844619751
4366,0.1659623570740223,0.04659106582403183,0.07704506814479828
4367,0.16483058258891106,0.039881035685539246,0.07835720479488373
4368,0.16843739226460458,0.04445050284266472,0.07621920853853226
4369,0.17048897556960582,0.04278232157230377,0.07926647365093231
4370,0.16523867323994637,0.041470546275377274,0.07496826350688934
4371,0.16139802262187003,0.045132365077733994,0.08026707172393799
4372,0.16475889980793,0.040201663970947266,0.07412084192037582
4373,0.1667145885527134,0.044986605644226074,0.08022571355104446
4374,0.16677734404802322,0.04156774654984474,0.07498352229595184
4375,0.16428760141134263,0.04275158420205116,0.07818315178155899
4376,0.16245449781417848,0.04383498802781105,0.0774449035525322
4377,0.16308034658432008,0.04096575826406479,0.07564890384674072
4378,0.16153978034853936,0.04449862986803055,0.0790477991104126
4379,0.16402587629854679,0.04135406017303467,0.07506050169467926
4380,0.17036933898925782,0.043073128908872604,0.07816136628389359
4381,0.15939240902662277,0.04308633506298065,0.07676544040441513
4382,0.15580862984061242,0.041409607976675034,0.07589452713727951
4383,0.16503342166543006,0.04396625608205795,0.07847877591848373
4384,0.16964482739567757,0.04132502153515816,0.0749254897236824
4385,0.158200965821743,0.04311205446720123,0.07813353091478348
4386,0.16181543543934823,0.042573921382427216,0.0759955495595932
4387,0.16386424154043197,0.04174520820379257,0.07652582228183746
4388,0.1573922723531723,0.04343406483530998,0.07705939561128616
4389,0.1621329627931118,0.041476793587207794,0.07619116455316544
4390,0.1658143848180771,0.04291965812444687,0.0760372132062912
4391,0.16368696168065072,0.042407311499118805,0.07808835059404373
4392,0.16140353977680205,0.04176758602261543,0.07330987602472305
4393,0.15588236078619958,0.04327687621116638,0.08073727041482925
4394,0.1616019017994404,0.041295088827610016,0.07095763087272644
4395,0.1657475858926773,0.04314866662025452,0.08195817470550537
4396,0.16166833713650702,0.04178549721837044,0.07120397686958313
4397,0.16001763418316842,0.0424165278673172,0.07968644052743912
4398,0.1630488194525242,0.04235587269067764,0.07521440833806992
4399,0.16350468024611473,0.04211451858282089,0.07454894483089447
4400,0.1579705446958542,0.04216999188065529,0.07978855818510056
4401,0.1615694656968117,0.04261243715882301,0.07160428911447525
4402,0.16438044235110283,0.04142364487051964,0.08021603524684906
4403,0.15936316549777985,0.04322878271341324,0.0733400210738182
4404,0.15576274767518045,0.0410543754696846,0.07707160711288452
4405,0.16193297803401946,0.04308681935071945,0.0760120302438736
4406,0.1625232443213463,0.041577015072107315,0.07604610919952393
4407,0.16084330305457115,0.04219914227724075,0.07433749735355377
4408,0.16043939143419267,0.04247906059026718,0.07980948686599731
4409,0.15794868618249894,0.041375841945409775,0.06960432976484299
4410,0.15811433866620064,0.042914751917123795,0.08323736488819122
4411,0.16056662872433664,0.04127409681677818,0.06892421096563339
4412,0.15742287039756775,0.04255911707878113,0.08032338321208954
4413,0.15972674041986465,0.04183156043291092,0.07425147294998169
4414,0.16136718094348906,0.04182959720492363,0.07429441809654236
4415,0.15873382464051247,0.04240730032324791,0.0786343663930893
4416,0.1581356257200241,0.04140481352806091,0.07250788062810898
4417,0.15778979510068894,0.042469050735235214,0.07731465995311737
4418,0.1606753036379814,0.041558921337127686,0.07571449875831604
4419,0.16171372383832933,0.04203667491674423,0.07345099747180939
4420,0.15599862709641457,0.04201497510075569,0.07825853675603867
4421,0.15753935948014258,0.04154680296778679,0.07268936932086945
4422,0.16219858154654504,0.04230334609746933,0.07692147046327591
4423,0.15748976320028304,0.04137972742319107,0.07477905601263046
4424,0.15837392359972,0.04222027212381363,0.07502138614654541
4425,0.16284983232617378,0.04153476655483246,0.07499115914106369
4426,0.15774200707674027,0.041945930570364,0.07647491991519928
4427,0.15540220215916634,0.04171197488903999,0.07187382131814957
4428,0.15967364832758904,0.04181700944900513,0.07981676608324051
4429,0.16143907830119134,0.041615597903728485,0.06938321143388748
4430,0.1576791763305664,0.042034171521663666,0.08000795543193817
4431,0.15749726742506026,0.04116000980138779,0.07169970124959946
4432,0.1596662662923336,0.04258318245410919,0.07549435645341873
4433,0.15647690892219543,0.040419574826955795,0.07674964517354965
4434,0.1565458968281746,0.0433800034224987,0.07128589600324631
4435,0.16291792765259744,0.04096103832125664,0.07868899405002594
4436,0.15720384940505028,0.04442211240530014,0.07178328186273575
4437,0.15152664333581925,0.04247339814901352,0.07586094737052917
4438,0.15957261025905609,0.04553215578198433,0.07552793622016907
4439,0.15911902412772178,0.04393908753991127,0.07228841632604599
4440,0.15749758705496789,0.04543135315179825,0.0774572491645813
4441,0.15686079785227774,0.043378930538892746,0.07222305238246918
4442,0.15774825513362883,0.042277295142412186,0.07553041726350784
4443,0.153874284774065,0.04341571778059006,0.07495991140604019
4444,0.15652862787246705,0.03802012279629707,0.07273440808057785
4445,0.15938641801476477,0.047196220606565475,0.0764913484454155
4446,0.15451816618442535,0.03878998011350632,0.0725720152258873
4447,0.1531143940985203,0.04681031033396721,0.0750357061624527
4448,0.16042010113596916,0.03830323368310928,0.0746181458234787
4449,0.1589333474636078,0.04264785721898079,0.0728655755519867
4450,0.15069618299603463,0.042346369475126266,0.07575084269046783
4451,0.15625785589218139,0.04170054942369461,0.07272735983133316
4452,0.15834831744432448,0.04251476749777794,0.07457657158374786
4453,0.15128592103719712,0.04216810688376427,0.07428931444883347
4454,0.15585362836718558,0.039473675191402435,0.07287190854549408
4455,0.15905781760811805,0.04559924453496933,0.07513856142759323
4456,0.15267998799681665,0.03782590851187706,0.07274020463228226
4457,0.152362921833992,0.044717878103256226,0.0742098018527031
4458,0.1610710948705673,0.04033784568309784,0.07393355667591095
4459,0.15477664470672609,0.04015083611011505,0.0728476494550705
4460,0.1519135817885399,0.044605936855077744,0.07462386786937714
4461,0.1580357186496258,0.037491533905267715,0.07264594733715057
4462,0.15524986013770103,0.044675882905721664,0.07398773729801178
4463,0.1482915122061968,0.03977585583925247,0.07344598323106766
4464,0.15483204498887063,0.04086560383439064,0.0729980543255806
4465,0.1577774167060852,0.043500714004039764,0.07390768826007843
4466,0.15410427749156952,0.0384049192070961,0.07285872101783752
4467,0.15487692281603813,0.04372581094503403,0.07335476577281952
4468,0.15345067381858826,0.040206629782915115,0.07355454564094543
4469,0.15096157565712928,0.040512748062610626,0.07238460332155228
4470,0.1550516314804554,0.04345297813415527,0.07421640306711197
4471,0.15712266266345978,0.038204945623874664,0.07178767025470734
4472,0.1510922648012638,0.043958861380815506,0.07440464943647385
4473,0.15190757736563681,0.03936878964304924,0.0715736672282219
4474,0.1558739148080349,0.04150328040122986,0.07438984513282776
4475,0.14796647652983666,0.04204075410962105,0.07150062173604965
4476,0.15670891106128693,0.03936753422021866,0.07409178465604782
4477,0.1573266565799713,0.04285990074276924,0.07201184332370758
4478,0.1472555935382843,0.03981991484761238,0.07305169850587845
4479,0.15243429839611053,0.04134724289178848,0.07308389246463776
4480,0.15789848566055298,0.04157639667391777,0.0719413310289383
4481,0.14702596813440322,0.039865534752607346,0.07366625964641571
4482,0.14670718535780908,0.042172472923994064,0.071770578622818
4483,0.1574183076620102,0.040116291493177414,0.07310379296541214
4484,0.15063953772187233,0.0411546416580677,0.07258809357881546
4485,0.14918933659791947,0.04131672531366348,0.07205997407436371
4486,0.15273229032754898,0.04010755568742752,0.0732174962759018
4487,0.15153683423995973,0.041747499257326126,0.07176756858825684
4488,0.15051396787166596,0.04025747627019882,0.0728219598531723
4489,0.14807720184326173,0.04103625938296318,0.0723862275481224
4490,0.15095529034733773,0.04110436886548996,0.07195933908224106
4491,0.14871883168816566,0.04026808962225914,0.07288195192813873
4492,0.15095982551574708,0.04142824560403824,0.07170838117599487
4493,0.15146616026759147,0.040351931005716324,0.07254643738269806
4494,0.15059413462877275,0.04090742766857147,0.0721714049577713
4495,0.1480838179588318,0.040989816188812256,0.07187660783529282
4496,0.14921251386404039,0.040275268256664276,0.07249302417039871
4497,0.15189313516020775,0.04131338745355606,0.07172020524740219
4498,0.1506717547774315,0.040212325751781464,0.07216111570596695
4499,0.14821416437625884,0.04103907197713852,0.07208989560604095
4500,0.15110759288072587,0.04056212678551674,0.07161977142095566
4501,0.14769522473216057,0.04066598415374756,0.07230503112077713
4502,0.15045202299952506,0.04067780822515488,0.07149659097194672
4503,0.1551825851202011,0.04076594486832619,0.07203192263841629
4504,0.14942281693220139,0.040229424834251404,0.07172779738903046
4505,0.14904181733727456,0.0413709357380867,0.07167274504899979
4506,0.15190439745783807,0.039430294185876846,0.07175709307193756
4507,0.1535639077425003,0.04214971512556076,0.07171669602394104
4508,0.14872566908597945,0.03963824361562729,0.07133688032627106
4509,0.14739400818943976,0.042953189462423325,0.07210671156644821
4510,0.15491299629211425,0.041113901883363724,0.07076791673898697
4511,0.15045732781291007,0.043857820332050323,0.07244600355625153
4512,0.1462608389556408,0.042694441974163055,0.07037412375211716
4513,0.1505723550915718,0.04423698037862778,0.07261128723621368
4514,0.15343166813254355,0.04264650121331215,0.07004816830158234
4515,0.1432639017701149,0.04233821853995323,0.07286842167377472
4516,0.15119826346635817,0.04060191661119461,0.0695219486951828
4517,0.1577588215470314,0.03838498145341873,0.07329924404621124
4518,0.14565434008836747,0.04442993178963661,0.06906504929065704
4519,0.14463802725076674,0.038394443690776825,0.0732523500919342
4520,0.15452652052044868,0.0457797572016716,0.06952127069234848
4521,0.1506951592862606,0.03675471246242523,0.07206498831510544
4522,0.14939626380801202,0.043606653809547424,0.07097850739955902
4523,0.15296690985560418,0.03915020823478699,0.07036031782627106
4524,0.14856389835476874,0.04101623594760895,0.07231466472148895
4525,0.14899878837168218,0.042015500366687775,0.06938176602125168
4526,0.15179577693343163,0.03891035169363022,0.07248200476169586
4527,0.15041225925087928,0.0422370545566082,0.0697493702173233
4528,0.14947678595781327,0.03919914737343788,0.07143104821443558
4529,0.14864440336823465,0.040783632546663284,0.07088185101747513
4530,0.1490803763270378,0.040518514811992645,0.07025445997714996
4531,0.14692612513899803,0.03984024003148079,0.07149204611778259
4532,0.1496366009116173,0.040755584836006165,0.07008401304483414
4533,0.14952705726027488,0.040007904171943665,0.07085205614566803
4534,0.14608218818902968,0.04030049592256546,0.07111988961696625
4535,0.15010579079389572,0.04026465117931366,0.06928502023220062
4536,0.14840256422758102,0.04025033861398697,0.07266857475042343
4537,0.14789211750030518,0.03996489197015762,0.06761413812637329
4538,0.14732815623283385,0.040557797998189926,0.07404909282922745
4539,0.14619000256061554,0.03972224146127701,0.06793487817049026
4540,0.1474551074206829,0.040401630103588104,0.0750778466463089
4541,0.1513582229614258,0.04014866426587105,0.0699249804019928
4542,0.14689441919326782,0.03968273848295212,0.07492543756961823
4543,0.14392238184809686,0.040755417197942734,0.06931339204311371
4544,0.1496117517352104,0.039291203022003174,0.07187701016664505
4545,0.1484076462686062,0.04061733931303024,0.07095944136381149
4546,0.14266884475946426,0.039807986468076706,0.06794814765453339
4547,0.14664682149887084,0.03974425047636032,0.07357312738895416
4548,0.14763556718826293,0.04062039777636528,0.068069227039814
4549,0.1454150877892971,0.039137039333581924,0.07196604460477829
4550,0.14373767636716367,0.04068920388817787,0.07043291628360748
4551,0.14849302172660828,0.03950316458940506,0.06832987070083618
4552,0.1484629474580288,0.03988497704267502,0.07298798114061356
4553,0.14062413945794106,0.04036923497915268,0.0675392895936966
4554,0.14490161463618279,0.03911060839891434,0.07159241288900375
4555,0.1485411688685417,0.04071225970983505,0.07020311057567596
4556,0.1455050077289343,0.039167098701000214,0.06855407357215881
4557,0.14602759033441542,0.04019014164805412,0.07204004377126694
4558,0.14271370321512222,0.039851389825344086,0.0682944804430008
4559,0.1422606896609068,0.039460498839616776,0.07037124037742615
4560,0.14680623561143874,0.04028525948524475,0.07082460075616837
4561,0.14694121852517128,0.03934166207909584,0.06765822321176529
4562,0.1442520644515753,0.03994401544332504,0.07237493991851807
4563,0.14686927646398545,0.039933834224939346,0.06726666539907455
4564,0.1428755007684231,0.03914383426308632,0.07144200801849365
4565,0.1450346127152443,0.04064071923494339,0.06841424852609634
4566,0.14806385487318038,0.03856010362505913,0.0705566257238388
4567,0.1448265589773655,0.04089903086423874,0.06805327534675598
4568,0.14041976295411587,0.03852260857820511,0.07186292111873627
4569,0.1467643342912197,0.040640465915203094,0.06624919921159744
4570,0.1455538585782051,0.038910381495952606,0.07351382076740265
4571,0.14265962801873683,0.04007913917303085,0.06542513519525528
4572,0.14630200639367102,0.03947725519537926,0.0722450241446495
4573,0.14519650712609292,0.03947975113987923,0.06815539300441742
4574,0.142858299985528,0.03992846608161926,0.06861437857151031
4575,0.14513026177883148,0.039125896990299225,0.07142998278141022
4576,0.14446295127272607,0.040059514343738556,0.06633936613798141
4577,0.14197514988482,0.039100416004657745,0.07199030369520187
4578,0.14509088024497033,0.03989272937178612,0.06719155609607697
4579,0.1453130580484867,0.039311327040195465,0.06992912292480469
4580,0.14242016188800335,0.03958045691251755,0.06940944492816925
4581,0.143911312520504,0.03954059258103371,0.06801475584506989
4582,0.1461829349398613,0.03938273340463638,0.07014882564544678
4583,0.1397897783666849,0.0395420677959919,0.06824006140232086
4584,0.14310266263782978,0.039487361907958984,0.06876397132873535
4585,0.14595640301704407,0.03921457380056381,0.07001660764217377
4586,0.14071978032588958,0.03989887610077858,0.06673570722341537
4587,0.14509561359882356,0.03864101320505142,0.07148057222366333
4588,0.1458272621035576,0.040474750101566315,0.06581491976976395
4589,0.14133772067725658,0.03797046095132828,0.0712670087814331
4590,0.14357640966773033,0.041124291718006134,0.06682030856609344
4591,0.1462135598063469,0.037203349173069,0.0693056732416153
4592,0.14114336520433426,0.04194806143641472,0.06894665956497192
4593,0.13865759298205377,0.03619803860783577,0.06718754023313522
4594,0.14868357703089713,0.04301292449235916,0.07027217000722885
4595,0.14286008924245835,0.03693024069070816,0.06658440083265305
4596,0.1387985974550247,0.04349277541041374,0.06975798308849335
4597,0.14297413751482962,0.03631269186735153,0.06773053854703903
4598,0.14511993750929833,0.041696660220623016,0.0680222362279892
4599,0.1429918572306633,0.0386941023170948,0.0692584291100502
4600,0.14026571065187454,0.03836936503648758,0.06681652367115021
4601,0.14195271544158458,0.04159478843212128,0.06955800950527191
4602,0.14287038035690786,0.03660369664430618,0.06718390434980392
4603,0.1434478022158146,0.041779760271310806,0.06840892136096954
4604,0.14458136409521102,0.03793861344456673,0.06846190989017487
4605,0.1414705380797386,0.03933681175112724,0.06712732464075089
4606,0.13922957554459572,0.04053614288568497,0.06911198794841766
4607,0.14141436219215392,0.037314947694540024,0.06700129806995392
4608,0.14343350306153296,0.04122553765773773,0.06846369057893753
4609,0.14619623348116875,0.037928931415081024,0.06792215257883072
4610,0.1402307704091072,0.03942937031388283,0.06731928884983063
4611,0.1391145907342434,0.04000123590230942,0.06868310272693634
4612,0.14679747074842453,0.037631817162036896,0.06688697636127472
4613,0.1407333195209503,0.040718741714954376,0.06843283027410507
4614,0.13675355687737464,0.03796869516372681,0.06742841750383377
4615,0.1458728037774563,0.039337076246738434,0.06753513962030411
4616,0.14336177110671997,0.03963955491781235,0.0681159496307373
4617,0.134516142308712,0.03782583400607109,0.06699882447719574
4618,0.1429728463292122,0.04030918329954147,0.0680788904428482
4619,0.14189137667417526,0.03801507502794266,0.06731240451335907
4620,0.13707564845681192,0.03926073759794235,0.06730808317661285
4621,0.1413039542734623,0.03934343904256821,0.06805529445409775
4622,0.1415074050426483,0.038027528673410416,0.06647993624210358
4623,0.1374025195837021,0.03994401916861534,0.0685378760099411
4624,0.14151026532053948,0.0381050631403923,0.06608422100543976
4625,0.14245472177863122,0.03918421268463135,0.06861475110054016
4626,0.13712517470121383,0.03911364823579788,0.06589584052562714
4627,0.1367756575345993,0.03821765258908272,0.06879778951406479
4628,0.13987068831920624,0.03961268067359924,0.06530533730983734
4629,0.1416817031800747,0.038222670555114746,0.06954827159643173
4630,0.14059690535068511,0.039068713784217834,0.06453965604305267
4631,0.13944860994815828,0.03895716741681099,0.070188008248806
4632,0.13793227598071098,0.038327284157276154,0.06430226564407349
4633,0.137834569811821,0.03934147208929062,0.0690273717045784
4634,0.13978081569075584,0.038293175399303436,0.06634005159139633
4635,0.141604657843709,0.03894377499818802,0.06643109023571014
4636,0.140452691167593,0.038824185729026794,0.0686037614941597
4637,0.13619311936199666,0.03836880251765251,0.06489540636539459
4638,0.13887471035122873,0.03912157565355301,0.06881705671548843
4639,0.13776187375187873,0.038307417184114456,0.06580103933811188
4640,0.13835750333964825,0.03883076459169388,0.06693223118782043
4641,0.1428474299609661,0.03869197517633438,0.06772902607917786
4642,0.13438693657517434,0.03837382793426514,0.06537216156721115
4643,0.13706653863191604,0.038936275988817215,0.06818624585866928
4644,0.14057883024215698,0.03828425332903862,0.06582764536142349
4645,0.13458413258194923,0.03873690217733383,0.06679761409759521
4646,0.13826537057757377,0.038559187203645706,0.06727810204029083
4647,0.13926781639456748,0.03837110847234726,0.06555215269327164
4648,0.13554840125143527,0.038774099200963974,0.06760691106319427
4649,0.1352715626358986,0.038253478705883026,0.06590364873409271
4650,0.13954521268606185,0.038658108562231064,0.06648685038089752
4651,0.1385874107480049,0.03843870013952255,0.06701056659221649
4652,0.13632092997431755,0.03836711123585701,0.06553158164024353
4653,0.13587808459997178,0.03863542526960373,0.06718709319829941
4654,0.13724643141031265,0.03821831941604614,0.06585842370986938
4655,0.1349927343428135,0.03860042989253998,0.06624899804592133
4656,0.13602711632847786,0.03831278905272484,0.06672249734401703
4657,0.1386494979262352,0.038388997316360474,0.06551589071750641
4658,0.13352303728461265,0.03847325220704079,0.06679276376962662
4659,0.13858227655291558,0.03822990134358406,0.06583057343959808
4660,0.13920722529292107,0.03849280998110771,0.06597485393285751
4661,0.13276187404990197,0.038248103111982346,0.06656517833471298
4662,0.13644683361053467,0.038353387266397476,0.0653224065899849
4663,0.1389048770070076,0.038360826671123505,0.06668248027563095
4664,0.13547395318746566,0.03820110112428665,0.06547273695468903
4665,0.1352307740598917,0.038409966975450516,0.06613641232252121
4666,0.1368199646472931,0.03815837949514389,0.06590797007083893
4667,0.1356240391731262,0.03833969682455063,0.06577308475971222
4668,0.13676177896559238,0.03820522874593735,0.0657840371131897
4669,0.1385703943669796,0.03823351860046387,0.06615029275417328
4670,0.13595516979694366,0.03822556510567665,0.06497183442115784
4671,0.1343175034970045,0.038203977048397064,0.06699024140834808
4672,0.13356342390179635,0.03814057260751724,0.06398221850395203
4673,0.13565465062856674,0.03828088194131851,0.06779663264751434
4674,0.13829705044627189,0.03796948119997978,0.06310068070888519
4675,0.1376342386007309,0.03841065242886543,0.06858070194721222
4676,0.13312732726335524,0.03778016194701195,0.06211910769343376
4677,0.1315281681716442,0.03853490203619003,0.06950215995311737
4678,0.13446750864386559,0.03760627657175064,0.06166575476527214
4679,0.1389415182173252,0.03864411264657974,0.06955160200595856
4680,0.13382019773125647,0.0374540276825428,0.06235162541270256
4681,0.1338016301393509,0.03870457038283348,0.06722960621118546
4682,0.13671255111694336,0.03741855174303055,0.06549648940563202
4683,0.1310043938457966,0.03855418041348457,0.06381954997777939
4684,0.13314513862133026,0.037679485976696014,0.06840606033802032
4685,0.1418985441327095,0.038094691932201385,0.0616280734539032
4686,0.1324799247086048,0.03816283494234085,0.06974534690380096
4687,0.12944972068071364,0.037570443004369736,0.060811471194028854
4688,0.13573020100593566,0.03853807598352432,0.07007422298192978
4689,0.13401051238179207,0.03729690983891487,0.06095416471362114
4690,0.1354830428957939,0.038570795208215714,0.06915473192930222
4691,0.13275190219283103,0.03740748018026352,0.06252036988735199
4692,0.13135078474879264,0.038580141961574554,0.06730137765407562
4693,0.1336913090199232,0.03786907717585564,0.0639353021979332
4694,0.13146884962916375,0.03954808786511421,0.06667844951152802
4695,0.1324814360588789,0.03888615593314171,0.06386377662420273
4696,0.13598815500736236,0.04051907733082771,0.06780235469341278
4697,0.1270069546997547,0.04087870568037033,0.06236220523715019
4698,0.1321962557733059,0.04065181687474251,0.06773735582828522
4699,0.1338927313685417,0.04275507479906082,0.06408148258924484
4700,0.13069065436720848,0.0388849638402462,0.06416000425815582
4701,0.1335596926510334,0.04183720797300339,0.06879342347383499
4702,0.13294336013495922,0.03566688299179077,0.05911256745457649
4703,0.12907609790563584,0.038228243589401245,0.07264958322048187
4704,0.12901014946401118,0.03934439644217491,0.057608406990766525
4705,0.1335241261869669,0.039224255830049515,0.07066459953784943
4706,0.13227010183036328,0.04042468219995499,0.0628458708524704
4707,0.1306622989475727,0.03758089989423752,0.06323408335447311
4708,0.12655847929418088,0.03771417960524559,0.06976683437824249
4709,0.13357023894786835,0.039940424263477325,0.05897653102874756
4710,0.13050049357116222,0.03582232445478439,0.0696711391210556
4711,0.12681934833526612,0.042712654918432236,0.06295714527368546
4712,0.13502811565995215,0.03500844165682793,0.06311570107936859
4713,0.12995435073971748,0.04230732098221779,0.06902454048395157
4714,0.1269565850496292,0.03583196550607681,0.05961253494024277
4715,0.1357414074242115,0.03995872288942337,0.06831406056880951
4716,0.13090166933834552,0.037977397441864014,0.06363984197378159
4717,0.12990048825740813,0.03689992427825928,0.06245814636349678
4718,0.12862651534378527,0.039839308708906174,0.06834748387336731
4719,0.13091064393520355,0.03573355823755264,0.06039164587855339
4720,0.1319669470191002,0.03884049504995346,0.06673809885978699
4721,0.1325130645185709,0.037690356373786926,0.06426820904016495
4722,0.1317547157406807,0.03668098896741867,0.06206786632537842
4723,0.1308099128305912,0.03974831849336624,0.06730248034000397
4724,0.12952762320637703,0.035087015479803085,0.061369895935058594
4725,0.13111317604780198,0.040084563195705414,0.06532038748264313
4726,0.13107049614191055,0.03546668961644173,0.0644877627491951
4727,0.1301333136856556,0.03926190361380577,0.06220339983701706
4728,0.1281793337315321,0.03607175126671791,0.06601595878601074
4729,0.1314457803964615,0.03915296122431755,0.062318313866853714
4730,0.12761215642094612,0.03546028211712837,0.0643533244729042
4731,0.1288285583257675,0.040092311799526215,0.06428244709968567
4732,0.13542344719171523,0.03464045375585556,0.0627044215798378
4733,0.1253335028886795,0.04010561853647232,0.0648152083158493
4734,0.1274363249540329,0.035635896027088165,0.06299556791782379
4735,0.13551930710673332,0.03811461478471756,0.06387212127447128
4736,0.1268404420465231,0.03802809864282608,0.06382425129413605
4737,0.12814891561865807,0.03584135323762894,0.06326539814472198
4738,0.12643615379929543,0.039405979216098785,0.06390811502933502
4739,0.1296895496547222,0.03566080704331398,0.06332024931907654
4740,0.1311125285923481,0.038154345005750656,0.063710056245327
4741,0.1296530544757843,0.03783826902508736,0.0633123517036438
4742,0.12853331491351128,0.03555135801434517,0.06366544216871262
4743,0.1268295504152775,0.039960697293281555,0.06330448389053345
4744,0.12803949266672135,0.03438136726617813,0.0633872002363205
4745,0.1321789726614952,0.03974065184593201,0.06362728774547577
4746,0.13080541752278804,0.03578127175569534,0.06292609870433807
4747,0.12444886565208435,0.03748958185315132,0.06378281116485596
4748,0.1293784648180008,0.03809606283903122,0.06297863274812698
4749,0.13092276453971863,0.03563816100358963,0.06326407939195633
4750,0.12464335039258004,0.0389423668384552,0.06355203688144684
4751,0.1331920802593231,0.03578696399927139,0.06263227015733719
4752,0.13002555817365646,0.037895094603300095,0.06375090777873993
4753,0.12493100129067898,0.03720114752650261,0.06270226091146469
4754,0.13295313119888305,0.03647628799080849,0.06321458518505096
4755,0.12760942615568638,0.03812669962644577,0.06322457641363144
4756,0.12427119240164756,0.036132726818323135,0.0626959577202797
4757,0.13284022882580757,0.03780738264322281,0.06327742338180542
4758,0.1279572132974863,0.03679394721984863,0.06289320439100266
4759,0.12535962797701358,0.03699887543916702,0.06265224516391754
4760,0.13198471665382386,0.037358351051807404,0.06350110471248627
4761,0.13392942622303963,0.03675375506281853,0.0619770884513855
4762,0.12531233094632627,0.03713465481996536,0.06387943774461746
4763,0.12396515235304832,0.0372554212808609,0.06161889433860779
4764,0.1326325312256813,0.03640025854110718,0.06407381594181061
4765,0.1290303610265255,0.037939198315143585,0.061190247535705566
4766,0.12413951866328717,0.03576051443815231,0.064559705555439
4767,0.13336591348052024,0.03840360417962074,0.060478322207927704
4768,0.1314033553004265,0.036109067499637604,0.06497061997652054
4769,0.12603393122553824,0.038928259164094925,0.06051982194185257
4770,0.12665220983326436,0.037486400455236435,0.06396432220935822
4771,0.12900882177054881,0.04006703570485115,0.0621764250099659
4772,0.12806424051523208,0.038936108350753784,0.06186113506555557
4773,0.12460898011922836,0.04153713211417198,0.06391934305429459
4774,0.13333343341946602,0.03933672234416008,0.06074948236346245
4775,0.1301407754421234,0.04122356325387955,0.06389275938272476
4776,0.12002231776714326,0.03690306842327118,0.061679642647504807
4777,0.12967605218291284,0.03773825243115425,0.06221664696931839
4778,0.13021218180656433,0.03815679997205734,0.06328985095024109
4779,0.12141113057732582,0.03722582757472992,0.061013977974653244
4780,0.12937291637063025,0.04026808589696884,0.06350701302289963
4781,0.12946800217032434,0.036939870566129684,0.06158632040023804
4782,0.12327193431556224,0.038394488394260406,0.062206726521253586
4783,0.12788055539131166,0.03706691786646843,0.06288687884807587
4784,0.13129890114068984,0.0362139567732811,0.06117059662938118
4785,0.12306270524859428,0.03923467546701431,0.06310734897851944
4786,0.12329949289560319,0.03642497956752777,0.06156689673662186
4787,0.12731049992144108,0.038015540689229965,0.0620805025100708
4788,0.12729238718748093,0.03683125972747803,0.0625857263803482
4789,0.1252101469784975,0.03580055758357048,0.061223674565553665
4790,0.12664045691490172,0.03848797827959061,0.0627838745713234
4791,0.126452923566103,0.035956140607595444,0.061468787491321564
4792,0.12407823055982589,0.03746507316827774,0.06202349811792374
4793,0.12565495036542415,0.03686532750725746,0.062183938920497894
4794,0.12702883332967757,0.03559068962931633,0.06140337139368057
4795,0.1233121320605278,0.037967633455991745,0.06225552409887314
4796,0.12343809194862843,0.03552753105759621,0.06165478751063347
4797,0.13008238896727561,0.03698832914233208,0.06154941767454147
4798,0.12420127540826797,0.03694918006658554,0.06234385818243027
4799,0.11809959784150123,0.035606708377599716,0.06083326414227486
4800,0.12995689287781714,0.037619076669216156,0.06270496547222137
4801,0.1256825067102909,0.035759247839450836,0.060571324080228806
4802,0.11865850053727627,0.036676857620477676,0.06274169683456421
4803,0.12697975151240826,0.036950573325157166,0.06031033396720886
4804,0.12693091630935668,0.0356304869055748,0.06319399923086166
4805,0.12207505479454994,0.0373578704893589,0.05929600074887276
4806,0.12474647834897042,0.035870566964149475,0.06456612795591354
4807,0.12475540190935135,0.03652022033929825,0.05934026837348938
4808,0.1212908025830984,0.03683193773031235,0.06607292592525482
4809,0.1270870003849268,0.035707294940948486,0.05939763784408569
4810,0.12597390115261078,0.037100717425346375,0.06526292860507965
4811,0.1250820767134428,0.03592279925942421,0.059407949447631836
4812,0.12250428944826126,0.03642633557319641,0.06142330914735794
4813,0.12425605915486812,0.036650702357292175,0.06342064589262009
4814,0.12863095588982104,0.0358160026371479,0.058295369148254395
4815,0.12152880430221558,0.03682909160852432,0.06471524387598038
4816,0.12237769551575184,0.035981032997369766,0.05904347449541092
4817,0.1270526848733425,0.03632279112935066,0.062143392860889435
4818,0.12398571595549583,0.036494750529527664,0.062252748757600784
4819,0.12204840146005154,0.03589557483792305,0.05930676311254501
4820,0.12532952502369882,0.036587417125701904,0.06346362084150314
4821,0.12219528332352639,0.036037128418684006,0.05980715900659561
4822,0.12208592928946019,0.036198265850543976,0.061241645365953445
4823,0.12537636533379554,0.03640402853488922,0.06251956522464752
4824,0.12789666652679443,0.03589823469519615,0.058765213936567307
4825,0.11883311420679092,0.03643583506345749,0.06365184485912323
4826,0.12066446766257286,0.036030687391757965,0.0588504895567894
4827,0.12802598401904106,0.03610870614647865,0.06238960474729538
4828,0.1252177469432354,0.036324240267276764,0.060128696262836456
4829,0.12307795360684395,0.03586043044924736,0.06160726025700569
4830,0.12279836237430572,0.03634997829794884,0.0599348358809948
4831,0.1250133991241455,0.03595658391714096,0.06330784410238266
4832,0.12102599292993546,0.03608381003141403,0.059523023664951324
4833,0.12356340363621712,0.0361945703625679,0.06562535464763641
4834,0.1259344920516014,0.035860031843185425,0.058862943202257156
4835,0.12090147584676743,0.036237772554159164,0.06508180499076843
4836,0.1207217425107956,0.035903457552194595,0.0580199770629406
4837,0.12580443173646927,0.03603754937648773,0.06132502481341362
4838,0.12326596155762673,0.03608988597989082,0.062005698680877686
4839,0.11835154592990875,0.035829707980155945,0.058052681386470795
4840,0.12528014853596686,0.036164138466119766,0.06372805684804916
4841,0.12020899653434754,0.035799238830804825,0.05810090899467468
4842,0.12202539071440696,0.03606355935335159,0.062262244522571564
4843,0.12614592909812927,0.035878900438547134,0.06023747846484184
4844,0.11790017187595367,0.03595355153083801,0.05975206941366196
4845,0.12085594460368157,0.03586610406637192,0.062095314264297485
4846,0.12426685281097889,0.036009110510349274,0.05874001979827881
4847,0.12451255284249782,0.035657256841659546,0.061958443373441696
4848,0.11924802586436271,0.03624962642788887,0.05958627909421921
4849,0.11948191784322262,0.03529830649495125,0.06052064150571823
4850,0.1261583309620619,0.03660789504647255,0.06090901046991348
4851,0.12029135562479495,0.034826792776584625,0.05938665196299553
4852,0.11785678677260876,0.037123095244169235,0.061351317912340164
4853,0.12235486879944801,0.03410925716161728,0.05937476083636284
4854,0.12260605990886689,0.03801601007580757,0.060722120106220245
4855,0.11833656243979931,0.03305540978908539,0.06012954190373421
4856,0.12195077240467071,0.0394328348338604,0.05976436659693718
4857,0.12260024398565292,0.03464207053184509,0.060754455626010895
4858,0.11728799492120742,0.040485091507434845,0.05930984020233154
4859,0.12022725269198417,0.034634701907634735,0.06066315621137619
4860,0.12283654883503914,0.03867901489138603,0.05959777906537056
4861,0.12283028773963452,0.03516213223338127,0.05998634174466133
4862,0.1179626602679491,0.03424125909805298,0.06018928438425064
4863,0.11531626768410205,0.039273492991924286,0.05936328321695328
4864,0.1227986004203558,0.03205256536602974,0.060417044907808304
4865,0.1198520865291357,0.039572589099407196,0.05932179093360901
4866,0.12126312851905822,0.03370477259159088,0.06001374125480652
4867,0.12123856097459793,0.03596603125333786,0.059800438582897186
4868,0.11573357172310353,0.03750557452440262,0.05935610458254814
4869,0.11783670447766781,0.033196814358234406,0.06022142246365547
4870,0.12212568037211895,0.03828134387731552,0.059048451483249664
4871,0.12083124704658985,0.03430810943245888,0.06012415885925293
4872,0.11429666914045811,0.03579075261950493,0.05927605554461479
4873,0.12033601962029934,0.03683305159211159,0.05964573100209236
4874,0.12035910859704017,0.03404407948255539,0.05962451547384262
4875,0.11717445701360703,0.03701217845082283,0.05934600904583931
4876,0.12150742933154106,0.03509896248579025,0.05954241007566452
4877,0.11226656027138233,0.035162173211574554,0.059615980833768845
4878,0.1238776296377182,0.036634452641010284,0.05889516323804855
4879,0.11684647388756275,0.0344197154045105,0.06032680720090866
4880,0.11647332385182381,0.036190956830978394,0.05800272896885872
4881,0.12240658402442932,0.03556162863969803,0.06108779460191727
4882,0.11301047056913376,0.034837618470191956,0.05719335004687309
4883,0.12103436812758446,0.03630933538079262,0.06172717362642288
4884,0.12223807983100414,0.03492863476276398,0.05666850879788399
4885,0.11576323918998241,0.03532275930047035,0.06222018599510193
4886,0.11938811540603637,0.03626570478081703,0.057481490075588226
4887,0.11807452999055386,0.03411102667450905,0.06191948801279068
4888,0.1174812413752079,0.03680193051695824,0.05719826743006706
4889,0.12260424792766571,0.034276917576789856,0.0600690059363842
4890,0.11779230684041977,0.03609295189380646,0.05940575152635574
4891,0.11595424041152,0.034949976950883865,0.05787467956542969
4892,0.11923522539436818,0.035856328904628754,0.06092093512415886
4893,0.11749518662691116,0.03437869995832443,0.05721279978752136
4894,0.11797540709376335,0.037060946226119995,0.06040922924876213
4895,0.11889267265796662,0.03289474546909332,0.058534760028123856
4896,0.11812548562884331,0.038072310388088226,0.05850353091955185
4897,0.11404289752244949,0.032871395349502563,0.06021393463015556
4898,0.12209194749593735,0.03675857186317444,0.05730927735567093
4899,0.11862717308104039,0.0351957269012928,0.06040111184120178
4900,0.11669136397540569,0.03398405760526657,0.057847946882247925
4901,0.11662741005420685,0.03757225722074509,0.05917949229478836
4902,0.1164441917091608,0.03248877078294754,0.05897688865661621
4903,0.11914798580110073,0.037811487913131714,0.05836988240480423
4904,0.1152465034276247,0.033304642885923386,0.05885368585586548
4905,0.11856016851961612,0.036249350756406784,0.05923839658498764
4906,0.11908718645572662,0.034920550882816315,0.057143907994031906
4907,0.11084485836327077,0.034969545900821686,0.061114124953746796
4908,0.12123633995652199,0.03550421819090843,0.05535843223333359
4909,0.11863006241619586,0.0349687859416008,0.06201324611902237
4910,0.11322129145264626,0.03503818064928055,0.05553346872329712
4911,0.117127550765872,0.035480208694934845,0.06038682907819748
4912,0.11424100957810879,0.03467792645096779,0.05805468559265137
4913,0.11708167679607868,0.035408467054367065,0.057479340583086014
4914,0.11894759982824325,0.03508537635207176,0.06029922515153885
4915,0.11573652103543282,0.03472510725259781,0.056305892765522
4916,0.11795283667743206,0.0356869250535965,0.0599200502038002
4917,0.1110038299113512,0.0343468077480793,0.0578746572136879
4918,0.11777342595160008,0.03561089187860489,0.05748507380485535
4919,0.12073853090405465,0.034772224724292755,0.060203153640031815
4920,0.11370988488197327,0.034881941974163055,0.05573578551411629
4921,0.1154945120215416,0.03549135476350784,0.06078220158815384
4922,0.11729013770818711,0.034302759915590286,0.056099701672792435
4923,0.11623895093798638,0.035675112158060074,0.059662919491529465
4924,0.11821009665727615,0.03446229547262192,0.05719824880361557
4925,0.11444703415036202,0.0351436510682106,0.05891267582774162
4926,0.11570447459816932,0.035102009773254395,0.058084290474653244
4927,0.11632958874106407,0.034486379474401474,0.058956392109394073
4928,0.1159150019288063,0.03549983352422714,0.057852912694215775
4929,0.11617394648492337,0.03434029594063759,0.059737563133239746
4930,0.11954197064042091,0.035275328904390335,0.06054581329226494
4931,0.11631200648844242,0.03474865108728409,0.05643606185913086
4932,0.11335413977503776,0.03470276668667793,0.0627894327044487
4933,0.11884111352264881,0.03522644191980362,0.053907494992017746
4934,0.11542271301150323,0.03432667255401611,0.061036258935928345
4935,0.11641112677752971,0.03532122075557709,0.05735062435269356
4936,0.11908484324812889,0.03440023213624954,0.05680178478360176
4937,0.11437878347933292,0.03502177447080612,0.0610334575176239
4938,0.11463816203176976,0.034720130264759064,0.054699309170246124
4939,0.11733426377177239,0.03467424958944321,0.06078402325510979
4940,0.11745230481028557,0.03489375114440918,0.05685500055551529
4941,0.11580702848732471,0.03462142497301102,0.057335399091243744
4942,0.11068349331617355,0.034697480499744415,0.06014050170779228
4943,0.11652810126543045,0.034940823912620544,0.05497314780950546
4944,0.11784590855240822,0.03418555110692978,0.060643602162599564
4945,0.11201299540698528,0.03549032658338547,0.055847860872745514
4946,0.11680598258972168,0.033964239060878754,0.05869719386100769
4947,0.11311457976698876,0.03613849729299545,0.05755529925227165
4948,0.11251184679567813,0.03459779918193817,0.05773214250802994
4949,0.11920650973916054,0.03696697950363159,0.056923914700746536
4950,0.11561489813029766,0.035867881029844284,0.05952325463294983
4951,0.11076686792075634,0.03820458799600601,0.054150860756635666
4952,0.11673924922943116,0.037547074258327484,0.06213758513331413
4953,0.11143514066934586,0.03955206274986267,0.05367286875844002
4954,0.11447030901908875,0.03826498985290527,0.062126416712999344
4955,0.11561753265559674,0.039080437272787094,0.054254550486803055
4956,0.11488613560795784,0.03571850806474686,0.058558255434036255
4957,0.11250387877225876,0.035546205937862396,0.05835115164518356
4958,0.11267000623047352,0.03577751666307449,0.054927997291088104
4959,0.11408283524215221,0.03651787340641022,0.0604369156062603
4960,0.11533538289368153,0.037427667528390884,0.05461164563894272
4961,0.11332784444093705,0.03670818358659744,0.05883901193737984
4962,0.11188925467431546,0.03477355092763901,0.05732381343841553
4963,0.11315652690827846,0.03661093860864639,0.05572107434272766
4964,0.11420592144131661,0.033055853098630905,0.059753306210041046
4965,0.11514654234051705,0.03952527791261673,0.05438801646232605
4966,0.11318951696157456,0.03229912370443344,0.05963405221700668
4967,0.11235003620386123,0.03891449794173241,0.05543726682662964
4968,0.11420056112110614,0.03165409713983536,0.05811792612075806
4969,0.11144268959760666,0.03790072724223137,0.05648311972618103
4970,0.11694347448647022,0.03403712064027786,0.057884346693754196
4971,0.11429597809910774,0.03575332462787628,0.055589236319065094
4972,0.11017851456999779,0.0355246476829052,0.059270720928907394
4973,0.11169343926012516,0.033171553164720535,0.05428050830960274
4974,0.11785355284810066,0.036917321383953094,0.05947968363761902
4975,0.1117181695997715,0.033370617777109146,0.05529830977320671
4976,0.1124237522482872,0.03614821285009384,0.057243842631578445
4977,0.11584002710878849,0.03377122804522514,0.057836998254060745
4978,0.11251534633338452,0.034713808447122574,0.054969560354948044
4979,0.11261341609060764,0.03509726747870445,0.05890364199876785
4980,0.11426480114459991,0.034421589225530624,0.05523112416267395
4981,0.10977093651890754,0.034266214817762375,0.05723812058568001
4982,0.11544030271470547,0.03491755947470665,0.05742749571800232
4983,0.11733056604862213,0.0330321341753006,0.05503927543759346
4984,0.10984010174870491,0.036865800619125366,0.058680109679698944
4985,0.11433553509414196,0.03187095746397972,0.054785024374723434
4986,0.1094863299280405,0.0378461517393589,0.05778355523943901
4987,0.11493084095418453,0.03234656900167465,0.05604083463549614
4988,0.11718141026794911,0.037732113152742386,0.056571949273347855
4989,0.10958053059875965,0.03242767974734306,0.056343626230955124
4990,0.10752806141972542,0.03541325777769089,0.05719686299562454
4991,0.11506840102374553,0.03457807004451752,0.05459999293088913
4992,0.11129467934370041,0.03277784213423729,0.05940134450793266
4993,0.11043077297508716,0.036344029009342194,0.05231667309999466
4994,0.11369328796863556,0.032146383076906204,0.06091497465968132
4995,0.10703747309744358,0.03572705760598183,0.05194459110498428
4996,0.11134322509169578,0.03362487256526947,0.05968800187110901
4997,0.11352001242339611,0.033791981637477875,0.05449962615966797
4998,0.10852076336741448,0.03527520224452019,0.05625727027654648
4999,0.11487282700836658,0.03274165466427803,0.05780273675918579
5000,0.10779605694115162,0.03533561900258064,0.05375459045171738
5001,0.10719690285623074,0.0334119088947773,0.05888065695762634
5002,0.11491128616034985,0.03406759351491928,0.05406707525253296
5003,0.11285730302333832,0.03465687483549118,0.05725656822323799
5004,0.10792171433568001,0.033090390264987946,0.056273140013217926
5005,0.110987963154912,0.03492990881204605,0.05496714636683464
5006,0.11123342923820019,0.033371441066265106,0.05780141428112984
5007,0.1073480375111103,0.03409315273165703,0.054346609860658646
5008,0.11295754201710224,0.03429120033979416,0.05723956972360611
5009,0.11180298216640949,0.03326805680990219,0.05558465048670769
5010,0.10706307217478753,0.0346413217484951,0.05552661418914795
5011,0.11246373169124127,0.03333311527967453,0.05696916580200195
5012,0.11085381619632244,0.0341227725148201,0.05461310222744942
5013,0.10543456226587296,0.03397942706942558,0.05694834142923355
5014,0.11236190162599087,0.0334840826690197,0.0552222840487957
5015,0.11373681984841824,0.034299612045288086,0.05575137585401535
5016,0.108330487459898,0.03346880525350571,0.05634521692991257
5017,0.10601872578263283,0.03394066542387009,0.05480609089136124
5018,0.11256524324417114,0.03397763893008232,0.05661584809422493
5019,0.10325346738100052,0.03336941823363304,0.055003296583890915
5020,0.11307729370892047,0.034363873302936554,0.0558401420712471
5021,0.10973320193588734,0.03316580504179001,0.055854130536317825
5022,0.10467559136450291,0.03429005295038223,0.0549730584025383
5023,0.11100070402026177,0.03335138037800789,0.0562748983502388
5024,0.10808073431253433,0.03401365876197815,0.05488543584942818
5025,0.10730936825275421,0.03353104740381241,0.05584249645471573
5026,0.11096319258213043,0.033893536776304245,0.055465005338191986
5027,0.1084516141563654,0.033509593456983566,0.05511469766497612
5028,0.10709189623594284,0.03391634672880173,0.05592704936861992
5029,0.11252924986183643,0.033456213772296906,0.054844003170728683
5030,0.1059554371982813,0.03386100009083748,0.05575960874557495
5031,0.10733239203691483,0.033543266355991364,0.05516812950372696
5032,0.11362235993146896,0.03366006165742874,0.05520030856132507
5033,0.10723652951419353,0.03371325880289078,0.05559172108769417
5034,0.10417647622525691,0.033490825444459915,0.054831136018037796
5035,0.1077020313590765,0.0337199866771698,0.05561695620417595
5036,0.11160994097590446,0.03358319774270058,0.05492975190281868
5037,0.10549678318202496,0.03342893719673157,0.05524222180247307
5038,0.11132526770234108,0.033930979669094086,0.0552530512213707
5039,0.10940509736537933,0.03298383206129074,0.0548589825630188
5040,0.10098320432007313,0.034302473068237305,0.05538930371403694
5041,0.1078093908727169,0.03264810889959335,0.05478592589497566
5042,0.10999471731483937,0.03445594757795334,0.05518638342618942
5043,0.10572468787431717,0.032608889043331146,0.05498744919896126
5044,0.10707940272986889,0.03426268696784973,0.054841212928295135
5045,0.10845775082707405,0.03295350819826126,0.05518035218119621
5046,0.10265162028372288,0.03368210792541504,0.05463617295026779
5047,0.10917942710220814,0.033633600920438766,0.055157385766506195
5048,0.11081003621220589,0.032891422510147095,0.05465887114405632
5049,0.10418156124651431,0.03435304015874863,0.05496279150247574
5050,0.10295986346900463,0.032208021730184555,0.054758328944444656
5051,0.10989393629133701,0.034890007227659225,0.054804570972919464
5052,0.10580316446721554,0.03235522657632828,0.05472245812416077
5053,0.10577956028282642,0.03534569591283798,0.054852575063705444
5054,0.10863956995308399,0.03358081728219986,0.05445333570241928
5055,0.10245945677161217,0.03609379008412361,0.055127233266830444
5056,0.10564065203070641,0.03525097295641899,0.05398622900247574
5057,0.11224021874368191,0.03736265376210213,0.055572547018527985
5058,0.10250848717987537,0.03654292970895767,0.05335523933172226
5059,0.10537389740347862,0.03806129842996597,0.056215185672044754
5060,0.10797812677919864,0.03546842187643051,0.05245814472436905
5061,0.10460068620741367,0.036026984453201294,0.05723363906145096
5062,0.10569471344351769,0.032634835690259933,0.053641460835933685
5063,0.1062675591558218,0.033418748527765274,0.05869818478822708
5064,0.10603764392435551,0.03570949286222458,0.05513857677578926
5065,0.1009010024368763,0.03525426238775253,0.059557992964982986
5066,0.10790711045265197,0.03535006195306778,0.054626382887363434
5067,0.11070829220116138,0.033131010830402374,0.05742340534925461
5068,0.10264770239591599,0.032089900225400925,0.053768597543239594
5069,0.10515417642891407,0.035996850579977036,0.053111691027879715
5070,0.10584146790206432,0.03282005339860916,0.05749049782752991
5071,0.10414533540606499,0.036461878567934036,0.05325395613908768
5072,0.10727907530963421,0.031089967116713524,0.05742852762341499
5073,0.10477335453033447,0.03413624316453934,0.0530799925327301
5074,0.1008791621774435,0.033538732677698135,0.05408284068107605
5075,0.10606777928769588,0.034005627036094666,0.05626675486564636
5076,0.10771418027579785,0.03433271124958992,0.052509598433971405
5077,0.09999750554561615,0.03247598558664322,0.05624940246343613
5078,0.10784828141331673,0.033195994794368744,0.0538204126060009
5079,0.10696841813623906,0.03363770246505737,0.053389012813568115
5080,0.09938460513949395,0.033550236374139786,0.05633244663476944
5081,0.10708115436136723,0.03348506987094879,0.05197692662477493
5082,0.1057054005563259,0.033273838460445404,0.05587545782327652
5083,0.10312694348394871,0.03241095319390297,0.053764183074235916
5084,0.10446938835084438,0.0340169295668602,0.05326873064041138
5085,0.10515410788357257,0.03267904371023178,0.0558168962597847
5086,0.10281544849276543,0.033351559191942215,0.05222730711102486
5087,0.10416200533509254,0.03339492157101631,0.05524464696645737
5088,0.10697821192443371,0.032134976238012314,0.053776878863573074
5089,0.10029740482568741,0.0341237336397171,0.05314748361706734
5090,0.10807328596711159,0.03207499533891678,0.055260829627513885
5091,0.10074878819286823,0.03339889273047447,0.052520640194416046
5092,0.10366526506841182,0.03319671005010605,0.0546238012611866
5093,0.10765046626329422,0.03219401091337204,0.05379297584295273
5094,0.1024173866957426,0.03394220024347305,0.05305652692914009
5095,0.10436755232512951,0.03203590586781502,0.05475978925824165
5096,0.10358475707471371,0.03338758647441864,0.052773166447877884
5097,0.10483735091984273,0.032955195754766464,0.054120343178510666
5098,0.10044216141104698,0.03234250098466873,0.05377016216516495
5099,0.10341612137854099,0.03366110473871231,0.05301089212298393
5100,0.10526355877518653,0.032077107578516006,0.05433289334177971
5101,0.10122800432145596,0.03334563598036766,0.05296384543180466
5102,0.10598810315132141,0.03270464763045311,0.0537259504199028
5103,0.100318194180727,0.0325583890080452,0.053732048720121384
5104,0.10079931356012821,0.03327776864171028,0.052944909781217575
5105,0.10451998822391033,0.03227661922574043,0.054038215428590775
5106,0.1013901848345995,0.033124275505542755,0.05299658328294754
5107,0.10248449184000492,0.032677944749593735,0.05352984741330147
5108,0.10529731065034867,0.032545845955610275,0.053528957068920135
5109,0.09762302413582802,0.03315369412302971,0.05302908271551132
5110,0.10406041219830513,0.032204292714595795,0.05360972136259079
5111,0.10551282316446305,0.03322948142886162,0.05319627374410629
5112,0.09938584119081498,0.032243724912405014,0.05308541655540466
5113,0.10413453467190266,0.033098604530096054,0.05369926616549492
5114,0.10366440042853356,0.032240524888038635,0.05256114527583122
5115,0.09924998916685582,0.03324896842241287,0.05393323302268982
5116,0.10805437490344047,0.03179747611284256,0.052387118339538574
5117,0.10196208246052266,0.033887457102537155,0.05393890291452408
5118,0.098081811144948,0.03092355653643608,0.052199412137269974
5119,0.10482763350009919,0.03482123091816902,0.05418857932090759
5120,0.10347942896187305,0.02998378314077854,0.05172104388475418
5121,0.0994573898613453,0.035472460091114044,0.05443059653043747
5122,0.10352362804114819,0.029863154515624046,0.05199471861124039
5123,0.10208086967468262,0.03471429646015167,0.05292012542486191
5124,0.09840256422758102,0.031507447361946106,0.05488753318786621
5125,0.10357148386538029,0.03246600180864334,0.04861971735954285
5126,0.1037843219935894,0.03372017294168472,0.05989416688680649
5127,0.09812754355370998,0.030826348811388016,0.04841173440217972
5128,0.10421383790671826,0.03432931378483772,0.06370727717876434
5129,0.10047527700662613,0.031317949295043945,0.04988134652376175
5130,0.09653665460646152,0.03287205472588539,0.06132044643163681
5131,0.1058330476284027,0.03313390165567398,0.04885392636060715
5132,0.10332741476595401,0.03126221150159836,0.05236519128084183
5133,0.09856560155749321,0.033921897411346436,0.05780903249979019
5134,0.10023666583001614,0.03141866624355316,0.04750596731901169
5135,0.10293215047568083,0.03285510465502739,0.059522904455661774
5136,0.10112734735012055,0.03283685818314552,0.049222029745578766
5137,0.09951685927808285,0.0315433107316494,0.053175121545791626
5138,0.10535311736166478,0.03344995528459549,0.05617256835103035
5139,0.10069801360368728,0.0317210853099823,0.04817374050617218
5140,0.09888898693025112,0.03247787058353424,0.05729749798774719
5141,0.10425782762467861,0.03299269080162048,0.05067341774702072
5142,0.09955114647746086,0.031265899538993835,0.05235539749264717
5143,0.10129438750445843,0.03365875035524368,0.05540084093809128
5144,0.1031380195170641,0.03118251822888851,0.04948535934090614
5145,0.09580733478069306,0.03318087011575699,0.05516894534230232
5146,0.10341169647872447,0.031787801533937454,0.051895271986722946
5147,0.10318318828940391,0.03275615721940994,0.051663171499967575
5148,0.09704603366553784,0.03161438927054405,0.05446607619524002
5149,0.10350689068436622,0.033574290573596954,0.050641100853681564
5150,0.10135924443602562,0.030150141566991806,0.05348099023103714
5151,0.09856058545410633,0.035361550748348236,0.052459895610809326
5152,0.10125993452966213,0.03011716902256012,0.05156419798731804
5153,0.10170736946165562,0.03680393844842911,0.053306497633457184
5154,0.09809172116219997,0.031031731516122818,0.0516500286757946
5155,0.09948237761855125,0.036400023847818375,0.052334971725940704
5156,0.10210477188229561,0.03039524517953396,0.05253719538450241
5157,0.10049030482769013,0.03357236459851265,0.051751863211393356
5158,0.09820987135171891,0.032806165516376495,0.052398961037397385
5159,0.10076462812721729,0.030429091304540634,0.05208387225866318
5160,0.10021249763667583,0.035024501383304596,0.05204769968986511
5161,0.09785088337957859,0.029702698811888695,0.051942311227321625
5162,0.10516625717282295,0.034467630088329315,0.05245717614889145
5163,0.09358984716236592,0.031219830736517906,0.051334887742996216
5164,0.1022407978773117,0.0321601927280426,0.0527305006980896
5165,0.10263909213244915,0.03329223394393921,0.05138412117958069
5166,0.09657842814922332,0.030812671408057213,0.05229288339614868
5167,0.10151757672429085,0.0334000363945961,0.051691848784685135
5168,0.09979421347379684,0.03173161298036575,0.05235614255070686
5169,0.10046124830842018,0.031645484268665314,0.05084235221147537
5170,0.09924435243010521,0.03348572179675102,0.05379854515194893
5171,0.09852060638368129,0.030334820970892906,0.048911429941654205
5172,0.10313510186970234,0.03373783081769943,0.05569134280085564
5173,0.09995351508259773,0.03102971985936165,0.04714048653841019
5174,0.10076664723455905,0.03219226002693176,0.0571560338139534
5175,0.09864719398319721,0.03275882452726364,0.04655935987830162
5176,0.09878930933773518,0.030690997838974,0.05855640023946762
5177,0.09714547656476498,0.03346230462193489,0.04684028401970863
5178,0.10038728937506676,0.030839428305625916,0.0587606318295002
5179,0.10196854211390019,0.032471369951963425,0.046136073768138885
5180,0.09830238483846188,0.03220328688621521,0.05494710057973862
5181,0.09991179443895817,0.031111767515540123,0.051606811583042145
5182,0.09636151492595672,0.03305552154779434,0.04904528334736824
5183,0.09785329066216945,0.030912617221474648,0.056436337530612946
5184,0.1035668671131134,0.03252401575446129,0.0464780330657959
5185,0.09715061001479626,0.031867124140262604,0.056010134518146515
5186,0.09637371934950352,0.03141075372695923,0.049584850668907166
5187,0.10393116138875484,0.032696712762117386,0.0512295663356781
5188,0.09317292980849742,0.03101140819489956,0.054194409400224686
5189,0.09939395152032375,0.03250092267990112,0.04816298931837082
5190,0.10066256895661355,0.03158998861908913,0.05458471179008484
5191,0.0960319634526968,0.031668227165937424,0.050297416746616364
5192,0.09931083917617797,0.03229188174009323,0.05058540031313896
5193,0.10006533525884151,0.03120046854019165,0.05453110858798027
5194,0.09399226605892182,0.03230109065771103,0.04915390908718109
5195,0.1007984608411789,0.031498223543167114,0.056323688477277756
5196,0.09851697720587253,0.031712017953395844,0.05247446894645691
5197,0.09686696566641331,0.032060496509075165,0.05510880798101425
5198,0.10010038614273072,0.031228626146912575,0.054325442761182785
5199,0.09741194434463978,0.03222460299730301,0.050013650208711624
5200,0.09752421528100967,0.03127703070640564,0.05380512401461601
5201,0.09742744155228138,0.03190804272890091,0.05032911151647568
5202,0.10212085768580437,0.031615011394023895,0.05077643319964409
5203,0.09540644064545631,0.03156723082065582,0.055266372859478
5204,0.09462948180735112,0.0317382737994194,0.04630323126912117
5205,0.1038091942667961,0.0316014401614666,0.05809490755200386
5206,0.09672185145318508,0.03145360201597214,0.04466475546360016
5207,0.09564643427729606,0.031971316784620285,0.05721040815114975
5208,0.09857432693243026,0.03098960779607296,0.04796799272298813
5209,0.09539290927350522,0.032352838665246964,0.05212930589914322
5210,0.09757737740874291,0.030659744516015053,0.05336470529437065
5211,0.10047029852867126,0.032517209649086,0.047718849033117294
5212,0.09002487100660801,0.03058352693915367,0.05553687736392021
5213,0.09955981448292732,0.03243011608719826,0.047969285398721695
5214,0.09800947196781636,0.030759761109948158,0.05296403169631958
5215,0.09445577785372734,0.03208933025598526,0.05165816470980644
5216,0.0971958477050066,0.031178167089819908,0.04909924417734146
5217,0.09715259000658989,0.03155773505568504,0.054119229316711426
5218,0.093071292899549,0.031685538589954376,0.048381008207798004
5219,0.0979560911655426,0.031054843217134476,0.052691467106342316
5220,0.09896923042833805,0.03205479681491852,0.0509527213871479
5221,0.09368755631148815,0.030763516202569008,0.04956435412168503
5222,0.09670420549809933,0.032165322452783585,0.05313928797841072
5223,0.09696752093732357,0.030954033136367798,0.048631664365530014
5224,0.09270463734865189,0.032048020511865616,0.05225440114736557
5225,0.09866227731108665,0.03168351203203201,0.05053955316543579
5226,0.0954239409416914,0.031948015093803406,0.04972927272319794
5227,0.09441253170371056,0.03265722841024399,0.052415139973163605
5228,0.0996254574507475,0.032192450016736984,0.048788849264383316
5229,0.09288919493556022,0.033829521387815475,0.051864732056856155
5230,0.09434981383383274,0.032969407737255096,0.050234995782375336
5231,0.10133237354457378,0.03528047725558281,0.04982178658246994
5232,0.09266390539705753,0.034023456275463104,0.05184406042098999
5233,0.09508049972355366,0.036743514239788055,0.0489116907119751
5234,0.0973434042185545,0.03485380858182907,0.051563531160354614
5235,0.09632188156247139,0.03672563657164574,0.04996925964951515
5236,0.09478172659873962,0.033878955990076065,0.049948059022426605
5237,0.09735641814768314,0.03373853862285614,0.05134039372205734
5238,0.0965512864291668,0.03065716288983822,0.049081336706876755
5239,0.09228791855275631,0.03460947796702385,0.051282454282045364
5240,0.09725016355514526,0.0339367613196373,0.04980362206697464
5241,0.09502543918788434,0.03258400037884712,0.05003390461206436
5242,0.09742579087615014,0.03561242297291756,0.05096035450696945
5243,0.09495349377393722,0.027906203642487526,0.04918665811419487
5244,0.09507637135684491,0.0370672307908535,0.051108699291944504
5245,0.09772257283329963,0.02734837308526039,0.04955999553203583
5246,0.09209609292447567,0.038657296448946,0.05024808645248413
5247,0.09469766691327094,0.027905374765396118,0.05040778964757919
5248,0.09451498948037625,0.03647458180785179,0.04955575615167618
5249,0.0954371564090252,0.028924480080604553,0.05055152252316475
5250,0.0925002247095108,0.03406141325831413,0.04982879385352135
5251,0.09572533592581749,0.031970322132110596,0.049790166318416595
5252,0.09262262359261512,0.031832851469516754,0.05065525695681572
5253,0.0947359099984169,0.033719200640916824,0.04897744208574295
5254,0.0953255645930767,0.028931206092238426,0.05102468654513359
5255,0.09022348299622536,0.03365136310458183,0.048990823328495026
5256,0.09582588151097297,0.03047497570514679,0.05044066160917282
5257,0.09647412821650506,0.03286222741007805,0.04978857934474945
5258,0.09074772484600543,0.03209185600280762,0.049476027488708496
5259,0.09615185186266899,0.02989690937101841,0.05047003552317619
5260,0.09375802874565124,0.03248756378889084,0.04905378073453903
5261,0.09057470187544822,0.03031306341290474,0.05037537217140198
5262,0.09812036231160164,0.03264438733458519,0.04941287264227867
5263,0.09022209048271179,0.03141721710562706,0.049705155193805695
5264,0.09538738951086997,0.030364761129021645,0.050006914883852005
5265,0.09769100621342659,0.031895216554403305,0.04918188601732254
5266,0.08930842056870461,0.03037678264081478,0.05015366151928902
5267,0.09437102377414704,0.032131414860486984,0.049245379865169525
5268,0.09428312852978707,0.031142527237534523,0.04975077137351036
5269,0.09215929731726646,0.030517319217324257,0.04967191815376282
5270,0.0969165749847889,0.03160935267806053,0.04925635829567909
5271,0.09363654181361199,0.03039465844631195,0.04991643875837326
5272,0.08874372653663158,0.03167056664824486,0.049136750400066376
5273,0.09422958455979824,0.030972447246313095,0.04971612989902496
5274,0.10008068531751632,0.030611729249358177,0.04939775913953781
5275,0.09021815694868565,0.03140818700194359,0.04929891973733902
5276,0.08905477486550809,0.030383801087737083,0.04966474324464798
5277,0.09613047428429126,0.03130200132727623,0.04906654730439186
5278,0.09352698549628258,0.03082660771906376,0.04962335154414177
5279,0.09193171858787537,0.030665883794426918,0.049169089645147324
5280,0.09922845736145973,0.031221171841025352,0.04931243509054184
5281,0.0863200880587101,0.0304090715944767,0.04940631240606308
5282,0.09546414390206337,0.031074533239006996,0.049025341868400574
5283,0.10036423727869988,0.030734723433852196,0.04948325455188751
5284,0.0869380697607994,0.030626263469457626,0.04898083955049515
5285,0.09670563153922558,0.03106725588440895,0.049306269735097885
5286,0.09367718249559402,0.03043673373758793,0.04913538321852684
5287,0.09181719422340393,0.03097131848335266,0.04903215914964676
5288,0.09753446951508522,0.030685056000947952,0.0492730587720871
5289,0.09172532707452774,0.03059527650475502,0.048876531422138214
5290,0.09408786557614804,0.030969098210334778,0.049230847507715225
5291,0.09009866267442704,0.030418971553444862,0.04891357198357582
5292,0.09963610395789146,0.03089604340493679,0.04903433471918106
5293,0.09138066656887531,0.03062514029443264,0.049036771059036255
5294,0.08800040632486343,0.0305471308529377,0.048835717141628265
5295,0.09798463247716427,0.030907010659575462,0.04908813163638115
5296,0.09053550288081169,0.030333667993545532,0.04875924438238144
5297,0.09467983841896058,0.030888983979821205,0.049001265317201614
5298,0.09081643000245095,0.030478965491056442,0.04880518466234207
5299,0.0969798818230629,0.030569475144147873,0.048835210502147675
5300,0.0894995540380478,0.03077179193496704,0.04887489229440689
5301,0.09095653258264065,0.0302916020154953,0.04869944602251053
5302,0.09879478923976422,0.030851762741804123,0.0488736554980278
5303,0.08421850046142935,0.03032849356532097,0.04865649715065956
5304,0.0956674937158823,0.03061743453145027,0.04878055304288864
5305,0.09249425083398818,0.030589330941438675,0.04868597537279129
5306,0.0867022480815649,0.03031107410788536,0.04864751547574997
5307,0.09781707860529423,0.030759472399950027,0.048718102276325226
5308,0.09254845548421145,0.030226578935980797,0.048544738441705704
5309,0.08759983479976655,0.0306516382843256,0.048698000609874725
5310,0.09185081496834754,0.030399460345506668,0.04850156605243683
5311,0.09506504498422146,0.030379410833120346,0.04862401634454727
5312,0.09221220463514328,0.030606115236878395,0.048496417701244354
5313,0.08829531259834766,0.030206795781850815,0.04853438585996628
5314,0.08976615406572819,0.030617769807577133,0.04848122596740723
5315,0.09308555163443089,0.03026791475713253,0.04847688227891922
5316,0.09077796190977097,0.0304202102124691,0.04841960594058037
5317,0.09267270751297474,0.03046206198632717,0.048473458737134933
5318,0.09020850993692875,0.030193686485290527,0.04830306023359299
5319,0.08713706992566586,0.03058430179953575,0.048519887030124664
5320,0.09292876310646533,0.03011205792427063,0.04814339801669121
5321,0.09164230488240718,0.030530523508787155,0.04860532283782959
5322,0.08894237354397774,0.03018900752067566,0.04794340208172798
5323,0.09280109573155641,0.030374273657798767,0.048740290105342865
5324,0.09189964830875397,0.030289137735962868,0.047675721347332
5325,0.08781579621136189,0.03027551807463169,0.04897374287247658
5326,0.09101790450513363,0.03026614710688591,0.04726676270365715
5327,0.08954399339854717,0.030334919691085815,0.049403116106987
5328,0.08560043312609196,0.030080175027251244,0.046607330441474915
5329,0.0971896480768919,0.030536234378814697,0.0501265749335289
5330,0.08607865776866674,0.02978827990591526,0.04566487297415733
5331,0.08804930485785008,0.03080701269209385,0.05101368576288223
5332,0.09515469372272492,0.029718482866883278,0.04489506036043167
5333,0.08572773430496454,0.031126931309700012,0.05116715282201767
5334,0.09080057963728905,0.030429473146796227,0.04553566500544548
5335,0.09139722995460034,0.03158169612288475,0.04949861764907837
5336,0.08595821559429169,0.03159826248884201,0.047793954610824585
5337,0.0927096415311098,0.03231260925531387,0.047070927917957306
5338,0.08859551064670086,0.033087003976106644,0.049639929085969925
5339,0.08942445367574692,0.033275432884693146,0.04609961807727814
5340,0.09074358083307743,0.03395717963576317,0.04934028163552284
5341,0.08856705240905285,0.03365139290690422,0.04742072895169258
5342,0.08860899992287159,0.03240504115819931,0.04722130671143532
5343,0.09078249707818031,0.03211411088705063,0.04955922067165375
5344,0.09152026139199734,0.02960391715168953,0.04544289410114288
5345,0.08773673139512539,0.030415335670113564,0.05043797940015793
5346,0.09026138558983803,0.03199807554483414,0.04532777518033981
5347,0.08913141041994095,0.03198589012026787,0.049868855625391006
5348,0.08872929289937019,0.03234033286571503,0.04688384756445885
5349,0.0904718954116106,0.030106332153081894,0.049625374376773834
5350,0.0896384671330452,0.030484801158308983,0.04870852082967758
5351,0.08641875088214875,0.030826058238744736,0.05093255639076233
5352,0.09074061401188374,0.030820444226264954,0.04872041195631027
5353,0.08988442234694957,0.031832583248615265,0.05223431438207626
5354,0.08792785517871379,0.030253227800130844,0.04654742032289505
5355,0.08933415301144124,0.030812684446573257,0.050674766302108765
5356,0.0881105676293373,0.03006856143474579,0.04659227654337883
5357,0.09027116112411022,0.030061613768339157,0.04683556407690048
5358,0.08886906057596207,0.031106412410736084,0.050214994698762894
5359,0.08867457844316959,0.030247503891587257,0.046067189425230026
5360,0.08909667804837226,0.030514556914567947,0.05097587779164314
5361,0.08821248672902585,0.030026819556951523,0.04538589343428612
5362,0.08739787302911281,0.029131952673196793,0.04834721237421036
5363,0.09102540165185928,0.031131282448768616,0.04855860024690628
5364,0.08702765554189681,0.029324093833565712,0.045459017157554626
5365,0.08959158845245838,0.031139696016907692,0.05016552656888962
5366,0.087053057923913,0.028868485242128372,0.045328401029109955
5367,0.08653689026832581,0.030551385134458542,0.048681579530239105
5368,0.0927385613322258,0.029209300875663757,0.04762037843465805
5369,0.08858943209052086,0.030972406268119812,0.04611166939139366
5370,0.08671106360852718,0.028529012575745583,0.049436405301094055
5371,0.08615039978176356,0.03170190751552582,0.04525979980826378
5372,0.08964282646775246,0.027287477627396584,0.048947591334581375
5373,0.08740699924528599,0.03255898877978325,0.046487294137477875
5374,0.08862289898097515,0.027202734723687172,0.04727553576231003
5375,0.08634186573326588,0.03153250366449356,0.04767891392111778
5376,0.0862474013119936,0.02919645980000496,0.04677731171250343
5377,0.09029938206076622,0.02892685867846012,0.04706142097711563
5378,0.08837238065898419,0.03176956623792648,0.04801609367132187
5379,0.08556789569556714,0.02685517445206642,0.0456174835562706
5380,0.09068704135715962,0.03289297968149185,0.05037291720509529
5381,0.08577753975987434,0.026758790016174316,0.04649079591035843
5382,0.08706876486539841,0.03197002038359642,0.04899904876947403
5383,0.09038040861487388,0.028338413685560226,0.049856942147016525
5384,0.08673803135752678,0.030040372163057327,0.0441429540514946
5385,0.08422378115355969,0.03014778532087803,0.05126195028424263
5386,0.090073848888278,0.028634319081902504,0.043781690299510956
5387,0.0877738444134593,0.030802026391029358,0.04846962168812752
5388,0.08720772005617619,0.028712335973978043,0.04784727096557617
5389,0.0866472452878952,0.030054157599806786,0.04475214704871178
5390,0.0869532909244299,0.029743075370788574,0.05074220150709152
5391,0.08924595341086387,0.028974805027246475,0.043475743383169174
5392,0.08376814238727093,0.030479853972792625,0.049188945442438126
5393,0.0895991500467062,0.028694998472929,0.04666539281606674
5394,0.09176999107003211,0.03015536069869995,0.045369092375040054
5395,0.08254095986485481,0.029412712901830673,0.04966967552900314
5396,0.08977630324661731,0.029192810878157616,0.04393967613577843
5397,0.09019664786756039,0.030244749039411545,0.04898134991526604
5398,0.08536046631634235,0.02865907922387123,0.0461496002972126
5399,0.08726907931268216,0.03023773804306984,0.045931246131658554
5400,0.08335255905985832,0.029105260968208313,0.048719823360443115
5401,0.08913594223558903,0.029412608593702316,0.04443619027733803
5402,0.09037512950599194,0.029972907155752182,0.04851428046822548
5403,0.08304919078946113,0.028676684945821762,0.045861996710300446
5404,0.08436511866748334,0.030276816338300705,0.04625370353460312
5405,0.08943088687956333,0.02878456376492977,0.04785638675093651
5406,0.08587555326521397,0.0297202467918396,0.044947151094675064
5407,0.08837858512997628,0.029500175267457962,0.047878045588731766
5408,0.08507211320102215,0.028987064957618713,0.04585571959614754
5409,0.08377895839512348,0.029917027801275253,0.04623330757021904
5410,0.09045652076601982,0.028928762301802635,0.047393977642059326
5411,0.08403242193162441,0.029475772753357887,0.04508442431688309
5412,0.08559183143079281,0.02967405878007412,0.04763822630047798
5413,0.08641292415559292,0.028475752100348473,0.04549221321940422
5414,0.08562746942043305,0.03064611181616783,0.04664995148777962
5415,0.0869735587388277,0.027545083314180374,0.046432845294475555
5416,0.08589844629168511,0.0314064584672451,0.045942679047584534
5417,0.08409347645938396,0.02676069736480713,0.04647689685225487
5418,0.08378906194120646,0.03230016678571701,0.04637514054775238
5419,0.08919234238564969,0.028929242864251137,0.045581065118312836
5420,0.08478239662945271,0.03390667960047722,0.047223106026649475
5421,0.08236098270863294,0.03087770566344261,0.044935278594493866
5422,0.08735305294394494,0.034675322473049164,0.047274425625801086
5423,0.08425548300147057,0.028994012624025345,0.04531518369913101
5424,0.08013748042285443,0.031183242797851562,0.046458952128887177
5425,0.0885760921984911,0.030220117419958115,0.04611029475927353
5426,0.08796231243759393,0.028275329619646072,0.04578809812664986
5427,0.07955073136836291,0.03296563774347305,0.04626772552728653
5428,0.08643640652298927,0.028026128187775612,0.04605626314878464
5429,0.08556038737297059,0.029899105429649353,0.04543853923678398
5430,0.08216833136975765,0.031232032924890518,0.04711254686117172
5431,0.08781619481742382,0.026952851563692093,0.044173501431941986
5432,0.08095653671771288,0.032701630145311356,0.04823992773890495
5433,0.08364985398948192,0.02727857604622841,0.043093882501125336
5434,0.08977018855512142,0.029650043696165085,0.04910529404878616
5435,0.07872506435960532,0.03018161654472351,0.04219871014356613
5436,0.08415032140910625,0.028363972902297974,0.04998073726892471
5437,0.0868155624717474,0.028900638222694397,0.04218001663684845
5438,0.08230786882340908,0.03133930265903473,0.05093914270401001
5439,0.08215100392699241,0.025642067193984985,0.04160035774111748
5440,0.08801936320960521,0.03289967030286789,0.051105618476867676
5441,0.08168918993324041,0.0265161395072937,0.04092514142394066
5442,0.08263091258704662,0.029754985123872757,0.050217874348163605
5443,0.08483850173652172,0.03039572201669216,0.04170014709234238
5444,0.08171911537647247,0.02665017545223236,0.05011148005723953
5445,0.08325850926339626,0.0314953438937664,0.041963815689086914
5446,0.08602044470608235,0.02751859650015831,0.05230947211384773
5447,0.08233659230172634,0.02936307154595852,0.042719412595033646
5448,0.08052455224096774,0.029645869508385658,0.05529342219233513
5449,0.08406356014311314,0.028074104338884354,0.04080718010663986
5450,0.08265398070216179,0.029729623347520828,0.05555332824587822
5451,0.08334960527718067,0.028723398223519325,0.044071417301893234
5452,0.08346794657409191,0.028973450884222984,0.052206140011548996
5453,0.08306770175695419,0.02895677648484707,0.0473819375038147
5454,0.08344271630048752,0.02925691567361355,0.04674573242664337
5455,0.08283628299832344,0.02840615250170231,0.047958530485630035
5456,0.08048344478011131,0.02946512959897518,0.04332093149423599
5457,0.08520019538700581,0.028755497187376022,0.05066428706049919
5458,0.08157842494547367,0.028521889820694923,0.043435920029878616
5459,0.08148793950676918,0.029728218913078308,0.04837125539779663
5460,0.08466261066496372,0.027948420494794846,0.04582925885915756
5461,0.08622280694544315,0.029428813606500626,0.0437818244099617
5462,0.08049861155450344,0.02893833816051483,0.0493110790848732
5463,0.08167388997972011,0.02806681953370571,0.0422220341861248
5464,0.08392336331307888,0.030013874173164368,0.04818768799304962
5465,0.08268958777189254,0.02777179144322872,0.045199617743492126
5466,0.08485280014574528,0.029632050544023514,0.04416298121213913
5467,0.0803289171308279,0.028852209448814392,0.048388224095106125
5468,0.0816759280860424,0.02874535694718361,0.04258809611201286
5469,0.08687056675553322,0.029661577194929123,0.047598183155059814
5470,0.08089820221066475,0.029007378965616226,0.044883739203214645
5471,0.08131486028432847,0.029443394392728806,0.044540755450725555
5472,0.08634108565747738,0.03026312030851841,0.047069963067770004
5473,0.08271998912096024,0.029274463653564453,0.043724674731492996
5474,0.08166154064238071,0.03146260231733322,0.04604138806462288
5475,0.0824586521834135,0.029991259798407555,0.04572553187608719
5476,0.08259297646582127,0.03264617919921875,0.04368702322244644
5477,0.08604579642415047,0.030939077958464622,0.04728930443525314
5478,0.08225659821182489,0.03436804562807083,0.04305056855082512
5479,0.08112347479909658,0.03123759850859642,0.04691055044531822
5480,0.08153369147330522,0.03562318906188011,0.04361548647284508
5481,0.08424188904464244,0.031145473942160606,0.04663321003317833
5482,0.08436484970152378,0.03436392545700073,0.043492838740348816
5483,0.07821568697690964,0.02871907874941826,0.04807068035006523
5484,0.08406631760299206,0.0326315276324749,0.04351435601711273
5485,0.08309435211122036,0.029654374346137047,0.04945984110236168
5486,0.08362498097121715,0.03136804699897766,0.04300834983587265
5487,0.07982754837721587,0.032679032534360886,0.04802144691348076
5488,0.08286928702145815,0.028569672256708145,0.04365579038858414
5489,0.0828126024454832,0.03135695680975914,0.044434137642383575
5490,0.07858667001128197,0.0280737467110157,0.04687155410647392
5491,0.08672970533370972,0.030733030289411545,0.04225798696279526
5492,0.0775318905711174,0.031514666974544525,0.04744148254394531
5493,0.0801874727010727,0.028584759682416916,0.043048445135354996
5494,0.084368497133255,0.031297359615564346,0.045520566403865814
5495,0.07914762087166309,0.0274113267660141,0.04521068558096886
5496,0.08024464696645736,0.02972385287284851,0.04354281723499298
5497,0.08197215981781483,0.030639123171567917,0.04626188427209854
5498,0.0799436517059803,0.02858266606926918,0.04327792674303055
5499,0.07815988399088383,0.030841995030641556,0.04556940123438835
5500,0.08252910934388638,0.027743076905608177,0.04434467479586601
5501,0.07813893593847751,0.02868076227605343,0.044248078018426895
5502,0.08390168733894825,0.03018012084066868,0.04530913382768631
5503,0.07991011142730713,0.028090020641684532,0.04358988255262375
5504,0.07690940387547016,0.030658841133117676,0.045326102524995804
5505,0.08274726700037718,0.027775054797530174,0.043897710740566254
5506,0.08312241993844509,0.028576668351888657,0.044589411467313766
5507,0.0779035210609436,0.02908221259713173,0.04463764652609825
5508,0.08048822022974492,0.028604844585061073,0.04382624849677086
5509,0.08256884105503559,0.029214251786470413,0.045046351850032806
5510,0.07702788971364498,0.029230207204818726,0.043650396168231964
5511,0.08387379087507725,0.027107801288366318,0.044766616076231
5512,0.07858469225466251,0.030632177367806435,0.04410585016012192
5513,0.077931347489357,0.02592264674603939,0.04408551752567291
5514,0.08455317746847868,0.03195256367325783,0.044645510613918304
5515,0.08137688450515271,0.025400415062904358,0.04367439076304436
5516,0.07835912965238094,0.031972337514162064,0.0446569062769413
5517,0.07917067371308803,0.02628060057759285,0.04391152784228325
5518,0.08446700572967529,0.031766701489686966,0.044092465192079544
5519,0.08018199894577265,0.02572418376803398,0.04449857026338577
5520,0.07983422614634036,0.03080139122903347,0.04349137097597122
5521,0.07950548082590103,0.02747315540909767,0.044820211827754974
5522,0.08264915011823178,0.028346940875053406,0.043355219066143036
5523,0.08074511960148811,0.02894831821322441,0.044643424451351166
5524,0.07969890777021646,0.02730887569487095,0.04356882721185684
5525,0.0811160534620285,0.029603183269500732,0.04438916593790054
5526,0.07905489969998598,0.02796168066561222,0.04352937266230583
5527,0.08174142800271511,0.028166692703962326,0.044661566615104675
5528,0.08167267851531505,0.029154488816857338,0.04279390349984169
5529,0.07728161811828613,0.02698395773768425,0.04564480856060982
5530,0.08360377550125123,0.029534900560975075,0.041482143104076385
5531,0.07791462112218142,0.02761491760611534,0.04693899303674698
5532,0.08298559933900833,0.028308764100074768,0.04026171937584877
5533,0.08161800689995288,0.028983067721128464,0.04760006070137024
5534,0.07360374797135591,0.02686854638159275,0.040355656296014786
5535,0.0837055504322052,0.029292378574609756,0.046330858021974564
5536,0.08106270767748355,0.02731003798544407,0.04258551821112633
5537,0.08140583224594593,0.028362616896629333,0.04344573989510536
5538,0.07747423760592938,0.028671175241470337,0.04528351128101349
5539,0.07868897076696157,0.026980480179190636,0.041414059698581696
5540,0.08376230038702488,0.02919568121433258,0.04605971276760101
5541,0.07809687107801437,0.0270937941968441,0.041863419115543365
5542,0.08323163501918315,0.028348559513688087,0.04440402612090111
5543,0.0743723813444376,0.02832479402422905,0.04401654750108719
5544,0.07843270674347877,0.02717658318579197,0.042266786098480225
5545,0.08543095216155053,0.02902469038963318,0.04535013809800148
5546,0.0781701996922493,0.026964565739035606,0.041906747967004776
5547,0.08289825953543187,0.028406107798218727,0.044538334012031555
5548,0.07613025791943073,0.027954494580626488,0.043390363454818726
5549,0.08091211616992951,0.02738194167613983,0.04274468868970871
5550,0.08234188184142113,0.028734374791383743,0.044745124876499176
5551,0.0759590033441782,0.02702435851097107,0.04205923527479172
5552,0.08067011721432209,0.028424296528100967,0.044444434344768524
5553,0.07808222752064467,0.027698013931512833,0.04301460087299347
5554,0.0831095889210701,0.027479207143187523,0.04304129257798195
5555,0.075897372700274,0.028496086597442627,0.04423051327466965
5556,0.08111231923103332,0.0270086620002985,0.04222976788878441
5557,0.07966138496994972,0.0285207387059927,0.04427052661776543
5558,0.0757236685603857,0.027295473963022232,0.04275277256965637
5559,0.08508197627961636,0.02790668047964573,0.04325428605079651
5560,0.07776971496641635,0.02788027562201023,0.043749742209911346
5561,0.07687238231301308,0.027461180463433266,0.04243931546807289
5562,0.07714615762233734,0.02796892262995243,0.04400472715497017
5563,0.08393751494586468,0.027637457475066185,0.04261443018913269
5564,0.07913907505571842,0.02753760851919651,0.04334910959005356
5565,0.07519667278975248,0.02805401384830475,0.043348878622055054
5566,0.08204163201153278,0.027208629995584488,0.042620450258255005
5567,0.07465088684111834,0.028096657246351242,0.04370524734258652
5568,0.08089821860194206,0.027375970035791397,0.04254914075136185
5569,0.08069796040654183,0.02768699824810028,0.04335644468665123
5570,0.0704616529867053,0.027820905670523643,0.043008916079998016
5571,0.0835143730044365,0.02724938653409481,0.042791545391082764
5572,0.07793436497449875,0.028052210807800293,0.04334317520260811
5573,0.07766616269946099,0.027188420295715332,0.042615629732608795
5574,0.07852311581373214,0.02787567302584648,0.04317065328359604
5575,0.07428513113409281,0.027438905090093613,0.04290058836340904
5576,0.07963883616030216,0.027571409940719604,0.04271061718463898
5577,0.08077272139489651,0.02760709449648857,0.043244220316410065
5578,0.07657040096819401,0.0275310929864645,0.04240236058831215
5579,0.07243417389690876,0.027407635003328323,0.043308012187480927
5580,0.08013491965830326,0.02823113463819027,0.042388007044792175
5581,0.07807934693992138,0.026929259300231934,0.04317205399274826
5582,0.07781096585094929,0.029729297384619713,0.04240880161523819
5583,0.07653731871396303,0.02658146247267723,0.04319141060113907
5584,0.07660595439374447,0.03143884241580963,0.04211185500025749
5585,0.07689961418509483,0.02738700807094574,0.043623823672533035
5586,0.08303041383624077,0.03247339650988579,0.041400447487831116
5587,0.0771380964666605,0.029491286724805832,0.044373687356710434
5588,0.07294138707220554,0.03165387734770775,0.040575869381427765
5589,0.08087423704564571,0.032321248203516006,0.044983986765146255
5590,0.07561549060046673,0.02875795029103756,0.04036789387464523
5591,0.0777866668999195,0.031983282417058945,0.04523394629359245
5592,0.07867124788463116,0.024991245940327644,0.04242102801799774
5593,0.07555773295462132,0.028600234538316727,0.04576616361737251
5594,0.0761941447854042,0.02929903008043766,0.0445360466837883
5595,0.07683668415993453,0.028741812333464622,0.04676687717437744
5596,0.0825839802622795,0.03144722804427147,0.04484076052904129
5597,0.07183017507195473,0.026439929381012917,0.046340055763721466
5598,0.0771046157926321,0.029241446405649185,0.04162999242544174
5599,0.07740981392562389,0.027641886845231056,0.04298572987318039
5600,0.07670556120574475,0.0280848890542984,0.04430218040943146
5601,0.07889351695775985,0.030253687873482704,0.041694965213537216
5602,0.0754820303991437,0.02681148052215576,0.046833764761686325
5603,0.07768361009657383,0.029211748391389847,0.040125977247953415
5604,0.07814252004027367,0.026997387409210205,0.04610585793852806
5605,0.0768720418214798,0.02743975818157196,0.040102772414684296
5606,0.07835755497217178,0.029433447867631912,0.04425239562988281
5607,0.07249134071171284,0.026652056723833084,0.04158295691013336
5608,0.08087528012692928,0.02912726067006588,0.04421846941113472
5609,0.07717527896165848,0.026436323300004005,0.04324261471629143
5610,0.07603464126586915,0.027375658974051476,0.04312605783343315
5611,0.07821238785982132,0.02829534187912941,0.04628999903798103
5612,0.07572864126414061,0.027130212634801865,0.041628237813711166
5613,0.07634057980030776,0.028058603405952454,0.047801271080970764
5614,0.07923637442290783,0.02727547660470009,0.04000602290034294
5615,0.07659543976187706,0.026044700294733047,0.04468878358602524
5616,0.07616552524268627,0.029305484145879745,0.04276004061102867
5617,0.07669626511633396,0.025157198309898376,0.039921145886182785
5618,0.07593563757836819,0.02992056868970394,0.04603203386068344
5619,0.07666119784116746,0.02487630769610405,0.04033324867486954
5620,0.08062679618597031,0.02856466732919216,0.04449591785669327
5621,0.0710349690169096,0.026781346648931503,0.04199717193841934
5622,0.07724484726786614,0.02680760994553566,0.041058916598558426
5623,0.08061996027827263,0.028341542929410934,0.04435144364833832
5624,0.07068093419075012,0.025698870420455933,0.04027446359395981
5625,0.07822523154318332,0.02827278897166252,0.043469786643981934
5626,0.07958574667572975,0.02643638476729393,0.04191369563341141
5627,0.07136257477104664,0.027058999985456467,0.04162446781992912
5628,0.07839087732136249,0.027663206681609154,0.04302000254392624
5629,0.07501890659332275,0.026057859882712364,0.04123074561357498
5630,0.0744036503136158,0.02811231091618538,0.04261688143014908
5631,0.07736524268984794,0.02609267830848694,0.041764553636312485
5632,0.07307902798056602,0.02761470340192318,0.04201347008347511
5633,0.07318835854530334,0.026712307706475258,0.04203216731548309
5634,0.07885205633938312,0.027058999985456467,0.041753582656383514
5635,0.07512667998671532,0.026853268966078758,0.042165424674749374
5636,0.07246665395796299,0.027380112558603287,0.04141904413700104
5637,0.07680198680609465,0.025967488065361977,0.04237145185470581
5638,0.07317569740116596,0.0286264531314373,0.04128655046224594
5639,0.0757009418681264,0.02450479567050934,0.04203680157661438
5640,0.07506530769169331,0.02993055246770382,0.04186178743839264
5641,0.0724819116294384,0.02367994375526905,0.041194938123226166
5642,0.0767766647040844,0.029865851625800133,0.042421046644449234
5643,0.07676694132387638,0.02485223114490509,0.041031837463378906
5644,0.0704507626593113,0.027705606073141098,0.04184722527861595
5645,0.0758985836058855,0.027489418163895607,0.04201199486851692
5646,0.07775021865963935,0.025285109877586365,0.04062202200293541
5647,0.07320374343544245,0.029058266431093216,0.04286584630608559
5648,0.0737825758755207,0.02490144781768322,0.04027463495731354
5649,0.07640408501029014,0.02817729115486145,0.04246539622545242
5650,0.07546340562403202,0.026677478104829788,0.04100184887647629
5651,0.07590278275310994,0.02606349252164364,0.041664596647024155
5652,0.07475113142281771,0.028364628553390503,0.041238173842430115
5653,0.07618520222604275,0.02523094415664673,0.04213765636086464
5654,0.07510863896459341,0.02806273102760315,0.03983532637357712
5655,0.07386300563812256,0.026408661156892776,0.04409696161746979
5656,0.07562887668609619,0.026385551318526268,0.03755168616771698
5657,0.077806312777102,0.027880731970071793,0.04613663628697395
5658,0.07299078069627285,0.025498777627944946,0.038634467869997025
5659,0.07281839363276958,0.02783309482038021,0.046681929379701614
5660,0.07970562651753425,0.02629179321229458,0.03950684517621994
5661,0.0743432741612196,0.026535620912909508,0.04462110251188278
5662,0.07285808306187391,0.027501875534653664,0.039984915405511856
5663,0.07219086401164532,0.02571750245988369,0.040833987295627594
5664,0.07595940455794334,0.02758859097957611,0.04342150688171387
5665,0.07724709361791611,0.026233941316604614,0.03846638649702072
5666,0.07178957238793374,0.026620641350746155,0.04422486573457718
5667,0.07465395294129848,0.02719251811504364,0.0392458401620388
5668,0.07258039079606533,0.02591223083436489,0.042046546936035156
5669,0.07392292842268944,0.02735564485192299,0.04199356585741043
5670,0.0743794471025467,0.026216795668005943,0.039405956864356995
5671,0.0745531190186739,0.026669785380363464,0.04360019788146019
5672,0.07336219400167465,0.02694244310259819,0.03903552144765854
5673,0.07440941594541073,0.02608558163046837,0.04256141930818558
5674,0.07096484079957008,0.027138803154230118,0.040816981345415115
5675,0.075383984670043,0.026231929659843445,0.040524862706661224
5676,0.07479745894670486,0.02667933702468872,0.042136166244745255
5677,0.07234591823071242,0.026751553639769554,0.04018939286470413
5678,0.07349848113954068,0.02621694840490818,0.04114261642098427
5679,0.07234511077404022,0.026946136727929115,0.04204961657524109
5680,0.07612520270049572,0.026254262775182724,0.038714781403541565
5681,0.07503892704844475,0.02665651962161064,0.0442480631172657
5682,0.07062342260032892,0.026602357625961304,0.03692503646016121
5683,0.07251782268285752,0.0263103935867548,0.045338019728660583
5684,0.07872284650802612,0.026765787973999977,0.03706718236207962
5685,0.0703005127608776,0.026292260736227036,0.04616417735815048
5686,0.07421721145510674,0.02658447064459324,0.038554370403289795
5687,0.07216591238975525,0.026519622653722763,0.04835828021168709
5688,0.07322349883615971,0.026325330138206482,0.0409606508910656
5689,0.07693563289940357,0.02665886841714382,0.050538159906864166
5690,0.07119440771639347,0.026269737631082535,0.039014462381601334
5691,0.06969792637974023,0.02659141644835472,0.047973792999982834
5692,0.07704972438514232,0.02639392577111721,0.03737829625606537
5693,0.0741806037724018,0.02647441253066063,0.04056459292769432
5694,0.0704195149242878,0.026462415233254433,0.04490528255701065
5695,0.07261885870248079,0.026535699144005775,0.0376698337495327
5696,0.07149598114192486,0.026342466473579407,0.0474957637488842
5697,0.07301498744636774,0.026815056800842285,0.03589484095573425
5698,0.07753710635006428,0.02611875906586647,0.04328804463148117
5699,0.07002744395285845,0.027199935168027878,0.041659511625766754
5700,0.06922650225460529,0.025945598259568214,0.03860537335276604
5701,0.07448907867074013,0.0276214387267828,0.04531169682741165
5702,0.07429574336856604,0.025906318798661232,0.036628253757953644
5703,0.073760387301445,0.028096217662096024,0.04340529814362526
5704,0.06958713047206402,0.02613765560090542,0.040184590965509415
5705,0.07077010273933411,0.028521651402115822,0.03920380398631096
5706,0.07735472247004509,0.02699402906000614,0.043289247900247574
5707,0.06963626593351364,0.028757140040397644,0.037716932594776154
5708,0.07364410441368818,0.02862343192100525,0.04258742555975914
5709,0.07185670994222164,0.029093686491250992,0.039730411022901535
5710,0.0711793627589941,0.030496180057525635,0.039792679250240326
5711,0.07456567287445068,0.02977490983903408,0.042025793343782425
5712,0.07105552107095718,0.03142392262816429,0.03836655616760254
5713,0.07334788460284472,0.029912764206528664,0.042061157524585724
5714,0.0697457728907466,0.029811659827828407,0.03919984772801399
5715,0.0730396006256342,0.02814311720430851,0.040639594197273254
5716,0.07200967520475388,0.026005858555436134,0.04038830101490021
5717,0.07143611721694469,0.027918238192796707,0.03994465619325638
5718,0.07448112200945615,0.028240889310836792,0.04020705819129944
5719,0.06973105203360319,0.029446441680192947,0.04076611250638962
5720,0.07001924477517604,0.028553280979394913,0.03884156793355942
5721,0.07415569275617599,0.027730677276849747,0.0422697439789772
5722,0.07401063442230224,0.026629339903593063,0.037742335349321365
5723,0.06889269351959229,0.02678537741303444,0.043605681508779526
5724,0.07120175752788782,0.02829212322831154,0.039006322622299194
5725,0.0739237304776907,0.02787618711590767,0.04444483667612076
5726,0.07147586420178413,0.02806009352207184,0.039760708808898926
5727,0.06782441809773446,0.02689654752612114,0.04377787560224533
5728,0.06791984178125858,0.02598116360604763,0.038114048540592194
5729,0.07525006048381329,0.027299996465444565,0.04081229493021965
5730,0.06797035597264767,0.02719777449965477,0.04135705903172493
5731,0.06796685177832842,0.027839872986078262,0.03753099963068962
5732,0.07615144066512584,0.026831846684217453,0.04368576034903526
5733,0.06363993473351001,0.0264370646327734,0.03696553036570549
5734,0.07078523673117161,0.02651490829885006,0.043069515377283096
5735,0.07254299055784941,0.02671760320663452,0.038270726799964905
5736,0.06936239041388034,0.027384411543607712,0.04086842015385628
5737,0.06898565758019685,0.026712361723184586,0.03980714827775955
5738,0.06813011486083269,0.026651138439774513,0.04048488289117813
5739,0.07357286214828491,0.025932539254426956,0.03844571113586426
5740,0.07101263906806707,0.0263788104057312,0.04302861541509628
5741,0.06656435206532478,0.026875421404838562,0.0354422852396965
5742,0.0703615291044116,0.026575323194265366,0.044905003160238266
5743,0.07406111769378185,0.026658659800887108,0.03557800129055977
5744,0.06874546762555837,0.02592516876757145,0.042234066873788834
5745,0.06960234008729457,0.026094522327184677,0.039846669882535934
5746,0.07356795370578766,0.026415299624204636,0.03744933754205704
5747,0.06844924055039883,0.02640807069838047,0.04351731389760971
5748,0.07173638083040715,0.026546332985162735,0.03575011342763901
5749,0.07160044759511948,0.02599678561091423,0.04261689633131027
5750,0.06795634347945452,0.025971507653594017,0.03853859752416611
5751,0.07405543401837349,0.026039278134703636,0.03890369459986687
5752,0.07133777383714915,0.026223037391901016,0.041568052023649216
5753,0.06918404959142208,0.026333775371313095,0.03742832690477371
5754,0.07004521321505308,0.026045050472021103,0.04082874581217766
5755,0.07656599804759026,0.02605685591697693,0.03988511115312576
5756,0.06912019550800323,0.025800490751862526,0.03736830875277519
5757,0.07030472978949547,0.025974223390221596,0.04312484711408615
5758,0.07184288743883371,0.026123065501451492,0.03618503361940384
5759,0.0715126171708107,0.026001477614045143,0.044092677533626556
5760,0.07406273074448108,0.02605700120329857,0.0389825776219368
5761,0.06860501673072576,0.02565154805779457,0.04332564026117325
5762,0.07014787402004004,0.025764521211385727,0.04130351170897484
5763,0.07453421596437693,0.025862012058496475,0.042082734405994415
5764,0.0666167113929987,0.025962000712752342,0.03902183100581169
5765,0.07211500778794289,0.025881916284561157,0.04000034183263779
5766,0.07508864831179381,0.025839591398835182,0.040154922753572464
5767,0.06539183184504509,0.025653962045907974,0.0386451855301857
5768,0.071401933953166,0.025858422741293907,0.04172167554497719
5769,0.06895614378154277,0.025578614324331284,0.038391463458538055
5770,0.07073333244770766,0.026030797511339188,0.04112591594457626
5771,0.07197463102638721,0.025496667250990868,0.03871586173772812
5772,0.06520120035856962,0.026061877608299255,0.03908097371459007
5773,0.06897680666297674,0.025216881185770035,0.04040956124663353
5774,0.06937427772209048,0.026073897257447243,0.038324203342199326
5775,0.06969299092888832,0.025119271129369736,0.039949510246515274
5776,0.06770495567470788,0.02637774683535099,0.03971513360738754
5777,0.06876989975571632,0.02564588189125061,0.03787872940301895
5778,0.06673311702907085,0.026500564068555832,0.04145374149084091
5779,0.06979419253766536,0.027052149176597595,0.036997195333242416
5780,0.07064005620777607,0.028032952919602394,0.04095933213829994
5781,0.06380707174539565,0.028199482709169388,0.03853035345673561
5782,0.07300164550542831,0.0285267923027277,0.03875839710235596
5783,0.06797233056277037,0.027896016836166382,0.04045172408223152
5784,0.06518381889909505,0.026425648480653763,0.037520311772823334
5785,0.07564981952309609,0.029279837384819984,0.04049842059612274
5786,0.0645086970180273,0.022477325052022934,0.03834306076169014
5787,0.06856587715446949,0.02813921868801117,0.038996659219264984
5788,0.07465136405080557,0.024983450770378113,0.03973627835512161
5789,0.06418915577232838,0.025745287537574768,0.03796883299946785
5790,0.07251229789108038,0.027245527133345604,0.03989270702004433
5791,0.06930103283375502,0.024317467585206032,0.03837742283940315
5792,0.06757818311452865,0.027888109907507896,0.0389249250292778
5793,0.07369673959910869,0.024163369089365005,0.03925419598817825
5794,0.06939471308141947,0.026154404506087303,0.0382005013525486
5795,0.06466651298105716,0.02636684477329254,0.03937524929642677
5796,0.06984584704041481,0.023802056908607483,0.03839513286948204
5797,0.07236741930246353,0.02815648540854454,0.03878066688776016
5798,0.06648554261773824,0.022587811574339867,0.038904689252376556
5799,0.07002633474767209,0.028591936454176903,0.0383317656815052
5800,0.06367693804204463,0.022613178938627243,0.038972046226263046
5801,0.06961381509900093,0.02877940610051155,0.03842649608850479
5802,0.07649984583258629,0.02564779482781887,0.03863143175840378
5803,0.059104517474770545,0.02954891324043274,0.03868445008993149
5804,0.07002190127968788,0.025986576452851295,0.0384017638862133
5805,0.07069053910672665,0.02829018235206604,0.038675714284181595
5806,0.0670254547148943,0.024677563458681107,0.03847229480743408
5807,0.06927487570792437,0.02417365089058876,0.03847365453839302
5808,0.06826002430170774,0.02842871844768524,0.0385776162147522
5809,0.06677918881177902,0.023779407143592834,0.03839226812124252
5810,0.07210852564312517,0.02803952433168888,0.03849136829376221
5811,0.0691782332956791,0.02466495707631111,0.03848264738917351
5812,0.06410632408224046,0.024813946336507797,0.0383322536945343
5813,0.07472184151411057,0.026827340945601463,0.03852282091975212
5814,0.06544214971363545,0.024873632937669754,0.038319848477840424
5815,0.07143251784145832,0.024346329271793365,0.03838730603456497
5816,0.06951616797596216,0.028653958812355995,0.03843527287244797
5817,0.06360139100452215,0.020853333175182343,0.03822098299860954
5818,0.07629892230033875,0.030214626342058182,0.038467664271593094
5819,0.06312221754342318,0.022426024079322815,0.03821371868252754
5820,0.0675264574587345,0.02732190117239952,0.038322120904922485
5821,0.07472187653183937,0.02524300292134285,0.03833410143852234
5822,0.06332440879195929,0.024376630783081055,0.038141880184412
5823,0.0688697922974825,0.0265674851834774,0.038384247571229935
5824,0.06780295558273793,0.024472860619425774,0.03810873627662659
5825,0.06709575187414885,0.025695854797959328,0.03825907036662102
5826,0.0689116433262825,0.025051960721611977,0.0382164791226387
5827,0.06505158320069312,0.025693273171782494,0.03807118535041809
5828,0.07069812696427107,0.02453329600393772,0.0382893867790699
5829,0.06797836646437645,0.0259715523570776,0.03799673169851303
5830,0.06175024583935738,0.02492980659008026,0.03820396214723587
5831,0.07168519049882889,0.024686604738235474,0.03807058557868004
5832,0.06643996052443982,0.026517678052186966,0.0380222424864769
5833,0.06929836571216583,0.023490924388170242,0.03815930709242821
5834,0.06636402998119592,0.026561835780739784,0.037905436009168625
5835,0.06804430745542049,0.0246344655752182,0.038125813007354736
5836,0.06779455468058586,0.024678286164999008,0.03792909160256386
5837,0.06678674556314945,0.026282304897904396,0.037973999977111816
5838,0.0689582921564579,0.024024492129683495,0.038019027560949326
5839,0.06522652823477984,0.025507723912596703,0.03782276809215546
5840,0.06918768621981145,0.025901805609464645,0.03804674744606018
5841,0.0673310860991478,0.02319936640560627,0.03777346387505531
5842,0.0643086763098836,0.02777600847184658,0.03796679526567459
5843,0.07161402255296707,0.022803252562880516,0.037809547036886215
5844,0.0636132713407278,0.027912089601159096,0.03784509003162384
5845,0.06652617920190096,0.02418605424463749,0.03783570975065231
5846,0.07148662209510803,0.02788771688938141,0.03778235241770744
5847,0.06320736892521381,0.025449255481362343,0.03777439892292023
5848,0.06904321517795324,0.029165614396333694,0.03781692311167717
5849,0.06531416457146406,0.026644527912139893,0.03762746602296829
5850,0.0676330341026187,0.030370891094207764,0.03791383281350136
5851,0.0710361048579216,0.028479790315032005,0.037446897476911545
5852,0.06082034520804882,0.02945343218743801,0.0380246564745903
5853,0.06931554470211268,0.02860228344798088,0.037258587777614594
5854,0.07113918513059617,0.025974255055189133,0.038157280534505844
5855,0.059719699621200564,0.026144692674279213,0.03701473027467728
5856,0.06832328103482724,0.02503790520131588,0.038398753851652145
5857,0.06738844979554415,0.028043467551469803,0.036595311015844345
5858,0.06465386729687453,0.027623191475868225,0.03889394924044609
5859,0.0672083169221878,0.026807788759469986,0.0358402281999588
5860,0.06566540319472551,0.02566458284854889,0.03981860727071762
5861,0.06591812428086996,0.024166569113731384,0.03601391613483429
5862,0.06746819615364075,0.026752714067697525,0.0413246676325798
5863,0.06355054769665003,0.02670927904546261,0.03754160553216934
5864,0.0656219569966197,0.026422590017318726,0.04316883534193039
5865,0.06776122767478228,0.02561759389936924,0.03970078378915787
5866,0.06355413533747196,0.024278035387396812,0.04382796213030815
5867,0.0635697066783905,0.026517877355217934,0.040033821016550064
5868,0.06962342113256455,0.02542771026492119,0.041352301836013794
5869,0.06393387764692307,0.02676377259194851,0.04224304109811783
5870,0.0666210774332285,0.0243547186255455,0.03731025010347366
5871,0.06273272093385458,0.025418270379304886,0.0439024493098259
5872,0.0666095471009612,0.024849601089954376,0.03389328345656395
5873,0.06753138415515422,0.02648853324353695,0.044556815177202225
5874,0.0646344117820263,0.024497704580426216,0.03238116577267647
5875,0.06355206519365311,0.026304971426725388,0.04217502102255821
5876,0.06499041365459561,0.022803956642746925,0.03838781639933586
5877,0.0714480698108673,0.027433061972260475,0.037914492189884186
5878,0.05980173517018557,0.023197675123810768,0.04047012701630592
5879,0.0670648280531168,0.027089279145002365,0.033795278519392014
5880,0.06826925426721572,0.02326671965420246,0.04123663902282715
5881,0.061210738681256774,0.025535399094223976,0.03619077429175377
5882,0.06941896304488182,0.024476250633597374,0.03850089758634567
5883,0.06323397438973188,0.02577466145157814,0.03833397477865219
5884,0.06446410976350307,0.023796701803803444,0.0355125293135643
5885,0.06790356803685427,0.026628196239471436,0.0397624745965004
5886,0.062136434856802224,0.022047996520996094,0.035437967628240585
5887,0.0671495858579874,0.027804505079984665,0.03842872008681297
5888,0.06597843188792467,0.022334124892950058,0.037307657301425934
5889,0.06585159506648779,0.02642763778567314,0.03641799837350845
5890,0.06389249712228776,0.02444176748394966,0.03859400749206543
5891,0.06493474934250117,0.02363763190805912,0.03587595745921135
5892,0.06729911491274834,0.026823794469237328,0.03812860697507858
5893,0.06294362414628267,0.022229133173823357,0.03680264204740524
5894,0.06833016853779554,0.02684088982641697,0.036879442632198334
5895,0.06447704192250966,0.02345244213938713,0.03772861510515213
5896,0.06588317155838012,0.024741776287555695,0.036294303834438324
5897,0.06393032670021057,0.025653069838881493,0.03766458109021187
5898,0.06635271403938532,0.022983497008681297,0.036711204797029495
5899,0.06843928191810847,0.026414474472403526,0.03688529133796692
5900,0.06291046850383282,0.023239662870764732,0.0374373123049736
5901,0.06501662842929364,0.02522006630897522,0.03620268031954765
5902,0.06547902934253216,0.024814467877149582,0.037814609706401825
5903,0.06403475236147642,0.023666316643357277,0.03595639020204544
5904,0.06649369299411774,0.025799427181482315,0.037862878292798996
5905,0.06005691066384315,0.023367619141936302,0.03581256419420242
5906,0.06809016857296228,0.025311078876256943,0.038109783083200455
5907,0.06655800361186266,0.02430746704339981,0.035200994461774826
5908,0.057384927198290824,0.024155674502253532,0.03904750198125839
5909,0.07123278900980949,0.025225099176168442,0.03728590905666351
5910,0.059928140603005886,0.02362406998872757,0.04047825187444687
5911,0.06416807640343905,0.025190334767103195,0.03939883038401604
5912,0.0678942333906889,0.024064430966973305,0.0404432974755764
5913,0.05881686918437481,0.024448389187455177,0.039097901433706284
5914,0.0683774147182703,0.02478168159723282,0.037819407880306244
5915,0.06602141074836254,0.02388707734644413,0.04073822870850563
5916,0.056611935049295424,0.024983039125800133,0.03315095603466034
5917,0.07217140998691321,0.023990599438548088,0.044832494109869
5918,0.06286447532474995,0.024580255150794983,0.0318654365837574
5919,0.06049138456583023,0.024475689977407455,0.04208636283874512
5920,0.07014718167483806,0.024096975103020668,0.035449620336294174
5921,0.06075878199189901,0.024759504944086075,0.034915462136268616
5922,0.06668721660971641,0.024002235382795334,0.041858457028865814
5923,0.0652489760890603,0.024600232020020485,0.03105924464762211
5924,0.06012628097087145,0.02427472546696663,0.04222746565937996
5925,0.06894103474915028,0.02424023672938347,0.033816996961832047
5926,0.0651960177347064,0.024547399953007698,0.036946579813957214
5927,0.06272051557898521,0.024054469540715218,0.03930751234292984
5928,0.06617681533098221,0.024543937295675278,0.03268038481473923
5929,0.06496323645114899,0.02415825054049492,0.04081396013498306
5930,0.0635226545855403,0.02431527152657509,0.03376450389623642
5931,0.06635393425822259,0.024367205798625946,0.037469908595085144
5932,0.06174758560955525,0.02411525323987007,0.037676215171813965
5933,0.0644630502909422,0.024439353495836258,0.0340593121945858
5934,0.0680909812450409,0.024109454825520515,0.039265356957912445
5935,0.05783187635242939,0.024316731840372086,0.03430347517132759
5936,0.06696162559092045,0.02424437925219536,0.03730577230453491
5937,0.06563184931874275,0.02413724921643734,0.03684829920530319
5938,0.05883217956870794,0.02434690110385418,0.034910380840301514
5939,0.06871967259794473,0.024060096591711044,0.03815261274576187
5940,0.06060012020170689,0.02430921234190464,0.03475799039006233
5941,0.0630154199898243,0.024119460955262184,0.03717048838734627
5942,0.06732583381235599,0.02417401224374771,0.03616226837038994
5943,0.05756635591387749,0.024216948077082634,0.03579198941588402
5944,0.06713732928037644,0.02406388893723488,0.036891285330057144
5945,0.06283885333687067,0.024238204583525658,0.035741955041885376
5946,0.05965992473065853,0.024058321490883827,0.03621164709329605
5947,0.06526764333248139,0.024153638631105423,0.03671674057841301
5948,0.061570499837398526,0.024137521162629128,0.035137444734573364
5949,0.061475432850420474,0.024022091180086136,0.03751193732023239
5950,0.06691457703709602,0.024223793298006058,0.0345708429813385
5951,0.06064766943454743,0.023916909471154213,0.03776370733976364
5952,0.06303429622203112,0.02426481619477272,0.03439711406826973
5953,0.06530711781233549,0.023859355598688126,0.037803832441568375
5954,0.05877413023263216,0.02427654340863228,0.0343630313873291
5955,0.0668543728068471,0.023798977956175804,0.0376787930727005
5956,0.06339036673307419,0.024333879351615906,0.03448659926652908
5957,0.0583176963031292,0.023914659395813942,0.037534285336732864
5958,0.06884664781391621,0.024538064375519753,0.03577618673443794
5959,0.06158166211098433,0.024096274748444557,0.038041792809963226
5960,0.060802831687033175,0.02499890699982643,0.03757098689675331
5961,0.06415393520146609,0.024447236210107803,0.039754945784807205
5962,0.0620905589312315,0.02585611306130886,0.038510777056217194
5963,0.062118417024612425,0.025228653103113174,0.041459791362285614
5964,0.06360793877393008,0.02728107012808323,0.036985039710998535
5965,0.05929409209638834,0.02683812379837036,0.039911430329084396
5966,0.06737552471458912,0.029239293187856674,0.0342244990170002
5967,0.06150468289852142,0.02911798283457756,0.03530668094754219
5968,0.06207477264106274,0.030323078855872154,0.03864799812436104
5969,0.06470281947404147,0.029283082112669945,0.0362081304192543
5970,0.06151158381253481,0.027109861373901367,0.039451964199543
5971,0.06245930679142475,0.024624496698379517,0.03378697484731674
5972,0.06653345488011837,0.025677895173430443,0.036084212362766266
5973,0.060030053555965426,0.02803048864006996,0.03760194778442383
5974,0.0631238155066967,0.027753014117479324,0.03498835489153862
5975,0.06294170916080474,0.026469331234693527,0.03897654265165329
5976,0.06301964521408081,0.023999657481908798,0.033340729773044586
5977,0.06285475194454193,0.025678258389234543,0.037079907953739166
5978,0.06313611436635255,0.027140120044350624,0.035421714186668396
5979,0.06084270253777504,0.026347056031227112,0.036620885133743286
5980,0.0634323451668024,0.0250951386988163,0.0351351723074913
5981,0.062397326156497,0.024461407214403152,0.037574224174022675
5982,0.06051143128424883,0.025877973064780235,0.03186221420764923
5983,0.06323544308543205,0.02637374959886074,0.040982965379953384
5984,0.06002286355942488,0.024816103279590607,0.029519712552428246
5985,0.06096746325492859,0.02378424070775509,0.041300736367702484
5986,0.06119576767086983,0.02521943487226963,0.031672362238168716
5987,0.06294090114533901,0.025598764419555664,0.03658268600702286
5988,0.06028860826045275,0.0251871757209301,0.037201154977083206
5989,0.06118051577359438,0.023582810536026955,0.031900692731142044
5990,0.062001347169280054,0.02446869947016239,0.039551954716444016
5991,0.06045454945415259,0.025357121601700783,0.032319433987140656
5992,0.06030528582632542,0.024713199585676193,0.03660557419061661
5993,0.061622188054025175,0.024088073521852493,0.036407049745321274
5994,0.06011935155838728,0.02428888902068138,0.03289897367358208
5995,0.0646768182516098,0.024816377088427544,0.03824401646852493
5996,0.05601078448817134,0.024577859789133072,0.033376943320035934
5997,0.06247272863984108,0.02410486713051796,0.03565824404358864
5998,0.060056906566023825,0.02339417114853859,0.03679894655942917
5999,0.06282421424984933,0.025010909885168076,0.03265944868326187


==> PINNs-example2/adaptive_pinn_ex1.csv <==
epoch,Loss,Ritz Loss,Boundary Loss,Test Error,Error,Error func,Est Error,Est Error prime
0,2.1629522,0.98877233,0.011741797,1.2104479,0.2668414,0.2668414,1.381959,-2.9710577
1,2.1874607,0.9851636,0.012022971,1.1890205,0.30985186,0.30985186,1.4039602,-2.9810877
2,2.211514,0.9815717,0.012299425,1.168194,0.35266796,0.35266796,1.4259157,-2.991593
3,2.2357194,0.97801256,0.012577069,1.1480514,0.39529783,0.39529783,1.4477348,-3.0029438
4,2.2593296,0.9745051,0.012848245,1.1285892,0.43780506,0.43780506,1.4694724,-3.0146039
5,2.2827272,0.9710561,0.013116711,1.1098243,0.47995323,0.47995323,1.4909825,-3.0272908
6,2.3053727,0.9676755,0.013376973,1.0918254,0.52182853,0.52182853,1.5123237,-3.0407684
7,2.3275461,0.9643524,0.013631937,1.0745323,0.56324327,0.56324327,1.5333569,-3.0551162
8,2.3486228,0.9611141,0.013875088,1.0579476,0.6044276,0.6044276,1.5542275,-3.070223
9,2.3693666,0.9579586,0.014114081,1.0421703,0.6451886,0.6451886,1.5747969,-3.086459
10,2.3894007,0.9548874,0.014345133,1.0271891,0.68531746,0.68531746,1.595027,-3.103798
11,2.4085376,0.9518978,0.014566399,1.0129546,0.7249935,0.7249935,1.6149657,-3.1218197
12,2.4268658,0.94896644,0.014778993,0.9994701,0.76423395,0.76423395,1.6346114,-3.140767
13,2.4439325,0.94611627,0.014978162,0.9867863,0.803101,0.803101,1.6540041,-3.1605914
14,2.459915,0.9433523,0.015165627,0.9748843,0.84150445,0.84150445,1.6730704,-3.1810272
15,2.4743905,0.94067967,0.015337109,0.96375555,0.8793166,0.8793166,1.6917644,-3.2023315
16,2.4875946,0.9380975,0.0154949725,0.95336413,0.9164283,0.9164283,1.7100078,-3.2245955
17,2.4994068,0.9356124,0.015637944,0.9437045,0.95288694,0.95288694,1.72784,-3.2478018
18,2.5097408,0.93322784,0.01576513,0.9347594,0.98863715,0.98863715,1.745226,-3.2718403
19,2.5185497,0.9309309,0.015876189,0.926524,1.0236534,1.0236534,1.7621474,-3.2966442
20,2.5260162,0.928738,0.015972782,0.91889787,1.0580219,1.0580219,1.7786442,-3.3220253
21,2.5320225,0.9266188,0.016054038,0.9119056,1.0916762,1.0916762,1.7947009,-3.34832
22,2.5365899,0.924576,0.016120138,0.90551746,1.1247909,1.1247909,1.8103852,-3.3752394
23,2.5396328,0.9226187,0.016170142,0.8997534,1.1574712,1.1574712,1.8257508,-3.4027474
24,2.5412362,0.9207293,0.016205069,0.8946097,1.1894517,1.1894517,1.840662,-3.4307208
25,2.541569,0.9189368,0.016226321,0.88994545,1.2209574,1.2209574,1.8552326,-3.459016
26,2.540726,0.9172256,0.016235003,0.8857503,1.2515483,1.2515483,1.869271,-3.488098
27,2.5387328,0.91561633,0.016231164,0.8819725,1.2813078,1.2813078,1.882822,-3.5178292
28,2.535366,0.91409963,0.016212665,0.8786381,1.3100684,1.3100684,1.8958052,-3.548104
29,2.530538,0.91268706,0.016178511,0.8756943,1.3381296,1.3381296,1.9083419,-3.5786169
30,2.5251899,0.9113276,0.016138624,0.87319404,1.3654042,1.3654042,1.9203868,-3.6093106
31,2.5187955,0.9100394,0.01608756,0.87100244,1.3922225,1.3922225,1.9321659,-3.640137
32,2.511115,0.908847,0.01602268,0.86912227,1.4183073,1.4183073,1.9435172,-3.6713111
33,2.5027637,0.9077211,0.015950426,0.8675683,1.4436101,1.4436101,1.9543903,-3.7025125
34,2.4932296,0.9066951,0.015865345,0.86621624,1.4683286,1.4683286,1.9649209,-3.7337801
35,2.4821682,0.9057598,0.015764086,0.865063,1.492152,1.492152,1.9749323,-3.7650762
36,2.4699407,0.90491766,0.01565023,0.8639847,1.5150851,1.5150851,1.9843963,-3.796254
37,2.4567487,0.90415186,0.01552597,0.8630405,1.5369405,1.5369405,1.9932547,-3.8274593
38,2.4430566,0.9034288,0.015396277,0.8623061,1.5579454,1.5579454,2.0016315,-3.8584769
39,2.428655,0.9027924,0.015258626,0.86164445,1.5783963,1.5783963,2.0097055,-3.889248
40,2.413454,0.90222013,0.0151123395,0.8610546,1.5980556,1.5980556,2.0173426,-3.9197972
41,2.3979797,0.90170115,0.014962785,0.8606108,1.6169025,1.6169025,2.0245266,-3.9500442
42,2.3820052,0.90124184,0.014807634,0.86026895,1.6352398,1.6352398,2.0314367,-3.9799304
43,2.3657598,0.90082145,0.014649386,0.86003786,1.6529269,1.6529269,2.0379906,-4.0093293
44,2.3491402,0.90045226,0.014486878,0.85987616,1.6700686,1.6700686,2.0442584,-4.0383263
45,2.3320246,0.90011346,0.0143191125,0.85979027,1.6866145,1.6866145,2.0502088,-4.066867
46,2.314617,0.8998089,0.01414808,0.85977525,1.7025676,1.7025676,2.0558398,-4.094911
47,2.2975101,0.8995249,0.013979851,0.8599041,1.7179644,1.7179644,2.061176,-4.1224394
48,2.2803805,0.8992775,0.01381103,0.8600921,1.7330695,1.7330695,2.0663843,-4.149542
49,2.2630453,0.8990624,0.01363983,0.86029434,1.7477195,1.7477195,2.0713656,-4.1761985
50,2.2455478,0.8988855,0.013466625,0.8605363,1.7617911,1.7617911,2.0760489,-4.20234
51,2.2277617,0.89874727,0.013290145,0.86081004,1.7753074,1.7753074,2.0804477,-4.22779
52,2.2095888,0.89863306,0.013109557,0.8611949,1.7883056,1.7883056,2.0845714,-4.252551
53,2.1914144,0.898539,0.012928753,0.8616084,1.8009667,1.8009667,2.0884967,-4.276612
54,2.1734686,0.8984709,0.012749976,0.8620556,1.8131993,1.8131993,2.092213,-4.300124
55,2.1553972,0.8984356,0.012569616,0.8624666,1.8249967,1.8249967,2.0957353,-4.322992
56,2.137319,0.8984078,0.012389111,0.86298734,1.8362432,1.8362432,2.0989828,-4.345194
57,2.119358,0.89838564,0.012209725,0.86357445,1.8472373,1.8472373,2.1021016,-4.366742
58,2.1014864,0.8983905,0.01203096,0.8642386,1.8579051,1.8579051,2.1050737,-4.38765
59,2.0838723,0.89840853,0.011854638,0.86496556,1.8682913,1.8682913,2.107908,-4.407874
60,2.066621,0.8984329,0.011681881,0.86574936,1.878391,1.878391,2.1106184,-4.42747
61,2.0493724,0.89845276,0.011509197,0.8666253,1.8881708,1.8881708,2.113204,-4.4463997
62,2.0323005,0.8984568,0.011338435,0.86763114,1.8977687,1.8977687,2.1157029,-4.464809
63,2.0155983,0.8984432,0.01117155,0.86873144,1.9072561,1.9072561,2.1181605,-4.482723
64,1.9992572,0.8984238,0.011008334,0.8699706,1.9165584,1.9165584,2.1205668,-4.5001273
65,1.9831238,0.8984022,0.010847216,0.87130344,1.92577,1.92577,2.122956,-4.516982
66,1.9668534,0.89839566,0.010684577,0.87267005,1.9348106,1.9348106,2.1252792,-4.5332937
67,1.9507395,0.89838266,0.010523568,0.87410897,1.943561,1.943561,2.1274445,-4.5489407
68,1.9348719,0.8983565,0.010365154,0.87560993,1.9521148,1.9521148,2.129525,-4.564056
69,1.9189665,0.89832824,0.010206382,0.87713814,1.960488,1.960488,2.131543,-4.5787024
70,1.9034078,0.8982952,0.010051126,0.8787347,1.9686095,1.9686095,2.1334386,-4.5928125
71,1.8881071,0.898246,0.00989861,0.8804256,1.9765679,1.9765679,2.135282,-4.6064215
72,1.8731861,0.89818156,0.009750046,0.88221693,1.9844226,1.9844226,2.1371017,-4.619589
73,1.8586907,0.8980932,0.009605976,0.8841121,1.9922045,1.9922045,2.1389184,-4.63236
74,1.8444934,0.8979936,0.009464998,0.8860668,1.999928,1.999928,2.1407478,-4.644774
75,1.8304076,0.8978911,0.009325165,0.8880629,2.0074902,2.0074902,2.1425312,-4.6567187
76,1.8166347,0.8977772,0.009188574,0.89009386,2.0148869,2.0148869,2.144242,-4.668216
77,1.8032608,0.8976438,0.0090561705,0.8921923,2.0221312,2.0221312,2.1459134,-4.6793327
78,1.7901729,0.8975049,0.00892668,0.894315,2.0292897,2.0292897,2.1475842,-4.69013
79,1.7773926,0.8973571,0.008800355,0.8964298,2.0362773,2.0362773,2.1492019,-4.7005095
80,1.7648174,0.8971997,0.008676177,0.8985496,2.0430539,2.0430539,2.1507535,-4.710508
81,1.7525754,0.89702934,0.008555461,0.9007068,2.049657,2.049657,2.1522489,-4.7201514
82,1.7404916,0.89685005,0.008436415,0.9028723,2.056156,2.056156,2.1537313,-4.729488
83,1.728807,0.8966605,0.008321465,0.90503025,2.0624893,2.0624893,2.1551545,-4.738466
84,1.7172803,0.8964629,0.008208173,0.9071875,2.06865,2.06865,2.1565392,-4.7471256
85,1.7060002,0.8962496,0.008097506,0.90935767,2.074648,2.074648,2.1578693,-4.7554564
86,1.6949873,0.8960209,0.007989664,0.9115404,2.0805204,2.0805204,2.1591692,-4.763511
87,1.6842215,0.89578146,0.0078844,0.91372705,2.0862792,2.0862792,2.1604495,-4.771316
88,1.6736014,0.8955322,0.0077806916,0.9159187,2.091919,2.091919,2.1617007,-4.778871
89,1.6631072,0.89527714,0.0076783006,0.9180985,2.097442,2.097442,2.162918,-4.7861757
90,1.6528745,0.89501333,0.0075786114,0.9202602,2.1028297,2.1028297,2.1640892,-4.793226
91,1.642817,0.89474815,0.0074806884,0.9224141,2.108072,2.108072,2.165225,-4.8000193
92,1.6331403,0.8944689,0.0073867138,0.9245957,2.1131976,2.1131976,2.1663277,-4.8065643
93,1.6236216,0.89417946,0.007294421,0.9267499,2.1182787,2.1182787,2.167452,-4.812954
94,1.6143773,0.89388186,0.0072049536,0.928885,2.1232233,2.1232233,2.168535,-4.8191423
95,1.6052951,0.89357936,0.007117157,0.93096703,2.1280468,2.1280468,2.169595,-4.8251343
96,1.5964525,0.89326924,0.007031833,0.9330147,2.1326933,2.1326933,2.1705956,-4.8308964
97,1.5877585,0.89295065,0.0069480785,0.93502027,2.137205,2.137205,2.1715648,-4.836474
98,1.5791913,0.8926231,0.006865682,0.9369906,2.1415713,2.1415713,2.1724896,-4.8418665
99,1.5707741,0.8922887,0.0067848545,0.9389016,2.1458063,2.1458063,2.1733758,-4.847088
100,1.5624733,0.8919497,0.006705235,0.9407514,2.1498747,2.1498747,2.1742072,-4.852119
101,1.5543387,0.8916092,0.0066272942,0.9425416,2.1537724,2.1537724,2.1749792,-4.8569546
102,1.5463014,0.89127064,0.006550308,0.944257,2.1575103,2.1575103,2.1756983,-4.8616004
103,1.5382824,0.89092916,0.006473533,0.94590753,2.1610646,2.1610646,2.176347,-4.8660307
104,1.5304615,0.89058644,0.0063987505,0.9475017,2.1644554,2.1644554,2.17693,-4.8702807
105,1.5227697,0.89024204,0.0063252756,0.949024,2.1677034,2.1677034,2.1774733,-4.874364
106,1.5152383,0.88989514,0.006253432,0.9504734,2.170784,2.170784,2.1779585,-4.8782716
107,1.5078051,0.8895457,0.006182595,0.951854,2.1736968,2.1736968,2.1783888,-4.8820076
108,1.5005486,0.8891966,0.006113521,0.9531686,2.1764512,2.1764512,2.1787624,-4.8855805
109,1.4935193,0.88884443,0.006046749,0.95442843,2.1790535,2.1790535,2.1790895,-4.888991
110,1.4865987,0.88849086,0.005981078,0.955628,2.1815314,2.1815314,2.1793878,-4.8922653
111,1.4797976,0.8881333,0.0059166434,0.95677334,2.183873,2.183873,2.1796408,-4.895401
112,1.4731283,0.8877773,0.0058535095,0.95784485,2.186094,2.186094,2.1798575,-4.8984184
113,1.4665562,0.8874208,0.005791354,0.9588547,2.1881604,2.1881604,2.1800203,-4.901281
114,1.4601142,0.88706326,0.00573051,0.959799,2.190095,2.190095,2.1801379,-4.9040127
115,1.4538119,0.88670814,0.0056710374,0.9606781,2.1918926,2.1918926,2.180211,-4.9066133
116,1.4475884,0.8863523,0.005612361,0.96149504,2.1935565,2.1935565,2.1802413,-4.909078
117,1.4414303,0.8859948,0.005554356,0.96225375,2.195093,2.195093,2.180227,-4.911425
118,1.4353728,0.8856369,0.005497359,0.9629563,2.1965098,2.1965098,2.1801705,-4.9136624
119,1.4294975,0.8852763,0.005442211,0.9636095,2.1978137,2.1978137,2.1800766,-4.9157925
120,1.4237115,0.88491774,0.005387937,0.964197,2.1990166,2.1990166,2.1799593,-4.9178314
121,1.4180017,0.88456,0.0053344173,0.96473163,2.200089,2.200089,2.1797974,-4.919749
122,1.4123557,0.8842004,0.005281552,0.9652259,2.2010584,2.2010584,2.179598,-4.921569
123,1.4067502,0.8838441,0.0052290615,0.96565926,2.2019448,2.2019448,2.1793733,-4.9233155
124,1.4012598,0.88348645,0.0051777335,0.96605474,2.2027137,2.2027137,2.1791027,-4.924949
125,1.3958501,0.8831274,0.0051272265,0.9664033,2.2034075,2.2034075,2.1788142,-4.926516
126,1.390525,0.88276714,0.0050775786,0.9667136,2.2040098,2.2040098,2.178496,-4.9280047
127,1.3852048,0.8824096,0.005027953,0.96696246,2.2045372,2.2045372,2.178156,-4.929428
128,1.380013,0.8820522,0.0049796086,0.9671673,2.2049484,2.2049484,2.1777656,-4.9307494
129,1.3748796,0.8816928,0.0049318676,0.967337,2.2052753,2.2052753,2.1773536,-4.9319954
130,1.3698701,0.88133365,0.004885364,0.96747905,2.2055347,2.2055347,2.17692,-4.933187
131,1.3649981,0.880973,0.004840251,0.9675936,2.2057407,2.2057407,2.1764777,-4.934328
132,1.3601904,0.8806119,0.0047957855,0.9676778,2.2058938,2.2058938,2.176028,-4.9354253
133,1.3554521,0.88025147,0.0047520064,0.96773696,2.2059867,2.2059867,2.175562,-4.936472
134,1.3508353,0.87989026,0.0047094505,0.967777,2.206034,2.206034,2.1750834,-4.9374766
135,1.3463209,0.8795248,0.004667961,0.9678099,2.206044,2.206044,2.1746025,-4.938448
136,1.3418993,0.8791598,0.0046273945,0.9678145,2.2060382,2.2060382,2.1741278,-4.939412
137,1.3375225,0.878796,0.004587265,0.96778554,2.2059796,2.2059796,2.1736407,-4.9403296
138,1.333178,0.87843275,0.0045474535,0.96773386,2.2058568,2.2058568,2.173132,-4.941193
139,1.3288927,0.8780725,0.0045082024,0.9676498,2.2056937,2.2056937,2.1726089,-4.942021
140,1.324716,0.87770957,0.004470064,0.9675635,2.2054703,2.2054703,2.1720653,-4.942792
141,1.3205662,0.8773481,0.004432181,0.9674554,2.2052405,2.2052405,2.1715322,-4.9435625
142,1.3165001,0.8769851,0.00439515,0.96733665,2.204971,2.204971,2.170984,-4.9442964
143,1.3124363,0.8766228,0.004358136,0.9672027,2.2046819,2.2046819,2.170437,-4.9450145
144,1.3083749,0.876263,0.0043211193,0.9670474,2.2043648,2.2043648,2.169878,-4.945708
145,1.3043451,0.8759031,0.00428442,0.96687645,2.2040067,2.2040067,2.1693008,-4.9463654
146,1.3004137,0.8755436,0.004248701,0.96669394,2.2036214,2.2036214,2.1687133,-4.9470005
147,1.2964494,0.87518644,0.0042126295,0.96648854,2.2032132,2.2032132,2.1681266,-4.9476156
148,1.292547,0.874827,0.0041771997,0.9662832,2.2027655,2.2027655,2.1675158,-4.948193
149,1.2886955,0.8744693,0.0041422616,0.9660657,2.2023146,2.2023146,2.1669126,-4.948774
150,1.2848464,0.8741124,0.00410734,0.96584076,2.2018423,2.2018423,2.1663043,-4.949332
151,1.2810102,0.873756,0.0040725423,0.96560955,2.2013566,2.2013566,2.165689,-4.949877
152,1.2772945,0.87339956,0.0040389495,0.9653773,2.200859,2.200859,2.1650686,-4.950412
153,1.2736676,0.8730445,0.0040062307,0.96513164,2.2003593,2.2003593,2.1644595,-4.950942
154,1.2699256,0.8726926,0.0039723297,0.9648725,2.1998355,2.1998355,2.1638486,-4.951449
155,1.2661917,0.8723402,0.0039385147,0.96461314,2.1992862,2.1992862,2.1632109,-4.951933
156,1.26252,0.8719878,0.0039053215,0.96435124,2.1987376,2.1987376,2.1625721,-4.9524174
157,1.2589176,0.8716331,0.0038728444,0.9641035,2.1981835,2.1981835,2.1619382,-4.9528966
158,1.2553761,0.87127775,0.0038409836,0.96385986,2.197655,2.197655,2.1613226,-4.9534
159,1.251769,0.8709254,0.0038084348,0.96360695,2.197133,2.197133,2.1607163,-4.9539075
160,1.2481911,0.8705751,0.0037761608,0.9633439,2.196595,2.196595,2.160091,-4.9543967
161,1.2446475,0.87022567,0.003744219,0.9630784,2.196038,2.196038,2.1594586,-4.954868
162,1.2411491,0.86987764,0.003712714,0.9628135,2.1954765,2.1954765,2.158827,-4.9553323
163,1.2376913,0.8695323,0.0036815898,0.96254003,2.1949184,2.1949184,2.158198,-4.955795
164,1.2342145,0.8691893,0.0036502527,0.9622595,2.194343,2.194343,2.1575654,-4.956238
165,1.230738,0.8688485,0.0036188958,0.96196836,2.1937554,2.1937554,2.1569216,-4.9566665
166,1.2272849,0.8685082,0.0035877663,0.96167254,2.19315,2.19315,2.156267,-4.9570765
167,1.2238698,0.8681688,0.003557011,0.9613767,2.192535,2.192535,2.1556094,-4.9574785
168,1.2204978,0.86783,0.0035266788,0.9610835,2.1919193,2.1919193,2.1549537,-4.9578776
169,1.2171198,0.8674919,0.0034962792,0.96078825,2.19131,2.19131,2.1543028,-4.9582787
170,1.2137263,0.8671556,0.003465707,0.96049285,2.1906965,2.1906965,2.153648,-4.958676
171,1.2103403,0.8668218,0.003435185,0.96018785,2.190082,2.190082,2.152988,-4.95907
172,1.2070607,0.86648905,0.003405716,0.95988536,2.1894512,2.1894512,2.1523187,-4.9594455
173,1.2038262,0.86615705,0.0033766914,0.9595809,2.1888258,2.1888258,2.1516623,-4.9598193
174,1.2006145,0.86582804,0.0033478634,0.95927185,2.1881957,2.1881957,2.1510077,-4.9601874
175,1.1974574,0.8654991,0.0033195836,0.9589685,2.187558,2.187558,2.1503482,-4.960542
176,1.1943626,0.8651708,0.0032919187,0.95866585,2.1869316,2.1869316,2.1496975,-4.960903
177,1.1913356,0.8648418,0.003264937,0.9583748,2.186304,2.186304,2.149053,-4.961263
178,1.1883633,0.86451304,0.0032385022,0.95809263,2.1857,2.1857,2.1484237,-4.9616404
179,1.1854631,0.8641854,0.0032127772,0.957811,2.1851106,2.1851106,2.1478062,-4.9620275
180,1.182588,0.86385965,0.0031872832,0.9575282,2.1845226,2.1845226,2.1471956,-4.9624124
181,1.1797286,0.86353594,0.003161927,0.957242,2.1839335,2.1839335,2.1465845,-4.96279
182,1.1769054,0.86321485,0.0031369056,0.95695883,2.1833372,2.1833372,2.1459703,-4.963159
183,1.1740367,0.86289704,0.0031113976,0.9566681,2.1827474,2.1827474,2.1453612,-4.963526
184,1.171144,0.8625786,0.003085654,0.9563854,2.1821444,2.1821444,2.1447375,-4.963877
185,1.1682702,0.86226004,0.0030601022,0.9561156,2.181556,2.181556,2.1441135,-4.9642415
186,1.1654408,0.8619425,0.003034983,0.95584756,2.1809907,2.1809907,2.1435008,-4.9646235
187,1.1626742,0.8616259,0.0030104832,0.95559007,2.1804304,2.1804304,2.1428928,-4.9650054
188,1.1599262,0.8613097,0.002986164,0.95534146,2.1798897,2.1798897,2.1423006,-4.965397
189,1.1571319,0.8609932,0.0029613874,0.95509917,2.1793635,2.1793635,2.141715,-4.9657984
190,1.1543543,0.8606792,0.0029367518,0.9548428,2.178848,2.178848,2.141125,-4.966212
191,1.1515834,0.8603664,0.0029121707,0.95458764,2.1783082,2.1783082,2.1405234,-4.9666
192,1.1488423,0.8600525,0.0028878974,0.95433724,2.1777709,2.1777709,2.1399207,-4.9669886
193,1.1461048,0.8597388,0.00286366,0.95408934,2.1772425,2.1772425,2.1393228,-4.9673862
194,1.1433692,0.8594272,0.0028394198,0.95384,2.1767187,2.1767187,2.1387246,-4.967786
195,1.1406131,0.85911745,0.002814956,0.9535879,2.1761925,2.1761925,2.138124,-4.9681807
196,1.1378871,0.8588098,0.002790773,0.9533348,2.1756601,2.1756601,2.1375158,-4.9685674
197,1.1351786,0.8585047,0.0027667384,0.95307684,2.1751275,2.1751275,2.1369083,-4.9689484
198,1.1325171,0.85820097,0.0027431606,0.952822,2.1745877,2.1745877,2.1362958,-4.969318
199,1.1299179,0.8578985,0.0027201932,0.9525701,2.1740522,2.1740522,2.1356895,-4.9696865
200,1.1273086,0.8575957,0.0026971288,0.95231926,2.1735227,2.1735227,2.1350915,-4.970056
201,1.1247182,0.8572931,0.0026742502,0.95207876,2.1729956,2.1729956,2.1344907,-4.970429
202,1.1221396,0.8569922,0.0026514735,0.9518416,2.1724863,2.1724863,2.1338983,-4.970814
203,1.1195877,0.85669374,0.0026289385,0.9515987,2.1719844,2.1719844,2.1333075,-4.9712014
204,1.117053,0.85639846,0.0026065453,0.9513526,2.1714723,2.1714723,2.132713,-4.9715753
205,1.1145611,0.8561025,0.0025845857,0.95111424,2.1709547,2.1709547,2.1321154,-4.9719377
206,1.1120985,0.85580677,0.0025629166,0.9508791,2.1704504,2.1704504,2.1315277,-4.972312
207,1.1096143,0.8555123,0.0025410196,0.95063394,2.1699533,2.1699533,2.130944,-4.972689
208,1.1071895,0.8552184,0.002519711,0.9503935,2.1694374,2.1694374,2.1303473,-4.973051
209,1.1047765,0.85492593,0.0024985054,0.95015055,2.168931,2.168931,2.1297603,-4.9734178
210,1.1024157,0.8546347,0.0024778103,0.94991297,2.1684191,2.1684191,2.1291707,-4.973777
211,1.1000448,0.854344,0.0024570085,0.9496807,2.1679187,2.1679187,2.1285903,-4.9741397
212,1.0976839,0.8540545,0.002436294,0.9494483,2.1674259,2.1674259,2.12801,-4.9745092
213,1.0953898,0.85376686,0.0024162296,0.94922143,2.1669352,2.1669352,2.1274283,-4.9748755
214,1.093099,0.85348004,0.0023961894,0.94899225,2.1664536,2.1664536,2.1268592,-4.9752445
215,1.0908265,0.85319406,0.0023763247,0.9487686,2.16597,2.16597,2.1262863,-4.975609
216,1.0885282,0.8529088,0.0023561935,0.9485431,2.165494,2.165494,2.125718,-4.975979
217,1.08624,0.8526233,0.002336168,0.94832176,2.165016,2.165016,2.1251426,-4.9763455
218,1.0839584,0.85233873,0.0023161962,0.94810593,2.164545,2.164545,2.1245701,-4.9767194
219,1.081702,0.8520544,0.0022964757,0.94789094,2.1640844,2.1640844,2.1240003,-4.977098
220,1.079483,0.8517737,0.0022770935,0.9476702,2.1636274,2.1636274,2.1234326,-4.9774766
221,1.0772938,0.8514932,0.0022580056,0.94745517,2.163156,2.163156,2.1228642,-4.97784
222,1.0751326,0.8512122,0.0022392042,0.94723946,2.162699,2.162699,2.1223025,-4.978209
223,1.0729501,0.85093343,0.0022201664,0.9470179,2.1622388,2.1622388,2.1217427,-4.978578
224,1.0707735,0.85065424,0.0022011923,0.9467961,2.1617692,2.1617692,2.1211722,-4.9789367
225,1.0686189,0.8503768,0.0021824206,0.9465736,2.161298,2.161298,2.1206005,-4.9792957
226,1.0665209,0.85010004,0.002164209,0.94635105,2.160827,2.160827,2.1200292,-4.97965
227,1.0644342,0.8498238,0.0021461041,0.946126,2.160357,2.160357,2.1194644,-4.980002
228,1.0624303,0.8495496,0.0021288071,0.9459083,2.1598802,2.1598802,2.118898,-4.9803486
229,1.0604777,0.84927446,0.0021120321,0.9457052,2.1594183,2.1594183,2.1183476,-4.9806995
230,1.0585316,0.84900284,0.0020952881,0.94549644,2.158982,2.158982,2.1178155,-4.9810677
231,1.0566,0.8487322,0.0020786775,0.9452923,2.1585357,2.1585357,2.1172783,-4.9814224
232,1.0547104,0.8484616,0.002062487,0.94509387,2.1581,2.1581,2.1167455,-4.98178
233,1.052841,0.8481927,0.002046483,0.9448994,2.1576743,2.1576743,2.1162224,-4.9821444
234,1.0509787,0.8479244,0.0020305421,0.94470805,2.1572542,2.1572542,2.1157033,-4.9825096
235,1.0491368,0.84765697,0.0020147979,0.9445172,2.1568418,2.1568418,2.1151857,-4.9828777
236,1.0472845,0.8473903,0.0019989423,0.94432753,2.1564288,2.1564288,2.1146705,-4.9832444
237,1.0454677,0.8471266,0.001983411,0.94413203,2.156019,2.156019,2.1141517,-4.9836116
238,1.0436571,0.8468648,0.0019679223,0.94393176,2.1555989,2.1555989,2.113632,-4.983963
239,1.041848,0.8466048,0.0019524306,0.9437276,2.1551704,2.1551704,2.113108,-4.984305
240,1.0400541,0.84634614,0.001937079,0.9435242,2.154737,2.154737,2.1125784,-4.9846373
241,1.0382853,0.846088,0.001921973,0.9433254,2.1543033,2.1543033,2.1120503,-4.9849677
242,1.0365267,0.8458314,0.0019069524,0.9431258,2.1538787,2.1538787,2.111527,-4.9853024
243,1.0347581,0.8455751,0.0018918305,0.94292367,2.1534529,2.1534529,2.1110024,-4.985634
244,1.0330149,0.84532,0.0018769493,0.94272316,2.1530223,2.1530223,2.1104732,-4.9859605
245,1.0313114,0.8450671,0.0018624434,0.9425185,2.1525962,2.1525962,2.1099474,-4.986287
246,1.0296178,0.84481597,0.0018480183,0.94231457,2.152161,2.152161,2.1094239,-4.9866033
247,1.0279324,0.84456444,0.001833679,0.9421088,2.1517289,2.1517289,2.1088989,-4.986916
248,1.0262413,0.84431344,0.0018192786,0.9419025,2.1512933,2.1512933,2.108374,-4.9872284
249,1.0245569,0.8440647,0.0018049219,0.9416986,2.1508553,2.1508553,2.1078458,-4.9875393
250,1.0229068,0.8438155,0.0017909126,0.94150037,2.150424,2.150424,2.1073186,-4.9878483
251,1.0212891,0.84356785,0.0017772121,0.9413002,2.150002,2.150002,2.1068003,-4.988165
252,1.0197129,0.8433213,0.0017639165,0.94109845,2.1495764,2.1495764,2.106283,-4.9884753
253,1.0181682,0.84307593,0.0017509231,0.94089836,2.1491492,2.1491492,2.1057703,-4.988781
254,1.0166311,0.842833,0.0017379815,0.94069386,2.1487243,2.1487243,2.105262,-4.989085
255,1.0150951,0.84259135,0.0017250372,0.9404862,2.1482928,2.1482928,2.1047494,-4.989378
256,1.0135998,0.8423518,0.0017124797,0.94027156,2.147854,2.147854,2.1042323,-4.989665
257,1.012127,0.8421141,0.0017001292,0.9400618,2.1474054,2.1474054,2.103715,-4.989938
258,1.0106788,0.84187555,0.0016880318,0.9398571,2.146966,2.146966,2.1032043,-4.990213
259,1.0092709,0.8416358,0.001676351,0.9396604,2.1465323,2.1465323,2.1027012,-4.9904957
260,1.0079145,0.8413978,0.0016651673,0.9394639,2.1461148,2.1461148,2.1022115,-4.9907904
261,1.0066043,0.84115916,0.001654452,0.93927395,2.1457005,2.1457005,2.1017292,-4.9910817
262,1.0052997,0.84092104,0.0016437866,0.93908584,2.1452944,2.1452944,2.101259,-4.991381
263,1.0039974,0.8406809,0.0016331656,0.93890965,2.1448932,2.1448932,2.1007898,-4.9916816
264,1.0027163,0.8404426,0.0016227376,0.93873024,2.1445134,2.1445134,2.1003299,-4.9920015
265,1.0014298,0.8402044,0.0016122536,0.9385488,2.1441274,2.1441274,2.0998695,-4.9923134
266,1.0001566,0.83996534,0.0016019129,0.9383734,2.143738,2.143738,2.0994058,-4.9926224
267,0.99888647,0.8397277,0.0015915877,0.9381938,2.14336,2.14336,2.0989487,-4.9929414
268,0.99764186,0.83949095,0.0015815089,0.9380189,2.1429744,2.1429744,2.0984876,-4.9932504
269,0.9963976,0.8392551,0.0015714249,0.93784904,2.1425972,2.1425972,2.098034,-4.9935627
270,0.99515253,0.8390177,0.0015613483,0.93768424,2.1422307,2.1422307,2.097583,-4.9938784
271,0.9939437,0.83878183,0.0015516183,0.93752146,2.1418707,2.1418707,2.097135,-4.9942064
272,0.9927657,0.83854896,0.0015421679,0.93735534,2.1415172,2.1415172,2.0966942,-4.994531
273,0.99160004,0.838317,0.0015328304,0.93719256,2.1411562,2.1411562,2.096255,-4.9948444
274,0.99044466,0.8380838,0.0015236085,0.93703216,2.140803,2.140803,2.0958197,-4.9951606
275,0.989272,0.83785427,0.0015141772,0.9368642,2.1404524,2.1404524,2.0953882,-4.9954824
276,0.98811114,0.8376267,0.001504844,0.9366923,2.1400893,2.1400893,2.0949438,-4.9957867
277,0.9869592,0.8374028,0.0014955639,0.9365078,2.1397204,2.1397204,2.0944967,-4.9960814
278,0.9858438,0.8371818,0.0014866196,0.9363232,2.1393278,2.1393278,2.09404,-4.9963536
279,0.9847669,0.8369584,0.0014780847,0.9361447,2.138937,2.138937,2.0935872,-4.9966173
280,0.9836923,0.8367391,0.0014695319,0.9359538,2.1385565,2.1385565,2.0931458,-4.996893
281,0.98266244,0.8365178,0.0014614459,0.9357661,2.1381528,2.1381528,2.092691,-4.9971457
282,0.9816413,0.83629507,0.001453462,0.93558717,2.1377556,2.1377556,2.0922472,-4.997404
283,0.98062116,0.83607143,0.0014454972,0.9354146,2.137375,2.137375,2.0918124,-4.9976764
284,0.9796244,0.83584636,0.0014377804,0.9352566,2.1370046,2.1370046,2.0913825,-4.99796
285,0.9786639,0.83561903,0.0014304491,0.935111,2.1366606,2.1366606,2.090968,-4.9982643
286,0.9777132,0.83539414,0.0014231907,0.9349637,2.1363397,2.1363397,2.0905704,-4.9985876
287,0.9767655,0.8351713,0.0014159422,0.9348104,2.1360154,2.1360154,2.0901728,-4.9989038
288,0.97580343,0.83495384,0.0014084959,0.9346425,2.1356807,2.1356807,2.0897682,-4.999208
289,0.97486377,0.8347376,0.0014012618,0.93447286,2.1353197,2.1353197,2.0893474,-4.9994836
290,0.9739336,0.8345216,0.0013941202,0.9343119,2.1349578,2.1349578,2.0889282,-4.999754
291,0.97302693,0.8343054,0.0013872155,0.93415004,2.134611,2.134611,2.0885167,-5.0000343
292,0.97213084,0.8340908,0.0013804,0.93398774,2.1342618,2.1342618,2.0881076,-5.0003147
293,0.9712448,0.8338769,0.0013736789,0.9338262,2.1339128,2.1339128,2.0876982,-5.00059
294,0.9703933,0.83366054,0.0013673275,0.93367577,2.1335642,2.1335642,2.0872893,-5.0008645
295,0.96955717,0.83344585,0.0013611134,0.9335217,2.133237,2.133237,2.0868976,-5.0011573
296,0.96871823,0.83323526,0.0013548299,0.9333606,2.1329036,2.1329036,2.0865052,-5.001441
297,0.96788836,0.83302927,0.001348591,0.93318087,2.1325567,2.1325567,2.0861046,-5.0017066
298,0.9670723,0.83282334,0.0013424896,0.93301183,2.1321776,2.1321776,2.085689,-5.00194
299,0.9662688,0.8326154,0.0013365338,0.93284684,2.1318178,2.1318178,2.0852838,-5.002185
300,0.96545714,0.83237565,0.001330815,0.93269295,2.1314662,2.1314662,2.0848832,1.9341329
301,0.96463823,0.8321073,0.0013253092,0.9325485,2.1311257,2.1311257,2.0844836,1.9338372
302,0.9638138,0.83181345,0.0013200032,0.93241227,2.1307948,2.1307948,2.0840843,1.9335113
303,0.9629846,0.83149695,0.0013148766,0.9322825,2.1304746,2.1304746,2.0836847,1.9331579
304,0.96215045,0.83116037,0.0013099008,0.9321567,2.1301596,2.1301596,2.083284,1.9327806
305,0.9613116,0.83080614,0.0013050546,0.93203306,2.1298468,2.1298468,2.0828803,1.9323823
306,0.9604683,0.8304364,0.0013003191,0.931909,2.129533,2.129533,2.082472,1.9319651
307,0.9596201,0.83005345,0.0012956668,0.9317828,2.1292143,2.1292143,2.0820582,1.9315318
308,0.958767,0.829659,0.00129108,0.9316523,2.1288893,2.1288893,2.0816371,1.9310844
309,0.95790863,0.829255,0.0012865361,0.9315154,2.1285517,2.1285517,2.0812066,1.930625
310,0.9570451,0.8288426,0.0012820248,0.93137074,2.1282024,2.1282024,2.080765,1.9301549
311,0.9561755,0.82842356,0.0012775193,0.9312168,2.1278365,2.1278365,2.0803118,1.9296765
312,0.9553006,0.82799906,0.0012730159,0.9310522,2.1274493,2.1274493,2.0798452,1.929191
313,0.9544207,0.82757026,0.0012685044,0.9308762,2.127044,2.127044,2.0793643,1.928699
314,0.9535353,0.8271379,0.0012639746,0.9306881,2.1266162,2.1266162,2.0788689,1.9282025
315,0.9526441,0.82670295,0.0012594115,0.9304874,2.1261647,2.1261647,2.078358,1.9277018
316,0.95174795,0.8262661,0.0012548184,0.93027407,2.1256897,2.1256897,2.0778317,1.927198
317,0.9508476,0.8258279,0.0012501974,0.9300482,2.1251917,2.1251917,2.07729,1.9266917
318,0.94994307,0.8253889,0.0012455415,0.92981005,2.1246686,2.1246686,2.076733,1.9261836
319,0.9490351,0.8249496,0.001240855,0.9295603,2.124124,2.124124,2.0761611,1.9256737
320,0.9481231,0.82451004,0.0012361306,0.92929935,2.1235578,2.1235578,2.0755754,1.9251629
321,0.94720995,0.8240706,0.0012313941,0.9290285,2.1229718,2.1229718,2.0749762,1.9246515
322,0.9462944,0.8236316,0.0012266285,0.9287482,2.1223679,2.1223679,2.0743647,1.9241391
323,0.9453781,0.82319295,0.0012218517,0.92845994,2.1217453,2.1217453,2.0737422,1.9236267
324,0.94446164,0.8227548,0.0012170685,0.9281645,2.121109,2.121109,2.0731094,1.9231137
325,0.9435454,0.82231724,0.0012122818,0.9278633,2.1204603,2.1204603,2.0724676,1.9226005
326,0.94263005,0.8218802,0.0012074983,0.9275571,2.1197991,2.1197991,2.071818,1.9220874
327,0.9417167,0.8214438,0.0012027288,0.9272474,2.1191304,2.1191304,2.0711625,1.921574
328,0.9408057,0.82100797,0.0011979771,0.9269353,2.1184552,2.1184552,2.070501,1.9210604
329,0.939898,0.8205726,0.0011932539,0.92662144,2.1177747,2.1177747,2.0698354,1.920547
330,0.9389934,0.8201379,0.0011885548,0.926307,2.117092,2.117092,2.0691674,1.9200331
331,0.93809336,0.8197035,0.0011838984,0.9259929,2.116408,2.116408,2.0684967,1.9195193
332,0.9371979,0.81926966,0.0011792828,0.9256796,2.1157253,2.1157253,2.0678248,1.9190052
333,0.9363069,0.8188362,0.0011747068,0.9253682,2.1150427,2.1150427,2.067153,1.918491
334,0.9354219,0.81840336,0.0011701852,0.92505884,2.1143653,2.1143653,2.066481,1.9179769
335,0.93454206,0.8179708,0.0011657127,0.92475194,2.1136901,2.1136901,2.0658102,1.9174625
336,0.9336684,0.81753886,0.001161295,0.92444795,2.1130202,2.1130202,2.0651407,1.9169481
337,0.9328009,0.8171075,0.0011569341,0.92414683,2.1123543,2.1123543,2.0644727,1.9164336
338,0.931939,0.81667656,0.0011526244,0.92384905,2.1116958,2.1116958,2.0638068,1.9159194
339,0.93108386,0.8162463,0.0011483757,0.92355436,2.1110408,2.1110408,2.0631425,1.9154054
340,0.93023497,0.81581676,0.0011441822,0.9232629,2.1103947,2.1103947,2.0624807,1.9148914
341,0.92939216,0.81538796,0.001140042,0.92297435,2.1097536,2.1097536,2.0618212,1.9143776
342,0.928556,0.81496,0.0011359605,0.9226887,2.109117,2.109117,2.0611632,1.9138644
343,0.9277264,0.814533,0.0011319336,0.92240536,2.1084843,2.1084843,2.0605073,1.9133513
344,0.92690283,0.8141071,0.0011279572,0.9221243,2.1078577,2.1078577,2.0598528,1.9128389
345,0.92608595,0.81368214,0.0011240379,0.9218453,2.107237,2.107237,2.0592,1.9123274
346,0.9252749,0.81325847,0.0011201644,0.9215678,2.1066186,2.1066186,2.0585482,1.9118164
347,0.92446995,0.81283605,0.0011163392,0.9212917,2.1060038,2.1060038,2.057897,1.9113061
348,0.92367196,0.81241494,0.00111257,0.92101645,2.1053903,2.1053903,2.057247,1.9107968
349,0.92287946,0.8119953,0.0011088412,0.92074174,2.10478,2.10478,2.0565968,1.9102887
350,0.9220935,0.81157726,0.0011051622,0.92046756,2.1041708,2.1041708,2.0559464,1.9097813
351,0.92131317,0.81116056,0.0011015257,0.92019343,2.1035635,2.1035635,2.0552962,1.9092752
352,0.92053944,0.8107457,0.0010979371,0.91991913,2.1029549,2.1029549,2.054645,1.9087702
353,0.91977155,0.8103323,0.0010943929,0.91964465,2.1023467,2.1023467,2.0539935,1.9082665
354,0.9190103,0.80992067,0.0010908962,0.9193696,2.1017396,2.1017396,2.053341,1.9077641
355,0.9182548,0.80951065,0.0010874415,0.9190938,2.1011317,2.1011317,2.052688,1.9072627
356,0.9175053,0.80910236,0.0010840296,0.91881746,2.1005228,2.1005228,2.0520337,1.9067628
357,0.9167627,0.80869585,0.0010806685,0.9185403,2.0999124,2.0999124,2.051378,1.9062643
358,0.9160263,0.80829096,0.0010773533,0.9182625,2.0993018,2.0993018,2.0507216,1.905767
359,0.91529626,0.8078878,0.0010740849,0.9179839,2.0986888,2.0986888,2.050064,1.9052709
360,0.91457325,0.8074863,0.0010708695,0.91770464,2.0980773,2.0980773,2.049406,1.9047765
361,0.91385657,0.80708647,0.0010677008,0.9174248,2.0974627,2.0974627,2.0487466,1.9042832
362,0.913147,0.8066882,0.0010645879,0.9171446,2.0968494,2.0968494,2.0480866,1.9037911
363,0.91244435,0.8062916,0.0010615275,0.9168638,2.0962334,2.0962334,2.047426,1.9033004
364,0.9117485,0.80589634,0.0010585219,0.91658306,2.0956192,2.0956192,2.046765,1.9028109
365,0.91106063,0.8055028,0.0010555784,0.91630214,2.0950043,2.0950043,2.0461042,1.9023229
366,0.9103794,0.8051105,0.0010526888,0.91602117,2.0943885,2.0943885,2.045443,1.9018357
367,0.90970623,0.80471975,0.0010498646,0.9157405,2.0937743,2.0937743,2.0447817,1.9013499
368,0.9090406,0.80433035,0.0010471023,0.91546017,2.0931606,2.0931606,2.044121,1.9008656
369,0.9083827,0.8039422,0.0010444049,0.91518027,2.0925467,2.0925467,2.0434606,1.9003818
370,0.9077326,0.8035553,0.0010417731,0.914901,2.0919368,2.0919368,2.0428011,1.8998992
371,0.9070904,0.8031697,0.001039207,0.91462255,2.091325,2.091325,2.0421424,1.8994179
372,0.9064562,0.80278534,0.0010367081,0.91434485,2.0907168,2.0907168,2.0414846,1.8989381
373,0.9058298,0.802402,0.0010342775,0.9140681,2.09011,2.09011,2.0408278,1.8984582
374,0.9052117,0.8020199,0.0010319182,0.9137923,2.089505,2.089505,2.0401723,1.8979802
375,0.9046022,0.8016389,0.0010296331,0.9135176,2.088902,2.088902,2.039518,1.8975027
376,0.90400034,0.801259,0.0010274135,0.9132439,2.0883021,2.0883021,2.0388653,1.8970269
377,0.90340734,0.8008802,0.0010252715,0.9129713,2.087703,2.087703,2.0382142,1.8965515
378,0.90282214,0.8005023,0.0010231985,0.91269994,2.0871058,2.0871058,2.0375645,1.8960773
379,0.90224564,0.80012554,0.0010212008,0.9124296,2.0865123,2.0865123,2.036916,1.8956037
380,0.9016771,0.79974973,0.0010192734,0.9121603,2.0859208,2.0859208,2.0362694,1.8951315
381,0.9011173,0.79937494,0.0010174242,0.91189224,2.085331,2.085331,2.0356245,1.8946598
382,0.9005656,0.79900116,0.0010156446,0.9116252,2.0847447,2.0847447,2.034981,1.8941892
383,0.9000225,0.79862833,0.0010139415,0.9113591,2.0841584,2.0841584,2.0343392,1.8937198
384,0.8994875,0.79825646,0.0010123104,0.91109395,2.083576,2.083576,2.033699,1.893251
385,0.8989606,0.7978856,0.0010107497,0.91082984,2.0829947,2.0829947,2.0330603,1.8927833
386,0.8984423,0.79751575,0.0010092655,0.9105665,2.0824153,2.0824153,2.0324233,1.8923165
387,0.89793175,0.79714674,0.0010078502,0.91030395,2.0818381,2.0818381,2.0317876,1.8918506
388,0.8974299,0.7967789,0.0010065094,0.910042,2.0812628,2.0812628,2.031153,1.8913854
389,0.8969364,0.79641193,0.0010052446,0.90978074,2.0806875,2.0806875,2.0305202,1.8909214
390,0.8964507,0.7960459,0.0010040479,0.90952015,2.0801156,2.0801156,2.0298886,1.890458
391,0.895973,0.7956808,0.0010029222,0.9092602,2.0795438,2.0795438,2.0292583,1.8899955
392,0.8955036,0.7953167,0.0010018686,0.90900075,2.0789733,2.0789733,2.0286293,1.8895342
393,0.8950427,0.7949535,0.0010008919,0.90874183,2.0784056,2.0784056,2.0280015,1.8890738
394,0.8945893,0.7945913,0.0009999801,0.9084833,2.0778363,2.0778363,2.027375,1.888614
395,0.8941439,0.7942299,0.0009991396,0.90822536,2.0772705,2.0772705,2.0267498,1.8881555
396,0.8937071,0.7938695,0.0009983758,0.90796775,2.0767045,2.0767045,2.0261257,1.8876973
397,0.89327765,0.79350996,0.000997677,0.90771055,2.0761402,2.0761402,2.0255027,1.8872403
398,0.8928564,0.7931514,0.0009970503,0.90745366,2.075576,2.075576,2.0248806,1.8867841
399,0.89244294,0.7927936,0.0009964939,0.9071972,2.075013,2.075013,2.02426,1.8863287
400,0.89203745,0.79243666,0.0009960082,0.9069412,2.074451,2.074451,2.0236406,1.8858744
401,0.8916397,0.79208064,0.0009955909,0.9066856,2.0738904,2.0738904,2.0230224,1.8854206
402,0.89125,0.79172546,0.0009952458,0.9064303,2.0733304,2.0733304,2.022405,1.8849674
403,0.89086807,0.791371,0.0009949708,0.9061755,2.0727706,2.0727706,2.0217893,1.8845153
404,0.89049417,0.7910175,0.0009947668,0.9059211,2.0722122,2.0722122,2.0211744,1.8840638
405,0.8901277,0.7906646,0.000994631,0.9056672,2.071655,2.071655,2.020561,1.8836135
406,0.889769,0.7903127,0.0009945631,0.9054136,2.0710986,2.0710986,2.019949,1.8831637
407,0.88941836,0.7899614,0.0009945695,0.9051606,2.0705433,2.0705433,2.0193377,1.8827146
408,0.88907504,0.7896108,0.0009946423,0.9049082,2.0699894,2.0699894,2.0187283,1.8822662
409,0.8887391,0.7892611,0.0009947798,0.90465623,2.0694354,2.0694354,2.0181198,1.8818187
410,0.888411,0.78891194,0.0009949906,0.9044047,2.0688837,2.0688837,2.0175126,1.8813716
411,0.8880906,0.78856355,0.0009952707,0.90415365,2.0683334,2.0683334,2.0169072,1.8809254
412,0.8877778,0.7882158,0.0009956198,0.90390325,2.067783,2.067783,2.0163026,1.8804798
413,0.8874725,0.7878688,0.0009960372,0.90365344,2.0672345,2.0672345,2.0156994,1.8800349
414,0.8871747,0.7875224,0.0009965234,0.90340406,2.0666869,2.0666869,2.0150976,1.8795907
415,0.886884,0.7871766,0.0009970737,0.9031554,2.0661402,2.0661402,2.0144975,1.8791472
416,0.88660055,0.78683144,0.0009976911,0.90290713,2.065596,2.065596,2.013898,1.8787043
417,0.886325,0.786487,0.0009983802,0.9026595,2.0650518,2.0650518,2.0133004,1.8782619
418,0.8860564,0.78614306,0.0009991336,0.9024124,2.0645084,2.0645084,2.0127041,1.8778203
419,0.8857951,0.7857998,0.0009999532,0.90216583,2.0639668,2.0639668,2.0121088,1.8773794
420,0.88554096,0.78545713,0.0010008381,0.90191966,2.0634255,2.0634255,2.0115154,1.8769387
421,0.885294,0.78511506,0.0010017895,0.90167415,2.0628867,2.0628867,2.0109222,1.8764989
422,0.8850549,0.7847736,0.0010028131,0.9014291,2.0623481,2.0623481,2.0103312,1.8760598
423,0.8848219,0.7844327,0.0010038919,0.9011845,2.0618107,2.0618107,2.009741,1.8756212
424,0.8845962,0.78409237,0.0010050386,0.9009403,2.0612743,2.0612743,2.0091522,1.8751831
425,0.8843776,0.78375256,0.0010062504,0.90069664,2.060739,2.060739,2.0085647,1.8747455
426,0.8841659,0.78341335,0.0010075251,0.9004535,2.0602052,2.0602052,2.007978,1.8743083
427,0.88396114,0.7830746,0.0010088653,0.9002107,2.0596716,2.0596716,2.0073931,1.8738722
428,0.88376313,0.78273654,0.0010102661,0.89996827,2.0591373,2.0591373,2.0068088,1.8734361
429,0.88357186,0.7823989,0.0010117297,0.89972615,2.0586064,2.0586064,2.0062258,1.8730009
430,0.8833875,0.7820618,0.001013257,0.89948446,2.0580754,2.0580754,2.0056438,1.8725663
431,0.88321,0.7817253,0.001014847,0.89924324,2.0575442,2.0575442,2.0050633,1.8721316
432,0.8830389,0.7813893,0.0010164959,0.8990023,2.0570157,2.0570157,2.0044835,1.8716979
433,0.882874,0.7810537,0.0010182031,0.8987618,2.0564861,2.0564861,2.0039046,1.8712647
434,0.88271654,0.7807186,0.0010199794,0.8985215,2.0559587,2.0559587,2.0033267,1.8708316
435,0.8825654,0.78038406,0.0010218133,0.89828163,2.0554318,2.0554318,2.00275,1.8703996
436,0.8824202,0.7800499,0.0010237026,0.89804196,2.054905,2.054905,2.0021744,1.8699677
437,0.88228226,0.7797164,0.0010256589,0.89780277,2.0543802,2.0543802,2.0015998,1.8695363
438,0.8821502,0.7793832,0.0010276702,0.8975638,2.0538538,2.0538538,2.001026,1.8691051
439,0.88202465,0.7790504,0.0010297421,0.8973252,2.0533307,2.0533307,2.000453,1.8686746
440,0.88190573,0.77871823,0.0010318751,0.89708704,2.0528061,2.0528061,1.9998814,1.8682446
441,0.88179266,0.7783863,0.0010340635,0.8968491,2.0522828,2.0522828,1.9993104,1.8678153
442,0.88168603,0.7780549,0.0010363114,0.8966115,2.0517616,2.0517616,1.9987403,1.8673857
443,0.8815859,0.777724,0.0010386189,0.89637417,2.05124,2.05124,1.9981712,1.8669567
444,0.8814918,0.77739334,0.0010409845,0.89613724,2.0507193,2.0507193,1.997603,1.8665282
445,0.8814042,0.7770632,0.0010434105,0.89590055,2.0501986,2.0501986,1.9970356,1.8661001
446,0.8813222,0.77673346,0.0010458872,0.89566416,2.0496795,2.0496795,1.9964694,1.8656726
447,0.8812462,0.776404,0.0010484222,0.8954281,2.04916,2.04916,1.9959036,1.8652452
448,0.8811766,0.77607495,0.0010510164,0.8951924,2.0486422,2.0486422,1.9953392,1.8648183
449,0.8811131,0.7757462,0.0010536688,0.894957,2.048125,2.048125,1.9947754,1.8643917
450,0.8810557,0.775418,0.0010563775,0.8947219,2.0476072,2.0476072,1.9942123,1.8639653
451,0.8810041,0.7750901,0.0010591402,0.8944871,2.047091,2.047091,1.9936502,1.8635395
452,0.8809582,0.7747626,0.0010619562,0.89425254,2.0465763,2.0465763,1.9930891,1.863114
453,0.88091815,0.7744353,0.001064829,0.8940183,2.0460618,2.0460618,1.9925284,1.8626885
454,0.8808843,0.77410835,0.0010677592,0.8937844,2.0455456,2.0455456,1.9919686,1.8622636
455,0.88085604,0.7737817,0.0010707432,0.8935507,2.045033,2.045033,1.9914095,1.861839
456,0.88083375,0.77345544,0.001073783,0.89331716,2.044519,2.044519,1.9908508,1.8614144
457,0.8808169,0.77312946,0.0010768742,0.89308393,2.0440063,2.0440063,1.9902937,1.8609904
458,0.88080657,0.7728038,0.0010800275,0.892851,2.0434933,2.0434933,1.9897368,1.8605665
459,0.88080156,0.7724784,0.0010832314,0.8926182,2.042981,2.042981,1.989181,1.860143
460,0.8808017,0.7721534,0.0010864828,0.89238566,2.0424702,2.0424702,1.9886254,1.8597196
461,0.88080764,0.7718286,0.0010897904,0.8921534,2.0419586,2.0419586,1.9880707,1.8592964
462,0.88082,0.771504,0.0010931597,0.89192134,2.0414498,2.0414498,1.9875166,1.8588735
463,0.8808372,0.77117974,0.0010965744,0.89168954,2.0409412,2.0409412,1.9869629,1.858451
464,0.8808602,0.7708558,0.0011000442,0.8914579,2.04043,2.04043,1.9864103,1.8580285
465,0.8808887,0.770532,0.0011035667,0.8912264,2.0399215,2.0399215,1.985858,1.8576063
466,0.8809223,0.7702086,0.0011071372,0.89099526,2.039413,2.039413,1.9853064,1.8571842
467,0.880962,0.76988536,0.0011107663,0.89076424,2.0389037,2.0389037,1.9847554,1.8567624
468,0.88100696,0.76956224,0.0011144474,0.8905334,2.0383961,2.0383961,1.984205,1.8563409
469,0.8810573,0.76923954,0.0011181777,0.8903027,2.0378888,2.0378888,1.9836551,1.8559195
470,0.8811128,0.768917,0.001121958,0.89007217,2.0373812,2.0373812,1.9831055,1.8554982
471,0.8811738,0.7685947,0.0011257911,0.8898419,2.0368757,2.0368757,1.9825569,1.855077
472,0.8812401,0.76827264,0.001129675,0.88961184,2.0363681,2.0363681,1.9820083,1.854656
473,0.881312,0.7679507,0.0011336133,0.8893818,2.0358627,2.0358627,1.9814608,1.8542353
474,0.88138914,0.76762915,0.0011376003,0.889152,2.0353575,2.0353575,1.9809132,1.8538147
475,0.88147146,0.76730746,0.0011416398,0.88892233,2.0348527,2.0348527,1.9803665,1.8533942
476,0.88155895,0.76698625,0.0011457271,0.88869286,2.034347,2.034347,1.9798203,1.8529736
477,0.88165206,0.76666516,0.0011498691,0.8884634,2.033843,2.033843,1.979274,1.8525534
478,0.88175005,0.7663442,0.0011540585,0.88823426,2.0333383,2.0333383,1.9787287,1.8521333
479,0.8818531,0.76602334,0.0011582974,0.88800514,2.032835,2.032835,1.9781836,1.8517133
480,0.8819616,0.7657027,0.0011625887,0.88777626,2.03233,2.03233,1.9776391,1.8512932
481,0.88207525,0.7653823,0.0011669297,0.8875474,2.0318272,2.0318272,1.9770949,1.8508732
482,0.8821937,0.765062,0.0011713171,0.8873187,2.0313241,2.0313241,1.976551,1.8504535
483,0.88231766,0.7647418,0.0011757587,0.88708997,2.0308208,2.0308208,1.9760077,1.8500338
484,0.8824463,0.7644218,0.0011802445,0.8868614,2.0303166,2.0303166,1.9754645,1.8496139
485,0.8825804,0.7641019,0.001184785,0.8866329,2.0298162,2.0298162,1.9749215,1.8491945
486,0.8827192,0.76378214,0.001189371,0.8864046,2.029312,2.029312,1.9743791,1.8487749
487,0.88286376,0.76346254,0.0011940119,0.88617635,2.0288105,2.0288105,1.9738367,1.8483553
488,0.8830126,0.76314306,0.0011986952,0.88594794,2.0283074,2.0283074,1.9732953,1.8479359
489,0.8831661,0.76282364,0.0012034245,0.88571984,2.027805,2.027805,1.9727532,1.8475163
490,0.8833251,0.7625043,0.0012082085,0.88549185,2.027304,2.027304,1.972212,1.8470969
491,0.8834891,0.76218516,0.0012130389,0.88526386,2.026803,2.026803,1.9716711,1.8466772
492,0.88365793,0.7618661,0.0012179186,0.885036,2.0262997,2.0262997,1.9711301,1.8462578
493,0.88383174,0.76154697,0.0012228477,0.8848082,2.025801,2.025801,1.9705898,1.8458382
494,0.8840103,0.7612281,0.0012278224,0.88458043,2.0252979,2.0252979,1.9700496,1.8454185
495,0.8841939,0.7609092,0.0012328466,0.88435286,2.0247984,2.0247984,1.9695097,1.8449992
496,0.88438255,0.76059043,0.001237921,0.8841252,2.0242965,2.0242965,1.96897,1.8445796
497,0.88457584,0.7602717,0.0012430411,0.88389766,2.0237958,2.0237958,1.96843,1.84416
498,0.8847738,0.759953,0.0012482076,0.8836702,2.023295,2.023295,1.9678907,1.8437405
499,0.8849766,0.75963444,0.0012534219,0.8834428,2.022795,2.022795,1.9673517,1.8433207
500,0.8851848,0.7593159,0.0012586892,0.8832154,2.0222938,2.0222938,1.9668127,1.8429011
501,0.8853973,0.75899744,0.0012639989,0.8829882,2.0217931,2.0217931,1.9662738,1.8424813
502,0.88561445,0.7586789,0.0012693553,0.8827608,2.0212934,2.0212934,1.9657353,1.8420615
503,0.8858367,0.75836045,0.0012747624,0.8825336,2.0207937,2.0207937,1.9651968,1.8416413
504,0.8860636,0.75804204,0.0012802157,0.88230634,2.0202918,2.0202918,1.9646583,1.8412215
505,0.8862957,0.75772375,0.0012857196,0.882079,2.0197916,2.0197916,1.9641203,1.8408014
506,0.88653135,0.75740534,0.0012912602,0.8818517,2.0192916,2.0192916,1.9635819,1.8403811
507,0.88677263,0.75708705,0.001296856,0.8816244,2.0187912,2.0187912,1.9630439,1.8399609
508,0.88701844,0.7567687,0.0013024973,0.8813971,2.018291,2.018291,1.9625057,1.8395404
509,0.8872687,0.7564503,0.0013081841,0.88117,2.0177915,2.0177915,1.961968,1.83912
510,0.8875241,0.756132,0.001313921,0.8809427,2.0172908,2.0172908,1.9614301,1.8386992
511,0.887784,0.7558137,0.0013197032,0.88071537,2.0167904,2.0167904,1.9608924,1.8382785
512,0.8880485,0.7554954,0.001325531,0.8804881,2.0162885,2.0162885,1.9603546,1.8378575
513,0.8883178,0.7551771,0.0013314076,0.88026077,2.015789,2.015789,1.9598168,1.8374364
514,0.8885914,0.75485873,0.0013373266,0.8800334,2.0152886,2.0152886,1.9592791,1.8370155
515,0.8888699,0.75454044,0.0013432942,0.879806,2.0147874,2.0147874,1.9587414,1.836594
516,0.8891527,0.7542221,0.001349306,0.8795786,2.014286,2.014286,1.9582034,1.8361726
517,0.8894409,0.7539036,0.0013553727,0.8793512,2.0137863,2.0137863,1.9576659,1.8357508
518,0.8897328,0.7535853,0.001361475,0.8791237,2.0132852,2.0132852,1.9571284,1.8353292
519,0.8900296,0.7532667,0.0013676292,0.8788962,2.012785,2.012785,1.9565907,1.834907
520,0.89033055,0.7529481,0.0013738247,0.87866855,2.0122836,2.0122836,1.9560527,1.8344848
521,0.8906371,0.7526296,0.0013800751,0.878441,2.011783,2.011783,1.9555146,1.8340626
522,0.8909482,0.7523108,0.0013863733,0.8782133,2.011281,2.011281,1.9549769,1.8336396
523,0.89126265,0.7519922,0.0013927044,0.8779854,2.010779,2.010779,1.954439,1.833217
524,0.8915825,0.7516734,0.0013990905,0.8777577,2.0102775,2.0102775,1.9539007,1.8327937
525,0.89190686,0.7513546,0.0014055227,0.8775299,2.0097759,2.0097759,1.953363,1.8323709
526,0.89223576,0.7510357,0.001412001,0.87730193,2.009274,2.009274,1.9528245,1.8319472
527,0.892569,0.7507167,0.001418523,0.877074,2.008772,2.008772,1.9522862,1.8315238
528,0.8929067,0.75039756,0.0014250916,0.8768461,2.00827,2.00827,1.9517481,1.8310997
529,0.89324933,0.7500785,0.0014317083,0.87661797,2.0077677,2.0077677,1.9512097,1.8306757
530,0.8935965,0.7497592,0.0014383727,0.8763899,2.0072641,2.0072641,1.9506711,1.8302511
531,0.8939479,0.7494399,0.0014450799,0.8761617,2.0067627,2.0067627,1.9501323,1.8298267
532,0.89430416,0.7491205,0.0014518369,0.8759333,2.00626,2.00626,1.9495933,1.8294016
533,0.89466417,0.74880093,0.0014586321,0.8757049,2.0057566,2.0057566,1.9490544,1.8289768
534,0.89502954,0.7484813,0.0014654826,0.87547636,2.0052533,2.0052533,1.9485152,1.828551
535,0.89539874,0.7481616,0.0014723714,0.8752478,2.004749,2.004749,1.9479759,1.8281254
536,0.895773,0.7478418,0.0014793121,0.8750191,2.0042465,2.0042465,1.9474365,1.8276994
537,0.89615166,0.7475218,0.0014862982,0.8747903,2.0037422,2.0037422,1.9468967,1.8272732
538,0.8965339,0.7472017,0.0014933222,0.8745614,2.0032377,2.0032377,1.9463569,1.826847
539,0.8969218,0.7468815,0.0015004033,0.8743324,2.002733,2.002733,1.9458169,1.8264197
540,0.8973137,0.74656117,0.0015075251,0.87410325,2.002229,2.002229,1.9452767,1.8259926
541,0.89771014,0.74624074,0.001514694,0.873874,2.001724,2.001724,1.944736,1.8255655
542,0.898111,0.7459201,0.0015219088,0.8736447,2.0012188,2.0012188,1.9441954,1.8251379
543,0.89851606,0.7455993,0.0015291676,0.87341523,2.000712,2.000712,1.9436543,1.8247095
544,0.89892584,0.7452785,0.0015364735,0.8731857,2.0002084,2.0002084,1.9431133,1.8242813
545,0.8993403,0.74495745,0.0015438279,0.872956,1.9997009,1.9997009,1.9425718,1.8238525
546,0.8997584,0.7446363,0.0015512209,0.87272614,1.9991952,1.9991952,1.9420303,1.8234235
547,0.90018153,0.74431497,0.0015586658,0.87249607,1.9986885,1.9986885,1.9414883,1.8229942
548,0.9006091,0.7439936,0.0015661549,0.872266,1.9981811,1.9981811,1.9409461,1.8225644
549,0.9010408,0.74367195,0.0015736887,0.87203556,1.9976742,1.9976742,1.9404036,1.8221345
550,0.90147746,0.7433502,0.0015812725,0.87180513,1.9971658,1.9971658,1.9398606,1.8217041
551,0.9019181,0.7430282,0.0015888988,0.87157446,1.9966582,1.9966582,1.9393173,1.8212736
552,0.9023632,0.7427061,0.0015965704,0.8713438,1.9961495,1.9961495,1.938774,1.8208424
553,0.90281314,0.7423838,0.0016042937,0.8711128,1.9956404,1.9956404,1.9382305,1.8204108
554,0.90326667,0.7420613,0.0016120535,0.87088186,1.9951317,1.9951317,1.9376861,1.8199788
555,0.90372527,0.7417386,0.0016198667,0.8706507,1.9946222,1.9946222,1.937142,1.8195468
556,0.9041882,0.74141574,0.0016277246,0.8704193,1.9941124,1.9941124,1.9365973,1.819114
557,0.90465546,0.74109274,0.0016356269,0.8701879,1.9936022,1.9936022,1.9360524,1.8186809
558,0.9051269,0.74076957,0.0016435736,0.8699562,1.9930923,1.9930923,1.9355072,1.8182477
559,0.9056033,0.74044615,0.0016515717,0.8697244,1.9925811,1.9925811,1.9349614,1.817814
560,0.9060838,0.7401225,0.0016596133,0.86949235,1.9920702,1.9920702,1.9344151,1.8173796
561,0.9065685,0.7397986,0.0016676995,0.8692602,1.9915584,1.9915584,1.9338689,1.8169451
562,0.90705806,0.7394747,0.0016758334,0.8690279,1.9910457,1.9910457,1.9333223,1.8165101
563,0.90755236,0.73915046,0.0016840186,0.86879545,1.9905337,1.9905337,1.9327751,1.8160745
564,0.90805036,0.73882604,0.0016922432,0.86856276,1.9900212,1.9900212,1.9322277,1.815639
565,0.9085527,0.73850137,0.0017005133,0.8683299,1.9895078,1.9895078,1.9316797,1.8152025
566,0.90906,0.73817664,0.0017088336,0.8680969,1.9889944,1.9889944,1.9311315,1.814766
567,0.9095712,0.7378515,0.0017171969,0.8678636,1.988481,1.988481,1.9305825,1.8143289
568,0.91008705,0.73752624,0.0017256079,0.8676302,1.9879663,1.9879663,1.9300333,1.813891
569,0.9106077,0.73720074,0.0017340694,0.86739665,1.9874504,1.9874504,1.929484,1.8134533
570,0.9111321,0.7368749,0.0017425719,0.86716276,1.9869355,1.9869355,1.9289342,1.8130152
571,0.9116612,0.73654896,0.0017511226,0.86692876,1.9864193,1.9864193,1.9283837,1.8125759
572,0.91219497,0.73622274,0.0017597224,0.8666945,1.985903,1.985903,1.9278331,1.8121367
573,0.9127331,0.7358964,0.001768367,0.86646014,1.9853854,1.9853854,1.9272817,1.811697
574,0.91327566,0.73556966,0.0017770599,0.8662254,1.98487,1.98487,1.9267303,1.8112566
575,0.91382205,0.7352427,0.0017857935,0.8659905,1.984351,1.984351,1.926178,1.8108162
576,0.91437346,0.7349156,0.0017945785,0.8657555,1.9838333,1.9838333,1.9256252,1.8103746
577,0.9149293,0.73458827,0.0018034101,0.8655201,1.9833157,1.9833157,1.9250723,1.8099332
578,0.9154892,0.73426056,0.0018122863,0.8652847,1.9827958,1.9827958,1.9245186,1.8094912
579,0.91605335,0.73393273,0.0018212062,0.8650488,1.9822762,1.9822762,1.9239645,1.8090485
580,0.91662234,0.7336046,0.0018301773,0.86481297,1.9817556,1.9817556,1.9234104,1.8086057
581,0.91719586,0.7332761,0.0018391975,0.86457676,1.9812355,1.9812355,1.9228549,1.8081616
582,0.9177735,0.7329475,0.0018482598,0.86434054,1.9807142,1.9807142,1.9222994,1.8077177
583,0.9183557,0.73261863,0.0018573711,0.8641039,1.9801925,1.9801925,1.9217438,1.8072731
584,0.9189427,0.7322894,0.001866533,0.8638671,1.9796702,1.9796702,1.9211874,1.806828
585,0.91953355,0.7319599,0.0018757369,0.86363,1.9791487,1.9791487,1.9206303,1.8063825
586,0.9201293,0.73163015,0.0018849919,0.8633928,1.9786264,1.9786264,1.9200729,1.8059363
587,0.92072916,0.7313002,0.0018942896,0.8631553,1.9781004,1.9781004,1.9195148,1.8054898
588,0.9213339,0.7309699,0.0019036403,0.8629176,1.977577,1.977577,1.9189563,1.8050425
589,0.9219429,0.73063934,0.0019130355,0.86267966,1.9770523,1.9770523,1.9183971,1.8045949
590,0.92255706,0.73030853,0.0019224851,0.8624414,1.9765271,1.9765271,1.9178379,1.8041468
591,0.9231746,0.7299774,0.0019319721,0.8622028,1.976002,1.976002,1.9172776,1.8036981
592,0.92379713,0.7296461,0.0019415107,0.8619641,1.9754752,1.9754752,1.9167166,1.8032488
593,0.9244238,0.7293143,0.0019510948,0.8617251,1.9749479,1.9749479,1.9161556,1.8027992
594,0.9250556,0.7289824,0.0019607325,0.86148584,1.97442,1.97442,1.9155937,1.8023489
595,0.9256909,0.72865015,0.0019704073,0.86124635,1.9738927,1.9738927,1.9150316,1.8018979
596,0.92633134,0.7283176,0.001980137,0.86100656,1.973364,1.973364,1.9144684,1.8014462
597,0.9269762,0.7279848,0.0019899139,0.86076653,1.9728342,1.9728342,1.913905,1.8009943
598,0.92762554,0.7276516,0.0019997393,0.8605263,1.9723041,1.9723041,1.9133407,1.8005418
599,0.9282794,0.7273182,0.0020096118,0.8602858,1.9717729,1.9717729,1.9127764,1.8000886
600,0.9289374,0.7269845,0.0020195288,0.8600451,1.9712423,1.9712423,1.912211,1.7996348
601,0.9296001,0.72665036,0.0020294974,0.85980403,1.9707118,1.9707118,1.911645,1.7991809
602,0.9302676,0.72631603,0.0020395154,0.8595628,1.9701799,1.9701799,1.9110787,1.7987262
603,0.93093884,0.72598135,0.0020495749,0.85932124,1.9696454,1.9696454,1.910512,1.7982705
604,0.9316148,0.72564644,0.002059684,0.85907936,1.9691128,1.9691128,1.9099443,1.797815
605,0.9322965,0.7253111,0.0020698544,0.8588372,1.9685782,1.9685782,1.909376,1.7973583
606,0.9329814,0.7249756,0.0020800582,0.8585949,1.9680445,1.9680445,1.908807,1.7969009
607,0.9336714,0.72463965,0.0020903177,0.8583521,1.967508,1.967508,1.9082376,1.7964432
608,0.9343657,0.7243034,0.0021006227,0.8581092,1.9669735,1.9669735,1.9076672,1.7959849
609,0.93506515,0.7239669,0.0021109828,0.8578659,1.9664372,1.9664372,1.9070966,1.7955259
610,0.93576866,0.72362995,0.0021213873,0.85762244,1.9658983,1.9658983,1.9065254,1.7950668
611,0.93647695,0.7232928,0.0021318411,0.8573786,1.965361,1.965361,1.9059535,1.7946066
612,0.93718994,0.7229553,0.0021423465,0.85713446,1.9648242,1.9648242,1.9053806,1.794146
613,0.9379067,0.72261745,0.0021528925,0.8568902,1.9642842,1.9642842,1.9048074,1.7936845
614,0.93862903,0.72227913,0.0021634991,0.85664564,1.9637443,1.9637443,1.9042335,1.7932225
615,0.93935585,0.7219407,0.0021741514,0.8564007,1.9632043,1.9632043,1.9036589,1.7927599
616,0.9400866,0.72160184,0.0021848474,0.85615546,1.9626625,1.9626625,1.9030837,1.7922969
617,0.9408227,0.72126263,0.0021956007,0.85591,1.9621208,1.9621208,1.9025079,1.7918332
618,0.941563,0.7209231,0.0022063989,0.85566413,1.9615785,1.9615785,1.901931,1.7913687
619,0.94230837,0.7205833,0.0022172506,0.8554181,1.9610373,1.9610373,1.901354,1.7909037
620,0.9430576,0.72024304,0.0022281455,0.8551717,1.9604927,1.9604927,1.9007761,1.7904379
621,0.94381106,0.7199025,0.0022390853,0.854925,1.9599477,1.9599477,1.9001975,1.7899717
622,0.9445701,0.7195616,0.0022500854,0.8546779,1.9594041,1.9594041,1.8996181,1.7895049
623,0.9453336,0.71922034,0.0022611325,0.8544306,1.9588581,1.9588581,1.8990386,1.7890373
624,0.94610167,0.71887875,0.002272229,0.854183,1.9583107,1.9583107,1.8984573,1.7885687
625,0.9468738,0.71853685,0.0022833692,0.85393506,1.9577641,1.9577641,1.8978765,1.7881
626,0.947651,0.71819454,0.0022945649,0.85368687,1.9572158,1.9572158,1.897294,1.7876302
627,0.94843334,0.7178519,0.0023058145,0.8534383,1.956668,1.956668,1.8967115,1.7871603
628,0.94921964,0.7175088,0.0023171084,0.8531894,1.9561176,1.9561176,1.8961277,1.7866898
629,0.950011,0.71716547,0.0023284554,0.8529402,1.955568,1.955568,1.8955436,1.7862182
630,0.9508068,0.71682173,0.0023398509,0.8526908,1.955018,1.955018,1.8949587,1.785746
631,0.9516076,0.7164777,0.0023512987,0.85244095,1.9544666,1.9544666,1.894373,1.785273
632,0.95241314,0.7161333,0.0023627987,0.8521908,1.9539144,1.9539144,1.8937868,1.7847999
633,0.9532228,0.7157884,0.002374344,0.8519404,1.9533628,1.9533628,1.8931994,1.7843254
634,0.95403767,0.7154433,0.002385944,0.85168964,1.952808,1.952808,1.892612,1.7838504
635,0.954857,0.7150978,0.0023975917,0.8514385,1.9522543,1.9522543,1.8920233,1.7833749
636,0.95568097,0.71475184,0.0024092915,0.85118705,1.9516987,1.9516987,1.8914337,1.7828989
637,0.9565104,0.71440554,0.002421049,0.8509353,1.9511447,1.9511447,1.8908439,1.782422
638,0.9573436,0.71405894,0.0024328465,0.8506831,1.9505876,1.9505876,1.890253,1.7819446
639,0.9581823,0.7137119,0.0024447034,0.8504307,1.9500312,1.9500312,1.8896616,1.7814662
640,0.9590252,0.7133645,0.002456607,0.850178,1.9494721,1.9494721,1.8890692,1.780987
641,0.9598727,0.71301675,0.0024685594,0.8499249,1.9489132,1.9489132,1.8884765,1.7805076
642,0.9607252,0.7126686,0.0024805663,0.84967154,1.9483532,1.9483532,1.8878826,1.7800272
643,0.9615827,0.7123199,0.002492628,0.84941775,1.9477938,1.9477938,1.8872877,1.7795461
644,0.962445,0.711971,0.0025047406,0.84916365,1.9472328,1.9472328,1.8866926,1.7790644
645,0.9633114,0.71162176,0.0025168962,0.8489092,1.9466715,1.9466715,1.8860965,1.7785816
646,0.9641831,0.711272,0.002529111,0.8486546,1.9461093,1.9461093,1.8854992,1.778099
647,0.96506,0.710922,0.0025413798,0.8483995,1.9455452,1.9455452,1.8849018,1.777615
648,0.9659412,0.7105715,0.002553697,0.84814405,1.9449813,1.9449813,1.8843035,1.77713
649,0.9668274,0.71022063,0.002566068,0.84788835,1.9444177,1.9444177,1.8837038,1.7766447
650,0.9677185,0.7098694,0.0025784909,0.8476322,1.9438508,1.9438508,1.883104,1.7761587
651,0.9686143,0.7095177,0.0025909657,0.84737587,1.9432861,1.9432861,1.8825032,1.7756718
652,0.9695153,0.7091657,0.0026034962,0.847119,1.9427181,1.9427181,1.8819016,1.7751844
653,0.9704201,0.7088132,0.0026160695,0.84686184,1.9421506,1.9421506,1.8812993,1.7746964
654,0.9713309,0.7084604,0.0026287045,0.8466044,1.9415816,1.9415816,1.8806965,1.7742071
655,0.97224605,0.7081072,0.0026413884,0.8463466,1.9410132,1.9410132,1.8800924,1.7737178
656,0.9731661,0.70775354,0.002654126,0.8460884,1.9404429,1.9404429,1.8794873,1.7732272
657,0.9740914,0.7073995,0.0026669193,0.8458298,1.9398721,1.9398721,1.8788819,1.772736
658,0.97502136,0.7070451,0.002679763,0.8455709,1.9393004,1.9393004,1.8782755,1.7722441
659,0.97595596,0.7066904,0.0026926561,0.8453116,1.9387281,1.9387281,1.877668,1.7717513
660,0.9768956,0.70633507,0.002705605,0.84505206,1.9381535,1.9381535,1.87706,1.7712579
661,0.97784007,0.7059794,0.0027186065,0.84479207,1.9375802,1.9375802,1.876451,1.7707638
662,0.9787893,0.7056233,0.0027316601,0.84453183,1.9370052,1.9370052,1.8758417,1.7702688
663,0.9797436,0.7052669,0.0027447667,0.84427106,1.9364295,1.9364295,1.8752311,1.7697731
664,0.98070323,0.70491,0.0027579325,0.84400994,1.9358526,1.9358526,1.8746197,1.7692769
665,0.9816674,0.70455277,0.0027711464,0.8437485,1.9352747,1.9352747,1.8740073,1.7687793
666,0.98263645,0.704195,0.0027844147,0.8434868,1.934697,1.934697,1.8733941,1.7682816
667,0.983611,0.7038369,0.002797741,0.84322464,1.9341177,1.9341177,1.8727803,1.7677826
668,0.9845902,0.7034784,0.0028111173,0.84296215,1.9335377,1.9335377,1.8721657,1.7672831
669,0.9855743,0.70311946,0.0028245484,0.8426992,1.9329575,1.9329575,1.8715501,1.766783
670,0.9865635,0.70276016,0.0028380335,0.842436,1.9323758,1.9323758,1.8709337,1.7662821
671,0.9875573,0.7024003,0.0028515698,0.8421724,1.9317939,1.9317939,1.8703164,1.7657796
672,0.9885557,0.70204014,0.002865156,0.8419084,1.9312099,1.9312099,1.8696982,1.7652774
673,0.9895604,0.70167965,0.0028788077,0.84164387,1.9306259,1.9306259,1.8690794,1.7647738
674,0.9905692,0.7013185,0.0028925068,0.84137905,1.9300417,1.9300417,1.868459,1.7642696
675,0.99158365,0.700957,0.0029062666,0.841114,1.9294555,1.9294555,1.8678383,1.7637646
676,0.99260265,0.7005951,0.0029200756,0.84084845,1.9288688,1.9288688,1.8672168,1.763259
677,0.9936269,0.70023274,0.0029339415,0.8405825,1.9282812,1.9282812,1.8665944,1.7627524
678,0.99465674,0.69987,0.0029478676,0.8403163,1.9276934,1.9276934,1.8659705,1.762245
679,0.99569106,0.69950676,0.002961843,0.8400497,1.9271044,1.9271044,1.8653468,1.7617368
680,0.99672997,0.6991432,0.0029758683,0.8397827,1.9265126,1.9265126,1.8647214,1.7612281
681,0.9977751,0.6987791,0.00298996,0.8395154,1.9259231,1.9259231,1.8640957,1.7607181
682,0.99882406,0.69841456,0.003004095,0.83924764,1.9253314,1.9253314,1.8634686,1.7602074
683,0.999879,0.6980497,0.003018293,0.8389796,1.9247385,1.9247385,1.8628412,1.7596961
684,1.0009387,0.69768435,0.0030325425,0.8387111,1.9241463,1.9241463,1.8622127,1.7591842
685,1.0020033,0.69731855,0.0030468479,0.8384422,1.9235499,1.9235499,1.8615832,1.7586712
686,1.0030735,0.6969523,0.003061212,0.8381729,1.9229558,1.9229558,1.8609524,1.7581571
687,1.0041486,0.6965856,0.0030756297,0.8379032,1.9223605,1.9223605,1.8603213,1.7576425
688,1.0052289,0.69621855,0.0030901032,0.83763313,1.921764,1.921764,1.859689,1.757127
689,1.0063148,0.6958509,0.003104638,0.83736265,1.9211645,1.9211645,1.8590555,1.7566106
690,1.0074049,0.6954829,0.0031192203,0.8370918,1.9205667,1.9205667,1.8584218,1.7560935
691,1.0085006,0.6951145,0.0031338609,0.8368206,1.9199672,1.9199672,1.8577865,1.7555758
692,1.009601,0.69474554,0.0031485548,0.8365489,1.919367,1.919367,1.8571514,1.7550571
693,1.0107071,0.6943763,0.003163308,0.8362768,1.9187653,1.9187653,1.8565143,1.7545373
694,1.0118184,0.69400656,0.003178118,0.8360043,1.9181632,1.9181632,1.8558767,1.7540169
695,1.0129347,0.6936363,0.0031929845,0.83573145,1.9175596,1.9175596,1.8552381,1.7534956
696,1.0140562,0.6932657,0.0032079048,0.8354583,1.9169556,1.9169556,1.8545982,1.7529734
697,1.0151824,0.69289446,0.0032228795,0.83518463,1.9163504,1.9163504,1.8539581,1.7524502
698,1.0163149,0.692523,0.0032379185,0.8349107,1.9157448,1.9157448,1.8533164,1.7519269
699,1.0174519,0.69215083,0.0032530106,0.8346362,1.9151381,1.9151381,1.8526742,1.7514021
700,1.018594,0.6917785,0.0032681562,0.8343615,1.9145306,1.9145306,1.8520314,1.7508763
701,1.0197415,0.6914055,0.0032833605,0.8340863,1.9139222,1.9139222,1.8513871,1.7503504
702,1.0208942,0.6910321,0.0032986207,0.8338106,1.9133122,1.9133122,1.8507421,1.7498232
703,1.0220518,0.69065815,0.0033139372,0.83353454,1.9127026,1.9127026,1.8500957,1.7492951
704,1.0232154,0.69028395,0.003329315,0.83325815,1.912091,1.912091,1.8494488,1.7487658
705,1.0243838,0.68990916,0.003344746,0.8329813,1.911479,1.911479,1.8488013,1.7482362
706,1.0255572,0.6895339,0.0033602326,0.832704,1.9108653,1.9108653,1.848152,1.7477057
707,1.0267363,0.68915826,0.0033757805,0.8324264,1.9102513,1.9102513,1.8475021,1.7471739
708,1.0279201,0.6887821,0.0033913804,0.8321485,1.9096372,1.9096372,1.8468518,1.7466416
709,1.0291097,0.6884055,0.0034070427,0.83186996,1.9090205,1.9090205,1.8461999,1.7461084
710,1.0303038,0.6880284,0.0034227546,0.83159107,1.9084042,1.9084042,1.8455472,1.7455745
711,1.031504,0.6876509,0.0034385312,0.8313118,1.9077868,1.9077868,1.8448933,1.7450393
712,1.0327095,0.68727285,0.0034543667,0.831032,1.9071674,1.9071674,1.8442391,1.7445035
713,1.0339199,0.68689436,0.0034702558,0.8307519,1.9065473,1.9065473,1.8435833,1.7439666
714,1.0351357,0.6865155,0.0034862019,0.83047134,1.9059274,1.9059274,1.8429269,1.7434287
715,1.0363574,0.68613607,0.003502214,0.83019024,1.9053068,1.9053068,1.8422693,1.7428902
716,1.0375836,0.68575615,0.003518275,0.82990897,1.9046828,1.9046828,1.8416107,1.7423508
717,1.0388156,0.6853758,0.0035343978,0.82962716,1.9040594,1.9040594,1.8409511,1.7418104
718,1.0400532,0.68499506,0.0035505823,0.8293449,1.9034358,1.9034358,1.8402909,1.741269
719,1.041296,0.68461376,0.003566823,0.82906216,1.9028096,1.9028096,1.8396292,1.7407271
720,1.0425438,0.684232,0.0035831174,0.8287791,1.9021848,1.9021848,1.838967,1.7401841
721,1.0437973,0.68384975,0.0035994754,0.8284958,1.9015559,1.9015559,1.8383036,1.7396402
722,1.0450557,0.6834669,0.0036158883,0.8282118,1.9009283,1.9009283,1.8376393,1.7390954
723,1.0463197,0.68308383,0.0036323592,0.82792753,1.9002987,1.9002987,1.8369741,1.7385497
724,1.0475894,0.6827001,0.0036488937,0.82764274,1.8996687,1.8996687,1.8363078,1.738003
725,1.0488639,0.6823159,0.0036654803,0.82735753,1.8990376,1.8990376,1.8356404,1.7374555
726,1.0501442,0.6819314,0.0036821282,0.827072,1.8984064,1.8984064,1.8349724,1.7369068
727,1.0514297,0.68154615,0.0036988356,0.826786,1.8977728,1.8977728,1.8343028,1.7363575
728,1.0527203,0.6811605,0.0037155978,0.8264996,1.897139,1.897139,1.8336326,1.7358074
729,1.0540166,0.6807745,0.0037324214,0.8262127,1.8965052,1.8965052,1.8329611,1.7352561
730,1.0553184,0.680388,0.003749304,0.8259254,1.8958681,1.8958681,1.8322892,1.7347041
731,1.0566257,0.68000096,0.0037662478,0.8256377,1.8952314,1.8952314,1.8316158,1.7341509
732,1.057938,0.6796134,0.003783246,0.82534945,1.8945941,1.8945941,1.8309412,1.733597
733,1.0592567,0.67922544,0.0038003123,0.8250609,1.8939556,1.8939556,1.8302661,1.7330421
734,1.0605803,0.6788368,0.0038174342,0.8247718,1.8933152,1.8933152,1.8295897,1.7324862
735,1.0619088,0.67844796,0.003834609,0.8244824,1.8926746,1.8926746,1.828912,1.7319294
736,1.0632429,0.6780584,0.0038518447,0.82419246,1.8920323,1.8920323,1.828234,1.7313718
737,1.0645821,0.6776685,0.0038691359,0.82390195,1.8913897,1.8913897,1.8275545,1.730813
738,1.0659273,0.67727804,0.0038864915,0.82361114,1.8907462,1.8907462,1.826874,1.7302532
739,1.0672783,0.6768871,0.0039039114,0.8233199,1.8901008,1.8901008,1.8261923,1.7296928
740,1.0686338,0.67649573,0.0039213807,0.8230282,1.8894542,1.8894542,1.8255106,1.7291313
741,1.0699961,0.67610383,0.0039389227,0.8227362,1.8888081,1.8888081,1.8248266,1.7285689
742,1.0713631,0.67571133,0.0039565177,0.8224436,1.8881607,1.8881607,1.824142,1.7280058
743,1.0727348,0.6753184,0.003974164,0.8221507,1.8875126,1.8875126,1.823457,1.7274415
744,1.0741125,0.6749251,0.0039918744,0.8218571,1.8868623,1.8868623,1.8227706,1.7268761
745,1.0754958,0.6745312,0.0040096464,0.82156324,1.8862119,1.8862119,1.8220826,1.7263099
746,1.0768852,0.67413676,0.0040274845,0.82126886,1.8855599,1.8855599,1.821394,1.7257427
747,1.0782793,0.67374194,0.0040453738,0.8209742,1.8849062,1.8849062,1.820704,1.7251748
748,1.0796793,0.67334646,0.0040633273,0.82067883,1.8842518,1.8842518,1.8200134,1.724606
749,1.081084,0.6729506,0.0040813345,0.82038325,1.8835987,1.8835987,1.819322,1.7240355
750,1.0824955,0.67255425,0.0040994114,0.8200871,1.8829421,1.8829421,1.8186285,1.7234648
751,1.0839117,0.67215747,0.0041175424,0.8197906,1.8822852,1.8822852,1.8179351,1.7228923
752,1.0853341,0.6717601,0.0041357405,0.8194935,1.8816279,1.8816279,1.8172405,1.7223194
753,1.0867614,0.6713623,0.004153991,0.8191961,1.8809688,1.8809688,1.8165447,1.7217458
754,1.0881934,0.67096376,0.004172297,0.818898,1.880308,1.880308,1.8158473,1.7211709
755,1.0896313,0.6705649,0.0041906647,0.8185996,1.8796483,1.8796483,1.8151493,1.7205948
756,1.0910759,0.67016554,0.004209103,0.8183007,1.8789848,1.8789848,1.8144504,1.7200181
757,1.0925249,0.6697657,0.004227592,0.8180014,1.8783225,1.8783225,1.8137498,1.71944
758,1.0939794,0.66936535,0.004246141,0.8177015,1.8776587,1.8776587,1.8130482,1.7188612
759,1.0954398,0.6689644,0.004264754,0.8174014,1.8769935,1.8769935,1.8123466,1.7182813
760,1.0969055,0.668563,0.0042834245,0.81710064,1.8763268,1.8763268,1.8116429,1.7177005
761,1.0983771,0.6681611,0.00430216,0.8167996,1.8756592,1.8756592,1.8109385,1.7171192
762,1.0998539,0.6677587,0.0043209516,0.8164981,1.8749914,1.8749914,1.810233,1.716536
763,1.1013362,0.6673558,0.0043398044,0.81619596,1.8743212,1.8743212,1.8095266,1.7159522
764,1.1028244,0.6669524,0.0043587205,0.8158934,1.8736508,1.8736508,1.8088185,1.7153677
765,1.1043177,0.6665483,0.004377693,0.81559044,1.8729805,1.8729805,1.80811,1.7147822
766,1.1058165,0.6661439,0.004396726,0.815287,1.872308,1.872308,1.8074,1.714195
767,1.1073209,0.6657389,0.0044158204,0.81498307,1.8716335,1.8716335,1.8066895,1.7136072
768,1.1088309,0.66533345,0.004434975,0.81467855,1.8709595,1.8709595,1.8059769,1.7130185
769,1.1103467,0.6649274,0.0044541927,0.8143737,1.8702831,1.8702831,1.8052645,1.7124287
770,1.1118677,0.6645209,0.004473467,0.8140683,1.8696059,1.8696059,1.8045503,1.711838
771,1.1133941,0.66411394,0.004492802,0.81376255,1.8689288,1.8689288,1.8038349,1.711246
772,1.1149267,0.66370636,0.0045122034,0.81345636,1.8682489,1.8682489,1.8031187,1.7106531
773,1.1164641,0.6632983,0.0045316587,0.81314945,1.8675699,1.8675699,1.8024012,1.7100592
774,1.1180073,0.6628897,0.0045511755,0.81284225,1.8668889,1.8668889,1.8016826,1.7094646
775,1.1195561,0.6624807,0.004570754,0.8125346,1.8662063,1.8662063,1.8009629,1.7088686
776,1.1211101,0.662071,0.0045903907,0.8122263,1.8655237,1.8655237,1.8002423,1.7082716
777,1.1226702,0.66166097,0.0046100924,0.81191766,1.8648379,1.8648379,1.7995205,1.7076735
778,1.124235,0.66125035,0.004629847,0.8116085,1.8641539,1.8641539,1.7987975,1.7070749
779,1.1258069,0.6608392,0.004649677,0.8112988,1.8634669,1.8634669,1.7980733,1.7064745
780,1.1273825,0.6604276,0.0046695494,0.8109888,1.8627794,1.8627794,1.7973484,1.7058735
781,1.1289644,0.66001534,0.004689491,0.81067824,1.8620919,1.8620919,1.7966222,1.7052715
782,1.130552,0.65960264,0.0047094943,0.8103673,1.8614019,1.8614019,1.7958947,1.7046685
783,1.1321452,0.65918934,0.0047295587,0.8100558,1.8607105,1.8607105,1.7951663,1.7040645
784,1.1337442,0.6587756,0.0047496865,0.80974394,1.8600191,1.8600191,1.7944375,1.7034591
785,1.1353475,0.6583612,0.0047698626,0.80943143,1.8593261,1.8593261,1.7937063,1.7028528
786,1.1369576,0.6579464,0.004790113,0.8091186,1.8586317,1.8586317,1.792975,1.7022458
787,1.1385727,0.65753114,0.004810415,0.80880517,1.8579367,1.8579367,1.7922418,1.7016373
788,1.1401937,0.65711534,0.0048307832,0.8084912,1.8572407,1.8572407,1.7915076,1.701028
789,1.1418196,0.6566988,0.004851208,0.8081769,1.8565437,1.8565437,1.7907724,1.7004178
790,1.1434517,0.65628195,0.004871697,0.80786186,1.855845,1.855845,1.7900363,1.6998062
791,1.1450893,0.65586454,0.0048922477,0.8075465,1.8551455,1.8551455,1.7892989,1.6991937
792,1.1467319,0.6554466,0.004912853,0.8072306,1.8544451,1.8544451,1.7885607,1.69858
793,1.1483803,0.6550281,0.004933521,0.8069142,1.8537422,1.8537422,1.787821,1.6979653
794,1.1500332,0.6546091,0.004954241,0.80659735,1.8530395,1.8530395,1.7870802,1.69735
795,1.1516936,0.6541896,0.0049750395,0.80627996,1.8523368,1.8523368,1.7863384,1.6967334
796,1.1533576,0.65376943,0.0049958816,0.8059622,1.851631,1.851631,1.7855955,1.6961155
797,1.1550282,0.6533489,0.005016793,0.80564386,1.850925,1.850925,1.7848517,1.6954967
798,1.1567044,0.65292776,0.0050377664,0.8053252,1.8502172,1.8502172,1.7841061,1.6948762
799,1.158385,0.6525061,0.005058789,0.8050058,1.8495083,1.8495083,1.7833598,1.6942558
800,1.1600718,0.6520839,0.00507988,0.80468607,1.8487984,1.8487984,1.7826124,1.6936337
801,1.1617639,0.65166116,0.005101027,0.8043658,1.848088,1.848088,1.7818642,1.6930106
802,1.1634619,0.6512379,0.0051222397,0.8040449,1.8473761,1.8473761,1.7811139,1.692386
803,1.1651657,0.6508142,0.0051435153,0.80372375,1.8466631,1.8466631,1.7803631,1.6917605
804,1.1668743,0.6503898,0.005164845,0.80340195,1.8459489,1.8459489,1.7796109,1.6911345
805,1.1685879,0.64996487,0.0051862313,0.8030797,1.8452337,1.8452337,1.7788576,1.6905068
806,1.1703084,0.6495395,0.005207688,0.8027571,1.844517,1.844517,1.778103,1.6898782
807,1.172033,0.64911354,0.005229194,0.80243385,1.8437992,1.8437992,1.7773478,1.6892484
808,1.1737647,0.6486872,0.005250775,0.80211014,1.8430817,1.8430817,1.7765917,1.6886183
809,1.1755002,0.6482601,0.005272401,0.8017859,1.842362,1.842362,1.7758337,1.6879864
810,1.177241,0.6478326,0.005294084,0.8014611,1.8416401,1.8416401,1.7750751,1.6873534
811,1.1789885,0.6474045,0.0053158393,0.80113584,1.8409183,1.8409183,1.7743145,1.6867193
812,1.1807415,0.64697593,0.0053376565,0.80081016,1.8401959,1.8401959,1.7735538,1.6860844
813,1.1824982,0.6465468,0.0053595146,0.8004838,1.8394707,1.8394707,1.7727907,1.685448
814,1.184262,0.64611703,0.0053814505,0.8001572,1.8387451,1.8387451,1.7720276,1.6848109
815,1.1860311,0.64568686,0.005403443,0.7998299,1.8380193,1.8380193,1.7712634,1.6841724
816,1.1878049,0.64525604,0.0054254886,0.79950213,1.8372906,1.8372906,1.7704972,1.6835331
817,1.1895845,0.6448248,0.0054475977,0.79917383,1.8365623,1.8365623,1.7697303,1.6828923
818,1.1913688,0.644393,0.0054697585,0.7988451,1.8358321,1.8358321,1.768962,1.6822509
819,1.1931593,0.6439606,0.0054919873,0.7985158,1.8351011,1.8351011,1.7681928,1.6816082
820,1.1949546,0.6435276,0.0055142706,0.798186,1.8343685,1.8343685,1.7674224,1.6809638
821,1.196756,0.6430943,0.0055366172,0.7978558,1.8336347,1.8336347,1.7666507,1.680319
822,1.1985625,0.64266026,0.0055590225,0.7975249,1.8329004,1.8329004,1.7658777,1.6796727
823,1.2003744,0.64222574,0.0055814865,0.7971936,1.8321637,1.8321637,1.765104,1.6790259
824,1.2021906,0.6417906,0.0056040003,0.7968618,1.8314273,1.8314273,1.7643285,1.6783774
825,1.2040135,0.64135504,0.0056265844,0.7965296,1.8306886,1.8306886,1.7635525,1.6777282
826,1.2058408,0.6409188,0.00564922,0.79619676,1.82995,1.82995,1.7627746,1.6770772
827,1.2076735,0.6404821,0.0056719137,0.7958634,1.8292093,1.8292093,1.7619966,1.6764257
828,1.2095119,0.6400448,0.0056946706,0.7955296,1.8284677,1.8284677,1.7612166,1.6757728
829,1.211355,0.639607,0.00571748,0.79519534,1.827724,1.827724,1.7604352,1.6751188
830,1.2132038,0.6391687,0.005740351,0.7948604,1.8269806,1.8269806,1.7596531,1.6744635
831,1.2150571,0.63872975,0.005763274,0.794525,1.8262347,1.8262347,1.7588702,1.6738076
832,1.2169162,0.6382904,0.005786258,0.79418916,1.8254883,1.8254883,1.7580858,1.6731498
833,1.2187812,0.6378504,0.0058093085,0.7938527,1.8247416,1.8247416,1.7572999,1.6724917
834,1.2206511,0.6374099,0.0058324123,0.79351574,1.8239919,1.8239919,1.7565134,1.6718322
835,1.222527,0.6369689,0.0058555813,0.7931782,1.8232422,1.8232422,1.7557253,1.6711713
836,1.2244072,0.63652724,0.005878799,0.79284024,1.8224912,1.8224912,1.7549363,1.6705092
837,1.2262927,0.63608503,0.005902077,0.79250157,1.8217388,1.8217388,1.7541454,1.6698458
838,1.2281837,0.6356424,0.0059254128,0.79216266,1.8209851,1.8209851,1.7533543,1.6691817
839,1.2300797,0.6351991,0.0059488043,0.791823,1.8202301,1.8202301,1.7525613,1.6685169
840,1.2319806,0.6347554,0.0059722513,0.79148304,1.8194739,1.8194739,1.7517674,1.6678501
841,1.2338872,0.6343111,0.0059957607,0.7911424,1.8187171,1.8187171,1.7509725,1.6671822
842,1.2357976,0.6338661,0.006019316,0.79080135,1.817959,1.817959,1.7501761,1.6665139
843,1.2377143,0.6334206,0.0060429373,0.7904598,1.8171998,1.8171998,1.7493783,1.6658438
844,1.2396358,0.6329746,0.006066612,0.79011786,1.8164393,1.8164393,1.7485794,1.6651726
845,1.2415631,0.6325281,0.0060903504,0.78977525,1.8156762,1.8156762,1.7477798,1.6645001
846,1.2434957,0.632081,0.0061141467,0.7894321,1.8149146,1.8149146,1.7469792,1.6638268
847,1.2454319,0.63163334,0.0061379857,0.78908837,1.8141501,1.8141501,1.7461764,1.6631526
848,1.2473733,0.6311851,0.006161882,0.7887442,1.8133851,1.8133851,1.7453732,1.6624768
849,1.2493203,0.63073635,0.00618584,0.7883995,1.8126183,1.8126183,1.7445687,1.6617996
850,1.2512722,0.6302871,0.0062098512,0.78805435,1.81185,1.81185,1.7437631,1.6611221
851,1.253229,0.62983733,0.006233917,0.7877085,1.8110818,1.8110818,1.7429557,1.6604426
852,1.2551911,0.6293869,0.0062580416,0.78736216,1.8103108,1.8103108,1.7421476,1.6597621
853,1.257158,0.628936,0.0062822197,0.7870154,1.8095393,1.8095393,1.7413381,1.6590809
854,1.2591296,0.6284845,0.0063064513,0.78666794,1.8087674,1.8087674,1.7405277,1.6583977
855,1.2611066,0.62803245,0.0063307416,0.78632003,1.8079937,1.8079937,1.7397162,1.6577142
856,1.2630885,0.62757987,0.006355087,0.78597164,1.8072168,1.8072168,1.7389032,1.6570294
857,1.2650758,0.62712675,0.0063794907,0.7856228,1.8064415,1.8064415,1.7380891,1.6563427
858,1.2670667,0.6266731,0.0064039365,0.78527343,1.8056645,1.8056645,1.7372737,1.6556555
859,1.2690623,0.6262188,0.0064284354,0.7849234,1.8048847,1.8048847,1.7364572,1.654967
860,1.2710643,0.625764,0.0064530023,0.7845729,1.8041052,1.8041052,1.7356395,1.6542772
861,1.2730708,0.6253087,0.006477622,0.7842219,1.803324,1.803324,1.7348207,1.6535863
862,1.275081,0.6248528,0.006502283,0.7838703,1.8025422,1.8025422,1.7340003,1.6528938
863,1.2770972,0.6243964,0.006527008,0.78351825,1.8017584,1.8017584,1.7331795,1.6522015
864,1.2791169,0.62393934,0.0065517747,0.78316563,1.8009738,1.8009738,1.7323569,1.6515065
865,1.2811422,0.6234818,0.0065766047,0.78281254,1.8001875,1.8001875,1.7315328,1.6508108
866,1.2831721,0.6230237,0.0066014845,0.78245884,1.799401,1.799401,1.7307084,1.650114
867,1.2852064,0.6225651,0.0066264137,0.7821047,1.7986125,1.7986125,1.7298819,1.6494159
868,1.2872463,0.6221059,0.0066514043,0.78174996,1.7978226,1.7978226,1.7290548,1.6487167
869,1.28929,0.62164617,0.0066764383,0.78139466,1.7970314,1.7970314,1.7282265,1.6480162
870,1.2913387,0.62118584,0.0067015276,0.7810388,1.7962403,1.7962403,1.7273966,1.6473148
871,1.2933922,0.620725,0.006726673,0.78068256,1.7954458,1.7954458,1.7265657,1.6466118
872,1.2954502,0.6202636,0.0067518665,0.7803257,1.7946527,1.7946527,1.7257338,1.6459082
873,1.2975123,0.61980164,0.006777106,0.7799684,1.7938559,1.7938559,1.7249004,1.6452028
874,1.2995796,0.61933917,0.0068024043,0.77961046,1.7930591,1.7930591,1.7240657,1.6444969
875,1.3016505,0.61887616,0.006827744,0.779252,1.7922609,1.7922609,1.7232305,1.6437888
876,1.3037264,0.6184125,0.0068531386,0.778893,1.7914615,1.7914615,1.7223932,1.64308
877,1.3058062,0.6179483,0.0068785795,0.7785333,1.7906613,1.7906613,1.721555,1.6423701
878,1.3078908,0.6174836,0.0069040717,0.77817315,1.7898585,1.7898585,1.7207158,1.6416588
879,1.3099793,0.61701834,0.00692961,0.7778126,1.7890556,1.7890556,1.719875,1.6409463
880,1.3120731,0.6165526,0.006955205,0.77745134,1.7882514,1.7882514,1.719033,1.6402326
881,1.3141707,0.6160862,0.0069808452,0.7770898,1.7874447,1.7874447,1.71819,1.6395175
882,1.3162727,0.61561924,0.0070065344,0.7767276,1.7866392,1.7866392,1.7173461,1.6388016
883,1.3183794,0.61515176,0.007032276,0.77636504,1.7858306,1.7858306,1.7165008,1.6380843
884,1.3204898,0.61468375,0.0070580603,0.7760017,1.7850212,1.7850212,1.715654,1.6373659
885,1.3226054,0.61421514,0.0070839026,0.77563787,1.7842119,1.7842119,1.7148069,1.6366459
886,1.3247244,0.61374605,0.0071097845,0.77527356,1.7833991,1.7833991,1.7139574,1.6359253
887,1.326848,0.6132763,0.0071357177,0.7749086,1.7825854,1.7825854,1.7131073,1.6352034
888,1.3289758,0.6128061,0.007161697,0.7745432,1.7817715,1.7817715,1.7122556,1.6344794
889,1.3311064,0.6123353,0.0071877115,0.7741774,1.7809563,1.7809563,1.7114033,1.6337551
890,1.3332429,0.611864,0.00721379,0.77381074,1.7801397,1.7801397,1.7105492,1.6330292
891,1.335383,0.61139214,0.0072399094,0.7734437,1.7793221,1.7793221,1.7096941,1.6323024
892,1.3375263,0.61091965,0.007266067,0.7730762,1.7785023,1.7785023,1.7088381,1.6315739
893,1.339675,0.6104467,0.007292282,0.7727081,1.7776817,1.7776817,1.7079806,1.6308446
894,1.3418272,0.6099732,0.007318539,0.7723395,1.7768607,1.7768607,1.7071217,1.630114
895,1.3439841,0.60949904,0.007344851,0.77197033,1.7760372,1.7760372,1.7062619,1.6293818
896,1.346144,0.6090245,0.0073711947,0.7716006,1.7752131,1.7752131,1.7054007,1.6286488
897,1.3483083,0.6085493,0.0073975897,0.77123046,1.7743875,1.7743875,1.704539,1.6279144
898,1.3504767,0.6080736,0.007424032,0.7708597,1.7735609,1.7735609,1.7036753,1.6271787
899,1.352648,0.60759723,0.007450508,0.7704884,1.7727331,1.7727331,1.7028108,1.626442
900,1.3548236,0.6071204,0.0074770316,0.7701165,1.7719034,1.7719034,1.7019447,1.6257036
901,1.3570032,0.6066431,0.007503601,0.76974404,1.7710732,1.7710732,1.7010777,1.6249645
902,1.3591856,0.60616505,0.0075302054,0.76937103,1.7702417,1.7702417,1.7002095,1.6242236
903,1.361373,0.60568666,0.0075568636,0.76899755,1.7694092,1.7694092,1.6993397,1.6234822
904,1.3635628,0.60520756,0.007583552,0.7686235,1.7685751,1.7685751,1.6984694,1.6227391
905,1.3657565,0.60472804,0.007610284,0.768249,1.7677387,1.7677387,1.6975968,1.6219944
906,1.3679545,0.60424787,0.0076370654,0.767874,1.7669023,1.7669023,1.6967243,1.6212491
907,1.3701553,0.6037672,0.0076638805,0.76749825,1.7660652,1.7660652,1.6958499,1.6205025
908,1.3723602,0.60328597,0.0076907426,0.7671221,1.7652259,1.7652259,1.6949742,1.6197542
909,1.3745677,0.6028042,0.0077176364,0.76674545,1.7643858,1.7643858,1.694097,1.619005
910,1.3767784,0.6023219,0.0077445637,0.76636815,1.7635437,1.7635437,1.6932195,1.6182543
911,1.3789939,0.601839,0.007771549,0.7659904,1.7627015,1.7627015,1.6923398,1.6175022
912,1.3812115,0.6013557,0.007798558,0.76561195,1.7618568,1.7618568,1.6914595,1.6167495
913,1.3834343,0.60087156,0.007825627,0.7652331,1.7610116,1.7610116,1.6905783,1.6159953
914,1.3856595,0.60038716,0.007852724,0.7648537,1.7601644,1.7601644,1.6896954,1.6152395
915,1.387887,0.5999021,0.007879849,0.7644738,1.7593172,1.7593172,1.6888111,1.6144829
916,1.3901182,0.59941643,0.007907018,0.7640932,1.7584671,1.7584671,1.6879259,1.6137244
917,1.3923533,0.5989303,0.00793423,0.7637122,1.7576164,1.7576164,1.68704,1.6129651
918,1.3945913,0.5984436,0.007961477,0.76333064,1.7567648,1.7567648,1.6861519,1.6122044
919,1.3968313,0.5979564,0.007988749,0.7629485,1.7559122,1.7559122,1.6852632,1.6114432
920,1.3990748,0.5974687,0.008016062,0.7625658,1.7550579,1.7550579,1.6843731,1.6106797
921,1.4013221,0.5969804,0.008043417,0.76218253,1.7542028,1.7542028,1.6834817,1.6099153
922,1.4035716,0.5964915,0.008070801,0.76179874,1.7533451,1.7533451,1.6825889,1.6091492
923,1.4058225,0.5960021,0.008098204,0.7614144,1.752487,1.752487,1.6816953,1.6083826
924,1.4080783,0.59551203,0.008125663,0.76102966,1.7516284,1.7516284,1.6808006,1.6076146
925,1.4103379,0.59502167,0.008153162,0.76064426,1.7507676,1.7507676,1.6799047,1.6068451
926,1.4125975,0.5945306,0.0081806695,0.7602583,1.7499058,1.7499058,1.6790073,1.6060743
927,1.4148617,0.594039,0.008208226,0.75987196,1.7490431,1.7490431,1.6781088,1.6053019
928,1.4171269,0.5935468,0.008235801,0.7594849,1.7481786,1.7481786,1.6772093,1.6045284
929,1.4193966,0.59305423,0.008263424,0.7590974,1.7473128,1.7473128,1.6763078,1.6037542
930,1.4216666,0.59256095,0.008291057,0.7587093,1.7464466,1.7464466,1.675406,1.6029781
931,1.4239414,0.59206724,0.008318741,0.7583207,1.7455783,1.7455783,1.6745026,1.6022007
932,1.4262182,0.59157294,0.008346452,0.75793153,1.7447093,1.7447093,1.6735982,1.6014227
933,1.4284976,0.59107804,0.008374195,0.7575418,1.7438383,1.7438383,1.6726921,1.6006427
934,1.4307773,0.5905827,0.008401946,0.7571515,1.7429663,1.7429663,1.6717854,1.5998619
935,1.4330609,0.59008676,0.0084297415,0.7567607,1.7420926,1.7420926,1.6708772,1.5990801
936,1.4353468,0.5895903,0.008457565,0.75636935,1.7412183,1.7412183,1.669968,1.598296
937,1.4376357,0.5890933,0.008485423,0.75597745,1.7403431,1.7403431,1.6690568,1.5975109
938,1.4399259,0.58859587,0.008513301,0.75558496,1.7394645,1.7394645,1.6681451,1.5967253
939,1.4422183,0.58809775,0.008541205,0.755192,1.7385879,1.7385879,1.6672316,1.5959377
940,1.4445126,0.58759916,0.008569134,0.7547986,1.7377081,1.7377081,1.6663178,1.5951486
941,1.4468098,0.5870999,0.008597098,0.75440454,1.7368279,1.7368279,1.6654029,1.5943584
942,1.4491079,0.58660024,0.008625076,0.7540099,1.735945,1.735945,1.6644862,1.5935676
943,1.4514083,0.5861001,0.008653082,0.75361484,1.7350628,1.7350628,1.6635679,1.5927751
944,1.4537106,0.5855993,0.008681112,0.75321925,1.7341777,1.7341777,1.6626496,1.5919806
945,1.4560145,0.58509797,0.008709165,0.7528231,1.7332925,1.7332925,1.6617289,1.5911858
946,1.4583203,0.58459616,0.008737241,0.7524264,1.732404,1.732404,1.6608074,1.5903895
947,1.4606287,0.58409387,0.008765349,0.75202894,1.7315165,1.7315165,1.6598852,1.5895915
948,1.4629384,0.5835909,0.008793475,0.7516311,1.7306274,1.7306274,1.6589612,1.5887928
949,1.4652488,0.5830875,0.008821614,0.75123274,1.7297364,1.7297364,1.6580359,1.5879916
950,1.4675617,0.58258355,0.008849782,0.75083375,1.7288433,1.7288433,1.65711,1.5871902
951,1.4698772,0.582079,0.008877983,0.75043434,1.7279496,1.7279496,1.6561822,1.5863872
952,1.4721925,0.581574,0.008906185,0.75003433,1.7270564,1.7270564,1.6552536,1.5855825
953,1.47451,0.5810685,0.008934414,0.7496338,1.72616,1.72616,1.654324,1.5847774
954,1.4768275,0.5805624,0.008962651,0.74923277,1.7252619,1.7252619,1.653393,1.5839703
955,1.4791466,0.5800557,0.008990909,0.7488311,1.7243636,1.7243636,1.652461,1.5831624
956,1.4814688,0.57954854,0.009019203,0.74842906,1.7234639,1.7234639,1.6515274,1.5823529
957,1.4837902,0.5790409,0.009047493,0.7480264,1.7225627,1.7225627,1.650593,1.5815417
958,1.4861135,0.5785327,0.009075809,0.7476232,1.7216603,1.7216603,1.6496578,1.5807296
959,1.4884379,0.57802385,0.009104141,0.74721956,1.7207586,1.7207586,1.6487205,1.5799162
960,1.4907634,0.5775146,0.009132488,0.7468153,1.7198527,1.7198527,1.6477821,1.5791018
961,1.4930905,0.57700485,0.009160857,0.74641037,1.7189475,1.7189475,1.6468433,1.5782851
962,1.4954178,0.5764946,0.009189232,0.7460051,1.7180403,1.7180403,1.6459025,1.5774682
963,1.4977455,0.57598364,0.009217618,0.74559927,1.7171322,1.7171322,1.6449609,1.5766491
964,1.5000739,0.5754723,0.009246017,0.7451928,1.7162216,1.7162216,1.6440185,1.5758294
965,1.5024042,0.57496035,0.009274439,0.7447859,1.7153109,1.7153109,1.6430745,1.575008
966,1.5047332,0.57444793,0.009302853,0.7443783,1.7143984,1.7143984,1.642129,1.5741854
967,1.5070634,0.573935,0.009331284,0.7439703,1.7134861,1.7134861,1.6411823,1.5733618
968,1.5093949,0.5734215,0.009359733,0.7435616,1.71257,1.71257,1.6402348,1.5725362
969,1.5117258,0.57290745,0.009388183,0.74315256,1.7116538,1.7116538,1.6392856,1.5717095
970,1.5140574,0.57239294,0.009416644,0.74274284,1.7107366,1.7107366,1.6383357,1.5708812
971,1.5163891,0.57187796,0.009445111,0.7423327,1.7098188,1.7098188,1.6373848,1.5700518
972,1.5187225,0.5713623,0.009473602,0.74192184,1.7088975,1.7088975,1.6364325,1.5692215
973,1.5210549,0.57084626,0.009502086,0.7415106,1.7079775,1.7079775,1.6354795,1.5683892
974,1.5233877,0.57032967,0.00953058,0.74109876,1.7070545,1.7070545,1.6345241,1.5675558
975,1.5257194,0.56981254,0.009559069,0.7406864,1.7061307,1.7061307,1.6335678,1.5667212
976,1.5280521,0.56929487,0.009587572,0.7402736,1.7052065,1.7052065,1.6326119,1.5658852
977,1.530384,0.5687766,0.009616073,0.7398602,1.7042807,1.7042807,1.6316531,1.565048
978,1.5327158,0.56825787,0.009644579,0.7394463,1.7033528,1.7033528,1.6306938,1.5642091
979,1.5350478,0.5677387,0.00967309,0.7390319,1.7024233,1.7024233,1.6297328,1.5633698
980,1.5373784,0.56721896,0.009701595,0.7386168,1.7014942,1.7014942,1.6287712,1.5625284
981,1.5397103,0.5666987,0.009730116,0.7382014,1.7005627,1.7005627,1.6278083,1.5616856
982,1.5420401,0.5661779,0.009758621,0.7377853,1.699631,1.699631,1.6268442,1.5608412
983,1.5443698,0.56565654,0.009787133,0.7373687,1.6986972,1.6986972,1.6258787,1.5599964
984,1.546699,0.56513476,0.009815644,0.7369515,1.6977626,1.6977626,1.6249119,1.5591491
985,1.5490277,0.56461245,0.009844153,0.73653376,1.6968259,1.6968259,1.6239449,1.558301
986,1.551355,0.56408954,0.009872654,0.73611546,1.6958877,1.6958877,1.6229755,1.5574514
987,1.5536835,0.5635662,0.0099011725,0.73569673,1.6949492,1.6949492,1.6220056,1.5566003
988,1.5560093,0.5630423,0.00992967,0.7352774,1.6940094,1.6940094,1.6210346,1.555749
989,1.5583339,0.5625179,0.00995816,0.7348576,1.6930673,1.6930673,1.620062,1.5548948
990,1.5606582,0.561993,0.009986652,0.7344373,1.6921253,1.6921253,1.6190882,1.5540404
991,1.5629809,0.5614676,0.010015134,0.7340164,1.6911814,1.6911814,1.6181135,1.5531842
992,1.5653018,0.5609416,0.010043602,0.7335949,1.6902363,1.6902363,1.6171372,1.5523264
993,1.5676215,0.56041515,0.010072064,0.7331728,1.6892904,1.6892904,1.6161604,1.5514675
994,1.569942,0.5598882,0.010100538,0.7327503,1.6883423,1.6883423,1.6151814,1.5506073
995,1.572259,0.5593607,0.010128983,0.7323272,1.6873938,1.6873938,1.6142019,1.5497459
996,1.5745754,0.5588327,0.010157428,0.7319036,1.6864424,1.6864424,1.6132213,1.5488819
997,1.576889,0.5583042,0.010185849,0.7314796,1.6854912,1.6854912,1.6122396,1.5480176
998,1.5792031,0.5577751,0.010214279,0.73105496,1.6845392,1.6845392,1.6112566,1.5471525
999,1.5815139,0.55724555,0.010242683,0.73062986,1.683585,1.683585,1.6102723,1.5462849
1000,1.5838233,0.5567155,0.010271078,0.7302044,1.6826297,1.6826297,1.6092871,1.5454164
1001,1.586131,0.5561849,0.010299461,0.7297783,1.6816734,1.6816734,1.6083004,1.5445467
1002,1.588436,0.5556538,0.0103278225,0.7293516,1.6807164,1.6807164,1.6073129,1.5436754
1003,1.59074,0.5551222,0.010356178,0.72892433,1.6797574,1.6797574,1.606325,1.5428023
1004,1.593041,0.55459017,0.010384508,0.72849655,1.6787974,1.6787974,1.6053342,1.5419288
1005,1.5953388,0.55405754,0.010412812,0.7280682,1.6778363,1.6778363,1.6043432,1.5410535
1006,1.5976353,0.5535245,0.010441108,0.72763926,1.6768733,1.6768733,1.6033509,1.5401769
1007,1.5999296,0.5529908,0.010469387,0.72720987,1.6759092,1.6759092,1.6023571,1.5392985
1008,1.6022215,0.5524567,0.010497648,0.72677994,1.6749446,1.6749446,1.6013628,1.5384188
1009,1.6045108,0.5519221,0.010525887,0.7263495,1.6739776,1.6739776,1.600367,1.5375377
1010,1.6067972,0.551387,0.010554103,0.72591835,1.6730089,1.6730089,1.5993694,1.5366553
1011,1.6090803,0.5508513,0.010582291,0.72548693,1.6720403,1.6720403,1.5983721,1.5357722
1012,1.6113622,0.5503151,0.010610472,0.72505486,1.6710701,1.6710701,1.5973719,1.5348864
1013,1.6136397,0.54977846,0.010638612,0.7246223,1.6700984,1.6700984,1.5963714,1.5340005
1014,1.6159148,0.5492413,0.0106667355,0.7241892,1.6691256,1.6691256,1.5953697,1.5331124
1015,1.6181862,0.5487037,0.010694825,0.7237556,1.6681515,1.6681515,1.5943673,1.5322233
1016,1.6204549,0.54816544,0.010722894,0.7233215,1.667177,1.667177,1.5933636,1.5313323
1017,1.62272,0.54762673,0.010750933,0.72288686,1.6662005,1.6662005,1.5923578,1.53044
1018,1.6249824,0.5470875,0.010778948,0.7224516,1.665224,1.665224,1.5913521,1.5295463
1019,1.6272407,0.5465478,0.010806928,0.722016,1.6642432,1.6642432,1.5903438,1.528652
1020,1.6294967,0.54600763,0.01083489,0.72157985,1.663263,1.663263,1.5893354,1.5277556
1021,1.6317472,0.5454669,0.010862803,0.72114295,1.6622825,1.6622825,1.5883256,1.5268574
1022,1.6339947,0.5449257,0.010890691,0.7207056,1.6612991,1.6612991,1.5873144,1.5259576
1023,1.636239,0.5443839,0.010918552,0.7202677,1.6603149,1.6603149,1.586302,1.5250572
1024,1.6384795,0.5438417,0.010946377,0.7198294,1.6593302,1.6593302,1.5852889,1.5241557
1025,1.6407148,0.54329896,0.010974158,0.71939033,1.6583431,1.6583431,1.5842746,1.5232526
1026,1.6429467,0.54275566,0.011001911,0.718951,1.6573555,1.6573555,1.5832584,1.5223469
1027,1.6451759,0.542212,0.011029639,0.71851116,1.6563663,1.6563663,1.5822421,1.5214411
1028,1.6473988,0.5416677,0.011057311,0.7180706,1.6553757,1.6553757,1.5812238,1.5205331
1029,1.6496181,0.541123,0.011084952,0.71762955,1.654384,1.654384,1.5802048,1.5196239
1030,1.651833,0.5405777,0.011112553,0.71718806,1.6533916,1.6533916,1.5791844,1.5187131
1031,1.654043,0.54003197,0.011140109,0.71674603,1.6523981,1.6523981,1.5781634,1.5178018
1032,1.6562495,0.5394857,0.011167638,0.7163034,1.6514018,1.6514018,1.5771407,1.516888
1033,1.6584512,0.538939,0.011195122,0.71586025,1.6504064,1.6504064,1.5761163,1.515973
1034,1.6606474,0.53839165,0.011222557,0.71541667,1.6494069,1.6494069,1.5750914,1.5150568
1035,1.6628388,0.53784394,0.011249948,0.7149725,1.6484084,1.6484084,1.5740654,1.5141392
1036,1.6650249,0.5372956,0.011277293,0.7145277,1.647408,1.647408,1.5730387,1.51322
1037,1.6672068,0.5367468,0.0113046,0.7140826,1.646405,1.646405,1.5720097,1.5122993
1038,1.6693828,0.5361975,0.011331854,0.7136369,1.6454033,1.6454033,1.5709797,1.511377
1039,1.6715536,0.53564763,0.011359059,0.7131906,1.6443982,1.6443982,1.5699496,1.5104533
1040,1.6737188,0.53509736,0.011386215,0.7127438,1.6433938,1.6433938,1.5689168,1.5095286
1041,1.6758788,0.53454643,0.011413324,0.7122966,1.6423875,1.6423875,1.5678843,1.5086014
1042,1.6780325,0.53399515,0.011440374,0.71184874,1.6413791,1.6413791,1.5668498,1.5076737
1043,1.6801821,0.53344333,0.011467388,0.71140033,1.6403695,1.6403695,1.5658145,1.5067443
1044,1.6823251,0.53289104,0.011494341,0.71095145,1.6393596,1.6393596,1.5647777,1.505814
1045,1.6844623,0.5323382,0.011521241,0.71050197,1.638347,1.638347,1.5637393,1.5048815
1046,1.6865933,0.53178483,0.011548085,0.710052,1.6373342,1.6373342,1.5627013,1.5039476
1047,1.6887184,0.5312309,0.011574875,0.7096016,1.6363199,1.6363199,1.5616605,1.5030116
1048,1.6908369,0.5306766,0.011601604,0.7091505,1.6353049,1.6353049,1.5606195,1.5020757
1049,1.6929498,0.53012174,0.01162828,0.7086989,1.6342874,1.6342874,1.5595763,1.501137
1050,1.6950552,0.52956635,0.011654889,0.70824695,1.6332682,1.6332682,1.5585331,1.500197
1051,1.697156,0.5290104,0.011681455,0.70779437,1.6322497,1.6322497,1.5574877,1.499256
1052,1.6992474,0.52845407,0.011707933,0.70734125,1.6312305,1.6312305,1.556442,1.498313
1053,1.7013342,0.5278972,0.011734371,0.7068876,1.630208,1.630208,1.5553951,1.497369
1054,1.703414,0.5273397,0.011760742,0.7064335,1.6291847,1.6291847,1.5543458,1.4964238
1055,1.7054877,0.5267818,0.011787059,0.70597875,1.6281601,1.6281601,1.5532969,1.4954761
1056,1.7075534,0.52622336,0.0118133,0.7055235,1.6271354,1.6271354,1.5522463,1.4945275
1057,1.7096123,0.52566445,0.011839478,0.7050677,1.6261077,1.6261077,1.5511945,1.4935769
1058,1.7116634,0.525105,0.011865584,0.70461136,1.6250794,1.6250794,1.550141,1.4926254
1059,1.7137077,0.524545,0.011891626,0.7041545,1.6240499,1.6240499,1.5490867,1.4916716
1060,1.7157446,0.52398443,0.011917602,0.7036971,1.6230186,1.6230186,1.5480313,1.4907173
1061,1.7177732,0.5234235,0.011943497,0.7032392,1.6219863,1.6219863,1.5469745,1.4897605
1062,1.7197958,0.52286196,0.011969339,0.7027808,1.6209533,1.6209533,1.545917,1.488803
1063,1.7218103,0.5223,0.011995103,0.7023217,1.6199186,1.6199186,1.5448571,1.4878439
1064,1.7238168,0.52173746,0.012020793,0.7018622,1.6188824,1.6188824,1.5437975,1.4868826
1065,1.7258157,0.5211743,0.0120464135,0.7014022,1.6178455,1.6178455,1.5427357,1.4859203
1066,1.7278066,0.52061075,0.012071958,0.7009417,1.616806,1.616806,1.5416734,1.4849558
1067,1.729789,0.5200466,0.012097425,0.70048064,1.6157676,1.6157676,1.5406096,1.4839901
1068,1.7317637,0.519482,0.012122817,0.700019,1.6147261,1.6147261,1.5395448,1.4830232
1069,1.7337304,0.51891685,0.012148136,0.6995568,1.6136844,1.6136844,1.5384783,1.4820552
1070,1.735687,0.5183512,0.012173358,0.6990942,1.6126399,1.6126399,1.5374107,1.4810845
1071,1.7376355,0.51778495,0.012198505,0.6986309,1.6115954,1.6115954,1.5363423,1.4801126
1072,1.7395755,0.51721823,0.0122235725,0.69816715,1.610549,1.610549,1.5352725,1.4791396
1073,1.7415079,0.51665103,0.012248568,0.6977029,1.6095021,1.6095021,1.5342015,1.4781642
1074,1.7434316,0.51608324,0.012273483,0.69723797,1.6084528,1.6084528,1.5331297,1.4771882
1075,1.745345,0.51551497,0.012298301,0.6967725,1.607402,1.607402,1.5320566,1.4762106
1076,1.7472494,0.51494616,0.012323031,0.6963067,1.6063505,1.6063505,1.5309815,1.475231
1077,1.749146,0.5143768,0.012347691,0.6958403,1.605298,1.605298,1.5299053,1.4742498
1078,1.7510314,0.51380694,0.012372244,0.6953732,1.6042444,1.6042444,1.5288291,1.4732665
1079,1.7529091,0.5132365,0.012396725,0.6949057,1.6031892,1.6031892,1.5277508,1.472282
1080,1.754776,0.51266557,0.012421103,0.6944376,1.6021327,1.6021327,1.5266709,1.471296
1081,1.7566354,0.5120941,0.012445413,0.6939691,1.6010747,1.6010747,1.5255913,1.4703088
1082,1.7584815,0.5115221,0.012469593,0.6934999,1.6000152,1.6000152,1.5245082,1.4693197
1083,1.7603209,0.5109496,0.012493713,0.69303024,1.5989548,1.5989548,1.5234253,1.4683287
1084,1.7621497,0.51037645,0.012517733,0.69255996,1.5978923,1.5978923,1.5223413,1.4673364
1085,1.7639691,0.5098028,0.012541663,0.69208914,1.59683,1.59683,1.5212549,1.4663426
1086,1.7657766,0.50922865,0.012565481,0.6916178,1.5957655,1.5957655,1.5201694,1.4653469
1087,1.7675744,0.508654,0.012589204,0.6911459,1.5946996,1.5946996,1.5190808,1.4643493
1088,1.7693629,0.50807875,0.012612841,0.69067353,1.5936319,1.5936319,1.5179911,1.4633505
1089,1.7711399,0.507503,0.01263637,0.69020057,1.5925635,1.5925635,1.5169007,1.4623499
1090,1.7729051,0.5069266,0.012659785,0.68972707,1.5914941,1.5914941,1.5158092,1.4613479
1091,1.7746613,0.50634974,0.012683116,0.689253,1.5904236,1.5904236,1.514716,1.4603447
1092,1.7764077,0.5057723,0.012706355,0.6887784,1.5893503,1.5893503,1.5136228,1.4593383
1093,1.7781428,0.5051943,0.0127294855,0.68830323,1.5882764,1.5882764,1.5125265,1.4583318
1094,1.7798663,0.5046158,0.012752505,0.68782747,1.587201,1.587201,1.5114309,1.4573228
1095,1.7815788,0.50403666,0.012775421,0.6873511,1.586126,1.586126,1.510332,1.456312
1096,1.7832788,0.50345707,0.012798217,0.68687415,1.5850475,1.5850475,1.5092328,1.4553005
1097,1.7849677,0.5028769,0.012820908,0.6863968,1.5839684,1.5839684,1.508132,1.4542868
1098,1.7866465,0.5022961,0.012843505,0.68591875,1.5828873,1.5828873,1.5070304,1.453271
1099,1.7883129,0.5017148,0.012865981,0.6854402,1.5818058,1.5818058,1.5059276,1.4522543
1100,1.7899675,0.5011329,0.012888346,0.6849611,1.5807222,1.5807222,1.5048232,1.4512347
1101,1.7916105,0.50055045,0.012910601,0.6844813,1.5796379,1.5796379,1.503718,1.4502137
1102,1.7932427,0.4999674,0.012932753,0.6840011,1.5785513,1.5785513,1.5026112,1.4491916
1103,1.7948617,0.4993838,0.012954779,0.68352026,1.577464,1.577464,1.5015024,1.4481678
1104,1.7964689,0.49879965,0.012976691,0.68303907,1.5763751,1.5763751,1.5003929,1.447142
1105,1.7980647,0.4982149,0.012998497,0.6825571,1.5752852,1.5752852,1.4992824,1.4461149
1106,1.7996463,0.49762955,0.013020167,0.6820748,1.5741943,1.5741943,1.4981704,1.4450858
1107,1.8012154,0.49704367,0.013041717,0.68159175,1.5731012,1.5731012,1.4970567,1.4440544
1108,1.8027743,0.49645722,0.013063171,0.6811081,1.5720073,1.5720073,1.4959428,1.4430219
1109,1.804318,0.49587014,0.013084479,0.6806238,1.5709116,1.5709116,1.4948266,1.4419875
1110,1.8058496,0.4952825,0.01310567,0.680139,1.5698134,1.5698134,1.4937093,1.4409511
1111,1.8073679,0.49469426,0.013126737,0.67965364,1.5687157,1.5687157,1.4925909,1.4399132
1112,1.8088741,0.49410552,0.013147687,0.67916775,1.5676153,1.5676153,1.4914712,1.438873
1113,1.8103688,0.4935161,0.013168527,0.6786812,1.5665146,1.5665146,1.4903493,1.4378316
1114,1.8118478,0.4929261,0.013189217,0.67819405,1.5654111,1.5654111,1.489227,1.4367889
1115,1.813314,0.4923355,0.013209784,0.6777064,1.5643077,1.5643077,1.4881032,1.435744
1116,1.8147666,0.49174428,0.013230224,0.6772181,1.5632023,1.5632023,1.4869787,1.4346968
1117,1.8162049,0.49115252,0.013250523,0.6767291,1.5620953,1.5620953,1.4858521,1.4336476
1118,1.817631,0.49056008,0.01327071,0.6762396,1.5609866,1.5609866,1.4847238,1.4325976
1119,1.8190421,0.4899671,0.01329075,0.67574954,1.559877,1.559877,1.4835947,1.4315459
1120,1.8204406,0.48937348,0.013310672,0.6752589,1.5587664,1.5587664,1.4824646,1.4304914
1121,1.8218241,0.48877925,0.013330449,0.6747677,1.557653,1.557653,1.4813321,1.4294349
1122,1.8231925,0.48818442,0.01335008,0.67427593,1.5565382,1.5565382,1.4801993,1.4283775
1123,1.824549,0.48758894,0.013369599,0.67378354,1.555423,1.555423,1.479065,1.4273173
1124,1.8258893,0.48699284,0.013388965,0.6732906,1.5543065,1.5543065,1.4779283,1.4262565
1125,1.827215,0.4863961,0.013408189,0.67279696,1.5531878,1.5531878,1.476791,1.425193
1126,1.8285277,0.48579878,0.01342729,0.67230266,1.5520672,1.5520672,1.4756525,1.424128
1127,1.8298236,0.48520088,0.013446228,0.6718078,1.5509465,1.5509465,1.4745119,1.4230608
1128,1.8311064,0.4846023,0.013465041,0.67131233,1.549825,1.549825,1.4733703,1.4219923
1129,1.8323743,0.48400313,0.0134837115,0.67081624,1.5486991,1.5486991,1.4722275,1.4209218
1130,1.8336253,0.48340327,0.013502222,0.67031956,1.547574,1.547574,1.4710832,1.4198486
1131,1.8348632,0.48280278,0.013520605,0.6698222,1.5464461,1.5464461,1.469937,1.4187741
1132,1.8360844,0.48220164,0.013538828,0.6693244,1.5453167,1.5453167,1.4687898,1.4176977
1133,1.837291,0.48159987,0.013556912,0.6688258,1.5441867,1.5441867,1.4676416,1.4166186
1134,1.8384812,0.4809974,0.013574838,0.66832674,1.5430548,1.5430548,1.4664912,1.4155382
1135,1.8396559,0.4803943,0.013592615,0.66782707,1.5419213,1.5419213,1.46534,1.4144564
1136,1.8408155,0.47979063,0.013610249,0.6673268,1.5407877,1.5407877,1.4641868,1.4133724
1137,1.8419588,0.47918624,0.013627726,0.66682583,1.5396513,1.5396513,1.4630336,1.412286
1138,1.8430876,0.4785812,0.013645064,0.66632414,1.5385125,1.5385125,1.4618771,1.4111986
1139,1.8441981,0.47797546,0.0136622265,0.66582185,1.5373741,1.5373741,1.4607197,1.4101086
1140,1.8452936,0.47736907,0.0136792455,0.6653189,1.5362327,1.5362327,1.4595612,1.4090161
1141,1.846372,0.4767621,0.0136961,0.6648153,1.5350887,1.5350887,1.458401,1.407922
1142,1.8474334,0.47615433,0.013712791,0.66431105,1.533946,1.533946,1.457239,1.406826
1143,1.8484783,0.47554594,0.013729324,0.66380626,1.5327994,1.5327994,1.4560761,1.4057286
1144,1.8495073,0.47493687,0.013745705,0.66330075,1.5316519,1.5316519,1.4549114,1.4046276
1145,1.8505187,0.47432715,0.013761916,0.6627946,1.530504,1.530504,1.4537454,1.4035263
1146,1.8515143,0.47371668,0.013777977,0.6622878,1.5293535,1.5293535,1.4525776,1.4024228
1147,1.8524914,0.47310555,0.013793858,0.6617804,1.528202,1.528202,1.4514087,1.4013157
1148,1.853454,0.47249374,0.013809603,0.6612723,1.5270473,1.5270473,1.4502383,1.4002087
1149,1.8543963,0.47188124,0.01382515,0.6607635,1.5258926,1.5258926,1.4490657,1.399098
1150,1.8553226,0.47126797,0.013840547,0.6602541,1.5247357,1.5247357,1.4478918,1.3979859
1151,1.8562301,0.47065398,0.013855762,0.65974396,1.5235764,1.5235764,1.4467167,1.3968712
1152,1.8571208,0.47003943,0.013870814,0.65923315,1.5224177,1.5224177,1.4455396,1.3957552
1153,1.8579931,0.46942407,0.013885691,0.65872175,1.521255,1.521255,1.4443616,1.3946362
1154,1.8588481,0.468808,0.013900401,0.6582097,1.5200924,1.5200924,1.4431819,1.3935163
1155,1.859685,0.4681912,0.013914937,0.6576969,1.5189277,1.5189277,1.4420003,1.3923929
1156,1.860503,0.4675737,0.0139292935,0.6571833,1.5177602,1.5177602,1.4408168,1.3912691
1157,1.8613034,0.46695545,0.01394348,0.65666914,1.5165918,1.5165918,1.4396328,1.390141
1158,1.8620853,0.4663365,0.013957488,0.6561543,1.5154215,1.5154215,1.438446,1.3890129
1159,1.8628485,0.46571687,0.013971317,0.65563864,1.5142503,1.5142503,1.437258,1.3878815
1160,1.8635936,0.46509635,0.013984972,0.65512234,1.5130767,1.5130767,1.4360683,1.3867478
1161,1.8643198,0.4644752,0.013998447,0.6546054,1.5119021,1.5119021,1.4348775,1.3856122
1162,1.8650259,0.46385327,0.014011726,0.6540878,1.5107256,1.5107256,1.433685,1.3844745
1163,1.8657146,0.46323058,0.01402484,0.65356946,1.5095469,1.5095469,1.4324902,1.3833349
1164,1.8663849,0.46260712,0.014037778,0.6530504,1.5083672,1.5083672,1.4312937,1.3821927
1165,1.8670354,0.46198294,0.014050525,0.6525307,1.5071849,1.5071849,1.4300972,1.3810492
1166,1.8676653,0.4613579,0.014063075,0.6520104,1.5060011,1.5060011,1.4288975,1.3799028
1167,1.868277,0.46073222,0.014075448,0.65148914,1.5048162,1.5048162,1.4276966,1.3787532
1168,1.8688691,0.46010572,0.014087634,0.65096706,1.503629,1.503629,1.4264933,1.3776029
1169,1.8694413,0.45947844,0.014099628,0.6504444,1.5024394,1.5024394,1.4252887,1.3764496
1170,1.8699932,0.45885035,0.0141114285,0.64992106,1.501249,1.501249,1.4240835,1.3752935
1171,1.8705258,0.45822155,0.014123043,0.6493969,1.5000561,1.5000561,1.4228746,1.3741369
1172,1.8710384,0.45759192,0.014134466,0.648872,1.4988625,1.4988625,1.4216663,1.3729762
1173,1.8715311,0.45696148,0.014145697,0.64834636,1.497666,1.497666,1.4204549,1.3718139
1174,1.8720026,0.45633024,0.014156724,0.64782,1.4964688,1.4964688,1.4192414,1.3706497
1175,1.8724535,0.45569825,0.014167552,0.6472929,1.4952686,1.4952686,1.4180272,1.3694822
1176,1.8728863,0.45506546,0.014178208,0.646765,1.4940677,1.4940677,1.4168104,1.368314
1177,1.8732985,0.45443177,0.014188668,0.6462364,1.4928635,1.4928635,1.4155921,1.3671418
1178,1.8736869,0.45379734,0.014198896,0.6457071,1.491658,1.491658,1.4143717,1.3659685
1179,1.8740561,0.45316204,0.01420894,0.64517695,1.4904518,1.4904518,1.4131507,1.3647914
1180,1.874404,0.4525259,0.01421878,0.644646,1.489243,1.489243,1.4119265,1.3636136
1181,1.8747313,0.45188898,0.014228423,0.6441143,1.4880316,1.4880316,1.4107021,1.3624326
1182,1.875037,0.4512513,0.014237857,0.64358187,1.4868197,1.4868197,1.4094751,1.3612491
1183,1.8753237,0.45061275,0.014247108,0.64304864,1.485605,1.485605,1.4082458,1.3600637
1184,1.8755863,0.4499733,0.014256129,0.6425146,1.484389,1.484389,1.4070141,1.3588761
1185,1.8758281,0.44933298,0.014264951,0.6419798,1.4831699,1.4831699,1.4057829,1.3576841
1186,1.8760488,0.4486919,0.014273569,0.6414442,1.4819503,1.4819503,1.4045485,1.356492
1187,1.8762475,0.44804987,0.014281976,0.6409079,1.4807276,1.4807276,1.4033111,1.3552972
1188,1.8764248,0.44740704,0.014290178,0.6403706,1.4795035,1.4795035,1.4020731,1.3540995
1189,1.8765795,0.44676334,0.0142981615,0.63983256,1.4782771,1.4782771,1.4008335,1.3528992
1190,1.8767117,0.44611874,0.01430593,0.63929373,1.4770498,1.4770498,1.3995914,1.351696
1191,1.8768246,0.44547337,0.0143135125,0.63875407,1.4758192,1.4758192,1.3983471,1.3504907
1192,1.8769116,0.44482708,0.014320846,0.6382135,1.474587,1.474587,1.3971021,1.3492832
1193,1.8769782,0.4441798,0.014327984,0.6376723,1.473353,1.473353,1.3958535,1.3480729
1194,1.8770211,0.44353175,0.014334894,0.6371301,1.4721175,1.4721175,1.3946036,1.3468603
1195,1.8770429,0.44288278,0.014341601,0.6365871,1.4708782,1.4708782,1.3933527,1.3456453
1196,1.877042,0.44223288,0.014348092,0.63604325,1.4696387,1.4696387,1.3920991,1.344427
1197,1.8770169,0.4415821,0.014354348,0.6354985,1.4683968,1.4683968,1.3908439,1.3432075
1198,1.8769696,0.44093043,0.014360391,0.63495296,1.4671515,1.4671515,1.3895866,1.3419838
1199,1.8768996,0.4402778,0.014366218,0.6344065,1.4659059,1.4659059,1.3883266,1.3407578
1200,1.8768052,0.4396243,0.014371809,0.63385916,1.4646574,1.4646574,1.3870647,1.3395305
1201,1.8766878,0.43896988,0.01437718,0.6333111,1.4634062,1.4634062,1.3858012,1.3382989
1202,1.8765489,0.43831453,0.014382344,0.632762,1.4621543,1.4621543,1.3845357,1.3370657
1203,1.8763851,0.4376582,0.014387269,0.6322123,1.4608988,1.4608988,1.3832682,1.3358295
1204,1.8761979,0.437001,0.01439197,0.6316616,1.459643,1.459643,1.3819976,1.3345904
1205,1.8759878,0.43634278,0.0143964505,0.63110995,1.4583826,1.4583826,1.3807267,1.3333502
1206,1.875753,0.4356837,0.014400694,0.63055754,1.4571228,1.4571228,1.379452,1.3321058
1207,1.8754961,0.43502358,0.014404726,0.63000417,1.4558598,1.4558598,1.3781769,1.3308599
1208,1.8752141,0.4343626,0.014408516,0.62944984,1.4545941,1.4545941,1.3768985,1.3296098
1209,1.8749076,0.43370068,0.01441207,0.6288947,1.4533255,1.4533255,1.3756185,1.3283578
1210,1.8745773,0.43303776,0.014415395,0.62833834,1.4520562,1.4520562,1.3743365,1.3271031
1211,1.874222,0.43237385,0.014418482,0.6277813,1.4507848,1.4507848,1.373052,1.3258457
1212,1.8738446,0.43170902,0.014421356,0.6272232,1.4495091,1.4495091,1.3717657,1.3245854
1213,1.8734394,0.43104324,0.014423962,0.62666416,1.4482329,1.4482329,1.3704765,1.323322
1214,1.8730115,0.43037638,0.014426351,0.62610424,1.4469539,1.4469539,1.3691851,1.3220564
1215,1.8725593,0.42970866,0.014428506,0.6255434,1.4456722,1.4456722,1.3678923,1.3207883
1216,1.8720814,0.4290398,0.014430416,0.6249816,1.4443893,1.4443893,1.366597,1.3195165
1217,1.8715808,0.42837003,0.014432109,0.62441885,1.4431027,1.4431027,1.365299,1.3182425
1218,1.8710548,0.42769918,0.014433555,0.6238552,1.4418144,1.4418144,1.3639982,1.3169657
1219,1.8705018,0.42702743,0.014434743,0.6232906,1.4405248,1.4405248,1.3626983,1.3156853
1220,1.8699257,0.4263546,0.014435711,0.62272507,1.4392321,1.4392321,1.361394,1.3144032
1221,1.8693243,0.42568073,0.014436436,0.6221584,1.4379374,1.4379374,1.3600864,1.3131171
1222,1.8686969,0.42500582,0.014436911,0.6215909,1.4366398,1.4366398,1.3587781,1.3118293
1223,1.868044,0.42433003,0.01443714,0.6210224,1.4353406,1.4353406,1.357467,1.3105382
1224,1.8673664,0.42365313,0.0144371325,0.6204528,1.4340378,1.4340378,1.3561537,1.309244
1225,1.8666638,0.4229752,0.014436886,0.61988217,1.432734,1.432734,1.354838,1.3079466
1226,1.8659337,0.4222963,0.0144363735,0.6193107,1.4314256,1.4314256,1.3535205,1.3066475
1227,1.8651795,0.42161632,0.014435632,0.618738,1.4301172,1.4301172,1.3521997,1.3053436
1228,1.8643997,0.42093533,0.014434644,0.6181644,1.4288049,1.4288049,1.3508767,1.3040383
1229,1.8635931,0.42025322,0.0144334,0.6175898,1.4274896,1.4274896,1.3495507,1.3027287
1230,1.8627614,0.4195701,0.014431912,0.617014,1.4261731,1.4261731,1.3482237,1.3014182
1231,1.8619037,0.41888595,0.014430177,0.6164373,1.4248533,1.4248533,1.3468947,1.3001027
1232,1.8610189,0.41820073,0.014428182,0.61585945,1.4235315,1.4235315,1.3455616,1.2987854
1233,1.8601096,0.41751438,0.014425953,0.61528075,1.4222075,1.4222075,1.3442274,1.2974645
1234,1.8591748,0.416827,0.014423478,0.6147009,1.42088,1.42088,1.34289,1.2961404
1235,1.8582115,0.4161386,0.014420728,0.61412,1.4195501,1.4195501,1.3415504,1.294814
1236,1.857221,0.415449,0.01441772,0.613538,1.4182181,1.4182181,1.3402084,1.2934841
1237,1.8562067,0.41475838,0.014414482,0.612955,1.4168831,1.4168831,1.3388643,1.2921515
1238,1.8551656,0.41406664,0.014410989,0.6123708,1.4155464,1.4155464,1.3375168,1.2908151
1239,1.8540949,0.41337383,0.01440721,0.61178553,1.4142057,1.4142057,1.3361671,1.289476
1240,1.8530016,0.41267997,0.014403217,0.6111992,1.4128627,1.4128627,1.3348145,1.2881329
1241,1.8518796,0.41198513,0.014398945,0.6106117,1.4115181,1.4115181,1.3334594,1.286789
1242,1.8507309,0.41128898,0.014394419,0.61002326,1.4101704,1.4101704,1.3321024,1.28544
1243,1.8495562,0.4105919,0.0143896425,0.60943353,1.4088194,1.4088194,1.3307432,1.2840881
1244,1.8483548,0.40989357,0.0143846115,0.6088426,1.4074658,1.4074658,1.32938,1.2827327
1245,1.8471241,0.40919423,0.014379298,0.60825074,1.4061096,1.4061096,1.3280137,1.2813759
1246,1.845867,0.40849376,0.014373733,0.6076576,1.4047508,1.4047508,1.326647,1.280014
1247,1.8445852,0.40779215,0.014367931,0.6070633,1.4033897,1.4033897,1.325277,1.2786493
1248,1.8432741,0.40708947,0.014361846,0.606468,1.4020252,1.4020252,1.3239033,1.2772826
1249,1.8419362,0.40638563,0.014355506,0.60587156,1.4006586,1.4006586,1.3225276,1.275911
1250,1.8405719,0.4056806,0.014348913,0.60527384,1.3992885,1.3992885,1.3211491,1.2745377
1251,1.8391801,0.40497455,0.014342056,0.604675,1.3979157,1.3979157,1.3197682,1.2731601
1252,1.8377596,0.4042673,0.014334924,0.60407495,1.3965398,1.3965398,1.3183846,1.2717794
1253,1.836313,0.40355897,0.014327541,0.6034737,1.3951616,1.3951616,1.3169987,1.2703965
1254,1.8348389,0.4028495,0.014319895,0.6028713,1.3937806,1.3937806,1.3156092,1.2690089
1255,1.8333364,0.4021389,0.014311974,0.6022678,1.3923969,1.3923969,1.3142169,1.2676187
1256,1.8318073,0.40142715,0.014303802,0.6016629,1.3910098,1.3910098,1.3128225,1.2662255
1257,1.8302507,0.40071422,0.014295366,0.60105693,1.3896203,1.3896203,1.3114241,1.2648278
1258,1.8286663,0.40000024,0.014286661,0.6004497,1.3882267,1.3882267,1.3100245,1.2634282
1259,1.8270564,0.39928505,0.014277713,0.5998412,1.3868304,1.3868304,1.3086212,1.2620246
1260,1.8254156,0.39856875,0.014268469,0.5992314,1.3854322,1.3854322,1.3072151,1.2606177
1261,1.8237476,0.39785126,0.014258964,0.5986205,1.3840302,1.3840302,1.3058069,1.2592069
1262,1.8220534,0.39713264,0.014249207,0.5980083,1.382626,1.382626,1.3043954,1.2577939
1263,1.820331,0.39641288,0.014239182,0.59739476,1.3812186,1.3812186,1.3029795,1.2563758
1264,1.8185817,0.395692,0.014228897,0.5967801,1.3798071,1.3798071,1.3015615,1.2549555
1265,1.8168025,0.39496988,0.014218327,0.5961641,1.3783941,1.3783941,1.3001424,1.2535312
1266,1.8149979,0.39424664,0.014207512,0.5955469,1.3769768,1.3769768,1.2987189,1.2521038
1267,1.8131629,0.39352226,0.014196406,0.59492844,1.3755561,1.3755561,1.297293,1.250673
1268,1.8113005,0.39279664,0.014185038,0.5943086,1.374134,1.374134,1.2958646,1.2492392
1269,1.809411,0.39206997,0.014173411,0.5936875,1.3727082,1.3727082,1.2944314,1.2478015
1270,1.8074923,0.3913421,0.014161501,0.5930652,1.3712796,1.3712796,1.2929962,1.2463605
1271,1.8055466,0.39061308,0.014149335,0.5924414,1.3698457,1.3698457,1.2915585,1.2449155
1272,1.8035731,0.38988286,0.014136902,0.5918163,1.3684111,1.3684111,1.2901156,1.2434677
1273,1.8015714,0.38915157,0.014124198,0.59119,1.3669724,1.3669724,1.2886723,1.2420163
1274,1.7995424,0.38841903,0.014111234,0.59056234,1.3655306,1.3655306,1.2872251,1.2405605
1275,1.7974857,0.3876854,0.014098003,0.5899333,1.3640858,1.3640858,1.2857753,1.2391026
1276,1.7953992,0.38695058,0.014084486,0.5893029,1.3626368,1.3626368,1.2843215,1.2376395
1277,1.7932868,0.38621464,0.014070722,0.58867115,1.3611857,1.3611857,1.2828654,1.2361748
1278,1.791146,0.38547748,0.014056686,0.588038,1.3597311,1.3597311,1.2814059,1.234705
1279,1.7889762,0.38473925,0.014042369,0.58740354,1.3582726,1.3582726,1.2799431,1.2332318
1280,1.7867787,0.38399988,0.014027787,0.5867677,1.3568113,1.3568113,1.278476,1.2317547
1281,1.784554,0.38325924,0.014012949,0.58613044,1.3553463,1.3553463,1.2770084,1.2302755
1282,1.7823006,0.38251755,0.01399783,0.5854919,1.3538793,1.3538793,1.2755357,1.2287911
1283,1.7800198,0.38177463,0.013982451,0.5848519,1.3524083,1.3524083,1.274061,1.2273034
1284,1.7777112,0.38103056,0.013966806,0.5842106,1.3509331,1.3509331,1.2725818,1.2258128
1285,1.7753732,0.38028544,0.013950879,0.5835678,1.3494556,1.3494556,1.2710997,1.2243191
1286,1.773009,0.37953904,0.0139347,0.5829237,1.3479737,1.3479737,1.2696155,1.2228202
1287,1.7706156,0.37879157,0.013918241,0.58227813,1.3464898,1.3464898,1.2681267,1.221319
1288,1.7681948,0.37804297,0.013901519,0.58163106,1.3450015,1.3450015,1.2666353,1.2198129
1289,1.7657474,0.37729326,0.013884542,0.5809826,1.3435094,1.3435094,1.2651397,1.2183025
1290,1.7632698,0.37654245,0.013867273,0.58033264,1.3420142,1.3420142,1.2636428,1.2167902
1291,1.7607671,0.37579045,0.013849766,0.57968116,1.3405157,1.3405157,1.2621403,1.2152733
1292,1.7582345,0.37503737,0.013831972,0.57902837,1.3390142,1.3390142,1.2606359,1.2137526
1293,1.7556752,0.3742831,0.013813921,0.5783741,1.3375087,1.3375087,1.2591269,1.2122293
1294,1.753089,0.37352777,0.013795611,0.5777183,1.3359998,1.3359998,1.2576166,1.2107006
1295,1.7504733,0.37277132,0.0137770185,0.57706106,1.3344867,1.3344867,1.2561014,1.2091701
1296,1.7478306,0.37201375,0.013758169,0.5764025,1.3329713,1.3329713,1.2545824,1.2076341
1297,1.7451605,0.37125504,0.013739054,0.5757423,1.3314519,1.3314519,1.2530615,1.2060957
1298,1.7424648,0.37049526,0.013719695,0.5750806,1.3299284,1.3299284,1.2515371,1.2045516
1299,1.7397398,0.36973438,0.013700054,0.5744176,1.3284013,1.3284013,1.2500087,1.2030059
1300,1.7369893,0.36897248,0.013680168,0.573753,1.3268721,1.3268721,1.2484769,1.2014558
1301,1.7342088,0.36820942,0.013659994,0.5730868,1.3253388,1.3253388,1.2469411,1.1999009
1302,1.7314025,0.36744535,0.013639571,0.5724191,1.3238007,1.3238007,1.2454021,1.1983426
1303,1.7285686,0.36668012,0.013618884,0.57175,1.3222597,1.3222597,1.2438595,1.1967816
1304,1.7257091,0.3659139,0.013597952,0.5710792,1.320715,1.320715,1.2423142,1.1952151
1305,1.7228204,0.36514664,0.013576738,0.5704069,1.3191661,1.3191661,1.240764,1.1936462
1306,1.7199062,0.3643783,0.013555279,0.5697331,1.317614,1.317614,1.2392111,1.1920726
1307,1.716965,0.36360893,0.01353356,0.5690577,1.3160582,1.3160582,1.2376554,1.1904951
1308,1.7139972,0.3628385,0.013511588,0.5683808,1.3144994,1.3144994,1.2360952,1.1889155
1309,1.7110012,0.36206704,0.013489342,0.56770235,1.3129356,1.3129356,1.2345315,1.1873296
1310,1.7079811,0.3612946,0.013466865,0.5670223,1.3113692,1.3113692,1.2329655,1.1857405
1311,1.7049329,0.36052108,0.013444118,0.56634074,1.3097985,1.3097985,1.2313943,1.1841488
1312,1.7018569,0.35974663,0.013421102,0.5656576,1.3082236,1.3082236,1.2298193,1.1825526
1313,1.6987563,0.35897112,0.013397852,0.564973,1.3066458,1.3066458,1.2282424,1.1809529
1314,1.6956302,0.3581946,0.013374357,0.5642868,1.3050642,1.3050642,1.2266604,1.179347
1315,1.6924772,0.35741717,0.013350601,0.5635991,1.3034788,1.3034788,1.225075,1.1777401
1316,1.6892979,0.35663876,0.013326592,0.5629097,1.3018899,1.3018899,1.2234857,1.1761284
1317,1.6860924,0.35585946,0.013302328,0.5622186,1.3002961,1.3002961,1.2218931,1.174512
1318,1.6828611,0.35507914,0.013277819,0.56152594,1.2986995,1.2986995,1.2202967,1.1728926
1319,1.6796055,0.35429788,0.013253076,0.5608316,1.297098,1.297098,1.2186972,1.1712687
1320,1.6763227,0.35351583,0.013228068,0.56013566,1.2954934,1.2954934,1.2170926,1.1696416
1321,1.6730148,0.35273275,0.01320282,0.5594381,1.2938849,1.2938849,1.2154859,1.16801
1322,1.6696827,0.3519488,0.013177339,0.55873895,1.2922726,1.2922726,1.2138748,1.1663746
1323,1.6663239,0.35116392,0.0131516,0.55803823,1.2906564,1.2906564,1.2122597,1.1647347
1324,1.6629407,0.3503782,0.013125625,0.557336,1.289036,1.289036,1.210641,1.1630915
1325,1.6595323,0.34959155,0.013099408,0.556632,1.287412,1.287412,1.209019,1.1614445
1326,1.6560988,0.3488041,0.013072947,0.55592644,1.2857834,1.2857834,1.207392,1.1597939
1327,1.6526423,0.3480158,0.013046265,0.55521923,1.2841522,1.2841522,1.2057625,1.1581383
1328,1.6491587,0.34722665,0.013019321,0.5545104,1.2825165,1.2825165,1.2041287,1.1564791
1329,1.6456525,0.34643668,0.012992159,0.55380005,1.2808771,1.2808771,1.2024906,1.1548163
1330,1.6421223,0.34564596,0.012964764,0.5530878,1.2792335,1.2792335,1.2008501,1.1531487
1331,1.6385683,0.34485444,0.012937138,0.55237406,1.2775862,1.2775862,1.1992041,1.1514777
1332,1.6349895,0.34406215,0.012909274,0.55165845,1.2759353,1.2759353,1.1975546,1.1498033
1333,1.6313875,0.3432691,0.012881184,0.5509413,1.2742786,1.2742786,1.1959023,1.1481233
1334,1.6277616,0.34247532,0.012852863,0.55022246,1.2726191,1.2726191,1.1942445,1.1464405
1335,1.6241133,0.34168082,0.012824326,0.549502,1.2709563,1.2709563,1.1925848,1.144754
1336,1.620441,0.34088564,0.012795553,0.54877985,1.2692882,1.2692882,1.19092,1.143063
1337,1.6167462,0.34008974,0.012766563,0.5480561,1.2676175,1.2676175,1.1892503,1.1413695
1338,1.6130272,0.33929312,0.012737341,0.5473305,1.2659432,1.2659432,1.1875794,1.1396699
1339,1.6092868,0.33849588,0.01270791,0.5466033,1.2642628,1.2642628,1.1859025,1.1379671
1340,1.6055235,0.33769798,0.012678254,0.5458744,1.2625798,1.2625798,1.1842217,1.1362597
1341,1.6017387,0.33689943,0.012648393,0.545144,1.2608924,1.2608924,1.1825387,1.13455
1342,1.5979303,0.33610025,0.012618301,0.5444119,1.2592007,1.2592007,1.1808509,1.1328351
1343,1.5941014,0.33530048,0.012588009,0.543678,1.2575068,1.2575068,1.179158,1.1311151
1344,1.59025,0.33450007,0.012557499,0.5429425,1.2558066,1.2558066,1.1774625,1.129392
1345,1.5863758,0.33369923,0.012526766,0.5422053,1.2541035,1.2541035,1.1757616,1.1276668
1346,1.5824822,0.3328978,0.012495845,0.5414663,1.2523963,1.2523963,1.1740576,1.125935
1347,1.5785666,0.33209583,0.012464707,0.5407255,1.2506847,1.2506847,1.1723493,1.1242007
1348,1.57463,0.33129337,0.012433367,0.53998315,1.2489696,1.2489696,1.1706376,1.122462
1349,1.5706738,0.33049044,0.012401834,0.53923917,1.2472498,1.2472498,1.1689216,1.1207193
1350,1.5666966,0.32968706,0.012370095,0.5384934,1.245527,1.245527,1.1672027,1.1189722
1351,1.5626984,0.32888323,0.012338152,0.5377459,1.2437983,1.2437983,1.165479,1.1172217
1352,1.5586818,0.32807896,0.012306028,0.5369967,1.2420672,1.2420672,1.1637506,1.1154678
1353,1.5546453,0.32727426,0.012273711,0.5362458,1.2403308,1.2403308,1.1620188,1.1137092
1354,1.5505879,0.32646924,0.0122411875,0.53549325,1.238591,1.238591,1.160282,1.1119461
1355,1.546511,0.32566378,0.012208472,0.53473896,1.2368475,1.2368475,1.1585436,1.1101804
1356,1.5424153,0.32485798,0.012175573,0.53398293,1.2350998,1.2350998,1.1567988,1.1084092
1357,1.5383017,0.32405198,0.012142497,0.5332253,1.2333485,1.2333485,1.15505,1.1066339
1358,1.5341678,0.3232455,0.012109222,0.5324659,1.2315918,1.2315918,1.1532984,1.1048559
1359,1.5300151,0.32243884,0.012075763,0.53170484,1.229832,1.229832,1.1515417,1.1030736
1360,1.5258458,0.32163185,0.012042139,0.5309421,1.2280678,1.2280678,1.1497817,1.1012872
1361,1.5216575,0.32082468,0.012008327,0.5301776,1.2263,1.2263,1.1480179,1.0994965
1362,1.517451,0.3200174,0.0119743375,0.5294113,1.2245281,1.2245281,1.1462492,1.0977015
1363,1.5132287,0.3192098,0.011940189,0.52864325,1.222751,1.222751,1.1444776,1.0959034
1364,1.5089871,0.31840205,0.01190585,0.5278735,1.2209706,1.2209706,1.1427002,1.094101
1365,1.5047302,0.3175942,0.01187136,0.5271022,1.2191865,1.2191865,1.1409191,1.0922953
1366,1.5004559,0.31678623,0.011836697,0.526329,1.2173976,1.2173976,1.139135,1.0904849
1367,1.4961658,0.31597817,0.011801876,0.5255541,1.2156048,1.2156048,1.1373464,1.0886705
1368,1.4918587,0.31517,0.011766887,0.52477765,1.2138077,1.2138077,1.135554,1.0868522
1369,1.4875362,0.3143618,0.011731744,0.52399945,1.2120074,1.2120074,1.1337569,1.0850304
1370,1.4831983,0.31355354,0.011696448,0.5232196,1.2102032,1.2102032,1.1319566,1.0832044
1371,1.4788442,0.31274536,0.011660988,0.52243793,1.2083942,1.2083942,1.1301516,1.081375
1372,1.4744761,0.31193712,0.01162539,0.5216548,1.2065812,1.2065812,1.1283419,1.0795404
1373,1.4700923,0.31112897,0.011589633,0.5208697,1.2047646,1.2047646,1.1265284,1.077703
1374,1.465693,0.3103209,0.0115537215,0.52008283,1.2029438,1.2029438,1.1247125,1.0758622
1375,1.4612801,0.3095129,0.011517671,0.5192944,1.2011181,1.2011181,1.1228898,1.0740155
1376,1.4568536,0.3087051,0.011481485,0.5185042,1.1992898,1.1992898,1.1210647,1.0721658
1377,1.4524125,0.30789748,0.01144515,0.51771224,1.1974566,1.1974566,1.1192347,1.0703133
1378,1.4479586,0.30709,0.011408686,0.51691854,1.1956191,1.1956191,1.1174009,1.0684553
1379,1.44349,0.30628276,0.011372073,0.5161232,1.193778,1.193778,1.1155635,1.0665953
1380,1.4390098,0.30547574,0.011335341,0.5153262,1.1919321,1.1919321,1.113722,1.0647289
1381,1.4345174,0.30466893,0.011298485,0.5145276,1.1900834,1.1900834,1.1118768,1.0628599
1382,1.4300116,0.30386242,0.011261492,0.5137273,1.1882296,1.1882296,1.1100256,1.0609881
1383,1.4254948,0.3030562,0.011224385,0.51292515,1.186373,1.186373,1.108171,1.0591109
1384,1.4209651,0.30225042,0.011187146,0.5121215,1.1845112,1.1845112,1.1063126,1.0572302
1385,1.4164245,0.30144495,0.011149796,0.5113161,1.182647,1.182647,1.1044505,1.0553457
1386,1.4118718,0.30063987,0.011112319,0.51050895,1.1807771,1.1807771,1.1025845,1.0534577
1387,1.4073093,0.29983523,0.011074741,0.5097002,1.1789037,1.1789037,1.100714,1.051566
1388,1.402734,0.29903108,0.01103703,0.50888956,1.1770262,1.1770262,1.0988388,1.0496715
1389,1.3981491,0.2982274,0.010999217,0.5080772,1.1751455,1.1751455,1.0969607,1.0477705
1390,1.3935566,0.29742423,0.010961324,0.5072633,1.1732595,1.1732595,1.0950774,1.0458682
1391,1.3889523,0.2966216,0.010923307,0.5064478,1.1713701,1.1713701,1.0931906,1.0439607
1392,1.3843371,0.29581952,0.010885175,0.5056306,1.1694766,1.1694766,1.0913005,1.0420502
1393,1.3797151,0.29501808,0.010846971,0.5048117,1.1675795,1.1675795,1.0894057,1.0401349
1394,1.375083,0.2942173,0.010808656,0.50399107,1.165679,1.165679,1.0875065,1.0382161
1395,1.3704429,0.29341707,0.010770258,0.5031688,1.1637735,1.1637735,1.0856024,1.0362936
1396,1.3657937,0.29261756,0.010731761,0.502345,1.1618649,1.1618649,1.0836952,1.0343682
1397,1.3611356,0.29181883,0.010693167,0.50151944,1.1599518,1.1599518,1.0817847,1.0324391
1398,1.3564713,0.2910207,0.010654507,0.5006923,1.158035,1.158035,1.0798695,1.0305052
1399,1.3517987,0.29022345,0.010615751,0.4998635,1.156114,1.156114,1.07795,1.0285674
1400,1.3471189,0.289427,0.010576919,0.4990329,1.1541895,1.1541895,1.076027,1.0266267
1401,1.3424319,0.28863135,0.010538006,0.49820065,1.1522609,1.1522609,1.0740995,1.024682
1402,1.3377408,0.28783664,0.010499041,0.4973669,1.1503283,1.1503283,1.0721679,1.0227339
1403,1.3330405,0.28704274,0.010459977,0.49653146,1.148392,1.148392,1.0702335,1.0207827
1404,1.328336,0.28624982,0.010420861,0.49569434,1.1464522,1.1464522,1.0682927,1.0188267
1405,1.3236254,0.28545785,0.010381676,0.49485564,1.1445075,1.1445075,1.0663502,1.0168678
1406,1.3189087,0.28466678,0.010342419,0.49401537,1.1425599,1.1425599,1.0644023,1.014905
1407,1.3141888,0.2838768,0.010303121,0.49317342,1.1406081,1.1406081,1.0624502,1.0129381
1408,1.3094618,0.28308788,0.01026374,0.49232987,1.1386524,1.1386524,1.0604951,1.010969
1409,1.3047323,0.28229994,0.010224324,0.4914847,1.1366929,1.1366929,1.058536,1.008995
1410,1.2999974,0.28151318,0.010184842,0.49063796,1.1347302,1.1347302,1.0565734,1.0070165
1411,1.2952577,0.2807276,0.010145301,0.48978943,1.132763,1.132763,1.0546054,1.0050371
1412,1.2905174,0.2799431,0.010105744,0.48893943,1.1307923,1.1307923,1.0526333,1.0030531
1413,1.2857709,0.27915984,0.010066111,0.48808777,1.1288173,1.1288173,1.0506577,1.0010638
1414,1.2810224,0.2783778,0.010026447,0.4872346,1.1268395,1.1268395,1.0486794,0.99907154
1415,1.2762711,0.27759707,0.00998674,0.48637983,1.1248564,1.1248564,1.0466963,0.99707806
1416,1.2715179,0.27681756,0.009947003,0.48552352,1.1228713,1.1228713,1.0447083,0.9950786
1417,1.2667618,0.27603936,0.009907224,0.48466554,1.1208811,1.1208811,1.0427184,0.9930775
1418,1.2620034,0.27526256,0.009867408,0.483806,1.118888,1.118888,1.0407228,0.99107134
1419,1.2572446,0.2744871,0.009827575,0.48294497,1.116891,1.116891,1.0387236,0.9890619
1420,1.2524841,0.27371308,0.009787709,0.48208228,1.1148903,1.1148903,1.0367206,0.98705024
1421,1.2477221,0.27294052,0.009747817,0.4812181,1.1128854,1.1128854,1.0347141,0.9850349
1422,1.2429605,0.2721694,0.00970791,0.48035246,1.1108781,1.1108781,1.032703,0.9830157
1423,1.2381959,0.2713998,0.009667961,0.479485,1.1088661,1.1088661,1.0306898,0.98099256
1424,1.2334332,0.2706318,0.009628015,0.47861606,1.1068507,1.1068507,1.0286711,0.97896606
1425,1.2286708,0.26986533,0.009588055,0.47774565,1.1048313,1.1048313,1.0266484,0.9769364
1426,1.2239089,0.26910043,0.009548084,0.47687373,1.102808,1.102808,1.0246233,0.9749032
1427,1.2191474,0.26833713,0.009508103,0.47600028,1.100782,1.100782,1.0225937,0.97286797
1428,1.2143859,0.2675755,0.009468104,0.47512534,1.0987518,1.0987518,1.0205598,0.9708286
1429,1.2096267,0.26681563,0.00942811,0.4742489,1.0967191,1.0967191,1.0185219,0.96878517
1430,1.2048692,0.26605746,0.009388117,0.47337085,1.0946821,1.0946821,1.0164819,0.96673846
1431,1.2001137,0.26530102,0.009348126,0.47249132,1.0926411,1.0926411,1.0144365,0.9646888
1432,1.1953589,0.26454642,0.009308124,0.47161028,1.0905968,1.0905968,1.0123878,0.9626367
1433,1.1906071,0.26379353,0.009268136,0.47072774,1.0885496,1.0885496,1.0103353,0.9605806
1434,1.185858,0.26304254,0.009228155,0.4698438,1.0864981,1.0864981,1.008279,0.95852035
1435,1.1811123,0.2622934,0.009188189,0.46895826,1.0844436,1.0844436,1.0062193,0.9564586
1436,1.1763704,0.26154625,0.009148242,0.4680713,1.0823848,1.0823848,1.0041554,0.9543933
1437,1.1716309,0.26080096,0.009108298,0.46718308,1.0803232,1.0803232,1.0020872,0.9523252
1438,1.1668949,0.26005763,0.009068373,0.4662932,1.0782591,1.0782591,1.0000166,0.9502527
1439,1.1621623,0.25931633,0.00902846,0.46540192,1.0761893,1.0761893,0.9979415,0.94817716
1440,1.1574355,0.25857708,0.008988584,0.4645092,1.0741179,1.0741179,0.9958644,0.94609886
1441,1.1527134,0.2578398,0.008948736,0.4636149,1.0720426,1.0720426,0.9937827,0.94401795
1442,1.1479939,0.25710467,0.008908892,0.46271926,1.0699638,1.0699638,0.99169666,0.94193333
1443,1.1432822,0.2563717,0.008869104,0.46182215,1.0678818,1.0678818,0.98960733,0.939845
1444,1.1385735,0.2556408,0.008829327,0.46092364,1.0657965,1.0657965,0.9875155,0.93775433
1445,1.1338704,0.2549121,0.008789582,0.4600238,1.0637076,1.0637076,0.9854181,0.9356611
1446,1.1291746,0.2541856,0.00874989,0.4591225,1.0616153,1.0616153,0.98331845,0.9335636
1447,1.1244831,0.25346127,0.008710219,0.45821995,1.0595196,1.0595196,0.981216,0.9314642
1448,1.1197993,0.25273928,0.008670599,0.45731583,1.0574208,1.0574208,0.97910744,0.9293614
1449,1.1151214,0.2520196,0.008631018,0.4564104,1.0553192,1.0553192,0.9769979,0.92725635
1450,1.1104512,0.25130224,0.00859149,0.45550355,1.0532142,1.0532142,0.9748837,0.9251481
1451,1.105787,0.25058722,0.008551998,0.4545953,1.0511059,1.0511059,0.97276694,0.9230362
1452,1.1011289,0.2498745,0.008512544,0.45368567,1.0489938,1.0489938,0.9706445,0.9209207
1453,1.0964794,0.2491643,0.00847315,0.45277467,1.0468789,1.0468789,0.9685205,0.9188042
1454,1.0918375,0.24845648,0.00843381,0.45186234,1.0447605,1.0447605,0.96639323,0.91668355
1455,1.087203,0.24775112,0.008394519,0.4509487,1.0426391,1.0426391,0.9642613,0.9145604
1456,1.082578,0.24704826,0.008355297,0.4500338,1.0405146,1.0405146,0.96212703,0.9124357
1457,1.0779606,0.24634793,0.008316127,0.4491175,1.0383872,1.0383872,0.9599896,0.9103056
1458,1.073352,0.2456501,0.008277019,0.44820002,1.0362564,1.0362564,0.95784724,0.9081747
1459,1.0687522,0.24495493,0.008237973,0.4472811,1.0341227,1.0341227,0.9557023,0.90604013
1460,1.0641605,0.24426231,0.008198982,0.44636083,1.0319853,1.0319853,0.9535528,0.9039039
1461,1.0595796,0.24357224,0.008160073,0.4454393,1.0298452,1.0298452,0.9514034,0.9017637
1462,1.0550073,0.242885,0.008121223,0.4445165,1.027702,1.027702,0.94924927,0.8996212
1463,1.0504456,0.24220034,0.008082452,0.44359246,1.0255561,1.0255561,0.9470899,0.89747655
1464,1.0458931,0.24151841,0.008043746,0.44266725,1.0234071,1.0234071,0.94492847,0.8953281
1465,1.0413513,0.24083923,0.008005121,0.44174066,1.0212555,1.0212555,0.9427647,0.8931768
1466,1.0368189,0.24016276,0.007966561,0.4408129,1.0191005,1.0191005,0.9405984,0.89102453
1467,1.0322988,0.23948914,0.007928096,0.43988383,1.0169425,1.0169425,0.9384275,0.8888691
1468,1.0277874,0.23881829,0.007889691,0.43895352,1.0147815,1.0147815,0.9362523,0.88671196
1469,1.0232886,0.23815034,0.007851383,0.43802202,1.012618,1.012618,0.93407506,0.88455003
1470,1.0188001,0.23748522,0.007813149,0.43708923,1.0104508,1.0104508,0.93189615,0.8823882
1471,1.0143237,0.23682295,0.0077750077,0.4361553,1.0082814,1.0082814,0.9297128,0.880222
1472,1.009858,0.23616362,0.007736944,0.43522012,1.0061094,1.0061094,0.9275254,0.8780539
1473,1.0054041,0.23550726,0.0076989685,0.4342839,1.0039339,1.0039339,0.9253362,0.8758829
1474,1.0009632,0.2348538,0.0076610944,0.43334648,1.0017565,1.0017565,0.9231441,0.87371075
1475,0.9965339,0.23420334,0.0076233055,0.43240792,0.99957526,0.99957526,0.9209491,0.87153506
1476,0.9921161,0.23355594,0.0075856014,0.43146807,0.99739236,0.99739236,0.9187497,0.86935675
1477,0.98771244,0.2329116,0.0075480086,0.43052712,0.99520594,0.99520594,0.91654855,0.867176
1478,0.9833196,0.23227029,0.0075104926,0.4295849,0.9930168,0.9930168,0.9143445,0.86499447
1479,0.97894096,0.23163207,0.0074730893,0.42864156,0.99082464,0.99082464,0.91213596,0.8628084
1480,0.9745741,0.23099694,0.007435771,0.42769712,0.98863053,0.98863053,0.90992534,0.8606212
1481,0.9702217,0.23036493,0.0073985676,0.42675164,0.98643315,0.98643315,0.90771264,0.8584322
1482,0.9658828,0.22973606,0.0073614675,0.42580512,0.98423374,0.98423374,0.9054964,0.8562409
1483,0.961558,0.22911033,0.0073244767,0.42485765,0.98203135,0.98203135,0.90327764,0.8540466
1484,0.9572463,0.22848783,0.0072875847,0.42390907,0.97982734,0.97982734,0.90105534,0.8518518
1485,0.95294905,0.22786856,0.007250805,0.42295936,0.9776194,0.9776194,0.898831,0.8496523
1486,0.9486648,0.22725248,0.007214123,0.42200848,0.97540975,0.97540975,0.89660203,0.8474516
1487,0.94439536,0.22663969,0.007177557,0.4210566,0.9731972,0.9731972,0.8943734,0.8452497
1488,0.9401401,0.22603022,0.007141099,0.4201036,0.97098356,0.97098356,0.89213973,0.8430453
1489,0.9358996,0.22542402,0.007104756,0.41914955,0.96876603,0.96876603,0.8899044,0.84083897
1490,0.9316732,0.22482114,0.007068521,0.4181946,0.9665456,0.9665456,0.8876669,0.83862996
1491,0.9274611,0.22422157,0.007032395,0.4172386,0.96432316,0.96432316,0.88542575,0.8364191
1492,0.9232653,0.22362542,0.006996399,0.41628158,0.96209913,0.96209913,0.88318115,0.83420646
1493,0.91908425,0.22303258,0.0069605163,0.41532362,0.9598718,0.9598718,0.88093656,0.83199143
1494,0.91491807,0.22244313,0.0069247494,0.41436476,0.957643,0.957643,0.87868655,0.8297752
1495,0.9107686,0.22185719,0.0068891146,0.4134049,0.955411,0.955411,0.87643576,0.827557
1496,0.9066345,0.22127457,0.0068535996,0.41244408,0.9531771,0.9531771,0.87418073,0.82533795
1497,0.90251446,0.22069544,0.00681819,0.4114823,0.9509414,0.9509414,0.8719249,0.8231146
1498,0.8984115,0.2201198,0.006782917,0.4105196,0.9487031,0.9487031,0.8696677,0.8208908
1499,0.89432573,0.21954763,0.0067477813,0.40955603,0.94646215,0.94646215,0.86740625,0.8186653
1500,0.8902553,0.21897893,0.0067127636,0.40859163,0.9442197,0.9442197,0.8651426,0.81643707
1501,0.88619936,0.21841374,0.0066778567,0.40762627,0.941975,0.941975,0.86287546,0.8142076
1502,0.8821615,0.21785213,0.006643094,0.40666002,0.93972814,0.93972814,0.8606093,0.8119772
1503,0.87814,0.21729408,0.0066084587,0.40569288,0.9374784,0.9374784,0.85833687,0.80974424
1504,0.87413585,0.21673954,0.0065739634,0.4047249,0.93522716,0.93522716,0.8560641,0.8075105
1505,0.8701479,0.21618865,0.006539592,0.40375602,0.932975,0.932975,0.85378987,0.80527407
1506,0.86617744,0.21564135,0.0065053604,0.4027864,0.930719,0.930719,0.8515104,0.8030363
1507,0.8622226,0.2150976,0.00647125,0.40181598,0.92846185,0.92846185,0.8492316,0.8007978
1508,0.8582864,0.2145575,0.006437289,0.4008446,0.9262028,0.9262028,0.84695023,0.7985566
1509,0.854367,0.21402104,0.0064034597,0.3998726,0.9239418,0.9239418,0.8446657,0.79631436
1510,0.8504641,0.21348824,0.006369759,0.3988997,0.92167884,0.92167884,0.8423809,0.7940708
1511,0.8465795,0.21295913,0.006336204,0.39792618,0.9194141,0.9194141,0.8400921,0.7918248
1512,0.8427109,0.21243362,0.0063027726,0.39695185,0.9171476,0.9171476,0.8378008,0.7895785
1513,0.8388623,0.21191181,0.006269505,0.39597684,0.91487825,0.91487825,0.8355096,0.78733003
1514,0.83503115,0.21139377,0.006236374,0.39500114,0.9126087,0.9126087,0.83321416,0.785081
1515,0.83121634,0.21087939,0.0062033697,0.39402464,0.9103372,0.9103372,0.830919,0.78283167
1516,0.8274213,0.21036874,0.0061705257,0.39304742,0.90806276,0.90806276,0.8286197,0.78057903
1517,0.8236431,0.20986184,0.006137812,0.39206952,0.9057877,0.9057877,0.8263198,0.7783253
1518,0.81988394,0.20935869,0.0061052525,0.39109084,0.90351003,0.90351003,0.82401764,0.77606994
1519,0.81614184,0.20885931,0.0060728253,0.3901115,0.9012315,0.9012315,0.8217136,0.7738156
1520,0.81242007,0.20836367,0.0060405643,0.3891315,0.8989507,0.8989507,0.81940705,0.77155757
1521,0.808715,0.20787181,0.006008432,0.38815102,0.8966689,0.8966689,0.8171003,0.76929986
1522,0.805029,0.20738368,0.005976453,0.38717002,0.8943854,0.8943854,0.8147906,0.76704085
1523,0.8013617,0.20689939,0.0059446227,0.3861883,0.89210033,0.89210033,0.8124796,0.76478153
1524,0.7977135,0.20641892,0.005912946,0.3852061,0.88981396,0.88981396,0.81016606,0.76251817
1525,0.79408336,0.20594224,0.0058814115,0.38422316,0.8875263,0.8875263,0.8078532,0.7602564
1526,0.7904722,0.20546933,0.005850029,0.38323987,0.8852365,0.8852365,0.80553615,0.7579922
1527,0.7868807,0.2050003,0.005818804,0.3822559,0.88294643,0.88294643,0.80321795,0.75572836
1528,0.7833084,0.20453507,0.0057877335,0.38127133,0.8806544,0.8806544,0.80089945,0.75346404
1529,0.7797544,0.20407367,0.0057568075,0.38028634,0.87836075,0.87836075,0.79857665,0.7511979
1530,0.77621996,0.20361611,0.0057260385,0.37930065,0.87606597,0.87606597,0.79625463,0.74892974
1531,0.7727049,0.20316239,0.0056954254,0.3783146,0.87376994,0.87376994,0.79393137,0.7466613
1532,0.76920825,0.20271258,0.0056649568,0.37732813,0.8714729,0.8714729,0.79160726,0.7443945
1533,0.76573133,0.20226657,0.0056346473,0.3763413,0.86917424,0.86917424,0.7892807,0.74212337
1534,0.7622738,0.20182444,0.0056044934,0.37535405,0.8668747,0.8668747,0.78695214,0.73985255
1535,0.75883585,0.20138611,0.005574498,0.37436646,0.8645749,0.8645749,0.7846225,0.7375811
1536,0.7554177,0.20095171,0.00554466,0.37337834,0.8622733,0.8622733,0.7822925,0.73530895
1537,0.7520188,0.20052119,0.0055149766,0.37238985,0.8599706,0.8599706,0.77995974,0.73303753
1538,0.74863976,0.2000945,0.0054854522,0.37140083,0.8576671,0.8576671,0.7776267,0.7307651
1539,0.74527925,0.19967173,0.005456075,0.37041152,0.8553625,0.8553625,0.7752929,0.72849137
1540,0.74193966,0.19925283,0.0054268683,0.3694219,0.85305643,0.85305643,0.7729577,0.7262163
1541,0.7386195,0.19883777,0.0053978176,0.36843187,0.8507504,0.8507504,0.7706224,0.72394353
1542,0.735319,0.1984266,0.0053689242,0.36744162,0.8484435,0.8484435,0.76828307,0.7216667
1543,0.7320386,0.19801936,0.0053401925,0.36645114,0.8461349,0.8461349,0.7659469,0.71939296
1544,0.7287773,0.19761594,0.005311614,0.3654604,0.8438271,0.8438271,0.76360726,0.71711665
1545,0.72553647,0.19721642,0.0052832006,0.36446947,0.84151673,0.84151673,0.7612658,0.71483994
1546,0.72231543,0.19682077,0.005254947,0.3634782,0.839207,0.839207,0.75892514,0.7125639
1547,0.71911407,0.19642901,0.0052268505,0.3624868,0.83689606,0.83689606,0.75658315,0.71028733
1548,0.7159322,0.19604115,0.0051989104,0.36149505,0.8345843,0.8345843,0.7542394,0.70800966
1549,0.7127707,0.1956572,0.005171135,0.3605031,0.83227235,0.83227235,0.7518959,0.7057342
1550,0.70963037,0.1952771,0.0051435325,0.3595109,0.8299596,0.8299596,0.7495525,0.70345503
1551,0.7065083,0.19490086,0.005116074,0.35851866,0.82764596,0.82764596,0.7472052,0.7011792
1552,0.70340776,0.19452849,0.005088792,0.35752633,0.82533234,0.82533234,0.74486095,0.6989012
1553,0.70032585,0.19415997,0.0050616586,0.3565339,0.8230185,0.8230185,0.74251384,0.6966235
1554,0.6972644,0.19379531,0.0050346903,0.35554132,0.82070357,0.82070357,0.7401685,0.6943452
1555,0.6942236,0.19343452,0.0050078905,0.35454872,0.81838876,0.81838876,0.7378198,0.6920673
1556,0.6912028,0.1930776,0.0049812524,0.35355607,0.8160738,0.8160738,0.73547,0.6897906
1557,0.6882012,0.1927245,0.004954767,0.3525635,0.8137586,0.8137586,0.73312193,0.68751323
1558,0.6852207,0.19237526,0.0049284548,0.35157079,0.81144315,0.81144315,0.7307726,0.68523586
1559,0.68225944,0.19202991,0.0049022953,0.35057798,0.8091277,0.8091277,0.7284243,0.6829585
1560,0.6793176,0.19168833,0.0048762923,0.34958515,0.80681145,0.80681145,0.726072,0.6806817
1561,0.6763978,0.19135061,0.004850472,0.34859246,0.80449563,0.80449563,0.7237235,0.6784067
1562,0.67349684,0.19101673,0.004824801,0.3475997,0.8021796,0.8021796,0.7213742,0.6761288
1563,0.6706157,0.19068661,0.004799291,0.346607,0.79986274,0.79986274,0.7190241,0.6738518
1564,0.6677562,0.19036032,0.0047739586,0.3456144,0.79754657,0.79754657,0.7166722,0.67157656
1565,0.66491485,0.19003786,0.00474877,0.34462208,0.7952305,0.7952305,0.71432334,0.6693004
1566,0.6620938,0.18971914,0.004723747,0.3436298,0.7929147,0.7929147,0.7119697,0.66702724
1567,0.6592931,0.1894042,0.004698889,0.3426376,0.7905993,0.7905993,0.7096207,0.6647527
1568,0.656512,0.18909308,0.0046741897,0.3416456,0.7882835,0.7882835,0.7072698,0.6624781
1569,0.6537515,0.18878572,0.0046496578,0.34065375,0.7859675,0.7859675,0.70491815,0.6602047
1570,0.6510104,0.18848208,0.004625283,0.3396622,0.783652,0.783652,0.70256686,0.65793204
1571,0.64828897,0.18818223,0.004601067,0.3386707,0.78133833,0.78133833,0.7002186,0.6556607
1572,0.64558876,0.1878861,0.0045770262,0.33767956,0.77902365,0.77902365,0.6978675,0.65338796
1573,0.64290667,0.18759368,0.00455313,0.33668864,0.77670914,0.77670914,0.695517,0.65111846
1574,0.6402464,0.187305,0.004529414,0.33569813,0.7743961,0.7743961,0.69316727,0.64884853
1575,0.6376049,0.18702002,0.0045058485,0.33470783,0.7720829,0.7720829,0.69081765,0.64657867
1576,0.6349825,0.18673868,0.0044824383,0.33371776,0.76977056,0.76977056,0.6884676,0.64431053
1577,0.63238084,0.1864611,0.004459197,0.33272803,0.7674583,0.7674583,0.6861201,0.6420428
1578,0.6297974,0.18618716,0.004436102,0.33173868,0.765147,0.765147,0.6837712,0.6397765
1579,0.6272351,0.18591683,0.004413183,0.33074987,0.7628362,0.7628362,0.6814242,0.6375103
1580,0.62469184,0.1856502,0.0043904167,0.3297615,0.76052666,0.76052666,0.6790757,0.6352442
1581,0.62216794,0.18538716,0.004367808,0.32877344,0.75821763,0.75821763,0.6767301,0.63298273
1582,0.6196643,0.1851278,0.0043453653,0.3277858,0.75590956,0.75590956,0.67438537,0.6307229
1583,0.61717945,0.18487199,0.0043230746,0.3267985,0.75360185,0.75360185,0.67203903,0.62845993
1584,0.61471474,0.18461978,0.0043009496,0.32581186,0.7512953,0.7512953,0.6696947,0.6262024
1585,0.6122692,0.18437111,0.004278981,0.32482567,0.7489901,0.7489901,0.6673517,0.6239428
1586,0.6098428,0.18412602,0.004257167,0.3238399,0.7466849,0.7466849,0.6650088,0.621686
1587,0.607435,0.1838845,0.0042355047,0.3228547,0.7443813,0.7443813,0.6626673,0.6194296
1588,0.6050465,0.18364652,0.004214,0.32187015,0.74207914,0.74207914,0.6603262,0.61717546
1589,0.6026766,0.18341202,0.0041926457,0.32088628,0.73977774,0.73977774,0.6579864,0.6149212
1590,0.6003269,0.183181,0.004171459,0.319903,0.73747796,0.73747796,0.6556486,0.6126711
1591,0.59799623,0.18295345,0.004150428,0.31892017,0.73517925,0.73517925,0.65330935,0.6104192
1592,0.5956844,0.1827294,0.0041295504,0.31793812,0.7328816,0.7328816,0.6509731,0.60817236
1593,0.593391,0.1825088,0.004108822,0.3169566,0.73058504,0.73058504,0.648637,0.6059253
1594,0.591117,0.18229163,0.0040882537,0.3159759,0.72829044,0.72829044,0.6463039,0.60367936
1595,0.588861,0.18207784,0.0040678317,0.31499588,0.7259968,0.7259968,0.6439697,0.60143536
1596,0.58662456,0.18186747,0.0040475708,0.31401652,0.72370493,0.72370493,0.64163756,0.5991932
1597,0.58440703,0.18166046,0.004027466,0.313038,0.72141445,0.72141445,0.63930976,0.59695435
1598,0.5822065,0.1814568,0.0040074964,0.31206018,0.71912545,0.71912545,0.6369817,0.59471613
1599,0.5800251,0.18125653,0.003987686,0.31108317,0.7168379,0.7168379,0.6346537,0.59247863
1600,0.5778638,0.18105952,0.003968043,0.31010702,0.7145524,0.7145524,0.632327,0.5902441
1601,0.57571894,0.18086584,0.003948531,0.30913168,0.7122686,0.7122686,0.6300035,0.588011
1602,0.57359266,0.18067542,0.0039291726,0.30815735,0.70998657,0.70998657,0.62768173,0.58577937
1603,0.5714858,0.18048827,0.0039099753,0.3071839,0.7077064,0.7077064,0.62536055,0.58355165
1604,0.5693952,0.18030441,0.0038909076,0.3062112,0.70542824,0.70542824,0.62303925,0.58132654
1605,0.5673237,0.1801237,0.0038719997,0.3052395,0.70315135,0.70315135,0.62072366,0.57910264
1606,0.5652704,0.17994626,0.0038532414,0.30426863,0.70087665,0.70087665,0.6184074,0.5768799
1607,0.5632349,0.17977199,0.0038346292,0.3032988,0.69860417,0.69860417,0.6160958,0.5746589
1608,0.5612167,0.17960083,0.0038161587,0.30233,0.69633305,0.69633305,0.6137828,0.57244205
1609,0.559216,0.17943287,0.0037978312,0.30136222,0.6940651,0.6940651,0.61147386,0.57022756
1610,0.557234,0.17926802,0.0037796595,0.3003954,0.69179916,0.69179916,0.60916686,0.56801367
1611,0.55526805,0.17910622,0.0037616182,0.29942968,0.6895346,0.6895346,0.6068606,0.56580293
1612,0.553321,0.17894752,0.003743735,0.2984651,0.6872729,0.6872729,0.6045571,0.5635942
1613,0.5513903,0.17879188,0.0037259844,0.2975017,0.6850133,0.6850133,0.60225487,0.5613903
1614,0.54947746,0.17863928,0.003708382,0.2965392,0.68275684,0.68275684,0.5999565,0.55918705
1615,0.5475812,0.17848966,0.0036909156,0.29557788,0.6805017,0.6805017,0.5976595,0.5569852
1616,0.54570174,0.17834309,0.003673587,0.2946177,0.67824936,0.67824936,0.59536624,0.55478734
1617,0.54384017,0.17819943,0.0036564074,0.29365867,0.6759991,0.6759991,0.593074,0.55259365
1618,0.54199487,0.17805876,0.0036393614,0.29270086,0.6737519,0.6737519,0.59078526,0.55040073
1619,0.5401665,0.17792094,0.0036224558,0.29174444,0.6715071,0.6715071,0.5884983,0.54821086
1620,0.5383547,0.17778604,0.0036056866,0.29078922,0.6692654,0.6692654,0.58621335,0.5460231
1621,0.53655994,0.17765404,0.003589059,0.2898354,0.6670263,0.6670263,0.5839295,0.5438385
1622,0.53478134,0.17752485,0.0035725646,0.28888273,0.66478974,0.66478974,0.5816518,0.54165924
1623,0.5330189,0.17739852,0.0035562038,0.28793138,0.6625559,0.6625559,0.57937443,0.53947854
1624,0.5312735,0.17727499,0.003539985,0.28698125,0.66032493,0.66032493,0.577102,0.5373049
1625,0.52954334,0.17715424,0.003523891,0.28603253,0.65809673,0.65809673,0.57483095,0.5351337
1626,0.5278298,0.17703623,0.0035079361,0.28508508,0.6558713,0.6558713,0.57256335,0.5329638
1627,0.52613187,0.17692095,0.0034921092,0.28413925,0.6536494,0.6536494,0.57029825,0.53079945
1628,0.5244515,0.17680836,0.0034764311,0.28319475,0.6514302,0.6514302,0.56803536,0.5286366
1629,0.52278644,0.17669849,0.0034608792,0.2822518,0.6492138,0.6492138,0.5657755,0.5264774
1630,0.52113575,0.17659123,0.0034454449,0.28131032,0.64700156,0.64700156,0.56352025,0.52431965
1631,0.51950127,0.17648663,0.0034301465,0.28037027,0.6447917,0.6447917,0.56126815,0.5221673
1632,0.517883,0.17638461,0.0034149836,0.2794317,0.64258516,0.64258516,0.5590189,0.52001673
1633,0.5162798,0.1762852,0.003399946,0.2784947,0.6403821,0.6403821,0.55677015,0.51787263
1634,0.5146919,0.17618833,0.0033850356,0.27755898,0.6381822,0.6381822,0.5545276,0.5157288
1635,0.5131186,0.17609403,0.0033702462,0.276625,0.63598543,0.63598543,0.55228746,0.513589
1636,0.51156116,0.17600219,0.0033555897,0.27569264,0.6337923,0.6337923,0.5500507,0.5114547
1637,0.5100183,0.17591287,0.0033410543,0.274762,0.6316027,0.6316027,0.5478173,0.50932276
1638,0.5084896,0.17582595,0.0033266367,0.27383292,0.62941664,0.62941664,0.5455874,0.50719374
1639,0.50697696,0.17574151,0.0033123544,0.27290556,0.6272346,0.6272346,0.5433611,0.5050697
1640,0.5054784,0.17565942,0.0032981895,0.27197984,0.62505543,0.62505543,0.5411389,0.5029486
1641,0.50399476,0.17557974,0.00328415,0.2710557,0.6228806,0.6228806,0.538918,0.50083214
1642,0.50252485,0.17550242,0.0032702244,0.27013326,0.620709,0.620709,0.53670156,0.49871606
1643,0.50106984,0.17542739,0.0032564248,0.26921266,0.618541,0.618541,0.53449136,0.49660745
1644,0.4996295,0.17535473,0.0032427479,0.2682937,0.61637706,0.61637706,0.5322825,0.49450034
1645,0.49820247,0.17528427,0.003229182,0.2673766,0.614217,0.614217,0.5300772,0.49239942
1646,0.49678963,0.17521608,0.0032157355,0.26646128,0.6120608,0.6120608,0.5278776,0.49030274
1647,0.4953918,0.17515011,0.003202417,0.26554787,0.6099085,0.6099085,0.5256804,0.48820743
1648,0.49400672,0.17508632,0.003189204,0.26463628,0.6077603,0.6077603,0.5234884,0.48611817
1649,0.4926352,0.17502473,0.0031761043,0.2637265,0.6056165,0.6056165,0.5212985,0.48403123
1650,0.49127832,0.17496526,0.0031631307,0.26281863,0.6034761,0.6034761,0.5191151,0.48195255
1651,0.4899339,0.17490791,0.0031502598,0.26191258,0.60134023,0.60134023,0.5169355,0.47987345
1652,0.48860323,0.17485265,0.0031375058,0.2610084,0.59920865,0.59920865,0.5147571,0.47780207
1653,0.48728538,0.17479946,0.0031248592,0.26010624,0.5970805,0.5970805,0.51258534,0.47573102
1654,0.48598164,0.1747483,0.0031123334,0.2592061,0.5949572,0.5949572,0.5104166,0.47366452
1655,0.4846897,0.17469916,0.0030999056,0.25830778,0.5928383,0.5928383,0.50825316,0.4716058
1656,0.48341197,0.17465201,0.0030875995,0.25741157,0.5907236,0.5907236,0.5060925,0.46955034
1657,0.48214662,0.1746068,0.0030753983,0.25651738,0.5886135,0.5886135,0.50393796,0.46749896
1658,0.4808941,0.17456353,0.0030633055,0.2556251,0.58650774,0.58650774,0.5017878,0.46545398
1659,0.47965407,0.17452215,0.0030513192,0.25473496,0.58440626,0.58440626,0.49964148,0.46340987
1660,0.47842637,0.17448267,0.0030394369,0.25384682,0.58230996,0.58230996,0.49749982,0.46137187
1661,0.47721124,0.17444502,0.0030276624,0.2529609,0.5802173,0.5802173,0.4953615,0.45933834
1662,0.47600794,0.17440921,0.0030159873,0.25207707,0.5781298,0.5781298,0.49322918,0.45730916
1663,0.47481775,0.1743752,0.0030044254,0.25119525,0.5760468,0.5760468,0.49110037,0.45528433
1664,0.47363925,0.17434293,0.0029929632,0.2503156,0.5739688,0.5739688,0.4889765,0.45326647
1665,0.47247273,0.17431246,0.0029816027,0.24943809,0.5718952,0.5718952,0.4868597,0.45125106
1666,0.47131765,0.17428367,0.00297034,0.24856278,0.56982654,0.56982654,0.48474625,0.44924214
1667,0.47017437,0.17425661,0.0029591774,0.24768955,0.56776273,0.56776273,0.4826367,0.44723552
1668,0.46904302,0.17423114,0.0029481188,0.24681875,0.56570375,0.56570375,0.4805312,0.44523582
1669,0.4679235,0.17420739,0.002937161,0.24595019,0.5636497,0.5636497,0.4784312,0.44324046
1670,0.4668147,0.17418522,0.002926295,0.24508378,0.56160086,0.56160086,0.47633743,0.4412524
1671,0.4657172,0.17416464,0.0029155258,0.24421965,0.55955666,0.55955666,0.47424605,0.439266
1672,0.46463165,0.17414561,0.0029048603,0.2433577,0.55751765,0.55751765,0.47216347,0.4372839
1673,0.46355677,0.17412816,0.0028942858,0.24249811,0.5554836,0.5554836,0.47008523,0.4353112
1674,0.462493,0.17411217,0.0028838085,0.24164078,0.55345464,0.55345464,0.46801093,0.43333805
1675,0.46144038,0.1740977,0.0028734268,0.24078587,0.5514308,0.5514308,0.46594027,0.43137303
1676,0.46039796,0.17408468,0.002863133,0.23993328,0.549412,0.549412,0.46387678,0.42941257
1677,0.459366,0.1740731,0.002852929,0.23908313,0.54739904,0.54739904,0.46181604,0.42745888
1678,0.45834553,0.17406292,0.0028428258,0.2382353,0.5453907,0.5453907,0.45976582,0.42550945
1679,0.45733517,0.17405413,0.0028328106,0.23738986,0.543388,0.543388,0.4577159,0.4235642
1680,0.45633546,0.1740467,0.0028228876,0.2365469,0.54139084,0.54139084,0.4556706,0.42162478
1681,0.4553454,0.1740406,0.0028130477,0.23570618,0.539399,0.539399,0.45363575,0.41969067
1682,0.4543653,0.17403577,0.0028032952,0.234868,0.5374121,0.5374121,0.4516032,0.41776237
1683,0.45339563,0.17403227,0.0027936336,0.23403227,0.535431,0.535431,0.44957662,0.4158396
1684,0.45243552,0.17403,0.0027840552,0.23319894,0.53345525,0.53345525,0.44755286,0.41392162
1685,0.45148554,0.174029,0.0027745655,0.23236817,0.5314849,0.5314849,0.4455408,0.4120088
1686,0.45054597,0.17402917,0.002765168,0.23154,0.5295203,0.5295203,0.44352916,0.41010332
1687,0.44961596,0.17403053,0.002755854,0.23071428,0.5275615,0.5275615,0.44152337,0.40819985
1688,0.44869435,0.17403306,0.0027466128,0.22989112,0.525608,0.525608,0.43952468,0.40630475
1689,0.4477821,0.17403673,0.0027374534,0.22907043,0.5236607,0.5236607,0.43753168,0.40441626
1690,0.44687977,0.17404148,0.002728383,0.22825229,0.5217185,0.5217185,0.43554294,0.40253064
1691,0.44598672,0.17404735,0.0027193937,0.2274367,0.5197824,0.5197824,0.4335603,0.40065023
1692,0.4451028,0.17405427,0.0027104856,0.22662362,0.5178519,0.5178519,0.43158388,0.3987774
1693,0.44422835,0.1740622,0.0027016613,0.22581325,0.51592666,0.51592666,0.4296144,0.39690998
1694,0.44336182,0.1740712,0.0026929062,0.22500554,0.514008,0.514008,0.42764786,0.39504752
1695,0.44250387,0.17408113,0.0026842272,0.2242005,0.5120948,0.5120948,0.42569056,0.39319062
1696,0.44165567,0.17409205,0.002675636,0.22339791,0.5101879,0.5101879,0.42373604,0.39133832
1697,0.4408152,0.17410395,0.0026671125,0.22259812,0.5082863,0.5082863,0.42178974,0.38949347
1698,0.43998396,0.17411673,0.0026586724,0.22180095,0.5063913,0.5063913,0.41984934,0.38765576
1699,0.4391609,0.17413041,0.002650305,0.22100638,0.50450194,0.50450194,0.4179132,0.38582146
1700,0.43834633,0.174145,0.0026420131,0.22021455,0.50261843,0.50261843,0.41598496,0.3839953
1701,0.43754017,0.17416038,0.0026337977,0.2194253,0.5007411,0.5007411,0.41406128,0.382173
1702,0.43674144,0.17417666,0.002625648,0.21863887,0.4988697,0.4988697,0.4121443,0.38035694
1703,0.43595108,0.17419371,0.0026175736,0.217855,0.49700436,0.49700436,0.41023335,0.3785479
1704,0.4351682,0.17421158,0.0026095663,0.21707407,0.49514532,0.49514532,0.40832946,0.37674257
1705,0.43439418,0.17423017,0.0026016398,0.21629596,0.4932925,0.4932925,0.40643045,0.37494555
1706,0.43362793,0.17424953,0.002593784,0.21552059,0.4914461,0.4914461,0.4045371,0.3731535
1707,0.43286866,0.17426959,0.0025859908,0.21474779,0.48960596,0.48960596,0.40264937,0.37136784
1708,0.43211675,0.17429036,0.0025782639,0.21397775,0.4877714,0.4877714,0.40076914,0.36958736
1709,0.43137342,0.1743118,0.0025706163,0.21321061,0.48594338,0.48594338,0.39889732,0.3678139
1710,0.43063566,0.17433393,0.0025630174,0.21244618,0.48412156,0.48412156,0.39703062,0.36604744
1711,0.42990714,0.17435664,0.002555505,0.21168451,0.4823061,0.4823061,0.39516762,0.36428648
1712,0.42918384,0.17438002,0.0025480383,0.21092564,0.48049662,0.48049662,0.39331385,0.36253005
1713,0.42846957,0.17440397,0.0025406561,0.21016967,0.4786933,0.4786933,0.39146557,0.3607804
1714,0.42776185,0.17442851,0.0025333334,0.20941661,0.47689727,0.47689727,0.38962293,0.35903713
1715,0.42706046,0.17445362,0.0025260684,0.20866634,0.4751072,0.4751072,0.38778502,0.35729992
1716,0.42636627,0.17447923,0.0025188702,0.2079189,0.47332355,0.47332355,0.38595504,0.35556877
1717,0.42567825,0.1745054,0.0025117283,0.2071742,0.4715466,0.4715466,0.384134,0.35384557
1718,0.42499825,0.17453203,0.0025046621,0.20643239,0.4697751,0.4697751,0.38231906,0.35212666
1719,0.4243231,0.17455912,0.00249764,0.20569336,0.46801102,0.46801102,0.38050786,0.35041305
1720,0.42365563,0.17458671,0.0024906893,0.2049573,0.46625286,0.46625286,0.37870592,0.3487077
1721,0.4229943,0.17461474,0.0024837954,0.20422426,0.46450147,0.46450147,0.37690678,0.34700826
1722,0.4223395,0.1746432,0.002476963,0.20349413,0.46275666,0.46275666,0.37511593,0.3453143
1723,0.42168975,0.17467202,0.0024701774,0.20276678,0.46101865,0.46101865,0.3733317,0.3436268
1724,0.42104745,0.17470127,0.0024634616,0.20204231,0.4592867,0.4592867,0.37155506,0.34194726
1725,0.42041045,0.1747309,0.0024567954,0.20132068,0.45756152,0.45756152,0.3697831,0.3402746
1726,0.41977996,0.1747608,0.0024501914,0.20060197,0.4558428,0.4558428,0.3680201,0.338604
1727,0.41915545,0.1747911,0.0024436435,0.1998862,0.45413068,0.45413068,0.36626208,0.33694354
1728,0.4185363,0.17482167,0.0024371461,0.19917342,0.45242533,0.45242533,0.3645113,0.33528772
1729,0.41792285,0.17485256,0.002430703,0.19846357,0.45072663,0.45072663,0.36276716,0.3336396
1730,0.41731596,0.17488375,0.002424322,0.19775677,0.44903436,0.44903436,0.36102983,0.33199552
1731,0.41671467,0.1749152,0.0024179947,0.19705279,0.4473492,0.4473492,0.35929877,0.33036092
1732,0.4161174,0.1749469,0.002411705,0.19635175,0.44567028,0.44567028,0.35757217,0.32873067
1733,0.41552743,0.17497881,0.0024054863,0.19565362,0.44399828,0.44399828,0.35585746,0.32710597
1734,0.41494128,0.1750109,0.0023993037,0.19495837,0.4423327,0.4423327,0.35414597,0.32549155
1735,0.41436166,0.17504324,0.002393184,0.19426623,0.44067377,0.44067377,0.35244253,0.32388103
1736,0.41378593,0.17507577,0.0023871015,0.19357707,0.43902183,0.43902183,0.3507457,0.32227692
1737,0.41321647,0.17510845,0.00238108,0.19289088,0.43737677,0.43737677,0.3490543,0.3206777
1738,0.41265172,0.17514132,0.0023751038,0.19220772,0.43573838,0.43573838,0.34737134,0.31908956
1739,0.41209227,0.1751743,0.0023691796,0.19152743,0.4341068,0.4341068,0.34569302,0.3175033
1740,0.4115373,0.17520738,0.0023632993,0.19085008,0.43248174,0.43248174,0.34402135,0.3159262
1741,0.41098696,0.17524058,0.0023574638,0.19017576,0.4308636,0.4308636,0.3423605,0.31435433
1742,0.41044217,0.17527388,0.0023516829,0.18950437,0.42925224,0.42925224,0.34070358,0.31278992
1743,0.409901,0.17530724,0.0023459375,0.18883602,0.42764765,0.42764765,0.33905235,0.3112321
1744,0.40936497,0.17534071,0.0023402425,0.18817063,0.42604956,0.42604956,0.3374118,0.3096797
1745,0.40883416,0.17537424,0.0023345994,0.18750831,0.42445862,0.42445862,0.33577567,0.30813223
1746,0.4083069,0.1754078,0.002328991,0.18684904,0.42287463,0.42287463,0.33414483,0.30659688
1747,0.40778485,0.17544138,0.0023234347,0.18619269,0.4212974,0.4212974,0.33252138,0.30506387
1748,0.4072669,0.17547497,0.0023179194,0.18553914,0.41972706,0.41972706,0.33090726,0.30353618
1749,0.4067529,0.17550857,0.0023124435,0.18488878,0.41816318,0.41816318,0.3292992,0.30201662
1750,0.40624318,0.17554216,0.00230701,0.18424122,0.4166064,0.4166064,0.3276986,0.30050454
1751,0.40573823,0.17557573,0.0023016252,0.18359691,0.41505584,0.41505584,0.32610288,0.29899797
1752,0.40523684,0.17560929,0.0022962757,0.18295555,0.413513,0.413513,0.32451412,0.29749694
1753,0.40473938,0.17564277,0.0022909662,0.18231724,0.4119765,0.4119765,0.3229348,0.29600465
1754,0.40424654,0.17567621,0.0022857033,0.18168196,0.41044718,0.41044718,0.3213576,0.2945191
1755,0.403757,0.17570959,0.0022804742,0.1810496,0.40892473,0.40892473,0.31979293,0.29303685
1756,0.40327173,0.17574283,0.0022752888,0.18042006,0.40740913,0.40740913,0.3182306,0.29156554
1757,0.40278995,0.175776,0.0022701393,0.17979354,0.40589985,0.40589985,0.31667674,0.29009774
1758,0.402312,0.17580912,0.002265029,0.17917015,0.4043976,0.4043976,0.31513077,0.2886379
1759,0.40183708,0.1758421,0.0022599497,0.17854981,0.40290222,0.40290222,0.31359196,0.28718278
1760,0.4013669,0.17587496,0.0022549194,0.17793243,0.40141407,0.40141407,0.31205827,0.28573576
1761,0.40089995,0.1759077,0.0022499226,0.1773181,0.39993244,0.39993244,0.3105312,0.2842939
1762,0.40043527,0.17594029,0.0022449498,0.17670678,0.39845815,0.39845815,0.30901155,0.2828603
1763,0.39997575,0.17597273,0.00224003,0.17609848,0.39699027,0.39699027,0.3074999,0.28143212
1764,0.39951938,0.176005,0.0022351437,0.17549303,0.39552972,0.39552972,0.30599636,0.28001317
1765,0.39906567,0.17603706,0.0022302864,0.17489041,0.39407548,0.39407548,0.30449793,0.2785981
1766,0.39861542,0.176069,0.0022254642,0.17429093,0.3926278,0.3926278,0.30300346,0.27718902
1767,0.39816794,0.17610075,0.0022206719,0.17369452,0.39118728,0.39118728,0.30151954,0.27578738
1768,0.39772376,0.17613228,0.002215915,0.17310114,0.38975388,0.38975388,0.3000426,0.2743908
1769,0.39728305,0.17616363,0.0022111943,0.17251077,0.38832727,0.38832727,0.29857114,0.27300164
1770,0.39684588,0.17619474,0.0022065116,0.17192328,0.38690755,0.38690755,0.2971088,0.27162033
1771,0.39641064,0.17622563,0.00220185,0.17133874,0.38549444,0.38549444,0.29565245,0.27024502
1772,0.39597976,0.17625628,0.002197235,0.1707571,0.38408795,0.38408795,0.29420024,0.2688785
1773,0.3955503,0.1762867,0.002192636,0.17017846,0.38268846,0.38268846,0.29275498,0.26751482
1774,0.39512384,0.17631689,0.0021880695,0.16960278,0.38129547,0.38129547,0.2913201,0.26615974
1775,0.39470124,0.17634684,0.0021835442,0.1690302,0.3799098,0.3799098,0.28989208,0.26480684
1776,0.39428067,0.17637652,0.0021790415,0.16846062,0.37853098,0.37853098,0.28846636,0.2634656
1777,0.39386332,0.17640594,0.002174574,0.16789402,0.37715903,0.37715903,0.28705043,0.26212803
1778,0.39344728,0.17643505,0.0021701225,0.16733025,0.37579367,0.37579367,0.2856413,0.26079845
1779,0.3930351,0.1764639,0.0021657122,0.16676925,0.374435,0.374435,0.28423893,0.25947502
1780,0.3926251,0.17649247,0.0021613261,0.16621129,0.3730826,0.3730826,0.28284484,0.25815657
1781,0.39221656,0.17652074,0.0021569582,0.16565628,0.3717375,0.3717375,0.2814556,0.25684926
1782,0.39181197,0.1765487,0.0021526327,0.16510428,0.37039897,0.37039897,0.28007454,0.25554186
1783,0.39140928,0.1765764,0.0021483288,0.1645553,0.3690673,0.3690673,0.27869868,0.25424367
1784,0.39100838,0.17660378,0.0021440461,0.16400911,0.36774278,0.36774278,0.2773301,0.25295117
1785,0.39061058,0.17663082,0.0021397977,0.16346589,0.36642432,0.36642432,0.2759677,0.2516663
1786,0.39021447,0.17665756,0.0021355692,0.16292545,0.365113,0.365113,0.2746132,0.25038671
1787,0.3898211,0.17668396,0.0021313713,0.16238792,0.36380818,0.36380818,0.2732668,0.24911503
1788,0.38942975,0.17671001,0.0021271976,0.16185322,0.36250976,0.36250976,0.2719231,0.24784836
1789,0.3890401,0.17673574,0.0021230436,0.16132161,0.3612179,0.3612179,0.27058953,0.24658777
1790,0.3886534,0.17676115,0.0021189223,0.16079304,0.3599332,0.3599332,0.26926053,0.24533448
1791,0.38826817,0.1767862,0.0021148196,0.1602671,0.35865512,0.35865512,0.26793936,0.24408877
1792,0.3878854,0.1768109,0.002110745,0.15974414,0.3573836,0.3573836,0.26662534,0.24284777
1793,0.3875039,0.17683525,0.0021066864,0.15922396,0.356119,0.356119,0.26531607,0.2416123
1794,0.38712525,0.17685926,0.00210266,0.15870662,0.3548605,0.3548605,0.2640177,0.24038394
1795,0.38674736,0.17688286,0.0020986449,0.15819208,0.35360858,0.35360858,0.26272136,0.23916163
1796,0.38637194,0.17690614,0.002094658,0.1576805,0.35236323,0.35236323,0.26143482,0.23794638
1797,0.3859983,0.17692903,0.0020906928,0.15717183,0.3511247,0.3511247,0.26015294,0.23673487
1798,0.3856271,0.17695157,0.0020867551,0.15666603,0.3498927,0.3498927,0.25887936,0.23553388
1799,0.38525727,0.17697373,0.0020828354,0.15616295,0.3486674,0.3486674,0.25761032,0.23433729
1800,0.3848896,0.17699549,0.002078941,0.15566263,0.3474484,0.3474484,0.25634682,0.23314492
1801,0.38452286,0.17701687,0.00207506,0.15516515,0.34623593,0.34623593,0.25509384,0.23195861
1802,0.3841579,0.17703788,0.0020712002,0.15467033,0.3450299,0.3450299,0.25384623,0.23078118
1803,0.38379496,0.17705847,0.002067365,0.15417846,0.34382975,0.34382975,0.2526037,0.22961074
1804,0.3834328,0.17707872,0.0020635407,0.15368941,0.34263673,0.34263673,0.2513669,0.22844341
1805,0.3830727,0.1770986,0.002059741,0.15320331,0.34145015,0.34145015,0.25013927,0.22728208
1806,0.38271457,0.17711805,0.0020559651,0.15271983,0.34027037,0.34027037,0.24891585,0.22613046
1807,0.3823576,0.17713706,0.0020522054,0.15223911,0.33909675,0.33909675,0.2477006,0.2249789
1808,0.38200182,0.17715575,0.0020484605,0.15176101,0.33792913,0.33792913,0.2464906,0.2238399
1809,0.38164705,0.17717397,0.0020447308,0.15128565,0.33676782,0.33676782,0.2452896,0.22270289
1810,0.3812946,0.17719178,0.0020410283,0.15081309,0.33561283,0.33561283,0.24409173,0.22157137
1811,0.38094378,0.17720921,0.0020373457,0.15034337,0.33446443,0.33446443,0.2429013,0.220448
1812,0.38059357,0.17722628,0.002033673,0.1498764,0.33332253,0.33332253,0.24171585,0.21933033
1813,0.3802444,0.1772429,0.002030015,0.14941204,0.33218685,0.33218685,0.24054205,0.21821967
1814,0.37989682,0.1772591,0.002026377,0.14895035,0.33105725,0.33105725,0.23936874,0.21711409
1815,0.37955105,0.17727487,0.0020227619,0.14849125,0.3299339,0.3299339,0.23820291,0.21601316
1816,0.37920538,0.17729026,0.002019151,0.148035,0.32881644,0.32881644,0.2370467,0.21491925
1817,0.3788615,0.17730525,0.0020155625,0.14758147,0.32770574,0.32770574,0.23589444,0.21383063
1818,0.37851888,0.17731982,0.0020119906,0.14713056,0.32660136,0.32660136,0.23474829,0.21275008
1819,0.37817794,0.17733395,0.0020084397,0.14668232,0.32550293,0.32550293,0.2336076,0.21167025
1820,0.37783688,0.17734766,0.002004892,0.14623667,0.32441074,0.32441074,0.23247454,0.21060278
1821,0.37749797,0.17736097,0.00200137,0.14579368,0.32332447,0.32332447,0.23134738,0.2095365
1822,0.37715995,0.17737384,0.0019978613,0.14535326,0.32224426,0.32224426,0.23022486,0.20847741
1823,0.37682262,0.17738631,0.001994363,0.14491557,0.32117006,0.32117006,0.2291116,0.20742528
1824,0.37648612,0.17739838,0.0019908773,0.1444804,0.3201024,0.3201024,0.22800468,0.2063788
1825,0.37615198,0.17740999,0.00198742,0.14404784,0.3190406,0.3190406,0.22690164,0.20533487
1826,0.37581694,0.17742118,0.0019839576,0.1436179,0.31798434,0.31798434,0.2258046,0.20430116
1827,0.375484,0.177432,0.0019805199,0.1431905,0.3169346,0.3169346,0.2247141,0.20327061
1828,0.3751518,0.17744234,0.001977095,0.14276578,0.3158906,0.3158906,0.22362858,0.20224649
1829,0.37482047,0.17745233,0.0019736816,0.1423436,0.314853,0.314853,0.2225502,0.20122729
1830,0.37449044,0.17746189,0.0019702855,0.14192379,0.3138211,0.3138211,0.22147873,0.20021445
1831,0.3741604,0.17747094,0.0019668948,0.14150663,0.31279474,0.31279474,0.22041185,0.19920678
1832,0.37383145,0.17747962,0.001963518,0.14109193,0.31177473,0.31177473,0.2193539,0.19820508
1833,0.37350374,0.1774879,0.0019601583,0.14067975,0.3107602,0.3107602,0.2182966,0.1972081
1834,0.37317616,0.17749576,0.001956804,0.14027019,0.30975166,0.30975166,0.21724962,0.19621822
1835,0.37285018,0.17750323,0.0019534694,0.13986318,0.3087491,0.3087491,0.21620621,0.19523287
1836,0.37252438,0.17751022,0.0019501419,0.13945866,0.30775267,0.30775267,0.2151683,0.19425504
1837,0.3721995,0.17751682,0.0019468268,0.13905638,0.30676174,0.30676174,0.21413903,0.19327822
1838,0.37187526,0.17752293,0.0019435233,0.1386566,0.30577612,0.30577612,0.21311396,0.1923125
1839,0.37155217,0.17752871,0.0019402346,0.13825929,0.3047962,0.3047962,0.21209483,0.19134916
1840,0.3712291,0.17753404,0.0019369508,0.13786446,0.30382216,0.30382216,0.21108162,0.19038948
1841,0.3709075,0.17753896,0.0019336853,0.13747206,0.3028539,0.3028539,0.21007201,0.189436
1842,0.37058583,0.17754345,0.0019304238,0.13708207,0.3018915,0.3018915,0.20907138,0.18848926
1843,0.37026596,0.17754757,0.0019271837,0.13669468,0.30093434,0.30093434,0.20807534,0.18754898
1844,0.36994487,0.17755127,0.0019239362,0.13630943,0.29998332,0.29998332,0.20708452,0.18661204
1845,0.36962545,0.17755452,0.0019207094,0.1359267,0.2990376,0.2990376,0.20609812,0.1856834
1846,0.36930677,0.17755736,0.0019174941,0.13554622,0.29809734,0.29809734,0.20512092,0.18475625
1847,0.36898765,0.1775598,0.0019142786,0.1351682,0.29716247,0.29716247,0.2041483,0.1838357
1848,0.36867017,0.17756188,0.0019110827,0.13479248,0.2962335,0.2962335,0.2031809,0.18292019
1849,0.36835265,0.17756349,0.0019078917,0.13441913,0.29530972,0.29530972,0.2022172,0.18200979
1850,0.3680358,0.17756473,0.0019047105,0.13404812,0.2943914,0.2943914,0.20126036,0.18110667
1851,0.36772013,0.17756553,0.0019015461,0.13367942,0.29347867,0.29347867,0.20031117,0.18020576
1852,0.36740375,0.17756593,0.001898378,0.13331296,0.29257128,0.29257128,0.19936277,0.1793116
1853,0.36708882,0.17756593,0.0018952289,0.13294883,0.291669,0.291669,0.19842209,0.1784249
1854,0.3667742,0.17756556,0.0018920866,0.13258705,0.29077235,0.29077235,0.19748798,0.17753902
1855,0.3664595,0.1775648,0.0018889469,0.13222747,0.28988102,0.28988102,0.19655779,0.17665945
1856,0.36614597,0.17756358,0.0018858239,0.13187017,0.2889949,0.2889949,0.19563502,0.17578475
1857,0.36583245,0.17756203,0.0018827042,0.13151504,0.28811413,0.28811413,0.19471622,0.17491767
1858,0.3655194,0.17756003,0.0018795936,0.13116218,0.28723836,0.28723836,0.19380134,0.17405476
1859,0.36520723,0.1775577,0.0018764952,0.13081163,0.2863681,0.2863681,0.19289275,0.17319372
1860,0.36489463,0.17755497,0.0018733968,0.13046329,0.28550297,0.28550297,0.19198999,0.17234159
1861,0.36458305,0.17755184,0.001870312,0.1301172,0.28464317,0.28464317,0.19109465,0.17149119
1862,0.36427164,0.17754829,0.0018672335,0.12977318,0.28378847,0.28378847,0.19019915,0.17064786
1863,0.36396134,0.17754436,0.0018641698,0.1294313,0.28293884,0.28293884,0.18931426,0.16980845
1864,0.3636511,0.17754003,0.0018611106,0.12909159,0.28209406,0.28209406,0.18843256,0.16897394
1865,0.36334094,0.17753534,0.001858056,0.12875408,0.2812543,0.2812543,0.18755485,0.16814463
1866,0.36303115,0.17753026,0.0018550091,0.12841867,0.28041983,0.28041983,0.18668287,0.16731985
1867,0.36272132,0.17752483,0.0018519651,0.12808548,0.27959007,0.27959007,0.18581705,0.1664997
1868,0.3624122,0.17751901,0.0018489319,0.12775435,0.2787656,0.2787656,0.18495674,0.16568485
1869,0.3621034,0.1775128,0.0018459063,0.1274254,0.277946,0.277946,0.18409789,0.1648758
1870,0.3617952,0.17750624,0.0018428896,0.12709855,0.2771315,0.2771315,0.18324758,0.16407023
1871,0.36148638,0.1774993,0.0018398708,0.12677373,0.27632183,0.27632183,0.18239911,0.16326915
1872,0.36117846,0.17749198,0.0018368647,0.126451,0.27551714,0.27551714,0.18156087,0.16247249
1873,0.3608712,0.17748427,0.0018338691,0.1261303,0.27471706,0.27471706,0.18072282,0.16168118
1874,0.36056417,0.17747624,0.0018308791,0.12581156,0.2739221,0.2739221,0.17989263,0.16089314
1875,0.36025718,0.1774678,0.0018278939,0.12549488,0.27313134,0.27313134,0.17906576,0.16011173
1876,0.3599498,0.17745908,0.0018249071,0.12518036,0.27234566,0.27234566,0.17824207,0.15933347
1877,0.35964435,0.17744991,0.0018219443,0.124867834,0.27156487,0.27156487,0.1774255,0.15855998
1878,0.3593372,0.17744045,0.0018189678,0.12455733,0.27078894,0.27078894,0.17661338,0.15779278
1879,0.35903215,0.17743057,0.0018160157,0.124248706,0.27001765,0.27001765,0.17580569,0.15702909
1880,0.35872573,0.17742041,0.0018130533,0.12394212,0.26925078,0.26925078,0.17500454,0.15627001
1881,0.3584206,0.17740981,0.001810108,0.123637326,0.26848868,0.26848868,0.17420745,0.15551253
1882,0.3581152,0.17739893,0.0018071624,0.12333463,0.26773077,0.26773077,0.17341414,0.15476309
1883,0.3578102,0.17738771,0.001804225,0.12303393,0.26697797,0.26697797,0.17262448,0.15401633
1884,0.35750586,0.17737615,0.001801297,0.122735225,0.26622972,0.26622972,0.17184083,0.153273
1885,0.35720074,0.17736423,0.0017983653,0.12243839,0.26548612,0.26548612,0.17106204,0.1525363
1886,0.35689598,0.17735195,0.0017954403,0.122143485,0.26474714,0.26474714,0.17028722,0.15180354
1887,0.3565928,0.17733936,0.0017925345,0.12185028,0.26401234,0.26401234,0.16951962,0.15107344
1888,0.35628846,0.17732637,0.001789621,0.121559,0.26328185,0.26328185,0.16875294,0.15034927
1889,0.35598448,0.17731309,0.001786714,0.12126955,0.26255575,0.26255575,0.16799057,0.14962818
1890,0.35568166,0.17729943,0.0017838224,0.12098203,0.26183394,0.26183394,0.16723678,0.14891288
1891,0.35537905,0.17728555,0.0017809349,0.12069651,0.26111665,0.26111665,0.16648252,0.1482014
1892,0.3550753,0.17727128,0.0017780402,0.120412804,0.26040414,0.26040414,0.16573486,0.14749368
1893,0.3547725,0.17725673,0.0017751576,0.12013096,0.25969592,0.25969592,0.16499318,0.14678921
1894,0.35447052,0.17724183,0.0017722868,0.11985082,0.25899208,0.25899208,0.16425437,0.1460907
1895,0.35416734,0.17722656,0.001769408,0.11957237,0.25829217,0.25829217,0.1635194,0.145395
1896,0.353865,0.17721103,0.0017665396,0.11929573,0.25759628,0.25759628,0.16278967,0.1447045
1897,0.3535629,0.1771951,0.0017636779,0.11902086,0.25690463,0.25690463,0.1620647,0.14401773
1898,0.35326082,0.17717895,0.0017608186,0.11874782,0.2562173,0.2562173,0.16134389,0.14333439
1899,0.35295957,0.17716247,0.001757971,0.118476704,0.25553432,0.25553432,0.16062835,0.14265506
1900,0.35265788,0.17714572,0.0017551216,0.118207276,0.2548556,0.2548556,0.15991509,0.14197728
1901,0.35235685,0.17712863,0.001752282,0.11793964,0.25418106,0.25418106,0.15920578,0.14130892
1902,0.35205498,0.17711122,0.0017494375,0.117673516,0.2535106,0.2535106,0.158501,0.14064182
1903,0.3517546,0.17709346,0.0017466116,0.11740903,0.2528438,0.2528438,0.15780087,0.13997714
1904,0.35145319,0.17707539,0.0017437779,0.117146246,0.252181,0.252181,0.15710616,0.13931876
1905,0.3511523,0.1770571,0.0017409519,0.11688524,0.25152192,0.25152192,0.15641564,0.1386614
1906,0.35085142,0.17703854,0.0017381287,0.11662605,0.25086743,0.25086743,0.15572767,0.13801049
1907,0.3505512,0.17701964,0.0017353157,0.116368614,0.25021705,0.25021705,0.15504277,0.13736263
1908,0.3502511,0.1770005,0.0017325061,0.1161127,0.24957082,0.24957082,0.15436293,0.13671856
1909,0.34995103,0.17698103,0.0017297,0.1158583,0.248928,0.248928,0.15368839,0.13607909
1910,0.34965134,0.17696129,0.0017269006,0.11560562,0.24828911,0.24828911,0.15301615,0.13544202
1911,0.34935176,0.1769412,0.0017241056,0.11535454,0.24765407,0.24765407,0.152348,0.13480926
1912,0.3490523,0.17692086,0.0017213144,0.115105055,0.24702287,0.24702287,0.15168408,0.13418147
1913,0.34875262,0.17690028,0.0017185232,0.11485716,0.24639551,0.24639551,0.1510226,0.13355596
1914,0.34845358,0.1768794,0.0017157418,0.114610925,0.24577184,0.24577184,0.1503692,0.13293575
1915,0.34815425,0.17685826,0.0017129598,0.11436628,0.24515197,0.24515197,0.1497174,0.13231558
1916,0.34785527,0.17683686,0.0017101842,0.114123255,0.24453598,0.24453598,0.14906634,0.13170217
1917,0.34755686,0.17681514,0.0017074172,0.113881655,0.24392381,0.24392381,0.14842351,0.13109185
1918,0.3472579,0.17679316,0.0017046476,0.11364162,0.24331506,0.24331506,0.1477823,0.13048318
1919,0.3469602,0.17677094,0.0017018925,0.113402985,0.24271011,0.24271011,0.1471472,0.1298802
1920,0.3466619,0.1767484,0.0016991349,0.11316602,0.2421083,0.2421083,0.14651337,0.12928139
1921,0.3463636,0.17672569,0.001696379,0.112930566,0.24151064,0.24151064,0.14588231,0.12868205
1922,0.34606567,0.17670272,0.0016936294,0.11269673,0.24091646,0.24091646,0.1452581,0.12809032
1923,0.3457687,0.17667943,0.0016908927,0.11246431,0.24032599,0.24032599,0.14463568,0.1274994
1924,0.34547102,0.17665589,0.0016881515,0.11223331,0.23973912,0.23973912,0.14401649,0.126913
1925,0.3451743,0.17663209,0.001685422,0.11200376,0.23915564,0.23915564,0.14340231,0.12633178
1926,0.34487665,0.17660809,0.0016826858,0.11177569,0.23857552,0.23857552,0.14279158,0.12575021
1927,0.34457996,0.1765838,0.0016799617,0.11154913,0.23799874,0.23799874,0.14218603,0.12517563
1928,0.34428287,0.1765593,0.0016772357,0.11132394,0.23742571,0.23742571,0.14157896,0.124604896
1929,0.34398645,0.17653456,0.001674519,0.11110033,0.23685597,0.23685597,0.14097887,0.12403511
1930,0.34368992,0.17650957,0.0016718033,0.11087794,0.23629001,0.23629001,0.14038193,0.123467706
1931,0.34339404,0.17648429,0.0016690973,0.110657044,0.23572688,0.23572688,0.13978791,0.12290514
1932,0.34309778,0.17645884,0.0016663894,0.11043747,0.2351674,0.2351674,0.13919815,0.12234712
1933,0.34280145,0.1764331,0.0016636833,0.11021936,0.23461087,0.23461087,0.13861094,0.121789195
1934,0.34250557,0.17640716,0.0016609842,0.11000265,0.23405804,0.23405804,0.13802792,0.12123643
1935,0.34221077,0.17638102,0.0016582975,0.1097873,0.23350853,0.23350853,0.13744831,0.120685935
1936,0.3419152,0.17635459,0.0016556062,0.10957318,0.23296219,0.23296219,0.13687189,0.12014009
1937,0.34162003,0.17632799,0.0016529206,0.10936051,0.23241869,0.23241869,0.13629937,0.11959456
1938,0.3413253,0.17630118,0.0016502413,0.10914923,0.23187874,0.23187874,0.13572785,0.11905585
1939,0.3410308,0.17627409,0.0016475671,0.108939186,0.23134224,0.23134224,0.13516258,0.118518665
1940,0.3407362,0.17624682,0.0016448939,0.10873049,0.23080844,0.23080844,0.13459876,0.117985174
1941,0.34044182,0.17621931,0.001642225,0.10852315,0.23027796,0.23027796,0.13403803,0.11745304
1942,0.34014755,0.17619161,0.0016395596,0.108317085,0.22975098,0.22975098,0.13348074,0.116925985
1943,0.33985397,0.17616367,0.0016369029,0.10811227,0.22922672,0.22922672,0.13292721,0.116399884
1944,0.33956015,0.1761355,0.0016342464,0.107908726,0.22870538,0.22870538,0.13237643,0.115876764
1945,0.33926696,0.17610714,0.0016315982,0.10770641,0.22818737,0.22818737,0.13182813,0.11535755
1946,0.33897394,0.17607854,0.001628954,0.107505426,0.22767192,0.22767192,0.13128443,0.11484064
1947,0.3386813,0.17604977,0.0016263154,0.107305765,0.22716011,0.22716011,0.130743,0.1143289
1948,0.3383884,0.17602082,0.001623676,0.107107244,0.22665119,0.22665119,0.13020636,0.11381913
1949,0.33809552,0.17599167,0.0016210384,0.10691001,0.22614497,0.22614497,0.1296714,0.113311276
1950,0.33780387,0.17596228,0.0016184159,0.106713936,0.22564198,0.22564198,0.12914029,0.11280649
1951,0.33751082,0.17593278,0.0016157803,0.106519155,0.22514181,0.22514181,0.12860966,0.11230475
1952,0.33721936,0.17590298,0.0016131637,0.1063255,0.22464454,0.22464454,0.12808381,0.11180627
1953,0.33692753,0.17587304,0.0016105449,0.10613302,0.22415009,0.22415009,0.12756172,0.111309536
1954,0.33663595,0.17584288,0.0016079309,0.105941676,0.2236585,0.2236585,0.12704116,0.11081731
1955,0.33634502,0.1758125,0.0016053253,0.105751544,0.22316952,0.22316952,0.12652363,0.1103252
1956,0.33605358,0.17578198,0.001602716,0.105562665,0.22268333,0.22268333,0.12600832,0.10984034
1957,0.33576384,0.1757513,0.0016001255,0.10537495,0.22220035,0.22220035,0.12549855,0.10935355
1958,0.3354734,0.1757204,0.00159753,0.10518837,0.22172014,0.22172014,0.124990895,0.10886989
1959,0.3351836,0.17568935,0.0015949423,0.105002925,0.22124256,0.22124256,0.12448467,0.10839193
1960,0.33489352,0.17565812,0.001592354,0.104818545,0.22076775,0.22076775,0.123981334,0.10791458
1961,0.33460298,0.1756267,0.0015897629,0.104635365,0.22029562,0.22029562,0.123481125,0.107441045
1962,0.33431408,0.17559507,0.0015871901,0.104453176,0.21982615,0.21982615,0.122985035,0.106970385
1963,0.3340246,0.1755633,0.0015846132,0.10427222,0.21935931,0.21935931,0.12248952,0.10650105
1964,0.33373624,0.17553136,0.0015820487,0.104092285,0.21889532,0.21889532,0.121999666,0.10603424
1965,0.3334476,0.17549923,0.0015794837,0.103913486,0.21843362,0.21843362,0.121509306,0.10556998
1966,0.33315945,0.175467,0.0015769247,0.10373583,0.21797483,0.21797483,0.121022195,0.10510807
1967,0.33287162,0.17543454,0.0015743709,0.103559114,0.21751879,0.21751879,0.120539986,0.104652025
1968,0.33258408,0.17540194,0.0015718215,0.103383526,0.21706499,0.21706499,0.12005837,0.10419433
1969,0.33229646,0.17536916,0.0015692731,0.103208914,0.21661387,0.21661387,0.119583644,0.10374126
1970,0.3320089,0.17533624,0.0015667267,0.103035405,0.21616517,0.21616517,0.119105786,0.10329094
1971,0.33172178,0.17530315,0.0015641865,0.10286289,0.21571894,0.21571894,0.11863367,0.10284191
1972,0.33143586,0.17526992,0.0015616593,0.10269143,0.2152755,0.2152755,0.118162446,0.10239478
1973,0.33114982,0.17523652,0.001559133,0.10252097,0.21483433,0.21483433,0.11769374,0.10194958
1974,0.3308637,0.17520297,0.0015566074,0.1023516,0.21439551,0.21439551,0.11723061,0.101510935
1975,0.3305783,0.17516929,0.0015540901,0.10218328,0.21395946,0.21395946,0.11676578,0.10107076
1976,0.33029333,0.17513543,0.001551579,0.10201589,0.21352594,0.21352594,0.11630643,0.10063509
1977,0.33000743,0.17510143,0.0015490599,0.10184944,0.21309449,0.21309449,0.11585033,0.100199305
1978,0.32972333,0.17506726,0.0015465607,0.10168392,0.21266545,0.21266545,0.11539484,0.099767976
1979,0.32943857,0.17503296,0.0015440562,0.10151953,0.21223868,0.21223868,0.114940435,0.099337794
1980,0.3291549,0.17499855,0.0015415634,0.10135598,0.21181464,0.21181464,0.11449035,0.09891142
1981,0.32887083,0.17496398,0.0015390686,0.10119345,0.21139257,0.21139257,0.11404355,0.0984869
1982,0.32858777,0.17492926,0.0015365852,0.10103183,0.21097295,0.21097295,0.11359678,0.0980651
1983,0.32830495,0.17489439,0.0015341054,0.10087114,0.21055564,0.21055564,0.11315355,0.097642645
1984,0.3280216,0.17485943,0.0015316216,0.10071147,0.21014039,0.21014039,0.112713106,0.09722526
1985,0.32773942,0.17482431,0.0015291511,0.100552596,0.20972776,0.20972776,0.11227519,0.096809626
1986,0.32745755,0.17478909,0.0015266846,0.10039474,0.20931704,0.20931704,0.11183866,0.09639768
1987,0.32717568,0.17475373,0.0015242195,0.10023777,0.20890875,0.20890875,0.11140428,0.09598463
1988,0.32689437,0.17471823,0.0015217614,0.100081645,0.20850258,0.20850258,0.11097232,0.0955761
1989,0.3266135,0.17468256,0.0015193091,0.09992644,0.20809864,0.20809864,0.11054428,0.09516797
1990,0.32633275,0.1746468,0.0015168596,0.099772155,0.20769675,0.20769675,0.1101164,0.09476392
1991,0.3260523,0.17461091,0.0015144139,0.099618696,0.207297,0.207297,0.10969257,0.094361275
1992,0.32577294,0.1745749,0.0015119804,0.09946625,0.20689939,0.20689939,0.10927085,0.093958616
1993,0.3254928,0.17453878,0.0015095404,0.09931463,0.2065042,0.2065042,0.10884824,0.09356223
1994,0.32521397,0.17450257,0.0015071138,0.09916395,0.2061112,0.2061112,0.10843179,0.09316439
1995,0.32493502,0.17446622,0.0015046879,0.09901399,0.20572022,0.20572022,0.1080158,0.09277004
1996,0.32465664,0.17442973,0.0015022691,0.09886487,0.205331,0.205331,0.10760268,0.092378244
1997,0.3243786,0.1743931,0.001499855,0.098716505,0.20494391,0.20494391,0.10719078,0.09198704
1998,0.32410163,0.17435637,0.0014974524,0.09856909,0.20455872,0.20455872,0.10678028,0.09159948
1999,0.32382396,0.1743196,0.0014950436,0.09842252,0.20417576,0.20417576,0.1063737,0.091212094
2000,0.3235471,0.17428267,0.0014926443,0.098276794,0.20379473,0.20379473,0.10596776,0.090829164
2001,0.3232702,0.17424567,0.0014902451,0.09813181,0.2034159,0.2034159,0.10556477,0.0904477
2002,0.32299381,0.17420854,0.0014878528,0.09798768,0.20303895,0.20303895,0.10516371,0.090066895
2003,0.32271832,0.1741713,0.0014854704,0.09784428,0.20266406,0.20266406,0.104766615,0.08968852
2004,0.322443,0.17413394,0.0014830908,0.097701676,0.20229077,0.20229077,0.104366705,0.089311704
2005,0.32216817,0.17409645,0.0014807172,0.097559854,0.20191945,0.20191945,0.103974104,0.08893588
2006,0.32189342,0.17405888,0.0014783454,0.09741877,0.20155023,0.20155023,0.103580154,0.08856105
2007,0.32161948,0.17402124,0.0014759824,0.097278565,0.20118266,0.20118266,0.10318757,0.08819124
2008,0.3213454,0.17398353,0.0014736184,0.09713914,0.20081721,0.20081721,0.102800384,0.087822385
2009,0.3210721,0.17394567,0.0014712644,0.09700047,0.20045365,0.20045365,0.10241194,0.08745748
2010,0.32079995,0.17390774,0.0014689219,0.096862525,0.20009199,0.20009199,0.102026984,0.0870922
2011,0.32052666,0.17386965,0.0014665698,0.09672516,0.19973207,0.19973207,0.10164229,0.086727425
2012,0.32025468,0.17383151,0.0014642316,0.096588634,0.19937356,0.19937356,0.10126123,0.086362734
2013,0.31998283,0.1737933,0.0014618951,0.09645292,0.1990171,0.1990171,0.10088171,0.08600526
2014,0.31971157,0.17375502,0.0014595655,0.09631797,0.19866265,0.19866265,0.10050532,0.08564851
2015,0.31944108,0.17371666,0.0014572443,0.09618379,0.19831008,0.19831008,0.10012713,0.08529014
2016,0.31917065,0.17367822,0.0014549243,0.09605032,0.19795938,0.19795938,0.0997538,0.0849361
2017,0.31890076,0.17363961,0.0014526116,0.095917456,0.19761041,0.19761041,0.09938245,0.084584765
2018,0.31863162,0.17360091,0.0014503071,0.09578525,0.1972629,0.1972629,0.09901052,0.084231555
2019,0.318363,0.17356217,0.0014480086,0.095653735,0.19691701,0.19691701,0.09864391,0.08388313
2020,0.3180936,0.17352332,0.0014457029,0.09552295,0.19657277,0.19657277,0.098276295,0.083535545
2021,0.31782597,0.17348446,0.0014434151,0.09539292,0.19623026,0.19623026,0.09791126,0.083190314
2022,0.31755817,0.17344551,0.0014411268,0.09526365,0.19588976,0.19588976,0.097547345,0.082844585
2023,0.31729084,0.17340642,0.001438844,0.09513495,0.19555101,0.19555101,0.097186714,0.08250215
2024,0.31702405,0.1733673,0.0014365676,0.09500681,0.1952138,0.1952138,0.096826464,0.08216109
2025,0.31675738,0.17332806,0.0014342933,0.094879396,0.19487767,0.19487767,0.09646765,0.08182351
2026,0.31649143,0.1732888,0.0014320264,0.094752595,0.19454367,0.19454367,0.09611166,0.08148482
2027,0.31622687,0.17324941,0.0014297746,0.09462664,0.19421096,0.19421096,0.09575548,0.08114934
2028,0.31596184,0.17321007,0.0014275177,0.09450126,0.19388038,0.19388038,0.09540657,0.08081421
2029,0.31569746,0.17317058,0.0014252688,0.09437657,0.19355111,0.19355111,0.095053345,0.08048147
2030,0.3154334,0.17313099,0.0014230242,0.09425238,0.19322369,0.19322369,0.09470255,0.08015147
2031,0.31516954,0.17309134,0.0014207821,0.09412883,0.19289736,0.19289736,0.09435466,0.07982004
2032,0.31490692,0.17305167,0.0014185525,0.094005935,0.19257274,0.19257274,0.09400929,0.07949263
2033,0.31464386,0.17301191,0.0014163194,0.09388369,0.19224946,0.19224946,0.09366423,0.07916501
2034,0.3143819,0.17297208,0.0014140981,0.09376213,0.19192807,0.19192807,0.09332016,0.0788385
2035,0.31412,0.17293218,0.0014118783,0.09364098,0.19160819,0.19160819,0.09297877,0.078516
2036,0.31385905,0.17289221,0.0014096681,0.0935206,0.19128944,0.19128944,0.09264001,0.07819395
2037,0.31359863,0.17285222,0.001407464,0.093400836,0.1909724,0.1909724,0.09230102,0.07787376
2038,0.3133381,0.17281212,0.0014052596,0.09328156,0.19065705,0.19065705,0.091962434,0.07755445
2039,0.31307858,0.17277202,0.0014030656,0.09316293,0.1903428,0.1903428,0.09162921,0.077235825
2040,0.31281897,0.17273179,0.0014008719,0.09304488,0.19003008,0.19003008,0.09129642,0.07692006
2041,0.3125609,0.17269152,0.0013986937,0.09292744,0.18971899,0.18971899,0.0909629,0.076605275
2042,0.31230283,0.17265123,0.0013965161,0.09281058,0.18940923,0.18940923,0.0906316,0.07628987
2043,0.31204507,0.17261094,0.0013943412,0.092694335,0.1891009,0.1891009,0.09030259,0.07597949
2044,0.31178832,0.17257051,0.0013921779,0.09257858,0.1887942,0.1887942,0.089972615,0.07566987
2045,0.31153107,0.17253001,0.0013900107,0.09246333,0.1884887,0.1884887,0.08964725,0.07535904
2046,0.3112751,0.17248948,0.0013878562,0.092348665,0.18818425,0.18818425,0.08932095,0.07505235
2047,0.31101885,0.17244889,0.0013856996,0.09223459,0.18788144,0.18788144,0.08900026,0.07474557
2048,0.31076407,0.1724083,0.0013835576,0.09212106,0.18757989,0.18757989,0.0886771,0.07444039
2049,0.31050932,0.17236772,0.0013814162,0.09200809,0.1872799,0.1872799,0.088355884,0.07413489
2050,0.31025475,0.172327,0.0013792776,0.09189569,0.18698116,0.18698116,0.08803591,0.07383483
2051,0.31000143,0.1722862,0.0013771522,0.091783725,0.18668394,0.18668394,0.087718025,0.07353484
2052,0.30974817,0.17224538,0.0013750278,0.09167217,0.18638757,0.18638757,0.087401405,0.07323161
2053,0.3094955,0.17220454,0.0013729096,0.09156131,0.18609238,0.18609238,0.087085955,0.07293368
2054,0.30924356,0.17216374,0.0013707983,0.091451086,0.18579888,0.18579888,0.08677429,0.072638415
2055,0.3089916,0.17212284,0.001368688,0.09134134,0.1855071,0.1855071,0.0864598,0.07234248
2056,0.30874076,0.17208187,0.001366589,0.09123202,0.18521628,0.18521628,0.08615018,0.07204679
2057,0.30848986,0.17204078,0.0013644907,0.09112311,0.18492664,0.18492664,0.0858391,0.071752004
2058,0.30823934,0.1719997,0.0013623966,0.09101467,0.18463789,0.18463789,0.08553263,0.07146177
2059,0.30798995,0.17195858,0.0013603136,0.09090691,0.1843503,0.1843503,0.085223824,0.07116986
2060,0.30774158,0.17191748,0.0013582408,0.09079969,0.18406433,0.18406433,0.08491729,0.07088122
2061,0.3074937,0.17187636,0.0013561732,0.09069296,0.18377987,0.18377987,0.08461144,0.07059312
2062,0.307245,0.17183515,0.0013540983,0.090586685,0.18349656,0.18349656,0.084309824,0.07030584
2063,0.30699795,0.17179388,0.0013520407,0.090480775,0.18321449,0.18321449,0.084007785,0.070019975
2064,0.30675128,0.17175259,0.001349987,0.09037522,0.18293305,0.18293305,0.0837091,0.0697343
2065,0.30650508,0.17171131,0.0013479376,0.09027032,0.18265252,0.18265252,0.0834083,0.06945208
2066,0.30625933,0.17166999,0.0013458935,0.09016595,0.18237391,0.18237391,0.08311033,0.069171
2067,0.30601373,0.17162865,0.0013438507,0.090062074,0.18209654,0.18209654,0.08281356,0.068888724
2068,0.30576912,0.17158727,0.0013418184,0.08995858,0.18182021,0.18182021,0.08251533,0.068608776
2069,0.3055242,0.17154583,0.0013397837,0.08985544,0.18154491,0.18154491,0.08222056,0.06832877
2070,0.30528086,0.17150433,0.0013377653,0.08975282,0.18127055,0.18127055,0.081928335,0.06805122
2071,0.30503732,0.17146286,0.0013357446,0.08965059,0.18099727,0.18099727,0.08163479,0.067774974
2072,0.3047945,0.1714214,0.0013337309,0.08954896,0.1807251,0.1807251,0.08134401,0.06749964
2073,0.30455232,0.17137988,0.0013317246,0.089447826,0.18045437,0.18045437,0.081054196,0.06722588
2074,0.30431142,0.17133829,0.0013297313,0.08934707,0.18018499,0.18018499,0.080765255,0.066953324
2075,0.30407047,0.17129672,0.0013277374,0.089246705,0.17991652,0.17991652,0.080478095,0.066682234
2076,0.30382955,0.17125508,0.0013257448,0.08914666,0.17964903,0.17964903,0.080191135,0.066410236
2077,0.30358934,0.1712134,0.0013237592,0.089047104,0.17938212,0.17938212,0.07990785,0.06614024
2078,0.30335033,0.17117175,0.001321786,0.08894797,0.17911664,0.17911664,0.079621024,0.06587229
2079,0.3031118,0.17113012,0.0013198169,0.08884937,0.17885199,0.17885199,0.07933979,0.06560436
2080,0.3028735,0.1710884,0.0013178509,0.08875118,0.17858893,0.17858893,0.07905578,0.065335594
2081,0.3026362,0.17104672,0.001315895,0.08865333,0.17832674,0.17832674,0.07877564,0.065071434
2082,0.30239904,0.17100494,0.0013139412,0.08855596,0.17806539,0.17806539,0.078496255,0.064807564
2083,0.30216223,0.1709632,0.0013119903,0.08845894,0.17780526,0.17780526,0.0782172,0.06454399
2084,0.30192634,0.17092143,0.0013100491,0.088362254,0.177546,0.177546,0.077940926,0.06427957
2085,0.30169162,0.17087959,0.0013081203,0.088266045,0.17728767,0.17728767,0.07766467,0.06402038
2086,0.30145636,0.17083776,0.001306186,0.0881703,0.17703028,0.17703028,0.07738693,0.06375919
2087,0.30122215,0.17079596,0.0013042619,0.088074915,0.1767742,0.1767742,0.077113435,0.06349752
2088,0.30098894,0.17075415,0.0013023479,0.08797995,0.17651895,0.17651895,0.076839164,0.063240945
2089,0.30075586,0.17071222,0.0013004363,0.08788532,0.17626481,0.17626481,0.076567024,0.06298351
2090,0.30052382,0.17067036,0.0012985347,0.08779108,0.17601146,0.17601146,0.07629597,0.06272447
2091,0.30029142,0.17062843,0.0012966298,0.08769727,0.17575909,0.17575909,0.07602732,0.06247142
2092,0.30006012,0.1705866,0.0012947352,0.087603785,0.17550778,0.17550778,0.07575677,0.062216252
2093,0.29982936,0.17054467,0.001292847,0.08751078,0.17525727,0.17525727,0.07548687,0.061963618
2094,0.29959935,0.17050274,0.0012909659,0.087418064,0.17500809,0.17500809,0.07521967,0.061711095
2095,0.29936934,0.17046078,0.0012890856,0.08732561,0.17475943,0.17475943,0.07495407,0.061458107
2096,0.29914045,0.1704188,0.0012872167,0.08723362,0.17451133,0.17451133,0.074688844,0.061208107
2097,0.2989108,0.17037687,0.0012853392,0.08714198,0.1742648,0.1742648,0.07442451,0.0609579
2098,0.298683,0.17033494,0.0012834804,0.08705075,0.17401886,0.17401886,0.074160874,0.06070934
2099,0.29845458,0.17029294,0.0012816164,0.086959906,0.17377388,0.17377388,0.073898286,0.06046269
2100,0.2982272,0.17025095,0.0012797626,0.08686938,0.17353001,0.17353001,0.07363548,0.06021556
2101,0.29800048,0.17020893,0.0012779156,0.08677914,0.17328691,0.17328691,0.07337628,0.059968427
2102,0.297775,0.17016691,0.0012760808,0.08668929,0.17304444,0.17304444,0.073118076,0.059725173
2103,0.2975489,0.17012493,0.0012742395,0.08659978,0.17280298,0.17280298,0.0728589,0.059480157
2104,0.29732442,0.17008294,0.0012724146,0.086510636,0.17256244,0.17256244,0.07259876,0.05923683
2105,0.29709977,0.17004095,0.0012705884,0.08642183,0.17232278,0.17232278,0.07234478,0.05899391
2106,0.29687595,0.16999894,0.0012687703,0.08633339,0.17208397,0.17208397,0.07208774,0.05875022
2107,0.29665172,0.1699569,0.0012669483,0.086245194,0.17184606,0.17184606,0.0718306,0.0585103
2108,0.29642922,0.16991486,0.0012651435,0.0861573,0.17160867,0.17160867,0.071578145,0.05826914
2109,0.29620707,0.16987282,0.0012633423,0.08606975,0.17137213,0.17137213,0.07132273,0.058029257
2110,0.29598558,0.16983081,0.0012615476,0.08598259,0.17113641,0.17113641,0.07107192,0.05779176
2111,0.2957641,0.16978881,0.0012597529,0.08589583,0.17090172,0.17090172,0.07081915,0.057552855
2112,0.29554415,0.1697468,0.0012579733,0.08580939,0.17066802,0.17066802,0.070567586,0.05731651
2113,0.29532367,0.16970478,0.0012561891,0.08572314,0.17043516,0.17043516,0.07031763,0.057081096
2114,0.2951048,0.16966268,0.0012544213,0.085637145,0.17020255,0.17020255,0.070068635,0.056844726
2115,0.2948861,0.16962063,0.0012526549,0.085551545,0.16997063,0.16997063,0.06982274,0.05661141
2116,0.2946682,0.16957858,0.0012508961,0.085466266,0.16973975,0.16973975,0.06957342,0.05637637
2117,0.29445037,0.16953662,0.0012491376,0.08538144,0.16950972,0.16950972,0.06932609,0.056146007
2118,0.2942333,0.16949463,0.0012473866,0.08529694,0.1692809,0.1692809,0.06907935,0.05591325
2119,0.2940169,0.1694526,0.001245643,0.085212596,0.1690528,0.1690528,0.06883517,0.055683684
2120,0.29380116,0.16941051,0.0012439066,0.0851285,0.16882515,0.16882515,0.0685911,0.055452913
2121,0.2935859,0.16936842,0.0012421749,0.08504467,0.16859795,0.16859795,0.06834929,0.05522239
2122,0.29337037,0.16932641,0.0012404396,0.08496125,0.16837147,0.16837147,0.06810576,0.054993007
2123,0.29315674,0.16928437,0.0012387238,0.08487815,0.16814601,0.16814601,0.06786396,0.054765113
2124,0.2929434,0.1692424,0.0012370099,0.08479537,0.16792147,0.16792147,0.06762306,0.054540962
2125,0.2927299,0.16920042,0.0012352951,0.08471281,0.16769764,0.16769764,0.067382105,0.054311916
2126,0.29251724,0.16915835,0.0012335889,0.08463056,0.16747437,0.16747437,0.06714201,0.05408558
2127,0.292305,0.16911636,0.0012318864,0.084548555,0.16725194,0.16725194,0.06690535,0.05386105
2128,0.2920943,0.16907433,0.0012301998,0.08446681,0.1670301,0.1670301,0.06666609,0.053637646
2129,0.29188302,0.16903232,0.001228507,0.084385395,0.16680878,0.16680878,0.06642916,0.053413283
2130,0.29167312,0.16899033,0.0012268279,0.084304236,0.16658862,0.16658862,0.06619223,0.053189967
2131,0.29146332,0.16894835,0.0012251495,0.0842234,0.1663688,0.1663688,0.06595663,0.05296706
2132,0.29125434,0.16890633,0.00122348,0.084142834,0.16614978,0.16614978,0.06572139,0.052746747
2133,0.29104596,0.16886438,0.0012218157,0.08406256,0.16593146,0.16593146,0.06548939,0.052527927
2134,0.29083797,0.16882244,0.0012201553,0.08398263,0.16571385,0.16571385,0.065253995,0.052307453
2135,0.2906305,0.16878049,0.0012185001,0.08390287,0.16549724,0.16549724,0.06502242,0.05208728
2136,0.2904237,0.16873851,0.0012168518,0.08382337,0.16528104,0.16528104,0.06479104,0.051867116
2137,0.29021692,0.16869655,0.0012152035,0.08374404,0.16506538,0.16506538,0.06455977,0.051650632
2138,0.29001096,0.1686546,0.0012135636,0.083665036,0.16485026,0.16485026,0.06432854,0.05143363
2139,0.289806,0.16861267,0.0012119332,0.083586335,0.16463588,0.16463588,0.06409855,0.05121844
2140,0.28960133,0.16857083,0.0012103048,0.083507985,0.16442223,0.16442223,0.063868925,0.05100276
2141,0.2893969,0.16852894,0.0012086796,0.08342988,0.1642096,0.1642096,0.06364024,0.05078632
2142,0.2891932,0.16848707,0.0012070612,0.083351955,0.16399756,0.16399756,0.06341326,0.050570723
2143,0.28899008,0.16844517,0.0012054491,0.08327412,0.16378585,0.16378585,0.06318554,0.050356634
2144,0.28878728,0.16840327,0.0012038401,0.08319662,0.16357432,0.16357432,0.062958956,0.05014483
2145,0.28858566,0.1683614,0.0012022426,0.08311948,0.16336356,0.16336356,0.06273461,0.0499316
2146,0.2883839,0.16831957,0.0012006435,0.083042555,0.16315402,0.16315402,0.062509276,0.049719587
2147,0.28818262,0.16827771,0.0011990491,0.08296585,0.1629449,0.1629449,0.062284436,0.049508203
2148,0.28798217,0.16823591,0.0011974624,0.082889415,0.16273628,0.16273628,0.062060006,0.049298164
2149,0.28778243,0.16819409,0.0011958836,0.082813226,0.16252849,0.16252849,0.061837897,0.04908779
2150,0.28758287,0.1681523,0.0011943057,0.08273722,0.16232105,0.16232105,0.061615027,0.048877347
2151,0.2873841,0.16811053,0.0011927356,0.08266147,0.1621142,0.1621142,0.06139335,0.048670553
2152,0.2871851,0.16806872,0.0011911639,0.08258596,0.16190809,0.16190809,0.06117188,0.04846142
2153,0.28698823,0.16802695,0.0011896128,0.082510695,0.16170244,0.16170244,0.06095221,0.048254903
2154,0.28679022,0.16798519,0.0011880504,0.08243567,0.16149744,0.16149744,0.0607306,0.04804712
2155,0.2865939,0.16794346,0.0011865044,0.08236084,0.16129304,0.16129304,0.060511496,0.047838837
2156,0.28639784,0.16790175,0.001184961,0.0822863,0.16108908,0.16108908,0.060295306,0.047634743
2157,0.2862025,0.16786008,0.0011834241,0.08221196,0.160886,0.160886,0.060075436,0.047430627
2158,0.28600723,0.16781837,0.0011818884,0.08213787,0.16068326,0.16068326,0.059857167,0.047223136
2159,0.2858124,0.16777664,0.0011803576,0.08206389,0.16048126,0.16048126,0.05964019,0.04701888
2160,0.2856186,0.167735,0.0011788361,0.08199018,0.16027944,0.16027944,0.059424803,0.04681683
2161,0.2854249,0.16769335,0.0011773156,0.08191672,0.16007829,0.16007829,0.059210867,0.04661346
2162,0.28523207,0.16765176,0.0011758031,0.08184358,0.15987794,0.15987794,0.058994308,0.04641097
2163,0.2850402,0.16761017,0.0011743003,0.08177059,0.15967831,0.15967831,0.058778603,0.04621005
2164,0.28484845,0.16756856,0.0011727988,0.08169775,0.15947913,0.15947913,0.058566157,0.046007775
2165,0.28465754,0.16752693,0.0011713059,0.08162512,0.15928017,0.15928017,0.058351897,0.04580812
2166,0.28446692,0.16748539,0.0011698152,0.08155273,0.15908176,0.15908176,0.058139876,0.045607414
2167,0.2842767,0.16744381,0.0011683289,0.08148058,0.15888396,0.15888396,0.057927307,0.045409095
2168,0.28408775,0.1674023,0.0011668544,0.08140864,0.15868676,0.15868676,0.057716057,0.045208007
2169,0.283899,0.16736084,0.0011653817,0.08133692,0.1584901,0.1584901,0.057504874,0.045010068
2170,0.28371024,0.1673193,0.0011639093,0.08126543,0.15829408,0.15829408,0.057296604,0.04481067
2171,0.283522,0.16727778,0.0011624424,0.08119403,0.15809849,0.15809849,0.057085406,0.044616316
2172,0.2833355,0.16723637,0.0011609914,0.08112292,0.15790321,0.15790321,0.056873888,0.044418685
2173,0.2831485,0.16719489,0.0011595362,0.08105205,0.15770862,0.15770862,0.056667723,0.044224143
2174,0.2829622,0.1671535,0.0011580872,0.080981344,0.15751472,0.15751472,0.05645995,0.04402738
2175,0.28277585,0.16711205,0.001156638,0.080910824,0.15732121,0.15732121,0.056250118,0.043834407
2176,0.28259033,0.16707066,0.0011551967,0.08084049,0.1571281,0.1571281,0.0560436,0.043639176
2177,0.2824054,0.16702928,0.0011537614,0.08077031,0.15693554,0.15693554,0.05583677,0.0434446
2178,0.282221,0.16698793,0.0011523307,0.08070036,0.15674333,0.15674333,0.05563154,0.04324929
2179,0.2820374,0.16694658,0.0011509084,0.08063058,0.15655158,0.15655158,0.05542616,0.043057095
2180,0.2818538,0.16690527,0.0011494851,0.08056112,0.1563604,0.1563604,0.05521874,0.04286352
2181,0.28167084,0.16686398,0.0011480687,0.08049174,0.15617007,0.15617007,0.055015318,0.042669382
2182,0.2814888,0.16682267,0.0011466612,0.08042258,0.1559799,0.1559799,0.054811347,0.04247786
2183,0.281307,0.1667814,0.0011452561,0.08035359,0.15579018,0.15579018,0.05460932,0.042289227
2184,0.28112528,0.16674007,0.0011438521,0.08028477,0.15560095,0.15560095,0.05440604,0.042099297
2185,0.2809445,0.16669884,0.0011424565,0.0802161,0.15541217,0.15541217,0.054202415,0.04190728
2186,0.28076452,0.16665761,0.0011410691,0.080147706,0.15522376,0.15522376,0.05400009,0.04172001
2187,0.28058454,0.1666165,0.0011396805,0.08007959,0.15503599,0.15503599,0.05379975,0.041529134
2188,0.28040537,0.16657533,0.0011383005,0.08001159,0.15484905,0.15484905,0.05359955,0.041341513
2189,0.28022653,0.16653414,0.0011369239,0.079943635,0.15466243,0.15466243,0.05339778,0.041153118
2190,0.28004813,0.166493,0.0011355515,0.07987586,0.15447578,0.15447578,0.053199194,0.040966414
2191,0.27987027,0.16645184,0.0011341843,0.07980827,0.15428951,0.15428951,0.05300036,0.040777177
2192,0.27969295,0.16641076,0.0011328219,0.07974094,0.15410379,0.15410379,0.052800793,0.040590454
2193,0.2795158,0.16636966,0.0011314615,0.07967382,0.1539188,0.1539188,0.05260299,0.040404636
2194,0.27933964,0.16632862,0.0011301102,0.07960694,0.1537343,0.1537343,0.05240498,0.04021928
2195,0.27916408,0.16628757,0.0011287649,0.07954011,0.15355045,0.15355045,0.052208085,0.040033627
2196,0.27898842,0.16624652,0.0011274191,0.07947339,0.15336674,0.15336674,0.052010342,0.039848212
2197,0.27881396,0.16620545,0.0011260851,0.07940688,0.15318316,0.15318316,0.051811717,0.039664537
2198,0.27863973,0.1661645,0.0011247523,0.07934058,0.15300019,0.15300019,0.05161845,0.039478287
2199,0.27846646,0.16612358,0.0011234289,0.07927455,0.15281773,0.15281773,0.051422495,0.039295003
2200,0.27829263,0.16608267,0.0011220996,0.07920869,0.15263611,0.15263611,0.05122989,0.039112598
2201,0.27812016,0.16604172,0.0011207844,0.07914294,0.15245475,0.15245475,0.051031973,0.03893056
2202,0.27794802,0.16600075,0.0011194728,0.07907726,0.1522739,0.1522739,0.050838545,0.038748298
2203,0.277776,0.16595986,0.0011181615,0.079011716,0.15209283,0.15209283,0.050646435,0.038567472
2204,0.27760485,0.16591898,0.0011168588,0.07894646,0.15191229,0.15191229,0.050452832,0.038385723
2205,0.27743417,0.16587815,0.0011155604,0.07888141,0.15173239,0.15173239,0.0502593,0.038206086
2206,0.27726325,0.16583732,0.0011142594,0.078816466,0.15155317,0.15155317,0.05006521,0.038024757
2207,0.2770936,0.16579655,0.0011129704,0.07875166,0.15137425,0.15137425,0.04987464,0.037844993
2208,0.27692434,0.16575572,0.0011116862,0.078687005,0.15119553,0.15119553,0.049683493,0.037663076
2209,0.2767552,0.16571493,0.0011104028,0.078622445,0.1510173,0.1510173,0.04949277,0.03748627
2210,0.27658647,0.1656742,0.0011091228,0.0785581,0.1508393,0.1508393,0.049300432,0.03730653
2211,0.2764192,0.16563348,0.001107857,0.07849393,0.15066183,0.15066183,0.049109593,0.03712827
2212,0.27625185,0.16559279,0.0011065906,0.07843001,0.15048477,0.15048477,0.04892199,0.03694924
2213,0.27608526,0.16555211,0.0011053314,0.07836621,0.15030856,0.15030856,0.0487313,0.036773406
2214,0.27591872,0.16551141,0.0011040729,0.07830246,0.1501323,0.1501323,0.048543207,0.03659498
2215,0.27575207,0.16547073,0.0011028132,0.07823885,0.14995627,0.14995627,0.048355047,0.03641854
2216,0.27558684,0.16543008,0.0011015675,0.07817541,0.1497805,0.1497805,0.04816705,0.03624114
2217,0.27542198,0.16538948,0.001100325,0.07811219,0.14960533,0.14960533,0.047978036,0.036069058
2218,0.2752578,0.16534892,0.0010990887,0.07804912,0.14943081,0.14943081,0.047791656,0.035890862
2219,0.2750932,0.16530836,0.0010978485,0.07798627,0.14925653,0.14925653,0.047605183,0.035716675
2220,0.27492943,0.16526783,0.001096616,0.07792353,0.14908285,0.14908285,0.04741987,0.03554377
2221,0.2747666,0.16522725,0.0010953936,0.07786087,0.14890946,0.14890946,0.047231883,0.03536729
2222,0.2746036,0.16518675,0.0010941684,0.07779832,0.14873616,0.14873616,0.047048327,0.03519598
2223,0.27444097,0.16514623,0.0010929473,0.07773595,0.1485632,0.1485632,0.04686319,0.035021942
2224,0.27427942,0.16510579,0.0010917363,0.07767384,0.14839059,0.14839059,0.04668009,0.034848526
2225,0.27411816,0.16506538,0.0010905279,0.077611804,0.14821883,0.14821883,0.046494704,0.034673925
2226,0.27395684,0.16502495,0.0010893187,0.077549875,0.14804731,0.14804731,0.046310794,0.034503836
2227,0.2737964,0.16498458,0.0010881182,0.07748806,0.14787589,0.14787589,0.046125975,0.034330968
2228,0.27363634,0.1649442,0.0010869214,0.0774264,0.14770482,0.14770482,0.045944467,0.034158986
2229,0.2734772,0.16490385,0.0010857334,0.07736491,0.14753413,0.14753413,0.04576061,0.033987846
2230,0.27331787,0.16486347,0.001084544,0.07730355,0.1473639,0.1473639,0.045576666,0.0338171
2231,0.27315944,0.16482317,0.0010833626,0.07724235,0.147194,0.147194,0.04539779,0.033647332
2232,0.27300107,0.16478291,0.0010821815,0.07718136,0.14702435,0.14702435,0.045214895,0.033476654
2233,0.27284363,0.1647426,0.0010810102,0.07712041,0.14685544,0.14685544,0.045033567,0.033305768
2234,0.2726864,0.1647023,0.001079841,0.07705958,0.14668642,0.14668642,0.044853512,0.033138037
2235,0.27252924,0.16466211,0.0010786713,0.076998904,0.14651793,0.14651793,0.044672593,0.032967675
2236,0.27237326,0.16462186,0.0010775139,0.076938346,0.14634974,0.14634974,0.04449331,0.032799102
2237,0.27221704,0.1645817,0.0010763535,0.076878056,0.14618179,0.14618179,0.044312548,0.03262927
2238,0.27206194,0.16454154,0.001075204,0.07681779,0.14601466,0.14601466,0.044132285,0.032463647
2239,0.2719066,0.16450131,0.0010740531,0.076757625,0.14584751,0.14584751,0.043953564,0.032295786
2240,0.271752,0.16446123,0.0010729077,0.07669763,0.14568064,0.14568064,0.043776203,0.032129742
2241,0.27159724,0.16442108,0.0010717615,0.076637864,0.14551422,0.14551422,0.043596666,0.031962793
2242,0.2714437,0.16438103,0.0010706267,0.07657817,0.14534837,0.14534837,0.04341956,0.031795356
2243,0.27128989,0.16434088,0.00106949,0.076518506,0.14518276,0.14518276,0.043242645,0.031628355
2244,0.27113706,0.1643008,0.0010683626,0.07645903,0.14501701,0.14501701,0.043065507,0.031466186
2245,0.2709845,0.16426076,0.0010672373,0.0763997,0.14485192,0.14485192,0.04288898,0.031299494
2246,0.270832,0.16422074,0.0010661125,0.076340534,0.14468712,0.14468712,0.042711385,0.031134108
2247,0.27068102,0.16418073,0.0010650031,0.0762815,0.14452282,0.14452282,0.042537253,0.030968912
2248,0.27052915,0.16414076,0.0010638839,0.076222494,0.14435893,0.14435893,0.042364705,0.030805936
2249,0.2703786,0.16410081,0.0010627777,0.07616369,0.14419498,0.14419498,0.04218516,0.030639304
2250,0.27022797,0.16406082,0.0010616716,0.076104954,0.14403154,0.14403154,0.042010184,0.030474862
2251,0.27007815,0.16402093,0.0010605722,0.07604634,0.14386822,0.14386822,0.04183965,0.030312147
2252,0.26992857,0.16398102,0.0010594754,0.0759879,0.14370543,0.14370543,0.04166105,0.030148834
2253,0.26977926,0.16394116,0.0010583812,0.07592962,0.14354286,0.14354286,0.041489273,0.029987482
2254,0.26963007,0.16390124,0.0010572885,0.07587145,0.14338085,0.14338085,0.04131516,0.02982614
2255,0.26948243,0.1638614,0.0010562105,0.07581339,0.14321905,0.14321905,0.041142195,0.02966149
2256,0.26933485,0.16382155,0.001055133,0.07575539,0.14305745,0.14305745,0.04096927,0.02950173
2257,0.26918715,0.16378176,0.0010540539,0.07569758,0.14289613,0.14289613,0.040796664,0.029341554
2258,0.26904082,0.16374198,0.0010529886,0.07563986,0.14273526,0.14273526,0.040625136,0.029180687
2259,0.26889428,0.16370216,0.0010519212,0.07558229,0.14257465,0.14257465,0.040452063,0.029021202
2260,0.2687483,0.16366242,0.001050859,0.075524904,0.14241442,0.14241442,0.04028218,0.02886044
2261,0.26860225,0.1636227,0.0010497955,0.07546758,0.1422546,0.1422546,0.040109467,0.0287008
2262,0.2684572,0.16358297,0.0010487423,0.075410336,0.14209493,0.14209493,0.03993989,0.028541915
2263,0.2683119,0.16354328,0.001047686,0.075353175,0.14193557,0.14193557,0.03977047,0.028379383
2264,0.26816738,0.16350356,0.0010466382,0.07529614,0.14177638,0.14177638,0.039601833,0.028220389
2265,0.2680226,0.16346392,0.0010455868,0.07523932,0.14161746,0.14161746,0.039429966,0.028064718
2266,0.26787907,0.1634243,0.0010445478,0.07518258,0.14145906,0.14145906,0.039259966,0.027904484
2267,0.26773554,0.16338465,0.0010435088,0.07512594,0.14130105,0.14130105,0.03909147,0.027745886
2268,0.2675923,0.16334501,0.0010424731,0.07506938,0.14114322,0.14114322,0.038920358,0.027589656
2269,0.26745015,0.1633054,0.0010414476,0.075012945,0.14098555,0.14098555,0.038752407,0.027432637
2270,0.26730722,0.16326582,0.001040414,0.074956656,0.14082815,0.14082815,0.03858407,0.027273875
2271,0.2671653,0.16322628,0.0010393902,0.07490041,0.14067118,0.14067118,0.03841781,0.027118297
2272,0.26702395,0.16318677,0.0010383717,0.07484435,0.14051445,0.14051445,0.038249083,0.026959924
2273,0.26688284,0.16314726,0.0010373557,0.07478842,0.14035802,0.14035802,0.03808354,0.026803583
2274,0.26674202,0.16310775,0.0010363426,0.074732564,0.14020194,0.14020194,0.037917864,0.026649017
2275,0.26660168,0.16306823,0.0010353344,0.07467674,0.14004616,0.14004616,0.037749425,0.026491761
2276,0.2664621,0.16302873,0.0010343334,0.07462105,0.13989027,0.13989027,0.037585028,0.026336325
2277,0.26632255,0.16298932,0.0010333322,0.0745656,0.13973497,0.13973497,0.037416972,0.026181573
2278,0.26618305,0.16294989,0.0010323316,0.07451025,0.1395802,0.1395802,0.03725239,0.02602645
2279,0.26604384,0.16291052,0.0010313333,0.07445492,0.13942565,0.13942565,0.03708859,0.02587213
2280,0.26590583,0.16287106,0.0010303475,0.07439966,0.13927124,0.13927124,0.03692051,0.025719546
2281,0.26576734,0.1628317,0.0010293565,0.07434456,0.13911687,0.13911687,0.036758475,0.025565086
2282,0.2656301,0.16279233,0.0010283778,0.074289575,0.1389629,0.1389629,0.03659243,0.025410186
2283,0.26549295,0.16275299,0.0010273997,0.074234724,0.13880923,0.13880923,0.036428697,0.025257925
2284,0.2653565,0.16271365,0.0010264287,0.074179955,0.13865608,0.13865608,0.036264934,0.025103865
2285,0.26521936,0.16267432,0.0010254504,0.074125275,0.13850303,0.13850303,0.03610237,0.024951149
2286,0.26508296,0.16263504,0.0010244792,0.0740707,0.13835019,0.13835019,0.035937384,0.024801705
2287,0.264947,0.16259575,0.0010235126,0.07401624,0.1381977,0.1381977,0.035776433,0.024648214
2288,0.26481152,0.1625565,0.00102255,0.0739619,0.13804545,0.13804545,0.035614844,0.024494056
2289,0.26467645,0.16251725,0.0010215921,0.07390768,0.13789356,0.13789356,0.035452522,0.024344068
2290,0.26454186,0.16247804,0.0010206383,0.07385355,0.13774195,0.13774195,0.03528987,0.024193663
2291,0.26440698,0.1624388,0.0010196817,0.07379943,0.13759053,0.13759053,0.03512768,0.024041828
2292,0.26427317,0.16239958,0.0010187359,0.073745444,0.13743913,0.13743913,0.03496703,0.023889096
2293,0.26413965,0.16236037,0.001017793,0.07369163,0.13728817,0.13728817,0.03480426,0.023740778
2294,0.2640062,0.16232121,0.00101685,0.073637895,0.13713746,0.13713746,0.03464429,0.023589768
2295,0.26387337,0.16228211,0.0010159125,0.07358429,0.13698725,0.13698725,0.03448396,0.023440663
2296,0.26374036,0.16224298,0.0010149737,0.07353069,0.13683726,0.13683726,0.034323715,0.02329091
2297,0.26360843,0.16220385,0.0010140457,0.073477186,0.13668725,0.13668725,0.03416301,0.023140492
2298,0.2634764,0.1621647,0.001013117,0.07342376,0.1365374,0.1365374,0.034005266,0.0229914
2299,0.26334476,0.16212568,0.0010121907,0.07337052,0.13638783,0.13638783,0.033845425,0.022842748
2300,0.26321328,0.1620866,0.0010112666,0.07331739,0.13623883,0.13623883,0.033686414,0.022694197
2301,0.26308253,0.16204754,0.00101035,0.073264346,0.13609016,0.13609016,0.033525642,0.022546688
2302,0.2629515,0.16200846,0.0010094303,0.07321135,0.1359414,0.1359414,0.033368606,0.022398042
2303,0.2628213,0.16196947,0.0010085183,0.073158465,0.13579302,0.13579302,0.03320866,0.02225127
2304,0.26269147,0.16193044,0.0010076103,0.07310574,0.13564487,0.13564487,0.033050917,0.02210178
2305,0.26256195,0.16189143,0.0010067052,0.07305303,0.13549718,0.13549718,0.032893144,0.02195526
2306,0.26243272,0.16185242,0.0010058031,0.07300052,0.13534956,0.13534956,0.032735087,0.021809053
2307,0.26230425,0.16181344,0.001004908,0.07294803,0.13520245,0.13520245,0.032579076,0.02166204
2308,0.2621756,0.1617745,0.0010040109,0.07289569,0.1350554,0.1350554,0.032422952,0.021515448
2309,0.26204747,0.16173548,0.0010031199,0.072843336,0.1349087,0.1349087,0.03226697,0.021369549
2310,0.26191947,0.16169652,0.0010022295,0.07279115,0.13476177,0.13476177,0.032109886,0.021223225
2311,0.26179233,0.16165759,0.0010013476,0.07273906,0.13461539,0.13461539,0.031954218,0.021078568
2312,0.26166514,0.16161871,0.0010004643,0.07268716,0.13446936,0.13446936,0.031799536,0.020933447
2313,0.26153818,0.16157988,0.0009995829,0.0726353,0.13432391,0.13432391,0.03164333,0.02078768
2314,0.26141208,0.16154099,0.0009987111,0.07258345,0.13417855,0.13417855,0.031487554,0.020644322
2315,0.26128584,0.16150205,0.0009978377,0.072531655,0.13403308,0.13403308,0.031333264,0.020498581
2316,0.26116017,0.16146314,0.0009969703,0.07247999,0.13388768,0.13388768,0.031179432,0.020355634
2317,0.26103485,0.16142435,0.0009961049,0.07242852,0.13374273,0.13374273,0.031025771,0.020210886
2318,0.26091003,0.16138561,0.0009952444,0.07237715,0.1335984,0.1335984,0.03086889,0.020066425
2319,0.26078516,0.1613468,0.0009943838,0.07232582,0.13345437,0.13345437,0.03071468,0.019924313
2320,0.2606607,0.16130793,0.0009935278,0.072274506,0.13331027,0.13331027,0.030561617,0.01978089
2321,0.26053658,0.16126911,0.0009926746,0.0722233,0.13316618,0.13316618,0.030409666,0.019636888
2322,0.2604134,0.16123039,0.0009918303,0.07217222,0.13302231,0.13302231,0.030256484,0.019495578
2323,0.26028985,0.16119161,0.0009909824,0.072121225,0.13287869,0.13287869,0.030104846,0.019351043
2324,0.26016665,0.16115291,0.0009901372,0.07207042,0.13273577,0.13273577,0.029951155,0.019210821
2325,0.26004314,0.16111419,0.0009892897,0.07201961,0.13259313,0.13259313,0.029797947,0.019066839
2326,0.2599212,0.16107547,0.0009884572,0.07196882,0.13245043,0.13245043,0.029648434,0.018925205
2327,0.25979868,0.16103673,0.0009876195,0.07191814,0.13230775,0.13230775,0.029496396,0.018783784
2328,0.25967643,0.160998,0.0009867843,0.071867555,0.13216546,0.13216546,0.029342668,0.018643202
2329,0.25955486,0.16095936,0.000985955,0.07181717,0.13202329,0.13202329,0.02919131,0.018503308
2330,0.25943306,0.16092074,0.0009851232,0.0717668,0.13188183,0.13188183,0.029040392,0.01836225
2331,0.2593119,0.16088207,0.0009842984,0.07171646,0.13174027,0.13174027,0.028889257,0.018221283
2332,0.25919145,0.16084337,0.000983481,0.071666226,0.13159879,0.13159879,0.028741628,0.01807894
2333,0.2590703,0.16080472,0.0009826558,0.07161613,0.13145763,0.13145763,0.028589671,0.017941238
2334,0.25895014,0.16076612,0.0009818402,0.07156608,0.13131678,0.13131678,0.028440649,0.017799214
2335,0.2588306,0.16072752,0.000981031,0.071516186,0.13117617,0.13117617,0.02828968,0.017660277
2336,0.25871018,0.16068888,0.0009802129,0.07146633,0.13103603,0.13103603,0.028139897,0.017521732
2337,0.25859135,0.16065028,0.0009794107,0.07141651,0.1308957,0.1308957,0.027991734,0.017382348
2338,0.2584723,0.16061172,0.0009786057,0.07136677,0.13075566,0.13075566,0.027844016,0.017243603
2339,0.2583536,0.16057312,0.0009778048,0.07131715,0.1306158,0.1306158,0.02769424,0.017105112
2340,0.25823534,0.16053465,0.000977007,0.071267724,0.13047619,0.13047619,0.027544955,0.01696561
2341,0.258117,0.1604961,0.0009762089,0.07121835,0.13033739,0.13033739,0.027397607,0.01682789
2342,0.257999,0.16045754,0.00097541476,0.07116892,0.13019852,0.13019852,0.02725095,0.016688928
2343,0.25788158,0.160419,0.00097462564,0.07111954,0.13005938,0.13005938,0.027102951,0.016552594
2344,0.25776428,0.16038047,0.000973838,0.071070336,0.1299204,0.1299204,0.02695544,0.016413268
2345,0.25764784,0.160342,0.0009730585,0.07102127,0.12978196,0.12978196,0.026807204,0.016276743
2346,0.25753093,0.16030355,0.0009722738,0.07097227,0.1296439,0.1296439,0.02665759,0.01613912
2347,0.2574146,0.16026507,0.00097149535,0.070923395,0.12950613,0.12950613,0.026514126,0.016004473
2348,0.25729853,0.16022658,0.0009707193,0.07087454,0.12936871,0.12936871,0.02636802,0.015864816
2349,0.2571823,0.1601881,0.0009699419,0.0708257,0.12923117,0.12923117,0.026219938,0.01573229
2350,0.2570664,0.16014963,0.0009691676,0.0707769,0.1290937,0.1290937,0.026076179,0.015594591
2351,0.2569512,0.1601112,0.00096840016,0.070728324,0.12895618,0.12895618,0.025926996,0.015459479
2352,0.25683624,0.16007276,0.0009676346,0.07067986,0.12881951,0.12881951,0.025784727,0.015322922
2353,0.2567211,0.16003437,0.0009668674,0.070631415,0.12868318,0.12868318,0.02563775,0.015190111
2354,0.25660703,0.159996,0.0009661102,0.07058304,0.12854688,0.12854688,0.025493797,0.015054089
2355,0.25649226,0.15995753,0.0009653473,0.070534684,0.12841076,0.12841076,0.025346551,0.01491843
2356,0.2563779,0.15991911,0.00096458796,0.07048644,0.12827449,0.12827449,0.025202893,0.014782337
2357,0.25626454,0.15988076,0.0009638379,0.07043831,0.1281386,0.1281386,0.02506077,0.014648222
2358,0.25615078,0.15984236,0.0009630841,0.07039029,0.12800312,0.12800312,0.024915293,0.014515495
2359,0.25603777,0.15980402,0.0009623375,0.07034227,0.12786788,0.12786788,0.024772692,0.0143808825
2360,0.25592488,0.15976566,0.00096159213,0.07029439,0.12773263,0.12773263,0.02462859,0.014245877
2361,0.2558121,0.15972732,0.000960848,0.07024655,0.12759785,0.12759785,0.024483683,0.014112764
2362,0.25569952,0.15968901,0.00096010504,0.07019875,0.12746303,0.12746303,0.024340166,0.013977705
2363,0.25558752,0.15965062,0.0009593689,0.07015105,0.12732856,0.12732856,0.024196872,0.013847641
2364,0.25547624,0.1596123,0.0009586393,0.070103504,0.12719412,0.12719412,0.024056828,0.013714823
2365,0.25536382,0.15957402,0.00095789804,0.07005592,0.12706007,0.12706007,0.023913298,0.013580867
2366,0.25525278,0.15953572,0.00095717044,0.07000845,0.12692605,0.12692605,0.023771195,0.013448827
2367,0.25514197,0.1594974,0.0009564458,0.0699611,0.12679225,0.12679225,0.023629028,0.013314755
2368,0.25503075,0.1594591,0.0009557165,0.06991382,0.12665896,0.12665896,0.023488514,0.013183784
2369,0.25492036,0.15942085,0.000954995,0.06986662,0.12652579,0.12652579,0.023344059,0.013051344
2370,0.25480998,0.15938255,0.0009542743,0.0698194,0.12639284,0.12639284,0.023204034,0.012919164
2371,0.25469974,0.15934427,0.00095355464,0.06977225,0.12625973,0.12625973,0.023063865,0.012788234
2372,0.25459036,0.15930593,0.0009528442,0.06972527,0.12612669,0.12612669,0.022922609,0.01265838
2373,0.25448072,0.15926774,0.00095212966,0.069678344,0.12599425,0.12599425,0.022782011,0.012526185
2374,0.25437108,0.15922955,0.0009514154,0.069631554,0.12586208,0.12586208,0.022640912,0.012393605
2375,0.2542617,0.15919133,0.00095070386,0.06958482,0.12573035,0.12573035,0.0225014,0.01226331
2376,0.254153,0.15915309,0.0009499992,0.06953807,0.1255986,0.1255986,0.022360265,0.012133943
2377,0.25404483,0.15911481,0.00094930007,0.06949137,0.1254669,0.1254669,0.022220649,0.012003918
2378,0.2539369,0.15907656,0.00094860326,0.069444746,0.1253352,0.1253352,0.022081854,0.011873927
2379,0.25382835,0.1590384,0.00094789936,0.06939834,0.12520367,0.12520367,0.021940947,0.011743086
2380,0.25372064,0.1590002,0.00094720424,0.069351956,0.12507296,0.12507296,0.02180272,0.011615928
2381,0.253613,0.158962,0.00094651,0.06930565,0.124942176,0.124942176,0.021663643,0.0114847515
2382,0.2535056,0.15892385,0.00094581756,0.06925937,0.12481163,0.12481163,0.021526,0.011356201
2383,0.25339845,0.1588856,0.00094512856,0.06921317,0.124681026,0.124681026,0.0213876,0.011228566
2384,0.25329188,0.15884747,0.00094444415,0.06916705,0.12455075,0.12455075,0.021248136,0.01109959
2385,0.25318542,0.15880932,0.0009437609,0.069121026,0.124420695,0.124420695,0.021110183,0.010971082
2386,0.25307828,0.15877116,0.0009430711,0.069075026,0.12429108,0.12429108,0.02097264,0.010843033
2387,0.2529729,0.15873298,0.0009423991,0.06902908,0.1241614,0.1241614,0.020833693,0.01071384
2388,0.25286663,0.1586948,0.00094171806,0.06898321,0.12403186,0.12403186,0.020698559,0.010586462
2389,0.25276074,0.15865667,0.00094104075,0.06893749,0.12390245,0.12390245,0.020560868,0.010457718
2390,0.25265512,0.15861855,0.0009403657,0.06889187,0.12377341,0.12377341,0.02042368,0.0103300745
2391,0.25254965,0.15858041,0.00093969225,0.06884621,0.12364474,0.12364474,0.020288672,0.010205595
2392,0.25244477,0.15854228,0.000939025,0.0688006,0.12351611,0.12351611,0.02014938,0.010074541
2393,0.25233978,0.15850416,0.0009383562,0.06875507,0.12338739,0.12338739,0.02001423,0.009949221
2394,0.2522353,0.15846606,0.0009376923,0.068709604,0.12325905,0.12325905,0.019880481,0.009821048
2395,0.25213063,0.15842797,0.0009370265,0.06866431,0.12313085,0.12313085,0.019742366,0.009697421
2396,0.25202698,0.15838988,0.00093637087,0.06861905,0.12300317,0.12300317,0.019606495,0.009570372
2397,0.2519228,0.15835178,0.00093571015,0.06857387,0.12287551,0.12287551,0.019472096,0.009442241
2398,0.25181943,0.15831366,0.00093505764,0.06852867,0.122748114,0.122748114,0.01933728,0.009320197
2399,0.2517163,0.15827551,0.00093440764,0.06848357,0.12262061,0.12262061,0.01920107,0.009192229
2400,0.2516128,0.15823746,0.00093375344,0.06843853,0.122493215,0.122493215,0.01906776,0.009067479
2401,0.25150988,0.15819938,0.0009331049,0.0683937,0.12236621,0.12236621,0.018932115,0.008942888
2402,0.25140715,0.15816137,0.00093245774,0.06834885,0.12223981,0.12223981,0.018798817,0.008818229
2403,0.2513047,0.15812328,0.0009318142,0.068304054,0.1221134,0.1221134,0.01866367,0.008691282
2404,0.25120226,0.15808518,0.0009311707,0.06825927,0.12198707,0.12198707,0.018531574,0.008566391
2405,0.25110015,0.15804712,0.00093053037,0.06821451,0.121860586,0.121860586,0.018396342,0.008442664
2406,0.25099838,0.15800908,0.0009298928,0.06816992,0.121734366,0.121734366,0.01826391,0.008320304
2407,0.2508968,0.15797107,0.0009292576,0.06812546,0.12160864,0.12160864,0.018130684,0.008195025
2408,0.25079563,0.15793304,0.00092862593,0.06808101,0.12148326,0.12148326,0.017996248,0.008070392
2409,0.25069484,0.157895,0.0009279984,0.06803657,0.121357955,0.121357955,0.017864607,0.0079488885
2410,0.250593,0.15785693,0.00092736084,0.06799212,0.121232495,0.121232495,0.017732015,0.007822626
2411,0.25049224,0.15781891,0.00092673337,0.067947865,0.12110695,0.12110695,0.017599005,0.0077005816
2412,0.25039166,0.15778095,0.0009261072,0.06790369,0.120982066,0.120982066,0.01746635,0.0075770114
2413,0.2502914,0.15774298,0.0009254843,0.06785958,0.12085755,0.12085755,0.0173334,0.0074533233
2414,0.25019097,0.15770495,0.00092486036,0.067815475,0.12073328,0.12073328,0.017201636,0.007331073
2415,0.2500911,0.15766694,0.00092424167,0.067771405,0.12060881,0.12060881,0.017070364,0.0072085904
2416,0.24999091,0.15762892,0.0009236198,0.06772747,0.12048453,0.12048453,0.016939338,0.0070867245
2417,0.24989167,0.15759094,0.0009230073,0.06768355,0.12036047,0.12036047,0.016807811,0.0069640754
2418,0.24979213,0.15755297,0.0009223916,0.067639746,0.12023651,0.12023651,0.016676612,0.0068422435
2419,0.24969262,0.157515,0.0009217761,0.067596026,0.120113,0.120113,0.016546316,0.0067209653
2420,0.24959356,0.15747702,0.00092116534,0.067552336,0.1199896,0.1199896,0.016413568,0.0066004205
2421,0.24949467,0.1574391,0.00092055567,0.0675087,0.11986635,0.11986635,0.01628477,0.0064767594
2422,0.24939615,0.1574011,0.0009199505,0.0674651,0.11974334,0.11974334,0.016155168,0.006354454
2423,0.24929734,0.15736313,0.00091934204,0.06742155,0.119620346,0.119620346,0.016024867,0.0062339455
2424,0.2491987,0.15732518,0.00091873534,0.06737807,0.11949743,0.11949743,0.015896782,0.0061136778
2425,0.24910116,0.15728727,0.00091813883,0.06733473,0.11937486,0.11937486,0.015765615,0.00599335
2426,0.24900283,0.15724933,0.000917535,0.06729139,0.11925262,0.11925262,0.01563468,0.0058723646
2427,0.24890497,0.15721136,0.00091693614,0.06724809,0.11913051,0.11913051,0.015504995,0.0057528284
2428,0.24880747,0.15717341,0.0009163406,0.0672049,0.11900827,0.11900827,0.015376348,0.0056325044
2429,0.24870986,0.15713547,0.0009157438,0.06716173,0.11888644,0.11888644,0.015247574,0.005511907
2430,0.24861285,0.15709758,0.00091515266,0.06711867,0.118764564,0.118764564,0.015119479,0.0053904094
2431,0.24851611,0.15705965,0.0009145646,0.06707566,0.118643194,0.118643194,0.014991822,0.005271777
2432,0.2484192,0.15702173,0.00091397465,0.06703272,0.118522,0.118522,0.014862347,0.0051539876
2433,0.24832308,0.15698376,0.0009133933,0.066989824,0.11840082,0.11840082,0.0147325685,0.0050350977
2434,0.24822618,0.15694587,0.0009128031,0.06694701,0.11827994,0.11827994,0.01460504,0.0049149953
2435,0.24813028,0.15690795,0.0009122233,0.06690428,0.1181591,0.1181591,0.014479637,0.004796236
2436,0.24803418,0.15687001,0.0009116417,0.066861525,0.11803856,0.11803856,0.014350597,0.0046755266
2437,0.24793893,0.1568321,0.0009110684,0.06681888,0.117918015,0.117918015,0.0142233595,0.00455745
2438,0.24784306,0.15679419,0.0009104887,0.06677625,0.11779767,0.11779767,0.01409819,0.004440285
2439,0.24774745,0.15675633,0.00090991124,0.066733755,0.11767745,0.11767745,0.01396868,0.004322841
2440,0.24765226,0.15671842,0.0009093385,0.06669127,0.11755775,0.11755775,0.013843197,0.004202843
2441,0.24755722,0.15668054,0.0009087669,0.066648826,0.117438056,0.117438056,0.013716796,0.004087816
2442,0.24746238,0.15664269,0.00090819685,0.06660649,0.11731836,0.11731836,0.01358963,0.0039687674
2443,0.24736737,0.15660478,0.0009076258,0.06656419,0.117198974,0.117198974,0.013463013,0.0038524007
2444,0.24727261,0.1565669,0.000907057,0.06652191,0.11707977,0.11707977,0.013337352,0.0037338384
2445,0.24717844,0.15652901,0.0009064942,0.066479765,0.116960526,0.116960526,0.01321106,0.0036165742
2446,0.24708445,0.15649116,0.0009059329,0.06643762,0.116841584,0.116841584,0.013086811,0.0034990092
2447,0.24699041,0.15645327,0.00090537145,0.06639551,0.11672283,0.11672283,0.012959521,0.0033828057
2448,0.24689695,0.15641542,0.0009048154,0.06635354,0.116604164,0.116604164,0.012832938,0.0032675134
2449,0.24680279,0.15637757,0.0009042522,0.06631158,0.11648582,0.11648582,0.012709956,0.0031492512
2450,0.24670956,0.15633973,0.00090369827,0.06626971,0.116367646,0.116367646,0.01258571,0.003033315
2451,0.2466164,0.15630189,0.0009031451,0.06622788,0.116249524,0.116249524,0.012459548,0.0029183151
2452,0.24652305,0.15626402,0.0009025904,0.066186056,0.11613172,0.11613172,0.012336368,0.0028024511
2453,0.24642971,0.15622616,0.00090203545,0.06614433,0.116013706,0.116013706,0.012212174,0.002685523
2454,0.24633747,0.15618835,0.0009014912,0.06610271,0.11589607,0.11589607,0.012085893,0.0025700901
2455,0.2462448,0.15615053,0.00090094266,0.06606113,0.11577885,0.11577885,0.0119623225,0.0024560734
2456,0.2461524,0.15611272,0.00090039696,0.066019565,0.11566168,0.11566168,0.011838332,0.0023413291
2457,0.24606039,0.15607487,0.0008998552,0.06597801,0.11554457,0.11554457,0.011716895,0.0022250055
2458,0.24596734,0.156037,0.0008993034,0.065936536,0.115427524,0.115427524,0.011591639,0.0021093294
2459,0.24587601,0.15599915,0.0008987686,0.06589517,0.11531061,0.11531061,0.01147132,0.0019955738
2460,0.24578401,0.1559614,0.0008982261,0.06585388,0.11519416,0.11519416,0.011346819,0.0018826775
2461,0.24569288,0.1559236,0.00089769275,0.065812655,0.11507789,0.11507789,0.011223232,0.0017664201
2462,0.24560073,0.15588573,0.00089715014,0.06577138,0.114961855,0.114961855,0.011099377,0.0016533929
2463,0.24550968,0.1558479,0.00089661777,0.065730214,0.11484537,0.11484537,0.0109793395,0.0015376711
2464,0.24541894,0.15581007,0.00089608866,0.065689094,0.11472923,0.11472923,0.010854056,0.0014253622
2465,0.24532798,0.15577228,0.0008955569,0.06564807,0.11461361,0.11461361,0.010736223,0.0013097897
2466,0.2452372,0.15573446,0.0008950273,0.06560707,0.114498034,0.114498034,0.010611337,0.0011972899
2467,0.24514645,0.15569665,0.00089449814,0.06556614,0.11438261,0.11438261,0.010488937,0.0010856804
2468,0.24505599,0.15565886,0.0008939713,0.065525286,0.11426743,0.11426743,0.010367613,0.00096948515
2469,0.24496597,0.15562108,0.0008934489,0.06548445,0.11415247,0.11415247,0.01024695,0.00085713156
2470,0.2448754,0.15558325,0.0008929215,0.06544371,0.11403748,0.11403748,0.0101252105,0.0007442166
2471,0.24478574,0.15554537,0.0008924037,0.06540292,0.113922775,0.113922775,0.0100041125,0.0006344196
2472,0.2446959,0.15550761,0.000891883,0.06536228,0.1138078,0.1138078,0.00988298,0.0005209226
2473,0.24460626,0.15546988,0.0008913637,0.065321684,0.11369341,0.11369341,0.0097624855,0.0004095516
2474,0.24451655,0.1554321,0.0008908444,0.06528112,0.113579236,0.113579236,0.009642428,0.00029630974
2475,0.24442703,0.1553943,0.0008903272,0.06524062,0.11346511,0.11346511,0.0095201135,0.00018320563
2476,0.24433762,0.15535648,0.0008898113,0.06520013,0.113351025,0.113351025,0.009401138,7.266167e-05
2477,0.24424842,0.1553187,0.0008892972,0.065159716,0.11323706,0.11323706,0.009283057,-3.997967e-05
2478,0.2441594,0.15528098,0.0008887841,0.06511935,0.11312337,0.11312337,0.009161761,-0.00015213736
2479,0.24407075,0.15524319,0.0008882757,0.06507905,0.11300982,0.11300982,0.009042096,-0.00026305334
2480,0.2439816,0.15520541,0.0008877618,0.06503881,0.11289646,0.11289646,0.008921508,-0.0003740694
2481,0.24389341,0.1551677,0.00088725716,0.06499864,0.11278327,0.11278327,0.00880013,-0.00048421236
2482,0.24380484,0.15512985,0.00088675,0.064958505,0.11267033,0.11267033,0.008683298,-0.00059541897
2483,0.24371636,0.15509212,0.0008862425,0.0649184,0.11255726,0.11255726,0.008562993,-0.00070670585
2484,0.24362832,0.15505439,0.0008857393,0.06487835,0.112444356,0.112444356,0.008445701,-0.00081629725
2485,0.24354032,0.15501663,0.0008852369,0.06483834,0.11233173,0.11233173,0.008325068,-0.00092804444
2486,0.24345234,0.15497889,0.0008847346,0.06479843,0.11221925,0.11221925,0.008207974,-0.0010394573
2487,0.24336505,0.15494114,0.000884239,0.06475853,0.11210715,0.11210715,0.00808985,-0.0011482413
2488,0.24327707,0.15490341,0.00088373653,0.06471864,0.11199489,0.11199489,0.007971877,-0.0012592331
2489,0.24318975,0.15486568,0.0008832406,0.06467888,0.1118828,0.1118828,0.0078523755,-0.00136806
2490,0.24310306,0.15482794,0.0008827512,0.06463917,0.11177104,0.11177104,0.007735678,-0.0014792308
2491,0.2430159,0.1547902,0.00088225707,0.06459949,0.11165939,0.11165939,0.007620033,-0.0015875578
2492,0.24292913,0.15475248,0.0008817666,0.06455986,0.11154771,0.11154771,0.0075012236,-0.0016957637
2493,0.24284196,0.1547147,0.00088127254,0.06452029,0.11143633,0.11143633,0.0073842974,-0.0018051006
2494,0.24275552,0.15467703,0.0008807848,0.06448079,0.11132517,0.11132517,0.007266013,-0.001914129
2495,0.24266917,0.1546393,0.0008802986,0.0644413,0.11121414,0.11121414,0.007149447,-0.0020239542
2496,0.24258265,0.15460157,0.00087981083,0.06440184,0.1111032,0.1111032,0.0070337225,-0.0021331273
2497,0.24249664,0.15456383,0.000879328,0.06436243,0.110992365,0.110992365,0.006914726,-0.0022395866
2498,0.24241072,0.15452614,0.00087884575,0.06432318,0.110881686,0.110881686,0.006798924,-0.0023476346
2499,0.24232495,0.15448844,0.000878365,0.064283945,0.11077149,0.11077149,0.006681523,-0.002456163
2500,0.24223912,0.15445073,0.0008778839,0.06424469,0.11066125,0.11066125,0.0065671117,-0.002565773
2501,0.24215378,0.154413,0.0008774078,0.06420543,0.110550985,0.110550985,0.006450941,-0.0026708576
2502,0.24206783,0.15437531,0.0008769251,0.0641663,0.11044052,0.11044052,0.0063348226,-0.002780437
2503,0.24198258,0.15433763,0.0008764496,0.06412724,0.11033061,0.11033061,0.0062185638,-0.0028879796
2504,0.2418977,0.15429993,0.00087597774,0.06408822,0.110221066,0.110221066,0.00610315,-0.002997378
2505,0.24181224,0.15426224,0.00087550003,0.06404922,0.1101116,0.1101116,0.0059881452,-0.0031020925
2506,0.24172765,0.15422451,0.00087503134,0.06401031,0.110002145,0.110002145,0.005873896,-0.003210109
2507,0.24164316,0.15418686,0.00087456295,0.063971415,0.1098928,0.1098928,0.005755921,-0.0033171438
2508,0.24155807,0.15414914,0.00087408925,0.06393258,0.1097837,0.1097837,0.0056433706,-0.0034244615
2509,0.24147399,0.15411149,0.000873625,0.06389384,0.109674685,0.109674685,0.005527825,-0.0035304662
2510,0.2413898,0.15407377,0.0008731602,0.06385506,0.10956601,0.10956601,0.0054131513,-0.0036347401
2511,0.241305,0.1540361,0.0008726889,0.063816324,0.109457135,0.109457135,0.005299651,-0.0037423626
2512,0.24122056,0.15399846,0.000872221,0.063777655,0.10934844,0.10934844,0.0051837238,-0.0038482177
2513,0.24113682,0.15396076,0.00087176054,0.063739076,0.10924,0.10924,0.00507085,-0.003955255
2514,0.2410531,0.15392315,0.0008712996,0.063700534,0.10913176,0.10913176,0.0049555404,-0.0040623886
2515,0.2409689,0.15388545,0.00087083445,0.06366202,0.10902361,0.10902361,0.0048431517,-0.0041685407
2516,0.24088565,0.15384778,0.0008703786,0.06362358,0.108915545,0.108915545,0.004730026,-0.004271589
2517,0.24080211,0.15381016,0.0008699196,0.06358511,0.10880781,0.10880781,0.004616338,-0.004377708
2518,0.24071851,0.15377253,0.0008694598,0.06354672,0.10870009,0.10870009,0.0045025116,-0.0044845645
2519,0.24063566,0.1537349,0.00086900766,0.06350837,0.10859234,0.10859234,0.00438871,-0.004590329
2520,0.24055235,0.1536973,0.0008685505,0.0634701,0.10848483,0.10848483,0.0042756023,-0.0046949144
2521,0.24046934,0.15365961,0.00086809736,0.063431874,0.10837742,0.10837742,0.0041634776,-0.004800305
2522,0.24038626,0.15362203,0.00086764235,0.06339369,0.108270414,0.108270414,0.004053127,-0.004906189
2523,0.24030387,0.1535844,0.0008671947,0.063355505,0.10816333,0.10816333,0.0039365706,-0.0050103962
2524,0.24022055,0.15354678,0.00086673774,0.063317396,0.108056314,0.108056314,0.0038263272,-0.0051125605
2525,0.24013841,0.15350915,0.00086629257,0.0632793,0.107949555,0.107949555,0.0037131188,-0.0052183615
2526,0.24005613,0.15347153,0.0008658459,0.0632413,0.10784284,0.10784284,0.0036020465,-0.005323715
2527,0.2399734,0.15343398,0.00086539425,0.06320334,0.1077365,0.1077365,0.0034901393,-0.005426956
2528,0.23989144,0.15339634,0.000864951,0.06316538,0.1076302,0.1076302,0.003377976,-0.0055318163
2529,0.2398092,0.15335879,0.00086450414,0.0631275,0.10752383,0.10752383,0.003264212,-0.0056348965
2530,0.23972738,0.15332115,0.0008640622,0.06308968,0.10741783,0.10741783,0.003152967,-0.0057379697
2531,0.23964584,0.15328358,0.00086362264,0.06305192,0.10731196,0.10731196,0.0030419785,-0.0058422796
2532,0.23956442,0.15324597,0.00086318445,0.06301417,0.10720626,0.10720626,0.002932501,-0.005946562
2533,0.23948306,0.15320839,0.0008627466,0.062976435,0.10710048,0.10710048,0.002820585,-0.006047562
2534,0.23940212,0.15317084,0.0008623127,0.06293877,0.10699475,0.10699475,0.0027087894,-0.0061513754
2535,0.239321,0.15313324,0.0008618774,0.06290119,0.106889345,0.106889345,0.0025971811,-0.0062558493
2536,0.23924027,0.1530957,0.0008614457,0.06286362,0.10678421,0.10678421,0.0024866187,-0.0063574715
2537,0.23915884,0.15305808,0.0008610075,0.06282605,0.106679104,0.106679104,0.0023747948,-0.006460638
2538,0.23907831,0.15302055,0.00086057774,0.06278857,0.10657395,0.10657395,0.0022669444,-0.006563534
2539,0.23899755,0.15298302,0.00086014526,0.06275118,0.106469065,0.106469065,0.0021569678,-0.0066655166
2540,0.238917,0.15294546,0.0008597153,0.06271383,0.10636469,0.10636469,0.0020473553,-0.0067680026
2541,0.23883665,0.15290794,0.00085928704,0.06267645,0.10626018,0.10626018,0.0019363859,-0.006870279
2542,0.23875612,0.15287034,0.0008588578,0.06263915,0.10615567,0.10615567,0.0018264446,-0.0069710542
2543,0.23867613,0.15283278,0.0008584335,0.062601835,0.10605122,0.10605122,0.0017178361,-0.007073477
2544,0.23859648,0.15279523,0.0008580126,0.06256469,0.10594678,0.10594678,0.0016091438,-0.0071746944
2545,0.23851615,0.15275773,0.0008575841,0.06252748,0.10584297,0.10584297,0.0015001618,-0.0072774854
2546,0.23843649,0.15272024,0.0008571625,0.062490378,0.10573909,0.10573909,0.0013898062,-0.0073795016
2547,0.23835623,0.1526827,0.0008567352,0.062453263,0.10563556,0.10563556,0.0012826216,-0.0074801515
2548,0.2382766,0.15264514,0.0008563146,0.062416185,0.105531886,0.105531886,0.0011692676,-0.00758082
2549,0.23819782,0.15260766,0.0008559015,0.062379193,0.10542804,0.10542804,0.0010611233,-0.0076812967
2550,0.23811778,0.15257016,0.0008554763,0.06234223,0.10532471,0.10532471,0.00095375534,-0.0077833473
2551,0.2380381,0.15253265,0.0008550545,0.062305264,0.10522149,0.10522149,0.0008451473,-0.007883998
2552,0.2379592,0.15249515,0.00085464056,0.06226841,0.1051183,0.1051183,0.00073654484,-0.007984641
2553,0.23788032,0.15245767,0.0008542265,0.06223159,0.105015464,0.105015464,0.0006286283,-0.008084124
2554,0.23780063,0.15242016,0.0008538047,0.06219476,0.104912534,0.104912534,0.0005196342,-0.008186312
2555,0.23772168,0.15238269,0.0008533899,0.06215798,0.10480956,0.10480956,0.00041453913,-0.008288272
2556,0.23764332,0.15234523,0.0008529809,0.062121354,0.104706965,0.104706965,0.0003043823,-0.008386671
2557,0.23756401,0.15230778,0.00085256237,0.062084608,0.10460493,0.10460493,0.00019841362,-0.008486397
2558,0.2374854,0.15227026,0.00085215137,0.062047977,0.10450219,0.10450219,9.080721e-05,-0.008584635
2559,0.23740637,0.1522328,0.0008517359,0.062011406,0.104399964,0.104399964,-1.6621314e-05,-0.008685399
2560,0.2373291,0.1521954,0.00085133704,0.06197485,0.10429801,0.10429801,-0.0001254091,-0.008785554
2561,0.23725024,0.15215792,0.0008509232,0.06193836,0.10419614,0.10419614,-0.00023159105,-0.008883583
2562,0.23717204,0.1521205,0.00085051527,0.061901864,0.10409439,0.10409439,-0.000337434,-0.008982668
2563,0.2370936,0.15208301,0.0008501058,0.0618654,0.10399245,0.10399245,-0.00044545485,-0.009084116
2564,0.23701614,0.15204561,0.00084970525,0.061829027,0.10389074,0.10389074,-0.000553478,-0.0091814585
2565,0.236938,0.15200818,0.00084929826,0.061792694,0.10378937,0.10378937,-0.00065849023,-0.009282042
2566,0.23686023,0.15197076,0.0008488947,0.061756417,0.10368814,0.10368814,-0.0007654582,-0.009381253
2567,0.23678255,0.15193336,0.000848492,0.061720114,0.10358705,0.10358705,-0.00087139383,-0.009480488
2568,0.23670508,0.15189593,0.00084809156,0.061683804,0.10348579,0.10348579,-0.0009774875,-0.00957816
2569,0.23662803,0.15185855,0.00084769464,0.061647583,0.103384495,0.103384495,-0.0010827456,-0.009677043
2570,0.23655078,0.1518212,0.00084729586,0.061611462,0.10328369,0.10328369,-0.001189003,-0.0097754365
2571,0.23647295,0.15178381,0.0008468914,0.061575353,0.103183046,0.103183046,-0.0012932983,-0.009876051
2572,0.23639646,0.15174645,0.00084650016,0.061539277,0.10308239,0.10308239,-0.0014007047,-0.009971917
2573,0.23631983,0.15170908,0.0008461075,0.061503176,0.10298197,0.10298197,-0.0015078979,-0.010070181
2574,0.23624322,0.15167171,0.00084571517,0.061467186,0.102881454,0.102881454,-0.0016109163,-0.010167688
2575,0.23616698,0.15163437,0.00084532617,0.061431214,0.10278112,0.10278112,-0.0017162443,-0.0102659175
2576,0.23609069,0.15159705,0.0008449363,0.061395302,0.10268078,0.10268078,-0.0018222469,-0.010363453
2577,0.23601422,0.15155971,0.000844545,0.061359446,0.10258079,0.10258079,-0.0019277392,-0.010459924
2578,0.23593816,0.1515224,0.0008441577,0.061323564,0.10248106,0.10248106,-0.0020317987,-0.010558321
2579,0.2358619,0.15148507,0.0008437683,0.061287753,0.10238113,0.10238113,-0.0021366247,-0.010655582
2580,0.23578596,0.15144768,0.0008433827,0.061251942,0.10228149,0.10228149,-0.0022405419,-0.010752625
2581,0.23571032,0.15141043,0.0008429989,0.061216224,0.10218169,0.10218169,-0.0023455354,-0.010849543
2582,0.23563378,0.15137315,0.0008426063,0.061180506,0.10208226,0.10208226,-0.0024503376,-0.010945363
2583,0.23555851,0.15133585,0.0008422265,0.061144866,0.10198305,0.10198305,-0.0025545955,-0.011045256
2584,0.23548263,0.15129857,0.00084184064,0.06110924,0.1018838,0.1018838,-0.002659828,-0.011139526
2585,0.23540735,0.15126127,0.0008414608,0.061073594,0.10178457,0.10178457,-0.0027631728,-0.011237123
2586,0.23533168,0.15122397,0.00084107707,0.06103807,0.10168547,0.10168547,-0.002865688,-0.01133192
2587,0.2352564,0.15118675,0.0008406965,0.06100252,0.10158672,0.10158672,-0.0029694117,-0.011430413
2588,0.23518082,0.15114948,0.00084031344,0.06096706,0.10148788,0.10148788,-0.0030749105,-0.011526745
2589,0.23510548,0.1511122,0.0008399328,0.06093158,0.10138934,0.10138934,-0.0031782673,-0.011621674
2590,0.23503047,0.15107499,0.00083955476,0.060896188,0.10129065,0.10129065,-0.003280677,-0.011718458
2591,0.2349558,0.15103775,0.0008391805,0.06086079,0.10119227,0.10119227,-0.0033856388,-0.0118153
2592,0.23488063,0.15100053,0.00083880086,0.060825508,0.101093866,0.101093866,-0.0034871497,-0.011911161
2593,0.23480567,0.15096329,0.00083842373,0.06079022,0.10099571,0.10099571,-0.0035914476,-0.012007212
2594,0.23473126,0.15092613,0.0008380512,0.06075494,0.1008977,0.1008977,-0.003694623,-0.012101187
2595,0.23465672,0.15088892,0.0008376781,0.060719673,0.10079974,0.10079974,-0.0037964163,-0.012196154
2596,0.23458296,0.15085176,0.00083731196,0.060684502,0.100701615,0.100701615,-0.0038978118,-0.012292598
2597,0.23450765,0.15081461,0.0008369304,0.06064936,0.10060407,0.10060407,-0.0040003518,-0.012387533
2598,0.23443371,0.15077744,0.0008365626,0.06061427,0.100506485,0.100506485,-0.004103369,-0.01248253
2599,0.23435923,0.1507402,0.0008361902,0.06057915,0.10040912,0.10040912,-0.0042053047,-0.01257652
2600,0.2342855,0.15070304,0.0008358247,0.060544085,0.10031123,0.10031123,-0.004308409,-0.012671375
2601,0.2342113,0.15066597,0.0008354533,0.06050908,0.10021381,0.10021381,-0.0044098003,-0.012768576
2602,0.23413785,0.15062888,0.0008350897,0.06047412,0.100116916,0.100116916,-0.004512869,-0.012862893
2603,0.23406388,0.15059173,0.0008347215,0.060439173,0.100019895,0.100019895,-0.0046130135,-0.012958603
2604,0.23398966,0.15055458,0.0008343507,0.060404208,0.09992289,0.09992289,-0.0047155535,-0.013051582
2605,0.23391664,0.15051748,0.0008339917,0.060369406,0.099825665,0.099825665,-0.0048162197,-0.013145706
2606,0.23384371,0.1504804,0.00083363306,0.06033457,0.099729106,0.099729106,-0.0049182363,-0.013240515
2607,0.23377004,0.15044333,0.0008332672,0.06029982,0.09963256,0.09963256,-0.0050186464,-0.013334059
2608,0.23369709,0.15040626,0.00083290826,0.060265016,0.09953621,0.09953621,-0.0051212283,-0.01342718
2609,0.23362416,0.15036918,0.0008325498,0.06023033,0.09943948,0.09943948,-0.0052229976,-0.013521052
2610,0.23355076,0.1503321,0.00083218655,0.06019559,0.09934323,0.09934323,-0.0053231856,-0.013616143
2611,0.23347828,0.1502951,0.00083183177,0.06016104,0.09924699,0.09924699,-0.0054235863,-0.013709951
2612,0.23340492,0.15025808,0.00083146844,0.060126383,0.09915126,0.09915126,-0.0055234754,-0.0138025265
2613,0.23333283,0.150221,0.00083111826,0.060091745,0.0990553,0.0990553,-0.005625873,-0.013895652
2614,0.23325998,0.15018396,0.00083076017,0.060057215,0.098958984,0.098958984,-0.0057255058,-0.013988173
2615,0.2331879,0.150147,0.00083040894,0.060022745,0.098863155,0.098863155,-0.0058264798,-0.014082812
2616,0.23311523,0.15011,0.00083005225,0.059988316,0.098767795,0.098767795,-0.0059275515,-0.01417458
2617,0.23304316,0.15007308,0.0008297008,0.059953824,0.09867255,0.09867255,-0.00602549,-0.014270259
2618,0.23297036,0.15003602,0.0008293434,0.059919354,0.09857696,0.09857696,-0.0061276974,-0.01436072
2619,0.23289919,0.14999904,0.00082900154,0.059885014,0.09848126,0.09848126,-0.0062259324,-0.01445526
2620,0.23282653,0.14996214,0.00082864385,0.059850644,0.098386124,0.098386124,-0.006326907,-0.014547595
2621,0.23275481,0.1499252,0.0008282961,0.059816387,0.0982909,0.0982909,-0.0064248457,-0.014640031
2622,0.23268312,0.14988829,0.0008279484,0.059782073,0.098196,0.098196,-0.006524701,-0.014733064
2623,0.23261103,0.14985138,0.0008275964,0.059747785,0.09810087,0.09810087,-0.006626213,-0.0148263015
2624,0.23253998,0.14981443,0.0008272556,0.05971359,0.09800598,0.09800598,-0.006726331,-0.014917712
2625,0.23246804,0.14977758,0.00082690467,0.05967938,0.09791124,0.09791124,-0.0068255365,-0.015010552
2626,0.23239702,0.14974073,0.00082656293,0.059645265,0.097816646,0.097816646,-0.006924402,-0.015100688
2627,0.2323255,0.14970383,0.00082621665,0.059611134,0.097722135,0.097722135,-0.0070214756,-0.015192263
2628,0.23225427,0.14966695,0.00082587317,0.05957702,0.097627774,0.097627774,-0.007120401,-0.015285294
2629,0.23218349,0.1496301,0.0008255338,0.059543006,0.09753296,0.09753296,-0.0072200773,-0.01537949
2630,0.23211257,0.14959325,0.00082519324,0.059508994,0.09743881,0.09743881,-0.0073189,-0.015467664
2631,0.23204179,0.1495565,0.0008248529,0.05947501,0.097344786,0.097344786,-0.007415939,-0.015558831
2632,0.23197117,0.14951964,0.00082451536,0.05944106,0.09725091,0.09725091,-0.00751605,-0.0156522
2633,0.23190057,0.14948283,0.00082417746,0.059407108,0.09715694,0.09715694,-0.0076147094,-0.015743576
2634,0.23183021,0.14944604,0.0008238416,0.059373207,0.09706278,0.09706278,-0.0077122846,-0.015832445
2635,0.23175967,0.14940926,0.00082350406,0.059339434,0.09696891,0.09696891,-0.007810304,-0.015926298
2636,0.23168936,0.14937258,0.0008231679,0.059305627,0.09687566,0.09687566,-0.007908082,-0.016016493
2637,0.23161931,0.14933576,0.0008228356,0.059271827,0.09678233,0.09678233,-0.008007906,-0.016107311
2638,0.23154902,0.14929901,0.00082250003,0.059238024,0.096688606,0.096688606,-0.008103776,-0.01619834
2639,0.2314788,0.14926231,0.0008221649,0.059204333,0.0965949,0.0965949,-0.008202823,-0.016290538
2640,0.23140875,0.14922562,0.0008218312,0.05917065,0.09650183,0.09650183,-0.008300904,-0.01638053
2641,0.23133928,0.14918895,0.00082150317,0.059137028,0.09640885,0.09640885,-0.008400008,-0.016473304
2642,0.23126943,0.14915223,0.000821172,0.05910332,0.09631597,0.09631597,-0.008496526,-0.016562738
2643,0.23119955,0.1491156,0.0008208394,0.059069704,0.09622264,0.09622264,-0.00859216,-0.01665314
2644,0.23112974,0.14907897,0.0008205077,0.05903617,0.09612968,0.09612968,-0.008691706,-0.016743774
2645,0.23106053,0.14904238,0.00082018145,0.05900268,0.09603704,0.09603704,-0.008789874,-0.016833434
2646,0.23099104,0.14900573,0.0008198531,0.058969155,0.095944434,0.095944434,-0.008884689,-0.016924895
2647,0.23092163,0.1489691,0.0008195252,0.058935706,0.09585176,0.09585176,-0.008982034,-0.017012876
2648,0.23085247,0.14893247,0.0008192,0.058902226,0.09575926,0.09575926,-0.009079175,-0.017102752
2649,0.23078266,0.1488959,0.00081886747,0.058868803,0.09566663,0.09566663,-0.009175042,-0.0171918
2650,0.23071411,0.14885938,0.0008185474,0.05883542,0.0955744,0.0955744,-0.009270852,-0.017283687
2651,0.23064527,0.14882287,0.0008182239,0.05880209,0.09548235,0.09548235,-0.009369857,-0.01737265
2652,0.2305763,0.14878629,0.0008179001,0.058768712,0.09539028,0.09539028,-0.009465145,-0.017461006
2653,0.2305074,0.14874975,0.0008175766,0.05873541,0.09529798,0.09529798,-0.00956451,-0.017550642
2654,0.23043865,0.14871325,0.00081725395,0.05870217,0.09520571,0.09520571,-0.009658661,-0.017640457
2655,0.23036957,0.14867678,0.0008169278,0.05866895,0.09511397,0.09511397,-0.009755913,-0.017730983
2656,0.23030111,0.1486403,0.0008166081,0.058635727,0.0950223,0.0950223,-0.009852356,-0.017821163
2657,0.23023283,0.14860386,0.0008162897,0.058602527,0.09493052,0.09493052,-0.009949088,-0.01791024
2658,0.23016441,0.14856735,0.00081597053,0.058569413,0.09483885,0.09483885,-0.010043198,-0.01799647
2659,0.2300963,0.14853096,0.00081565336,0.058536306,0.094747245,0.094747245,-0.010139804,-0.018086419
2660,0.23002847,0.14849456,0.0008153391,0.05850322,0.09465595,0.09465595,-0.01023558,-0.01817539
2661,0.22996022,0.14845817,0.00081502047,0.058470223,0.09456465,0.09456465,-0.01032909,-0.018263597
2662,0.2298924,0.1484217,0.00081470696,0.05843716,0.09447347,0.09447347,-0.010426089,-0.018350633
2663,0.22982457,0.1483853,0.00081439264,0.058404233,0.09438203,0.09438203,-0.010521749,-0.018440297
2664,0.22975668,0.14834902,0.00081407675,0.058371235,0.09429118,0.09429118,-0.010616497,-0.018529542
2665,0.22968942,0.1483126,0.0008137683,0.058338344,0.09420031,0.09420031,-0.010712428,-0.018617937
2666,0.22962174,0.1482763,0.00081345445,0.05830542,0.094109364,0.094109364,-0.0108080935,-0.018706642
2667,0.22955471,0.14823999,0.00081314717,0.05827256,0.09401848,0.09401848,-0.010901299,-0.01879506
2668,0.22948736,0.1482037,0.0008128366,0.058239684,0.09392784,0.09392784,-0.010998395,-0.018882725
2669,0.22942019,0.14816739,0.00081252796,0.058206912,0.09383715,0.09383715,-0.011091918,-0.018972311
2670,0.22935322,0.14813112,0.000812221,0.058174115,0.09374658,0.09374658,-0.011186615,-0.019059213
2671,0.22928618,0.14809488,0.00081191305,0.058141373,0.09365593,0.09365593,-0.011282496,-0.019147957
2672,0.22921987,0.14805871,0.00081161154,0.058108624,0.09356572,0.09356572,-0.011377806,-0.01923503
2673,0.22915244,0.1480225,0.0008112994,0.058075897,0.09347552,0.09347552,-0.011471437,-0.019322187
2674,0.22908612,0.14798623,0.00081099884,0.058043245,0.09338521,0.09338521,-0.011566816,-0.019410798
2675,0.22901958,0.14795008,0.00081069494,0.058010615,0.09329497,0.09329497,-0.011661127,-0.019496538
2676,0.22895312,0.14791395,0.0008103917,0.05797801,0.09320504,0.09320504,-0.0117542185,-0.01958357
2677,0.22888666,0.14787775,0.0008100892,0.05794545,0.09311516,0.09311516,-0.011849094,-0.019671336
2678,0.22882032,0.14784163,0.0008097869,0.057912942,0.093025185,0.093025185,-0.011944066,-0.019759791
2679,0.22875398,0.14780547,0.00080948515,0.057880446,0.09293547,0.09293547,-0.012036761,-0.019846622
2680,0.22868821,0.14776933,0.0008091887,0.057847947,0.09284587,0.09284587,-0.012132031,-0.01993488
2681,0.22862215,0.14773327,0.0008088888,0.057815526,0.09275617,0.09275617,-0.01222465,-0.020019745
2682,0.22855616,0.1476972,0.0008085896,0.0577831,0.092666805,0.092666805,-0.0123205725,-0.020107623
2683,0.22849017,0.14766116,0.0008082901,0.057750728,0.09257736,0.09257736,-0.012411801,-0.020194707
2684,0.22842395,0.1476251,0.0008079885,0.057718366,0.09248821,0.09248821,-0.012506265,-0.020281592
2685,0.22835842,0.14758907,0.0008076935,0.057686042,0.0923989,0.0923989,-0.012598131,-0.020368332
2686,0.22829276,0.14755309,0.00080739666,0.057653707,0.09230951,0.09230951,-0.012691557,-0.02045512
2687,0.22822735,0.14751711,0.0008071024,0.057621494,0.09222062,0.09222062,-0.012785835,-0.020541254
2688,0.22816157,0.14748111,0.00080680463,0.05758923,0.092131905,0.092131905,-0.012878288,-0.02062785
2689,0.22809657,0.14744517,0.0008065141,0.057557076,0.09204277,0.09204277,-0.0129722925,-0.020715255
2690,0.22803113,0.1474092,0.00080621935,0.057524864,0.0919541,0.0919541,-0.013064293,-0.020801617
2691,0.22796609,0.14737332,0.0008059277,0.057492774,0.09186514,0.09186514,-0.013158424,-0.020888217
2692,0.22790135,0.14733744,0.0008056392,0.05746066,0.09177678,0.09177678,-0.013251729,-0.020973727
2693,0.22783613,0.14730152,0.000805346,0.057428587,0.0916884,0.0916884,-0.013344805,-0.021058379
2694,0.22777179,0.1472656,0.00080506195,0.057396494,0.09159983,0.09159983,-0.013437201,-0.021144433
2695,0.22770692,0.14722976,0.0008047716,0.0573645,0.09151124,0.09151124,-0.013529649,-0.021229858
2696,0.22764236,0.14719401,0.0008044835,0.057332512,0.09142309,0.09142309,-0.013622601,-0.021314824
2697,0.22757727,0.14715819,0.0008041907,0.05730054,0.09133513,0.09133513,-0.013714781,-0.021402644
2698,0.22751303,0.14712237,0.00080390665,0.057268567,0.09124684,0.09124684,-0.013805479,-0.021485804
2699,0.22744876,0.14708656,0.000803622,0.057236627,0.09115856,0.09115856,-0.013898241,-0.021574285
2700,0.22738439,0.14705081,0.00080333574,0.057204742,0.09107053,0.09107053,-0.013991086,-0.021659195
2701,0.22732049,0.14701514,0.00080305355,0.057172947,0.09098264,0.09098264,-0.014084498,-0.021744447
2702,0.22725564,0.14697939,0.0008027625,0.05714112,0.09089525,0.09089525,-0.014174737,-0.021831276
2703,0.22719204,0.14694369,0.0008024836,0.057109296,0.090807416,0.090807416,-0.014264158,-0.021915039
2704,0.22712821,0.146908,0.000802202,0.057077527,0.09071964,0.09071964,-0.014357757,-0.021999026
2705,0.22706476,0.14687236,0.000801924,0.057045795,0.09063195,0.09063195,-0.014448394,-0.022083959
2706,0.2270011,0.14683679,0.00080164307,0.057014093,0.090544425,0.090544425,-0.014542341,-0.02217077
2707,0.22693703,0.14680111,0.0008013591,0.056982405,0.09045718,0.09045718,-0.014635061,-0.022253692
2708,0.22687393,0.14676557,0.0008010837,0.056950778,0.09036995,0.09036995,-0.014724791,-0.022338275
2709,0.22681007,0.14672993,0.0008008014,0.05691914,0.0902827,0.0902827,-0.014818292,-0.022422802
2710,0.22674641,0.14669442,0.0008005199,0.05688757,0.09019533,0.09019533,-0.01490876,-0.022507006
2711,0.22668308,0.14665887,0.0008002421,0.056856006,0.09010832,0.09010832,-0.01500003,-0.022592772
2712,0.22662024,0.14662339,0.00079996855,0.056824435,0.09002138,0.09002138,-0.01508874,-0.022676209
2713,0.22655731,0.14658785,0.0007996946,0.056792904,0.08993443,0.08993443,-0.015181233,-0.022760855
2714,0.22649422,0.14655241,0.0007994182,0.056761418,0.08984727,0.08984727,-0.015272537,-0.022847336
2715,0.22643092,0.14651702,0.0007991389,0.05673001,0.08976045,0.08976045,-0.015362285,-0.02293042
2716,0.22636843,0.14648157,0.0007988685,0.056698613,0.08967413,0.08967413,-0.015456142,-0.02301347
2717,0.22630563,0.14644615,0.00079859473,0.056667194,0.0895877,0.0895877,-0.01554427,-0.023098107
2718,0.22624284,0.14641069,0.0007983215,0.05663579,0.08950079,0.08950079,-0.01563648,-0.023181638
2719,0.22618037,0.14637537,0.00079804996,0.05660448,0.08941373,0.08941373,-0.01572743,-0.023265544
2720,0.22611791,0.14634009,0.00079777825,0.056573194,0.08932769,0.08932769,-0.015816478,-0.023351386
2721,0.22605556,0.14630473,0.0007975083,0.056541923,0.08924166,0.08924166,-0.015909119,-0.02343431
2722,0.22599341,0.14626944,0.0007972397,0.05651064,0.0891554,0.0891554,-0.015997732,-0.023517665
2723,0.2259312,0.14623415,0.00079697033,0.056479353,0.08906897,0.08906897,-0.016090447,-0.023602037
2724,0.225869,0.14619891,0.0007967008,0.056448214,0.08898284,0.08898284,-0.016179593,-0.023686964
2725,0.22580716,0.14616369,0.0007964347,0.05641707,0.08889714,0.08889714,-0.01626847,-0.023769459
2726,0.22574556,0.14612846,0.00079617096,0.056385934,0.0888113,0.0888113,-0.016358629,-0.023852352
2727,0.22568339,0.14609323,0.0007959016,0.056354817,0.08872523,0.08872523,-0.016448058,-0.02393542
2728,0.22562191,0.1460581,0.00079563813,0.056323726,0.088639274,0.088639274,-0.016538652,-0.02401959
2729,0.22556078,0.14602296,0.0007953783,0.056292735,0.08855346,0.08855346,-0.016628694,-0.024102135
2730,0.22549933,0.1459878,0.0007951153,0.056261726,0.088468075,0.088468075,-0.01671904,-0.024185743
2731,0.22543806,0.1459527,0.00079485367,0.05623069,0.08838254,0.08838254,-0.016807156,-0.024269598
2732,0.22537698,0.14591762,0.00079459354,0.056199748,0.088296875,0.088296875,-0.016897015,-0.024349619
2733,0.22531562,0.14588256,0.00079433055,0.0561688,0.08821144,0.08821144,-0.01698655,-0.024434216
2734,0.22525457,0.14584751,0.0007940705,0.056137867,0.08812626,0.08812626,-0.017076321,-0.024515972
2735,0.22519366,0.14581251,0.0007938115,0.056107037,0.08804102,0.08804102,-0.017164323,-0.024598738
2736,0.22513331,0.14577746,0.0007935585,0.05607616,0.08795596,0.08795596,-0.01725471,-0.024682812
2737,0.22507179,0.1457425,0.0007932929,0.056045353,0.08787054,0.08787054,-0.017344633,-0.024763659
2738,0.22501118,0.14570755,0.00079303636,0.056014568,0.0877856,0.0877856,-0.017433643,-0.024848748
2739,0.22495043,0.14567263,0.00079277804,0.05598379,0.0877006,0.0877006,-0.01752302,-0.024929967
2740,0.22488953,0.14563772,0.00079251814,0.055953033,0.087615654,0.087615654,-0.017610874,-0.025012773
2741,0.22482897,0.14560284,0.0007922614,0.055922303,0.087530926,0.087530926,-0.017700024,-0.025095254
2742,0.22476873,0.145568,0.00079200725,0.055891577,0.087446116,0.087446116,-0.01778941,-0.025177095
2743,0.22470877,0.14553313,0.0007917563,0.05586089,0.08736132,0.08736132,-0.017877785,-0.025258956
2744,0.22464822,0.14549838,0.00079149846,0.055830255,0.0872766,0.0872766,-0.017968446,-0.02534184
2745,0.2245882,0.14546359,0.00079124613,0.05579969,0.087192066,0.087192066,-0.018055066,-0.025423573
2746,0.2245287,0.14542879,0.00079099904,0.05576911,0.08710767,0.08710767,-0.018142927,-0.025505196
2747,0.22446856,0.14539406,0.0007907451,0.055738535,0.08702316,0.08702316,-0.018231736,-0.025587678
2748,0.22440891,0.14535935,0.0007904956,0.055708013,0.08693871,0.08693871,-0.018321248,-0.02566912
2749,0.22434947,0.14532468,0.000790248,0.05567758,0.086854324,0.086854324,-0.018409379,-0.025750967
2750,0.22429007,0.14529,0.00079000066,0.05564713,0.08677034,0.08677034,-0.018497756,-0.025832966
2751,0.22423041,0.1452554,0.00078975,0.05561668,0.08668645,0.08668645,-0.018586937,-0.025913134
2752,0.22417119,0.14522074,0.00078950444,0.055586234,0.0866026,0.0866026,-0.018675199,-0.025995977
2753,0.2241121,0.14518608,0.00078926014,0.055555865,0.08651825,0.08651825,-0.018762909,-0.026075847
2754,0.22405282,0.14515151,0.00078901317,0.055525523,0.08643417,0.08643417,-0.018851157,-0.026158119
2755,0.22399327,0.14511701,0.00078876247,0.055495225,0.08635045,0.08635045,-0.018937683,-0.026241189
2756,0.22393459,0.1450825,0.0007885208,0.055464916,0.086267,0.086267,-0.019026745,-0.026320238
2757,0.2238754,0.14504796,0.00078827434,0.055434678,0.08618325,0.08618325,-0.019112613,-0.02640218
2758,0.22381689,0.14501342,0.00078803464,0.055404406,0.086099185,0.086099185,-0.019200565,-0.02648375
2759,0.22375831,0.14497909,0.00078779226,0.055374227,0.08601537,0.08601537,-0.019290175,-0.026562087
2760,0.22369972,0.14494468,0.00078755035,0.055344064,0.08593254,0.08593254,-0.019377522,-0.026645754
2761,0.22364119,0.14491022,0.00078730966,0.055313893,0.085849375,0.085849375,-0.01946449,-0.026727457
2762,0.22358231,0.14487582,0.0007870649,0.055283688,0.08576572,0.08576572,-0.01955138,-0.026807606
2763,0.22352421,0.14484152,0.00078682683,0.055253636,0.08568206,0.08568206,-0.019638196,-0.026888836
2764,0.22346595,0.14480723,0.00078658713,0.05522363,0.085599,0.085599,-0.019724993,-0.026969638
2765,0.22340769,0.14477298,0.0007863472,0.055193625,0.08551634,0.08551634,-0.01981228,-0.027051317
2766,0.22334927,0.14473861,0.0007861066,0.055163566,0.08543325,0.08543325,-0.019900892,-0.02712967
2767,0.22329122,0.14470437,0.0007858684,0.055133585,0.085349835,0.085349835,-0.019987196,-0.027211327
2768,0.22323331,0.14467023,0.00078563084,0.055103626,0.085266784,0.085266784,-0.02007472,-0.02729132
2769,0.22317535,0.14463608,0.00078539265,0.055073727,0.085184224,0.085184224,-0.020162413,-0.027372867
2770,0.2231178,0.1446019,0.0007851591,0.055043783,0.085101984,0.085101984,-0.020247726,-0.02745275
2771,0.22305992,0.1445677,0.0007849223,0.055013884,0.08501891,0.08501891,-0.020336542,-0.027531892
2772,0.22300234,0.14453362,0.0007846872,0.054984067,0.0849357,0.0849357,-0.020422636,-0.027611634
2773,0.22294496,0.14449957,0.00078445394,0.054954287,0.08485327,0.08485327,-0.02050694,-0.027693504
2774,0.22288778,0.1444655,0.0007842227,0.054924525,0.084771015,0.084771015,-0.020594655,-0.027773973
2775,0.22283036,0.14443147,0.0007839889,0.054894753,0.08468868,0.08468868,-0.020681119,-0.027851537
2776,0.22277339,0.14439744,0.0007837595,0.054865006,0.08460607,0.08460607,-0.020767093,-0.027934087
2777,0.22271612,0.14436348,0.00078352646,0.05483532,0.08452355,0.08452355,-0.020853922,-0.028013833
2778,0.22265956,0.1443296,0.0007832997,0.054805655,0.08444156,0.08444156,-0.02094179,-0.02809176
2779,0.22260238,0.14429568,0.0007830671,0.054776005,0.08435964,0.08435964,-0.02102619,-0.028171368
2780,0.22254556,0.14426172,0.0007828385,0.054746386,0.084277324,0.084277324,-0.021113224,-0.028252814
2781,0.22248915,0.14422786,0.0007826128,0.054716818,0.08419502,0.08419502,-0.021199595,-0.028331233
2782,0.22243257,0.14419404,0.00078238535,0.05468725,0.0841129,0.0841129,-0.02128467,-0.028411621
2783,0.22237566,0.14416029,0.00078215374,0.05465772,0.084031284,0.084031284,-0.021370558,-0.028490558
2784,0.22231925,0.14412646,0.00078192796,0.0546282,0.083949596,0.083949596,-0.021456322,-0.02857106
2785,0.22226253,0.14409265,0.0007816989,0.054598734,0.08386768,0.08386768,-0.021540947,-0.028650802
2786,0.2222065,0.1440589,0.000781476,0.05456925,0.08378579,0.08378579,-0.021628883,-0.028729795
2787,0.22215049,0.1440252,0.0007812528,0.054539848,0.08370403,0.08370403,-0.021714829,-0.028808776
2788,0.2220943,0.14399153,0.0007810278,0.054510474,0.083622545,0.083622545,-0.021799188,-0.028887514
2789,0.2220386,0.14395788,0.0007808072,0.054481093,0.08354103,0.08354103,-0.021885814,-0.02896832
2790,0.22198263,0.14392427,0.0007805837,0.05445175,0.083459415,0.083459415,-0.021972205,-0.029046962
2791,0.22192654,0.14389072,0.0007803582,0.05442245,0.08337804,0.08337804,-0.022056015,-0.0291248
2792,0.22187102,0.1438571,0.0007801392,0.054393187,0.08329686,0.08329686,-0.022142502,-0.029203746
2793,0.22181508,0.14382356,0.00077991514,0.054363932,0.08321556,0.08321556,-0.022227757,-0.029284041
2794,0.2217597,0.14379004,0.0007796968,0.05433468,0.08313437,0.08313437,-0.022312438,-0.029360931
2795,0.2217039,0.14375655,0.00077947346,0.054305527,0.083053075,0.083053075,-0.022398237,-0.029441072
2796,0.22164848,0.14372313,0.0007792535,0.054276366,0.08297205,0.08297205,-0.022483747,-0.02951992
2797,0.2215935,0.14368972,0.0007790378,0.05424729,0.082891196,0.082891196,-0.02256735,-0.029598815
2798,0.22153799,0.14365627,0.0007788172,0.054218154,0.0828105,0.0828105,-0.022654435,-0.029676942
2799,0.22148296,0.14362288,0.0007786009,0.054189075,0.082729556,0.082729556,-0.022737496,-0.029754013
2800,0.22142793,0.14358957,0.0007783836,0.054160036,0.08264868,0.08264868,-0.022823036,-0.02983473
2801,0.22137302,0.14355625,0.0007781677,0.05413102,0.08256796,0.08256796,-0.0229087,-0.029913183
2802,0.22131819,0.1435229,0.0007779529,0.05410198,0.08248753,0.08248753,-0.022992939,-0.029992063
2803,0.22126287,0.14348966,0.0007777321,0.05407304,0.08240658,0.08240658,-0.023077447,-0.030069664
2804,0.22120854,0.14345643,0.00077752117,0.054044135,0.08232596,0.08232596,-0.023161478,-0.03014719
2805,0.2211538,0.14342323,0.0007773056,0.05401523,0.08224564,0.08224564,-0.023247354,-0.030226318
2806,0.22109999,0.14339004,0.00077709946,0.053986385,0.082165286,0.082165286,-0.023331907,-0.030303124
2807,0.2210454,0.1433569,0.000776885,0.053957522,0.08208502,0.08208502,-0.023414882,-0.030380953
2808,0.22099078,0.14332378,0.00077667,0.053928696,0.08200458,0.08200458,-0.023497626,-0.03045847
2809,0.22093678,0.1432907,0.0007764608,0.053899884,0.08192444,0.08192444,-0.023582574,-0.030537423
2810,0.22088256,0.14325763,0.0007762494,0.053871118,0.08184453,0.08184453,-0.023666892,-0.030616311
2811,0.22082877,0.1432246,0.0007760417,0.0538424,0.081764325,0.081764325,-0.023752594,-0.030691806
2812,0.22077471,0.14319165,0.00077583053,0.053813733,0.08168405,0.08168405,-0.02383925,-0.030770186
2813,0.22072057,0.14315867,0.000775619,0.053785056,0.081604384,0.081604384,-0.023920296,-0.030849306
2814,0.22066723,0.1431257,0.00077541533,0.05375642,0.08152447,0.08152447,-0.02400335,-0.03092585
2815,0.22061354,0.14309278,0.0007752076,0.053727802,0.08144442,0.08144442,-0.024086967,-0.031003198
2816,0.22055987,0.14305992,0.00077499944,0.053699225,0.08136479,0.08136479,-0.024170473,-0.031079918
2817,0.22050664,0.14302708,0.00077479566,0.053670663,0.081285276,0.081285276,-0.024256216,-0.031158224
2818,0.22045313,0.14299423,0.000774589,0.053642105,0.081205696,0.081205696,-0.024338856,-0.03123493
2819,0.2203997,0.14296141,0.0007743828,0.05361362,0.08112589,0.08112589,-0.024422655,-0.0313137
2820,0.22034606,0.14292873,0.0007741733,0.0535852,0.08104637,0.08104637,-0.024506766,-0.031389818
2821,0.22029379,0.14289598,0.0007739781,0.05355677,0.0809673,0.0809673,-0.024590202,-0.031468138
2822,0.2202408,0.14286323,0.00077377574,0.053528365,0.0808879,0.0808879,-0.024674317,-0.031545207
2823,0.22018749,0.14283052,0.0007735696,0.053499974,0.08080822,0.08080822,-0.024756817,-0.031620163
2824,0.22013499,0.14279795,0.0007733704,0.053471636,0.08072882,0.08072882,-0.024841297,-0.03170022
2825,0.22008184,0.14276537,0.00077316456,0.05344331,0.080650166,0.080650166,-0.024923697,-0.03177304
2826,0.220029,0.14273275,0.00077296246,0.053414986,0.080571085,0.080571085,-0.025006868,-0.03185153
2827,0.21997687,0.1427002,0.0007727668,0.053386744,0.080491975,0.080491975,-0.02509005,-0.031930488
2828,0.21992409,0.14266771,0.0007725638,0.053358555,0.08041292,0.08041292,-0.02517062,-0.0320063
2829,0.21987101,0.1426352,0.00077235827,0.0533304,0.08033406,0.08033406,-0.025256986,-0.032083437
2830,0.21981958,0.14260276,0.0007721681,0.053302243,0.08025535,0.08025535,-0.025339745,-0.032157958
2831,0.21976721,0.14257029,0.00077196927,0.05327412,0.08017666,0.08017666,-0.025421023,-0.032235146
2832,0.21971461,0.14253789,0.0007717671,0.05324602,0.08009776,0.08009776,-0.025504025,-0.032312635
2833,0.21966252,0.14250554,0.0007715698,0.053217918,0.08001918,0.08001918,-0.025588091,-0.032388896
2834,0.21961078,0.14247319,0.00077137596,0.053189863,0.07994078,0.07994078,-0.025668852,-0.032465626
2835,0.21955869,0.14244087,0.00077117805,0.053161837,0.07986236,0.07986236,-0.025751827,-0.032541394
2836,0.2195066,0.14240861,0.00077097997,0.053133853,0.079783835,0.079783835,-0.025833469,-0.032617103
2837,0.21945523,0.14237638,0.0007707885,0.05310595,0.07970542,0.07970542,-0.025916623,-0.032693822
2838,0.21940386,0.14234419,0.0007705967,0.053077996,0.07962722,0.07962722,-0.026000485,-0.032769598
2839,0.21935165,0.14231195,0.00077039696,0.053050093,0.07954895,0.07954895,-0.026081374,-0.032845758
2840,0.21930027,0.14227979,0.00077020476,0.053022254,0.07947076,0.07947076,-0.026165398,-0.03292036
2841,0.21924922,0.14224765,0.0007700157,0.0529944,0.079392456,0.079392456,-0.026245117,-0.032997478
2842,0.21919805,0.1422156,0.00076982455,0.052966602,0.07931435,0.07931435,-0.026329283,-0.033073355
2843,0.21914645,0.14218357,0.00076962874,0.052938834,0.07923671,0.07923671,-0.026410006,-0.03314832
2844,0.21909577,0.14215153,0.0007694424,0.05291109,0.07915901,0.07915901,-0.026492791,-0.03322257
2845,0.2190442,0.14211944,0.0007692476,0.052883375,0.07908109,0.07908109,-0.026573133,-0.033299826
2846,0.21899328,0.14208753,0.0007690574,0.05285569,0.07900275,0.07900275,-0.026654895,-0.033376906
2847,0.21894282,0.14205563,0.000768872,0.05282804,0.07892506,0.07892506,-0.026735652,-0.03344992
2848,0.21889228,0.14202374,0.0007686853,0.052800417,0.07884792,0.07884792,-0.026818713,-0.033526078
2849,0.2188411,0.14199181,0.00076849293,0.052772813,0.0787703,0.0787703,-0.026900763,-0.033600923
2850,0.21879038,0.14195997,0.0007683043,0.05274523,0.07869234,0.07869234,-0.026981898,-0.03367749
2851,0.21874006,0.14192821,0.0007681185,0.05271773,0.078614704,0.078614704,-0.02706332,-0.033753425
2852,0.21868987,0.14189647,0.000767934,0.052690223,0.078537785,0.078537785,-0.027144752,-0.033827912
2853,0.21863931,0.14186469,0.00076774624,0.052662753,0.07846072,0.07846072,-0.027226105,-0.033903506
2854,0.21858855,0.14183295,0.000767556,0.05263529,0.07838301,0.07838301,-0.027306875,-0.033979785
2855,0.2185381,0.1418013,0.00076736807,0.05260787,0.078305535,0.078305535,-0.02738732,-0.034054622
2856,0.21848816,0.14176969,0.0007671847,0.052580487,0.078228615,0.078228615,-0.027469601,-0.03412986
2857,0.2184382,0.1417381,0.00076700095,0.052553136,0.0781516,0.0781516,-0.027550593,-0.034204304
2858,0.21838814,0.14170645,0.00076681684,0.052525815,0.07807465,0.07807465,-0.02763195,-0.034278955
2859,0.21833816,0.14167492,0.0007666325,0.05249854,0.07799741,0.07799741,-0.027712313,-0.034354135
2860,0.2182886,0.14164342,0.0007664517,0.05247126,0.077920675,0.077920675,-0.027794313,-0.034428615
2861,0.21823889,0.14161195,0.00076626946,0.052444052,0.07784378,0.07784378,-0.027875466,-0.034503065
2862,0.21818906,0.14158052,0.0007660854,0.052416846,0.07776704,0.07776704,-0.02795436,-0.03457876
2863,0.2181395,0.14154905,0.00076590443,0.052389655,0.077690266,0.077690266,-0.028036015,-0.0346535
2864,0.21809027,0.14151773,0.0007657253,0.052362517,0.077613465,0.077613465,-0.028116554,-0.03472739
2865,0.21804142,0.14148639,0.00076555024,0.052335426,0.07753701,0.07753701,-0.028199496,-0.0348008
2866,0.21799192,0.14145505,0.00076536863,0.05230834,0.07746083,0.07746083,-0.028278671,-0.03487788
2867,0.21794282,0.1414237,0.00076519116,0.05228131,0.077384144,0.077384144,-0.028359827,-0.034952436
2868,0.21789381,0.14139251,0.0007650129,0.052254297,0.07730759,0.07730759,-0.028439716,-0.035024423
2869,0.21784447,0.1413613,0.0007648318,0.052227326,0.07723146,0.07723146,-0.028517326,-0.035098538
2870,0.21779567,0.14133005,0.00076465623,0.052200355,0.07715514,0.07715514,-0.028601082,-0.035173092
2871,0.21774676,0.1412989,0.00076447864,0.052173413,0.07707883,0.07707883,-0.028680919,-0.035249792
2872,0.21769768,0.14126779,0.00076429883,0.052146528,0.07700265,0.07700265,-0.028760597,-0.035321288
2873,0.21764964,0.14123666,0.00076412974,0.052119676,0.07692667,0.07692667,-0.028840337,-0.03539503
2874,0.2176007,0.1412056,0.000763951,0.05209284,0.07685089,0.07685089,-0.028918458,-0.03547044
2875,0.21755198,0.14117455,0.00076377427,0.052066095,0.07677486,0.07677486,-0.029001664,-0.035541844
2876,0.21750343,0.14114355,0.0007635989,0.0520393,0.07669882,0.07669882,-0.029080156,-0.03561798
2877,0.21745488,0.14111261,0.00076342263,0.05201258,0.076622896,0.076622896,-0.029160503,-0.03569246
2878,0.2174064,0.1410817,0.000763247,0.05198587,0.07654724,0.07654724,-0.029241566,-0.03576507
2879,0.21735835,0.14105079,0.0007630756,0.05195917,0.07647191,0.07647191,-0.029321909,-0.03583757
2880,0.21731004,0.14101996,0.00076290086,0.0519325,0.07639602,0.07639602,-0.029400062,-0.03591145
2881,0.21726179,0.14098914,0.0007627266,0.051905904,0.07632038,0.07632038,-0.029477911,-0.035985928
2882,0.2172142,0.14095835,0.0007625585,0.051879358,0.07624507,0.07624507,-0.029560998,-0.036060154
2883,0.21716581,0.14092755,0.0007623826,0.051852845,0.07616993,0.07616993,-0.029638845,-0.036133215
2884,0.21711776,0.14089675,0.00076221,0.051826335,0.07609418,0.07609418,-0.02971827,-0.03620552
2885,0.21707006,0.14086607,0.00076203985,0.051799864,0.076018594,0.076018594,-0.029798456,-0.03627899
2886,0.21702273,0.14083546,0.0007618727,0.051773418,0.07594364,0.07594364,-0.029877104,-0.036351617
2887,0.2169747,0.14080474,0.00076169975,0.051746998,0.07586898,0.07586898,-0.029957665,-0.036427014
2888,0.21692702,0.14077407,0.0007615295,0.05172061,0.075793736,0.075793736,-0.030034892,-0.036497775
2889,0.2168792,0.14074352,0.0007613568,0.05169428,0.0757184,0.0757184,-0.030110963,-0.036569487
2890,0.21683237,0.14071308,0.00076119293,0.051667947,0.075643614,0.075643614,-0.0301938,-0.036643997
2891,0.21678486,0.14068256,0.00076102297,0.05164168,0.07556921,0.07556921,-0.030272782,-0.036715984
2892,0.21673757,0.14065203,0.00076085544,0.051615406,0.075494096,0.075494096,-0.030350994,-0.03679177
2893,0.21669066,0.14062156,0.00076069095,0.051589202,0.07541889,0.07541889,-0.030430086,-0.036863267
2894,0.21664357,0.14059123,0.00076052337,0.05156303,0.07534431,0.07534431,-0.030508228,-0.036935885
2895,0.21659665,0.14056088,0.00076035765,0.051536877,0.07527026,0.07527026,-0.030587003,-0.03700887
2896,0.21654938,0.14053045,0.0007601893,0.051510766,0.075195685,0.075195685,-0.030667797,-0.037081
2897,0.21650335,0.14050013,0.0007600323,0.0514847,0.07512089,0.07512089,-0.030745564,-0.037153386
2898,0.21645594,0.1404699,0.0007598605,0.051458634,0.07504647,0.07504647,-0.030823983,-0.037224755
2899,0.21640956,0.14043967,0.000759699,0.051432624,0.0749723,0.0749723,-0.030901084,-0.037296366
2900,0.2163631,0.14040947,0.0007595362,0.051406655,0.07489832,0.07489832,-0.030979015,-0.03736978
2901,0.21631686,0.14037926,0.000759376,0.051380698,0.074823916,0.074823916,-0.031057712,-0.03744212
2902,0.21627007,0.14034912,0.00075920956,0.05135477,0.07474967,0.07474967,-0.03113582,-0.037513398
2903,0.21622384,0.14031903,0.0007590481,0.051328864,0.07467552,0.07467552,-0.031214757,-0.037585262
2904,0.21617715,0.14028898,0.00075888174,0.051302996,0.07460155,0.07460155,-0.031291954,-0.03765774
2905,0.21613133,0.14025891,0.0007587242,0.051277183,0.07452792,0.07452792,-0.031369254,-0.0377307
2906,0.21608487,0.14022891,0.00075855956,0.051251348,0.074453734,0.074453734,-0.031448312,-0.037804883
2907,0.21603869,0.14019898,0.00075839716,0.051225558,0.07437983,0.07437983,-0.031524606,-0.037877094
2908,0.21599261,0.14016904,0.00075823575,0.051199812,0.07430629,0.07430629,-0.031603474,-0.037947934
2909,0.21594691,0.14013913,0.0007580777,0.051174123,0.07423245,0.07423245,-0.03168357,-0.038018875
2910,0.21590087,0.14010923,0.00075791636,0.051148437,0.07415868,0.07415868,-0.031757563,-0.0380907
2911,0.215855,0.14007942,0.0007577559,0.05112281,0.07408506,0.07408506,-0.031836074,-0.03816141
2912,0.21580917,0.14004959,0.0007575958,0.051097192,0.07401164,0.07401164,-0.031913612,-0.038233858
2913,0.21576357,0.14001983,0.0007574373,0.051071625,0.07393807,0.07393807,-0.031991825,-0.038303975
2914,0.21571836,0.13999008,0.0007572829,0.051046137,0.07386473,0.07386473,-0.032070782,-0.03837654
2915,0.21567285,0.13996042,0.0007571242,0.0510206,0.07379165,0.07379165,-0.03214476,-0.038446393
2916,0.21562737,0.13993075,0.0007569661,0.050995126,0.07371853,0.07371853,-0.032223612,-0.038518343
2917,0.21558204,0.13990107,0.0007568098,0.05096967,0.073645316,0.073645316,-0.03230218,-0.038589798
2918,0.21553674,0.1398715,0.00075665256,0.05094427,0.073572166,0.073572166,-0.0323778,-0.03866118
2919,0.21549165,0.13984191,0.00075649744,0.0509189,0.0734991,0.0734991,-0.03245297,-0.03873491
2920,0.21544638,0.13981238,0.00075634004,0.05089354,0.07342596,0.07342596,-0.032532755,-0.038804177
2921,0.21540135,0.13978289,0.0007561845,0.05086823,0.07335299,0.07335299,-0.03260832,-0.038876623
2922,0.21535671,0.13975345,0.00075603253,0.05084299,0.07328021,0.07328021,-0.032686032,-0.038946487
2923,0.21531126,0.13972397,0.0007558729,0.050817713,0.073207855,0.073207855,-0.032762878,-0.0390182
2924,0.21526688,0.13969456,0.0007557232,0.050792485,0.0731349,0.0731349,-0.0328402,-0.039087765
2925,0.215222,0.13966523,0.00075556774,0.050767332,0.07306218,0.07306218,-0.032917947,-0.039159182
2926,0.21517746,0.13963592,0.0007554154,0.0507422,0.07298978,0.07298978,-0.032994058,-0.03923004
2927,0.215133,0.13960665,0.00075526343,0.050717082,0.072917216,0.072917216,-0.033069763,-0.039302375
2928,0.21508843,0.13957731,0.0007551111,0.050692,0.07284463,0.07284463,-0.033145487,-0.039370015
2929,0.21504359,0.13954812,0.0007549547,0.05066694,0.07277196,0.07277196,-0.033222288,-0.03944392
2930,0.21499917,0.13951893,0.00075480243,0.050641946,0.072699845,0.072699845,-0.033299256,-0.03951453
2931,0.21495503,0.13948977,0.0007546526,0.050616905,0.07262791,0.07262791,-0.03337524,-0.039583575
2932,0.21491036,0.13946065,0.00075449696,0.05059197,0.07255553,0.07255553,-0.033451583,-0.03965299
2933,0.21486612,0.1394316,0.0007543452,0.050567035,0.07248336,0.07248336,-0.03352867,-0.039723143
2934,0.21482214,0.1394025,0.00075419655,0.05054214,0.07241137,0.07241137,-0.033604685,-0.039795224
2935,0.21477768,0.13937345,0.0007540422,0.05051729,0.072339214,0.072339214,-0.0336814,-0.039866164
2936,0.21473333,0.13934447,0.0007538886,0.050492488,0.0722673,0.0722673,-0.03375706,-0.0399369
2937,0.21468937,0.1393155,0.0007537388,0.050467733,0.07219535,0.07219535,-0.0338331,-0.04000629
2938,0.21464595,0.13928661,0.00075359346,0.05044299,0.07212375,0.07212375,-0.033906978,-0.040075216
2939,0.21460168,0.1392577,0.0007534398,0.050418243,0.07205231,0.07205231,-0.033984926,-0.04014667
2940,0.2145584,0.1392288,0.0007532959,0.050393578,0.071980484,0.071980484,-0.03405865,-0.04021579
2941,0.21451457,0.13920002,0.0007531455,0.050368924,0.07190877,0.07190877,-0.034136336,-0.04028415
2942,0.21447144,0.1391712,0.0007530025,0.05034433,0.07183738,0.07183738,-0.034210294,-0.040354665
2943,0.21442766,0.13914241,0.00075285253,0.05031973,0.071765825,0.071765825,-0.03428533,-0.04042428
2944,0.21438389,0.13911371,0.0007527018,0.05029518,0.07169452,0.07169452,-0.034362227,-0.04049403
2945,0.21434039,0.13908501,0.0007525537,0.050270673,0.07162321,0.07162321,-0.034438808,-0.040563922
2946,0.21429697,0.13905637,0.000752406,0.050246138,0.07155186,0.07155186,-0.0345139,-0.040634617
2947,0.21425352,0.13902773,0.00075225777,0.050221704,0.0714809,0.0714809,-0.034588784,-0.04070086
2948,0.21421072,0.13899915,0.00075211574,0.050197273,0.071409725,0.071409725,-0.03466434,-0.040771957
2949,0.21416718,0.13897057,0.00075196614,0.050172903,0.07133849,0.07133849,-0.03473737,-0.040842857
2950,0.21412423,0.13894208,0.0007518215,0.050148573,0.071267605,0.071267605,-0.034812592,-0.040912807
2951,0.21408147,0.1389136,0.00075167854,0.050124213,0.071196854,0.071196854,-0.034887765,-0.040981613
2952,0.214038,0.1388851,0.000751529,0.050099947,0.07112595,0.07112595,-0.03496402,-0.041050304
2953,0.2139951,0.1388567,0.000751384,0.050075687,0.07105485,0.07105485,-0.035036787,-0.04111892
2954,0.21395202,0.13882832,0.000751237,0.05005145,0.07098408,0.07098408,-0.035113234,-0.04118882
2955,0.21390969,0.13879995,0.0007510973,0.050027315,0.070913754,0.070913754,-0.035186972,-0.04125543
2956,0.21386722,0.13877161,0.0007509562,0.050003167,0.07084323,0.07084323,-0.035263315,-0.041325573
2957,0.21382415,0.13874333,0.00075080816,0.049979024,0.07077234,0.07077234,-0.03533654,-0.041392937
2958,0.2137821,0.13871509,0.00075067015,0.04995495,0.07070217,0.07070217,-0.03541033,-0.041464694
2959,0.21373922,0.13868687,0.0007505234,0.04993085,0.07063175,0.07063175,-0.03548578,-0.04153074
2960,0.21369708,0.13865864,0.0007503844,0.049906876,0.07056123,0.07056123,-0.03556067,-0.041600537
2961,0.21365501,0.13863051,0.000750245,0.049882874,0.07049108,0.07049108,-0.035633452,-0.04166775
2962,0.2136124,0.13860238,0.00075010036,0.049858935,0.07042105,0.07042105,-0.03570811,-0.04173765
2963,0.21357003,0.13857424,0.0007499578,0.049835045,0.07035097,0.07035097,-0.035780843,-0.041807715
2964,0.21352822,0.1385462,0.0007498202,0.049811173,0.070280544,0.070280544,-0.035857234,-0.04187503
2965,0.21348637,0.13851824,0.0007496814,0.04978732,0.07021068,0.07021068,-0.035931695,-0.04194444
2966,0.21344416,0.13849023,0.0007495393,0.049763497,0.07014131,0.07014131,-0.03600413,-0.042012177
2967,0.21340148,0.13846219,0.00074939296,0.04973968,0.07007125,0.07007125,-0.036079157,-0.042080022
2968,0.21335995,0.13843429,0.00074925664,0.04971591,0.07000091,0.07000091,-0.036149375,-0.042148985
2969,0.21331763,0.13840652,0.0007491111,0.04969216,0.069931306,0.069931306,-0.036227994,-0.04221714
2970,0.2132759,0.13837858,0.00074897317,0.049668543,0.069862366,0.069862366,-0.03629922,-0.04228376
2971,0.2132344,0.1383507,0.0007488371,0.049644895,0.06979257,0.06979257,-0.03637513,-0.04235173
2972,0.21319242,0.13832293,0.0007486949,0.049621318,0.06972231,0.06972231,-0.036447395,-0.042421125
2973,0.21315084,0.1382953,0.0007485555,0.04959773,0.069653,0.069653,-0.036521774,-0.042489227
2974,0.21310881,0.13826753,0.00074841274,0.04957416,0.06958438,0.06958438,-0.036595747,-0.042556826
2975,0.21306792,0.13823976,0.0007482816,0.04955062,0.0695149,0.0695149,-0.03666754,-0.042624984
2976,0.21302594,0.13821217,0.0007481377,0.049527083,0.06944504,0.06944504,-0.03673945,-0.042693432
2977,0.21298474,0.13818462,0.00074800116,0.04950363,0.06937603,0.06937603,-0.03681666,-0.042760294
2978,0.21294308,0.13815702,0.0007478606,0.04948024,0.06930722,0.06930722,-0.03688769,-0.042827185
2979,0.21290156,0.13812943,0.00074772123,0.0494569,0.069238186,0.069238186,-0.036958754,-0.042895358
2980,0.21286047,0.13810192,0.00074758555,0.049433567,0.06916877,0.06916877,-0.037033435,-0.042961746
2981,0.21281925,0.13807446,0.00074744783,0.049410224,0.06909976,0.06909976,-0.037107218,-0.043030553
2982,0.21277863,0.13804704,0.0007473158,0.049386963,0.069031246,0.069031246,-0.037178084,-0.04309483
2983,0.21273713,0.13801952,0.0007471761,0.04936368,0.06896275,0.06896275,-0.037252102,-0.043163728
2984,0.21269596,0.13799214,0.00074703805,0.04934045,0.068893455,0.068893455,-0.037323408,-0.043231085
2985,0.21265498,0.13796483,0.0007469014,0.04931727,0.0688246,0.0688246,-0.037396498,-0.043299526
2986,0.2126147,0.13793753,0.0007467717,0.049294155,0.06875651,0.06875651,-0.03747078,-0.043365985
2987,0.21257344,0.13791017,0.00074663264,0.04927105,0.06868839,0.06868839,-0.037540026,-0.043433063
2988,0.21253297,0.13788292,0.00074650056,0.049247973,0.06861953,0.06861953,-0.03761522,-0.04349971
2989,0.21249193,0.13785572,0.0007463621,0.04922491,0.06855082,0.06855082,-0.037687473,-0.04356465
2990,0.21245149,0.13782857,0.0007462291,0.049201913,0.06848301,0.06848301,-0.037759062,-0.043633994
2991,0.21241048,0.13780136,0.00074609125,0.049178917,0.06841504,0.06841504,-0.0378317,-0.043698773
2992,0.21236992,0.13777421,0.000745957,0.04915597,0.06834631,0.06834631,-0.037903607,-0.043766346
2993,0.21232916,0.13774717,0.00074581994,0.049133033,0.068278,0.068278,-0.037975077,-0.04383677
2994,0.2122885,0.1377201,0.00074568414,0.049110174,0.068210274,0.068210274,-0.038047403,-0.043898653
2995,0.21224812,0.13769303,0.0007455508,0.049087342,0.068142645,0.068142645,-0.038121462,-0.04396837
2996,0.21220791,0.13766602,0.0007454189,0.049064502,0.068074286,0.068074286,-0.038191687,-0.044033878
2997,0.21216783,0.13763909,0.00074528734,0.049041737,0.068006285,0.068006285,-0.038265437,-0.044100285
2998,0.21212748,0.13761215,0.00074515323,0.049018983,0.06793892,0.06793892,-0.038335655,-0.04416609
2999,0.21208727,0.13758521,0.00074502075,0.048996277,0.06787122,0.06787122,-0.03840796,-0.04423233
3000,0.21204711,0.13755833,0.00074488786,0.048973605,0.06780339,0.06780339,-0.03848132,-0.044300232
3001,0.21200693,0.1375315,0.00074475416,0.048950993,0.06773559,0.06773559,-0.0385492,-0.044365764
3002,0.21196727,0.13750474,0.00074462534,0.048928384,0.06766842,0.06766842,-0.038623363,-0.04443082
3003,0.21192744,0.137478,0.0007444945,0.04890581,0.06760152,0.06760152,-0.038695015,-0.04449763
3004,0.21188727,0.13745114,0.0007443614,0.04888334,0.06753386,0.06753386,-0.038767513,-0.04456155
3005,0.21184763,0.13742444,0.00074423186,0.04886084,0.067466274,0.067466274,-0.038837835,-0.04462904
3006,0.21180746,0.13739784,0.0007440963,0.048838347,0.06739934,0.06739934,-0.038910624,-0.044694632
3007,0.2117677,0.13737118,0.0007439652,0.04881596,0.067332506,0.067332506,-0.038979433,-0.044760805
3008,0.21172795,0.13734448,0.0007438346,0.048793573,0.067265354,0.067265354,-0.039049618,-0.04482486
3009,0.21168828,0.13731794,0.00074370333,0.048771206,0.06719783,0.06719783,-0.039122093,-0.044892114
3010,0.21164885,0.13729152,0.0007435733,0.048748862,0.067131065,0.067131065,-0.03919242,-0.044957116
3011,0.21160924,0.13726495,0.00074344303,0.048726577,0.067064986,0.067064986,-0.03926367,-0.045022983
3012,0.21156967,0.13723832,0.00074331346,0.048704322,0.066997975,0.066997975,-0.039334968,-0.045086548
3013,0.21153006,0.13721192,0.00074318144,0.04868209,0.06693045,0.06693045,-0.039405685,-0.04515386
3014,0.21149018,0.13718563,0.00074304553,0.0486599,0.06686416,0.06686416,-0.039475143,-0.045217965
3015,0.2114505,0.13715917,0.00074291334,0.048637725,0.066798136,0.066798136,-0.039546598,-0.045283727
3016,0.21141073,0.13713273,0.0007427799,0.048615582,0.066731244,0.066731244,-0.039616723,-0.045347687
3017,0.21137138,0.13710651,0.00074264867,0.048593465,0.06666414,0.06666414,-0.039686292,-0.045414962
3018,0.21133178,0.13708024,0.0007425154,0.0485714,0.06659857,0.06659857,-0.03975851,-0.045479912
3019,0.21129245,0.13705389,0.0007423855,0.048549373,0.06653237,0.06653237,-0.03982827,-0.045546513
3020,0.21125305,0.13702764,0.0007422541,0.04852742,0.066465564,0.066465564,-0.039897416,-0.04561093
3021,0.2112137,0.13700148,0.00074212207,0.048505437,0.0663992,0.0663992,-0.039968774,-0.04567507
3022,0.21117425,0.1369753,0.0007419894,0.048483472,0.066333495,0.066333495,-0.040037926,-0.045739267
3023,0.2111356,0.1369491,0.0007418649,0.04846162,0.06626738,0.06626738,-0.040109735,-0.045804806
3024,0.21109611,0.13692302,0.0007417309,0.04843974,0.066201255,0.066201255,-0.04017921,-0.045869697
3025,0.2110573,0.13689697,0.0007416034,0.04841788,0.066135496,0.066135496,-0.04024955,-0.045934536
3026,0.2110182,0.13687089,0.0007414732,0.048396148,0.06607003,0.06607003,-0.040318362,-0.04599883
3027,0.21097925,0.13684481,0.0007413443,0.048374426,0.06600424,0.06600424,-0.040387765,-0.046063814
3028,0.21094038,0.13681886,0.0007412152,0.048352692,0.065938175,0.065938175,-0.040458992,-0.04612678
3029,0.2109023,0.13679296,0.00074109336,0.04833103,0.065872476,0.065872476,-0.04052682,-0.04619003
3030,0.21086305,0.13676703,0.0007409603,0.048309367,0.06580724,0.06580724,-0.040595513,-0.046257377
3031,0.21082465,0.13674112,0.0007408354,0.048287712,0.06574177,0.06574177,-0.040665105,-0.046319444
3032,0.21078596,0.13671528,0.0007407068,0.0482661,0.06567635,0.06567635,-0.040734485,-0.04638178
3033,0.2107471,0.13668942,0.00074057665,0.04824451,0.0656109,0.0656109,-0.04080502,-0.04644824
3034,0.210709,0.13666368,0.00074045337,0.04822305,0.065545626,0.065545626,-0.04087435,-0.04651257
3035,0.21067065,0.13663788,0.0007403277,0.048201557,0.06548057,0.06548057,-0.040944405,-0.046577998
3036,0.21063185,0.13661213,0.00074019714,0.048180047,0.06541516,0.06541516,-0.041014317,-0.04663918
3037,0.21059343,0.13658647,0.00074006966,0.048158668,0.06534973,0.06534973,-0.041082133,-0.046704352
3038,0.21055497,0.1365608,0.0007399418,0.048137236,0.0652849,0.0652849,-0.041152537,-0.046768326
3039,0.2105164,0.13653515,0.00073981244,0.04811592,0.065220185,0.065220185,-0.04122197,-0.046832256
3040,0.21047819,0.13650954,0.0007396866,0.04809457,0.06515524,0.06515524,-0.04128954,-0.046894673
3041,0.2104401,0.13648398,0.0007395612,0.048073273,0.065090135,0.065090135,-0.041357074,-0.046959314
3042,0.2104016,0.13645847,0.0007394311,0.048052005,0.06502556,0.06502556,-0.041426543,-0.047024664
3043,0.21036315,0.13643289,0.00073930254,0.048030775,0.06496118,0.06496118,-0.0414946,-0.04708639
3044,0.21032485,0.13640739,0.00073917466,0.04800955,0.06489592,0.06489592,-0.04156359,-0.047147498
3045,0.21028677,0.136382,0.00073904777,0.047988415,0.06483114,0.06483114,-0.041633867,-0.047213774
3046,0.21024841,0.1363566,0.000738918,0.047967196,0.06476699,0.06476699,-0.041700713,-0.04727684
3047,0.21020985,0.13633114,0.0007387871,0.047946144,0.06470262,0.06470262,-0.04176945,-0.047341313
3048,0.21017191,0.13630578,0.0007386612,0.047925025,0.06463795,0.06463795,-0.041839786,-0.047405336
3049,0.2101338,0.13628045,0.00073853356,0.047903992,0.06457346,0.06457346,-0.041907378,-0.047466666
3050,0.21009585,0.13625515,0.00073840714,0.047882985,0.06450966,0.06450966,-0.041973095,-0.047529116
3051,0.21005785,0.13622981,0.0007382805,0.04786204,0.06444551,0.06444551,-0.042042065,-0.047593527
3052,0.21002044,0.13620459,0.00073815853,0.047841087,0.06438087,0.06438087,-0.042109396,-0.04765548
3053,0.20998211,0.13617939,0.0007380273,0.047820196,0.06431703,0.06431703,-0.042177256,-0.047720365
3054,0.2099441,0.1361542,0.00073789904,0.04779936,0.06425307,0.06425307,-0.042245667,-0.047780823
3055,0.20990637,0.13612899,0.0007377738,0.047778465,0.06418942,0.06418942,-0.042315286,-0.047844473
3056,0.20986858,0.13610385,0.0007376473,0.04775765,0.06412532,0.06412532,-0.042382367,-0.04790828
3057,0.20983124,0.13607879,0.0007375245,0.04773689,0.06406127,0.06406127,-0.042450722,-0.047969073
3058,0.20979336,0.13605373,0.0007373964,0.04771612,0.06399792,0.06399792,-0.04251679,-0.048033185
3059,0.20975544,0.13602865,0.0007372679,0.047695454,0.06393441,0.06393441,-0.04258471,-0.048095044
3060,0.2097178,0.13600358,0.0007371421,0.04767474,0.06387061,0.06387061,-0.042654123,-0.04815728
3061,0.20968038,0.13597867,0.0007370171,0.04765409,0.06380675,0.06380675,-0.04272006,-0.048220754
3062,0.20964277,0.13595378,0.0007368899,0.047633484,0.0637436,0.0637436,-0.042788055,-0.048285224
3063,0.2096054,0.1359288,0.0007367661,0.047612883,0.06368043,0.06368043,-0.042855497,-0.04834395
3064,0.2095677,0.13590387,0.00073663826,0.04759238,0.0636168,0.0636168,-0.0429229,-0.04840622
3065,0.20952979,0.13587904,0.00073650747,0.04757186,0.063553385,0.063553385,-0.042989638,-0.048469033
3066,0.20949286,0.13585415,0.00073638716,0.047551386,0.063490234,0.063490234,-0.04305848,-0.048532184
3067,0.20945495,0.13582934,0.00073625613,0.047530938,0.0634272,0.0634272,-0.043123793,-0.04859416
3068,0.20941782,0.13580456,0.00073613256,0.047510523,0.06336399,0.06336399,-0.04319168,-0.04865588
3069,0.20937994,0.1357798,0.0007360014,0.04749012,0.06330125,0.06330125,-0.04325718,-0.0487181
3070,0.20934263,0.13575506,0.0007358756,0.047469772,0.06323819,0.06323819,-0.043324098,-0.048779566
3071,0.20930496,0.13573039,0.00073574577,0.047449425,0.06317542,0.06317542,-0.04339194,-0.048841007
3072,0.20926791,0.13570566,0.0007356224,0.04742917,0.06311272,0.06311272,-0.043459017,-0.04890418
3073,0.2092301,0.13568103,0.0007354905,0.047408883,0.06304991,0.06304991,-0.04352481,-0.04896639
3074,0.20919296,0.13565643,0.0007353654,0.047388636,0.06298728,0.06298728,-0.04359213,-0.04902725
3075,0.20915574,0.1356318,0.0007352394,0.04736849,0.06292444,0.06292444,-0.04365744,-0.049089678
3076,0.2091183,0.13560727,0.0007351104,0.047348276,0.06286164,0.06286164,-0.043723755,-0.04915278
3077,0.20908166,0.13558279,0.0007349887,0.047328163,0.06279935,0.06279935,-0.043790724,-0.04921301
3078,0.20904434,0.1355582,0.00073486136,0.047308065,0.062737346,0.062737346,-0.04385753,-0.049275156
3079,0.2090073,0.13553372,0.00073473563,0.04728804,0.06267465,0.06267465,-0.043923758,-0.049335774
3080,0.20896989,0.13550937,0.0007346052,0.04726798,0.062612206,0.062612206,-0.04398899,-0.049396154
3081,0.20893323,0.1354849,0.00073448324,0.047248,0.0625505,0.0625505,-0.044055965,-0.049457587
3082,0.20889598,0.1354605,0.00073435484,0.047228042,0.062488344,0.062488344,-0.044121407,-0.049518988
3083,0.20885912,0.1354361,0.00073423004,0.04720811,0.062425744,0.062425744,-0.044188995,-0.049579278
3084,0.20882255,0.13541184,0.0007341071,0.04718819,0.06236389,0.06236389,-0.04425297,-0.049641576
3085,0.20878544,0.13538748,0.00073397974,0.047168344,0.06230235,0.06230235,-0.04432063,-0.049701028
3086,0.20874858,0.13536316,0.0007338542,0.047148485,0.06224046,0.06224046,-0.044385236,-0.049761523
3087,0.20871155,0.13533889,0.0007337266,0.0471287,0.06217841,0.06217841,-0.04445093,-0.049824618
3088,0.2086747,0.13531469,0.00073360006,0.04710892,0.062116772,0.062116772,-0.044517446,-0.0498848
3089,0.20863791,0.13529043,0.0007334748,0.047089253,0.062055428,0.062055428,-0.044584084,-0.049944956
3090,0.20860076,0.13526621,0.00073334546,0.047069535,0.061993554,0.061993554,-0.04464894,-0.050005417
3091,0.20856424,0.1352421,0.00073322136,0.04704985,0.061931957,0.061931957,-0.044715703,-0.050065544
3092,0.20852673,0.13521795,0.0007330878,0.047030196,0.061870962,0.061870962,-0.04478017,-0.050125953
3093,0.2084901,0.13519382,0.00073296274,0.047010615,0.061809257,0.061809257,-0.04484398,-0.050186213
3094,0.20845371,0.13516982,0.000732839,0.04699096,0.061747815,0.061747815,-0.044908933,-0.050247993
3095,0.20841631,0.13514574,0.00073270575,0.046971433,0.06168692,0.06168692,-0.044974726,-0.050309315
3096,0.20837967,0.13512169,0.00073257985,0.046951886,0.06162582,0.06162582,-0.045039885,-0.050367624
3097,0.20834284,0.13509767,0.0007324517,0.04693245,0.061564192,0.061564192,-0.045105137,-0.050430566
3098,0.20830655,0.13507372,0.0007323282,0.046912976,0.061503094,0.061503094,-0.04517024,-0.05049044
3099,0.20826937,0.13504979,0.00073219585,0.046893522,0.06144242,0.06144242,-0.045234352,-0.050548952
3100,0.20823294,0.13502589,0.00073207053,0.046874154,0.061381392,0.061381392,-0.045300275,-0.050608642
3101,0.20819655,0.13500196,0.00073194585,0.046854746,0.061320484,0.061320484,-0.045365393,-0.0506706
3102,0.2081598,0.13497813,0.00073181675,0.046835456,0.061259758,0.061259758,-0.045428228,-0.05073131
3103,0.20812292,0.13495426,0.00073168665,0.04681616,0.061199278,0.061199278,-0.045494907,-0.050789323
3104,0.2080867,0.13493042,0.00073156285,0.046796937,0.061138254,0.061138254,-0.045560177,-0.050848663
3105,0.20804992,0.13490663,0.0007314329,0.04677769,0.061077744,0.061077744,-0.045622338,-0.050907537
3106,0.2080136,0.1348829,0.000731307,0.046758458,0.0610172,0.0610172,-0.0456878,-0.050969556
3107,0.20797715,0.13485913,0.0007311801,0.046739243,0.060956992,0.060956992,-0.045749996,-0.05102923
3108,0.20794025,0.1348354,0.0007310485,0.046720117,0.060896214,0.060896214,-0.04581504,-0.051087715
3109,0.20790373,0.13481173,0.00073092,0.04670097,0.06083598,0.06083598,-0.045880273,-0.051148973
3110,0.2078675,0.1347881,0.00073079416,0.04668193,0.060775764,0.060775764,-0.04594342,-0.051207047
3111,0.20783079,0.1347644,0.0007306638,0.04666289,0.06071552,0.06071552,-0.046007957,-0.051266246
3112,0.20779441,0.13474081,0.00073053595,0.04664388,0.060655143,0.060655143,-0.046071045,-0.051326405
3113,0.2077584,0.13471726,0.0007304115,0.046624884,0.06059514,0.06059514,-0.046136174,-0.051386327
3114,0.20772177,0.13469371,0.0007302806,0.04660589,0.06053538,0.06053538,-0.046199843,-0.051444076
3115,0.20768546,0.13467014,0.0007301532,0.04658701,0.060475424,0.060475424,-0.04626313,-0.0515029
3116,0.20764899,0.13464658,0.0007300241,0.04656812,0.060415402,0.060415402,-0.04632789,-0.05156331
3117,0.2076127,0.13462311,0.0007298959,0.046549235,0.060355462,0.060355462,-0.04639057,-0.051623024
3118,0.20757622,0.13459963,0.00072976586,0.046530407,0.060295988,0.060295988,-0.046455186,-0.051680982
3119,0.20754041,0.13457619,0.0007296422,0.046511628,0.060236458,0.060236458,-0.046518162,-0.051737294
3120,0.20750394,0.13455275,0.0007295121,0.046492852,0.06017641,0.06017641,-0.04658076,-0.051797267
3121,0.20746759,0.13452931,0.0007293828,0.04647408,0.060116954,0.060116954,-0.04664489,-0.05185633
3122,0.20743121,0.13450602,0.00072925194,0.04645533,0.060057465,0.060057465,-0.046708114,-0.051914364
3123,0.2073943,0.1344826,0.000729117,0.04643661,0.059998356,0.059998356,-0.04677193,-0.05197563
3124,0.2073583,0.13445926,0.00072899036,0.046417978,0.059938487,0.059938487,-0.04683442,-0.05203334
3125,0.2073217,0.13443601,0.0007288569,0.046399344,0.059878923,0.059878923,-0.04689891,-0.05209382
3126,0.20728588,0.13441275,0.0007287313,0.046380695,0.05982017,0.05982017,-0.04696336,-0.05215225
3127,0.20724954,0.13438943,0.00072860107,0.04636218,0.059761025,0.059761025,-0.047024623,-0.05220845
3128,0.20721363,0.1343662,0.0007284743,0.046343636,0.05970135,0.05970135,-0.047089808,-0.052269947
3129,0.20717758,0.13434303,0.0007283455,0.046325143,0.05964222,0.05964222,-0.0471499,-0.052327596
3130,0.2071414,0.13431983,0.00072821573,0.046306685,0.05958382,0.05958382,-0.047213726,-0.052384764
3131,0.20710489,0.13429657,0.0007280833,0.0462882,0.059524775,0.059524775,-0.047276206,-0.05244305
3132,0.20706856,0.1342735,0.00072795065,0.046269808,0.059465434,0.059465434,-0.04733871,-0.052502036
3133,0.20703217,0.13425039,0.00072781794,0.046251357,0.059406888,0.059406888,-0.047403157,-0.05256087
3134,0.20699641,0.13422728,0.00072769134,0.046233024,0.05934859,0.05934859,-0.04746374,-0.052617785
3135,0.20696004,0.13420415,0.0007275589,0.046214774,0.05928964,0.05928964,-0.04752494,-0.052675854
3136,0.20692438,0.13418114,0.0007274323,0.046196435,0.059230562,0.059230562,-0.047587935,-0.052733995
3137,0.20688765,0.13415816,0.0007272948,0.04617812,0.059172135,0.059172135,-0.04765375,-0.052788846
3138,0.20685187,0.1341351,0.00072716764,0.046159927,0.059113987,0.059113987,-0.04771395,-0.05285052
3139,0.2068157,0.13411213,0.0007270357,0.04614167,0.059055172,0.059055172,-0.04777685,-0.05290528
3140,0.20677984,0.13408922,0.0007269063,0.046123438,0.05899677,0.05899677,-0.04783821,-0.05296381
3141,0.20674351,0.13406628,0.0007267723,0.046105366,0.058938783,0.058938783,-0.04789943,-0.053023357
3142,0.20670733,0.13404337,0.0007266396,0.046087272,0.05888035,0.05888035,-0.04796277,-0.05307995
3143,0.20667142,0.13402046,0.00072650943,0.04606915,0.05882194,0.05882194,-0.04802305,-0.053134594
3144,0.20663504,0.13399763,0.0007263741,0.04605105,0.058763802,0.058763802,-0.048087608,-0.053194758
3145,0.20659885,0.13397478,0.00072624075,0.046033,0.05870582,0.05870582,-0.048147522,-0.053251684
3146,0.2065629,0.13395195,0.00072610955,0.04601503,0.058647845,0.058647845,-0.048208866,-0.05330811
3147,0.20652705,0.13392915,0.00072597916,0.04599698,0.058589734,0.058589734,-0.048272718,-0.053368308
3148,0.20649108,0.13390638,0.00072584715,0.04597902,0.058531966,0.058531966,-0.04833358,-0.053424913
3149,0.20645484,0.1338836,0.0007257124,0.04596117,0.058474164,0.058474164,-0.048392974,-0.053480648
3150,0.20641866,0.13386086,0.000725578,0.045943238,0.05841626,0.05841626,-0.048456326,-0.053538863
3151,0.20638244,0.13383812,0.00072544324,0.045925394,0.058358263,0.058358263,-0.048516586,-0.05359775
3152,0.20634636,0.13381547,0.0007253089,0.045907505,0.058300562,0.058300562,-0.04857937,-0.05365256
3153,0.2063105,0.13379276,0.0007251774,0.045889653,0.058243386,0.058243386,-0.048641942,-0.053709242
3154,0.20627478,0.1337701,0.00072504685,0.045871917,0.05818571,0.05818571,-0.04870045,-0.053766254
3155,0.20623825,0.13374746,0.00072490796,0.045854174,0.058127988,0.058127988,-0.048764635,-0.053825963
3156,0.2062023,0.1337249,0.000724774,0.045836378,0.058070786,0.058070786,-0.048824694,-0.053882282
3157,0.20616639,0.1337022,0.0007246418,0.04581875,0.058013506,0.058013506,-0.048887484,-0.053936582
3158,0.20613019,0.1336796,0.0007245059,0.045801137,0.057955887,0.057955887,-0.048946608,-0.05399535
3159,0.2060943,0.13365711,0.00072437193,0.045783415,0.057898615,0.057898615,-0.049006462,-0.05405157
3160,0.20605811,0.13363457,0.0007242354,0.045765776,0.057841744,0.057841744,-0.049068518,-0.054107547
3161,0.206022,0.13361204,0.00072409963,0.04574824,0.05778482,0.05778482,-0.049130354,-0.05416602
3162,0.20598644,0.13358952,0.00072396913,0.045730658,0.057727575,0.057727575,-0.04919032,-0.05422197
3163,0.20594987,0.13356708,0.00072382804,0.045713123,0.057670362,0.057670362,-0.049252063,-0.054278225
3164,0.20591363,0.13354461,0.0007236903,0.04569563,0.057613857,0.057613857,-0.04931017,-0.054335065
3165,0.20587769,0.13352208,0.00072355603,0.045678232,0.05755689,0.05755689,-0.04937316,-0.054390494
3166,0.20584148,0.13349968,0.00072341796,0.04566083,0.05749964,0.05749964,-0.04943386,-0.054447826
3167,0.20580539,0.13347739,0.00072328007,0.045643304,0.05744326,0.05744326,-0.049491327,-0.054502144
3168,0.20576927,0.13345492,0.00072314346,0.045625947,0.057387188,0.057387188,-0.049554408,-0.054559678
3169,0.2057337,0.13343254,0.0007230116,0.04560863,0.05733003,0.05733003,-0.04961528,-0.054616183
3170,0.2056975,0.13341027,0.0007228724,0.045591272,0.057273503,0.057273503,-0.049675137,-0.054672077
3171,0.20566165,0.13338791,0.0007227374,0.04557398,0.057217333,0.057217333,-0.04973566,-0.054728273
3172,0.2056254,0.13336553,0.00072259875,0.045556746,0.057160757,0.057160757,-0.04979435,-0.054783728
3173,0.20558904,0.13334322,0.0007224582,0.045539513,0.057103984,0.057103984,-0.049853828,-0.054838926
3174,0.20555261,0.133321,0.0007223161,0.04552223,0.057047695,0.057047695,-0.049913254,-0.054893903
3175,0.20551655,0.13329875,0.000722178,0.045504987,0.056992263,0.056992263,-0.049973994,-0.054952264
3176,0.20548055,0.13327646,0.00072204083,0.04548792,0.056935836,0.056935836,-0.050032295,-0.05500667
3177,0.20544448,0.13325426,0.0007219022,0.04547078,0.056879237,0.056879237,-0.050093498,-0.055064034
3178,0.20540792,0.13323207,0.00072175835,0.045453608,0.056823503,0.056823503,-0.05015195,-0.05511795
3179,0.20537153,0.13320984,0.00072161696,0.045436583,0.056767672,0.056767672,-0.050212316,-0.055173423
3180,0.2053355,0.13318764,0.0007214787,0.045419518,0.056711253,0.056711253,-0.050274268,-0.055230405
3181,0.20529978,0.13316558,0.000721342,0.045402437,0.05665533,0.05665533,-0.05033156,-0.055286102
3182,0.20526315,0.13314341,0.0007211974,0.045385458,0.056600153,0.056600153,-0.050390862,-0.055342086
3183,0.20522732,0.1331213,0.00072106026,0.045368496,0.056544192,0.056544192,-0.050450433,-0.055396095
3184,0.20519057,0.1330992,0.0007209137,0.045351524,0.05648821,0.05648821,-0.05051203,-0.055451207
3185,0.20515461,0.13307717,0.00072077435,0.0453346,0.05643275,0.05643275,-0.050570115,-0.05550589
3186,0.20511803,0.13305503,0.00072063005,0.045317758,0.056377437,0.056377437,-0.050627973,-0.055561677
3187,0.20508209,0.13303299,0.00072049093,0.045300927,0.056321606,0.056321606,-0.050687905,-0.055615507
3188,0.20504582,0.13301097,0.00072034856,0.04528405,0.05626619,0.05626619,-0.050747223,-0.055672277
3189,0.20501,0.1329889,0.000720211,0.045267265,0.05621115,0.05621115,-0.050808355,-0.055726606
3190,0.20497358,0.13296692,0.00072006666,0.045250494,0.056155443,0.056155443,-0.05086407,-0.055782404
3191,0.20493752,0.13294494,0.0007199257,0.045233727,0.056100428,0.056100428,-0.050924294,-0.055836074
3192,0.20490098,0.13292293,0.0007197804,0.045217,0.05604539,0.05604539,-0.050984215,-0.05588961
3193,0.20486487,0.13290098,0.0007196389,0.045200303,0.05599023,0.05599023,-0.051042724,-0.055946343
3194,0.20482895,0.13287908,0.0007194988,0.045183633,0.055935096,0.055935096,-0.051101428,-0.0560001
3195,0.20479232,0.13285708,0.0007193523,0.045167018,0.055880357,0.055880357,-0.051159278,-0.05605803
3196,0.20475592,0.13283513,0.0007192078,0.045150444,0.055825233,0.055825233,-0.051216736,-0.056110036
3197,0.20472005,0.13281333,0.0007190672,0.04513378,0.05577007,0.05577007,-0.051276065,-0.05616357
3198,0.20468336,0.13279144,0.0007189191,0.045117237,0.055715613,0.055715613,-0.051335834,-0.056218613
3199,0.2046471,0.13276953,0.0007187757,0.045100674,0.055660833,0.055660833,-0.051393114,-0.056272488
3200,0.20461065,0.13274771,0.00071862945,0.045084156,0.055605803,0.055605803,-0.05145288,-0.056328077
3201,0.20457491,0.13272594,0.0007184897,0.04506758,0.05555133,0.05555133,-0.051509444,-0.056380674
3202,0.20453832,0.1327041,0.0007183423,0.045051176,0.055497054,0.055497054,-0.05156893,-0.056436565
3203,0.20450206,0.1326822,0.00071819854,0.04503481,0.05544214,0.05544214,-0.05162899,-0.056491595
3204,0.20446545,0.13266048,0.0007180497,0.04501833,0.05538716,0.05538716,-0.051683612,-0.056544874
3205,0.20442933,0.13263877,0.00071790564,0.045001917,0.05533351,0.05533351,-0.051742867,-0.056598283
3206,0.20439273,0.13261694,0.000717758,0.04498564,0.055279076,0.055279076,-0.051799145,-0.056653548
3207,0.20435679,0.13259518,0.000717616,0.04496926,0.055224404,0.055224404,-0.051860712,-0.056708805
3208,0.20432012,0.13257352,0.000717466,0.044952936,0.05517036,0.05517036,-0.051916286,-0.056761507
3209,0.20428376,0.13255183,0.00071731926,0.04493666,0.055116635,0.055116635,-0.051974222,-0.056814596
3210,0.20424736,0.13253005,0.0007171731,0.04492043,0.05506239,0.05506239,-0.052032378,-0.056868583
3211,0.20421077,0.1325084,0.00071702374,0.04490418,0.05500767,0.05500767,-0.052091185,-0.056923777
3212,0.20417455,0.1324868,0.0007168774,0.044887934,0.054954126,0.054954126,-0.05214809,-0.056975927
3213,0.20413828,0.13246511,0.0007167317,0.044871844,0.05490043,0.05490043,-0.05220402,-0.057030115
3214,0.20410046,0.13244343,0.0007165704,0.04485567,0.054846052,0.054846052,-0.052262004,-0.05708431
3215,0.20406422,0.13242188,0.0007164234,0.04483948,0.05479228,0.05479228,-0.05232104,-0.057136063
3216,0.20402783,0.13240023,0.0007162761,0.044823393,0.05473881,0.05473881,-0.05237649,-0.057188246
3217,0.20399106,0.13237861,0.0007161244,0.04480732,0.054685,0.054685,-0.0524344,-0.05724494
3218,0.20395471,0.13235708,0.00071597635,0.044791203,0.054631114,0.054631114,-0.052491535,-0.057297684
3219,0.20391813,0.1323355,0.00071582623,0.04477515,0.054577935,0.054577935,-0.05254971,-0.057352185
3220,0.20388162,0.13231389,0.00071567734,0.04475925,0.054524336,0.054524336,-0.052607108,-0.05740445
3221,0.20384476,0.13229235,0.000715524,0.04474328,0.054470304,0.054470304,-0.052665744,-0.057458967
3222,0.20380826,0.13227084,0.0007153742,0.04472727,0.054416943,0.054416943,-0.052720018,-0.0575121
3223,0.20377171,0.1322493,0.00071522413,0.044711336,0.054364182,0.054364182,-0.052778304,-0.05756212
3224,0.2037347,0.1322277,0.00071506994,0.044695485,0.05431087,0.05431087,-0.052832562,-0.057617664
3225,0.20369855,0.13220628,0.0007149227,0.044679496,0.054257173,0.054257173,-0.052890487,-0.05767161
3226,0.20366132,0.1321848,0.0007147651,0.04466365,0.054204397,0.054204397,-0.052947044,-0.05772395
3227,0.20362496,0.13216326,0.00071461714,0.044647913,0.05415151,0.05415151,-0.05300298,-0.057774223
3228,0.2035882,0.13214177,0.00071446435,0.044632144,0.054097958,0.054097958,-0.053061362,-0.057829835
3229,0.20355159,0.1321204,0.00071431184,0.04461631,0.05404491,0.05404491,-0.05311736,-0.057881154
3230,0.20351449,0.13209896,0.0007141553,0.04460052,0.053992335,0.053992335,-0.05317382,-0.057933018
3231,0.20347801,0.13207747,0.0007140054,0.04458478,0.053939253,0.053939253,-0.05323021,-0.057988945
3232,0.20344079,0.1320561,0.00071384676,0.044569016,0.05388609,0.05388609,-0.053286124,-0.05803965
3233,0.20340452,0.13203475,0.00071369763,0.044553358,0.053833507,0.053833507,-0.05334235,-0.05809224
3234,0.20336723,0.13201328,0.0007135396,0.044537745,0.05378114,0.05378114,-0.053398564,-0.058144566
3235,0.20333022,0.13199188,0.0007133834,0.04452213,0.05372799,0.05372799,-0.053456236,-0.058198947
3236,0.20329344,0.13197061,0.0007132283,0.044506423,0.05367495,0.05367495,-0.053510137,-0.058249947
3237,0.20325655,0.13194925,0.000713073,0.044490848,0.053622957,0.053622957,-0.05356861,-0.0583049
3238,0.20321962,0.13192782,0.00071291794,0.044475317,0.05357031,0.05357031,-0.053623658,-0.058354717
3239,0.20318231,0.13190657,0.00071275746,0.044459708,0.053517472,0.053517472,-0.053679094,-0.05840804
3240,0.20314537,0.13188525,0.00071260124,0.044444177,0.05346551,0.05346551,-0.053734563,-0.05845966
3241,0.20310849,0.1318639,0.0007124458,0.044428788,0.05341336,0.05341336,-0.053793184,-0.058511283
3242,0.20307133,0.13184258,0.00071228744,0.044413265,0.053360857,0.053360857,-0.053847104,-0.05856411
3243,0.20303366,0.1318213,0.00071212347,0.044397816,0.053308263,0.053308263,-0.053903356,-0.058616336
3244,0.20299666,0.13180004,0.00071196613,0.04438238,0.053256195,0.053256195,-0.05395896,-0.058668286
3245,0.2029593,0.13177872,0.0007118058,0.044366986,0.053204086,0.053204086,-0.05401558,-0.058718044
3246,0.20292234,0.13175748,0.00071164867,0.044351548,0.053152207,0.053152207,-0.054069307,-0.058771357
3247,0.20288493,0.1317362,0.0007114872,0.04433627,0.053100377,0.053100377,-0.054125223,-0.058825433
3248,0.20284763,0.13171493,0.00071132695,0.04432095,0.05304834,0.05304834,-0.054180335,-0.058875196
3249,0.20281047,0.13169372,0.00071116746,0.044305615,0.052996103,0.052996103,-0.05423618,-0.05892679
3250,0.20277284,0.13167252,0.00071100326,0.044290308,0.052944694,0.052944694,-0.05429064,-0.05897802
3251,0.20273581,0.13165122,0.0007108458,0.04427512,0.052893028,0.052893028,-0.05434518,-0.05903218
3252,0.2026979,0.13163002,0.00071067887,0.044259842,0.052841023,0.052841023,-0.05440116,-0.05908161
3253,0.2026608,0.13160889,0.0007105192,0.044244576,0.052789427,0.052789427,-0.054456145,-0.05913393
3254,0.20262334,0.13158762,0.00071035716,0.04422951,0.052738268,0.052738268,-0.05451193,-0.059186492
3255,0.20258608,0.1315664,0.00071019673,0.044214312,0.05268617,0.05268617,-0.054567803,-0.05923726
3256,0.20254831,0.13154528,0.0007100303,0.044199105,0.052634675,0.052634675,-0.05462149,-0.059287943
3257,0.20251086,0.1315241,0.00070986757,0.044183984,0.052583635,0.052583635,-0.054676406,-0.05934084
3258,0.20247312,0.13150288,0.0007097024,0.044168882,0.052532192,0.052532192,-0.05473246,-0.05939087
3259,0.20243534,0.13148174,0.0007095361,0.044153813,0.052480582,0.052480582,-0.054786757,-0.059443086
3260,0.20239808,0.1314606,0.0007093747,0.04413877,0.052429676,0.052429676,-0.05484076,-0.0594947
3261,0.20236075,0.1314394,0.00070921343,0.04412383,0.05237879,0.05237879,-0.054895055,-0.05954663
3262,0.20232262,0.13141826,0.0007090436,0.04410885,0.052327152,0.052327152,-0.05495046,-0.059595462
3263,0.20228547,0.13139722,0.00070888246,0.044093728,0.052276056,0.052276056,-0.05500318,-0.059646692
3264,0.20224777,0.13137607,0.00070871686,0.044078782,0.052225467,0.052225467,-0.055059087,-0.059699055
3265,0.2022098,0.13135491,0.0007085489,0.04406391,0.052174274,0.052174274,-0.055112023,-0.059749
3266,0.20217152,0.13133384,0.00070837676,0.044048935,0.05212305,0.05212305,-0.05516824,-0.059800852
3267,0.20213428,0.13131279,0.00070821494,0.04403405,0.052072603,0.052072603,-0.05522101,-0.059850838
3268,0.20209642,0.13129164,0.00070804777,0.04401925,0.05202205,0.05202205,-0.055276394,-0.059901662
3269,0.20205861,0.13127057,0.0007078803,0.044004396,0.051970758,0.051970758,-0.05532961,-0.059953075
3270,0.20202063,0.13124953,0.000707711,0.043989487,0.05192015,0.05192015,-0.055385377,-0.06000373
3271,0.20198266,0.13122845,0.0007075421,0.043974694,0.05186979,0.05186979,-0.055439316,-0.06005442
3272,0.20194435,0.13120735,0.00070737005,0.043959927,0.05181898,0.05181898,-0.055493552,-0.0601039
3273,0.20190676,0.13118637,0.0007072039,0.043945108,0.051768128,0.051768128,-0.055546463,-0.060155164
3274,0.2018684,0.13116536,0.0007070304,0.04393031,0.051718034,0.051718034,-0.05559949,-0.060204837
3275,0.20183015,0.1311442,0.0007068596,0.043915745,0.051667944,0.051667944,-0.055653278,-0.060258
3276,0.20179261,0.13112319,0.00070669426,0.043901052,0.051616713,0.051616713,-0.055707414,-0.060306456
3277,0.20175394,0.13110226,0.0007065169,0.043886263,0.051566523,0.051566523,-0.055762373,-0.06035577
3278,0.20171571,0.13108122,0.0007063449,0.04387164,0.051516782,0.051516782,-0.05581683,-0.06040513
3279,0.20167749,0.13106015,0.00070617336,0.043857034,0.051466342,0.051466342,-0.0558668,-0.060456414
3280,0.20163901,0.13103919,0.0007059982,0.043842353,0.051415674,0.051415674,-0.055923216,-0.060507543
3281,0.20160131,0.13101827,0.00070583046,0.04382769,0.051365945,0.051365945,-0.055977974,-0.060557276
3282,0.20156218,0.13099708,0.00070565107,0.04381322,0.05131644,0.05131644,-0.056028973,-0.060608227
3283,0.20152411,0.13097617,0.00070547935,0.04379866,0.05126503,0.05126503,-0.05608272,-0.060657103
3284,0.20148581,0.13095531,0.00070530496,0.043784004,0.05121534,0.05121534,-0.056137323,-0.060709793
3285,0.20144738,0.13093425,0.00070513133,0.043769505,0.051166244,0.051166244,-0.05619201,-0.060757905
3286,0.20140894,0.13091324,0.00070495694,0.043755095,0.051115956,0.051115956,-0.056242283,-0.0608069
3287,0.20137051,0.13089228,0.0007047824,0.043740638,0.05106552,0.05106552,-0.056296825,-0.060858525
3288,0.20133212,0.13087139,0.0007046074,0.043726098,0.051016208,0.051016208,-0.056348994,-0.060907435
3289,0.20129411,0.1308504,0.000704437,0.043711767,0.05096699,0.05096699,-0.056402914,-0.060957387
3290,0.20125556,0.13082936,0.0007042619,0.043697357,0.050916865,0.050916865,-0.05645468,-0.061006963
3291,0.20121709,0.13080849,0.0007040859,0.04368293,0.050866965,0.050866965,-0.056507926,-0.061056715
3292,0.20117834,0.13078757,0.0007039078,0.04366851,0.05081808,0.05081808,-0.056560993,-0.061105434
3293,0.20113955,0.13076653,0.0007037303,0.04365426,0.05076875,0.05076875,-0.056611434,-0.06115631
3294,0.20110115,0.1307456,0.0007035556,0.043639876,0.050718464,0.050718464,-0.056667134,-0.061203875
3295,0.20106226,0.13072476,0.000703375,0.043625478,0.050669134,0.050669134,-0.05671875,-0.06125552
3296,0.2010235,0.13070372,0.0007031979,0.04361134,0.050620437,0.050620437,-0.05677173,-0.061303828
3297,0.20098555,0.13068284,0.000703027,0.043596987,0.05057032,0.05057032,-0.056824062,-0.061353616
3298,0.20094644,0.13066196,0.0007028447,0.043582674,0.050521396,0.050521396,-0.05687842,-0.061403867
3299,0.20090741,0.13064103,0.0007026638,0.043568477,0.050472584,0.050472584,-0.056929853,-0.06145288
3300,0.20086813,0.13062003,0.0007024809,0.04355438,0.05042317,0.05042317,-0.05698198,-0.06150164
3301,0.20082955,0.13059917,0.0007023038,0.04354006,0.050373636,0.050373636,-0.057034638,-0.061550014
3302,0.20078987,0.1305783,0.0007021158,0.043525897,0.05032534,0.05032534,-0.057088595,-0.061601724
3303,0.20075126,0.13055733,0.00070193934,0.043511827,0.050276298,0.050276298,-0.05713862,-0.06165009
3304,0.20071235,0.13053644,0.0007017591,0.043497667,0.05022687,0.05022687,-0.057191767,-0.061697617
3305,0.20067303,0.1305156,0.0007015742,0.043483503,0.050178222,0.050178222,-0.057243526,-0.061749592
3306,0.20063376,0.13049467,0.0007013909,0.043469485,0.05012961,0.05012961,-0.057295393,-0.061797388
3307,0.20059425,0.13047375,0.00070120505,0.043455403,0.05008055,0.05008055,-0.057348333,-0.061845668
3308,0.20055537,0.13045286,0.0007010251,0.043441366,0.050031755,0.050031755,-0.057400174,-0.061895184
3309,0.20051625,0.13043201,0.0007008425,0.043427248,0.049983084,0.049983084,-0.057450753,-0.061943613
3310,0.20047677,0.13041107,0.00070065685,0.043413267,0.04993479,0.04993479,-0.057504367,-0.061991975
3311,0.20043725,0.13039017,0.0007004708,0.043399304,0.049885895,0.049885895,-0.05755523,-0.062041204
3312,0.20039831,0.1303693,0.0007002901,0.043385368,0.04983729,0.04983729,-0.057605535,-0.062088437
3313,0.2003583,0.13034849,0.0007000982,0.043371305,0.04978893,0.04978893,-0.057659462,-0.062139876
3314,0.20031916,0.13032751,0.0006999165,0.043357424,0.049741056,0.049741056,-0.05771138,-0.062187042
3315,0.20027986,0.1303066,0.0006997325,0.043343548,0.04969207,0.04969207,-0.057762004,-0.062235422
3316,0.20024022,0.13028584,0.0006995438,0.043329574,0.049643673,0.049643673,-0.057812996,-0.062284667
3317,0.20020062,0.1302649,0.0006993573,0.043315727,0.049596008,0.049596008,-0.05786625,-0.06233215
3318,0.20016088,0.13024399,0.0006991689,0.043301925,0.049547616,0.049547616,-0.05791559,-0.062383067
3319,0.20012152,0.13022316,0.0006989836,0.04328804,0.049499094,0.049499094,-0.057967376,-0.062431037
3320,0.2000818,0.13020235,0.0006987944,0.043274153,0.049451377,0.049451377,-0.058020107,-0.062477455
3321,0.20004186,0.1301814,0.0006986046,0.04326051,0.049403634,0.049403634,-0.058070354,-0.06252706
3322,0.20000267,0.13016053,0.00069842144,0.043246772,0.049355183,0.049355183,-0.058121085,-0.06257522
3323,0.1999628,0.13013971,0.0006982309,0.04323289,0.049307164,0.049307164,-0.058172308,-0.06262198
3324,0.19992283,0.13011879,0.0006980405,0.043219257,0.049259916,0.049259916,-0.058223594,-0.06267051
3325,0.19988316,0.13009794,0.00069785217,0.043205563,0.04921162,0.04921162,-0.058272604,-0.0627161
3326,0.19984326,0.13007708,0.0006976618,0.04319174,0.04916396,0.04916396,-0.05832598,-0.0627668
3327,0.19980295,0.13005619,0.00069746765,0.043178134,0.04911662,0.04911662,-0.05837749,-0.06281205
3328,0.19976288,0.1300353,0.00069727574,0.043164495,0.049068633,0.049068633,-0.0584264,-0.06286142
3329,0.19972283,0.1300145,0.0006970834,0.043150797,0.049020708,0.049020708,-0.058477752,-0.062910736
3330,0.19968227,0.12999366,0.00069688604,0.043137163,0.04897341,0.04897341,-0.058529194,-0.062957816
3331,0.19964254,0.12997276,0.00069669774,0.043123543,0.048925977,0.048925977,-0.05857894,-0.06300657
3332,0.19960245,0.12995188,0.0006965057,0.043109972,0.0488782,0.0488782,-0.05863213,-0.06305305
3333,0.19956163,0.1299311,0.0006963051,0.0430963,0.04883072,0.04883072,-0.05868179,-0.0631016
3334,0.1995216,0.12991022,0.00069611386,0.043082833,0.04878388,0.04878388,-0.05873094,-0.06314917
3335,0.19948089,0.12988931,0.0006959157,0.04306937,0.048736192,0.048736192,-0.058780804,-0.06319749
3336,0.19944043,0.12986849,0.0006957194,0.04305579,0.048688423,0.048688423,-0.058832686,-0.06324626
3337,0.19940004,0.12984766,0.00069552386,0.043042198,0.048641566,0.048641566,-0.05888291,-0.063292705
3338,0.19935939,0.12982668,0.0006953272,0.043028824,0.048594803,0.048594803,-0.058933813,-0.063338324
3339,0.19931869,0.12980588,0.00069512817,0.04301529,0.048547,0.048547,-0.05898307,-0.06338658
3340,0.19927807,0.12978503,0.0006949304,0.043001868,0.048500136,0.048500136,-0.059034817,-0.063433416
3341,0.19923756,0.12976411,0.0006947344,0.042988483,0.048453204,0.048453204,-0.059084475,-0.06348087
3342,0.1991966,0.12974328,0.0006945333,0.04297502,0.048405934,0.048405934,-0.05913527,-0.06352855
3343,0.19915587,0.1297224,0.0006943346,0.0429616,0.04835921,0.04835921,-0.059184715,-0.063576914
3344,0.19911543,0.12970152,0.0006941391,0.042948276,0.048312347,0.048312347,-0.059235286,-0.06362296
3345,0.19907415,0.1296807,0.00069393456,0.042934854,0.048265364,0.048265364,-0.05928527,-0.06367156
3346,0.19903319,0.12965979,0.000693734,0.042921506,0.048218742,0.048218742,-0.0593368,-0.063717574
3347,0.19899264,0.1296389,0.00069353735,0.042908214,0.04817197,0.04817197,-0.059385277,-0.063764535
3348,0.19895157,0.12961797,0.0006933359,0.04289496,0.048125118,0.048125118,-0.05943613,-0.063812025
3349,0.19891071,0.12959711,0.000693136,0.0428816,0.048078366,0.048078366,-0.059483685,-0.063859
3350,0.19886974,0.12957619,0.00069293554,0.04286834,0.048032142,0.048032142,-0.059533793,-0.06390476
3351,0.1988284,0.12955533,0.00069273077,0.042855076,0.04798523,0.04798523,-0.059583157,-0.06395121
3352,0.19878763,0.12953445,0.00069253176,0.042841833,0.047938854,0.047938854,-0.05963208,-0.063998535
3353,0.19874641,0.12951353,0.00069232885,0.04282861,0.04789259,0.04789259,-0.05968315,-0.06404646
3354,0.19870488,0.12949263,0.0006921226,0.042815417,0.047846023,0.047846023,-0.059734933,-0.06409041
3355,0.19866368,0.12947172,0.0006919196,0.04280219,0.047799412,0.047799412,-0.059784338,-0.06414031
3356,0.1986224,0.1294508,0.00069171615,0.042789016,0.04775335,0.04775335,-0.059830185,-0.064186685
3357,0.19858134,0.12942986,0.00069151475,0.042775884,0.047707096,0.047707096,-0.059879787,-0.06423264
3358,0.19853957,0.12940897,0.000691306,0.042762674,0.047660753,0.047660753,-0.05992947,-0.06427898
3359,0.19849843,0.12938803,0.0006911039,0.042749606,0.04761493,0.04761493,-0.059977435,-0.06432376
3360,0.19845688,0.12936708,0.000690898,0.042736568,0.047568575,0.047568575,-0.06002844,-0.06437334
3361,0.1984154,0.12934624,0.0006906917,0.04272337,0.04752233,0.04752233,-0.06007861,-0.06441879
3362,0.198374,0.12932527,0.0006904874,0.042710297,0.04747672,0.04747672,-0.0601255,-0.06446499
3363,0.19833201,0.12930426,0.0006902776,0.04269735,0.04743056,0.04743056,-0.06017546,-0.06451491
3364,0.19829057,0.12928341,0.0006900716,0.042684205,0.047384106,0.047384106,-0.06022384,-0.06455859
3365,0.1982492,0.1292625,0.000689867,0.042671207,0.047339067,0.047339067,-0.06027318,-0.06460331
3366,0.19820708,0.12924144,0.00068965636,0.042658284,0.047293223,0.047293223,-0.060322825,-0.06464893
3367,0.19816528,0.12922053,0.0006894475,0.04264523,0.047246814,0.047246814,-0.06037126,-0.06469521
3368,0.19812316,0.12919961,0.0006892356,0.042632263,0.04720145,0.04720145,-0.06041952,-0.064742364
3369,0.19808154,0.12917864,0.00068902894,0.04261929,0.047155816,0.047155816,-0.060467616,-0.06478773
3370,0.19803935,0.12915766,0.000688817,0.04260641,0.047110297,0.047110297,-0.06051858,-0.064834334
3371,0.1979969,0.12913671,0.00068860187,0.042593412,0.04706458,0.04706458,-0.06056404,-0.06487917
3372,0.19795531,0.12911575,0.0006883957,0.04258047,0.04701912,0.04701912,-0.06061422,-0.064924225
3373,0.1979133,0.12909473,0.0006881857,0.0425677,0.046973836,0.046973836,-0.060663488,-0.06497093
3374,0.19787122,0.12907381,0.0006879741,0.042554773,0.046928078,0.046928078,-0.06071057,-0.06501777
3375,0.19782901,0.12905282,0.000687762,0.042541917,0.04688304,0.04688304,-0.060759656,-0.06506483
3376,0.19778638,0.12903184,0.0006875454,0.04252909,0.046837587,0.046837587,-0.060808722,-0.06510961
3377,0.19774406,0.12901084,0.0006873322,0.04251622,0.046792302,0.046792302,-0.060856067,-0.06515692
3378,0.19770172,0.12898983,0.000687119,0.042503446,0.046747103,0.046747103,-0.060905453,-0.06520032
3379,0.19765943,0.12896885,0.00068690587,0.04249062,0.046701815,0.046701815,-0.060952544,-0.06524428
3380,0.19761667,0.12894784,0.00068668823,0.042477906,0.04665677,0.04665677,-0.061000608,-0.065289296
3381,0.19757482,0.12892683,0.00068648,0.042465195,0.046611592,0.046611592,-0.061047733,-0.06533744
3382,0.19753167,0.1289058,0.0006862588,0.042452443,0.046566624,0.046566624,-0.061098296,-0.065382496
3383,0.19748917,0.12888482,0.0006860434,0.04243966,0.046521965,0.046521965,-0.061145425,-0.06542892
3384,0.19744655,0.12886375,0.0006858281,0.04242698,0.04647724,0.04647724,-0.061192814,-0.06547352
3385,0.19740382,0.12884276,0.0006856105,0.042414296,0.04643198,0.04643198,-0.061238863,-0.06551927
3386,0.19736107,0.12882176,0.00068539305,0.042401534,0.046387263,0.046387263,-0.061287295,-0.06556496
3387,0.1973179,0.12880066,0.0006851723,0.042388972,0.046342943,0.046342943,-0.0613349,-0.06560998
3388,0.19727495,0.1287796,0.00068495347,0.042376332,0.046297587,0.046297587,-0.06138428,-0.06565386
3389,0.19723201,0.1287586,0.0006847341,0.042363632,0.046252884,0.046252884,-0.06143181,-0.065697834
3390,0.1971891,0.12873755,0.00068451534,0.042351026,0.046208575,0.046208575,-0.06147748,-0.06574419
3391,0.197146,0.12871644,0.0006842955,0.042338476,0.046163943,0.046163943,-0.061527334,-0.06578922
3392,0.19710296,0.12869543,0.00068407546,0.042325757,0.046118908,0.046118908,-0.061573874,-0.06583412
3393,0.1970599,0.12867439,0.0006838551,0.0423132,0.046074755,0.046074755,-0.061622266,-0.06587884
3394,0.19701621,0.1286532,0.00068363006,0.04230078,0.046030503,0.046030503,-0.061668135,-0.06592565
3395,0.19697313,0.12863219,0.0006834094,0.042288095,0.045985352,0.045985352,-0.06171709,-0.06596968
3396,0.19692987,0.12861113,0.0006831874,0.042275593,0.045941573,0.045941573,-0.06176266,-0.06601617
3397,0.19688624,0.12858994,0.00068296306,0.04226316,0.04589727,0.04589727,-0.06181245,-0.06605855
3398,0.1968431,0.12856886,0.00068274245,0.042250562,0.04585254,0.04585254,-0.06185881,-0.066103786
3399,0.19680023,0.12854776,0.0006825248,0.04223807,0.045808636,0.045808636,-0.061906494,-0.06614838
3400,0.19675598,0.12852661,0.0006822936,0.04222568,0.04576469,0.04576469,-0.061951872,-0.06619361
3401,0.19671285,0.1285055,0.0006820735,0.0422132,0.045720156,0.045720156,-0.06200152,-0.066238284
3402,0.19666936,0.1284844,0.00068184955,0.042200673,0.045676026,0.045676026,-0.062046528,-0.066282906
3403,0.19662514,0.12846324,0.00068161904,0.0421883,0.045632374,0.045632374,-0.06209446,-0.06632659
3404,0.19658172,0.1284421,0.00068139634,0.04217591,0.04558806,0.04558806,-0.0621422,-0.06637178
3405,0.19653815,0.12842089,0.0006811727,0.042163506,0.045543987,0.045543987,-0.062188555,-0.066416495
3406,0.19649449,0.12839973,0.0006809475,0.042151134,0.04550023,0.04550023,-0.062235516,-0.06646141
3407,0.19645059,0.12837856,0.00068072043,0.04213873,0.045456335,0.045456335,-0.06228093,-0.066504054
3408,0.19640617,0.12835734,0.00068048836,0.042126372,0.04541254,0.04541254,-0.062327802,-0.06654983
3409,0.19636232,0.12833619,0.0006802612,0.04211398,0.045368586,0.045368586,-0.06237451,-0.066592455
3410,0.19631848,0.12831499,0.0006800348,0.042101696,0.045325235,0.045325235,-0.062421158,-0.06663819
3411,0.19627376,0.12829377,0.00067979994,0.042089377,0.045281358,0.045281358,-0.062470093,-0.06668214
3412,0.19622973,0.12827256,0.00067957153,0.042077124,0.045237817,0.045237817,-0.06251421,-0.06672754
3413,0.19618595,0.12825136,0.00067934586,0.042064775,0.045193873,0.045193873,-0.062562235,-0.066770464
3414,0.1961419,0.12823011,0.0006791178,0.04205247,0.045150682,0.045150682,-0.062607154,-0.066815265
3415,0.19609688,0.1282088,0.00067888084,0.04204034,0.045107428,0.045107428,-0.06265578,-0.06685909
3416,0.1960532,0.12818763,0.00067865575,0.042027976,0.04506352,0.04506352,-0.062699884,-0.06690312
3417,0.19600861,0.12816635,0.00067842257,0.042015787,0.045020644,0.045020644,-0.06274458,-0.06694673
3418,0.19596496,0.12814502,0.00067819934,0.04200373,0.044977363,0.044977363,-0.06279142,-0.06699009
3419,0.19592017,0.12812376,0.00067796407,0.041991495,0.04493349,0.04493349,-0.06283803,-0.067034006
3420,0.19587564,0.12810253,0.0006777312,0.041979164,0.044890516,0.044890516,-0.06288455,-0.06707842
3421,0.19583094,0.12808117,0.00067749777,0.041967083,0.0448478,0.0448478,-0.06293025,-0.06712082
3422,0.1957861,0.12805982,0.00067726284,0.04195498,0.04480421,0.04480421,-0.06297644,-0.06716607
3423,0.19574142,0.1280386,0.00067702815,0.041942634,0.04476081,0.04476081,-0.06302325,-0.06720839
3424,0.19569692,0.12801722,0.000676797,0.041930683,0.044718713,0.044718713,-0.06306693,-0.06725191
3425,0.19565174,0.12799585,0.00067655894,0.041918643,0.04467483,0.04467483,-0.063115515,-0.06729587
3426,0.1956074,0.12797457,0.0006763282,0.0419065,0.044631843,0.044631843,-0.06316129,-0.06734065
3427,0.19556221,0.12795328,0.00067608943,0.041894272,0.04458947,0.04458947,-0.06320436,-0.06738292
3428,0.19551712,0.1279318,0.0006758532,0.041882377,0.04454691,0.04454691,-0.063252404,-0.06742442
3429,0.19547208,0.1279105,0.00067561585,0.041870277,0.044503275,0.044503275,-0.06329582,-0.067471266
3430,0.19542724,0.1278892,0.0006753803,0.041858163,0.044460908,0.044460908,-0.06334166,-0.06751331
3431,0.19538216,0.12786773,0.0006751444,0.04184625,0.0444187,0.0444187,-0.06338865,-0.06755794
3432,0.19533698,0.12784633,0.00067490654,0.041834276,0.044375293,0.044375293,-0.06343446,-0.06759918
3433,0.1952914,0.12782505,0.0006746634,0.04182207,0.044332497,0.044332497,-0.063477665,-0.067642696
3434,0.19524606,0.12780349,0.0006744257,0.041810174,0.044290796,0.044290796,-0.06352496,-0.06768576
3435,0.19520056,0.12778203,0.0006741853,0.0417982,0.044247497,0.044247497,-0.0635689,-0.067728296
3436,0.19515555,0.12776072,0.0006739482,0.041786168,0.044204835,0.044204835,-0.06361397,-0.06777248
3437,0.19510981,0.1277392,0.0006737062,0.041774377,0.04416333,0.04416333,-0.06366008,-0.06781514
3438,0.1950643,0.12771776,0.0006734655,0.041762505,0.044120472,0.044120472,-0.06370468,-0.067858964
3439,0.19501865,0.12769638,0.0006732226,0.0417504,0.044077918,0.044077918,-0.06374796,-0.06790023
3440,0.19497266,0.12767483,0.00067297835,0.041738603,0.044036496,0.044036496,-0.06379376,-0.06794326
3441,0.1949268,0.1276533,0.0006727349,0.0417267,0.0439937,0.0439937,-0.06383952,-0.06798564
3442,0.19488147,0.12763186,0.00067249604,0.04171469,0.043951254,0.043951254,-0.0638853,-0.06802977
3443,0.1948353,0.12761033,0.00067224976,0.04170289,0.043909676,0.043909676,-0.06393047,-0.068072096
3444,0.1947892,0.12758876,0.00067200436,0.041691124,0.043867245,0.043867245,-0.063974835,-0.06811459
3445,0.1947434,0.1275673,0.00067176094,0.041679233,0.043824643,0.043824643,-0.064019,-0.0681585
3446,0.19469723,0.12754574,0.00067151483,0.041667394,0.043783113,0.043783113,-0.06406607,-0.06820076
3447,0.19465113,0.12752421,0.0006712692,0.041655608,0.043741353,0.043741353,-0.06410948,-0.06824209
3448,0.19460481,0.1275026,0.00067102205,0.041643735,0.043699306,0.043699306,-0.06415603,-0.068286166
3449,0.19455919,0.12748106,0.0006707813,0.041631974,0.043657605,0.043657605,-0.06419983,-0.06832727
3450,0.19451298,0.12745942,0.00067053555,0.041620288,0.04361584,0.04361584,-0.06424371,-0.068369456
3451,0.19446674,0.12743789,0.0006702885,0.041608438,0.043573752,0.043573752,-0.06428809,-0.068412215
3452,0.19442049,0.12741618,0.0006700431,0.041596793,0.04353238,0.04353238,-0.064332545,-0.06845309
3453,0.19437394,0.12739463,0.0006697931,0.041585,0.043490328,0.043490328,-0.06437541,-0.06849738
3454,0.1943275,0.12737301,0.00066954485,0.041573178,0.043448836,0.043448836,-0.06442119,-0.06853982
3455,0.19428119,0.12735134,0.0006692986,0.04156151,0.043407477,0.043407477,-0.06446459,-0.06858124
3456,0.19423482,0.12732966,0.0006690515,0.041549847,0.04336557,0.04336557,-0.06451121,-0.068624794
3457,0.19418824,0.12730803,0.0006688021,0.04153814,0.043324076,0.043324076,-0.06455412,-0.06866645
3458,0.19414139,0.12728631,0.0006685507,0.04152652,0.043282937,0.043282937,-0.06459811,-0.068707496
3459,0.19409525,0.12726462,0.00066830625,0.041514818,0.04324131,0.04324131,-0.06464277,-0.06875035
3460,0.19404797,0.12724292,0.0006680505,0.041503135,0.04320002,0.04320002,-0.06468647,-0.06879281
3461,0.19400099,0.12722123,0.0006677977,0.041491482,0.043158837,0.043158837,-0.06472982,-0.06883448
3462,0.19395477,0.12719946,0.000667553,0.041479938,0.0431178,0.0431178,-0.06477495,-0.06887621
3463,0.19390774,0.12717776,0.00066729967,0.041468285,0.04307621,0.04307621,-0.06481601,-0.06891664
3464,0.19386062,0.12715594,0.0006670468,0.04145674,0.043035187,0.043035187,-0.0648644,-0.068958685
3465,0.19381356,0.1271342,0.0006667936,0.041445114,0.042993963,0.042993963,-0.064904876,-0.06900116
3466,0.1937665,0.12711243,0.0006665408,0.04143352,0.042953372,0.042953372,-0.06495006,-0.06904177
3467,0.19371921,0.12709063,0.0006662858,0.041421905,0.042912178,0.042912178,-0.064991735,-0.06908307
3468,0.19367199,0.12706885,0.0006660314,0.041410416,0.04287109,0.04287109,-0.06503557,-0.06912624
3469,0.19362497,0.12704708,0.00066577893,0.04139889,0.042830043,0.042830043,-0.065081,-0.06916906
3470,0.19357757,0.12702525,0.0006655233,0.04138731,0.042789273,0.042789273,-0.065123945,-0.06920985
3471,0.1935299,0.12700334,0.0006652657,0.041375883,0.042748634,0.042748634,-0.06516748,-0.069250055
3472,0.19348261,0.12698156,0.00066501054,0.04136431,0.04270717,0.04270717,-0.06520807,-0.069293454
3473,0.19343469,0.12695976,0.0006647493,0.041352693,0.042666513,0.042666513,-0.065254495,-0.06933336
3474,0.19338736,0.12693779,0.00066449575,0.04134134,0.042626563,0.042626563,-0.06529773,-0.06937517
3475,0.1933394,0.12691587,0.0006642353,0.04132988,0.042585243,0.042585243,-0.06534059,-0.06941473
3476,0.19329236,0.12689404,0.0006639832,0.041318335,0.042544533,0.042544533,-0.06538486,-0.06945787
3477,0.19324407,0.12687215,0.00066371926,0.04130692,0.042504463,0.042504463,-0.06542757,-0.06949795
3478,0.19319622,0.12685013,0.00066346093,0.041295603,0.042463817,0.042463817,-0.06547164,-0.06953992
3479,0.1931484,0.12682827,0.0006632013,0.041284017,0.042422634,0.042422634,-0.06551053,-0.069581985
3480,0.19310057,0.12680633,0.0006629423,0.04127257,0.042382732,0.042382732,-0.06555657,-0.06962267
3481,0.19305241,0.1267843,0.00066268124,0.041261308,0.04234251,0.04234251,-0.065600924,-0.06966381
3482,0.19300449,0.12676238,0.0006624212,0.04124992,0.042301685,0.042301685,-0.06564422,-0.06970649
3483,0.19295685,0.12674043,0.00066216424,0.04123842,0.04226137,0.04226137,-0.065687306,-0.069747
3484,0.19290908,0.12671834,0.00066190737,0.04122717,0.042221468,0.042221468,-0.06572918,-0.069787085
3485,0.19286075,0.12669635,0.00066164404,0.04121583,0.04218078,0.04218078,-0.06577222,-0.06982678
3486,0.19281249,0.12667441,0.00066138076,0.041204277,0.04214048,0.04214048,-0.0658125,-0.06986922
3487,0.19276385,0.12665226,0.000661116,0.041193064,0.04210107,0.04210107,-0.06585792,-0.06990951
3488,0.19271581,0.12663019,0.0006608562,0.041181795,0.042060196,0.042060196,-0.06589994,-0.06995081
3489,0.1926677,0.12660827,0.0006605942,0.041170303,0.042019885,0.042019885,-0.06594278,-0.069991186
3490,0.19261923,0.12658606,0.0006603317,0.041159227,0.041980907,0.041980907,-0.06598539,-0.07003351
3491,0.19257021,0.12656403,0.0006600618,0.04114782,0.041939817,0.041939817,-0.06602739,-0.07007253
3492,0.19252223,0.12654194,0.0006598028,0.04113641,0.041900203,0.041900203,-0.06607093,-0.07011447
3493,0.19247338,0.12651977,0.00065953605,0.041125253,0.041860543,0.041860543,-0.06611286,-0.07015424
3494,0.19242498,0.12649766,0.0006592732,0.041113954,0.041820172,0.041820172,-0.066155456,-0.07019626
3495,0.19237624,0.12647559,0.00065900653,0.041102603,0.04178036,0.04178036,-0.0661975,-0.0702351
3496,0.19232777,0.12645337,0.00065874396,0.041091543,0.041740958,0.041740958,-0.066238984,-0.07027525
3497,0.19227928,0.1264312,0.00065848086,0.041080315,0.04170062,0.04170062,-0.06628237,-0.07031579
3498,0.19223031,0.12640908,0.0006582123,0.041068934,0.041661102,0.041661102,-0.066324525,-0.07035534
3499,0.19218096,0.1263868,0.0006579416,0.04105789,0.041622065,0.041622065,-0.066367574,-0.07039737
3500,0.19213206,0.12636465,0.0006576741,0.041046564,0.04158159,0.04158159,-0.06641035,-0.07043754
3501,0.19208336,0.12634243,0.0006574093,0.04103536,0.041542333,0.041542333,-0.06645199,-0.07047969
3502,0.19203413,0.12632017,0.0006571396,0.041024305,0.041503012,0.041503012,-0.066494934,-0.07051855
3503,0.19198522,0.12629794,0.0006568728,0.04101301,0.04146294,0.04146294,-0.06653638,-0.070559315
3504,0.19193599,0.12627566,0.00065660337,0.041001868,0.041423827,0.041423827,-0.06657897,-0.07059878
3505,0.19188696,0.1262534,0.00065633573,0.04099076,0.041384354,0.041384354,-0.066620685,-0.07063884
3506,0.19183773,0.12623107,0.00065606664,0.04097964,0.041345038,0.041345038,-0.06666359,-0.070678316
3507,0.19178835,0.1262088,0.00065579556,0.040968463,0.041305613,0.041305613,-0.06670564,-0.07071964
3508,0.1917389,0.12618645,0.00065552467,0.040957388,0.041266594,0.041266594,-0.06674542,-0.070759825
3509,0.19168983,0.12616408,0.00065525755,0.040946327,0.041227054,0.041227054,-0.06678841,-0.07080007
3510,0.19164072,0.1261418,0.00065498916,0.040935125,0.041187845,0.041187845,-0.06682909,-0.07084005
3511,0.19159055,0.12611932,0.0006547124,0.040924173,0.0411493,0.0411493,-0.06687184,-0.070878506
3512,0.19154121,0.126097,0.0006544422,0.040913012,0.04110936,0.04110936,-0.06691214,-0.07091746
3513,0.19149211,0.1260746,0.00065417506,0.040901985,0.04107106,0.04107106,-0.06695388,-0.070956856
3514,0.19144207,0.12605219,0.00065389887,0.040890977,0.04103192,0.04103192,-0.066994675,-0.070999056
3515,0.19139256,0.1260298,0.0006536275,0.040879827,0.040992822,0.040992822,-0.067036845,-0.071037225
3516,0.19134246,0.12600727,0.00065335183,0.04086895,0.040954236,0.040954236,-0.06707795,-0.0710766
3517,0.19129258,0.1259849,0.00065307674,0.040857818,0.04091486,0.04091486,-0.06711887,-0.071116105
3518,0.19124305,0.12596244,0.00065280613,0.040846895,0.04087651,0.04087651,-0.067161374,-0.071156345
3519,0.1911929,0.12593995,0.0006525295,0.040835842,0.040837757,0.040837757,-0.06720195,-0.071196206
3520,0.19114296,0.12591745,0.00065225514,0.040824976,0.04079894,0.04079894,-0.06724175,-0.07123614
3521,0.19109258,0.125895,0.0006519759,0.040813908,0.04076022,0.04076022,-0.06728358,-0.0712755
3522,0.19104269,0.1258724,0.00065170287,0.040803045,0.04072186,0.04072186,-0.06732392,-0.0713154
3523,0.19099236,0.12584989,0.0006514246,0.04079197,0.040682938,0.040682938,-0.06736633,-0.07135305
3524,0.19094187,0.12582739,0.0006511448,0.040781055,0.040644694,0.040644694,-0.06740673,-0.07139289
3525,0.19089168,0.12580472,0.00065086957,0.040770233,0.040606376,0.040606376,-0.06744875,-0.07143314
3526,0.1908414,0.12578215,0.00065059256,0.040759247,0.040567566,0.040567566,-0.06748882,-0.07147296
3527,0.190791,0.12575959,0.0006503141,0.04074832,0.04052945,0.04052945,-0.067528784,-0.07151272
3528,0.19074017,0.12573695,0.00065003225,0.0407375,0.040491145,0.040491145,-0.067571424,-0.071550086
3529,0.19068995,0.12571435,0.000649756,0.040726494,0.040452503,0.040452503,-0.06761144,-0.07158926
3530,0.1906393,0.1256917,0.000649476,0.040715672,0.040414505,0.040414505,-0.06765088,-0.0716259
3531,0.19058856,0.125669,0.0006491955,0.040704783,0.040376067,0.040376067,-0.06769179,-0.07166518
3532,0.19053784,0.12564634,0.000648915,0.040693935,0.040338203,0.040338203,-0.067732185,-0.0717065
3533,0.19048703,0.12562364,0.00064863387,0.04068303,0.040300038,0.040300038,-0.067773454,-0.07174316
3534,0.190436,0.12560089,0.00064835127,0.040672317,0.040262077,0.040262077,-0.06781385,-0.07178339
3535,0.1903856,0.12557821,0.00064807385,0.040661387,0.040223602,0.040223602,-0.06785467,-0.07182224
3536,0.19033423,0.12555546,0.00064778776,0.04065058,0.040185817,0.040185817,-0.06789455,-0.07186143
3537,0.19028345,0.12553266,0.000647508,0.040639743,0.040147945,0.040147945,-0.067934975,-0.071898945
3538,0.19023266,0.12550987,0.0006472279,0.040628996,0.040110264,0.040110264,-0.06797526,-0.07193782
3539,0.1901817,0.12548718,0.0006469452,0.040618114,0.04007226,0.04007226,-0.068016514,-0.07197657
3540,0.19013092,0.12546432,0.00064666604,0.040607404,0.0400347,0.0400347,-0.06805678,-0.07201456
3541,0.19007996,0.12544149,0.0006463846,0.040596653,0.039996613,0.039996613,-0.06809813,-0.072053604
3542,0.19002876,0.1254187,0.0006461006,0.0405859,0.039958905,0.039958905,-0.068136655,-0.07209181
3543,0.18997738,0.12539586,0.0006458151,0.04057507,0.039921165,0.039921165,-0.068175115,-0.07213168
3544,0.18992588,0.12537298,0.00064552895,0.04056438,0.039883755,0.039883755,-0.06821674,-0.07216866
3545,0.18987459,0.12535012,0.0006452448,0.04055359,0.039845895,0.039845895,-0.06825596,-0.072208315
3546,0.18982357,0.12532727,0.0006449629,0.040542897,0.039808642,0.039808642,-0.06829644,-0.07224731
3547,0.18977177,0.12530434,0.0006446743,0.040532276,0.039771006,0.039771006,-0.06833626,-0.072283916
3548,0.18972039,0.12528147,0.00064438913,0.040521454,0.039733205,0.039733205,-0.06837496,-0.07232232
3549,0.1896686,0.12525852,0.00064410066,0.040510748,0.039696,0.039696,-0.068415545,-0.072360665
3550,0.18961686,0.12523556,0.000643813,0.040500168,0.039658654,0.039658654,-0.068456024,-0.072397165
3551,0.18956581,0.12521265,0.00064353144,0.040489383,0.039621152,0.039621152,-0.06849343,-0.0724367
3552,0.18951419,0.12518969,0.000643245,0.040478736,0.039583974,0.039583974,-0.06853405,-0.072475284
3553,0.18946259,0.1251667,0.00064295885,0.04046811,0.03954677,0.03954677,-0.06857653,-0.07251308
3554,0.18941051,0.12514369,0.0006426682,0.040457465,0.039509304,0.039509304,-0.06861463,-0.0725517
3555,0.18935916,0.12512073,0.0006423843,0.040446796,0.039472103,0.039472103,-0.06865383,-0.07259026
3556,0.18930724,0.12509769,0.0006420955,0.040436085,0.039435104,0.039435104,-0.06869374,-0.07262569
3557,0.18925515,0.12507464,0.00064180506,0.040425558,0.03939801,0.03939801,-0.06873379,-0.07266542
3558,0.18920338,0.12505153,0.0006415185,0.04041502,0.03936086,0.03936086,-0.06877201,-0.07270493
3559,0.18915139,0.12502854,0.0006412286,0.04040426,0.039323654,0.039323654,-0.068812616,-0.07274133
3560,0.18909937,0.1250054,0.00064093986,0.040393725,0.039287172,0.039287172,-0.06885015,-0.07277815
3561,0.18904695,0.124982275,0.00064064685,0.040383156,0.039249774,0.039249774,-0.06888966,-0.07281619
3562,0.18899465,0.12495923,0.0006403541,0.04037241,0.03921271,0.03921271,-0.06892867,-0.07285464
3563,0.18894266,0.12493602,0.00064006634,0.040362056,0.03917638,0.03917638,-0.068968445,-0.07289079
3564,0.18888995,0.12491288,0.0006397707,0.040351357,0.039139066,0.039139066,-0.069007516,-0.072930224
3565,0.18883716,0.12488968,0.0006394748,0.04034088,0.039102726,0.039102726,-0.06904553,-0.07296673
3566,0.18878496,0.124866486,0.0006391848,0.040330365,0.039065666,0.039065666,-0.069086395,-0.07300564
3567,0.1887322,0.12484336,0.0006388884,0.040319603,0.03902887,0.03902887,-0.06912505,-0.07304268
3568,0.18867972,0.12482005,0.00063859666,0.04030925,0.038992982,0.038992982,-0.069166385,-0.073079035
3569,0.18862718,0.12479687,0.00063830323,0.04029867,0.038955532,0.038955532,-0.069201544,-0.07311762
3570,0.18857422,0.124773614,0.00063800614,0.040288154,0.038919505,0.038919505,-0.069241494,-0.07315527
3571,0.18852161,0.124750346,0.00063771266,0.04027776,0.038883004,0.038883004,-0.069279924,-0.07319244
3572,0.18846938,0.12472708,0.0006374231,0.040267184,0.038846217,0.038846217,-0.06931922,-0.07322989
3573,0.18841615,0.12470379,0.0006371237,0.040256605,0.038810097,0.038810097,-0.06935838,-0.07326621
3574,0.1883634,0.12468044,0.0006368297,0.040246252,0.03877383,0.03877383,-0.06939698,-0.073304005
3575,0.18831064,0.124657094,0.0006365354,0.04023585,0.03873718,0.03873718,-0.06943521,-0.073339425
3576,0.18825763,0.12463385,0.00063623796,0.040225193,0.03870066,0.03870066,-0.06947361,-0.07337727
3577,0.18820512,0.124610394,0.0006359474,0.04021497,0.038665358,0.038665358,-0.06951029,-0.07341573
3578,0.18815178,0.124587014,0.0006356476,0.040204484,0.038628247,0.038628247,-0.06955039,-0.07345153
3579,0.18809864,0.124563724,0.0006353491,0.040193886,0.03859219,0.03859219,-0.069588624,-0.07348875
3580,0.18804613,0.124540284,0.0006350585,0.04018357,0.038556583,0.038556583,-0.069627985,-0.073525324
3581,0.18799257,0.12451685,0.0006347573,0.040173147,0.038519934,0.038519934,-0.06966623,-0.07356273
3582,0.18793997,0.12449347,0.00063446496,0.040162742,0.038483836,0.038483836,-0.06970336,-0.07359983
3583,0.18788636,0.12446998,0.0006341637,0.04015236,0.03844835,0.03844835,-0.06974223,-0.073634095
3584,0.18783298,0.12444652,0.00063386455,0.040142003,0.038412124,0.038412124,-0.06978092,-0.073674515
3585,0.18777977,0.12442309,0.0006335668,0.040131506,0.038375996,0.038375996,-0.069819234,-0.07371134
3586,0.1877268,0.12439958,0.0006332721,0.040121164,0.038340546,0.038340546,-0.0698581,-0.0737485
3587,0.1876731,0.12437604,0.0006329706,0.04011086,0.038304355,0.038304355,-0.06989509,-0.0737838
3588,0.18761939,0.1243526,0.000632668,0.040100466,0.038268317,0.038268317,-0.06993318,-0.073819675
3589,0.18756586,0.12432903,0.00063236826,0.040090162,0.038232982,0.038232982,-0.06997288,-0.073858365
3590,0.18751234,0.12430547,0.0006320686,0.04007979,0.03819721,0.03819721,-0.07000857,-0.07389283
3591,0.18745905,0.12428191,0.0006317713,0.040069424,0.038161412,0.038161412,-0.07004597,-0.0739301
3592,0.1874049,0.12425838,0.0006314652,0.040059086,0.038125895,0.038125895,-0.07008251,-0.073966876
3593,0.18735152,0.124234736,0.00063116784,0.040048834,0.038090236,0.038090236,-0.07012281,-0.074003935
3594,0.18729763,0.124211155,0.00063086476,0.040038474,0.038054362,0.038054362,-0.07016028,-0.07403956
3595,0.18724394,0.12418755,0.00063056377,0.04002813,0.038018953,0.038018953,-0.07019805,-0.074077
3596,0.18719006,0.12416385,0.00063026213,0.040018007,0.037983775,0.037983775,-0.07023638,-0.07411319
3597,0.18713588,0.12414028,0.0006299561,0.0400075,0.03794755,0.03794755,-0.0702728,-0.07414859
3598,0.18708178,0.12411659,0.00062965194,0.039997242,0.037913013,0.037913013,-0.07031091,-0.07418506
3599,0.18702744,0.12409282,0.00062934624,0.039987113,0.03787734,0.03787734,-0.070348024,-0.07422243
3600,0.18697369,0.12406923,0.00062904466,0.03997658,0.03784134,0.03784134,-0.070384026,-0.07425701
3601,0.18691954,0.12404543,0.0006287411,0.039966624,0.037807196,0.037807196,-0.07042314,-0.074293226
3602,0.18686515,0.124021724,0.0006284343,0.03995627,0.037771165,0.037771165,-0.070460744,-0.07432927
3603,0.18681109,0.12399802,0.00062813074,0.03994593,0.037736267,0.037736267,-0.07049659,-0.0743651
3604,0.18675731,0.12397421,0.000627831,0.03993584,0.0377013,0.0377013,-0.07053561,-0.07440005
3605,0.18670294,0.1239505,0.0006275244,0.03992547,0.03766555,0.03766555,-0.07057194,-0.07443652
3606,0.18664837,0.123926684,0.00062721694,0.039915327,0.037630994,0.037630994,-0.07060925,-0.07447481
3607,0.18659416,0.12390283,0.0006269133,0.03990512,0.037595723,0.037595723,-0.070647076,-0.07451045
3608,0.18653974,0.12387904,0.0006266071,0.03989489,0.03756055,0.03756055,-0.070684865,-0.07454351
3609,0.18648534,0.123855196,0.0006263014,0.039884754,0.03752598,0.03752598,-0.07072123,-0.07458086
3610,0.1864309,0.12383133,0.00062599574,0.03987458,0.037490856,0.037490856,-0.070759065,-0.07461562
3611,0.18637623,0.12380746,0.0006256877,0.039864298,0.03745599,0.03745599,-0.07079617,-0.07465082
3612,0.18632168,0.12378357,0.0006253811,0.03985414,0.03742142,0.03742142,-0.070833445,-0.074687324
3613,0.18626702,0.12375965,0.0006250738,0.03984406,0.03738647,0.03738647,-0.0708688,-0.07472344
3614,0.18621238,0.12373579,0.0006247658,0.039833825,0.037351355,0.037351355,-0.070904925,-0.074757986
3615,0.18615752,0.12371184,0.0006244568,0.039823726,0.037317336,0.037317336,-0.07094264,-0.074795954
3616,0.18610291,0.1236879,0.0006241501,0.03981364,0.037282243,0.037282243,-0.07097869,-0.074830286
3617,0.18604769,0.12366397,0.0006238372,0.03980337,0.03724743,0.03724743,-0.07101764,-0.07486703
3618,0.18599299,0.12363996,0.00062353024,0.03979336,0.037213165,0.037213165,-0.07105452,-0.074900195
3619,0.18593764,0.123615995,0.0006232165,0.03978314,0.03717834,0.03717834,-0.07108915,-0.07493628
3620,0.18588322,0.12359201,0.00062291214,0.039773062,0.03714406,0.03714406,-0.07112672,-0.074970186
3621,0.18582769,0.12356799,0.00062259694,0.03976303,0.037109498,0.037109498,-0.071163505,-0.07500845
3622,0.18577322,0.12354396,0.0006222927,0.0397529,0.03707501,0.03707501,-0.07120174,-0.075042434
3623,0.18571782,0.1235199,0.0006219793,0.039742813,0.037040688,0.037040688,-0.07123669,-0.07507715
3624,0.18566304,0.12349579,0.0006216725,0.03973283,0.03700638,0.03700638,-0.07127274,-0.0751125
3625,0.18560742,0.12347178,0.0006213564,0.039722558,0.03697159,0.03697159,-0.07130896,-0.07514836
3626,0.1855517,0.1234477,0.00062104006,0.039712533,0.0369379,0.0369379,-0.0713442,-0.07518313
3627,0.1854969,0.12342352,0.00062073383,0.039702572,0.036903452,0.036903452,-0.071382724,-0.07521862
3628,0.18544129,0.12339945,0.0006204184,0.03969242,0.036869027,0.036869027,-0.071418315,-0.07525315
3629,0.18538594,0.12337529,0.0006201066,0.039682426,0.03683525,0.03683525,-0.07145273,-0.07528892
3630,0.18533087,0.12335113,0.0006197973,0.03967249,0.036801003,0.036801003,-0.071489096,-0.07532225
3631,0.18527538,0.12332699,0.0006194838,0.03966228,0.036766455,0.036766455,-0.07152568,-0.0753585
3632,0.18521976,0.12330281,0.00061916956,0.03965226,0.03673282,0.03673282,-0.07156362,-0.07539372
3633,0.18516414,0.12327859,0.0006188555,0.03964227,0.036698576,0.036698576,-0.071599215,-0.075428106
3634,0.18510866,0.123254396,0.0006185427,0.039632224,0.036664553,0.036664553,-0.071634255,-0.07546273
3635,0.1850531,0.123230174,0.0006182292,0.03962228,0.036631003,0.036631003,-0.07167232,-0.075496696
3636,0.18499729,0.1232059,0.00061791396,0.039612323,0.036596887,0.036596887,-0.071706906,-0.075532466
3637,0.18494186,0.12318171,0.00061760156,0.03960223,0.036562882,0.036562882,-0.0717442,-0.0755682
3638,0.1848862,0.12315739,0.0006172881,0.0395923,0.03652941,0.03652941,-0.071779095,-0.07560201
3639,0.18483043,0.123133115,0.0006169731,0.039582286,0.036495343,0.036495343,-0.07181463,-0.07563553
3640,0.18477446,0.12310882,0.0006166563,0.039572295,0.036461674,0.036461674,-0.07185025,-0.075670354
3641,0.1847187,0.123084486,0.0006163422,0.039562434,0.03642808,0.03642808,-0.071884446,-0.075705245
3642,0.18466303,0.123060144,0.0006160289,0.039552506,0.036394216,0.036394216,-0.071924135,-0.07573951
3643,0.18460682,0.12303588,0.0006157094,0.039542448,0.036360674,0.036360674,-0.071955085,-0.07577278
3644,0.18455082,0.12301149,0.0006153933,0.039532498,0.036327507,0.036327507,-0.07199228,-0.07580629
3645,0.18449466,0.12298708,0.0006150758,0.039522685,0.036293946,0.036293946,-0.07202807,-0.0758422
3646,0.1844388,0.12296278,0.0006147602,0.039512586,0.036259964,0.036259964,-0.072061926,-0.07587548
3647,0.18438268,0.122938335,0.00061444344,0.039502814,0.036227245,0.036227245,-0.07209831,-0.07590968
3648,0.18432644,0.12291392,0.0006141253,0.039492924,0.036193125,0.036193125,-0.0721351,-0.07594431
3649,0.18427025,0.12288956,0.0006138068,0.039482836,0.03615968,0.03615968,-0.07217021,-0.07597914
3650,0.1842135,0.12286506,0.0006134844,0.039473113,0.036127035,0.036127035,-0.07220362,-0.07601572
3651,0.1841572,0.1228406,0.0006131659,0.03946319,0.03609328,0.03609328,-0.07224113,-0.076046064
3652,0.18410105,0.12281623,0.0006128481,0.039453123,0.03606013,0.03606013,-0.072276756,-0.07608186
3653,0.18404467,0.12279164,0.00061253033,0.039443526,0.03602754,0.03602754,-0.07230882,-0.076116085
3654,0.18398815,0.122767225,0.0006122093,0.03943353,0.035993405,0.035993405,-0.07234734,-0.0761511
3655,0.18393165,0.12274278,0.00061188877,0.039423574,0.035960678,0.035960678,-0.072379835,-0.07618301
3656,0.18387502,0.122718126,0.00061156903,0.039413925,0.035927836,0.035927836,-0.07241514,-0.07621666
3657,0.18381816,0.12269365,0.00061124517,0.039403867,0.035893817,0.035893817,-0.072451204,-0.076253
3658,0.18376175,0.122669175,0.00061092566,0.03939396,0.03586156,0.03586156,-0.07248477,-0.0762869
3659,0.18370482,0.122644484,0.0006106034,0.03938445,0.035829075,0.035829075,-0.07252115,-0.07631937
3660,0.18364838,0.122619994,0.00061028387,0.039374422,0.035794895,0.035794895,-0.0725554,-0.076354586
3661,0.18359199,0.12259545,0.0006099655,0.039364487,0.035762727,0.035762727,-0.07258989,-0.07638883
3662,0.18353479,0.122570656,0.00060964125,0.039355002,0.03573022,0.03573022,-0.07262517,-0.07641896
3663,0.18347792,0.12254621,0.00060931715,0.03934471,0.035696093,0.035696093,-0.07265865,-0.076453894
3664,0.18342112,0.12252147,0.0006089965,0.0393351,0.03566501,0.03566501,-0.07269401,-0.07648742
3665,0.1833645,0.12249676,0.00060867734,0.03932548,0.035631333,0.035631333,-0.07272976,-0.07652244
3666,0.18330783,0.122472286,0.00060835533,0.039315384,0.035598088,0.035598088,-0.072764315,-0.076555096
3667,0.18325028,0.122447476,0.0006080281,0.039305884,0.035566833,0.035566833,-0.072799444,-0.07658686
3668,0.1831936,0.12242279,0.00060770806,0.039296076,0.035533063,0.035533063,-0.07283334,-0.076621704
3669,0.18313679,0.122398205,0.00060738577,0.039285965,0.035500422,0.035500422,-0.072866656,-0.07665592
3670,0.18307942,0.12237337,0.00060706044,0.039276462,0.035468988,0.035468988,-0.07290147,-0.07668747
3671,0.18302225,0.122348614,0.0006067363,0.03926674,0.03543547,0.03543547,-0.072936,-0.076721415
3672,0.18296537,0.12232399,0.0006064137,0.03925674,0.03540286,0.03540286,-0.07296755,-0.07675684
3673,0.18290776,0.12229908,0.0006060868,0.039247278,0.035371456,0.035371456,-0.07300432,-0.07678964
3674,0.1828506,0.122274384,0.0006057622,0.03923744,0.035337795,0.035337795,-0.07304088,-0.076821975
3675,0.18279335,0.1222497,0.00060543657,0.03922745,0.035306048,0.035306048,-0.073074035,-0.07685501
3676,0.18273568,0.122224696,0.0006051099,0.039218135,0.03527445,0.03527445,-0.07310844,-0.07688815
3677,0.18267912,0.122200094,0.00060479017,0.039207976,0.035240542,0.035240542,-0.07314137,-0.076922074
3678,0.18262132,0.12217519,0.0006044613,0.0391985,0.03520994,0.03520994,-0.07317572,-0.076954104
3679,0.18256336,0.122150265,0.0006041311,0.03918893,0.03517689,0.03517689,-0.07320958,-0.07698679
3680,0.18250681,0.122125655,0.0006038116,0.039178733,0.035144027,0.035144027,-0.07324455,-0.07702001
3681,0.18244857,0.12210059,0.00060347974,0.039169542,0.035113573,0.035113573,-0.07328038,-0.07705273
3682,0.1823917,0.12207578,0.00060315913,0.03915972,0.03507985,0.03507985,-0.07331154,-0.077085234
3683,0.18233421,0.122050986,0.0006028323,0.0391498,0.035048477,0.035048477,-0.07334561,-0.07712055
3684,0.18227586,0.122025885,0.0006024997,0.03914051,0.035017114,0.035017114,-0.07337979,-0.07715097
3685,0.18221901,0.12200113,0.00060217886,0.039130524,0.034983605,0.034983605,-0.07341341,-0.07718371
3686,0.18216111,0.121976204,0.000601849,0.039120845,0.03495282,0.03495282,-0.07344734,-0.07721758
3687,0.18210267,0.12195112,0.0006015155,0.039111465,0.03492094,0.03492094,-0.07347983,-0.07724934
3688,0.18204534,0.12192632,0.00060119026,0.03910147,0.03488774,0.03488774,-0.073514685,-0.07728196
3689,0.18198746,0.12190133,0.0006008614,0.039091848,0.034857154,0.034857154,-0.07354903,-0.0773144
3690,0.18192935,0.12187621,0.00060053146,0.039082542,0.034825254,0.034825254,-0.07358378,-0.07734802
3691,0.1818717,0.1218514,0.00060020294,0.039072428,0.034792155,0.034792155,-0.07361565,-0.07738163
3692,0.18181364,0.12182631,0.00059987325,0.039063014,0.034762025,0.034762025,-0.073651776,-0.07741202
3693,0.18175565,0.121801265,0.00059954386,0.039053537,0.034729443,0.034729443,-0.07368155,-0.07744441
3694,0.18169817,0.12177641,0.0005992176,0.039043576,0.0346974,0.0346974,-0.073715456,-0.07747615
3695,0.18163954,0.12175123,0.0005988831,0.039034195,0.034667157,0.034667157,-0.07375093,-0.07751082
3696,0.18158202,0.12172613,0.00059855887,0.03902466,0.034634616,0.034634616,-0.07378398,-0.07754315
3697,0.18152368,0.12170118,0.00059822504,0.039014734,0.03460273,0.03460273,-0.07381617,-0.077575155
3698,0.18146509,0.12167598,0.000597891,0.039005395,0.034572467,0.034572467,-0.07384882,-0.07760903
3699,0.18140703,0.12165089,0.00059756153,0.038995817,0.034539774,0.034539774,-0.07388405,-0.07764024
3700,0.18134934,0.12162593,0.000597234,0.038985915,0.034508195,0.034508195,-0.07391581,-0.07767276
3701,0.18129069,0.12160067,0.00059690006,0.03897662,0.0344779,0.0344779,-0.07394951,-0.07770511
3702,0.1812323,0.12157561,0.0005965669,0.038966965,0.034445405,0.034445405,-0.07398382,-0.077737525
3703,0.1811743,0.12155053,0.00059623766,0.03895726,0.034414418,0.034414418,-0.07401509,-0.07776905
3704,0.18111587,0.12152524,0.0005959063,0.038947992,0.03438378,0.03438378,-0.0740491,-0.0778022
3705,0.18105757,0.121500194,0.0005955738,0.03893824,0.034351315,0.034351315,-0.07408241,-0.07783312
3706,0.18099907,0.12147504,0.0005952403,0.038928583,0.03432083,0.03432083,-0.07411654,-0.07786526
3707,0.18094093,0.12144977,0.0005949116,0.038919225,0.034289762,0.034289762,-0.07414792,-0.07789706
3708,0.1808824,0.121424675,0.00059457717,0.03890949,0.034257688,0.034257688,-0.07417957,-0.077928655
3709,0.18082352,0.1213994,0.0005942412,0.038900033,0.0342274,0.0342274,-0.07421362,-0.07796264
3710,0.18076524,0.12137413,0.00059391116,0.038890656,0.034196205,0.034196205,-0.07424691,-0.07799176
3711,0.18070686,0.121348985,0.0005935788,0.038880885,0.034164645,0.034164645,-0.074278876,-0.07802392
3712,0.18064813,0.12132365,0.0005932448,0.038871486,0.03413441,0.03413441,-0.07431134,-0.07805674
3713,0.1805899,0.121298395,0.000592915,0.038861953,0.034102917,0.034102917,-0.07434517,-0.078087114
3714,0.18053108,0.1212732,0.0005925788,0.038852308,0.03407198,0.03407198,-0.07437571,-0.07811943
3715,0.18047243,0.12124783,0.000592246,0.03884307,0.034041673,0.034041673,-0.074411966,-0.078153364
3716,0.18041377,0.12122258,0.0005919119,0.03883343,0.034010053,0.034010053,-0.074443944,-0.078182094
3717,0.18035507,0.12119728,0.00059157785,0.038823914,0.03397961,0.03397961,-0.074475124,-0.07821501
3718,0.18029636,0.12117189,0.00059124466,0.038814567,0.03394895,0.03394895,-0.07450692,-0.0782461
3719,0.18023726,0.12114672,0.0005909054,0.03880473,0.033917528,0.033917528,-0.07453899,-0.07827779
3720,0.1801788,0.12112123,0.0005905758,0.03879571,0.033888046,0.033888046,-0.0745723,-0.07831082
3721,0.18011932,0.12109599,0.0005902333,0.038785946,0.033855766,0.033855766,-0.07460544,-0.0783415
3722,0.18006063,0.12107065,0.0005898997,0.038776502,0.033825956,0.033825956,-0.074636705,-0.07837141
3723,0.18000141,0.12104521,0.00058956194,0.038767174,0.03379517,0.03379517,-0.07466999,-0.07840467
3724,0.17994241,0.12101995,0.00058922457,0.038757447,0.03376395,0.03376395,-0.07470187,-0.0784368
3725,0.1798834,0.12099451,0.00058888894,0.038748097,0.033734214,0.033734214,-0.074734405,-0.078466065
3726,0.17982444,0.12096907,0.0005885538,0.03873879,0.03370325,0.03370325,-0.0747682,-0.07849891
3727,0.17976552,0.12094372,0.00058821804,0.03872919,0.03367234,0.03367234,-0.074798405,-0.07853036
3728,0.17970638,0.12091826,0.00058788125,0.03871975,0.033642393,0.033642393,-0.07483028,-0.07856183
3729,0.17964728,0.12089281,0.00058754475,0.0387104,0.03361179,0.03361179,-0.07486399,-0.07859106
3730,0.17958796,0.120867446,0.0005872051,0.03870081,0.033581007,0.033581007,-0.07489557,-0.078622326
3731,0.17952898,0.12084195,0.00058687024,0.038691517,0.033551343,0.033551343,-0.07492567,-0.0786537
3732,0.17946938,0.12081644,0.0005865293,0.03868218,0.033520635,0.033520635,-0.074958436,-0.07868623
3733,0.17941031,0.12079107,0.0005861923,0.038672566,0.03348999,0.03348999,-0.07498912,-0.07871729
3734,0.17935112,0.120765515,0.0005858561,0.038663276,0.03346051,0.03346051,-0.07502359,-0.07874995
3735,0.17929178,0.12074002,0.0005855177,0.038653854,0.033429526,0.033429526,-0.07505411,-0.07877921
3736,0.17923263,0.12071458,0.0005851804,0.03864428,0.033399228,0.033399228,-0.075086646,-0.0788111
3737,0.17917274,0.120689,0.00058483746,0.03863513,0.03336968,0.03336968,-0.07511867,-0.07884046
3738,0.17911349,0.12066349,0.0005845,0.03862563,0.033338763,0.033338763,-0.07514884,-0.078869894
3739,0.17905432,0.120638005,0.00058416306,0.038616147,0.033309,0.033309,-0.07518263,-0.078900784
3740,0.17899446,0.12061237,0.000583821,0.038606964,0.033279236,0.033279236,-0.075212926,-0.078934886
3741,0.17893493,0.12058686,0.00058348075,0.038597405,0.03324834,0.03324834,-0.07524442,-0.07896405
3742,0.17887545,0.1205613,0.00058314146,0.038588013,0.033218887,0.033218887,-0.07527611,-0.07899569
3743,0.17881633,0.120535694,0.0005828064,0.038578734,0.03318892,0.03318892,-0.07530708,-0.0790263
3744,0.17875631,0.12051013,0.00058246177,0.03856934,0.033158693,0.033158693,-0.075339645,-0.07905589
3745,0.17869663,0.12048452,0.00058212114,0.03855999,0.033128668,0.033128668,-0.07537281,-0.07908601
3746,0.17863712,0.12045891,0.0005817821,0.038550615,0.03309898,0.03309898,-0.075401984,-0.07911845
3747,0.17857721,0.120433316,0.000581439,0.038541302,0.033069175,0.033069175,-0.07543448,-0.07915054
3748,0.17851788,0.12040768,0.0005811019,0.038531885,0.033039175,0.033039175,-0.07546663,-0.07917907
3749,0.17845847,0.12038201,0.00058076455,0.038522676,0.033009544,0.033009544,-0.07549696,-0.079209924
3750,0.17839833,0.12035642,0.0005804191,0.03851324,0.03297947,0.03297947,-0.07552837,-0.07923755
3751,0.17833869,0.12033071,0.0005800798,0.03850395,0.03295029,0.03295029,-0.07556179,-0.07926931
3752,0.17827897,0.120305,0.0005797397,0.038494695,0.03292042,0.03292042,-0.07558959,-0.079300664
3753,0.178219,0.120279394,0.00057939615,0.038485177,0.032890443,0.032890443,-0.07562046,-0.07933088
3754,0.17815936,0.12025363,0.0005790573,0.038476054,0.032861568,0.032861568,-0.07565196,-0.07935959
3755,0.17809926,0.12022791,0.00057871355,0.0384668,0.03283126,0.03283126,-0.07568622,-0.07939246
3756,0.17803971,0.12020229,0.00057837425,0.038457215,0.032801654,0.032801654,-0.07571549,-0.07942168
3757,0.17797971,0.12017646,0.0005780325,0.03844828,0.032772962,0.032772962,-0.07574829,-0.07945194
3758,0.17791982,0.12015087,0.00057768944,0.03843866,0.03274225,0.03274225,-0.07577818,-0.07948455
3759,0.17785989,0.12012507,0.0005773482,0.038429454,0.032714,0.032714,-0.0758091,-0.07951382
3760,0.1778,0.12009928,0.0005770072,0.038420275,0.032684166,0.032684166,-0.075840406,-0.079543255
3761,0.17773972,0.1200736,0.0005766612,0.038410913,0.03265436,0.03265436,-0.07587133,-0.07957315
3762,0.17767993,0.12004779,0.0005763214,0.03840161,0.032625318,0.032625318,-0.07590212,-0.07960289
3763,0.17761967,0.12002199,0.0005759767,0.038392477,0.032596037,0.032596037,-0.07593255,-0.07963474
3764,0.17756,0.119996324,0.00057563675,0.038382895,0.03256626,0.03256626,-0.075963244,-0.07966298
3765,0.17749956,0.11997043,0.0005752912,0.038373977,0.032537874,0.032537874,-0.07599408,-0.079692855
3766,0.17743945,0.119944714,0.0005749474,0.038364522,0.032507595,0.032507595,-0.076024406,-0.079723835
3767,0.17737968,0.11991888,0.000574608,0.038355302,0.03247912,0.03247912,-0.07605771,-0.07975436
3768,0.17731872,0.11989303,0.00057425693,0.03834616,0.032449767,0.032449767,-0.0760872,-0.07978065
3769,0.17725876,0.11986728,0.00057391485,0.038336776,0.032420143,0.032420143,-0.07611617,-0.07981244
3770,0.17719829,0.119841434,0.0005735686,0.038327575,0.032391716,0.032391716,-0.07614887,-0.079843484
3771,0.17713815,0.11981557,0.0005732257,0.03831837,0.03236231,0.03236231,-0.076177314,-0.079873115
3772,0.1770782,0.119789794,0.00057288405,0.038308937,0.032333124,0.032333124,-0.076206565,-0.079902686
3773,0.17701761,0.11976381,0.0005725381,0.038300134,0.03230477,0.03230477,-0.07623916,-0.07993272
3774,0.17695732,0.11973804,0.00057219283,0.038290545,0.03227451,0.03227451,-0.07626814,-0.07996153
3775,0.17689714,0.11971216,0.0005718498,0.03828138,0.032246787,0.032246787,-0.07630001,-0.07999044
3776,0.17683607,0.11968622,0.00057149853,0.038272247,0.032217387,0.032217387,-0.076330036,-0.08002129
3777,0.17677595,0.11966036,0.00057115586,0.038262963,0.03218822,0.03218822,-0.07635904,-0.08004969
3778,0.17671551,0.11963442,0.00057081087,0.03825377,0.032159645,0.032159645,-0.076390035,-0.08008103
3779,0.17665453,0.11960856,0.0005704597,0.038244534,0.0321307,0.0321307,-0.07642067,-0.08011083
3780,0.17659451,0.11958259,0.0005701192,0.038235355,0.032102022,0.032102022,-0.07645089,-0.08014017
3781,0.17653371,0.11955671,0.00056977,0.038226154,0.03207293,0.03207293,-0.07648141,-0.08016953
3782,0.17647323,0.11953074,0.000569425,0.038217008,0.032044444,0.032044444,-0.07651261,-0.080199845
3783,0.1764125,0.1195049,0.0005690759,0.038207687,0.032015443,0.032015443,-0.07654142,-0.08022852
3784,0.17635201,0.119478844,0.0005687317,0.03819872,0.031987287,0.031987287,-0.076572575,-0.08025643
3785,0.1762914,0.11945298,0.0005683842,0.038189325,0.031957738,0.031957738,-0.0766017,-0.080286264
3786,0.17623083,0.11942698,0.00056803855,0.038180206,0.03192984,0.03192984,-0.07663215,-0.08031518
3787,0.17617002,0.11940096,0.00056769064,0.038171154,0.031901088,0.031901088,-0.07666065,-0.08034402
3788,0.17610922,0.11937509,0.0005673413,0.03816172,0.03187209,0.03187209,-0.07669237,-0.08037459
3789,0.17604811,0.11934897,0.00056699145,0.038152922,0.031844374,0.031844374,-0.07672314,-0.080404244
3790,0.17598754,0.11932308,0.0005666446,0.038143408,0.031814955,0.031814955,-0.07675147,-0.080432735
3791,0.1759269,0.11929703,0.0005662987,0.03813441,0.031787347,0.031787347,-0.076781064,-0.08046154
3792,0.17586577,0.11927098,0.00056594796,0.038125314,0.031758502,0.031758502,-0.07680996,-0.0804911
3793,0.17580515,0.11924504,0.0005656012,0.038116,0.03172981,0.03172981,-0.0768421,-0.080520324
3794,0.17574397,0.11921894,0.00056525035,0.038107134,0.03170223,0.03170223,-0.0768711,-0.080549076
3795,0.17568354,0.119192995,0.00056490547,0.03809774,0.03167293,0.03167293,-0.07690248,-0.08057896
3796,0.17562264,0.119166896,0.00056455744,0.03808881,0.03164557,0.03164557,-0.07693026,-0.08060744
3797,0.1755617,0.11914091,0.0005642078,0.03807957,0.031616684,0.031616684,-0.07695888,-0.08063653
3798,0.1755008,0.11911478,0.0005638602,0.038070574,0.031588696,0.031588696,-0.07698905,-0.080665626
3799,0.17543982,0.11908882,0.00056351,0.03806127,0.03156022,0.03156022,-0.07701928,-0.08069452
3800,0.17537867,0.11906268,0.00056315993,0.038052354,0.031532638,0.031532638,-0.07704821,-0.08072275
3801,0.17531745,0.11903663,0.00056280824,0.038043197,0.03150389,0.03150389,-0.077078,-0.08075248
3802,0.17525652,0.11901059,0.0005624593,0.038033906,0.03147575,0.03147575,-0.07710725,-0.0807794
3803,0.17519514,0.118984394,0.0005621075,0.038025126,0.0314481,0.0314481,-0.077138714,-0.0808068
3804,0.17513436,0.11895849,0.0005617587,0.038015522,0.031418923,0.031418923,-0.07716565,-0.08083752
3805,0.17507298,0.118932165,0.0005614082,0.03800692,0.031392533,0.031392533,-0.07719663,-0.08086512
3806,0.17501217,0.11890615,0.0005610603,0.03799766,0.031362873,0.031362873,-0.077224106,-0.080894336
3807,0.1749511,0.11888013,0.0005607097,0.03798837,0.031335637,0.031335637,-0.07725377,-0.08092118
3808,0.17488965,0.11885376,0.000560359,0.037979763,0.031308424,0.031308424,-0.07728332,-0.08095238
3809,0.17482841,0.118827865,0.0005600054,0.037970122,0.031278774,0.031278774,-0.07731271,-0.08097955
3810,0.17476678,0.11880155,0.00055965234,0.0379614,0.031252764,0.031252764,-0.07734291,-0.0810077
3811,0.17470548,0.11877545,0.0005593002,0.03795229,0.031223647,0.031223647,-0.07737193,-0.08103676
3812,0.17464478,0.118749365,0.0005589542,0.037943065,0.031196022,0.031196022,-0.07739996,-0.0810655
3813,0.17458352,0.11872311,0.0005586041,0.037934233,0.03116867,0.03116867,-0.07742923,-0.081094466
3814,0.17452195,0.11869707,0.0005582488,0.03792492,0.031140236,0.031140236,-0.07745942,-0.081123926
3815,0.17446071,0.118670814,0.000557899,0.037916094,0.031113347,0.031113347,-0.077488735,-0.08115154
3816,0.17439911,0.11864467,0.00055754447,0.037907,0.031084934,0.031084934,-0.07751659,-0.08117964
3817,0.17433833,0.11861855,0.0005571978,0.037897877,0.031057471,0.031057471,-0.077545136,-0.08120885
3818,0.17427678,0.11859228,0.00055684504,0.03788895,0.031030128,0.031030128,-0.077574976,-0.08123655
3819,0.17421564,0.11856612,0.0005564952,0.03787977,0.031001914,0.031001914,-0.07760418,-0.08126618
3820,0.17415412,0.11853998,0.0005561413,0.037870646,0.030974768,0.030974768,-0.077632666,-0.08129319
3821,0.17409258,0.11851365,0.0005557893,0.03786188,0.030947195,0.030947195,-0.07766075,-0.08132122
3822,0.17403096,0.1184876,0.0005554336,0.03785254,0.030918745,0.030918745,-0.07768801,-0.08134906
3823,0.17397,0.11846134,0.00055508653,0.037843704,0.030892346,0.030892346,-0.07771969,-0.08137905
3824,0.17390807,0.11843506,0.00055473007,0.03783475,0.030864226,0.030864226,-0.077747636,-0.081406966
3825,0.17384677,0.11840898,0.0005543779,0.037825473,0.030836528,0.030836528,-0.07777502,-0.08143333
3826,0.17378527,0.11838261,0.0005540265,0.03781679,0.030809961,0.030809961,-0.07780579,-0.081461824
3827,0.17372386,0.11835648,0.00055367383,0.037807528,0.030781528,0.030781528,-0.077832274,-0.08149229
3828,0.17366174,0.11833018,0.0005533156,0.03779872,0.030755064,0.030755064,-0.07786087,-0.08151631
3829,0.17360039,0.11830397,0.0005529642,0.03778971,0.030727064,0.030727064,-0.07788882,-0.08154674
3830,0.17353842,0.11827779,0.00055260625,0.037780393,0.030699668,0.030699668,-0.077920794,-0.08157376
3831,0.17347711,0.11825139,0.0005522573,0.03777184,0.030673277,0.030673277,-0.07794769,-0.08160111
3832,0.1734153,0.11822532,0.0005518998,0.037762415,0.030644685,0.030644685,-0.07797693,-0.08162899
3833,0.17335334,0.11819889,0.0005515446,0.03775386,0.030618845,0.030618845,-0.078004755,-0.08165585
3834,0.17329177,0.11817269,0.00055119075,0.03774466,0.030590001,0.030590001,-0.07803263,-0.08168605
3835,0.1732301,0.118146464,0.0005508363,0.03773546,0.030563662,0.030563662,-0.07806203,-0.081713885
3836,0.17316788,0.11811994,0.0005504794,0.037726942,0.030537026,0.030537026,-0.078090854,-0.08173954
3837,0.17310686,0.11809394,0.0005501292,0.03771731,0.030508295,0.030508295,-0.07811847,-0.081767865
3838,0.17304482,0.11806739,0.00054977427,0.03770907,0.030483382,0.030483382,-0.07814817,-0.08179656
3839,0.17298362,0.11804128,0.00054942345,0.037699692,0.030454213,0.030454213,-0.078173466,-0.08182406
3840,0.17292191,0.118014954,0.0005490696,0.037690796,0.030428499,0.030428499,-0.078202985,-0.08185193
3841,0.17285913,0.11798853,0.0005487061,0.037681997,0.030401196,0.030401196,-0.07823124,-0.08187911
3842,0.17279789,0.11796243,0.0005483546,0.037672546,0.030373534,0.030373534,-0.07825862,-0.08190639
3843,0.17273574,0.117935896,0.00054799835,0.037664242,0.030348156,0.030348156,-0.0782882,-0.081934586
3844,0.17267434,0.11790977,0.00054764573,0.037654795,0.03031898,0.03031898,-0.07831632,-0.08196169
3845,0.1726127,0.11788338,0.0005472931,0.0376461,0.030293783,0.030293783,-0.07834179,-0.08198915
3846,0.17255016,0.11785698,0.0005469318,0.037637275,0.030266011,0.030266011,-0.078372225,-0.08201583
3847,0.17248887,0.11783085,0.00054658024,0.037627768,0.030238885,0.030238885,-0.07839937,-0.08204494
3848,0.17242636,0.11780421,0.0005462215,0.03761958,0.030213794,0.030213794,-0.07842996,-0.08207131
3849,0.1723648,0.11777816,0.0005458663,0.03760996,0.030184364,0.030184364,-0.07845594,-0.08209778
3850,0.17230278,0.11775161,0.0005455116,0.037601564,0.030160103,0.030160103,-0.07848227,-0.08212547
3851,0.17224094,0.11772531,0.0005451563,0.037592467,0.030131765,0.030131765,-0.07850827,-0.082153104
3852,0.17217922,0.11769905,0.0005448017,0.037583306,0.03010532,0.03010532,-0.078540474,-0.08218105
3853,0.17211685,0.11767254,0.00054444297,0.037574794,0.030079406,0.030079406,-0.07856698,-0.08220719
3854,0.1720548,0.117646374,0.00054408424,0.037565466,0.03005137,0.03005137,-0.07859515,-0.08223524
3855,0.1719924,0.117619924,0.00054372486,0.037556756,0.030026035,0.030026035,-0.07862377,-0.082262084
3856,0.17193078,0.11759348,0.00054337294,0.037548095,0.029998891,0.029998891,-0.078648925,-0.08229034
3857,0.17186901,0.11756734,0.00054301665,0.037538607,0.029971512,0.029971512,-0.07867704,-0.082317196
3858,0.17180623,0.117540665,0.00054265565,0.03753042,0.029946834,0.029946834,-0.07870601,-0.082345456
3859,0.17174461,0.117514566,0.0005423006,0.037520744,0.029917924,0.029917924,-0.07873392,-0.08237154
3860,0.17168209,0.11748797,0.00054194126,0.037512414,0.029893685,0.029893685,-0.078761496,-0.08239827
3861,0.17162031,0.117461614,0.000541587,0.037503406,0.029865269,0.029865269,-0.078787446,-0.082426816
3862,0.17155816,0.117435396,0.0005412276,0.037494104,0.02983929,0.02983929,-0.07881505,-0.08245278
3863,0.17149538,0.11740865,0.00054086733,0.037486013,0.029814336,0.029814336,-0.078843944,-0.082479924
3864,0.17143387,0.11738264,0.00054051226,0.037476134,0.02978516,0.02978516,-0.07886942,-0.08250631
3865,0.17137164,0.11735587,0.00054015766,0.037468176,0.02976199,0.02976199,-0.07889974,-0.08253275
3866,0.17130944,0.11732971,0.0005397973,0.037458662,0.02973263,0.02973263,-0.078926496,-0.0825615
3867,0.17124721,0.11730317,0.00053944037,0.03745004,0.029708326,0.029708326,-0.078953326,-0.08258797
3868,0.17118502,0.11727674,0.0005390828,0.03744129,0.029681116,0.029681116,-0.078980684,-0.08261415
3869,0.17112273,0.11725047,0.0005387226,0.03743194,0.029654626,0.029654626,-0.07900815,-0.082639076
3870,0.17106053,0.11722381,0.0005383672,0.03742376,0.029629871,0.029629871,-0.079037614,-0.082668275
3871,0.1709988,0.11719763,0.0005380116,0.03741437,0.02960149,0.02960149,-0.07906435,-0.082695045
3872,0.17093557,0.11717108,0.000537645,0.037405696,0.029577201,0.029577201,-0.07909027,-0.0827218
3873,0.17087314,0.117144614,0.0005372851,0.037396897,0.029549921,0.029549921,-0.079117395,-0.08274756
3874,0.17081104,0.117118284,0.0005369276,0.037387792,0.029523596,0.029523596,-0.07914501,-0.08277651
3875,0.17074892,0.11709171,0.0005365722,0.03737939,0.029498518,0.029498518,-0.079170525,-0.08280245
3876,0.17068633,0.117065445,0.000536209,0.03737006,0.029471122,0.029471122,-0.07919831,-0.08282712
3877,0.17062387,0.11703879,0.0005358509,0.03736168,0.029446447,0.029446447,-0.07922561,-0.08285454
3878,0.17056198,0.117012545,0.0005354944,0.03735238,0.02941898,0.02941898,-0.079253435,-0.08288122
3879,0.17049938,0.11698598,0.000535134,0.03734386,0.029394275,0.029394275,-0.07928178,-0.08290688
3880,0.17043708,0.11695951,0.0005347757,0.037334993,0.029367305,0.029367305,-0.07930515,-0.08293376
3881,0.17037421,0.11693314,0.0005344107,0.037325907,0.029341431,0.029341431,-0.07933338,-0.08296146
3882,0.17031187,0.11690651,0.00053405354,0.037317578,0.029316267,0.029316267,-0.079361215,-0.08298777
3883,0.17024979,0.11688033,0.0005336946,0.03730802,0.029288761,0.029288761,-0.079387344,-0.08301512
3884,0.17018661,0.11685356,0.0005333306,0.037299976,0.029265199,0.029265199,-0.07941697,-0.08304007
3885,0.17012472,0.11682739,0.0005329733,0.037290387,0.029236546,0.029236546,-0.07944331,-0.0830663
3886,0.17006221,0.1168007,0.00053261506,0.03728219,0.029213069,0.029213069,-0.07946702,-0.08309451
3887,0.16999984,0.11677432,0.0005322552,0.03727317,0.029185496,0.029185496,-0.07949492,-0.083120085
3888,0.16993703,0.11674792,0.00053189107,0.03726419,0.029160453,0.029160453,-0.07952299,-0.08314687
3889,0.16987401,0.1167213,0.00053152704,0.037255693,0.029134814,0.029134814,-0.07954971,-0.083174214
3890,0.16981196,0.116695,0.00053116964,0.037246436,0.02910796,0.02910796,-0.07957744,-0.08319865
3891,0.16974911,0.116668336,0.0005308078,0.03723811,0.029083787,0.029083787,-0.07960511,-0.08322429
3892,0.16968702,0.116642,0.0005304502,0.037229,0.029056601,0.029056601,-0.07963094,-0.08325239
3893,0.16962399,0.11661547,0.0005300852,0.037220314,0.029031908,0.029031908,-0.0796575,-0.08327834
3894,0.16956127,0.11658896,0.00052972307,0.037211575,0.02900574,0.02900574,-0.07968358,-0.083303675
3895,0.16949886,0.11656256,0.00052936294,0.037202526,0.028979816,0.028979816,-0.07970904,-0.08332967
3896,0.169436,0.11653597,0.0005290002,0.037194077,0.028954923,0.028954923,-0.07973853,-0.08335544
3897,0.16937383,0.11650958,0.0005286425,0.037184965,0.028928386,0.028928386,-0.07976193,-0.083382666
3898,0.16931106,0.11648294,0.0005282812,0.037176546,0.028903784,0.028903784,-0.07978975,-0.08340788
3899,0.16924895,0.11645664,0.0005279231,0.037167303,0.028876856,0.028876856,-0.07981426,-0.08343364
3900,0.16918606,0.116430014,0.0005275605,0.037158903,0.028852692,0.028852692,-0.07984149,-0.083458975
3901,0.16912384,0.116403595,0.0005272025,0.037150048,0.028826157,0.028826157,-0.079867125,-0.083484456
3902,0.16906084,0.11637712,0.0005268372,0.03714117,0.028801126,0.028801126,-0.07989368,-0.08351036
3903,0.16899823,0.1163505,0.00052647723,0.03713267,0.028775811,0.028775811,-0.07991896,-0.08353613
3904,0.16893594,0.1163242,0.00052611734,0.037123363,0.02874948,0.02874948,-0.079946436,-0.08356287
3905,0.16887245,0.11629744,0.00052575016,0.037115287,0.028725604,0.028725604,-0.07997384,-0.083589435
3906,0.16881031,0.11627121,0.000525391,0.037105836,0.028698165,0.028698165,-0.080000795,-0.083615676
3907,0.16874725,0.11624447,0.0005250277,0.037097674,0.028675087,0.028675087,-0.08002863,-0.08364207
3908,0.16868469,0.11621807,0.00052466616,0.037088685,0.028647615,0.028647615,-0.08005264,-0.08367107
3909,0.16862246,0.11619162,0.0005243085,0.037079666,0.028623069,0.028623069,-0.080078326,-0.08369486
3910,0.16855891,0.11616497,0.0005239394,0.0370714,0.02859858,0.02859858,-0.0801058,-0.08372055
3911,0.16849685,0.11613865,0.000523582,0.037062153,0.02857168,0.02857168,-0.08013195,-0.08374465
3912,0.16843365,0.11611201,0.0005232164,0.03705389,0.028547894,0.028547894,-0.08015676,-0.083770126
3913,0.16837075,0.11608563,0.0005228512,0.037044764,0.028521435,0.028521435,-0.08018267,-0.08379644
3914,0.16830808,0.11605897,0.0005224911,0.037036337,0.028497383,0.028497383,-0.08021026,-0.08382206
3915,0.16824538,0.116032556,0.00052212825,0.03702733,0.028471164,0.028471164,-0.08023451,-0.083848186
3916,0.16818245,0.116005994,0.0005217645,0.037018694,0.028446598,0.028446598,-0.08026047,-0.08387225
3917,0.16811956,0.11597946,0.00052140106,0.03701004,0.028421097,0.028421097,-0.080288544,-0.08389958
3918,0.16805705,0.11595304,0.0005210401,0.037001085,0.02839577,0.02839577,-0.080314584,-0.083924614
3919,0.16799377,0.11592635,0.00052067416,0.036992762,0.02837136,0.02837136,-0.0803402,-0.08395123
3920,0.16793177,0.115900084,0.0005203169,0.0369834,0.028344868,0.028344868,-0.08036543,-0.08397679
3921,0.16786811,0.11587333,0.00051994773,0.03697537,0.02832169,0.02832169,-0.08039139,-0.0840017
3922,0.16780588,0.115846984,0.0005195889,0.03696622,0.02829467,0.02829467,-0.08041579,-0.08402679
3923,0.16774254,0.11582036,0.0005192217,0.036957696,0.028271217,0.028271217,-0.08044339,-0.08405435
3924,0.16768011,0.11579381,0.0005188631,0.036948908,0.028245341,0.028245341,-0.08046848,-0.08407637
3925,0.16761717,0.11576735,0.0005184982,0.03694009,0.02822057,0.02822057,-0.0804953,-0.08410256
3926,0.16755444,0.11574072,0.0005181372,0.03693169,0.02819601,0.02819601,-0.08052007,-0.08412821
3927,0.16749173,0.115714386,0.0005177735,0.0369225,0.02817007,0.02817007,-0.080547184,-0.084153935
3928,0.16742799,0.115687594,0.00051740394,0.036914494,0.028146716,0.028146716,-0.08057242,-0.084179245
3929,0.16736548,0.11566144,0.0005170404,0.036904853,0.028119579,0.028119579,-0.08059728,-0.08420526
3930,0.16730247,0.11563453,0.0005166795,0.036897205,0.02809758,0.02809758,-0.08062397,-0.08422928
3931,0.16724,0.11560842,0.0005163157,0.036887452,0.028069403,0.028069403,-0.0806485,-0.08425564
3932,0.16717653,0.11558155,0.00051594985,0.036879767,0.028047893,0.028047893,-0.08067513,-0.08428161
3933,0.16711387,0.11555533,0.0005155853,0.036870334,0.028019931,0.028019931,-0.08070053,-0.08430753
3934,0.16705087,0.11552868,0.0005152218,0.036861908,0.02799741,0.02799741,-0.08072823,-0.08433517
3935,0.16698763,0.11550209,0.0005148554,0.0368534,0.02797169,0.02797169,-0.0807509,-0.084356524
3936,0.16692469,0.115475796,0.00051448884,0.036844123,0.027946444,0.027946444,-0.08077804,-0.084381774
3937,0.16686115,0.11544895,0.000514122,0.036836296,0.02792361,0.02792361,-0.08080299,-0.08440745
3938,0.16679877,0.11542281,0.00051375956,0.036826693,0.027896222,0.027896222,-0.08082685,-0.084431596
3939,0.16673532,0.1153959,0.00051339413,0.03681904,0.027874582,0.027874582,-0.08085344,-0.08445764
3940,0.1666725,0.11536973,0.0005130277,0.03680945,0.027846945,0.027846945,-0.08087781,-0.08448229
3941,0.16660875,0.11534297,0.00051265786,0.0368014,0.02782493,0.02782493,-0.080905825,-0.08450799
3942,0.16654588,0.11531656,0.0005122932,0.03679236,0.027798438,0.027798438,-0.080930874,-0.08453388
3943,0.16648328,0.11529003,0.0005119326,0.036783826,0.027774997,0.027774997,-0.08095493,-0.08455633
3944,0.16642004,0.11526344,0.000511566,0.036775332,0.027749935,0.027749935,-0.08098026,-0.08458247
3945,0.16635725,0.11523707,0.00051120186,0.036766212,0.027724931,0.027724931,-0.08100445,-0.0846081
3946,0.166294,0.115210265,0.00051083724,0.036758225,0.027701804,0.027701804,-0.08103233,-0.084631525
3947,0.16623135,0.11518409,0.0005104726,0.03674874,0.027675133,0.027675133,-0.08105382,-0.08465718
3948,0.16616799,0.115157224,0.0005101076,0.036740936,0.027653314,0.027653314,-0.08107961,-0.08468133
3949,0.16610505,0.115131,0.0005097405,0.036731493,0.02762641,0.02762641,-0.0811062,-0.084706746
3950,0.16604203,0.11510422,0.00050937815,0.036723543,0.027604284,0.027604284,-0.081132576,-0.08472908
3951,0.1659787,0.1150779,0.000509008,0.036714394,0.027577868,0.027577868,-0.08115729,-0.08475597
3952,0.16591571,0.11505128,0.0005086444,0.03670599,0.027555004,0.027555004,-0.081181616,-0.08478151
3953,0.1658529,0.115024805,0.00050828094,0.03669731,0.02752979,0.02752979,-0.08120794,-0.08480455
3954,0.16578971,0.1149983,0.00050791405,0.03668866,0.027505625,0.027505625,-0.081230655,-0.08483096
3955,0.16572666,0.11497176,0.000507549,0.03668004,0.027481448,0.027481448,-0.08125701,-0.08485538
3956,0.165663,0.11494526,0.0005071775,0.036671337,0.027456855,0.027456855,-0.08128231,-0.08487868
3957,0.16560024,0.11491872,0.0005068152,0.036662806,0.027432907,0.027432907,-0.08130717,-0.08490415
3958,0.16553706,0.11489226,0.00050644804,0.03665401,0.027408583,0.027408583,-0.08133058,-0.0849292
3959,0.16547388,0.11486562,0.0005060825,0.03664573,0.027384667,0.027384667,-0.08135822,-0.08495202
3960,0.16541074,0.114839286,0.00050571456,0.036636665,0.027359556,0.027359556,-0.08138197,-0.08497731
3961,0.16534656,0.11481257,0.00050533994,0.036628515,0.02733681,0.02733681,-0.0814077,-0.08500299
3962,0.16528451,0.11478622,0.00050498283,0.036619507,0.027311102,0.027311102,-0.081431486,-0.08502684
3963,0.16522092,0.11475964,0.0005046127,0.036611065,0.027288197,0.027288197,-0.08145649,-0.085050866
3964,0.16515784,0.1147331,0.00050424744,0.036602378,0.027263576,0.027263576,-0.08148123,-0.08507675
3965,0.16509499,0.1147066,0.00050388393,0.036593825,0.0272395,0.0272395,-0.08150604,-0.08510146
3966,0.16503187,0.11468006,0.00050351804,0.0365853,0.027215693,0.027215693,-0.08153321,-0.08512641
3967,0.16496837,0.11465355,0.0005031483,0.03657664,0.027191302,0.027191302,-0.08155676,-0.085148826
3968,0.16490488,0.11462708,0.00050277804,0.03656786,0.027167503,0.027167503,-0.08157843,-0.08517549
3969,0.16484189,0.11460045,0.0005024144,0.036559545,0.027144067,0.027144067,-0.08160287,-0.08519921
3970,0.16477881,0.114574045,0.0005020477,0.036550663,0.027119102,0.027119102,-0.08162847,-0.08522194
3971,0.1647152,0.11454738,0.0005016782,0.036542494,0.027096314,0.027096314,-0.08165423,-0.08524751
3972,0.16465235,0.11452105,0.00050131296,0.036533408,0.027071131,0.027071131,-0.08167897,-0.08527094
3973,0.16458863,0.114494346,0.0005009429,0.036525242,0.027048536,0.027048536,-0.0817019,-0.085294805
3974,0.16452555,0.11446805,0.00050057506,0.036516197,0.02702328,0.02702328,-0.08172677,-0.08531968
3975,0.16446236,0.1144413,0.00050021056,0.03650823,0.027000831,0.027000831,-0.08174984,-0.08534274
3976,0.16439973,0.11441514,0.0004998459,0.036498822,0.026975062,0.026975062,-0.08177602,-0.085368425
3977,0.16433543,0.114388235,0.0004994719,0.036491346,0.026953936,0.026953936,-0.081799656,-0.085391276
3978,0.1642727,0.11436223,0.0004991046,0.03648142,0.026926607,0.026926607,-0.0818247,-0.085418314
3979,0.16420889,0.11433519,0.0004987371,0.0364743,0.026907055,0.026907055,-0.08184863,-0.08544048
3980,0.16414602,0.11430925,0.0004983677,0.03646419,0.026878934,0.026878934,-0.08187207,-0.085464805
3981,0.16408224,0.11428213,0.0004980011,0.036457393,0.026859788,0.026859788,-0.081898846,-0.085486844
3982,0.16401997,0.11425637,0.000497636,0.03644688,0.026830923,0.026830923,-0.0819196,-0.08551395
3983,0.16395584,0.11422917,0.00049726665,0.036440175,0.026812874,0.026812874,-0.08194573,-0.08553665
3984,0.16389307,0.11420339,0.0004968968,0.03642975,0.026783545,0.026783545,-0.081968926,-0.085560456
3985,0.16382882,0.114176214,0.0004965261,0.036423102,0.02676529,0.02676529,-0.08199619,-0.085584186
3986,0.16376647,0.11415038,0.000496161,0.03641275,0.026736133,0.026736133,-0.08201839,-0.08560973
3987,0.16370226,0.11412326,0.00049579,0.036405936,0.026717998,0.026717998,-0.08204556,-0.085632324
3988,0.16363949,0.114097446,0.0004954203,0.036395542,0.026688961,0.026688961,-0.082066864,-0.08565687
3989,0.16357577,0.11407033,0.0004950544,0.036388766,0.026670998,0.026670998,-0.08209204,-0.085680164
3990,0.16351318,0.11404444,0.00049468735,0.036378622,0.02664189,0.02664189,-0.082114995,-0.085704066
3991,0.16344906,0.11401744,0.0004943162,0.036371514,0.026623499,0.026623499,-0.08214013,-0.08572834
3992,0.16338637,0.11399144,0.0004939493,0.036361713,0.02659563,0.02659563,-0.08216259,-0.085754104
3993,0.16332209,0.11396456,0.0004935753,0.036354277,0.026575815,0.026575815,-0.08218809,-0.08577707
3994,0.16325977,0.1139385,0.0004932127,0.036344677,0.026548969,0.026548969,-0.08220975,-0.08579907
3995,0.16319568,0.11391169,0.00049283996,0.03633718,0.026528565,0.026528565,-0.082234144,-0.08582461
3996,0.16313282,0.113885574,0.0004924724,0.036327608,0.026502166,0.026502166,-0.08225982,-0.08584725
3997,0.1630689,0.113858745,0.0004921016,0.036320075,0.026481701,0.026481701,-0.08228305,-0.08587016
3998,0.16300593,0.11383264,0.0004917329,0.036310565,0.026455304,0.026455304,-0.08230628,-0.085895516
3999,0.16294163,0.113805786,0.0004913584,0.036302995,0.026434688,0.026434688,-0.08233081,-0.085918605
4000,0.16287929,0.11377973,0.00049099565,0.03629344,0.026408425,0.026408425,-0.08235425,-0.08594174
4001,0.16281596,0.113752924,0.00049063034,0.036285996,0.026388232,0.026388232,-0.08237848,-0.08596711
4002,0.16275258,0.11372682,0.00049025763,0.03627647,0.026361685,0.026361685,-0.08240216,-0.085991085
4003,0.16268896,0.11370007,0.0004898889,0.036268808,0.026341446,0.026341446,-0.08242538,-0.08601483
4004,0.16262573,0.113673925,0.0004895181,0.03625943,0.026315402,0.026315402,-0.08245031,-0.08603748
4005,0.1625621,0.11364714,0.00048914965,0.036251783,0.026294757,0.026294757,-0.082474895,-0.08606043
4006,0.16249904,0.11362106,0.00048877974,0.036242377,0.02626882,0.02626882,-0.082496785,-0.086086705
4007,0.16243519,0.113594234,0.0004884096,0.03623482,0.026248327,0.026248327,-0.08252098,-0.086108245
4008,0.16237253,0.11356815,0.00048804385,0.036225285,0.026222099,0.026222099,-0.0825461,-0.08613064
4009,0.16230859,0.11354136,0.00048767234,0.03621783,0.02620216,0.02620216,-0.08256892,-0.0861559
4010,0.16224554,0.11351537,0.00048730164,0.036208082,0.026175704,0.026175704,-0.082593486,-0.08617936
4011,0.16218203,0.11348843,0.000486936,0.03620106,0.026156278,0.026156278,-0.08261785,-0.0862027
4012,0.16211954,0.11346259,0.00048656954,0.036190894,0.026128931,0.026128931,-0.08263941,-0.08622737
4013,0.16205539,0.11343548,0.00048619907,0.036184277,0.026110718,0.026110718,-0.08266569,-0.08624735
4014,0.16199239,0.11340984,0.0004858255,0.03617359,0.026082033,0.026082033,-0.0826859,-0.0862727
4015,0.16192819,0.11338254,0.00048545655,0.036167596,0.026065294,0.026065294,-0.08271188,-0.086294755
4016,0.16186614,0.113357134,0.00048509013,0.036156252,0.02603493,0.02603493,-0.08273361,-0.08631967
4017,0.16180149,0.11332959,0.00048471903,0.03615096,0.026020242,0.026020242,-0.08276015,-0.08634187
4018,0.1617397,0.113304496,0.00048435206,0.036138806,0.025987808,0.025987808,-0.08277818,-0.086366266
4019,0.16167404,0.11327655,0.00048397484,0.03613462,0.025975658,0.025975658,-0.082806416,-0.086388424
4020,0.16161318,0.113251954,0.00048361227,0.036121015,0.025939966,0.025939966,-0.0828265,-0.08641349
4021,0.16154727,0.11322338,0.000483239,0.036118675,0.025932148,0.025932148,-0.08285327,-0.08643345
4022,0.16148688,0.11319961,0.00048287277,0.036102783,0.02589119,0.02589119,-0.082871564,-0.08645961
4023,0.16141993,0.11316999,0.0004824993,0.036103383,0.025890108,0.025890108,-0.08290067,-0.08647928
4024,0.16136149,0.11314764,0.0004821385,0.036083426,0.025840253,0.025840253,-0.082916334,-0.08650644
4025,0.16129166,0.11311611,0.00048175544,0.03608947,0.025851315,0.025851315,-0.08294925,-0.086523
4026,0.16123602,0.11309627,0.00048139747,0.036062468,0.02578558,0.02578558,-0.08295873,-0.08655423
4027,0.16116256,0.11306145,0.00048101108,0.03607788,0.025817314,0.025817314,-0.08299945,-0.08657032
4028,0.16111216,0.11304598,0.00048066178,0.036038492,0.025724236,0.025724236,-0.0830023,-0.08660455
4029,0.16103199,0.11300542,0.00048026568,0.03607043,0.02579276,0.02579276,-0.08305352,-0.08661135
4030,0.1609902,0.11299756,0.00047992627,0.03600937,0.025650974,0.025650974,-0.083039224,-0.08665455
4031,0.16089842,0.11294704,0.0004795138,0.036069673,0.025783492,0.025783492,-0.08310751,-0.08665155
4032,0.16087183,0.11295229,0.00047919547,0.03597144,0.025557961,0.025557961,-0.08307181,-0.08670931
4033,0.16075954,0.11288436,0.00047875172,0.036081586,0.025800845,0.025800845,-0.08317399,-0.086684495
4034,0.16076049,0.11291272,0.00047847762,0.035917968,0.025429012,0.025429012,-0.083093435,-0.08676745
4035,0.16061285,0.11281446,0.00047798394,0.036115374,0.025865871,0.025865871,-0.08325312,-0.08671352
4036,0.16066027,0.11288246,0.00047777814,0.035839785,0.02523858,0.02523858,-0.08309741,-0.0868412
4037,0.16045263,0.11273365,0.00047718987,0.036182918,0.026008518,0.026008518,-0.08335329,-0.08672501
4038,0.1605739,0.11286363,0.0004771027,0.035733346,0.024956359,0.024956359,-0.08307411,-0.086932905
4039,0.16028151,0.112644084,0.00047637423,0.036279824,0.02624724,0.02624724,-0.08347978,-0.08671232
4040,0.1604887,0.11284572,0.00047642976,0.035629004,0.024598777,0.024598777,-0.08303247,-0.08704285
4041,0.160127,0.11256958,0.00047557417,0.036331616,0.026493194,0.026493194,-0.08360213,-0.086679675
4042,0.16036081,0.112791605,0.00047569207,0.03561776,0.02436542,0.02436542,-0.083032764,-0.08714671
4043,0.16004024,0.11255158,0.00047488665,0.036207236,0.02643349,0.02643349,-0.08363637,-0.086706735
4044,0.16015418,0.11267343,0.0004748075,0.035772305,0.024606207,0.024606207,-0.08316499,-0.08714055
4045,0.1600166,0.11258623,0.0004743036,0.035933577,0.025830708,0.025830708,-0.08353015,-0.086871244
4046,0.15991862,0.1125319,0.00047386723,0.03600761,0.025289658,0.025289658,-0.08341148,-0.08701776
4047,0.15997918,0.112609774,0.00047369403,0.035709474,0.025025295,0.025025295,-0.08337022,-0.087099455
4048,0.1597333,0.1124329,0.00047300407,0.036132343,0.025877303,0.025877303,-0.08363185,-0.0869179
4049,0.15986514,0.11256934,0.00047295803,0.035662342,0.02457827,0.02457827,-0.08331226,-0.08724737
4050,0.15963523,0.1124056,0.00047229638,0.03604083,0.025927054,0.025927054,-0.08370794,-0.08693953
4051,0.15967323,0.112464,0.0004720923,0.035788774,0.024739096,0.024739096,-0.08341996,-0.08725052
4052,0.15958938,0.11242077,0.00047168613,0.03582836,0.025430268,0.025430268,-0.08363549,-0.08709979
4053,0.15946871,0.11234733,0.00047121375,0.03595669,0.02526144,0.02526144,-0.083619125,-0.087158434
4054,0.15951976,0.11241597,0.00047103796,0.035681255,0.024836836,0.024836836,-0.08353674,-0.087281615
4055,0.15931825,0.11227487,0.0004704338,0.03600125,0.025614034,0.025614034,-0.08377376,-0.087108895
4056,0.15938498,0.11235565,0.00047029337,0.03568745,0.024615394,0.024615394,-0.08353888,-0.08737544
4057,0.15923403,0.11225612,0.00046977913,0.03588681,0.025495032,0.025495032,-0.08380473,-0.08717375
4058,0.15920363,0.11225648,0.00046947156,0.035802796,0.024847634,0.024847634,-0.083661444,-0.08735276
4059,0.15916896,0.1122533,0.00046915657,0.035730068,0.025046216,0.025046216,-0.08374411,-0.08731786
4060,0.15903223,0.11216596,0.00046866265,0.035898432,0.025215479,0.025215479,-0.08381963,-0.08729428
4061,0.15906818,0.1122217,0.00046846483,0.035657056,0.024671553,0.024671553,-0.083703324,-0.0874487
4062,0.15890794,0.112115145,0.0004679279,0.03587829,0.025340803,0.025340803,-0.08391279,-0.08729716
4063,0.15891802,0.11214933,0.0004676869,0.035696518,0.0246348,0.0246348,-0.083753645,-0.08749151
4064,0.15882133,0.112095684,0.0004672564,0.03576625,0.025122063,0.025122063,-0.08391233,-0.087384924
4065,0.15874775,0.11206128,0.00046686473,0.035782,0.02486537,0.02486537,-0.08387486,-0.08746748
4066,0.15873085,0.11207409,0.00046656758,0.035662826,0.024771143,0.024771143,-0.083876655,-0.08750933
4067,0.15859804,0.11199085,0.00046607188,0.03581917,0.025077572,0.025077572,-0.08399003,-0.08744914
4068,0.15860759,0.11202533,0.0004658226,0.03563682,0.024568511,0.024568511,-0.08388457,-0.08759788
4069,0.15848383,0.11194989,0.00046533952,0.035769798,0.025058884,0.025058884,-0.0840432,-0.08748963
4070,0.15845427,0.11195194,0.00046502327,0.035680216,0.024616089,0.024616089,-0.083955325,-0.08762265
4071,0.15838781,0.11192363,0.00046464184,0.03567837,0.02483139,0.02483139,-0.08404403,-0.08758435
4072,0.15829876,0.111876205,0.00046422565,0.03573192,0.02478863,0.02478863,-0.08406199,-0.08761251
4073,0.15828109,0.111888066,0.00046393025,0.035614777,0.02458414,0.02458414,-0.084036745,-0.087685056
4074,0.15816417,0.11181775,0.00046346424,0.035733916,0.024883175,0.024883175,-0.08414585,-0.08762448
4075,0.15814945,0.11183189,0.0004631756,0.03560935,0.02448466,0.02448466,-0.08406799,-0.08774284
4076,0.15805279,0.11177823,0.00046274555,0.035680205,0.0248034,0.0248034,-0.084179804,-0.0876748
4077,0.15800232,0.111762464,0.00046239854,0.03564219,0.024546707,0.024546707,-0.08414308,-0.08776007
4078,0.15794845,0.11174404,0.00046204406,0.035612043,0.024611134,0.024611134,-0.08418615,-0.0877594
4079,0.157859,0.11169604,0.0004616296,0.035667516,0.02465332,0.02465332,-0.08422521,-0.08776546
4080,0.1578321,0.11170036,0.00046131742,0.035571452,0.024443556,0.024443556,-0.08419926,-0.087834366
4081,0.15773122,0.11164305,0.00046088168,0.03565371,0.024679212,0.024679212,-0.084291056,-0.08779167
4082,0.15769888,0.11164271,0.00046056177,0.03557088,0.024390254,0.024390254,-0.08424197,-0.08788367
4083,0.15761738,0.11160155,0.00046015828,0.03560638,0.024586167,0.024586167,-0.084320225,-0.087847896
4084,0.15755737,0.11157817,0.00045979195,0.035590522,0.024434986,0.024434986,-0.084310554,-0.08790532
4085,0.15750527,0.1115614,0.00045943863,0.03555531,0.02443497,0.02443497,-0.08433929,-0.08792269
4086,0.15742044,0.11151729,0.00045903155,0.035599556,0.024491671,0.024491671,-0.08438181,-0.08792367
4087,0.1573841,0.111513786,0.00045870317,0.035525948,0.024315758,0.024315758,-0.0843639,-0.08798459
4088,0.15729402,0.111465774,0.00045828242,0.035581384,0.0244851,0.0244851,-0.08443593,-0.08795972
4089,0.1572517,0.111457065,0.00045794641,0.035522755,0.024276283,0.024276283,-0.084407896,-0.08802889
4090,0.1571767,0.11142137,0.0004575534,0.035542704,0.024401342,0.024401342,-0.08446914,-0.08801215
4091,0.15711465,0.11139646,0.00045718197,0.03553117,0.02429665,0.02429665,-0.08447085,-0.08805666
4092,0.15705961,0.111377455,0.0004568216,0.03550263,0.024283938,0.024283938,-0.08449443,-0.08807511
4093,0.1569809,0.11133862,0.00045642286,0.035531916,0.024321292,0.024321292,-0.084530465,-0.08808535
4094,0.15693665,0.111328535,0.00045608112,0.035477176,0.024189902,0.024189902,-0.08452451,-0.08813431
4095,0.15685415,0.11128683,0.00045567332,0.03551492,0.024303831,0.024303831,-0.08458298,-0.08812082
4096,0.15680607,0.11127368,0.00045532387,0.035468925,0.024147863,0.024147863,-0.0845699,-0.08817729
4097,0.15673304,0.11123974,0.00045493295,0.035483956,0.024235778,0.024235778,-0.084617496,-0.088170975
4098,0.15667237,0.111215994,0.00045456385,0.035469037,0.024146076,0.024146076,-0.08462253,-0.08820827
4099,0.15661338,0.11119336,0.00045420017,0.035450913,0.024143737,0.024143737,-0.08464939,-0.08822548
4100,0.15654066,0.11115961,0.0004538105,0.035465527,0.024150435,0.024150435,-0.08468015,-0.088240094
4101,0.15649016,0.11114417,0.00045345997,0.035426516,0.024062542,0.024062542,-0.08468257,-0.088279575
4102,0.15641317,0.111106955,0.00045306206,0.03545105,0.024130741,0.024130741,-0.084726654,-0.088279076
4103,0.15636191,0.11109112,0.00045270784,0.03541298,0.02401361,0.02401361,-0.08472289,-0.08832387
4104,0.15628986,0.11105771,0.00045232152,0.03542654,0.02407863,0.02407863,-0.08476979,-0.08832256
4105,0.15623114,0.11103568,0.00045195446,0.035406806,0.023993593,0.023993593,-0.08477412,-0.088363044
4106,0.15616764,0.11100961,0.00045158024,0.035398997,0.02400549,0.02400549,-0.084803596,-0.08837476
4107,0.15610056,0.11098045,0.00045120105,0.035400197,0.023982694,0.023982694,-0.08482288,-0.08839563
4108,0.15604386,0.11096028,0.00045083577,0.035374757,0.023933955,0.023933955,-0.08483873,-0.08842417
4109,0.15597197,0.11092716,0.0004504482,0.03538763,0.02396212,0.02396212,-0.084873304,-0.08843462
4110,0.15591793,0.11090868,0.00045009248,0.035357416,0.023879563,0.023879563,-0.08487846,-0.08847184
4111,0.15584677,0.11087604,0.00044970727,0.03536908,0.023921898,0.023921898,-0.0849154,-0.08847605
4112,0.15578969,0.1108553,0.00044934388,0.035345357,0.023843404,0.023843404,-0.08492373,-0.088513024
4113,0.15572277,0.11082622,0.00044896553,0.035346337,0.023866639,0.023866639,-0.08495366,-0.08852255
4114,0.15566036,0.1108012,0.00044859163,0.03533527,0.023818802,0.023818802,-0.08496829,-0.08854947
4115,0.15559885,0.11077654,0.00044822306,0.035323426,0.023805557,0.023805557,-0.08499213,-0.08856887
4116,0.15553194,0.11074769,0.00044784253,0.03532402,0.023794822,0.023794822,-0.085016325,-0.088588536
4117,0.15547392,0.110725865,0.0004474806,0.03530355,0.023748605,0.023748605,-0.08503048,-0.088614486
4118,0.15540516,0.11069541,0.0004470976,0.03530881,0.02376235,0.02376235,-0.085061245,-0.08862717
4119,0.15534715,0.110674016,0.0004467314,0.035287,0.023702087,0.023702087,-0.08507157,-0.08865903
4120,0.155279,0.11064417,0.00044634825,0.035290584,0.023720164,0.023720164,-0.08510304,-0.08866856
4121,0.15521991,0.110621296,0.00044598622,0.03527351,0.023665115,0.023665115,-0.08511497,-0.088699445
4122,0.1551545,0.11059367,0.00044560834,0.03527025,0.0236696,0.0236696,-0.085142806,-0.0887137
4123,0.15509172,0.110568106,0.00044523607,0.035260975,0.023634063,0.023634063,-0.08515917,-0.08873875
4124,0.15502976,0.11054323,0.0004448653,0.035249766,0.0236161,0.0236161,-0.085182376,-0.08875853
4125,0.15496415,0.11051532,0.00044448822,0.035247725,0.023603544,0.023603544,-0.0852069,-0.08877723
4126,0.15490425,0.11049231,0.00044411933,0.03523087,0.023565065,0.023565065,-0.08522129,-0.08880429
4127,0.1548371,0.11046311,0.00044373996,0.035232652,0.023568783,0.023568783,-0.08524837,-0.08881856
4128,0.15477802,0.1104408,0.00044337224,0.035213854,0.023519296,0.023519296,-0.08525974,-0.08884797
4129,0.15471101,0.11041161,0.000442994,0.035215575,0.02352847,0.02352847,-0.08529081,-0.08885971
4130,0.15465145,0.11038866,0.0004426279,0.035198707,0.023479287,0.023479287,-0.085302666,-0.088887535
4131,0.15458497,0.110360585,0.00044224388,0.035197135,0.02348315,0.02348315,-0.08533266,-0.08890487
4132,0.1545236,0.11033622,0.0004418738,0.03518452,0.023443384,0.023443384,-0.08534813,-0.08893011
4133,0.15445994,0.11030978,0.0004415016,0.03517804,0.023435034,0.023435034,-0.085370265,-0.08894661
4134,0.15439686,0.11028374,0.00044113127,0.035170387,0.023409262,0.023409262,-0.08538924,-0.08896927
4135,0.15433459,0.11025882,0.00044075775,0.03515949,0.023386868,0.023386868,-0.0854113,-0.08899147
4136,0.15426992,0.1102316,0.00044038318,0.035155483,0.023373872,0.023373872,-0.085431695,-0.08901027
4137,0.15420872,0.11020756,0.0004400117,0.035141993,0.023341214,0.023341214,-0.085450105,-0.089032546
4138,0.1541433,0.110179834,0.00043963475,0.035139535,0.023335367,0.023335367,-0.08547581,-0.08904994
4139,0.1540825,0.110156,0.00043926513,0.03512527,0.023298489,0.023298489,-0.08549017,-0.08907522
4140,0.15401722,0.11012834,0.0004388888,0.035122726,0.023294788,0.023294788,-0.08551644,-0.08909205
4141,0.15395635,0.11010424,0.0004385212,0.035109557,0.023258097,0.023258097,-0.08553264,-0.08911576
4142,0.1538915,0.11007713,0.0004381438,0.03510523,0.023251686,0.023251686,-0.0855575,-0.08913219
4143,0.15382941,0.110052235,0.00043777176,0.035094395,0.023220023,0.023220023,-0.08557422,-0.089157276
4144,0.15376607,0.11002607,0.00043739998,0.03508727,0.02320696,0.02320696,-0.08559695,-0.08917486
4145,0.15370293,0.110000215,0.00043702716,0.035079293,0.02318327,0.02318327,-0.085617214,-0.08919648
4146,0.1536403,0.10997498,0.00043665312,0.035069462,0.023161998,0.023161998,-0.08563725,-0.08921652
4147,0.15357633,0.109948315,0.0004362801,0.035064064,0.023146277,0.023146277,-0.08565769,-0.08923785
4148,0.15351486,0.109923854,0.0004359101,0.035051983,0.023117835,0.023117835,-0.08567784,-0.08926099
4149,0.15344998,0.10989659,0.00043553396,0.035048287,0.023108177,0.023108177,-0.08570065,-0.089278944
4150,0.15338859,0.10987254,0.00043516056,0.035034955,0.023074824,0.023074824,-0.08571887,-0.08930092
4151,0.15332405,0.10984499,0.0004347906,0.03503226,0.023069138,0.023069138,-0.085741125,-0.08931657
4152,0.15326263,0.109821096,0.00043441533,0.03501842,0.023033043,0.023033043,-0.08575823,-0.089343116
4153,0.1531979,0.10979362,0.00043404286,0.035015505,0.023028554,0.023028554,-0.08578237,-0.08935996
4154,0.15313664,0.10976947,0.00043367164,0.035002466,0.022993373,0.022993373,-0.085798025,-0.089385815
4155,0.15307164,0.10974243,0.00043329207,0.034998383,0.022986393,0.022986393,-0.08582279,-0.089401215
4156,0.1530104,0.109717816,0.00043292574,0.034986787,0.022954725,0.022954725,-0.08583885,-0.08942578
4157,0.1529465,0.10969127,0.00043255236,0.03498116,0.022943811,0.022943811,-0.08586226,-0.08944246
4158,0.152884,0.109666176,0.00043217832,0.034971066,0.022916237,0.022916237,-0.08588142,-0.08946418
4159,0.15282083,0.10964014,0.0004318068,0.034963954,0.022901233,0.022901233,-0.08590177,-0.089483455
4160,0.15275829,0.10961464,0.00043143646,0.03495528,0.022877777,0.022877777,-0.08592151,-0.08950554
4161,0.15269531,0.10958897,0.00043106344,0.03494708,0.022859126,0.022859126,-0.08594311,-0.08952558
4162,0.15263228,0.10956313,0.0004306915,0.034939382,0.022838982,0.022838982,-0.085963234,-0.08954419
4163,0.15256988,0.10953783,0.00043032048,0.03493008,0.022817403,0.022817403,-0.08598459,-0.08956505
4164,0.15250647,0.10951172,0.00042994745,0.03492318,0.022800086,0.022800086,-0.08600288,-0.0895858
4165,0.1524444,0.10948653,0.00042957877,0.034913603,0.022776132,0.022776132,-0.08602185,-0.089606866
4166,0.15238097,0.10946041,0.00042920563,0.03490678,0.022760171,0.022760171,-0.086043656,-0.08962679
4167,0.15231857,0.10943518,0.00042883385,0.034897324,0.022736184,0.022736184,-0.0860605,-0.08964711
4168,0.1522549,0.10940923,0.0004284567,0.034890044,0.022719542,0.022719542,-0.086081855,-0.08966751
4169,0.15219286,0.10938387,0.00042808987,0.03488108,0.022696849,0.022696849,-0.08610235,-0.08968729
4170,0.15212943,0.10935803,0.000427714,0.034873534,0.022678899,0.022678899,-0.08612247,-0.089706585
4171,0.15206672,0.10933256,0.00042734164,0.034864895,0.022657232,0.022657232,-0.08614151,-0.0897285
4172,0.15200414,0.10930686,0.00042697284,0.034856934,0.022638505,0.022638505,-0.08616081,-0.08974775
4173,0.15194096,0.10928127,0.00042659682,0.034848597,0.0226176,0.0226176,-0.08618083,-0.089766495
4174,0.15187839,0.10925568,0.00042622717,0.034840308,0.022597993,0.022597993,-0.086201,-0.08978765
4175,0.1518153,0.10923002,0.00042585278,0.0348324,0.022578279,0.022578279,-0.086223915,-0.08980723
4176,0.15175283,0.10920453,0.000425483,0.034823906,0.022557551,0.022557551,-0.08624212,-0.08982721
4177,0.15169021,0.10917878,0.00042511433,0.034816105,0.022538735,0.022538735,-0.086261906,-0.089847974
4178,0.15162757,0.1091534,0.00042474165,0.034807265,0.02251744,0.02251744,-0.08627925,-0.08986996
4179,0.15156442,0.10912762,0.00042436793,0.034799773,0.022499446,0.022499446,-0.08629999,-0.08988919
4180,0.15150246,0.10910225,0.00042400218,0.034790933,0.022477685,0.022477685,-0.086319655,-0.089909956
4181,0.15143947,0.109076485,0.00042362983,0.03478346,0.022459561,0.022459561,-0.08634143,-0.08992889
4182,0.15137684,0.10905114,0.00042325704,0.034774557,0.022437751,0.022437751,-0.086359546,-0.0899478
4183,0.15131375,0.10902537,0.0004228838,0.03476689,0.022419855,0.022419855,-0.0863819,-0.08996901
4184,0.15125138,0.10899999,0.0004225138,0.034758285,0.02239859,0.02239859,-0.08639976,-0.08998909
4185,0.15118876,0.108974345,0.00042214425,0.034750436,0.02238013,0.02238013,-0.08641973,-0.090009995
4186,0.15112588,0.10894884,0.00042177044,0.034742124,0.02235941,0.02235941,-0.08644085,-0.090029195
4187,0.1510636,0.10892336,0.00042140245,0.034733802,0.02234001,0.02234001,-0.08645794,-0.09004889
4188,0.15100029,0.10889768,0.00042102614,0.03472591,0.022320597,0.022320597,-0.086479366,-0.0900684
4189,0.15093793,0.108872354,0.0004206558,0.034717172,0.022299958,0.022299958,-0.08649781,-0.0900882
4190,0.15087518,0.10884658,0.0004202859,0.03470999,0.022281898,0.022281898,-0.08651862,-0.09010674
4191,0.15081319,0.10882146,0.00041991728,0.03470062,0.022259708,0.022259708,-0.08653617,-0.09012772
4192,0.15074998,0.108795464,0.00041954513,0.034693833,0.022243444,0.022243444,-0.08655771,-0.090147644
4193,0.15068795,0.10877053,0.00041917423,0.03468385,0.022219718,0.022219718,-0.086575724,-0.09016704
4194,0.15062478,0.10874437,0.0004188041,0.034677744,0.02220502,0.02220502,-0.08659757,-0.090186596
4195,0.15056294,0.10871967,0.00041843276,0.03466722,0.022179775,0.022179775,-0.086614385,-0.09020773
4196,0.15049908,0.10869326,0.00041805828,0.034662012,0.02216678,0.02216678,-0.086634554,-0.09022517
4197,0.15043812,0.108668946,0.00041769168,0.034650188,0.022138989,0.022138989,-0.08665225,-0.090247594
4198,0.1503741,0.10864206,0.00041732047,0.034646396,0.022129573,0.022129573,-0.08667383,-0.09026397
4199,0.15031336,0.10861833,0.00041695038,0.034632806,0.02209792,0.02209792,-0.086690955,-0.09028829
4200,0.15024826,0.108590685,0.00041657576,0.03463148,0.022093574,0.022093574,-0.08671505,-0.090301886
4201,0.15018886,0.108568,0.00041620867,0.034614813,0.022055179,0.022055179,-0.086728625,-0.09032677
4202,0.1501225,0.108539104,0.00041583393,0.034617323,0.022059206,0.022059206,-0.08675405,-0.09034137
4203,0.15006529,0.108518,0.00041547287,0.0345956,0.022010278,0.022010278,-0.08676475,-0.09036895
4204,0.1499961,0.10848711,0.00041509,0.034604546,0.022028282,0.022028282,-0.08679197,-0.09037977
4205,0.14994209,0.10846867,0.0004147342,0.034574647,0.021961456,0.021961456,-0.08680071,-0.09041022
4206,0.14986885,0.10843426,0.00041434594,0.034594554,0.02200242,0.02200242,-0.0868357,-0.0904153
4207,0.14982054,0.10842043,0.00041400106,0.03455024,0.021905342,0.021905342,-0.086834915,-0.09045329
4208,0.14973986,0.10838007,0.0004135979,0.0345889,0.02198625,0.02198625,-0.08687987,-0.09044757
4209,0.14970106,0.10837411,0.00041326953,0.034519985,0.021837512,0.021837512,-0.08686522,-0.0905005
4210,0.14960794,0.10832335,0.00041284587,0.03459137,0.0219863,0.0219863,-0.086929254,-0.090476915
4211,0.1495858,0.108331114,0.00041254685,0.034479544,0.021747744,0.021747744,-0.08688992,-0.09055214
4212,0.14947054,0.108262174,0.0004120837,0.034608245,0.022015488,0.022015488,-0.08698754,-0.09049758
4213,0.14947745,0.10829402,0.0004118344,0.034420982,0.021619432,0.021619432,-0.08690428,-0.09061366
4214,0.1493235,0.10819324,0.00041130258,0.03465075,0.022096297,0.022096297,-0.0870551,-0.09050429
4215,0.1493814,0.10826724,0.00041114166,0.034332532,0.021423444,0.021423444,-0.08690118,-0.09069376
4216,0.14916106,0.10811137,0.0004104969,0.034738053,0.022265324,0.022265324,-0.0871492,-0.09048853
4217,0.14930539,0.10825659,0.000410488,0.034199595,0.021114036,0.021114036,-0.08686765,-0.09080561
4218,0.14897624,0.108011544,0.00040964686,0.03489082,0.022574013,0.022574013,-0.0872757,-0.090432696
4219,0.1492502,0.108262956,0.00040987242,0.03402576,0.02064698,0.02064698,-0.08679445,-0.09096246
4220,0.1487799,0.10790356,0.00040876344,0.035081293,0.023031218,0.023031218,-0.08743563,-0.090321295
4221,0.14918266,0.10825809,0.0004092457,0.0338912,0.020102002,0.020102002,-0.086710446,-0.091162086
4222,0.14863503,0.10783976,0.0004079526,0.035115696,0.023394395,0.023394395,-0.08756049,-0.09020246
4223,0.1490147,0.1081718,0.00040842895,0.033968814,0.019935647,0.019935647,-0.086728856,-0.09127284
4224,0.14862181,0.1078815,0.00040740313,0.03477196,0.023047041,0.023047041,-0.087506935,-0.09029757
4225,0.1487219,0.10798792,0.00040733977,0.034336418,0.020697037,0.020697037,-0.086967565,-0.0910643
4226,0.14867918,0.10798007,0.0004069911,0.034277473,0.02182933,0.02182933,-0.08726324,-0.090709604
4227,0.14843416,0.10780918,0.00040624983,0.034743175,0.021955252,0.021955252,-0.08732063,-0.090685785
4228,0.14865856,0.10801579,0.00040642766,0.03401526,0.020646887,0.020646887,-0.08703675,-0.091130085
4229,0.14827731,0.107735656,0.00040541665,0.034811478,0.022660077,0.022660077,-0.087541506,-0.09049006
4230,0.14848433,0.107926905,0.00040557428,0.034109347,0.020390224,0.020390224,-0.0870321,-0.091258235
4231,0.14826345,0.1077748,0.00040488652,0.034492675,0.022275606,0.022275606,-0.087500624,-0.09064366
4232,0.14821902,0.10776409,0.00040454927,0.03443834,0.021134192,0.021134192,-0.087258436,-0.09103975
4233,0.14827156,0.10783026,0.00040441292,0.034148354,0.021239556,0.021239556,-0.08730704,-0.09101834
4234,0.14800808,0.10764332,0.0004036475,0.034659676,0.022021795,0.022021795,-0.08751579,-0.090772055
4235,0.14817761,0.1078024,0.00040375214,0.034068394,0.020569867,0.020569867,-0.08720318,-0.09127595
4236,0.1479247,0.1076233,0.0004030141,0.034544107,0.02217251,0.02217251,-0.08760179,-0.090748996
4237,0.14797337,0.10768496,0.00040288415,0.034256883,0.020786788,0.020786788,-0.087304704,-0.09123098
4238,0.14791146,0.10765883,0.0004025262,0.034253668,0.021528643,0.021528643,-0.08750291,-0.090990104
4239,0.14775777,0.107559025,0.0004019875,0.034488313,0.021493865,0.021493865,-0.087520644,-0.09101635
4240,0.14785263,0.107658274,0.00040194351,0.034088954,0.020807937,0.020807937,-0.08738678,-0.091262646
4241,0.14762408,0.107499376,0.0004012469,0.034506705,0.021883518,0.021883518,-0.08766071,-0.09090847
4242,0.14769651,0.10758115,0.00040115358,0.03415552,0.020676166,0.020676166,-0.08740666,-0.0913329
4243,0.14756893,0.10750353,0.00040065395,0.034312688,0.021599751,0.021599751,-0.087645516,-0.09102947
4244,0.14749421,0.10746828,0.0004002593,0.03433812,0.021112934,0.021112934,-0.08755522,-0.09120643
4245,0.1475124,0.10750779,0.00040004626,0.034126714,0.02100061,0.02100061,-0.08755546,-0.09126114
4246,0.14733079,0.10738749,0.00039943296,0.03442475,0.021550069,0.021550069,-0.087705575,-0.09108575
4247,0.14739048,0.107460365,0.00039930127,0.03410356,0.020683058,0.020683058,-0.087532684,-0.091398165
4248,0.1472362,0.10736235,0.0003987384,0.03432767,0.021528035,0.021528035,-0.08775412,-0.09112412
4249,0.14721377,0.10736909,0.00039844686,0.034217726,0.020858066,0.020858066,-0.08762575,-0.0913701
4250,0.14716977,0.10735887,0.00039810888,0.034163456,0.021116275,0.021116275,-0.08771085,-0.09129485
4251,0.14704286,0.10728196,0.00039760894,0.03432347,0.021224834,0.021224834,-0.087760225,-0.09127253
4252,0.14707203,0.10732926,0.0003974278,0.034084726,0.020742554,0.020742554,-0.087675266,-0.09145259
4253,0.14692175,0.107233286,0.00039688466,0.03430406,0.021362212,0.021362212,-0.08784164,-0.09125252
4254,0.14692533,0.10725994,0.00039665386,0.034129582,0.020711582,0.020711582,-0.08771502,-0.091487385
4255,0.14683864,0.10721466,0.0003962397,0.03418646,0.021149017,0.021149017,-0.08783931,-0.09135032
4256,0.1467621,0.107177004,0.00039585098,0.034219995,0.020947985,0.020947985,-0.08781697,-0.09143302
4257,0.14675125,0.1071918,0.0003955945,0.034085374,0.020814324,0.020814324,-0.08781041,-0.091490805
4258,0.14662337,0.10711353,0.00039509838,0.034249865,0.02114608,0.02114608,-0.08791017,-0.09138735
4259,0.1466288,0.107141376,0.0003948742,0.034072235,0.020651072,0.020651072,-0.087818876,-0.09157052
4260,0.14651956,0.1070782,0.0003944136,0.0341875,0.021098454,0.021098454,-0.08794686,-0.091428906
4261,0.14647885,0.10706961,0.00039409235,0.03412706,0.020737128,0.020737128,-0.087886594,-0.091565914
4262,0.14642799,0.10705286,0.0003937512,0.03409346,0.020861164,0.020861164,-0.087939605,-0.091535136
4263,0.1463317,0.107000396,0.00039331295,0.034175135,0.020912409,0.020912409,-0.08797408,-0.09153208
4264,0.14631929,0.107014365,0.00039304924,0.03404226,0.020647164,0.020647164,-0.08793634,-0.09163695
4265,0.14620875,0.1069503,0.00039258448,0.03416098,0.020972285,0.020972285,-0.08803482,-0.091536544
4266,0.14618546,0.10695593,0.00039229525,0.03405422,0.020603893,0.020603893,-0.08797238,-0.09167927
4267,0.14610492,0.10691603,0.00039188887,0.03409485,0.020855416,0.020855416,-0.08805438,-0.0916042
4268,0.1460409,0.106889054,0.00039151846,0.03409414,0.0207022,0.0207022,-0.08803982,-0.09166892
4269,0.14600173,0.1068817,0.0003912003,0.034030013,0.020663308,0.020663308,-0.08805434,-0.09169411
4270,0.1459067,0.106830046,0.0003907666,0.034109466,0.020798912,0.020798912,-0.08810867,-0.09166068
4271,0.14588252,0.10683472,0.00039047797,0.03400614,0.020540403,0.020540403,-0.08807274,-0.091761716
4272,0.14579014,0.106785126,0.00039005018,0.03407869,0.020783182,0.020783182,-0.08815167,-0.09169045
4273,0.14574784,0.106775634,0.00038972212,0.034020983,0.020543057,0.020543057,-0.08812163,-0.091785364
4274,0.145683,0.1067478,0.00038935212,0.03402314,0.02066038,0.02066038,-0.088167585,-0.09175679
4275,0.14561087,0.106714614,0.00038896248,0.034042787,0.020614054,0.020614054,-0.088177964,-0.09178681
4276,0.14557147,0.106706955,0.0003886451,0.033979274,0.020520257,0.020520257,-0.08817943,-0.0918269
4277,0.14548382,0.106661096,0.00038822726,0.034039926,0.020654028,0.020654028,-0.08823226,-0.09179391
4278,0.1454483,0.10665668,0.00038791617,0.03396578,0.020447765,0.020447765,-0.088207655,-0.091877334
4279,0.14536831,0.10661669,0.00038751625,0.034007523,0.020610148,0.020610148,-0.08826817,-0.091834344
4280,0.1453163,0.10659958,0.00038716733,0.033974785,0.020455895,0.020455895,-0.08825355,-0.09189974
4281,0.14525673,0.10657584,0.00038680888,0.033963624,0.020505205,0.020505205,-0.08828631,-0.09189546
4282,0.14518496,0.10654273,0.00038642244,0.033983048,0.020495486,0.020495486,-0.08830514,-0.09190921
4283,0.14514044,0.10653146,0.0003860898,0.033931192,0.020402396,0.020402396,-0.08830511,-0.09195441
4284,0.14506058,0.10649151,0.00038569068,0.033973113,0.020504175,0.020504175,-0.08835307,-0.091932714
4285,0.1450173,0.10648071,0.00038536586,0.03391978,0.02035,0.02035,-0.08833939,-0.091995776
4286,0.14494374,0.1064461,0.0003849764,0.033944014,0.02045575,0.02045575,-0.0883836,-0.09197165
4287,0.14488849,0.10642581,0.00038462688,0.033921562,0.020349752,0.020349752,-0.08838169,-0.09202106
4288,0.14482968,0.10640251,0.00038427167,0.03390908,0.02037103,0.02037103,-0.08840784,-0.09202487
4289,0.1447608,0.10637154,0.00038389268,0.033921707,0.020365557,0.020365557,-0.088428035,-0.09203763
4290,0.14471179,0.106356405,0.00038355394,0.033882506,0.020291507,0.020291507,-0.08843113,-0.09207412
4291,0.14463785,0.10632108,0.00038316764,0.033909466,0.020358907,0.020358907,-0.08846852,-0.092062645
4292,0.14458966,0.10630618,0.0003828349,0.03386936,0.020245863,0.020245863,-0.08846411,-0.09211575
4293,0.1445195,0.106274314,0.00038245175,0.033885095,0.020315476,0.020315476,-0.088503614,-0.092101865
4294,0.14446312,0.10625329,0.00038209834,0.03386532,0.020233449,0.020233449,-0.08850572,-0.09214116
4295,0.14440252,0.106228895,0.00038173623,0.033856347,0.020247836,0.020247836,-0.08853077,-0.09214902
4296,0.14433652,0.10620053,0.00038135986,0.033860482,0.020232875,0.020232875,-0.0885479,-0.09216447
4297,0.14428374,0.10618208,0.00038101658,0.03383211,0.020182205,0.020182205,-0.08855674,-0.092195205
4298,0.14421345,0.10615006,0.0003806339,0.033848573,0.020219967,0.020219967,-0.08858712,-0.09219225
4299,0.1441617,0.106132664,0.00038029032,0.033816762,0.020136349,0.020136349,-0.088589914,-0.09223527
4300,0.14409325,0.10610209,0.00037991165,0.0338283,0.02018354,0.02018354,-0.08862198,-0.092229314
4301,0.14403704,0.10608125,0.00037955798,0.033807725,0.020113077,0.020113077,-0.08862558,-0.09226602
4302,0.14397511,0.10605541,0.00037919698,0.033803724,0.020129645,0.020129645,-0.08865077,-0.09227063
4303,0.1439128,0.10602948,0.00037883327,0.033800174,0.020101532,0.020101532,-0.088665046,-0.092291646
4304,0.14385594,0.106008254,0.0003784769,0.03378097,0.020072216,0.020072216,-0.088679664,-0.092314
4305,0.14378896,0.105978906,0.0003781005,0.033788674,0.02008519,0.02008519,-0.0887034,-0.092320725
4306,0.14373489,0.10595955,0.0003777534,0.033763286,0.020025188,0.020025188,-0.08871086,-0.092351966
4307,0.14366804,0.10593006,0.0003773798,0.03377162,0.020054843,0.020054843,-0.088738054,-0.0923549
4308,0.14361241,0.105909444,0.00037702962,0.0337506,0.019993415,0.019993415,-0.08874536,-0.09238719
4309,0.14354888,0.10588237,0.00037666515,0.033750974,0.02001158,0.02001158,-0.088767976,-0.09239221
4310,0.14348896,0.1058586,0.0003763036,0.03374023,0.01997186,0.01997186,-0.08878244,-0.09241717
4311,0.14342989,0.10583479,0.000375951,0.033729672,0.019962229,0.019962229,-0.08879891,-0.09243096
4312,0.14336641,0.10580817,0.00037558243,0.033728585,0.019951973,0.019951973,-0.088818036,-0.092447825
4313,0.1433098,0.10578653,0.00037523272,0.033710834,0.019916337,0.019916337,-0.088830926,-0.09247236
4314,0.14324486,0.10575861,0.00037486255,0.033714212,0.01992551,0.01992551,-0.08885194,-0.09247828
4315,0.14318845,0.10573745,0.00037451,0.033694923,0.01987779,0.01987779,-0.088862784,-0.09250755
4316,0.14312404,0.10570995,0.00037414092,0.033696823,0.01989122,0.01989122,-0.08888745,-0.09251426
4317,0.14306626,0.10568759,0.0003737866,0.033681594,0.019847542,0.019847542,-0.088895686,-0.09254018
4318,0.14300424,0.10566193,0.00037342313,0.033677436,0.019849796,0.019849796,-0.08891684,-0.09255065
4319,0.14294404,0.1056375,0.00037306536,0.033669323,0.019822406,0.019822406,-0.088931926,-0.09257215
4320,0.14288461,0.10561392,0.0003727069,0.03365826,0.019805813,0.019805813,-0.08894957,-0.092589505
4321,0.14282198,0.105587676,0.0003723431,0.03365602,0.019797156,0.019797156,-0.088967554,-0.09260295
4322,0.14276424,0.10556542,0.0003719882,0.03364062,0.019764615,0.019764615,-0.08898219,-0.09262496
4323,0.14270045,0.105538495,0.0003716195,0.033640675,0.019767776,0.019767776,-0.08900311,-0.09263674
4324,0.14264318,0.10551625,0.00037126927,0.033625156,0.01972916,0.01972916,-0.08901473,-0.092658006
4325,0.14258055,0.10548987,0.00037090678,0.033623535,0.019732647,0.019732647,-0.08903487,-0.09266763
4326,0.14252146,0.10546671,0.0003705475,0.033611227,0.019698733,0.019698733,-0.089045875,-0.092693016
4327,0.14246048,0.10544163,0.00037018847,0.033605237,0.019693205,0.019693205,-0.089065924,-0.09270547
4328,0.1423998,0.105417065,0.00036982732,0.03359758,0.019670865,0.019670865,-0.089081265,-0.09272532
4329,0.14234042,0.1053933,0.00036947127,0.03358726,0.019653311,0.019653311,-0.089097634,-0.0927424
4330,0.14227846,0.105367646,0.0003691081,0.03358335,0.019642668,0.019642668,-0.08911548,-0.09275802
4331,0.14222041,0.105344675,0.00036875726,0.03357031,0.019614983,0.019614983,-0.08912841,-0.092779085
4332,0.14215782,0.10531863,0.0003683919,0.03356786,0.019611755,0.019611755,-0.089147836,-0.09279054
4333,0.14209978,0.105295725,0.00036804055,0.033554733,0.019580258,0.019580258,-0.08916112,-0.0928136
4334,0.14203784,0.105270036,0.00036767806,0.033551022,0.019577298,0.019577298,-0.08918256,-0.09282552
4335,0.14197907,0.10524643,0.00036732628,0.03354023,0.0195491,0.0195491,-0.089195766,-0.09284559
4336,0.14191794,0.10522164,0.00036696316,0.033533536,0.01953974,0.01953974,-0.089212075,-0.09286142
4337,0.14185765,0.10519713,0.0003666053,0.033525884,0.019519731,0.019519731,-0.089228585,-0.09287756
4338,0.1417984,0.105173275,0.0003662513,0.03351619,0.019502044,0.019502044,-0.08924724,-0.09289494
4339,0.141737,0.105147935,0.0003658906,0.033511307,0.019490112,0.019490112,-0.0892642,-0.09290989
4340,0.14167827,0.10512474,0.00036553523,0.033499442,0.019465387,0.019465387,-0.08927647,-0.09293004
4341,0.14161663,0.105098985,0.00036517644,0.03349602,0.01945905,0.01945905,-0.08929505,-0.09294248
4342,0.14155813,0.10507599,0.0003648213,0.033483204,0.01943018,0.01943018,-0.08930887,-0.092962734
4343,0.14149663,0.10505028,0.00036446346,0.033479836,0.019426199,0.019426199,-0.089328125,-0.09297541
4344,0.1414376,0.10502702,0.00036410583,0.03346808,0.019397369,0.019397369,-0.08934152,-0.09299688
4345,0.14137673,0.1050018,0.00036374942,0.03346301,0.019391159,0.019391159,-0.089361474,-0.09301186
4346,0.1413173,0.10497799,0.00036339305,0.033453178,0.0193667,0.0193667,-0.089376144,-0.093031414
4347,0.14125697,0.10495334,0.0003630363,0.033446234,0.019355139,0.019355139,-0.08939326,-0.093046024
4348,0.14119679,0.104929015,0.00036267773,0.033438183,0.019336166,0.019336166,-0.089407556,-0.09306493
4349,0.14113735,0.104904816,0.00036232529,0.033429686,0.019319745,0.019319745,-0.089423835,-0.09308117
4350,0.14107725,0.10488017,0.00036197074,0.0334228,0.019304594,0.019304594,-0.089439124,-0.0930968
4351,0.14101785,0.10485622,0.00036161637,0.033413485,0.019285403,0.019285403,-0.08945486,-0.093113676
4352,0.14095746,0.10483141,0.00036126043,0.03340718,0.019272665,0.019272665,-0.0894721,-0.09313061
4353,0.14089832,0.1048076,0.0003609071,0.033397384,0.019251805,0.019251805,-0.08948688,-0.09314935
4354,0.14083779,0.104782715,0.0003605508,0.03339143,0.019240145,0.019240145,-0.08950439,-0.09316361
4355,0.1407786,0.10475903,0.00036019573,0.033381388,0.01921839,0.01921839,-0.08951842,-0.09318182
4356,0.1407179,0.10473405,0.00035983848,0.033375815,0.01920763,0.01920763,-0.08953502,-0.09319743
4357,0.14065877,0.104710385,0.00035948376,0.03336549,0.019184971,0.019184971,-0.08955009,-0.09321591
4358,0.14059822,0.10468539,0.0003591283,0.03335984,0.019174932,0.019174932,-0.089568995,-0.09322853
4359,0.14053926,0.10466176,0.00035877503,0.03334974,0.01915253,0.01915253,-0.08958301,-0.093246825
4360,0.14047898,0.10463681,0.00035842173,0.03334387,0.019142063,0.019142063,-0.08959893,-0.09326051
4361,0.14041993,0.104613096,0.00035806836,0.03333399,0.019120073,0.019120073,-0.08961562,-0.09328026
4362,0.14035931,0.1045882,0.00035771105,0.03332809,0.019108811,0.019108811,-0.08963029,-0.09329637
4363,0.14030075,0.1045646,0.0003573615,0.033317786,0.019087216,0.019087216,-0.08964454,-0.09331438
4364,0.14023995,0.104539566,0.0003570038,0.033312567,0.019077191,0.019077191,-0.08966186,-0.09332799
4365,0.1401817,0.10451612,0.0003566559,0.033301856,0.019053908,0.019053908,-0.08967625,-0.09334776
4366,0.14012088,0.104491055,0.00035629823,0.033296756,0.01904486,0.01904486,-0.0896916,-0.09336073
4367,0.14006224,0.10446758,0.00035594657,0.033285975,0.019021172,0.019021172,-0.089706585,-0.093379594
4368,0.1400016,0.10444255,0.0003555904,0.033280857,0.019012481,0.019012481,-0.089723326,-0.093390845
4369,0.13994315,0.10441902,0.0003552412,0.03327034,0.018989084,0.018989084,-0.08973755,-0.09341044
4370,0.13988265,0.104394086,0.00035488568,0.033264834,0.01897973,0.01897973,-0.089757286,-0.09342471
4371,0.13982394,0.10437055,0.00035453387,0.033254456,0.018957026,0.018957026,-0.08977024,-0.0934426
4372,0.13976398,0.10434562,0.0003541836,0.03324905,0.01894723,0.01894723,-0.08978702,-0.09345831
4373,0.13970533,0.104322135,0.00035383189,0.033238713,0.018924534,0.018924534,-0.08980254,-0.09347718
4374,0.13964514,0.1042972,0.0003534794,0.033233255,0.018915104,0.018915104,-0.08981886,-0.09349168
4375,0.1395867,0.10427364,0.00035313057,0.033223033,0.018892417,0.018892417,-0.08983357,-0.09350944
4376,0.13952631,0.10424886,0.00035277454,0.03321697,0.018882204,0.018882204,-0.0898494,-0.09352356
4377,0.13946763,0.104225114,0.00035242512,0.03320764,0.018861316,0.018861316,-0.089865625,-0.093541406
4378,0.13940775,0.1042006,0.00035207157,0.033200845,0.01884895,0.01884895,-0.08988048,-0.09355725
4379,0.13934895,0.1041766,0.0003517235,0.033192273,0.018830206,0.018830206,-0.08989472,-0.093572974
4380,0.13928926,0.10415238,0.00035136886,0.03318453,0.018815849,0.018815849,-0.08991024,-0.09358938
4381,0.13923025,0.10412816,0.00035102083,0.03317677,0.018799135,0.018799135,-0.08992591,-0.09360634
4382,0.13917089,0.10410412,0.0003506677,0.033168353,0.018782733,0.018782733,-0.08994042,-0.09362167
4383,0.13911086,0.10407966,0.0003503121,0.033161398,0.018768238,0.018768238,-0.08995857,-0.09363766
4384,0.1390523,0.104055874,0.0003499643,0.033152234,0.01874986,0.01874986,-0.08997159,-0.093655735
4385,0.1389927,0.104031265,0.00034961427,0.03314592,0.01873713,0.01873713,-0.08998925,-0.093671456
4386,0.13893417,0.10400765,0.00034926517,0.033136036,0.018716965,0.018716965,-0.090003684,-0.09368752
4387,0.1388742,0.103982896,0.00034891313,0.033130344,0.018706284,0.018706284,-0.09002132,-0.09370319
4388,0.13881588,0.10395945,0.00034856424,0.03312005,0.018684674,0.018684674,-0.09003314,-0.09371918
4389,0.13875589,0.10393457,0.00034821325,0.0331147,0.018675124,0.018675124,-0.090047926,-0.093733504
4390,0.13869815,0.103911206,0.00034786944,0.033104204,0.0186524,0.0186524,-0.0900627,-0.093750484
4391,0.13863756,0.1038863,0.00034751254,0.03309885,0.018643476,0.018643476,-0.09008044,-0.093765184
4392,0.13857962,0.103862934,0.00034716685,0.033088364,0.018620877,0.018620877,-0.090093344,-0.093782574
4393,0.13851967,0.10383801,0.0003468167,0.033083115,0.01861203,0.01861203,-0.09010984,-0.09379882
4394,0.13846147,0.10381467,0.000346468,0.033072516,0.018589078,0.018589078,-0.09012245,-0.093817286
4395,0.13840157,0.10378972,0.0003461185,0.033067435,0.018580485,0.018580485,-0.09014122,-0.09382865
4396,0.13834366,0.1037665,0.00034577155,0.03305642,0.018557254,0.018557254,-0.09015367,-0.09384729
4397,0.13828357,0.10374139,0.00034542175,0.03305203,0.018549722,0.018549722,-0.09017175,-0.0938623
4398,0.13822633,0.103718445,0.00034507876,0.033040233,0.018524703,0.018524703,-0.09018515,-0.093882225
4399,0.13816574,0.10369304,0.0003447271,0.033036783,0.018519253,0.018519253,-0.090201415,-0.09389208
4400,0.13810892,0.10367051,0.0003443842,0.033023607,0.018491969,0.018491969,-0.09021316,-0.09391153
4401,0.13804767,0.10364455,0.00034403108,0.033022203,0.018490138,0.018490138,-0.09023304,-0.09392463
4402,0.13799173,0.10362283,0.00034368894,0.033006065,0.018457258,0.018457258,-0.09024508,-0.09394649
4403,0.13792905,0.10359577,0.0003433328,0.033008736,0.018463178,0.018463178,-0.09026276,-0.09395262
4404,0.13787544,0.103575535,0.00034299894,0.032987498,0.01842012,0.01842012,-0.09027193,-0.09397845
4405,0.13781063,0.103546545,0.00034264088,0.032996662,0.018439518,0.018439518,-0.09029345,-0.09398226
4406,0.13775963,0.10352885,0.0003423077,0.03296645,0.018379088,0.018379088,-0.090300836,-0.09401436
4407,0.13769037,0.10349652,0.00034193843,0.03298763,0.01842148,0.01842148,-0.09032718,-0.09400911
4408,0.13764536,0.10348329,0.00034162073,0.032942023,0.018330574,0.018330574,-0.09032606,-0.09405151
4409,0.13756907,0.103445075,0.00034123988,0.032983728,0.018413212,0.018413212,-0.090361975,-0.09403398
4410,0.13753355,0.10343976,0.00034093784,0.032910418,0.018268595,0.018268595,-0.09034742,-0.09409421
4411,0.13744415,0.10339099,0.00034053164,0.03298938,0.018423315,0.018423315,-0.0904012,-0.09405055
4412,0.13742667,0.10339982,0.00034026854,0.03286669,0.018182557,0.018182557,-0.09036515,-0.09414587
4413,0.13731366,0.10333209,0.00033981583,0.033012487,0.01846588,0.01846588,-0.09044976,-0.09405667
4414,0.13732767,0.10336652,0.00033961164,0.032800563,0.018052587,0.018052587,-0.090372205,-0.09421039
4415,0.13717148,0.10326427,0.0003390721,0.03306852,0.018568575,0.018568575,-0.09050984,-0.09404093
4416,0.13724388,0.103345275,0.00033898602,0.032694943,0.017841205,0.017841205,-0.09036017,-0.09430525
4417,0.13700998,0.10318046,0.00033829513,0.033186287,0.018781368,0.018781368,-0.09059415,-0.09398403
4418,0.13718674,0.103345096,0.0003384165,0.03252464,0.017483225,0.017483225,-0.09031594,-0.094453014
4419,0.1368151,0.10307067,0.00033744427,0.03341106,0.01918575,0.01918575,-0.09072384,-0.09386024
4420,0.13716799,0.10337499,0.00033793005,0.03227322,0.01688578,0.01688578,-0.090215094,-0.09468492
4421,0.13658454,0.1029337,0.00033650835,0.03376596,0.019866813,0.019866813,-0.09090637,-0.09362551
4422,0.13716573,0.10341671,0.00033749006,0.032010894,0.016028427,0.016028427,-0.090065904,-0.09503331
4423,0.13638441,0.102824114,0.00033560302,0.0340285,0.020668052,0.020668052,-0.091098346,-0.09330011
4424,0.13705325,0.10336987,0.0003368338,0.03198965,0.015402166,0.015402166,-0.08998432,-0.09533768
4425,0.13637733,0.10286588,0.00033511448,0.033629697,0.020671299,0.020671299,-0.09109916,-0.09323724
4426,0.13670678,0.10314421,0.00033562575,0.03249277,0.016184924,0.016184924,-0.090194695,-0.09506592
4427,0.13655493,0.103049375,0.00033505543,0.032726314,0.018988602,0.018988602,-0.09077986,-0.09391654
4428,0.1362981,0.10287372,0.00033424384,0.033290435,0.018301655,0.018301655,-0.0906615,-0.094210416
4429,0.13664599,0.10316738,0.00033478613,0.032185495,0.016855512,0.016855512,-0.09039021,-0.09482736
4430,0.13609444,0.10276299,0.00033331444,0.03354065,0.019798469,0.019798469,-0.09100876,-0.09362953
4431,0.13646749,0.10307294,0.00033394547,0.032309726,0.01621227,0.01621227,-0.090310685,-0.09514493
4432,0.13615711,0.102854624,0.00033302483,0.032969516,0.019330218,0.019330218,-0.090949796,-0.093841664
4433,0.1361129,0.10284111,0.0003327178,0.032922942,0.017488651,0.017488651,-0.09060491,-0.09462949
4434,0.13626099,0.102975726,0.0003328526,0.03236592,0.017570462,0.017570462,-0.09063781,-0.09460425
4435,0.13586575,0.10269082,0.0003317492,0.033309475,0.019043814,0.019043814,-0.090947434,-0.09398984
4436,0.13616398,0.10293969,0.000332243,0.032313764,0.016568676,0.016568676,-0.090478,-0.0950558
4437,0.1358553,0.10272099,0.0003313431,0.032990515,0.019118208,0.019118208,-0.09099681,-0.09397412
4438,0.13588294,0.10276064,0.00033122295,0.03274915,0.017258367,0.017258367,-0.09065341,-0.09478036
4439,0.13592838,0.10281478,0.00033113602,0.03247184,0.01783287,0.01783287,-0.09078447,-0.094542176
4440,0.13564229,0.102613986,0.0003302831,0.033115942,0.018542971,0.018542971,-0.09094358,-0.09424572
4441,0.13585995,0.10280089,0.00033059056,0.03234841,0.01684786,0.01684786,-0.090634115,-0.094983816
4442,0.13558346,0.10260781,0.00032975647,0.032943334,0.018815504,0.018815504,-0.09103305,-0.094141126
4443,0.13562667,0.10266113,0.00032965533,0.032650895,0.017194692,0.017194692,-0.09073781,-0.09484738
4444,0.13561143,0.10267022,0.00032941208,0.03252803,0.017903466,0.017903466,-0.0908941,-0.0945474
4445,0.13539661,0.10252655,0.00032870058,0.03296213,0.018194482,0.018194482,-0.09097068,-0.09442921
4446,0.13554507,0.10266234,0.00032882736,0.032378446,0.017040525,0.017040525,-0.0907635,-0.09493998
4447,0.13530293,0.10249769,0.00032805244,0.032877572,0.018530117,0.018530117,-0.09107422,-0.09430908
4448,0.13534662,0.10255242,0.00032794208,0.032581687,0.017174723,0.017174723,-0.09083445,-0.09490564
4449,0.13529548,0.10253417,0.00032761306,0.032556273,0.017894944,0.017894944,-0.09099479,-0.09460904
4450,0.13513607,0.10243291,0.00032703156,0.0328358,0.017923988,0.017923988,-0.091020584,-0.09460698
4451,0.13523266,0.102527685,0.00032704975,0.032400444,0.017167293,0.017167293,-0.09089611,-0.09494966
4452,0.13502616,0.10238914,0.0003263702,0.03280946,0.018268773,0.018268773,-0.09113132,-0.094484955
4453,0.1350671,0.10244036,0.0003262675,0.032526523,0.017159406,0.017159406,-0.09093596,-0.09497621
4454,0.1349936,0.10240329,0.00032590303,0.03256755,0.017850041,0.017850041,-0.091087386,-0.09468455
4455,0.13487855,0.10233407,0.0003254448,0.032728504,0.017704183,0.017704183,-0.09107957,-0.0947546
4456,0.13493286,0.102395155,0.00032537707,0.032414325,0.017253831,0.017253831,-0.09100928,-0.0949593
4457,0.13475832,0.10227991,0.0003247842,0.032741457,0.018038686,0.018038686,-0.09117807,-0.094625875
4458,0.13479356,0.102325745,0.0003246782,0.032479662,0.017149756,0.017149756,-0.091025546,-0.0950206
4459,0.13470404,0.102276295,0.00032427744,0.03256686,0.01778828,0.01778828,-0.091169596,-0.09474954
4460,0.13462192,0.10223247,0.0003238945,0.032635346,0.01752228,0.01752228,-0.091135815,-0.0948743
4461,0.1346399,0.102265775,0.00032374126,0.032422382,0.017309673,0.017309673,-0.091113456,-0.09497488
4462,0.13449116,0.10217169,0.00032319475,0.032674346,0.017829392,0.017829392,-0.091232784,-0.09476003
4463,0.13451535,0.10221018,0.0003230517,0.032439634,0.017139338,0.017139338,-0.09111907,-0.09506802
4464,0.13441412,0.10215276,0.0003226137,0.032556027,0.017709248,0.017709248,-0.09124695,-0.09483208
4465,0.1343559,0.10212827,0.0003222764,0.032552734,0.017368607,0.017368607,-0.09119872,-0.09498924
4466,0.13434109,0.102137715,0.00032203368,0.03242557,0.017341217,0.017341217,-0.09121251,-0.095011726
4467,0.13421836,0.10206337,0.00032155,0.032605685,0.017636435,0.017636435,-0.09128623,-0.09489368
4468,0.13422967,0.10209229,0.00032137387,0.032406278,0.017135318,0.017135318,-0.09120874,-0.09512081
4469,0.13412447,0.102031805,0.00032092672,0.032534964,0.017615253,0.017615253,-0.09131907,-0.09491914
4470,0.13408521,0.102021486,0.00032063713,0.032479763,0.017244527,0.017244527,-0.09126661,-0.09508945
4471,0.13404627,0.10201134,0.0003203493,0.032424413,0.017351063,0.017351063,-0.09130362,-0.09505324
4472,0.13394776,0.10195579,0.00031991972,0.032536488,0.01745956,0.01745956,-0.09134229,-0.09501315
4473,0.1339446,0.101972975,0.00031971632,0.03238001,0.017135572,0.017135572,-0.09129934,-0.09516667
4474,0.13384213,0.101913996,0.0003192813,0.03250371,0.017505225,0.017505225,-0.091388375,-0.09500957
4475,0.1338143,0.10191191,0.00031902388,0.03241742,0.017149603,0.017149603,-0.091335505,-0.095174246
4476,0.13375583,0.10188665,0.0003186918,0.03241711,0.017337004,0.017337004,-0.0913881,-0.09510036
4477,0.13367961,0.10184765,0.00031831968,0.032467816,0.017302874,0.017302874,-0.091395676,-0.09511998
4478,0.13365936,0.10185176,0.00031807594,0.03235926,0.017137963,0.017137963,-0.09138097,-0.0952017
4479,0.13356416,0.10179845,0.00031765705,0.032462582,0.01738383,0.01738383,-0.0914456,-0.0951031
4480,0.13353968,0.10179942,0.00031740253,0.03236538,0.017082531,0.017082531,-0.091402404,-0.09524119
4481,0.13346815,0.101764105,0.00031704048,0.03240243,0.017298074,0.017298074,-0.09146282,-0.095158204
4482,0.13340917,0.1017389,0.00031670267,0.032402076,0.017167699,0.017167699,-0.09145526,-0.0952245
4483,0.13337216,0.10173006,0.00031642104,0.032341544,0.017133787,0.017133787,-0.09146537,-0.095247425
4484,0.13328797,0.101685286,0.00031602688,0.032413818,0.017255718,0.017255718,-0.09150549,-0.0952034
4485,0.13326171,0.101684414,0.0003157729,0.032323364,0.017035784,0.017035784,-0.09147809,-0.09530673
4486,0.13318326,0.1016441,0.00031539152,0.032378603,0.017234545,0.017234545,-0.091534644,-0.09522733
4487,0.1331378,0.1016287,0.00031509108,0.03234182,0.017057717,0.017057717,-0.09151526,-0.0953123
4488,0.13308528,0.10160805,0.00031477236,0.0323246,0.017118184,0.017118184,-0.09154227,-0.09529511
4489,0.13301495,0.101573564,0.00031441392,0.032358926,0.017128484,0.017128484,-0.091561,-0.09529916
4490,0.13298051,0.10156665,0.00031413866,0.032290753,0.017006729,0.017006729,-0.09155285,-0.09536141
4491,0.13290328,0.10152682,0.00031376467,0.03234467,0.017148074,0.017148074,-0.09159618,-0.09530612
4492,0.13286415,0.10151639,0.00031347768,0.032289535,0.016975347,0.016975347,-0.09157907,-0.09538838
4493,0.13280088,0.10148716,0.00031313722,0.032304328,0.017083157,0.017083157,-0.091615215,-0.0953509
4494,0.13274351,0.10146246,0.00031281047,0.03230234,0.017011693,0.017011693,-0.09161826,-0.0953899
4495,0.13269794,0.10144721,0.00031250733,0.032264993,0.016983312,0.016983312,-0.09162712,-0.09540762
4496,0.13262706,0.101412155,0.000312149,0.032301348,0.017045533,0.017045533,-0.0916561,-0.09538952
4497,0.13258767,0.10140145,0.00031186215,0.03224682,0.016918626,0.016918626,-0.09164503,-0.09545345
4498,0.13251874,0.101368055,0.00031150688,0.03227707,0.01702489,0.01702489,-0.09168216,-0.0954151
4499,0.13247047,0.10135054,0.0003111993,0.032248363,0.016914029,0.016914029,-0.09167572,-0.09546998
4500,0.13241461,0.10132708,0.00031087527,0.032241628,0.016954355,0.016954355,-0.09169852,-0.095462166
4501,0.13235304,0.10129923,0.00031053807,0.032251287,0.016938165,0.016938165,-0.09171102,-0.095477596
4502,0.13230778,0.101284124,0.0003102366,0.032213356,0.01688011,0.01688011,-0.091715425,-0.095511585
4503,0.13223982,0.1012517,0.00030988117,0.03224037,0.016943865,0.016943865,-0.09174395,-0.09548947
4504,0.13219537,0.101236776,0.00030958588,0.03220213,0.016841466,0.016841466,-0.091739275,-0.09554298
4505,0.13213257,0.101208255,0.00030924325,0.032214396,0.01690637,0.01690637,-0.0917681,-0.09552229
4506,0.1320792,0.10118664,0.00030892558,0.03220083,0.016841577,0.016841577,-0.09176897,-0.095558986
4507,0.1320267,0.10116578,0.00030860916,0.032184515,0.016843231,0.016843231,-0.0917853,-0.09556531
4508,0.1319647,0.10113736,0.00030827333,0.03219657,0.01685194,0.01685194,-0.09180145,-0.09556769
4509,0.13191798,0.10112101,0.00030796972,0.032163683,0.01678823,0.01678823,-0.09180524,-0.095603846
4510,0.13185376,0.10109118,0.0003076258,0.032181,0.016839487,0.016839487,-0.091828704,-0.09559001
4511,0.13180494,0.101073176,0.00030731774,0.03215385,0.016762467,0.016762467,-0.09182943,-0.09562848
4512,0.13174595,0.10104738,0.0003069857,0.03215615,0.016798444,0.016798444,-0.09185096,-0.09562096
4513,0.13169071,0.10102411,0.00030666596,0.032148957,0.016759621,0.016759621,-0.091859564,-0.095647246
4514,0.13163924,0.10100361,0.0003063564,0.03213163,0.016745124,0.016745124,-0.09187283,-0.0956603
4515,0.13157792,0.10097617,0.0003060175,0.032140203,0.016756583,0.016756583,-0.0918896,-0.09566477
4516,0.13152905,0.10095805,0.00030570992,0.032113623,0.016702035,0.016702035,-0.09189298,-0.09569542
4517,0.13146766,0.10093029,0.00030537372,0.03212328,0.016736908,0.016736908,-0.0919129,-0.095689245
4518,0.1314168,0.10091057,0.00030506225,0.03210289,0.016679564,0.016679564,-0.091918394,-0.09572027
4519,0.13135967,0.10088582,0.00030473835,0.03210142,0.016698828,0.016698828,-0.09193658,-0.095718615
4520,0.13130414,0.10086249,0.00030441655,0.032094657,0.016669815,0.016669815,-0.091946125,-0.09573774
4521,0.1312512,0.10084125,0.0003040995,0.032079916,0.016654436,0.016654436,-0.09195843,-0.095751606
4522,0.13119248,0.10081514,0.00030377335,0.032083556,0.016659237,0.016659237,-0.09197289,-0.09575945
4523,0.13114168,0.10079557,0.00030346113,0.032062743,0.016617414,0.016617414,-0.09198032,-0.09578593
4524,0.13108231,0.10076914,0.00030313173,0.032067645,0.016637811,0.016637811,-0.092001356,-0.09578365
4525,0.13103047,0.10074868,0.00030281796,0.032050125,0.016592534,0.016592534,-0.09200702,-0.09581179
4526,0.13097331,0.100724086,0.00030249218,0.03204808,0.016604673,0.016604673,-0.09202091,-0.095813535
4527,0.13091868,0.100701235,0.0003021745,0.032039616,0.016577354,0.016577354,-0.0920294,-0.09583254
4528,0.13086493,0.100679174,0.00030185754,0.032028142,0.016566275,0.016566275,-0.09204356,-0.0958434
4529,0.13080733,0.10065409,0.00030153233,0.032028023,0.016562965,0.016562965,-0.09205631,-0.09585331
4530,0.13075566,0.10063359,0.0003012207,0.032010514,0.016530821,0.016530821,-0.092063464,-0.09587513
4531,0.13069755,0.10060781,0.00030089729,0.03201322,0.016542846,0.016542846,-0.09208368,-0.095876984
4532,0.13064563,0.10058719,0.00030058442,0.031996284,0.016503628,0.016503628,-0.09209004,-0.095902234
4533,0.13058823,0.10056237,0.0003002586,0.031995382,0.016514184,0.016514184,-0.09210472,-0.09590442
4534,0.13053454,0.100540146,0.00029994393,0.031984445,0.016484167,0.016484167,-0.092115425,-0.095923655
4535,0.13047992,0.10051724,0.0002996268,0.031976223,0.016479488,0.016479488,-0.09213036,-0.09593684
4536,0.13042338,0.10049313,0.0002993025,0.03197258,0.016468083,0.016468083,-0.092141055,-0.09594951
4537,0.13037081,0.100471735,0.00029899078,0.031958614,0.01644521,0.01644521,-0.092150524,-0.09596502
4538,0.13031396,0.10044682,0.00029867137,0.031958077,0.016448105,0.016448105,-0.092166886,-0.095970534
4539,0.13026163,0.10042554,0.0002983609,0.031943586,0.016417203,0.016417203,-0.092176944,-0.095991775
4540,0.13020457,0.100401096,0.00029803475,0.031941608,0.01642146,0.01642146,-0.09219005,-0.09599735
4541,0.13015203,0.10037902,0.0002977301,0.031930167,0.01639461,0.01639461,-0.09219967,-0.096015625
4542,0.13009663,0.100355595,0.00029741038,0.031924006,0.016391406,0.016391406,-0.0922127,-0.09602549
4543,0.13004148,0.10033232,0.00029709164,0.031917173,0.016374791,0.016374791,-0.0922244,-0.096040845
4544,0.12998767,0.10031006,0.00029677612,0.03190663,0.016360005,0.016360005,-0.09223455,-0.096054606
4545,0.1299316,0.10028588,0.00029645726,0.0319034,0.016354557,0.016354557,-0.09224833,-0.0960622
4546,0.12987918,0.10026425,0.0002961492,0.03189052,0.016330646,0.016330646,-0.09225819,-0.096083015
4547,0.12982243,0.10023985,0.0002958258,0.031888217,0.016331205,0.016331205,-0.092271484,-0.09608939
4548,0.12976973,0.1002181,0.00029551622,0.03187579,0.016304998,0.016304998,-0.09228038,-0.09610858
4549,0.12971404,0.100194156,0.00029519878,0.031871557,0.016304497,0.016304497,-0.09229569,-0.09611544
4550,0.12966043,0.100171626,0.00029488798,0.031862363,0.016282925,0.016282925,-0.09230693,-0.096131034
4551,0.12960616,0.1001487,0.00029457454,0.031854257,0.016274579,0.016274579,-0.092317715,-0.096141286
4552,0.12955084,0.100125104,0.00029425736,0.031848926,0.016262855,0.016262855,-0.09232859,-0.096154206
4553,0.12949777,0.10010311,0.00029394656,0.031837378,0.016244566,0.016244566,-0.09234041,-0.09617037
4554,0.12944175,0.10007889,0.00029362863,0.031834487,0.016241677,0.016241677,-0.092353866,-0.096180506
4555,0.12938927,0.100057244,0.00029332022,0.03182182,0.016217131,0.016217131,-0.09236107,-0.09619777
4556,0.12933329,0.10003295,0.0002930034,0.031819243,0.01621735,0.01621735,-0.092377275,-0.09620416
4557,0.12928069,0.100011185,0.00029269504,0.03180691,0.016192093,0.016192093,-0.092385605,-0.09622247
4558,0.12922499,0.099987224,0.00029237755,0.031802878,0.016191268,0.016191268,-0.092401646,-0.09622987
4559,0.12917173,0.099964924,0.00029206797,0.03179277,0.016169518,0.016169518,-0.09241141,-0.096247405
4560,0.12911719,0.09994157,0.00029175624,0.03178667,0.016163439,0.016163439,-0.09242378,-0.09625622
4561,0.12906301,0.09991873,0.00029144273,0.03177843,0.016147127,0.016147127,-0.09243507,-0.096271105
4562,0.12900884,0.09989587,0.00029112966,0.031770404,0.016136153,0.016136153,-0.09244564,-0.09628331
4563,0.12895454,0.09987264,0.00029081907,0.03176375,0.016124729,0.016124729,-0.09245715,-0.09629389
4564,0.12890099,0.099850126,0.00029050861,0.031754535,0.01610964,0.01610964,-0.09246584,-0.09630775
4565,0.12884663,0.09982659,0.00029020043,0.031749148,0.0161015,0.0161015,-0.092479765,-0.09631944
4566,0.12879285,0.09980432,0.00028988536,0.031738847,0.01608332,0.01608332,-0.0924893,-0.096332945
4567,0.12873816,0.099780686,0.00028957485,0.031733938,0.016077645,0.016077645,-0.092501946,-0.096342355
4568,0.12868504,0.09975845,0.00028926582,0.031723455,0.016058287,0.016058287,-0.092513256,-0.09635992
4569,0.12863034,0.09973483,0.00028895514,0.031718537,0.016053172,0.016053172,-0.092527494,-0.09636985
4570,0.12857701,0.09971251,0.00028864492,0.03170851,0.016033877,0.016033877,-0.09253708,-0.09638418
4571,0.12852255,0.09968905,0.00028833494,0.03170304,0.016027749,0.016027749,-0.09254892,-0.0963936
4572,0.12846911,0.09966662,0.00028802495,0.03169339,0.01601019,0.01601019,-0.092559315,-0.09641213
4573,0.1284149,0.09964326,0.0002877163,0.03168743,0.016002687,0.016002687,-0.09257129,-0.09642117
4574,0.12836172,0.09962068,0.00028741042,0.03167853,0.015986353,0.015986353,-0.09258206,-0.09643515
4575,0.12830748,0.09959751,0.0002870996,0.03167191,0.015977228,0.015977228,-0.09259339,-0.09644338
4576,0.12825447,0.09957482,0.0002867965,0.031663425,0.015962664,0.015962664,-0.09260396,-0.096457474
4577,0.12820008,0.09955169,0.000286484,0.0316565,0.015952354,0.015952354,-0.09261552,-0.09647014
4578,0.12814665,0.099528946,0.00028617695,0.03164806,0.015938438,0.015938438,-0.09262601,-0.09648334
4579,0.12809277,0.09950584,0.0002858693,0.03164126,0.015928289,0.015928289,-0.09263667,-0.09649462
4580,0.12803935,0.0994831,0.00028556245,0.031632993,0.015914334,0.015914334,-0.09265033,-0.09650808
4581,0.12798575,0.099460065,0.0002852569,0.031625863,0.01590362,0.01590362,-0.092659935,-0.096519455
4582,0.12793224,0.099437356,0.00028494885,0.031617515,0.015890371,0.015890371,-0.09267175,-0.09653108
4583,0.1278783,0.09941423,0.0002846406,0.031610984,0.015879877,0.015879877,-0.09268213,-0.09654199
4584,0.1278254,0.09939174,0.00028433657,0.031601895,0.015865246,0.015865246,-0.092691824,-0.09655538
4585,0.12777126,0.09936835,0.00028402905,0.03159619,0.015856909,0.015856909,-0.09270507,-0.09656686
4586,0.12771848,0.099346146,0.00028372332,0.03158597,0.015839923,0.015839923,-0.09271559,-0.09658161
4587,0.12766364,0.0993224,0.0002834124,0.031581648,0.015834501,0.015834501,-0.092727534,-0.09659139
4588,0.12761152,0.09930055,0.00028310964,0.031570047,0.015813887,0.015813887,-0.09273882,-0.09660658
4589,0.1275563,0.09927648,0.0002827982,0.031566985,0.015812086,0.015812086,-0.09275049,-0.09661582
4590,0.12750481,0.099254906,0.00028249907,0.03155429,0.015788548,0.015788548,-0.09275973,-0.096632406
4591,0.12744972,0.09923068,0.00028219036,0.031552058,0.015789391,0.015789391,-0.092774265,-0.09663991
4592,0.12739837,0.099209234,0.00028189144,0.031538807,0.015763847,0.015763847,-0.09278086,-0.096655
4593,0.12734294,0.09918491,0.0002815803,0.03153683,0.015766028,0.015766028,-0.09279401,-0.09666329
4594,0.12729171,0.09916351,0.00028128194,0.031523567,0.015739802,0.015739802,-0.092803866,-0.096682735
4595,0.12723655,0.099139184,0.00028097362,0.031521644,0.01574201,0.01574201,-0.09281752,-0.09668783
4596,0.12718509,0.099117815,0.0002806727,0.031508293,0.01571572,0.01571572,-0.092823535,-0.09670516
4597,0.1271303,0.0990935,0.00028036805,0.031506285,0.015718319,0.015718319,-0.09283744,-0.09671062
4598,0.12707928,0.0990721,0.00028007178,0.03149295,0.015692336,0.015692336,-0.09284654,-0.09673101
4599,0.12702377,0.09904774,0.00027976034,0.031491335,0.015694782,0.015694782,-0.092860304,-0.09673585
4600,0.12697302,0.0990265,0.00027946514,0.031477466,0.015668042,0.015668042,-0.09286734,-0.09675373
4601,0.12691763,0.09900196,0.00027915675,0.031476304,0.015671829,0.015671829,-0.09288156,-0.0967585
4602,0.12686682,0.09898092,0.000278859,0.031461786,0.01564368,0.01564368,-0.09288817,-0.096778475
4603,0.1268116,0.09895619,0.00027855407,0.031461604,0.015649144,0.015649144,-0.09290235,-0.09678354
4604,0.12676167,0.09893545,0.0002782623,0.031445842,0.015618964,0.015618964,-0.092908524,-0.09680269
4605,0.12670529,0.09891034,0.00027794956,0.0314473,0.015627343,0.015627343,-0.09292512,-0.0968081
4606,0.12665562,0.09889008,0.00027765537,0.03142949,0.015592997,0.015592997,-0.09293154,-0.09682961
4607,0.12659898,0.09886441,0.00027734585,0.03143313,0.015606579,0.015606579,-0.09294932,-0.09682866
4608,0.12655,0.09884477,0.00027705234,0.031413138,0.015566992,0.015566992,-0.09295178,-0.09685168
4609,0.12649241,0.098818384,0.00027674035,0.03141941,0.015586084,0.015586084,-0.09296873,-0.09685191
4610,0.12644485,0.09879961,0.00027645245,0.031395894,0.015539784,0.015539784,-0.09297386,-0.09687973
4611,0.12638621,0.09877219,0.00027614017,0.03140648,0.015567525,0.015567525,-0.09299153,-0.0968731
4612,0.12634033,0.09875473,0.00027585597,0.031377792,0.015510738,0.015510738,-0.09299374,-0.096904874
4613,0.12627965,0.098725736,0.00027553915,0.031394634,0.015551279,0.015551279,-0.09301623,-0.096893735
4614,0.126236,0.09871015,0.00027525856,0.0313586,0.015479075,0.015479075,-0.09301368,-0.096932136
4615,0.12617245,0.09867894,0.00027493516,0.031384192,0.015537889,0.015537889,-0.09303637,-0.09691375
4616,0.12613258,0.098666005,0.0002746657,0.031337645,0.015444102,0.015444102,-0.0930319,-0.09696133
4617,0.12606512,0.098631606,0.00027433512,0.031375784,0.015528881,0.015528881,-0.09305967,-0.09693098
4618,0.12603027,0.0986225,0.00027407758,0.031314164,0.015404342,0.015404342,-0.093048915,-0.096990824
4619,0.12595694,0.09858346,0.0002737348,0.031370632,0.015526307,0.015526307,-0.09308689,-0.09694476
4620,0.1259293,0.098579995,0.00027349306,0.031286806,0.01535643,0.01535643,-0.09306563,-0.097026795
4621,0.12584671,0.09853411,0.000273126,0.03137071,0.015533393,0.015533393,-0.0931131,-0.096956186
4622,0.12583028,0.09853918,0.00027291098,0.031252816,0.0152962515,0.0152962515,-0.09307849,-0.09706494
4623,0.12573402,0.098482564,0.00027251456,0.031379618,0.015557164,0.015557164,-0.09314057,-0.096958235
4624,0.12573528,0.09850117,0.00027234116,0.031208381,0.015214824,0.015214824,-0.09308907,-0.09711318
4625,0.12561688,0.098427616,0.00027189255,0.0314026,0.015607508,0.015607508,-0.09317552,-0.09694801
4626,0.1256451,0.09846743,0.00027177666,0.03114734,0.015099931,0.015099931,-0.09308991,-0.09717748
4627,0.12549327,0.09836728,0.00027125992,0.03144826,0.01570061,0.01570061,-0.09321901,-0.09692492
4628,0.12556481,0.09844058,0.00027124237,0.031061202,0.014932023,0.014932023,-0.09308561,-0.09726292
4629,0.12535822,0.09829838,0.00027059848,0.0315311,0.015860226,0.015860226,-0.09327467,-0.09686744
4630,0.12549809,0.09842446,0.00027073626,0.03093638,0.014680058,0.014680058,-0.09306072,-0.09738601
4631,0.12520646,0.09821636,0.00026990095,0.031673193,0.016125958,0.016125958,-0.09335124,-0.09676423
4632,0.12545191,0.09842392,0.00027027985,0.030760178,0.014298801,0.014298801,-0.09301036,-0.09756674
4633,0.12503307,0.09811752,0.00026915543,0.031898595,0.016544947,0.016544947,-0.09345231,-0.096589446
4634,0.1254278,0.098440155,0.00026987636,0.030536221,0.01374819,0.01374819,-0.092931904,-0.09782041
4635,0.12484329,0.09800716,0.00026836136,0.032192636,0.017131938,0.017131938,-0.093583435,-0.09633344
4636,0.12540428,0.098455794,0.00026948488,0.030327527,0.013076436,0.013076436,-0.092829816,-0.0981407
4637,0.12468284,0.09792038,0.0002676246,0.032388967,0.017723178,0.017723178,-0.09370268,-0.09605501
4638,0.12530921,0.09841577,0.00026893447,0.030292219,0.012626582,0.012626582,-0.09277697,-0.0983733
4639,0.1246383,0.097922355,0.0002671594,0.032147247,0.017775198,0.017775198,-0.093714856,-0.095999025
4640,0.12506807,0.09826605,0.00026802026,0.03061118,0.013064007,0.013064007,-0.092882715,-0.09819186
4641,0.12473032,0.098027356,0.0002670296,0.031444553,0.016724026,0.016724026,-0.093538344,-0.096479245
4642,0.12473715,0.09805044,0.00026686714,0.031245561,0.0145456,0.0145456,-0.09316509,-0.09751238
4643,0.124837436,0.098144375,0.0002669306,0.030783229,0.014988982,0.014988982,-0.09325963,-0.097317
4644,0.124465935,0.09788034,0.00026585592,0.031780828,0.016143264,0.016143264,-0.09348043,-0.096790224
4645,0.12482577,0.09816984,0.00026655928,0.03051675,0.013705943,0.013705943,-0.093064286,-0.097952016
4646,0.12435296,0.09782809,0.00026524867,0.03179741,0.016833602,0.016833602,-0.09362483,-0.09648386
4647,0.12465022,0.09806827,0.0002658195,0.0306944,0.013616021,0.013616021,-0.093072854,-0.09801318
4648,0.124386474,0.097884215,0.0002650226,0.031324442,0.016261695,0.016261695,-0.09353951,-0.09675618
4649,0.12438406,0.09789748,0.0002648658,0.031165125,0.014627977,0.014627977,-0.09326856,-0.09753891
4650,0.12444518,0.0979591,0.00026486078,0.03082353,0.0149809625,0.0149809625,-0.09334074,-0.09737416
4651,0.124164715,0.097762264,0.00026402448,0.03154296,0.01581672,0.01581672,-0.093495846,-0.096986935
4652,0.124407604,0.09796088,0.00026446726,0.030637752,0.014039959,0.014039959,-0.09320191,-0.09784042
4653,0.12407226,0.09772267,0.00026349587,0.031508904,0.016256744,0.016256744,-0.09359815,-0.096788175
4654,0.12424318,0.097867034,0.0002637614,0.030807318,0.014059674,0.014059674,-0.09323301,-0.097844034
4655,0.12407817,0.09775814,0.00026320032,0.031146903,0.015733317,0.015733317,-0.093532346,-0.09704265
4656,0.12402187,0.097731784,0.00026290093,0.031156002,0.014846026,0.014846026,-0.09339231,-0.09746895
4657,0.12408241,0.097793944,0.00026288463,0.030806996,0.014794382,0.014794382,-0.09339489,-0.09749871
4658,0.12384577,0.0976321,0.00026213672,0.031377394,0.015638892,0.015638892,-0.09355076,-0.09709949
4659,0.124005064,0.0977692,0.0002623586,0.030714199,0.014214824,0.014214824,-0.09332021,-0.097790316
4660,0.12376184,0.09760272,0.00026159122,0.03129484,0.015819011,0.015819011,-0.09360908,-0.09703152
4661,0.12384304,0.0976803,0.00026162737,0.030870715,0.01434525,0.01434525,-0.09337056,-0.097746916
4662,0.12374025,0.09761903,0.0002612122,0.03102146,0.015345061,0.015345061,-0.09355753,-0.097275086
4663,0.12365806,0.097572945,0.0002608511,0.031114066,0.0149362,0.0149362,-0.09350342,-0.09748247
4664,0.123707965,0.09762635,0.00026081616,0.030797979,0.01468042,0.01468042,-0.093473084,-0.09761408
4665,0.12351693,0.09749738,0.0002601955,0.031232644,0.015435099,0.015435099,-0.093618944,-0.097260535
4666,0.12361682,0.09758777,0.0002602905,0.03075873,0.014339672,0.014339672,-0.093442775,-0.09779257
4667,0.1234411,0.09746988,0.00025971216,0.031142578,0.015472764,0.015472764,-0.09365147,-0.0972551
4668,0.123472035,0.097507894,0.00025964144,0.030882642,0.014491778,0.014491778,-0.09349637,-0.09773025
4669,0.123400405,0.09746873,0.0002593168,0.030943826,0.0150941005,0.0150941005,-0.093612,-0.09744385
4670,0.12331766,0.09742063,0.00025897028,0.031044463,0.014911526,0.014911526,-0.093590274,-0.09753638
4671,0.12334664,0.09745764,0.00025889,0.030793631,0.01463677,0.01463677,-0.093556546,-0.09767428
4672,0.12319468,0.09735781,0.00025836867,0.031108813,0.015226077,0.015226077,-0.09366837,-0.09739475
4673,0.12325023,0.097415134,0.000258351,0.030771868,0.014423585,0.014423585,-0.09354897,-0.097788
4674,0.123113275,0.09732728,0.00025785997,0.031035597,0.015218906,0.015218906,-0.09369645,-0.097409755
4675,0.12311716,0.09734605,0.000257711,0.03085702,0.014538051,0.014538051,-0.09359338,-0.097745456
4676,0.12305237,0.09731285,0.00025739518,0.030894974,0.014942614,0.014942614,-0.09367445,-0.09755742
4677,0.122977406,0.097272545,0.00025704864,0.030962668,0.014818353,0.014818353,-0.09366725,-0.097626746
4678,0.12298119,0.09729115,0.0002569004,0.030786093,0.0146233495,0.0146233495,-0.093648486,-0.0977273
4679,0.12285895,0.097214885,0.00025644063,0.031003527,0.015027907,0.015027907,-0.09372754,-0.097539596
4680,0.12288335,0.097248845,0.00025634508,0.030762311,0.014466287,0.014466287,-0.09364462,-0.09781444
4681,0.12276949,0.09717852,0.00025590972,0.030954562,0.015026743,0.015026743,-0.093751825,-0.09755344
4682,0.12276286,0.09718881,0.0002557405,0.030811438,0.014524606,0.014524606,-0.09367928,-0.09779854
4683,0.12269652,0.097154,0.00025542523,0.030856412,0.014843623,0.014843623,-0.093745835,-0.097653665
4684,0.12263743,0.09712451,0.0002551292,0.030879602,0.014703204,0.014703204,-0.093735695,-0.097726494
4685,0.122619845,0.09712642,0.00025493428,0.030772122,0.014617271,0.014617271,-0.09373289,-0.09777352
4686,0.12252413,0.09706902,0.00025455107,0.030911565,0.014851694,0.014851694,-0.09378751,-0.097668506
4687,0.12252695,0.0970861,0.0002544085,0.030739859,0.0144821545,0.0144821545,-0.093733534,-0.09784829
4688,0.12242904,0.09702708,0.0002540197,0.030885676,0.014872864,0.014872864,-0.093811505,-0.09766641
4689,0.12241756,0.09703344,0.0002538412,0.030758329,0.014486949,0.014486949,-0.093756475,-0.09785881
4690,0.12234582,0.096994385,0.00025351433,0.030820666,0.014768257,0.014768257,-0.093814455,-0.09772815
4691,0.12230114,0.09697564,0.000253255,0.030798677,0.01458641,0.01458641,-0.09379467,-0.09781767
4692,0.122263685,0.09696251,0.0002530117,0.030753395,0.014611101,0.014611101,-0.09381096,-0.09781429
4693,0.12218892,0.096921295,0.00025267625,0.030825553,0.014692899,0.014692899,-0.09383649,-0.09777887
4694,0.12217244,0.096924245,0.00025248193,0.030712882,0.014488257,0.014488257,-0.093813606,-0.097884804
4695,0.12208709,0.09687497,0.00025212127,0.030818768,0.014734501,0.014734501,-0.09386721,-0.097773105
4696,0.122070305,0.096877635,0.00025192671,0.030706808,0.014447544,0.014447544,-0.09382972,-0.097915985
4697,0.1219949,0.09683595,0.0002515895,0.030780606,0.014691635,0.014691635,-0.093881406,-0.097806506
4698,0.1219609,0.09682553,0.00025135366,0.030723471,0.01448262,0.01448262,-0.09385759,-0.09791144
4699,0.121907234,0.09679996,0.00025107272,0.03072983,0.014593298,0.014593298,-0.09388791,-0.09786289
4700,0.121851206,0.09677287,0.00025078334,0.030742649,0.014549358,0.014549358,-0.0938901,-0.09788963
4701,0.12181709,0.09676213,0.0002505496,0.03068692,0.014489949,0.014489949,-0.093890056,-0.097923435
4702,0.12174679,0.09672392,0.00025022868,0.030746689,0.014597364,0.014597364,-0.09391873,-0.097877145
4703,0.12172165,0.09671968,0.00025001966,0.030663593,0.014423868,0.014423868,-0.09390048,-0.0979647
4704,0.121649,0.09667989,0.00024969107,0.03072991,0.014597752,0.014597752,-0.093940414,-0.0978877
4705,0.12161971,0.09667267,0.00024947038,0.030659344,0.014408112,0.014408112,-0.09392114,-0.09798544
4706,0.12155624,0.096639544,0.00024916697,0.030697636,0.0145516265,0.0145516265,-0.09395201,-0.09792157
4707,0.12151481,0.0966232,0.00024891613,0.03066515,0.014430251,0.014430251,-0.09394273,-0.09798318
4708,0.12146461,0.09660012,0.00024864488,0.030660858,0.014481226,0.014481226,-0.09396177,-0.09796463
4709,0.12141017,0.09657394,0.00024836225,0.030670065,0.014463689,0.014463689,-0.09396801,-0.09797831
4710,0.12137129,0.09655941,0.00024811877,0.030630022,0.014413603,0.014413603,-0.09397007,-0.09800749
4711,0.12130814,0.09652688,0.00024781257,0.03066617,0.014482982,0.014482982,-0.093992345,-0.09798024
4712,0.12127448,0.0965162,0.0002475828,0.030609826,0.014367539,0.014367539,-0.093982935,-0.09803958
4713,0.121209815,0.09648243,0.0002472738,0.030650944,0.014476226,0.014476226,-0.09401098,-0.097995
4714,0.12117424,0.09647054,0.00024703695,0.030599887,0.014348624,0.014348624,-0.09399943,-0.09806159
4715,0.12111441,0.0964401,0.00024674312,0.030627219,0.014444715,0.014444715,-0.09402648,-0.098019406
4716,0.12107264,0.09642336,0.00024649285,0.03059648,0.01435073,0.01435073,-0.094022684,-0.09807132
4717,0.12101985,0.096398585,0.00024621264,0.030599799,0.014397711,0.014397711,-0.09403942,-0.09805065
4718,0.12097053,0.09637602,0.00024594512,0.030593527,0.014361951,0.014361951,-0.0940429,-0.09807464
4719,0.120925374,0.09635661,0.00024568767,0.030574154,0.014349533,0.014349533,-0.09405128,-0.09808614
4720,0.1208698,0.09632958,0.00024540222,0.030587092,0.014368997,0.014368997,-0.09406329,-0.09808119
4721,0.12082905,0.09631351,0.00024515548,0.03055367,0.014310262,0.014310262,-0.09406297,-0.09811526
4722,0.1207712,0.09628441,0.00024486784,0.030575259,0.014363851,0.014363851,-0.09408336,-0.09809436
4723,0.12073131,0.096269146,0.0002446216,0.03053835,0.014283884,0.014283884,-0.094079435,-0.09813745
4724,0.120674126,0.09624049,0.00024433635,0.030558277,0.014345897,0.014345897,-0.094099276,-0.09811416
4725,0.12063266,0.09622377,0.00024408894,0.030527616,0.014270144,0.014270144,-0.09409648,-0.09815484
4726,0.1205777,0.09619731,0.00024380395,0.030538017,0.01431707,0.01431707,-0.09411377,-0.09813804
4727,0.12053256,0.09617783,0.00024354727,0.030518854,0.014264364,0.014264364,-0.09411595,-0.09816838
4728,0.12048223,0.09615436,0.00024327869,0.030516721,0.0142833665,0.0142833665,-0.09412989,-0.098161995
4729,0.12043297,0.09613198,0.00024300997,0.03051,0.014261315,0.014261315,-0.09413609,-0.09817781
4730,0.12038624,0.09611113,0.00024275109,0.03049673,0.014250276,0.014250276,-0.094140574,-0.09818828
4731,0.12033414,0.09608655,0.00024247594,0.030499414,0.014255048,0.014255048,-0.09415147,-0.09819247
4732,0.12028998,0.09606749,0.00024222494,0.030478453,0.014221261,0.014221261,-0.09415581,-0.09821434
4733,0.12023599,0.096041575,0.00024194412,0.030486804,0.01424468,0.01424468,-0.0941702,-0.09820695
4734,0.12019285,0.09602337,0.00024169472,0.030462483,0.014197195,0.014197195,-0.09417262,-0.09823726
4735,0.120139085,0.09599716,0.00024141924,0.030472126,0.0142290555,0.0142290555,-0.094187476,-0.09822575
4736,0.120095104,0.09597878,0.00024116319,0.030448286,0.014178446,0.014178446,-0.09418846,-0.09825563
4737,0.120042086,0.09595305,0.00024089037,0.030456021,0.01420887,0.01420887,-0.09420158,-0.09824458
4738,0.11999783,0.095933974,0.00024063858,0.030435165,0.014163111,0.014163111,-0.09420407,-0.098271854
4739,0.11994555,0.09590907,0.0002403648,0.030439187,0.014186115,0.014186115,-0.0942179,-0.09826472
4740,0.119900085,0.09588904,0.00024011044,0.030422498,0.014149617,0.014149617,-0.09421976,-0.09828665
4741,0.11984913,0.09586519,0.00023983944,0.03042192,0.014162726,0.014162726,-0.09423285,-0.09828611
4742,0.11980224,0.09584406,0.00023958174,0.030409968,0.014136988,0.014136988,-0.094239555,-0.098304465
4743,0.11975302,0.09582132,0.00023931699,0.030404946,0.01413861,0.01413861,-0.09424784,-0.098309174
4744,0.11970485,0.09579922,0.00023905627,0.030397141,0.014123721,0.014123721,-0.09425429,-0.09831956
4745,0.1196568,0.09577734,0.00023879462,0.03038823,0.014115699,0.014115699,-0.094262555,-0.098328255
4746,0.11960739,0.095754385,0.00023853006,0.030383954,0.0141100455,0.0141100455,-0.09427094,-0.09833744
4747,0.11956044,0.095733285,0.00023827156,0.030371783,0.014093471,0.014093471,-0.09427687,-0.09834953
4748,0.119510695,0.095709704,0.00023800989,0.030370448,0.01409582,0.01409582,-0.094287135,-0.09835438
4749,0.11946463,0.09568912,0.00023775511,0.030356148,0.0140723875,0.0140723875,-0.094292045,-0.09837163
4750,0.11941372,0.095665164,0.00023748557,0.030356139,0.014079756,0.014079756,-0.094303034,-0.09837282
4751,0.11936823,0.09564479,0.00023723448,0.030340899,0.01405269,0.01405269,-0.09430757,-0.09838969
4752,0.11931773,0.09562081,0.00023696922,0.030341227,0.014062536,0.014062536,-0.094319776,-0.098390065
4753,0.11927223,0.09560041,0.00023671823,0.030326286,0.0140348505,0.0140348505,-0.09432357,-0.09840632
4754,0.11922161,0.095576465,0.00023645144,0.030326406,0.014044182,0.014044182,-0.094335824,-0.09840914
4755,0.11917563,0.095556036,0.0002361959,0.030311404,0.014017016,0.014017016,-0.09434023,-0.09842594
4756,0.11912531,0.09553215,0.00023593158,0.03031124,0.014026069,0.014026069,-0.0943511,-0.09842695
4757,0.11907977,0.09551155,0.00023568218,0.030297004,0.0139997285,0.0139997285,-0.09435552,-0.09844385
4758,0.119029626,0.0954879,0.00023541723,0.03029605,0.014007171,0.014007171,-0.09436461,-0.0984462
4759,0.1189837,0.09546712,0.0002351658,0.030282514,0.013982899,0.013982899,-0.09437094,-0.09846166
4760,0.1189339,0.0954435,0.000234904,0.030281125,0.013988584,0.013988584,-0.09438021,-0.09846279
4761,0.11888758,0.09542279,0.00023464793,0.030267429,0.0139652025,0.0139652025,-0.09438553,-0.09847867
4762,0.11883784,0.0953991,0.00023438745,0.03026644,0.013971444,0.013971444,-0.09439561,-0.09848114
4763,0.118791826,0.095378466,0.00023413361,0.030252466,0.013947002,0.013947002,-0.09440045,-0.098498344
4764,0.1187419,0.0953547,0.00023387198,0.03025195,0.013954087,0.013954087,-0.09441081,-0.09850037
4765,0.11869629,0.09533422,0.0002336207,0.030237185,0.013928566,0.013928566,-0.09441687,-0.09851639
4766,0.118646026,0.09531025,0.00023335777,0.030237462,0.013937164,0.013937164,-0.09442659,-0.09851879
4767,0.118601196,0.095289975,0.00023311222,0.030221853,0.013909914,0.013909914,-0.09443278,-0.09853502
4768,0.11855058,0.09526572,0.00023284866,0.0302236,0.013920924,0.013920924,-0.09444166,-0.09853542
4769,0.11850607,0.09524595,0.00023260116,0.030205738,0.013890342,0.013890342,-0.094444975,-0.09855342
4770,0.118454985,0.09522098,0.00023234,0.030210365,0.013906498,0.013906498,-0.09445668,-0.098551534
4771,0.11841154,0.095202096,0.00023209448,0.03018888,0.013868834,0.013868834,-0.0944588,-0.09857503
4772,0.11835896,0.09517618,0.00023182781,0.030197827,0.013893852,0.013893852,-0.094472066,-0.098566644
4773,0.11831716,0.09515836,0.00023158795,0.030171622,0.013846005,0.013846005,-0.09447281,-0.09859485
4774,0.118262656,0.09513115,0.00023131506,0.030185923,0.013882438,0.013882438,-0.09448779,-0.09858219
4775,0.118222944,0.09511492,0.00023108027,0.03015287,0.013821544,0.013821544,-0.09448611,-0.0986156
4776,0.118166596,0.095085755,0.00023080836,0.030176025,0.013874022,0.013874022,-0.094505474,-0.09859656
4777,0.118129924,0.09507197,0.00023057949,0.030132424,0.013792707,0.013792707,-0.094497435,-0.098637134
4778,0.11806927,0.095039815,0.00023029452,0.030168205,0.013870593,0.013870593,-0.09452034,-0.098605834
4779,0.11803776,0.09502964,0.00023008122,0.030108798,0.013758474,0.013758474,-0.094511,-0.09866465
4780,0.11797126,0.094993,0.00022978257,0.030164558,0.013874334,0.013874334,-0.0945385,-0.09861557
4781,0.11794714,0.09498852,0.0002295862,0.030080212,0.0137150055,0.0137150055,-0.09452294,-0.0986962
4782,0.117871344,0.094944574,0.00022926768,0.030167552,0.013890484,0.013890484,-0.09456085,-0.098615564
4783,0.11785949,0.094949245,0.00022910244,0.03004343,0.013655775,0.013655775,-0.094528705,-0.09873363
4784,0.11776841,0.09489389,0.0002287452,0.030181056,0.013926178,0.013926178,-0.09458572,-0.098609336
4785,0.11777558,0.09491309,0.00022862492,0.0299939,0.013572099,0.013572099,-0.09453097,-0.09878265
4786,0.11766037,0.09483926,0.00022821115,0.030212512,0.013993824,0.013993824,-0.09461047,-0.09858482
4787,0.11769859,0.09488204,0.00022816546,0.029922903,0.0134473955,0.0134473955,-0.09452892,-0.09885116
4788,0.11754369,0.09477809,0.00022765598,0.030274468,0.01411469,0.01411469,-0.0946498,-0.09853811
4789,0.1176328,0.094859466,0.00022773334,0.02981772,0.013254013,0.013254013,-0.09451165,-0.09895408
4790,0.11741273,0.09470604,0.00022706686,0.030388378,0.014323733,0.014323733,-0.094701506,-0.09844618
4791,0.1175852,0.09485081,0.00022734386,0.029658731,0.012947383,0.012947383,-0.09447647,-0.09910798
4792,0.117259234,0.094616756,0.00022642479,0.030590015,0.014678771,0.014678771,-0.09478064,-0.098283455
4793,0.11756607,0.09486321,0.00022702858,0.029426267,0.012459223,0.012459223,-0.09440938,-0.09935089
4794,0.11707459,0.09450399,0.00022570594,0.03092281,0.015254426,0.015254426,-0.09489207,-0.09801379
4795,0.117579386,0.09489943,0.00022679956,0.029125948,0.011720496,0.011720496,-0.0942995,-0.099717714
4796,0.11686693,0.09437476,0.00022492168,0.03137191,0.016085712,0.016085712,-0.09503828,-0.097604744
4797,0.11759243,0.09493405,0.00022658378,0.02885741,0.010795214,0.010795214,-0.09416468,-0.10018703
4798,0.11670596,0.09428186,0.00022424104,0.031647563,0.01692021,0.01692021,-0.0951685,-0.09716628
4799,0.11749393,0.09488316,0.00022610767,0.028854625,0.010236765,0.010236765,-0.09409461,-0.10048943
4800,0.116721325,0.09432065,0.0002240068,0.031173509,0.016874166,0.016874166,-0.0951433,-0.09713632
4801,0.11718459,0.09467791,0.00022506675,0.029388113,0.01109473,0.01109473,-0.09424316,-0.10007187
4802,0.116913125,0.094489895,0.00022423228,0.030081952,0.015159474,0.015159474,-0.094875604,-0.09799309
4803,0.116787225,0.094410665,0.00022376562,0.030347774,0.013369972,0.013369972,-0.09460724,-0.09892016
4804,0.11707316,0.09463705,0.00022436115,0.029275138,0.012742687,0.012742687,-0.094523735,-0.09926031
4805,0.11652769,0.09424569,0.00022282005,0.030955916,0.015397916,0.015397916,-0.09494477,-0.097917706
4806,0.117022045,0.094624236,0.00022397809,0.029140845,0.011420627,0.011420627,-0.09434137,-0.09997411
4807,0.11651444,0.094259545,0.00022254893,0.030629046,0.015738409,0.015738409,-0.09500331,-0.09775085
4808,0.11675086,0.09444553,0.00022305333,0.029640684,0.012048821,0.012048821,-0.09444824,-0.09965844
4809,0.11665146,0.09438279,0.00022268666,0.029805955,0.014303086,0.014303086,-0.09478748,-0.09848621
4810,0.11644262,0.09423939,0.00022203234,0.03036702,0.0138641475,0.0138641475,-0.09472538,-0.09871485
4811,0.11672055,0.094455555,0.00022264992,0.029310254,0.012544642,0.012544642,-0.09453538,-0.09940784
4812,0.11629194,0.09414955,0.00022142392,0.030591825,0.015107352,0.015107352,-0.0949268,-0.09808343
4813,0.11659585,0.09438483,0.00022211022,0.029404966,0.012017646,0.012017646,-0.09447227,-0.09969425
4814,0.116325274,0.09419584,0.00022129428,0.030133951,0.0147915585,0.0147915585,-0.09489664,-0.09824933
4815,0.11634123,0.09421894,0.00022122292,0.029917382,0.012968417,0.012968417,-0.09463094,-0.09919803
4816,0.11639992,0.09427432,0.00022125599,0.029570691,0.013445669,0.013445669,-0.09470959,-0.09894839
4817,0.11612658,0.094085276,0.00022041309,0.030334707,0.014273614,0.014273614,-0.09483919,-0.09851787
4818,0.11635876,0.09426958,0.0002208918,0.02939393,0.012450421,0.012450421,-0.09457368,-0.09947232
4819,0.116055176,0.09405861,0.00021996566,0.030235175,0.014681383,0.014681383,-0.094913885,-0.09831041
4820,0.11617802,0.0941623,0.00022015725,0.029645734,0.012618419,0.012618419,-0.094615005,-0.0993961
4821,0.11608224,0.09410447,0.00021977774,0.029799407,0.013972725,0.013972725,-0.09482717,-0.09869582
4822,0.11596395,0.09402967,0.00021934276,0.030040372,0.0135682905,0.0135682905,-0.09477837,-0.09891517
4823,0.11608179,0.094128825,0.00021952967,0.029491372,0.012977255,0.012977255,-0.09470408,-0.09923487
4824,0.115832664,0.093956426,0.0002187624,0.030172957,0.014278194,0.014278194,-0.09491084,-0.098564304
4825,0.11597842,0.09407495,0.00021903469,0.029521575,0.012626354,0.012626354,-0.09467754,-0.09943537
4826,0.11580512,0.09395738,0.00021847742,0.029944453,0.014143605,0.014143605,-0.094911434,-0.098647475
4827,0.115804695,0.09396722,0.00021837473,0.029789811,0.01309163,0.01309163,-0.09476311,-0.0991998
4828,0.11580748,0.09397915,0.0002182833,0.029630497,0.013428004,0.013428004,-0.09482236,-0.099026725
4829,0.11565004,0.09387294,0.00021777097,0.030013248,0.013787297,0.013787297,-0.09488474,-0.098840035
4830,0.115755334,0.09396086,0.00021794478,0.029506883,0.012857054,0.012857054,-0.09475399,-0.099328935
4831,0.115569174,0.09383388,0.00021735292,0.02997988,0.014041553,0.014041553,-0.09493951,-0.0987097
4832,0.11562872,0.09388876,0.00021739962,0.029620074,0.012881571,0.012881571,-0.09477571,-0.09931966
4833,0.11554141,0.093835615,0.00021705798,0.029756714,0.013704188,0.013704188,-0.09490767,-0.09889122
4834,0.115474954,0.093798295,0.0002167666,0.029823327,0.013347199,0.013347199,-0.09486502,-0.09908506
4835,0.115504205,0.09383186,0.00021672349,0.029565796,0.013163368,0.013163368,-0.09484934,-0.09918744
4836,0.11535364,0.09373286,0.00021620773,0.029914835,0.013754666,0.013754666,-0.094947815,-0.09888535
4837,0.115415536,0.09379085,0.00021624684,0.029541584,0.012899148,0.012899148,-0.09483089,-0.09933874
4838,0.1152845,0.09370602,0.00021578479,0.02982256,0.013759406,0.013759406,-0.09496863,-0.09889183
4839,0.11528502,0.093718365,0.0002156665,0.029657934,0.013059552,0.013059552,-0.09487334,-0.09926387
4840,0.115240164,0.093696885,0.0002154328,0.02965056,0.013421526,0.013421526,-0.09493613,-0.09907887
4841,0.115153894,0.093644716,0.00021509179,0.029785292,0.013412808,0.013412808,-0.09494517,-0.09908963
4842,0.115179636,0.093674704,0.00021504934,0.02954243,0.013068061,0.013068061,-0.094902866,-0.0992756
4843,0.115056,0.09359437,0.00021461629,0.02980633,0.013621427,0.013621427,-0.094995186,-0.098990746
4844,0.11508389,0.09362561,0.00021458277,0.029555606,0.01296804,0.01296804,-0.09490839,-0.099338695
4845,0.11499221,0.09356826,0.00021423951,0.029712282,0.013536204,0.013536204,-0.0950032,-0.09904611
4846,0.11496632,0.09355947,0.00021406854,0.029645696,0.013136008,0.013136008,-0.094949625,-0.09925858
4847,0.11493707,0.09354845,0.0002138862,0.029589795,0.013267969,0.013267969,-0.094976924,-0.09919114
4848,0.114853725,0.093497336,0.00021356385,0.029719044,0.013375712,0.013375712,-0.09499953,-0.09913803
4849,0.114864826,0.09351613,0.00021348704,0.0295257,0.013044874,0.013044874,-0.094961226,-0.099313386
4850,0.11476387,0.09345251,0.00021311354,0.029712033,0.013479152,0.013479152,-0.0950319,-0.09908866
4851,0.11476675,0.09346574,0.0002130101,0.029543502,0.013011333,0.013011333,-0.09497051,-0.09933747
4852,0.11469345,0.09342281,0.0002127064,0.029634658,0.013384695,0.013384695,-0.09503449,-0.09914631
4853,0.11465601,0.09340629,0.00021249717,0.029604206,0.013141943,0.013141943,-0.09500608,-0.09927927
4854,0.11462584,0.09339544,0.000212304,0.029547576,0.013188605,0.013188605,-0.09502238,-0.09925797
4855,0.11455028,0.09335103,0.00021199249,0.029646307,0.013298227,0.013298227,-0.09504616,-0.09920896
4856,0.11454551,0.093358815,0.00021186694,0.029503187,0.013039633,0.013039633,-0.09501742,-0.09934593
4857,0.114461124,0.093307436,0.00021153684,0.02963335,0.013354016,0.013354016,-0.09507331,-0.09918676
4858,0.11444986,0.09331027,0.00021139589,0.029512443,0.013020453,0.013020453,-0.09502782,-0.099363744
4859,0.11438552,0.09327339,0.00021112137,0.029575622,0.013281565,0.013281565,-0.095074184,-0.09923231
4860,0.11434682,0.09325585,0.00021090967,0.029549116,0.013106909,0.013106909,-0.095054924,-0.09932821
4861,0.11431196,0.093240805,0.0002107116,0.029511569,0.013145118,0.013145118,-0.095068485,-0.09931053
4862,0.114248164,0.09320421,0.00021043957,0.02957423,0.013209751,0.013209751,-0.09508413,-0.0992801
4863,0.11423171,0.09320262,0.00021029093,0.029474214,0.013037352,0.013037352,-0.09506605,-0.09937396
4864,0.11415929,0.093159996,0.000209993,0.029564548,0.013249845,0.013249845,-0.09510467,-0.099266306
4865,0.11414025,0.09315667,0.00020983578,0.029472195,0.013011666,0.013011666,-0.095075555,-0.09939395
4866,0.11407924,0.09312225,0.00020956981,0.029524261,0.01320574,0.01320574,-0.095111616,-0.09929611
4867,0.11404301,0.093106255,0.00020936759,0.029490644,0.013058174,0.013058174,-0.095098294,-0.099376455
4868,0.11400103,0.093086235,0.00020914793,0.02947563,0.0131134605,0.0131134605,-0.095112436,-0.09935371
4869,0.11394656,0.09305656,0.00020890002,0.029505776,0.01312479,0.01312479,-0.0951174,-0.09934857
4870,0.11391934,0.093047366,0.00020871974,0.02944053,0.013029696,0.013029696,-0.095113255,-0.099401735
4871,0.11385567,0.09301119,0.00020844475,0.029500928,0.013159943,0.013159943,-0.09513783,-0.09933665
4872,0.11383074,0.09300367,0.00020827069,0.029428035,0.012993338,0.012993338,-0.09512118,-0.09942675
4873,0.11377125,0.09297047,0.00020800783,0.029474773,0.013141451,0.013141451,-0.09514917,-0.09935577
4874,0.11373772,0.092956424,0.00020781289,0.029432194,0.013007234,0.013007234,-0.09513563,-0.09942884
4875,0.11368986,0.09293189,0.00020757972,0.029438522,0.0130835995,0.0130835995,-0.09515275,-0.09939157
4876,0.11364417,0.092908554,0.00020735618,0.02943931,0.013044895,0.013044895,-0.09515362,-0.099416494
4877,0.11360774,0.09289253,0.00020715212,0.029405836,0.013019469,0.013019469,-0.095156506,-0.09943361
4878,0.113552555,0.09286246,0.00020690095,0.029438047,0.01307471,0.01307471,-0.09516955,-0.09940648
4879,0.11352229,0.0928506,0.00020671693,0.029385207,0.012975209,0.012975209,-0.09516192,-0.09946141
4880,0.11346543,0.09281933,0.00020646093,0.029422933,0.013076425,0.013076425,-0.09518242,-0.099412225
4881,0.113432676,0.09280582,0.00020626854,0.029377723,0.012963824,0.012963824,-0.09517194,-0.09947473
4882,0.11338144,0.092778414,0.00020603025,0.029397378,0.013046969,0.013046969,-0.0951918,-0.099433415
4883,0.113341704,0.092759706,0.00020582,0.029376602,0.012976988,0.012976988,-0.09518613,-0.099473216
4884,0.11329779,0.09273805,0.00020559742,0.029369632,0.013002503,0.013002503,-0.09519602,-0.09946431
4885,0.113250986,0.09271383,0.00020537157,0.029374462,0.012995493,0.012995493,-0.0952031,-0.099470176
4886,0.1132134,0.09269678,0.0002051662,0.029345704,0.012960362,0.012960362,-0.095203966,-0.09949219
4887,0.11316162,0.09266926,0.00020492359,0.029366119,0.013004816,0.013004816,-0.095215596,-0.09947406
4888,0.11312691,0.092654005,0.00020472909,0.029329224,0.012933191,0.012933191,-0.09521336,-0.09951395
4889,0.11307533,0.09262628,0.00020449048,0.0293505,0.012996648,0.012996648,-0.0952268,-0.09948428
4890,0.113039,0.092609726,0.00020429272,0.02931924,0.012923357,0.012923357,-0.09522319,-0.09952684
4891,0.11299035,0.09258436,0.00020405989,0.029329427,0.012973438,0.012973438,-0.095236085,-0.09950345
4892,0.11294951,0.09256479,0.0002038472,0.029312799,0.012925969,0.012925969,-0.09523685,-0.09953147
4893,0.11290568,0.09254285,0.00020362833,0.029307138,0.012941836,0.012941836,-0.09524413,-0.09952565
4894,0.11286061,0.092519976,0.00020340635,0.029305976,0.012931866,0.012931866,-0.09524861,-0.09953495
4895,0.112820715,0.09250094,0.0002031977,0.029286696,0.012911397,0.012911397,-0.09525064,-0.09954963
4896,0.11277251,0.09247582,0.00020296693,0.029295923,0.012933348,0.012933348,-0.09525894,-0.09954022
4897,0.11273466,0.09245817,0.00020276483,0.029269937,0.012888197,0.012888197,-0.09525724,-0.09956765
4898,0.11268612,0.09243244,0.00020253679,0.029282285,0.012926405,0.012926405,-0.095271505,-0.09955092
4899,0.112647645,0.09241461,0.00020233034,0.029257234,0.012874112,0.012874112,-0.09527019,-0.099582456
4900,0.11260006,0.09238978,0.00020210282,0.029264916,0.012909827,0.012909827,-0.09528001,-0.09956333
4901,0.11256004,0.092370495,0.00020189548,0.02924659,0.012868581,0.012868581,-0.095281005,-0.09958804
4902,0.11251498,0.092347465,0.00020167512,0.029246192,0.012888227,0.012888227,-0.09528957,-0.0995829
4903,0.112472184,0.09232627,0.00020145913,0.029237203,0.012865815,0.012865815,-0.095291555,-0.099597506
4904,0.11242984,0.09230521,0.00020124631,0.0292273,0.012863987,0.012863987,-0.09529646,-0.09960418
4905,0.11238482,0.09228217,0.00020102652,0.029226765,0.012863782,0.012863782,-0.09530453,-0.099606276
4906,0.11234476,0.09226265,0.00020082106,0.029209906,0.012841845,0.012841845,-0.09530638,-0.09962168
4907,0.11229822,0.09223853,0.00020059691,0.029214704,0.012858261,0.012858261,-0.09531491,-0.09961669
4908,0.112259224,0.092219666,0.00020039562,0.029194526,0.012823881,0.012823881,-0.09531699,-0.09963549
4909,0.11221245,0.09219523,0.00020017225,0.029200658,0.012848202,0.012848202,-0.09532542,-0.09962734
4910,0.11217316,0.092176266,0.00019996896,0.0291807,0.012810663,0.012810663,-0.095324874,-0.09965125
4911,0.11212696,0.092152245,0.00019974718,0.029185127,0.012834138,0.012834138,-0.09533409,-0.09964136
4912,0.11208688,0.09213271,0.00019954164,0.029168176,0.0128010325,0.0128010325,-0.095334165,-0.09966046
4913,0.11204204,0.092109405,0.00019932636,0.029168949,0.012817593,0.012817593,-0.09534341,-0.09965679
4914,0.11200067,0.092089035,0.0001991163,0.029155927,0.012792706,0.012792706,-0.09534529,-0.09967133
4915,0.11195677,0.0920667,0.00019890069,0.029152328,0.012800188,0.012800188,-0.09535378,-0.09967062
4916,0.11191436,0.09204537,0.00019868994,0.029143965,0.012785592,0.012785592,-0.09535703,-0.09968103
4917,0.111871794,0.092023894,0.00019847901,0.029136114,0.012782083,0.012782083,-0.0953617,-0.09968819
4918,0.111828394,0.09200176,0.00019826637,0.02913138,0.012777597,0.012777597,-0.095366664,-0.099692546
4919,0.111786686,0.091980964,0.00019805723,0.029120427,0.01276558,0.01276558,-0.09537017,-0.099701986
4920,0.11174277,0.09195834,0.00019784433,0.029118098,0.012768433,0.012768433,-0.09537674,-0.099706635
4921,0.11170134,0.09193784,0.00019763499,0.02910566,0.012750876,0.012750876,-0.0953783,-0.0997167
4922,0.11165776,0.0919151,0.00019742662,0.029104078,0.012757059,0.012757059,-0.09538541,-0.09971483
4923,0.11161634,0.091894686,0.00019721656,0.029091267,0.012738057,0.012738057,-0.09538855,-0.09973071
4924,0.11157209,0.09187191,0.0001970018,0.029089613,0.012744871,0.012744871,-0.095393814,-0.09972879
4925,0.111531146,0.09185138,0.00019679763,0.029077413,0.012725813,0.012725813,-0.09539777,-0.09974265
4926,0.111487314,0.091828816,0.000196585,0.029074837,0.012731657,0.012731657,-0.09540583,-0.0997422
4927,0.11144573,0.091807984,0.00019637747,0.02906391,0.012714821,0.012714821,-0.095409535,-0.099753946
4928,0.111402385,0.09178576,0.00019616626,0.029059773,0.0127174575,0.0127174575,-0.09541417,-0.099756554
4929,0.11136088,0.09176469,0.00019596188,0.029050175,0.012704424,0.012704424,-0.095417626,-0.09976611
4930,0.11131755,0.09174268,0.00019574871,0.029045131,0.012703935,0.012703935,-0.09542317,-0.09976949
4931,0.11127569,0.091721356,0.00019554335,0.0290366,0.012693049,0.012693049,-0.095426984,-0.099779174
4932,0.11123319,0.09169963,0.00019533561,0.029029984,0.012690167,0.012690167,-0.09543141,-0.09978158
4933,0.11119081,0.091678,0.00019512809,0.029022966,0.012682834,0.012682834,-0.09543763,-0.09979129
4934,0.111148685,0.09165651,0.0001949217,0.029015347,0.012676426,0.012676426,-0.09544032,-0.09979533
4935,0.111106254,0.09163474,0.00019471512,0.02900912,0.0126716085,0.0126716085,-0.09544541,-0.09980114
4936,0.1110643,0.091613434,0.00019450864,0.029000675,0.012663542,0.012663542,-0.09545261,-0.09980714
4937,0.111021474,0.09159144,0.00019430032,0.028995337,0.012660343,0.012660343,-0.09545592,-0.09981214
4938,0.110979944,0.0915703,0.00019409644,0.028986016,0.012650293,0.012650293,-0.09545802,-0.099821664
4939,0.11093724,0.091548204,0.0001938903,0.02898145,0.012649244,0.012649244,-0.09546416,-0.09982715
4940,0.1108962,0.09152718,0.00019369023,0.028971551,0.0126375565,0.0126375565,-0.09547166,-0.09983322
4941,0.11085299,0.09150492,0.00019348072,0.028967585,0.012637925,0.012637925,-0.09547531,-0.09983679
4942,0.110811844,0.09148411,0.00019327734,0.028956799,0.012624533,0.012624533,-0.095479235,-0.099848
4943,0.11076866,0.09146165,0.00019307013,0.0289537,0.012627085,0.012627085,-0.09548348,-0.09984964
4944,0.11072789,0.091440976,0.00019286913,0.028942343,0.012611851,0.012611851,-0.095485695,-0.09986
4945,0.11068486,0.09141838,0.00019266483,0.028939938,0.012615596,0.012615596,-0.09549421,-0.09986093
4946,0.11064421,0.091397926,0.0001924628,0.028927192,0.012598852,0.012598852,-0.09549597,-0.09987239
4947,0.11060061,0.091374956,0.00019225656,0.028926795,0.012605949,0.012605949,-0.09550174,-0.099873185
4948,0.11056078,0.091354966,0.00019205816,0.028911943,0.012584415,0.012584415,-0.09550263,-0.09988774
4949,0.11051626,0.091331474,0.00019184782,0.028913949,0.012596739,0.012596739,-0.09551217,-0.099882886
4950,0.11047739,0.091312125,0.00019165258,0.028895944,0.012569577,0.012569577,-0.095513515,-0.099902034
4951,0.11043181,0.09128789,0.00019143923,0.028901653,0.012588811,0.012588811,-0.09552077,-0.09989328
4952,0.11039416,0.091269456,0.00019124702,0.028879482,0.012553239,0.012553239,-0.09552149,-0.09991498
4953,0.11034739,0.09124416,0.0001910323,0.028890252,0.012582365,0.012582365,-0.09553082,-0.09990409
4954,0.11031146,0.09122696,0.00019084508,0.028861849,0.012534809,0.012534809,-0.095529795,-0.09993206
4955,0.11026272,0.09120014,0.00019062581,0.028880127,0.012578552,0.012578552,-0.095541835,-0.09991202
4956,0.1102296,0.0911849,0.00019044701,0.028842624,0.012513736,0.012513736,-0.09553481,-0.09994847
4957,0.11017783,0.09115567,0.0001902216,0.028872397,0.012578609,0.012578609,-0.09555142,-0.09991577
4958,0.11014868,0.09114335,0.00019005337,0.028820645,0.012487235,0.012487235,-0.09554125,-0.09996798
4959,0.110091664,0.09111053,0.00018981134,0.0288677,0.01258511,0.01258511,-0.095563166,-0.099920854
4960,0.1100685,0.09110262,0.0001896588,0.028794697,0.012453253,0.012453253,-0.09554878,-0.099990726
4961,0.11000453,0.09106438,0.00018940149,0.028868314,0.012600963,0.012600963,-0.09557482,-0.09991819
4962,0.10999031,0.09106322,0.00018927098,0.028762592,0.012407745,0.012407745,-0.09555239,-0.10002047
4963,0.1099153,0.09101654,0.00018898761,0.028876951,0.012631458,0.012631458,-0.09559109,-0.0999102
4964,0.10991527,0.09102595,0.00018889325,0.02872036,0.012343745,0.012343745,-0.095552646,-0.10005959
4965,0.10982257,0.09096594,0.00018856626,0.028899625,0.012685988,0.012685988,-0.09560638,-0.09988548
4966,0.10984534,0.090992235,0.00018853102,0.028661335,0.012248369,0.012248369,-0.09554825,-0.10011647
4967,0.10972335,0.09091064,0.0001881271,0.028945446,0.012781121,0.012781121,-0.09563415,-0.09984296
4968,0.10978317,0.090964556,0.00018818612,0.028574651,0.012101244,0.012101244,-0.09553588,-0.10019659
4969,0.10961382,0.09084765,0.00018766175,0.02903226,0.012944351,0.012944351,-0.09566763,-0.09976402
4970,0.1097349,0.09094697,0.00018787927,0.028443834,0.011865791,0.011865791,-0.0955104,-0.10032399
4971,0.109487474,0.090771794,0.00018715677,0.029188449,0.01322083,0.01322083,-0.09571796,-0.099627204
4972,0.10970887,0.0909458,0.00018763068,0.02824515,0.011485924,0.011485924,-0.09546262,-0.10052468
4973,0.10933397,0.09067586,0.00018658106,0.029461967,0.013682704,0.013682704,-0.0957948,-0.0993935
4974,0.109715626,0.09096886,0.00018746762,0.027959071,0.010876252,0.010876252,-0.095383406,-0.100846894
4975,0.10914503,0.0905537,0.00018591328,0.02990645,0.014419505,0.014419505,-0.09590832,-0.09901129
4976,0.109757185,0.091016866,0.0001874032,0.02760765,0.009963829,0.009963829,-0.09525445,-0.10132718
4977,0.1089368,0.090417944,0.00018518855,0.030475743,0.015449433,0.015449433,-0.09605581,-0.09846226
4978,0.10978578,0.091053076,0.00018732708,0.027333448,0.008880138,0.008880138,-0.095103286,-0.10190789
4979,0.10880234,0.090337716,0.00018464625,0.030722031,0.016374653,0.016374653,-0.09616707,-0.09793174
4980,0.10966281,0.09097643,0.00018686379,0.027412085,0.008414768,0.008414768,-0.095047854,-0.10217391
4981,0.10888277,0.0904148,0.00018467971,0.029947152,0.016035777,0.016035777,-0.096087426,-0.09805179
4982,0.10930507,0.09073193,0.00018573133,0.028154977,0.009793772,0.009793772,-0.095235504,-0.10143293
4983,0.109133065,0.090616316,0.00018516746,0.028585384,0.0137241,0.0137241,-0.09576404,-0.09929427
4984,0.10889286,0.090451196,0.00018441665,0.029338615,0.012626687,0.012626687,-0.09562243,-0.0999081
4985,0.10930251,0.09075995,0.00018542567,0.027758207,0.010949,0.010949,-0.09540586,-0.100846246
4986,0.10867247,0.09030928,0.00018363194,0.029908963,0.014778899,0.014778899,-0.09592581,-0.09877803
4987,0.10921418,0.09071088,0.00018503299,0.027756702,0.009790148,0.009790148,-0.09526344,-0.10151052
4988,0.10872978,0.09036439,0.0001836539,0.029299721,0.014739473,0.014739473,-0.095914036,-0.09879556
4989,0.10890337,0.09049703,0.0001840634,0.028474873,0.010965997,0.010965997,-0.095409855,-0.10086175
4990,0.10891076,0.090508774,0.0001840199,0.02830731,0.012782381,0.012782381,-0.09564377,-0.099853195
4991,0.10860385,0.090292044,0.00018311809,0.029315706,0.013174886,0.013174886,-0.09569514,-0.09964278
4992,0.108969495,0.090564474,0.00018405016,0.027865006,0.010884401,0.010884401,-0.0953989,-0.10090992
4993,0.10850857,0.09023582,0.00018272747,0.029389074,0.014310498,0.014310498,-0.095850445,-0.09902838
4994,0.108805194,0.09045786,0.00018347336,0.02813029,0.0106993895,0.0106993895,-0.095382415,-0.10102028
4995,0.10859858,0.090314806,0.00018283776,0.028713008,0.013544174,0.013544174,-0.09575716,-0.09944804
4996,0.10853305,0.09027511,0.00018257939,0.028802907,0.01210923,0.01210923,-0.09556986,-0.10022838
4997,0.108685,0.09039413,0.0001829087,0.028110143,0.011887631,0.011887631,-0.09554175,-0.1003478
4998,0.10834898,0.0901592,0.00018189776,0.029189583,0.013529909,0.013529909,-0.09575639,-0.09944246
4999,0.10861528,0.09036212,0.00018253163,0.028047036,0.011016852,0.011016852,-0.09543496,-0.10083264
5000,0.10833144,0.09016532,0.00018166125,0.028905882,0.013647207,0.013647207,-0.09578029,-0.09938176
5001,0.108407915,0.09022993,0.00018177986,0.02845516,0.011577614,0.011577614,-0.09551838,-0.10053207
5002,0.10839116,0.090226695,0.00018164463,0.02836217,0.012577745,0.012577745,-0.09565752,-0.099987626
5003,0.108205535,0.09009999,0.00018105547,0.028901363,0.012776661,0.012776661,-0.095690966,-0.09988777
5004,0.10838447,0.09023731,0.00018147155,0.028102629,0.011520844,0.011520844,-0.09553847,-0.10059324
5005,0.108119406,0.09005172,0.00018067686,0.028922724,0.013375093,0.013375093,-0.0957883,-0.0995716
5006,0.10825743,0.0901581,0.00018099326,0.028260257,0.011431087,0.011431087,-0.09554447,-0.10065252
5007,0.108134925,0.09007481,0.0001806012,0.028559959,0.012929431,0.012929431,-0.095746376,-0.09982584
5008,0.1080798,0.09004027,0.0001803953,0.02862108,0.012193711,0.012193711,-0.09565309,-0.10023405
5009,0.10814985,0.09009652,0.00018053333,0.028227989,0.012031961,0.012031961,-0.09563638,-0.10032354
5010,0.107953504,0.089959845,0.00017993663,0.02881088,0.012938168,0.012938168,-0.095757134,-0.09982239
5011,0.108083114,0.090060025,0.00018023093,0.028188623,0.011566464,0.011566464,-0.09558585,-0.10057908
5012,0.10791318,0.08994352,0.0001796966,0.028662324,0.012987816,0.012987816,-0.09577753,-0.099792466
5013,0.10794192,0.08997186,0.00017970054,0.028402861,0.011850258,0.011850258,-0.09563742,-0.10042435
5014,0.10790925,0.08995604,0.00017953209,0.028371198,0.012422011,0.012422011,-0.095716774,-0.10011142
5015,0.10779666,0.089882694,0.00017913966,0.028633874,0.012472571,0.012472571,-0.09573325,-0.100088656
5016,0.10786986,0.089944206,0.00017925656,0.028209966,0.011844733,0.011844733,-0.09565997,-0.100442015
5017,0.10770584,0.0898335,0.00017872342,0.02865827,0.0128121935,0.0128121935,-0.09579481,-0.099911705
5018,0.10776855,0.08988711,0.00017881437,0.028268825,0.011745025,0.011745025,-0.09565983,-0.1005075
5019,0.1076691,0.089822695,0.00017846405,0.028480638,0.012621061,0.012621061,-0.09578079,-0.10002612
5020,0.10763681,0.08980678,0.00017830031,0.028447812,0.012100339,0.012100339,-0.095718704,-0.100314334
5021,0.107640296,0.08981663,0.00017823669,0.028286224,0.012152999,0.012152999,-0.09573235,-0.10028907
5022,0.10752533,0.089740016,0.0001778531,0.02856492,0.012508518,0.012508518,-0.09578516,-0.10009762
5023,0.1075776,0.08978468,0.00017792916,0.028224288,0.011841761,0.011841761,-0.0957063,-0.100472555
5024,0.10745819,0.089704275,0.00017753914,0.028519472,0.012610136,0.012610136,-0.09581419,-0.100051805
5025,0.10747728,0.089723885,0.00017753389,0.028304221,0.011899771,0.011899771,-0.09572627,-0.10044763
5026,0.10742011,0.08968829,0.00017731813,0.028371133,0.0123742055,0.0123742055,-0.09579301,-0.10018632
5027,0.10736616,0.0896551,0.00017711059,0.028426627,0.012195682,0.012195682,-0.095774814,-0.10028443
5028,0.107374236,0.0896676,0.00017706632,0.028248882,0.012046128,0.012046128,-0.09575916,-0.10036755
5029,0.107273564,0.08960095,0.00017672613,0.028475568,0.012438265,0.012438265,-0.09581595,-0.1001514
5030,0.107299864,0.08962666,0.00017673202,0.028229577,0.01189149,0.01189149,-0.095749855,-0.10045539
5031,0.10720878,0.089567855,0.00017640927,0.028415544,0.012439531,0.012439531,-0.09582328,-0.10015594
5032,0.10719988,0.08956876,0.00017631116,0.02829625,0.011984758,0.011984758,-0.09577137,-0.10041223
5033,0.10715655,0.08954486,0.00017611693,0.028304147,0.012237945,0.012237945,-0.09581097,-0.10027486
5034,0.107097566,0.08950919,0.00017588376,0.02837294,0.012197364,0.012197364,-0.095811784,-0.10030232
5035,0.10709631,0.089515746,0.0001758056,0.028225286,0.012017078,0.012017078,-0.09579413,-0.100405276
5036,0.10701127,0.08946111,0.00017550161,0.02839075,0.0123387,0.0123387,-0.09584011,-0.1002321
5037,0.107016884,0.08947242,0.00017544461,0.028217329,0.011934206,0.011934206,-0.09579149,-0.100456245
5038,0.10694394,0.089426346,0.00017517594,0.028337931,0.012314266,0.012314266,-0.095846325,-0.100249976
5039,0.106924035,0.08941868,0.00017505354,0.028262056,0.012012642,0.012012642,-0.09581101,-0.1004178
5040,0.10688512,0.08939724,0.0001748788,0.028257484,0.012166829,0.012166829,-0.095832705,-0.10033499
5041,0.10683181,0.0893649,0.00017466911,0.02830884,0.012156584,0.012156584,-0.095836036,-0.10034374
5042,0.10682115,0.08936364,0.00017457508,0.028200569,0.012017184,0.012017184,-0.09582224,-0.10042212
5043,0.106750526,0.089318894,0.00017431633,0.028315676,0.012247401,0.012247401,-0.09585922,-0.100296594
5044,0.10674417,0.089320816,0.00017423356,0.028190842,0.011960586,0.011960586,-0.09582206,-0.10045916
5045,0.1066817,0.089281626,0.0001740007,0.028276877,0.012228612,0.012228612,-0.095860936,-0.10031215
5046,0.106657855,0.089271,0.00017386854,0.028215768,0.012008878,0.012008878,-0.09583731,-0.10043449
5047,0.10661676,0.08924808,0.00017368674,0.028218085,0.012129248,0.012129248,-0.095856786,-0.10037153
5048,0.10656977,0.08922068,0.00017349086,0.028243858,0.012103405,0.012103405,-0.09585661,-0.10038771
5049,0.10654861,0.089212164,0.00017336447,0.028172342,0.01202362,0.01202362,-0.095850095,-0.10043303
5050,0.10648817,0.08917502,0.00017313143,0.028248196,0.012168635,0.012168635,-0.09587218,-0.10035765
5051,0.10647242,0.08917042,0.00017301997,0.02815649,0.011973058,0.011973058,-0.09584695,-0.10046665
5052,0.1064146,0.089135274,0.00017279322,0.028222349,0.012164863,0.012164863,-0.09587744,-0.100362726
5053,0.10638954,0.089123935,0.00017265599,0.028165316,0.011992178,0.011992178,-0.09586039,-0.10046201
5054,0.10634549,0.089098714,0.00017246779,0.028180022,0.012103667,0.012103667,-0.09587715,-0.100402355
5055,0.10630544,0.08907617,0.00017229273,0.028180923,0.012049459,0.012049459,-0.09587406,-0.10043292
5056,0.10627583,0.08906142,0.00017214406,0.028141102,0.012027521,0.012027521,-0.09587417,-0.100446306
5057,0.106224,0.089030534,0.00017193463,0.028184902,0.012099604,0.012099604,-0.0958861,-0.100409165
5058,0.10620177,0.08902087,0.00017180898,0.028119106,0.0119785825,0.0119785825,-0.09587272,-0.10047753
5059,0.10614828,0.08898861,0.00017159672,0.028170291,0.012110598,0.012110598,-0.095893964,-0.10040619
5060,0.10612303,0.08897695,0.00017146085,0.028114798,0.011972522,0.011972522,-0.095879234,-0.100483865
5061,0.10607609,0.088949494,0.00017126597,0.028140984,0.012080713,0.012080713,-0.095897935,-0.10042439
5062,0.10604204,0.088931225,0.00017110816,0.02811967,0.0120002795,0.0120002795,-0.09588829,-0.100471936
5063,0.10600487,0.08891094,0.00017093935,0.02810895,0.012029614,0.012029614,-0.09589524,-0.100458
5064,0.105961695,0.08888599,0.00017075705,0.028122177,0.012034698,0.012034698,-0.09589838,-0.10045832
5065,0.10593204,0.08887106,0.00017060981,0.02808342,0.011984293,0.011984293,-0.09589403,-0.10048816
5066,0.105883755,0.0888426,0.00017041154,0.028114835,0.012053821,0.012053821,-0.095909394,-0.10045322
5067,0.10585621,0.08882908,0.00017027136,0.02806908,0.01196172,0.01196172,-0.09589949,-0.10050602
5068,0.105809025,0.08880127,0.00017007752,0.028097242,0.012047428,0.012047428,-0.09591352,-0.10045937
5069,0.10577811,0.0887854,0.00016992714,0.028063519,0.011962777,0.011962777,-0.095903575,-0.10050855
5070,0.10573608,0.08876123,0.00016974843,0.028072737,0.012020919,0.012020919,-0.095917374,-0.100477085
5071,0.10569934,0.08874106,0.00016958281,0.02806165,0.011979757,0.011979757,-0.09591407,-0.1005032
5072,0.105663225,0.08872126,0.00016941965,0.028048199,0.011985708,0.011985708,-0.09591742,-0.10050096
5073,0.10562122,0.08869715,0.00016924064,0.028057387,0.011997141,0.011997141,-0.095921606,-0.100495845
5074,0.10558939,0.08868047,0.00016908922,0.028027814,0.011956398,0.011956398,-0.09591893,-0.1005214
5075,0.10554482,0.08865433,0.00016890485,0.028047314,0.0120047415,0.0120047415,-0.09592921,-0.10049554
5076,0.10551385,0.08863845,0.00016875404,0.028013926,0.011940423,0.011940423,-0.095921956,-0.100534014
5077,0.10546992,0.08861274,0.00016857179,0.028031364,0.011997626,0.011997626,-0.095935024,-0.10050297
5078,0.105437264,0.08859545,0.0001684181,0.028005019,0.011937862,0.011937862,-0.09592791,-0.10053761
5079,0.10539594,0.08857185,0.00016824101,0.028011376,0.011978971,0.011978971,-0.095937625,-0.100519076
5080,0.10535986,0.08855203,0.00016807832,0.027998315,0.011944462,0.011944462,-0.09593596,-0.10054038
5081,0.10532229,0.08853109,0.00016791192,0.027991187,0.011955047,0.011955047,-0.09594154,-0.10053573
5082,0.10528283,0.08850875,0.00016774084,0.02799112,0.011952116,0.011952116,-0.09594262,-0.10053721
5083,0.10524845,0.08848998,0.0001675847,0.027972328,0.0119326245,0.0119326245,-0.09594251,-0.10055309
5084,0.10520645,0.08846598,0.00016740472,0.027981028,0.011956083,0.011956083,-0.09594875,-0.10054191
5085,0.1051739,0.088448316,0.00016725581,0.027956938,0.01191653,0.01191653,-0.09594748,-0.100562625
5086,0.10513158,0.08842389,0.00016707684,0.027967883,0.011952488,0.011952488,-0.09595351,-0.100547165
5087,0.105098695,0.08840601,0.00016692682,0.027944617,0.011907737,0.011907737,-0.09595237,-0.100572675
5088,0.10505741,0.08838229,0.00016675124,0.027951807,0.011941646,0.011941646,-0.09595898,-0.10055852
5089,0.10502289,0.08836333,0.00016659561,0.027934304,0.011905428,0.011905428,-0.09595795,-0.100578584
5090,0.10498397,0.088341,0.00016642972,0.027934432,0.0119261695,0.0119261695,-0.09596305,-0.10056968
5091,0.10494719,0.088320516,0.00016626669,0.027924834,0.011906353,0.011906353,-0.09596436,-0.100581534
5092,0.10490994,0.08829967,0.00016610273,0.027917048,0.011909105,0.011909105,-0.095965765,-0.1005828
5093,0.10487191,0.08827783,0.00016594074,0.027914533,0.011907439,0.011907439,-0.09596733,-0.100584246
5094,0.10483612,0.08825813,0.00016577987,0.02790094,0.011893694,0.011893694,-0.09596759,-0.100593954
5095,0.10479653,0.088235475,0.0001656105,0.027902847,0.01190555,0.01190555,-0.095973164,-0.10059012
5096,0.10476188,0.088216305,0.00016545579,0.027886359,0.011881584,0.011881584,-0.0959734,-0.100604825
5097,0.10472209,0.088193394,0.00016528697,0.027889555,0.011899963,0.011899963,-0.0959781,-0.10059648
5098,0.10468742,0.08817423,0.00016513192,0.027873123,0.011873283,0.011873283,-0.095976956,-0.100613154
5099,0.1046479,0.08815152,0.00016496374,0.027875222,0.011891388,0.011891388,-0.095983356,-0.10060446
5100,0.10461232,0.088132,0.0001648032,0.027860813,0.011867132,0.011867132,-0.09598545,-0.10061805
5101,0.104573965,0.08810986,0.00016464108,0.027859999,0.0118807955,0.0118807955,-0.095988825,-0.10061594
5102,0.1045382,0.08808963,0.00016448571,0.027849106,0.011863206,0.011863206,-0.095989294,-0.10062692
5103,0.10450023,0.08806815,0.00016432078,0.027844982,0.011868713,0.011868713,-0.09599261,-0.10062647
5104,0.10446359,0.08804738,0.00016416218,0.027836833,0.0118588,0.0118588,-0.095993236,-0.100633174
5105,0.10442656,0.08802633,0.00016400233,0.0278303,0.0118581345,0.0118581345,-0.09599513,-0.10063432
5106,0.1043894,0.08800518,0.00016384225,0.027824357,0.011853664,0.011853664,-0.09599779,-0.100640446
5107,0.104352966,0.08798455,0.00016368418,0.027815891,0.011847974,0.011847974,-0.09599924,-0.10064614
5108,0.104315266,0.087963045,0.00016352221,0.027811728,0.011848234,0.011848234,-0.09600237,-0.10064765
5109,0.104279526,0.08794268,0.00016336843,0.027801592,0.011838344,0.011838344,-0.09600378,-0.10065282
5110,0.104241535,0.08792095,0.00016320587,0.027798772,0.0118420515,0.0118420515,-0.09600882,-0.1006521
5111,0.104206,0.08790082,0.00016305185,0.027787616,0.011829376,0.011829376,-0.09600818,-0.1006617
5112,0.10416779,0.08787886,0.00016288925,0.027785765,0.011835639,0.011835639,-0.09601528,-0.100660525
5113,0.104132295,0.087858886,0.00016273405,0.02777387,0.0118205035,0.0118205035,-0.09601301,-0.10067115
5114,0.104093924,0.0878369,0.00016257029,0.027772328,0.011828622,0.011828622,-0.096018106,-0.1006701
5115,0.10405869,0.08781693,0.00016241761,0.027760254,0.011812751,0.011812751,-0.09601977,-0.10068126
5116,0.10402067,0.08779492,0.00016225751,0.027758997,0.0118210055,0.0118210055,-0.096021645,-0.10067735
5117,0.1039855,0.087775014,0.00016210489,0.027746666,0.011804752,0.011804752,-0.09602206,-0.10068626
5118,0.10394715,0.087752946,0.000161942,0.027745668,0.011813718,0.011813718,-0.09602622,-0.10068364
5119,0.10391203,0.08773308,0.00016178953,0.027732966,0.011796561,0.011796561,-0.09602741,-0.10069592
5120,0.10387397,0.08771097,0.00016162999,0.027732385,0.011806373,0.011806373,-0.09603132,-0.100695714
5121,0.10383897,0.08769119,0.00016147786,0.027719341,0.011788676,0.011788676,-0.096030384,-0.100704394
5122,0.10380053,0.08766898,0.00016131552,0.027719054,0.011799212,0.011799212,-0.09603623,-0.100699015
5123,0.10376574,0.08764928,0.00016116467,0.027705653,0.01178046,0.01178046,-0.09603689,-0.10071088
5124,0.10372731,0.08762699,0.00016100316,0.027705789,0.011792066,0.011792066,-0.096040666,-0.100708045
5125,0.103692845,0.08760736,0.00016085482,0.02769202,0.011772466,0.011772466,-0.09604066,-0.100720294
5126,0.10365435,0.08758501,0.00016069337,0.027692536,0.011784655,0.011784655,-0.09604327,-0.10071688
5127,0.1036198,0.087565474,0.00016054328,0.027678253,0.011764302,0.011764302,-0.09604491,-0.1007288
5128,0.103581384,0.087542996,0.00016038386,0.02767946,0.011777821,0.011777821,-0.096049935,-0.10072214
5129,0.10354741,0.08752366,0.00016023751,0.027664237,0.011755795,0.011755795,-0.096049376,-0.10073603
5130,0.10350855,0.087500975,0.00016007571,0.027666666,0.011771515,0.011771515,-0.09605353,-0.100729056
5131,0.10347475,0.08748188,0.00015992869,0.027650118,0.011746998,0.011746998,-0.09605378,-0.100745276
5132,0.103435785,0.08745889,0.00015976888,0.027653933,0.011765451,0.011765451,-0.09605799,-0.100737885
5133,0.10340246,0.08744016,0.00015962294,0.027635533,0.011737527,0.011737527,-0.09605614,-0.10075386
5134,0.1033629,0.087416746,0.00015946159,0.02764202,0.0117605915,0.0117605915,-0.096066654,-0.10074403
5135,0.103330225,0.08739859,0.0001593164,0.027620519,0.011726674,0.011726674,-0.096063115,-0.10076386
5136,0.10328993,0.08737447,0.0001591546,0.027630396,0.011756625,0.011756625,-0.09606805,-0.10075121
5137,0.10325862,0.08735705,0.00015901566,0.027604844,0.011714836,0.011714836,-0.09606564,-0.10077369
5138,0.10321681,0.08733204,0.00015884776,0.027619552,0.011754137,0.011754137,-0.09607447,-0.10075536
5139,0.1031873,0.08731574,0.00015871563,0.027588133,0.01170163,0.01170163,-0.0960681,-0.10078419
5140,0.10314348,0.08728933,0.00015854146,0.027610507,0.011754411,0.011754411,-0.096078545,-0.10075708
5141,0.103116475,0.08727479,0.00015841685,0.027569186,0.011684395,0.011684395,-0.09607357,-0.1007978
5142,0.10306982,0.08724608,0.00015823737,0.027603833,0.011759483,0.011759483,-0.096084,-0.10075965
5143,0.10304643,0.08723449,0.0001581194,0.02754748,0.011661206,0.011661206,-0.09607404,-0.10081539
5144,0.10299506,0.08720225,0.0001579281,0.027601093,0.011771301,0.011771301,-0.09609156,-0.10075625
5145,0.102977864,0.087194994,0.00015782872,0.027521038,0.011630051,0.011630051,-0.09607381,-0.10083537
5146,0.102918774,0.087157294,0.00015761478,0.027603846,0.011793881,0.011793881,-0.09609774,-0.10074781
5147,0.10291111,0.087156944,0.00015754164,0.027487447,0.011585913,0.011585913,-0.096073605,-0.10086373
5148,0.10284056,0.087110564,0.00015729995,0.027616812,0.011832954,0.011832954,-0.09610597,-0.100727774
5149,0.102847785,0.08712119,0.00015726592,0.02744173,0.011519464,0.011519464,-0.09607108,-0.10090235
5150,0.10275804,0.08706083,0.00015697212,0.027645972,0.011900985,0.011900985,-0.096125565,-0.10069679
5151,0.10278969,0.08708928,0.00015700415,0.027376173,0.011416843,0.011416843,-0.09606098,-0.10096195
5152,0.102669284,0.087006204,0.00015663079,0.027703114,0.01201577,0.01201577,-0.096143335,-0.100637466
5153,0.102740616,0.087063774,0.00015676836,0.027278844,0.011253807,0.011253807,-0.09604579,-0.10105407
5154,0.10256915,0.0869433,0.00015625851,0.027808307,0.012208382,0.012208382,-0.09617231,-0.10053602
5155,0.10270639,0.08704908,0.00015657303,0.027129292,0.010989245,0.010989245,-0.09601447,-0.10120189
5156,0.10244979,0.08686656,0.00015583233,0.0279977,0.012534014,0.012534014,-0.09621834,-0.10036292
5157,0.10269666,0.08705218,0.00015644479,0.026901223,0.010554732,0.010554732,-0.09596221,-0.1014393
5158,0.102301076,0.08676783,0.00015533248,0.028331215,0.013077166,0.013077166,-0.096293814,-0.10006829
5159,0.10272348,0.08708193,0.00015641548,0.02657205,0.00984895,0.00984895,-0.09587544,-0.101825446
5160,0.10211167,0.08663998,0.0001547169,0.02888109,0.0139499735,0.0139499735,-0.09640542,-0.099589214
5161,0.10279031,0.08714001,0.00015650298,0.0261742,0.008777509,0.008777509,-0.09573589,-0.10241603
5162,0.10189996,0.08649615,0.00015403806,0.029599307,0.0151812285,0.0151812285,-0.09655357,-0.09889732
5163,0.102843724,0.08718611,0.00015657612,0.025874572,0.007488445,0.007488445,-0.09557104,-0.10312936
5164,0.10177001,0.08641312,0.0001535689,0.029914945,0.016302107,0.016302107,-0.096657194,-0.098225474
5165,0.10272412,0.08710569,0.00015618432,0.025964895,0.0069390545,0.0069390545,-0.095501974,-0.103448816
5166,0.10188523,0.08650634,0.0001537889,0.02892396,0.015890684,0.015890684,-0.096560165,-0.098380685
5167,0.10233853,0.08683781,0.00015500719,0.026841937,0.00863764,0.00863764,-0.09569291,-0.1024845
5168,0.102187626,0.08673579,0.0001545183,0.027246427,0.01308608,0.01308608,-0.09620873,-0.09995742
5169,0.101900615,0.086536355,0.00015364258,0.028293071,0.01206086,0.01206086,-0.096092045,-0.10056019
5170,0.102387436,0.086892314,0.00015495121,0.026317397,0.009799753,0.009799753,-0.09583456,-0.101876706
5171,0.101692915,0.08639806,0.00015294856,0.028926702,0.01455124,0.01455124,-0.09639439,-0.09919429
5172,0.10228734,0.08682686,0.00015460473,0.026384285,0.0085824,0.0085824,-0.09569525,-0.10260626
5173,0.101800375,0.086479485,0.00015320892,0.02807141,0.014308187,0.014308187,-0.09634609,-0.09932186
5174,0.10194728,0.0865863,0.00015360984,0.027305653,0.010201199,0.010201199,-0.09586222,-0.10166088
5175,0.1020249,0.086644344,0.00015380554,0.026886491,0.011846286,0.011846286,-0.096040934,-0.10070968
5176,0.10164904,0.0863774,0.0001527164,0.028295225,0.01285524,0.01285524,-0.096150964,-0.10013542
5177,0.10208338,0.08669116,0.00015392217,0.026469756,0.009722403,0.009722403,-0.09579132,-0.101942725
5178,0.10159817,0.08634621,0.00015251961,0.028228445,0.013963533,0.013963533,-0.09627926,-0.099510916
5179,0.1018877,0.08655624,0.00015331463,0.026898442,0.009827211,0.009827211,-0.09580785,-0.10188704
5180,0.10173778,0.08645266,0.00015285122,0.027330585,0.012760908,0.012760908,-0.09614041,-0.10018915
5181,0.10160184,0.08636017,0.00015241672,0.027740331,0.011701503,0.011701503,-0.09601378,-0.10078704
5182,0.101833254,0.08653167,0.00015301588,0.026697278,0.010783162,0.010783162,-0.09590745,-0.101310655
5183,0.10144841,0.08626268,0.00015185728,0.028074468,0.013231974,0.013231974,-0.09618011,-0.099898316
5184,0.1017338,0.08647315,0.00015260644,0.026764642,0.010062589,0.010062589,-0.09582493,-0.10172361
5185,0.10148281,0.08630005,0.00015182754,0.027579768,0.013011454,0.013011454,-0.09615987,-0.10002875
5186,0.10150207,0.086319774,0.00015182294,0.027344057,0.01105814,0.01105814,-0.095942535,-0.101161756
5187,0.10156847,0.08637252,0.00015195954,0.02694641,0.011561418,0.011561418,-0.09600628,-0.10087886
5188,0.10131889,0.08619842,0.00015120469,0.027813481,0.01248272,0.01248272,-0.09611921,-0.10036136
5189,0.10154536,0.086363785,0.00015181578,0.026774893,0.010504876,0.010504876,-0.09590472,-0.101511665
5190,0.10128458,0.086179525,0.00015105054,0.027667308,0.0128736645,0.0128736645,-0.096179724,-0.100151576
5191,0.10139198,0.0862581,0.0001513388,0.027093075,0.010774722,0.010774722,-0.095945664,-0.10136444
5192,0.10134067,0.08622256,0.00015118104,0.027166562,0.012043281,0.012043281,-0.096090816,-0.100630015
5193,0.10121847,0.0861365,0.00015081969,0.027533423,0.011850368,0.011850368,-0.09607149,-0.100740716
5194,0.10135604,0.086236395,0.0001511964,0.026862888,0.011006841,0.011006841,-0.09597863,-0.10122415
5195,0.10113206,0.08607854,0.00015053517,0.027624976,0.012542915,0.012542915,-0.096152075,-0.100332506
5196,0.101263285,0.086175345,0.00015087944,0.026958298,0.010772742,0.010772742,-0.09595651,-0.101352744
5197,0.10113582,0.08608804,0.00015047785,0.027322186,0.012264832,0.012264832,-0.09612744,-0.10049118
5198,0.10110844,0.086073086,0.00015035353,0.02728747,0.011394214,0.011394214,-0.096037336,-0.10099629
5199,0.10114644,0.08610544,0.0001504099,0.026991919,0.011451452,0.011451452,-0.09605269,-0.100968376
5200,0.10098383,0.08599462,0.00014989203,0.027496612,0.012117614,0.012117614,-0.0961331,-0.10059104
5201,0.101090476,0.08607598,0.00015014503,0.02691961,0.010948312,0.010948312,-0.096007116,-0.10127001
5202,0.10093519,0.085969925,0.00014965268,0.02738948,0.012248309,0.012248309,-0.09615854,-0.100524224
5203,0.10096959,0.085999146,0.00014970444,0.02710146,0.011141723,0.011141723,-0.09603833,-0.10116449
5204,0.10092941,0.085974425,0.00014954983,0.027119732,0.011772392,0.011772392,-0.096116565,-0.10080161
5205,0.10084398,0.08591716,0.0001492682,0.02732443,0.011708817,0.011708817,-0.09611194,-0.10084334
5206,0.10090277,0.085962586,0.00014940187,0.026952522,0.011224922,0.011224922,-0.09606503,-0.10112658
5207,0.10076614,0.085867584,0.00014898555,0.027367208,0.012060627,0.012060627,-0.096164376,-0.10064775
5208,0.10082573,0.08591255,0.00014913183,0.026992446,0.011090972,0.011090972,-0.09606307,-0.10121052
5209,0.100737534,0.085851595,0.0001488594,0.027212663,0.011923977,0.011923977,-0.0961601,-0.10073492
5210,0.10071851,0.08584013,0.00014878387,0.027155729,0.011395518,0.011395518,-0.09610401,-0.10104063
5211,0.100717835,0.08584161,0.00014876224,0.02702722,0.01150528,0.01150528,-0.09611952,-0.100976326
5212,0.10062359,0.08577687,0.00014846718,0.027271833,0.0117824245,0.0117824245,-0.09615204,-0.100814626
5213,0.100667246,0.085810855,0.0001485639,0.026959635,0.011206787,0.011206787,-0.09609021,-0.10114361
5214,0.10056349,0.08573991,0.00014823578,0.027238065,0.011901809,0.011901809,-0.096169166,-0.100744694
5215,0.100580215,0.08575557,0.0001482464,0.027028129,0.011243917,0.011243917,-0.096100904,-0.10112448
5216,0.10052621,0.08572101,0.00014805201,0.027102409,0.01170149,0.01170149,-0.096153535,-0.100865446
5217,0.10048051,0.08569264,0.00014787877,0.02714219,0.011510696,0.011510696,-0.09614078,-0.100981064
5218,0.10048401,0.08569911,0.00014784906,0.026985995,0.01140094,0.01140094,-0.09613225,-0.10104882
5219,0.10039758,0.08564142,0.0001475616,0.027191155,0.011740179,0.011740179,-0.096174456,-0.10085525
5220,0.100418516,0.08566004,0.00014758477,0.026964333,0.011253446,0.011253446,-0.09612289,-0.10113901
5221,0.10034056,0.08560773,0.00014732828,0.027137678,0.011752384,0.011752384,-0.09618016,-0.10085057
5222,0.10033363,0.08560625,0.00014727384,0.027024101,0.011336453,0.011336453,-0.096134655,-0.10109122
5223,0.1002965,0.085582815,0.0001471368,0.02703488,0.011576482,0.011576482,-0.09616442,-0.10095552
5224,0.100247525,0.085550755,0.00014696771,0.027095215,0.011533269,0.011533269,-0.096163444,-0.100981966
5225,0.10024664,0.085553184,0.00014693457,0.026960775,0.011378056,0.011378056,-0.09614571,-0.10107146
5226,0.100175515,0.085505046,0.00014670471,0.02711204,0.011667656,0.011667656,-0.09618256,-0.10090688
5227,0.10018063,0.08551162,0.00014669014,0.02695332,0.011304558,0.011304558,-0.096144184,-0.10111642
5228,0.1001196,0.08547065,0.00014648952,0.027063593,0.011648821,0.011648821,-0.0961851,-0.10092024
5229,0.10010256,0.085461296,0.00014641265,0.026994577,0.0113787595,0.0113787595,-0.096154,-0.10107571
5230,0.10006929,0.08544076,0.0001462853,0.02698887,0.011518138,0.011518138,-0.096170515,-0.100997314
5231,0.10002278,0.08541071,0.00014612071,0.027037235,0.011513483,0.011513483,-0.09617108,-0.101003
5232,0.10001306,0.08540703,0.00014606028,0.026936393,0.011385905,0.011385905,-0.09615975,-0.10107575
5233,0.099952094,0.08536683,0.00014585267,0.027042724,0.011598838,0.011598838,-0.096183725,-0.100955285
5234,0.09994545,0.08536561,0.00014579837,0.026927708,0.011338741,0.011338741,-0.09615524,-0.1011057
5235,0.099891335,0.08533043,0.0001456091,0.027005717,0.011583489,0.011583489,-0.09618556,-0.10096388
5236,0.09987005,0.085318536,0.00014551512,0.026951741,0.011387757,0.011387757,-0.09616596,-0.10108109
5237,0.099835545,0.085297264,0.00014538282,0.026950814,0.011493597,0.011493597,-0.09617898,-0.101022884
5238,0.099794045,0.08527111,0.00014522937,0.026977729,0.011478384,0.011478384,-0.09617859,-0.10103231
5239,0.0997766,0.08526174,0.00014514862,0.026909146,0.0113999555,0.0113999555,-0.09617147,-0.10107554
5240,0.09972477,0.08522779,0.00014496982,0.026980123,0.011539623,0.011539623,-0.09618799,-0.100998946
5241,0.09971082,0.08522108,0.00014489744,0.026895858,0.011360795,0.011360795,-0.096168905,-0.101101935
5242,0.09966243,0.08518936,0.00014473076,0.02695429,0.0115358615,0.0115358615,-0.09618864,-0.10100182
5243,0.099640116,0.08517655,0.00014463568,0.026905201,0.011385611,0.011385611,-0.09617395,-0.10108888
5244,0.09960339,0.08515344,0.00014449954,0.026914634,0.011480639,0.011480639,-0.09618558,-0.10103541
5245,0.099568,0.08513128,0.00014436721,0.026918951,0.011442177,0.011442177,-0.09618005,-0.101058625
5246,0.09954361,0.08511671,0.00014426903,0.026879864,0.01141546,0.01141546,-0.09617858,-0.1010747
5247,0.09949892,0.08508806,0.0001441086,0.026921066,0.01148785,0.01148785,-0.09618819,-0.10103515
5248,0.09947943,0.08507716,0.0001440227,0.026861094,0.011377067,0.011377067,-0.096177615,-0.10109987
5249,0.09943412,0.08504791,0.00014386213,0.026905531,0.011497079,0.011497079,-0.09619196,-0.10103015
5250,0.099411145,0.08503472,0.0001437642,0.026858388,0.011378902,0.011378902,-0.09617944,-0.10110152
5251,0.099372275,0.08500996,0.00014362313,0.026877578,0.0114695495,0.0114695495,-0.096191,-0.10105064
5252,0.0993413,0.084991105,0.000143502,0.026862975,0.011409183,0.011409183,-0.09618341,-0.101085566
5253,0.09931075,0.08497233,0.0001433842,0.026847972,0.011425493,0.011425493,-0.09618638,-0.10107753
5254,0.09927256,0.084948115,0.0001432444,0.026864376,0.011442924,0.011442924,-0.096190095,-0.10106812
5255,0.09924791,0.08493355,0.00014314364,0.026825543,0.011388669,0.011388669,-0.09618557,-0.10110168
5256,0.09920619,0.08490679,0.00014299402,0.02685617,0.011460429,0.011460429,-0.09619365,-0.101061836
5257,0.0991825,0.084892824,0.00014289678,0.026813818,0.011374045,0.011374045,-0.09618423,-0.10111182
5258,0.09914268,0.08486729,0.00014275387,0.026837772,0.011453848,0.011453848,-0.09619281,-0.10106741
5259,0.099115394,0.084850684,0.00014264711,0.026810352,0.011382472,0.011382472,-0.09618772,-0.10110754
5260,0.09908033,0.08482874,0.00014251588,0.026813608,0.011428399,0.011428399,-0.096194215,-0.10108095
5261,0.099047326,0.084808104,0.0001423922,0.026809433,0.0114039825,0.0114039825,-0.096191846,-0.10109754
5262,0.099018104,0.08479009,0.00014228014,0.026790366,0.011396594,0.011396594,-0.09619222,-0.10110373
5263,0.098980665,0.08476624,0.0001421443,0.026804771,0.011423487,0.011423487,-0.09619495,-0.10109114
5264,0.09895446,0.084750384,0.00014204075,0.02677308,0.011373962,0.011373962,-0.096190564,-0.101118304
5265,0.09891584,0.084725544,0.00014190296,0.026793156,0.011429266,0.011429266,-0.09619765,-0.10108724
5266,0.09888926,0.08470959,0.00014179666,0.026762355,0.0113668665,0.0113668665,-0.09619238,-0.10112342
5267,0.098852105,0.08468586,0.00014166246,0.02677612,0.011420199,0.011420199,-0.096198924,-0.10109568
5268,0.09882315,0.084668085,0.0001415507,0.026755748,0.011372098,0.011372098,-0.09619446,-0.1011234
5269,0.098789245,0.08464661,0.00014142631,0.02675663,0.011401711,0.011401711,-0.09620195,-0.101107605
5270,0.09875696,0.084626496,0.00014130468,0.026749495,0.011382886,0.011382886,-0.0961999,-0.10111886
5271,0.098725714,0.08460717,0.00014118546,0.026738264,0.0113823535,0.0113823535,-0.096201174,-0.10111923
5272,0.098691516,0.08458531,0.00014106208,0.026741488,0.011391179,0.011391179,-0.09620178,-0.10111641
5273,0.09866229,0.08456729,0.00014094994,0.026722368,0.011367151,0.011367151,-0.09620105,-0.101131886
5274,0.09862659,0.08454454,0.00014082051,0.026730653,0.011393703,0.011393703,-0.09620387,-0.10111727
5275,0.09859782,0.08452699,0.00014070825,0.026709147,0.011358197,0.011358197,-0.09620123,-0.101136975
5276,0.09856264,0.08450431,0.00014058335,0.02671722,0.011390268,0.011390268,-0.09620713,-0.10112234
5277,0.098533645,0.084486246,0.00014047396,0.026698593,0.011355103,0.011355103,-0.09620395,-0.10114269
5278,0.09849909,0.084464476,0.00014034612,0.026701543,0.0113806715,0.0113806715,-0.096207224,-0.10112837
5279,0.09846854,0.08444525,0.00014023286,0.026689492,0.011357337,0.011357337,-0.09620515,-0.10114628
5280,0.09843623,0.08442477,0.00014011457,0.026684936,0.011367762,0.011367762,-0.096208565,-0.10113849
5281,0.098403834,0.08440424,0.00013999597,0.026680691,0.011361321,0.011361321,-0.09620806,-0.10114446
5282,0.098373115,0.08438497,0.00013988143,0.026669174,0.011354291,0.011354291,-0.09620826,-0.10114798
5283,0.09833929,0.084363475,0.0001397581,0.026670368,0.011363938,0.011363938,-0.09621124,-0.10114514
5284,0.09830964,0.0843449,0.00013964741,0.026654985,0.011344373,0.011344373,-0.09621,-0.101156525
5285,0.09827565,0.08432306,0.00013952584,0.026658414,0.011362484,0.011362484,-0.0962128,-0.10114786
5286,0.098246105,0.084304556,0.0001394155,0.026642503,0.011337806,0.011337806,-0.096210204,-0.1011625
5287,0.098211996,0.08428289,0.00013929105,0.026644908,0.011357398,0.011357398,-0.09621416,-0.10115237
5288,0.09818199,0.08426402,0.00013917976,0.026631402,0.011335185,0.011335185,-0.096212514,-0.10116619
5289,0.098148994,0.08424289,0.00013906107,0.02663061,0.011348949,0.011348949,-0.096215904,-0.10116056
5290,0.09811809,0.08422343,0.00013894665,0.026620325,0.011333959,0.011333959,-0.09621407,-0.10116887
5291,0.098085605,0.08420287,0.00013882737,0.026616318,0.011340581,0.011340581,-0.09621613,-0.10116707
5292,0.09805377,0.08418283,0.00013870941,0.026609415,0.011332944,0.011332944,-0.09621861,-0.10117188
5293,0.09802251,0.08416285,0.00013859659,0.026602007,0.011331968,0.011331968,-0.09621833,-0.10117614
5294,0.09799032,0.084142305,0.00013848017,0.02659826,0.011331873,0.011331873,-0.09622138,-0.10117635
5295,0.097959496,0.08412284,0.00013836661,0.02658835,0.011323889,0.011323889,-0.09622187,-0.101182215
5296,0.0979269,0.084101915,0.00013824986,0.026586633,0.011329744,0.011329744,-0.09622085,-0.101179115
5297,0.097896636,0.084082685,0.00013813954,0.026574906,0.0113169635,0.0113169635,-0.09622134,-0.10118601
5298,0.0978636,0.08406153,0.00013802065,0.026574573,0.01132667,0.01132667,-0.09622397,-0.10118308
5299,0.09783346,0.08404248,0.00013790981,0.026562061,0.011310824,0.011310824,-0.09622318,-0.10119304
5300,0.097800545,0.08402128,0.00013779268,0.026561895,0.011322408,0.011322408,-0.09622679,-0.10118786
5301,0.097770475,0.08400217,0.00013768308,0.026549736,0.01130617,0.01130617,-0.09622608,-0.10119858
5302,0.097737595,0.08398112,0.00013756477,0.026548808,0.011316993,0.011316993,-0.09622682,-0.10119159
5303,0.097707525,0.08396184,0.00013745691,0.026537852,0.011302518,0.011302518,-0.09622569,-0.101202294
5304,0.097675025,0.083941065,0.00013733958,0.026535394,0.011310746,0.011310746,-0.096229285,-0.101200216
5305,0.09764448,0.08392142,0.00013723063,0.026526356,0.011299468,0.011299468,-0.096227296,-0.101207234
5306,0.097612604,0.08390108,0.00013711523,0.026521588,0.011303282,0.011303282,-0.09622898,-0.10120583
5307,0.0975812,0.08388104,0.00013700157,0.026514886,0.011297624,0.011297624,-0.09623098,-0.10121093
5308,0.09755023,0.08386101,0.00013689224,0.026508167,0.011296193,0.011296193,-0.096232295,-0.101212405
5309,0.09751851,0.08384069,0.0001367782,0.026503045,0.01129471,0.01129471,-0.096231736,-0.10121504
5310,0.09748748,0.083820924,0.00013666555,0.02649513,0.011289723,0.011289723,-0.096231714,-0.10121953
5311,0.097455814,0.08380048,0.00013655334,0.026490858,0.011290982,0.011290982,-0.09623341,-0.10121866
5312,0.09742515,0.08378078,0.00013644366,0.026482288,0.011284187,0.011284187,-0.09623311,-0.101223156
5313,0.097393416,0.08376026,0.00013633155,0.02647846,0.011286829,0.011286829,-0.09623745,-0.10122081
5314,0.09736264,0.08374062,0.00013622013,0.026469681,0.011278896,0.011278896,-0.096235655,-0.10122564
5315,0.097330905,0.08372014,0.00013610767,0.026465822,0.011282194,0.011282194,-0.09623854,-0.10122501
5316,0.09730023,0.0837004,0.00013599827,0.026457392,0.011274419,0.011274419,-0.0962393,-0.101232246
5317,0.097268805,0.08368001,0.0001358879,0.026453022,0.011276867,0.011276867,-0.096239045,-0.10123241
5318,0.097238146,0.08366021,0.00013577935,0.026445195,0.0112703135,0.0112703135,-0.096238986,-0.10123641
5319,0.097206876,0.08363991,0.0001356696,0.026440298,0.011271469,0.011271469,-0.096239455,-0.10123645
5320,0.09717607,0.083620034,0.00013556036,0.026432699,0.01126618,0.01126618,-0.09624209,-0.10124139
5321,0.09714468,0.08359978,0.00013544895,0.026427599,0.011266755,0.011266755,-0.09624224,-0.10123979
5322,0.097114116,0.08357989,0.00013534223,0.02642045,0.011261665,0.011261665,-0.096242055,-0.10124564
5323,0.09708282,0.083559744,0.00013523083,0.026414815,0.011261354,0.011261354,-0.096243486,-0.101246804
5324,0.09705185,0.083539695,0.00013512156,0.026408311,0.011257575,0.011257575,-0.09624441,-0.10125
5325,0.0970209,0.0835197,0.00013501206,0.026401816,0.0112557355,0.0112557355,-0.096245855,-0.10125143
5326,0.09698981,0.083499506,0.00013490305,0.026396377,0.011253966,0.011253966,-0.09624605,-0.1012549
5327,0.096959144,0.08347965,0.0001347949,0.0263889,0.011249737,0.011249737,-0.09624685,-0.10125692
5328,0.09692792,0.083459355,0.00013468563,0.026384123,0.011250071,0.011250071,-0.09624637,-0.101257615
5329,0.09689747,0.083439596,0.00013457869,0.026376063,0.011244475,0.011244475,-0.09624807,-0.10126416
5330,0.0968663,0.083419256,0.00013447045,0.026371736,0.011246136,0.011246136,-0.09624986,-0.101262055
5331,0.09683571,0.083399445,0.00013436265,0.026363913,0.011239448,0.011239448,-0.09624998,-0.10126766
5332,0.096804865,0.08337922,0.00013425648,0.026358647,0.011240584,0.011240584,-0.09625054,-0.101268925
5333,0.096774295,0.083359286,0.0001341501,0.026352037,0.011236099,0.011236099,-0.09624929,-0.10127397
5334,0.09674374,0.08333929,0.00013404455,0.026345579,0.011234592,0.011234592,-0.09625206,-0.10127413
5335,0.09671271,0.08331909,0.00013393618,0.026340144,0.011232772,0.011232772,-0.09625362,-0.10127743
5336,0.096682586,0.083299324,0.00013383264,0.026332512,0.011228347,0.011228347,-0.09625304,-0.101280764
5337,0.0966513,0.083279006,0.0001337229,0.026327942,0.011229295,0.011229295,-0.09625564,-0.10128148
5338,0.09662123,0.08325923,0.00013361996,0.026320191,0.01122315,0.01122315,-0.09625641,-0.10128477
5339,0.096590124,0.08323898,0.00013351142,0.026315248,0.011224313,0.011224313,-0.0962545,-0.10128525
5340,0.09655981,0.083219126,0.00013340681,0.026307845,0.011218899,0.011218899,-0.0962569,-0.10128994
5341,0.096529245,0.083198965,0.00013330282,0.026302686,0.011219123,0.011219123,-0.096257836,-0.10129014
5342,0.096498765,0.083179094,0.00013319674,0.02629546,0.011214599,0.011214599,-0.0962585,-0.10129308
5343,0.096468106,0.08315892,0.00013309189,0.026290072,0.011214362,0.011214362,-0.096260786,-0.10129249
5344,0.09643755,0.083139054,0.00013298495,0.026283132,0.011210136,0.011210136,-0.09626122,-0.10129848
5345,0.09640719,0.08311894,0.0001328825,0.02627763,0.011209349,0.011209349,-0.09626119,-0.10130001
5346,0.09637669,0.08309902,0.00013277668,0.02627075,0.0112052765,0.0112052765,-0.09626283,-0.101303875
5347,0.09634615,0.08307893,0.00013267217,0.026264926,0.011204598,0.011204598,-0.09626453,-0.101305924
5348,0.096315995,0.083059,0.00013256994,0.026258448,0.011201118,0.011201118,-0.09626522,-0.10130894
5349,0.09628565,0.083038986,0.00013246662,0.026252404,0.011199487,0.011199487,-0.09626611,-0.10130932
5350,0.0962553,0.083018966,0.00013236336,0.026246157,0.011196789,0.011196789,-0.09626385,-0.10131154
5351,0.09622511,0.08299901,0.00013226099,0.026239652,0.011194576,0.011194576,-0.09626464,-0.101314306
5352,0.096194625,0.08297894,0.00013215686,0.026233865,0.0111926915,0.0111926915,-0.096267916,-0.10131616
5353,0.09616454,0.082959026,0.00013205517,0.026227219,0.011189403,0.011189403,-0.09626823,-0.10132072
5354,0.09613397,0.082938924,0.00013195044,0.026221463,0.0111881215,0.0111881215,-0.0962674,-0.101321846
5355,0.09610394,0.08291905,0.00013184891,0.026214747,0.011184669,0.011184669,-0.096270494,-0.10132602
5356,0.09607377,0.082898915,0.00013174853,0.026209252,0.011183658,0.011183658,-0.096271165,-0.10132784
5357,0.096043736,0.08287916,0.00013164572,0.026201846,0.011179611,0.011179611,-0.09627074,-0.1013298
5358,0.09601322,0.0828589,0.00013154323,0.026197301,0.011180001,0.011180001,-0.09627302,-0.10132898
5359,0.095983595,0.08283928,0.00013144314,0.0261889,0.011173871,0.011173871,-0.09627396,-0.101333275
5360,0.09595279,0.08281882,0.00013133964,0.026185457,0.011176471,0.011176471,-0.096272916,-0.10133559
5361,0.09592347,0.082799464,0.00013124001,0.026175678,0.011167981,0.011167981,-0.096272126,-0.10134159
5362,0.09589246,0.08277868,0.00013113779,0.026174437,0.011173619,0.011173619,-0.09627482,-0.10133806
5363,0.095864005,0.08275986,0.00013104147,0.026161347,0.011160009,0.011160009,-0.09627516,-0.101346806
5364,0.09583192,0.082738355,0.00013093569,0.026164481,0.011173095,0.011173095,-0.09627775,-0.10134095
5365,0.09580486,0.08272049,0.00013084372,0.026145834,0.011149958,0.011149958,-0.09627706,-0.10135381
5366,0.09577081,0.08269767,0.00013073145,0.026156574,0.01117558,0.01117558,-0.09627932,-0.101340726
5367,0.09574626,0.08268167,0.00013064586,0.026126731,0.011134932,0.011134932,-0.09627597,-0.101366326
5368,0.09570872,0.08265615,0.00013052567,0.02615351,0.011185682,0.011185682,-0.09628266,-0.10133971
5369,0.095689565,0.082643986,0.00013045577,0.02610122,0.011109115,0.011109115,-0.096276686,-0.10138236
5370,0.0956447,0.0826131,0.00013031598,0.026159931,0.011210724,0.011210724,-0.09628756,-0.10132661
5371,0.095635876,0.0826085,0.00013027377,0.02606257,0.0110623725,0.0110623725,-0.09627328,-0.10141179
5372,0.09557586,0.0825669,0.00013008963,0.026185459,0.011265719,0.011265719,-0.09629795,-0.10129963
5373,0.09558894,0.08257757,0.00013011364,0.025997907,0.010973357,0.010973357,-0.096263215,-0.10146176
5374,0.09549881,0.08251425,0.00012984556,0.026250834,0.011380989,0.011380989,-0.09631316,-0.10123593
5375,0.09555477,0.08255595,0.00012998823,0.02588064,0.010797407,0.010797407,-0.09624796,-0.101563424
5376,0.09540305,0.0824482,0.00012954854,0.02640161,0.011621156,0.011621156,-0.09634354,-0.10110371
5377,0.09554727,0.0825537,0.00012993565,0.025659937,0.010442072,0.010442072,-0.09620803,-0.10176584
5378,0.09526898,0.08235444,0.00012914541,0.026742594,0.012121387,0.012121387,-0.096402705,-0.10082583
5379,0.0955961,0.08259159,0.00013004502,0.025253465,0.009711697,0.009711697,-0.096124664,-0.10217767
5380,0.0950581,0.08220556,0.0001285254,0.027511112,0.013159029,0.013159029,-0.096521825,-0.100242436
5381,0.09574959,0.08270455,0.00013045035,0.02461212,0.008231258,0.008231258,-0.09595356,-0.10300897
5382,0.09472506,0.081970006,0.00012755048,0.029116586,0.015209588,0.015209588,-0.09674014,-0.09907636
5383,0.0960212,0.08289807,0.00013123122,0.024036545,0.0055359877,0.0055359877,-0.09564558,-0.10454104
5384,0.09437848,0.081729114,0.00012649366,0.031076862,0.018408146,0.018408146,-0.097031064,-0.097171836
5385,0.096072905,0.08292563,0.00013147271,0.023947578,0.002643114,0.002643114,-0.095331505,-0.106252335
5386,0.09457016,0.08186814,0.0001270202,0.029373383,0.019569464,0.019569464,-0.096982345,-0.096240394
5387,0.095357254,0.08242127,0.00012935983,0.025210263,0.0051321173,0.0051321173,-0.095545754,-0.10476143
5388,0.09536043,0.082429715,0.00012930717,0.025082704,0.01326047,0.01326047,-0.096282884,-0.09986013
5389,0.0945322,0.08185806,0.0001267414,0.028955456,0.013635664,0.013635664,-0.09631461,-0.09967215
5390,0.09566562,0.08265845,0.00013007174,0.02415339,0.0057966756,0.0057966756,-0.09559464,-0.10445246
5391,0.09459776,0.08191504,0.00012682714,0.028106775,0.017383205,0.017383205,-0.09667573,-0.09755175
5392,0.095025115,0.082209975,0.0001281514,0.025796475,0.0071866964,0.0071866964,-0.095742084,-0.10373694
5393,0.09526543,0.08237267,0.00012892764,0.024838733,0.011750216,0.011750216,-0.09612353,-0.10094564
5394,0.09444896,0.081799164,0.00012649798,0.028494362,0.014398777,0.014398777,-0.096332215,-0.099322885
5395,0.09530823,0.082392246,0.00012915985,0.024551986,0.006562527,0.006562527,-0.095603585,-0.104079425
5396,0.094748534,0.0819964,0.00012752133,0.0265588,0.015400464,0.015400464,-0.096365675,-0.09870726
5397,0.09468293,0.081944145,0.00012738783,0.026794486,0.010081436,0.010081436,-0.095882356,-0.101944715
5398,0.09521425,0.082308285,0.00012905966,0.024638742,0.009608493,0.009608493,-0.09583022,-0.102232575
5399,0.094474606,0.0817923,0.00012682303,0.027684398,0.015068368,0.015068368,-0.09630386,-0.09890999
5400,0.094940625,0.082114644,0.00012825984,0.02534663,0.007940861,0.007940861,-0.09567817,-0.10326459
5401,0.09488336,0.08207426,0.00012809096,0.025460333,0.012868199,0.012868199,-0.09609201,-0.100231916
5402,0.0944532,0.08177724,0.00012675961,0.027335005,0.012565305,0.012565305,-0.09604971,-0.10038322
5403,0.0949917,0.08215605,0.00012835648,0.024845405,0.008561544,0.008561544,-0.09568485,-0.102798134
5404,0.09452926,0.08184373,0.00012685538,0.026521942,0.014304404,0.014304404,-0.09616263,-0.09926713
5405,0.094542235,0.08186135,0.0001268089,0.026259389,0.010115457,0.010115457,-0.09579827,-0.101838134
5406,0.094812974,0.082056046,0.00012756929,0.025019286,0.010649479,0.010649479,-0.09584814,-0.10152679
5407,0.09431771,0.08171772,0.00012599991,0.02703237,0.0137006305,0.0137006305,-0.09611606,-0.09966901
5408,0.09463528,0.08194176,0.00012693515,0.025421614,0.009063502,0.009063502,-0.09573056,-0.10252552
5409,0.09455031,0.08188482,0.00012665494,0.025637032,0.012553333,0.012553333,-0.096044555,-0.10040565
5410,0.09428539,0.08170031,0.0001258508,0.02673562,0.0119917225,0.0119917225,-0.09600897,-0.10077452
5411,0.094637565,0.081939965,0.000126976,0.025113914,0.009585155,0.009585155,-0.09581902,-0.10226951
5412,0.09432928,0.0817201,0.00012609188,0.026309034,0.013316819,0.013316819,-0.09613981,-0.099982284
5413,0.09436242,0.0817368,0.00012625617,0.026055662,0.01042282,0.01042282,-0.09589507,-0.10174751
5414,0.09453115,0.08184781,0.00012683339,0.025265642,0.010951178,0.010951178,-0.09593632,-0.10141566
5415,0.09420979,0.08161979,0.00012589995,0.026585441,0.012835355,0.012835355,-0.0960968,-0.10025337
5416,0.094427474,0.08176631,0.00012661167,0.025503982,0.009802872,0.009802872,-0.09583838,-0.10210129
5417,0.094353475,0.08171356,0.0001263992,0.025707819,0.012182335,0.012182335,-0.096046284,-0.100626215
5418,0.09417857,0.08159411,0.00012584466,0.026369862,0.011667877,0.011667877,-0.09601036,-0.1009393
5419,0.09439075,0.081744835,0.00012645918,0.025302906,0.010185032,0.010185032,-0.09589621,-0.1018583
5420,0.09415956,0.0815893,0.00012570265,0.026140539,0.012621342,0.012621342,-0.096117415,-0.10037678
5421,0.09417534,0.081604674,0.00012570662,0.025911922,0.010623318,0.010623318,-0.095959894,-0.101613835
5422,0.09425391,0.08166364,0.00012590275,0.02543144,0.011103347,0.011103347,-0.09600708,-0.10132027
5423,0.094025016,0.08150916,0.0001251586,0.026290212,0.012217323,0.012217323,-0.09611044,-0.10064017
5424,0.094159015,0.08160522,0.00012553793,0.025540182,0.010240351,0.010240351,-0.09594936,-0.10185537
5425,0.09408133,0.08155289,0.00012528436,0.02574263,0.011898429,0.011898429,-0.09609908,-0.100842364
5426,0.09397303,0.08147764,0.00012495393,0.026111098,0.011395732,0.011395732,-0.09606685,-0.10115681
5427,0.09410507,0.08156798,0.0001253709,0.02542156,0.010554265,0.010554265,-0.096007645,-0.10168029
5428,0.09394206,0.08145279,0.00012489271,0.026021024,0.012119625,0.012119625,-0.09615018,-0.10072779
5429,0.093970224,0.08146888,0.00012501348,0.025788656,0.010705354,0.010705354,-0.0960422,-0.10160574
5430,0.09400678,0.081490085,0.00012516693,0.025536336,0.01120113,0.01120113,-0.09609165,-0.101307705
5431,0.09386256,0.08138565,0.00012476911,0.02608086,0.011770975,0.011770975,-0.09614434,-0.10095511
5432,0.09395885,0.08144857,0.0001251028,0.025548374,0.010517735,0.010517735,-0.09604094,-0.1017152
5433,0.093883865,0.08139444,0.00012489421,0.025761122,0.011701857,0.011701857,-0.096143015,-0.100981236
5434,0.09382225,0.08135054,0.00012471706,0.02591886,0.011184813,0.011184813,-0.09610445,-0.10129701
5435,0.093891755,0.08139865,0.00012493103,0.025492566,0.010811785,0.010811785,-0.09607693,-0.10152813
5436,0.09376408,0.08131116,0.00012452921,0.025925085,0.011772589,0.011772589,-0.096165545,-0.100942425
5437,0.09378608,0.081328355,0.00012457727,0.025688544,0.010758842,0.010758842,-0.096085876,-0.10156928
5438,0.093775034,0.081323035,0.00012452001,0.025600107,0.011269446,0.011269446,-0.09613825,-0.10126395
5439,0.093673296,0.08125443,0.00012418868,0.025917018,0.011453545,0.011453545,-0.096161984,-0.10116026
5440,0.09372793,0.08129369,0.0001243424,0.025540749,0.010717185,0.010717185,-0.09610281,-0.10161573
5441,0.093648955,0.08123981,0.00012409143,0.025756767,0.011553628,0.011553628,-0.09617988,-0.101105064
5442,0.0936166,0.081217825,0.0001239877,0.025770867,0.01103642,0.01103642,-0.09613759,-0.10141929
5443,0.09364196,0.08123511,0.00012406848,0.025535442,0.01098663,0.01098663,-0.096137926,-0.1014518
5444,0.093547665,0.08116888,0.00012378785,0.025833081,0.0115096215,0.0115096215,-0.09618504,-0.10113309
5445,0.09357171,0.08118407,0.0001238764,0.025609128,0.010813584,0.010813584,-0.096127324,-0.10156119
5446,0.09354065,0.081160896,0.00012379758,0.02563239,0.011302802,0.011302802,-0.096171856,-0.10126206
5447,0.09348172,0.08111821,0.00012363511,0.025781846,0.011232556,0.011232556,-0.096168555,-0.10130475
5448,0.09351175,0.081137426,0.00012374324,0.02553341,0.0108784195,0.0108784195,-0.096137,-0.10151979
5449,0.09344126,0.08108713,0.00012354135,0.02572894,0.011428855,0.011428855,-0.09618761,-0.10118554
5450,0.09343051,0.08107871,0.00012351804,0.02565631,0.010965109,0.010965109,-0.096148424,-0.10146888
5451,0.09342426,0.08107375,0.00012350509,0.025562096,0.011113743,0.011113743,-0.09616152,-0.10137775
5452,0.093355544,0.08102611,0.00012329436,0.025741559,0.011314111,0.011314111,-0.09617967,-0.10125617
5453,0.09336867,0.08103567,0.00012332998,0.025553083,0.01089081,0.01089081,-0.09614385,-0.1015164
5454,0.09332052,0.081002906,0.00012317613,0.025637062,0.011303058,0.011303058,-0.09617937,-0.101266704
5455,0.09328512,0.08097877,0.0001230635,0.025667602,0.011095157,0.011095157,-0.09616221,-0.10139617
5456,0.093287155,0.080980815,0.00012306341,0.025529731,0.011010955,0.011010955,-0.0961572,-0.101448916
5457,0.09322398,0.08093786,0.0001228612,0.025679884,0.011310924,0.011310924,-0.0961844,-0.10126796
5458,0.09321983,0.080935255,0.00012284575,0.025570396,0.010953427,0.010953427,-0.09615427,-0.10148809
5459,0.09319118,0.08091558,0.00012275601,0.025570812,0.011186917,0.011186917,-0.09617541,-0.101346076
5460,0.09314577,0.08088373,0.00012262046,0.025649678,0.011171583,0.011171583,-0.09617305,-0.10135414
5461,0.09314762,0.0808846,0.00012263024,0.025517577,0.0109788,0.0109788,-0.09615536,-0.10147293
5462,0.09309766,0.080849454,0.00012248202,0.02561654,0.011265765,0.011265765,-0.096177205,-0.101295784
5463,0.093079604,0.08083647,0.00012243136,0.025573447,0.011025796,0.011025796,-0.09615636,-0.10144222
5464,0.09306291,0.080824226,0.00012238685,0.02552642,0.011109862,0.011109862,-0.0961638,-0.10138908
5465,0.09301574,0.08079106,0.00012224671,0.02561428,0.011203555,0.011203555,-0.09616937,-0.101332225
5466,0.09301084,0.08078745,0.0001222339,0.025511513,0.0109902825,0.0109902825,-0.096152805,-0.101461224
5467,0.09297156,0.08076009,0.0001221147,0.025561348,0.0112100765,0.0112100765,-0.09617078,-0.10132876
5468,0.092943326,0.08074038,0.0001220295,0.025562448,0.01108236,0.01108236,-0.096157156,-0.10140723
5469,0.09292971,0.08073103,0.00012198687,0.025496883,0.011066165,0.011066165,-0.0961568,-0.101419866
5470,0.092884794,0.08069977,0.00012185023,0.025572097,0.011202218,0.011202218,-0.096169785,-0.10133823
5471,0.09287191,0.08069095,0.0001218096,0.025502786,0.011017187,0.011017187,-0.09615116,-0.10145016
5472,0.09284059,0.08066934,0.000121712466,0.025516,0.011161167,0.011161167,-0.09616249,-0.10136346
5473,0.092807084,0.08064613,0.00012160958,0.025540227,0.0111173205,0.0111173205,-0.09615866,-0.101390004
5474,0.09279378,0.08063695,0.00012156829,0.025474025,0.0110489,0.0110489,-0.096152455,-0.101429835
5475,0.09275307,0.080608815,0.000121442514,0.025529852,0.011186291,0.011186291,-0.096162364,-0.10134837
5476,0.09273423,0.08059569,0.000121385456,0.02548901,0.011045311,0.011045311,-0.09615209,-0.1014333
5477,0.09270854,0.080577776,0.0001213077,0.025479078,0.011124659,0.011124659,-0.09615541,-0.10138796
5478,0.092673615,0.08055331,0.00012120309,0.02551172,0.011133683,0.011133683,-0.09615683,-0.1013814
5479,0.09265862,0.08054279,0.00012115831,0.025453692,0.011046147,0.011046147,-0.096149914,-0.10143668
5480,0.09262259,0.0805176,0.000121049954,0.02549055,0.011164391,0.011164391,-0.096158355,-0.101362914
5481,0.09259966,0.08050146,0.00012098201,0.025469178,0.011066841,0.011066841,-0.09614779,-0.101421714
5482,0.092576675,0.08048527,0.00012091408,0.025448482,0.011101879,0.011101879,-0.09615046,-0.10139973
5483,0.092541836,0.08046108,0.0001208076,0.025479466,0.011135301,0.011135301,-0.09615322,-0.10137947
5484,0.092524335,0.0804488,0.00012075532,0.025433231,0.011051236,0.011051236,-0.09614376,-0.101431064
5485,0.092492096,0.08042612,0.00012065979,0.025454713,0.011142679,0.011142679,-0.096152775,-0.10137928
5486,0.092466265,0.080408186,0.000120580786,0.025445266,0.011079976,0.011079976,-0.0961479,-0.10141444
5487,0.09244409,0.08039259,0.000120514975,0.025421087,0.011087675,0.011087675,-0.09614601,-0.10140968
5488,0.09241078,0.080369316,0.000120414676,0.02544639,0.011128922,0.011128922,-0.09614952,-0.101386696
5489,0.09239095,0.080355346,0.00012035598,0.025411591,0.01105767,0.01105767,-0.096145235,-0.101431064
5490,0.09236113,0.08033451,0.00012026625,0.0254213,0.011122711,0.011122711,-0.09614844,-0.101392895
5491,0.09233419,0.08031553,0.00012018656,0.025419015,0.011086779,0.011086779,-0.096145056,-0.10141316
5492,0.09231198,0.08030001,0.000120119716,0.025394663,0.011078276,0.011078276,-0.09614523,-0.101418905
5493,0.09228034,0.08027769,0.00012002652,0.025414111,0.011120132,0.011120132,-0.09614938,-0.101393715
5494,0.09225857,0.08026246,0.00011996111,0.02538779,0.011061791,0.011061791,-0.0961434,-0.10142738
5495,0.09223042,0.08024281,0.00011987605,0.02539042,0.011107669,0.011107669,-0.09614542,-0.10140425
5496,0.09220292,0.08022346,0.00011979457,0.025391115,0.011087828,0.011087828,-0.096144274,-0.101415575
5497,0.09218042,0.080207646,0.00011972779,0.025368698,0.01107217,0.01107217,-0.09614284,-0.10142527
5498,0.092149675,0.080186225,0.00011963447,0.025383035,0.011109157,0.011109157,-0.0961474,-0.101401314
5499,0.09212674,0.080170095,0.00011956651,0.025362201,0.01106271,0.01106271,-0.096141644,-0.1014319
5500,0.09209977,0.08015096,0.00011948807,0.02536148,0.011095994,0.011095994,-0.096146055,-0.10141168
5501,0.09207243,0.08013165,0.00011940778,0.025362097,0.011083481,0.011083481,-0.09614619,-0.10142096
5502,0.0920494,0.080115385,0.00011934009,0.025342569,0.011068127,0.011068127,-0.09614193,-0.10143177
5503,0.09202009,0.08009465,0.00011925436,0.025352707,0.011098327,0.011098327,-0.09614472,-0.101414524
5504,0.09199685,0.08007807,0.00011918773,0.025335569,0.011061465,0.011061465,-0.096144676,-0.101436295
5505,0.09197014,0.08005923,0.000119109085,0.02533333,0.011086278,0.011086278,-0.09614585,-0.101421505
5506,0.09194329,0.08004009,0.00011903194,0.025333133,0.011077132,0.011077132,-0.09614402,-0.10142822
5507,0.091919824,0.080023475,0.0001189635,0.025316231,0.011063403,0.011063403,-0.0961437,-0.10143539
5508,0.09189098,0.080003254,0.000118877295,0.02532288,0.011087656,0.011087656,-0.09614511,-0.101421125
5509,0.09186694,0.07998624,0.00011880704,0.025308724,0.01105826,0.01105826,-0.09614433,-0.10144022
5510,0.09184081,0.07996768,0.000118731325,0.025304984,0.01107628,0.01107628,-0.09614565,-0.10142987
5511,0.09181375,0.0799486,0.00011865153,0.02530455,0.011070703,0.011070703,-0.09614455,-0.10143254
5512,0.091790155,0.079931796,0.000118583615,0.025289336,0.011057772,0.011057772,-0.09614378,-0.10144097
5513,0.0917618,0.079911925,0.00011849876,0.02529402,0.011078108,0.011078108,-0.096146084,-0.10143094
5514,0.09173756,0.07989476,0.000118428004,0.025280962,0.011053175,0.011053175,-0.09614465,-0.10144745
5515,0.09171165,0.079876184,0.00011835464,0.02527771,0.011068535,0.011068535,-0.09614583,-0.10143724
5516,0.09168502,0.07985742,0.00011827603,0.02527535,0.01106172,0.01106172,-0.09614605,-0.101441085
5517,0.09166099,0.0798402,0.000118207936,0.025262738,0.011052854,0.011052854,-0.09614617,-0.101448104
5518,0.09163339,0.07982075,0.000118126336,0.025264924,0.011067282,0.011067282,-0.096147195,-0.10144071
5519,0.09160916,0.07980336,0.00011805792,0.02525363,0.011048178,0.011048178,-0.09614341,-0.1014533
5520,0.09158329,0.07978483,0.000117984586,0.025249923,0.011059456,0.011059456,-0.09614611,-0.10144588
5521,0.09155697,0.079766236,0.000117907315,0.02524667,0.011053676,0.011053676,-0.09614546,-0.101450354
5522,0.091532744,0.07974881,0.000117839365,0.025235776,0.011046801,0.011046801,-0.09614593,-0.10145619
5523,0.09150584,0.079729654,0.000117761854,0.025236301,0.011057612,0.011057612,-0.09614681,-0.1014485
5524,0.09148133,0.079712175,0.000117691525,0.025225986,0.011042139,0.011042139,-0.09614465,-0.10145695
5525,0.091455415,0.07969365,0.00011761766,0.025222553,0.011051344,0.011051344,-0.09614568,-0.10145475
5526,0.09142965,0.07967532,0.00011754337,0.025217857,0.011044862,0.011044862,-0.096146025,-0.10145884
5527,0.09140475,0.07965762,0.00011747125,0.025208898,0.011041231,0.011041231,-0.09614564,-0.10146168
5528,0.0913785,0.079638734,0.000117397656,0.025207918,0.011047359,0.011047359,-0.096147455,-0.101457186
5529,0.091353774,0.079621196,0.00011732582,0.025198022,0.011035322,0.011035322,-0.096147604,-0.101466596
5530,0.09132762,0.07960258,0.000117250456,0.025195464,0.0110435,0.0110435,-0.096148886,-0.101463445
5531,0.0913026,0.07958452,0.00011718088,0.025189012,0.011035176,0.011035176,-0.096148714,-0.10146781
5532,0.09127729,0.07956659,0.000117106974,0.025182022,0.011035431,0.011035431,-0.09614971,-0.10146979
5533,0.091251485,0.07954793,0.00011703555,0.025179585,0.01103709,0.01103709,-0.09614923,-0.10146844
5534,0.091226995,0.07953035,0.0001169664,0.025170276,0.011028366,0.011028366,-0.09614776,-0.101474434
5535,0.09120086,0.0795117,0.000116891555,0.025168091,0.011035581,0.011035581,-0.0961497,-0.10147127
5536,0.091175854,0.07949382,0.00011682032,0.025160633,0.01102617,0.01102617,-0.09614986,-0.10147835
5537,0.09115095,0.07947565,0.000116753006,0.025155118,0.011029109,0.011029109,-0.09615125,-0.10147682
5538,0.09112493,0.07945726,0.0001166767,0.025151255,0.011027164,0.011027164,-0.09615072,-0.101479486
5539,0.091100365,0.07943952,0.000116608426,0.0251428,0.011021747,0.011021747,-0.096151635,-0.10148143
5540,0.09107457,0.07942092,0.00011653651,0.025140544,0.011026648,0.011026648,-0.096153036,-0.10147823
5541,0.09104981,0.07940316,0.00011646651,0.025132427,0.011017619,0.011017619,-0.09615237,-0.101484954
5542,0.09102434,0.07938489,0.00011639447,0.025127945,0.011021886,0.011021886,-0.09615207,-0.1014821
5543,0.09099914,0.07936664,0.000116325034,0.025123155,0.01101777,0.01101777,-0.09615383,-0.10148609
5544,0.0909743,0.07934884,0.00011625461,0.025115458,0.011014386,0.011014386,-0.09615255,-0.10148758
5545,0.09094879,0.079330325,0.00011618465,0.025112573,0.011017603,0.011017603,-0.09615143,-0.101484366
5546,0.090924114,0.07931263,0.00011611483,0.025104553,0.011009924,0.011009924,-0.09615144,-0.10149123
5547,0.09089872,0.079294235,0.00011604492,0.025100946,0.011014066,0.011014066,-0.09615353,-0.10148961
5548,0.09087385,0.079276256,0.00011597594,0.02509461,0.011007987,0.011007987,-0.09615263,-0.10149667
5549,0.09084887,0.079258256,0.00011590614,0.025088474,0.011008178,0.011008178,-0.09615309,-0.10149604
5550,0.09082369,0.079239905,0.000115837815,0.02508475,0.011007985,0.011007985,-0.09615365,-0.10149487
5551,0.09079913,0.07922216,0.000115769704,0.025076985,0.01100211,0.01100211,-0.09615234,-0.1015015
5552,0.090773575,0.079203784,0.00011569788,0.025073385,0.01100547,0.01100547,-0.096154965,-0.10149848
5553,0.09074877,0.079185866,0.00011562905,0.025066853,0.010999364,0.010999364,-0.09615412,-0.1015022
5554,0.09072393,0.07916785,0.000115560804,0.02506108,0.011000019,0.011000019,-0.096153885,-0.1015028
5555,0.09069868,0.07914958,0.00011549098,0.025056956,0.010999033,0.010999033,-0.096153595,-0.101503596
5556,0.090674266,0.079131804,0.00011542465,0.025049493,0.0109941345,0.0109941345,-0.09615312,-0.10150575
5557,0.09064882,0.079113424,0.000115354014,0.025045902,0.010996719,0.010996719,-0.09615667,-0.10150828
5558,0.090624295,0.07909561,0.000115286886,0.025038801,0.010990559,0.010990559,-0.09615779,-0.10151354
5559,0.09059933,0.07907743,0.00011521898,0.025034169,0.010992465,0.010992465,-0.09615942,-0.10151338
5560,0.09057478,0.079059385,0.00011515397,0.02502872,0.010988636,0.010988636,-0.096160315,-0.10151684
5561,0.09054997,0.07904145,0.000115085146,0.025022516,0.01098691,0.01098691,-0.09615852,-0.101516314
5562,0.0905251,0.07902328,0.00011501817,0.025018005,0.010986685,0.010986685,-0.09615922,-0.10151702
5563,0.09050067,0.0790054,0.00011495266,0.025011336,0.010982969,0.010982969,-0.096158326,-0.10152081
5564,0.09047572,0.078987226,0.000114885006,0.025006961,0.0109836655,0.0109836655,-0.09615757,-0.10151974
5565,0.09045092,0.0789693,0.00011481618,0.025000634,0.010979349,0.010979349,-0.09615968,-0.10152468
5566,0.0904262,0.07895125,0.00011474953,0.024995485,0.01097945,0.01097945,-0.09616163,-0.10152524
5567,0.09040155,0.07893324,0.000114683135,0.024990004,0.010976828,0.010976828,-0.096162945,-0.10152596
5568,0.0903772,0.07891529,0.00011461908,0.024984136,0.010974948,0.010974948,-0.096163,-0.10152778
5569,0.09035229,0.078897186,0.00011455105,0.024979407,0.010973991,0.010973991,-0.09616102,-0.101527505
5570,0.09032779,0.07887938,0.00011448415,0.02497279,0.010970339,0.010970339,-0.09616403,-0.10153158
5571,0.09030293,0.07886119,0.000114417395,0.024968658,0.010971199,0.010971199,-0.096161485,-0.1015314
5572,0.09027869,0.078843385,0.00011435309,0.02496198,0.010966246,0.010966246,-0.09616226,-0.101537846
5573,0.09025402,0.07882532,0.00011428705,0.024957072,0.01096713,0.01096713,-0.096162766,-0.10153812
5574,0.09022966,0.07880735,0.00011422318,0.024951551,0.010964023,0.010964023,-0.09616424,-0.101539865
5575,0.09020504,0.078789435,0.000114156064,0.024945792,0.010962274,0.010962274,-0.09616503,-0.10154149
5576,0.09018053,0.07877136,0.00011409171,0.024940874,0.010961157,0.010961157,-0.09616504,-0.10154343
5577,0.0901562,0.0787535,0.00011402694,0.02493451,0.010957934,0.010957934,-0.09616583,-0.10154556
5578,0.09013161,0.07873542,0.000113961905,0.024929857,0.010958029,0.010958029,-0.09616764,-0.101544276
5579,0.09010736,0.07871752,0.000113898364,0.024923863,0.010954454,0.010954454,-0.09616826,-0.10154784
5580,0.090082966,0.078699544,0.00011383425,0.024918545,0.01095388,0.01095388,-0.09616809,-0.10154728
5581,0.090058535,0.078681566,0.00011376967,0.02491325,0.01095171,0.01095171,-0.09616728,-0.10154998
5582,0.090034306,0.078663684,0.000113706184,0.02490731,0.010949434,0.010949434,-0.09616717,-0.10155454
5583,0.09000996,0.07864564,0.000113643226,0.024902647,0.01094866,0.01094866,-0.096169,-0.10155535
5584,0.08998572,0.07862787,0.000113578506,0.024896067,0.01094508,0.01094508,-0.09616979,-0.10155846
5585,0.089961,0.07860974,0.00011351257,0.024891747,0.010945845,0.010945845,-0.096169636,-0.1015574
5586,0.08993697,0.07859198,0.00011344995,0.024885194,0.0109411,0.0109411,-0.0961703,-0.101563476
5587,0.0899126,0.07857392,0.00011338683,0.024880426,0.0109418025,0.0109418025,-0.09617194,-0.10156251
5588,0.08988848,0.07855608,0.000113323964,0.024874678,0.01093826,0.01093826,-0.09617164,-0.101564325
5589,0.08986427,0.078538135,0.000113261354,0.024869194,0.01093717,0.01093717,-0.09617212,-0.10156576
5590,0.08984005,0.0785202,0.00011319844,0.024863942,0.010935253,0.010935253,-0.096174136,-0.10156667
5591,0.08981584,0.07850235,0.00011313491,0.024858106,0.01093284,0.01093284,-0.096175,-0.10156887
5592,0.08979155,0.07848439,0.00011307157,0.024853159,0.01093185,0.01093185,-0.096174724,-0.10157008
5593,0.08976757,0.07846658,0.0001130099,0.02484705,0.010928857,0.010928857,-0.09617363,-0.10157257
5594,0.089743264,0.078448564,0.000112946975,0.024842286,0.010928409,0.010928409,-0.09617482,-0.10157536
5595,0.08971943,0.07843078,0.00011288653,0.024836136,0.010924904,0.010924904,-0.09617607,-0.10157825
5596,0.08969506,0.078412786,0.000112822694,0.024831265,0.01092457,0.01092457,-0.09617711,-0.101578936
5597,0.08967117,0.07839496,0.00011276212,0.024825387,0.010921422,0.010921422,-0.096177794,-0.10158269
5598,0.08964693,0.07837704,0.00011269888,0.02482008,0.010920402,0.010920402,-0.09617636,-0.101582296
5599,0.08962298,0.078359164,0.00011263818,0.024814593,0.010918311,0.010918311,-0.096177384,-0.10158583
5600,0.089599214,0.07834129,0.00011257924,0.024809187,0.0109163355,0.0109163355,-0.0961776,-0.101589106
5601,0.0895753,0.07832344,0.00011251857,0.0248036,0.0109143555,0.0109143555,-0.09618189,-0.10159134
5602,0.08955127,0.07830554,0.000112457295,0.024798295,0.010912704,0.010912704,-0.09618192,-0.10159187
5603,0.08952745,0.0782877,0.00011239753,0.024792673,0.010910401,0.010910401,-0.0961819,-0.101594724
5604,0.089503646,0.07826986,0.00011233786,0.024787344,0.010908879,0.010908879,-0.09618264,-0.10159538
5605,0.08947958,0.07825198,0.000112276,0.024781954,0.010906797,0.010906797,-0.09618103,-0.10159537
5606,0.08945597,0.07823419,0.000112217785,0.024776163,0.0109047005,0.0109047005,-0.096181706,-0.10159841
5607,0.08943174,0.07821623,0.00011215508,0.02477124,0.010903562,0.010903562,-0.09618237,-0.10160047
5608,0.08940792,0.078198485,0.00011209438,0.024765236,0.010900477,0.010900477,-0.096183725,-0.10160245
5609,0.08938396,0.0781806,0.00011203353,0.024760282,0.010899838,0.010899838,-0.09618426,-0.101602934
5610,0.08936016,0.078162804,0.00011197356,0.02475465,0.010896653,0.010896653,-0.09618424,-0.10160629
5611,0.0893366,0.078145005,0.0001119159,0.024748972,0.0108952485,0.0108952485,-0.09618656,-0.10160748
5612,0.089312546,0.078127086,0.00011185462,0.024744082,0.010893736,0.010893736,-0.09618798,-0.101608984
5613,0.08928921,0.0781094,0.000111798094,0.024737818,0.010890566,0.010890566,-0.096187614,-0.10161008
5614,0.08926495,0.07809144,0.00011173508,0.024733244,0.010890343,0.010890343,-0.09618833,-0.101611525
5615,0.08924146,0.07807371,0.00011167747,0.024727147,0.010886274,0.010886274,-0.09618838,-0.101615235
5616,0.08921811,0.0780559,0.00011162209,0.024721866,0.010885964,0.010885964,-0.09618875,-0.101617225
5617,0.089194275,0.07803802,0.00011156251,0.024716945,0.010883607,0.010883607,-0.09619129,-0.10161764
5618,0.08917077,0.07802039,0.000111503854,0.024710475,0.010880379,0.010880379,-0.09619143,-0.10162149
5619,0.08914699,0.07800236,0.00011144619,0.0247064,0.010880776,0.010880776,-0.09619044,-0.10162145
5620,0.08912367,0.07798486,0.000111388035,0.024699103,0.01087572,0.01087572,-0.09619201,-0.10162851
5621,0.089099586,0.07796675,0.00011132836,0.024695862,0.01087788,0.01087788,-0.09619242,-0.101627216
5622,0.0890766,0.07794926,0.00011127337,0.02468845,0.010870903,0.010870903,-0.096193366,-0.101629995
5623,0.08905266,0.07793125,0.000111214125,0.02468454,0.010873394,0.010873394,-0.09619425,-0.10162927
5624,0.08902926,0.0779136,0.00011115665,0.024678048,0.01086796,0.01086796,-0.09619609,-0.101635136
5625,0.08900554,0.07789576,0.00011109775,0.02467307,0.010868344,0.010868344,-0.09619722,-0.10163528
5626,0.088982135,0.07787797,0.000111041685,0.02466799,0.010865439,0.010865439,-0.09619587,-0.101637274
5627,0.08895889,0.0778603,0.00011098583,0.024661534,0.010862718,0.010862718,-0.09619608,-0.1016395
5628,0.08893489,0.0778423,0.000110925874,0.024657635,0.010862827,0.010862827,-0.09619763,-0.10164037
5629,0.088912115,0.07782486,0.000110872556,0.024650041,0.010857293,0.010857293,-0.096196726,-0.101645276
5630,0.088888176,0.07780673,0.00011081443,0.024647206,0.010860204,0.010860204,-0.09619916,-0.101643726
5631,0.08886525,0.07778934,0.0001107591,0.024639226,0.010852369,0.010852369,-0.09619842,-0.10165169
5632,0.088841654,0.07777127,0.00011070383,0.024636017,0.01085605,0.01085605,-0.09619839,-0.10164746
5633,0.088818476,0.077753745,0.00011064728,0.024628976,0.010849081,0.010849081,-0.09619999,-0.10165372
5634,0.08879492,0.07773591,0.000110590074,0.02462439,0.010850639,0.010850639,-0.09620268,-0.10165254
5635,0.08877171,0.077718146,0.00011053563,0.024619114,0.010846709,0.010846709,-0.09620416,-0.10165374
5636,0.08874839,0.07770061,0.00011047783,0.024612494,0.01084438,0.01084438,-0.09620475,-0.101657405
5637,0.08872466,0.07768256,0.00011042094,0.024609162,0.010845008,0.010845008,-0.096206225,-0.101658165
5638,0.08870212,0.07766525,0.00011036876,0.024600906,0.010838245,0.010838245,-0.096207246,-0.10166243
5639,0.08867818,0.07764705,0.00011031128,0.024598781,0.010842698,0.010842698,-0.096207,-0.10166019
5640,0.088655576,0.077629775,0.000110258035,0.024590239,0.010833281,0.010833281,-0.09620792,-0.10166806
5641,0.08863174,0.07761167,0.00011020074,0.024587378,0.0108382255,0.0108382255,-0.09620897,-0.10166669
5642,0.08860889,0.07759422,0.0001101467,0.024580173,0.010830417,0.010830417,-0.09620937,-0.101669945
5643,0.088585764,0.0775764,0.000110093686,0.024575634,0.010832333,0.010832333,-0.09620995,-0.101669654
5644,0.08856247,0.07755869,0.00011003788,0.024570394,0.010828339,0.010828339,-0.09620993,-0.1016739
5645,0.08853972,0.07754116,0.000109985594,0.024563735,0.010826054,0.010826054,-0.09621139,-0.10167632
5646,0.08851591,0.07752312,0.0001099279,0.024560442,0.010826586,0.010826586,-0.09621276,-0.10167724
5647,0.0884935,0.07750587,0.00010987631,0.02455209,0.010819668,0.010819668,-0.09621358,-0.10168166
5648,0.088469714,0.07748766,0.00010982052,0.024550196,0.010824336,0.010824336,-0.096213885,-0.10167853
5649,0.08844755,0.077470504,0.00010977044,0.024541328,0.0108143175,0.0108143175,-0.09621416,-0.10168543
5650,0.08842379,0.07745236,0.000109714274,0.02453895,0.010820121,0.010820121,-0.096215576,-0.10168233
5651,0.08840124,0.07743504,0.000109662076,0.024531111,0.01081136,0.01081136,-0.09621549,-0.10168957
5652,0.08837814,0.07741708,0.00010961055,0.02452754,0.010814464,0.010814464,-0.0962182,-0.101689644
5653,0.0883555,0.077399604,0.00010955892,0.024520887,0.0108082,0.0108082,-0.09621672,-0.10169341
5654,0.0883321,0.07738182,0.00010950281,0.024516108,0.010809074,0.010809074,-0.096218556,-0.10169216
5655,0.088309,0.07736415,0.000109448476,0.024510622,0.010805446,0.010805446,-0.09621944,-0.10169413
5656,0.08828634,0.07734656,0.00010939774,0.024504717,0.010803494,0.010803494,-0.09622068,-0.101698
5657,0.08826313,0.077328764,0.0001093437,0.024500268,0.010802501,0.010802501,-0.09622283,-0.10169849
5658,0.088240616,0.07731133,0.000109292836,0.024493637,0.010798214,0.010798214,-0.0962235,-0.10170149
5659,0.08821739,0.07729344,0.000109239525,0.024489792,0.010799021,0.010799021,-0.0962244,-0.10170065
5660,0.08819494,0.07727605,0.00010918883,0.024482526,0.010793259,0.010793259,-0.096224785,-0.101707034
5661,0.08817176,0.0772581,0.00010913656,0.024479102,0.010795304,0.010795304,-0.09622555,-0.10170778
5662,0.08814932,0.077240765,0.00010908551,0.024471784,0.010788823,0.010788823,-0.09622571,-0.10171306
5663,0.088126205,0.07722283,0.000109033725,0.024468327,0.010791062,0.010791062,-0.09622745,-0.10171111
5664,0.08810367,0.07720548,0.00010898184,0.024461035,0.010784429,0.010784429,-0.096229345,-0.10171575
5665,0.08808077,0.07718761,0.00010893156,0.02445732,0.010786635,0.010786635,-0.096229345,-0.10171623
5666,0.08805837,0.07717022,0.00010888141,0.024450466,0.010780668,0.010780668,-0.096230134,-0.101718955
5667,0.08803514,0.077152394,0.00010882743,0.024446292,0.010781804,0.010781804,-0.0962314,-0.10171762
5668,0.088012844,0.07713492,0.000108779204,0.024440026,0.01077676,0.01077676,-0.096232526,-0.10172312
5669,0.08799004,0.07711725,0.00010872789,0.024434945,0.010776571,0.010776571,-0.096234016,-0.1017234
5670,0.08796726,0.07709962,0.000108676424,0.024429826,0.01077365,0.01077365,-0.09623329,-0.1017257
5671,0.08794482,0.07708213,0.00010862691,0.024423804,0.010770995,0.010770995,-0.09623435,-0.10172851
5672,0.087921984,0.07706438,0.000108576016,0.024419373,0.010770208,0.010770208,-0.096236646,-0.10173199
5673,0.08789961,0.07704697,0.00010852645,0.024412544,0.010765925,0.010765925,-0.09623724,-0.101734154
5674,0.08787673,0.07702912,0.000108476124,0.024408994,0.010766612,0.010766612,-0.09623899,-0.101736076
5675,0.08785451,0.07701181,0.000108427004,0.024401467,0.010760394,0.010760394,-0.09623882,-0.10174138
5676,0.08783139,0.07699388,0.00010837511,0.024398446,0.01076289,0.01076289,-0.09624131,-0.10173891
5677,0.08780953,0.076976694,0.00010832835,0.024390504,0.010755472,0.010755472,-0.09624039,-0.101743646
5678,0.087786466,0.07695873,0.00010827732,0.024387728,0.010759068,0.010759068,-0.096241444,-0.101741664
5679,0.08776467,0.07694155,0.0001082312,0.024379771,0.010750896,0.010750896,-0.09624186,-0.10174854
5680,0.08774156,0.076923594,0.000108179665,0.02437697,0.010754611,0.010754611,-0.096242405,-0.101745784
5681,0.08771938,0.07690638,0.00010813,0.024369117,0.010746657,0.010746657,-0.09624459,-0.101750605
5682,0.08769652,0.076888464,0.000108080574,0.024366166,0.010749897,0.010749897,-0.096246935,-0.10175031
5683,0.0876746,0.07687125,0.000108033484,0.02435811,0.01074229,0.01074229,-0.09624856,-0.101757415
5684,0.08765159,0.07685329,0.000107982996,0.02435565,0.010745981,0.010745981,-0.096249126,-0.10175631
5685,0.08762976,0.07683619,0.000107935695,0.024347186,0.010737453,0.010737453,-0.09624942,-0.10176157
5686,0.08760664,0.07681812,0.00010788516,0.02434533,0.010742064,0.010742064,-0.09624896,-0.10175796
5687,0.08758522,0.0768012,0.000107840126,0.024335638,0.010732017,0.010732017,-0.09625101,-0.1017647
5688,0.087561816,0.0767829,0.00010778918,0.024335487,0.010739453,0.010739453,-0.09625258,-0.10176199
5689,0.087540716,0.07676629,0.00010774424,0.02432379,0.010725495,0.010725495,-0.09625355,-0.10177074
5690,0.08751688,0.07674761,0.00010769271,0.024326222,0.010737425,0.010737425,-0.09625604,-0.10176216
5691,0.08749652,0.0767315,0.00010765014,0.024311088,0.010717624,0.010717624,-0.09625499,-0.10177769
5692,0.087471716,0.076712176,0.000107595384,0.02431804,0.010737431,0.010737431,-0.09625762,-0.101767585
5693,0.08745272,0.07669693,0.00010755786,0.024297075,0.010707517,0.010707517,-0.09625639,-0.10178444
5694,0.08742641,0.07667656,0.00010749849,0.024311313,0.010740154,0.010740154,-0.096260026,-0.101765335
5695,0.08740929,0.076662615,0.0001074667,0.024281584,0.010693932,0.010693932,-0.096259914,-0.10179675
5696,0.087380864,0.07664071,0.00010740157,0.024306418,0.01074634,0.01074634,-0.096264504,-0.10176413
5697,0.08736638,0.07662859,0.00010737794,0.024263792,0.01067629,0.01067629,-0.09625689,-0.101808645
5698,0.08733456,0.07660442,0.00010730141,0.024304353,0.010757606,0.010757606,-0.096265994,-0.10175967
5699,0.087324366,0.07659515,0.00010729218,0.024242278,0.010652157,0.010652157,-0.09625826,-0.10182257
5700,0.08728761,0.07656747,0.00010720144,0.024307387,0.010777479,0.010777479,-0.096268125,-0.101749085
5701,0.08728356,0.07656267,0.000107208885,0.024214339,0.010616963,0.010616963,-0.09625526,-0.10184506
5702,0.08723869,0.076529235,0.00010709459,0.024319109,0.01081165,0.01081165,-0.09627527,-0.101731926
5703,0.087245464,0.07653186,0.00010713604,0.02417546,0.010562501,0.010562501,-0.09625572,-0.10187709
5704,0.08718684,0.07648899,0.00010697858,0.024345834,0.010870941,0.010870941,-0.09628514,-0.10169829
5705,0.08721117,0.0765038,0.000107073734,0.024118034,0.010475342,0.010475342,-0.09625057,-0.10193153
5706,0.08712971,0.076445036,0.000106846805,0.024398873,0.010973409,0.010973409,-0.096296124,-0.10164027
5707,0.08718407,0.07648057,0.00010703503,0.024029197,0.010331421,0.010331421,-0.09624095,-0.102018595
5708,0.08706361,0.07639477,0.00010668841,0.02449916,0.01115068,0.01115068,-0.09631419,-0.101536125
5709,0.08716885,0.07646582,0.0001070303,0.02388745,0.010088748,0.010088748,-0.09621983,-0.10216281
5710,0.08698164,0.076333396,0.000106482454,0.024685746,0.011458993,0.011458993,-0.096344374,-0.101357445
5711,0.08717566,0.07646589,0.00010709767,0.023660317,0.009672965,0.009672965,-0.09618582,-0.102408186
5712,0.08687215,0.076252855,0.00010619296,0.02503271,0.011996484,0.011996484,-0.09639378,-0.10104299
5713,0.08721831,0.07649117,0.00010727134,0.023308821,0.008957441,0.008957441,-0.09612311,-0.102830954
5714,0.08671748,0.07614102,0.000105764586,0.025672384,0.012925953,0.012925953,-0.096477225,-0.10049267
5715,0.08731697,0.07655498,0.00010761992,0.022830479,0.007749272,0.007749272,-0.096013084,-0.1035401
5716,0.08650374,0.07598869,0.0001051505,0.026766395,0.014456731,0.014456731,-0.09660313,-0.09957992
5717,0.08746962,0.07665511,0.00010814514,0.022372708,0.005889342,0.005889342,-0.09584214,-0.10463512
5718,0.08627425,0.07582699,0.00010447262,0.028099032,0.01657541,0.01657541,-0.096751876,-0.09828494
5719,0.08755748,0.07670826,0.00010849226,0.02219425,0.0038449452,0.0038449452,-0.095645644,-0.1058492
5720,0.08623186,0.07579557,0.00010436288,0.02807819,0.018043024,0.018043024,-0.096795835,-0.097301945
5721,0.08731214,0.07653351,0.000107786276,0.022472234,0.0038767676,0.0038767676,-0.09561717,-0.10581122
5722,0.086571,0.07602636,0.000105446416,0.025429266,0.01597394,0.01597394,-0.096544206,-0.09843565
5723,0.086746104,0.07614782,0.00010598284,0.024315473,0.008184566,0.008184566,-0.0959205,-0.10317134
5724,0.0870261,0.07634151,0.00010684588,0.023027545,0.010401805,0.010401805,-0.096099675,-0.101858616
5725,0.08631331,0.07585436,0.000104589475,0.02656746,0.013750835,0.013750835,-0.096371,-0.09988098
5726,0.087152466,0.0764229,0.000107295695,0.022531724,0.0062188194,0.0062188194,-0.09579635,-0.10452358
5727,0.08634923,0.075866155,0.0001048307,0.02606362,0.015656967,0.015656967,-0.09650822,-0.09877166
5728,0.08682806,0.07618186,0.00010646201,0.023439454,0.007068149,0.007068149,-0.09582823,-0.10400364
5729,0.08672403,0.076101534,0.000106224936,0.02381084,0.012523419,0.012523419,-0.09621087,-0.10062519
5730,0.086405545,0.075877026,0.00010528516,0.025406545,0.0115674175,0.0115674175,-0.09611841,-0.10119784
5731,0.08695556,0.076245636,0.00010709925,0.022814892,0.0082401605,0.0082401605,-0.095859736,-0.10325057
5732,0.08631207,0.07580253,0.00010509542,0.025779804,0.014451576,0.014451576,-0.096326165,-0.09945912
5733,0.08677964,0.076116264,0.00010663378,0.023293817,0.0075620385,0.0075620385,-0.095807925,-0.10369167
5734,0.08655533,0.07596127,0.000105940664,0.024184296,0.012907572,0.012907572,-0.09619873,-0.10039199
5735,0.08641357,0.07586486,0.00010548708,0.024791833,0.010676836,0.010676836,-0.09602214,-0.10174309
5736,0.08675309,0.07609775,0.00010655343,0.023102826,0.009392511,0.009392511,-0.0959166,-0.10251525
5737,0.086249515,0.07575849,0.00010491032,0.025389226,0.013440757,0.013440757,-0.096206814,-0.1000173
5738,0.086632654,0.07602191,0.00010610748,0.023313185,0.008233669,0.008233669,-0.09581195,-0.10320851
5739,0.08638088,0.07585363,0.00010527243,0.024316773,0.012788511,0.012788511,-0.09614546,-0.10040352
5740,0.08633142,0.07582218,0.00010509237,0.02443104,0.010330647,0.010330647,-0.09596848,-0.101921014
5741,0.08654446,0.07596743,0.00010577029,0.023335788,0.010071155,0.010071155,-0.0959587,-0.10209987
5742,0.08617402,0.07571351,0.0001046051,0.025051687,0.012669,0.012669,-0.09617079,-0.10052844
5743,0.08649354,0.07592571,0.00010567832,0.023381911,0.008795555,0.008795555,-0.09589874,-0.10293422
5744,0.08626658,0.075764045,0.00010502532,0.024361735,0.012503773,0.012503773,-0.096180215,-0.10066186
5745,0.08628305,0.075766884,0.00010516166,0.024202887,0.010153219,0.010153219,-0.09600925,-0.102106325
5746,0.08641402,0.07584758,0.00010566439,0.023523789,0.01048064,0.01048064,-0.09603511,-0.10189998
5747,0.086146414,0.07565821,0.00010488205,0.024771988,0.01207199,0.01207199,-0.096149296,-0.10091172
5748,0.08639912,0.07582371,0.00010575412,0.023450838,0.009266714,0.009266714,-0.0959438,-0.10262676
5749,0.08618744,0.0756762,0.00010511238,0.024357846,0.012224287,0.012224287,-0.09616201,-0.10079618
5750,0.08622798,0.07570238,0.00010525608,0.024039261,0.010080661,0.010080661,-0.09601178,-0.10211003
5751,0.08627989,0.0757385,0.00010541394,0.023675032,0.01075647,0.01075647,-0.09607225,-0.1016993
5752,0.08607738,0.075602956,0.00010474421,0.024545081,0.011590447,0.011590447,-0.096145056,-0.10119686
5753,0.08625946,0.07572856,0.00010530905,0.023520043,0.009631341,0.009631341,-0.09601383,-0.10241425
5754,0.08606197,0.075595975,0.000104659935,0.024332067,0.011932048,0.011932048,-0.096192665,-0.10100351
5755,0.08611803,0.07563466,0.000104833714,0.023916094,0.010033421,0.010033421,-0.09606033,-0.10217413
5756,0.0861196,0.07563502,0.00010484577,0.023791973,0.010928929,0.010928929,-0.09613078,-0.101621926
5757,0.08598577,0.07554205,0.00010443722,0.024348918,0.011196739,0.011196739,-0.0961587,-0.10145897
5758,0.086123526,0.075632006,0.000104915205,0.023583047,0.009937995,0.009937995,-0.0960743,-0.10223764
5759,0.08596028,0.07551654,0.00010443737,0.02428646,0.011659601,0.011659601,-0.09621124,-0.1011829
5760,0.08603592,0.07556228,0.00010473636,0.023825957,0.010030561,0.010030561,-0.09610427,-0.10219391
5761,0.08600749,0.075536795,0.00010470697,0.023885217,0.011033027,0.011033027,-0.0961863,-0.10158543
5762,0.08593198,0.075479,0.00010452979,0.024183787,0.010876049,0.010876049,-0.096183,-0.10168519
5763,0.08602565,0.075536445,0.000104892046,0.023647975,0.010193761,0.010193761,-0.09613976,-0.10210692
5764,0.08588954,0.07543886,0.00010450682,0.024224723,0.011396884,0.011396884,-0.09623049,-0.1013607
5765,0.085962996,0.075484626,0.00010478368,0.023762833,0.010070357,0.010070357,-0.096136644,-0.10217376
5766,0.08590293,0.075441204,0.000104617255,0.02394878,0.011084286,0.011084286,-0.096215785,-0.101546325
5767,0.085862055,0.075411804,0.000104502484,0.024039965,0.010637914,0.010637914,-0.0961876,-0.10182192
5768,0.08590606,0.07544094,0.00010465117,0.023710247,0.010415882,0.010415882,-0.09617936,-0.101962
5769,0.08579293,0.075363845,0.00010429085,0.02414689,0.011149018,0.011149018,-0.096241035,-0.10152018
5770,0.085854374,0.0754047,0.00010449673,0.023725865,0.010145773,0.010145773,-0.096176356,-0.10214427
5771,0.0857776,0.0753513,0.00010426304,0.023985647,0.011073292,0.011073292,-0.09625059,-0.10158181
5772,0.08576861,0.07534286,0.00010425757,0.023920735,0.010462499,0.010462499,-0.09621271,-0.101960756
5773,0.08577813,0.07534648,0.00010431657,0.023769757,0.010590218,0.010590218,-0.096227065,-0.10187821
5774,0.08570002,0.07528976,0.00010410258,0.024055997,0.010917645,0.010917645,-0.096251495,-0.101679206
5775,0.08575003,0.0753197,0.000104303326,0.023712996,0.010258756,0.010258756,-0.09620576,-0.10208352
5776,0.08567442,0.07526386,0.00010410558,0.023991289,0.011016688,0.011016688,-0.0962637,-0.10161866
5777,0.08568891,0.07526921,0.00010419705,0.023826953,0.010369463,0.010369463,-0.09621801,-0.102014065
5778,0.08567117,0.07525283,0.000104183404,0.023821522,0.010721848,0.010721848,-0.0962482,-0.10179992
5779,0.085623644,0.07521668,0.000104069666,0.023960436,0.010719038,0.010719038,-0.09625253,-0.10180206
5780,0.08565204,0.07523227,0.0001041977,0.023723096,0.010392883,0.010392883,-0.09622935,-0.10200493
5781,0.08558126,0.075181164,0.00010400097,0.023968346,0.010914958,0.010914958,-0.09627175,-0.101687245
5782,0.085601285,0.07519204,0.00010409247,0.023762504,0.010346413,0.010346413,-0.09622943,-0.102037326
5783,0.08555987,0.07516172,0.00010398148,0.023856312,0.01079434,0.01079434,-0.09626435,-0.10176032
5784,0.085535355,0.07514298,0.00010392375,0.023867521,0.010566554,0.010566554,-0.09624839,-0.10190347
5785,0.08553787,0.07514267,0.00010395204,0.02374583,0.010527001,0.010527001,-0.096248165,-0.10192874
5786,0.08548091,0.0751019,0.00010379015,0.023918789,0.010788503,0.010788503,-0.09626806,-0.1017692
5787,0.08549764,0.0751111,0.000103865386,0.023726987,0.010385339,0.010385339,-0.096244045,-0.1020188
5788,0.08544737,0.07507446,0.00010372917,0.023868237,0.01080354,0.01080354,-0.096273184,-0.101764426
5789,0.085442066,0.07506811,0.00010373961,0.023788873,0.010470319,0.010470319,-0.09625199,-0.101970814
5790,0.08542449,0.07505299,0.00010371498,0.023773296,0.01063518,0.01063518,-0.0962639,-0.10186952
5791,0.08538772,0.075024836,0.00010362884,0.023852274,0.010657215,0.010657215,-0.096266635,-0.101855144
5792,0.08539448,0.07502603,0.00010368452,0.023717748,0.010466693,0.010466693,-0.096252196,-0.10197091
5793,0.085346974,0.07499043,0.00010356548,0.023851655,0.010757507,0.010757507,-0.09627323,-0.10179089
5794,0.085350215,0.07498953,0.000103606886,0.023732468,0.010442709,0.010442709,-0.096251,-0.10198359
5795,0.0853178,0.07496427,0.00010353527,0.023791173,0.010698035,0.010698035,-0.09626875,-0.101827316
5796,0.08529847,0.0749483,0.00010350165,0.023782466,0.010552278,0.010552278,-0.096258365,-0.10191724
5797,0.08528854,0.07493891,0.000103496306,0.023726128,0.010558941,0.010558941,-0.09626101,-0.101914965
5798,0.085250326,0.074910246,0.00010340079,0.023810081,0.010673217,0.010673217,-0.09627114,-0.1018476
5799,0.08525023,0.074907765,0.00010342465,0.023703016,0.010471287,0.010471287,-0.09625664,-0.101973884
5800,0.08521152,0.07487892,0.00010332598,0.023788126,0.010699745,0.010699745,-0.09627211,-0.101834394
5801,0.08520319,0.074870616,0.000103325794,0.023723576,0.0104947295,0.0104947295,-0.096257664,-0.101958044
5802,0.085179195,0.0748517,0.00010327498,0.023736604,0.010627455,0.010627455,-0.09626807,-0.10187919
5803,0.08515426,0.074832134,0.00010322127,0.023754787,0.010585063,0.010585063,-0.096264705,-0.10190347
5804,0.08514537,0.074823335,0.00010322036,0.0236943,0.010531404,0.010531404,-0.096261226,-0.10193591
5805,0.08511075,0.07479699,0.000103137565,0.023762126,0.010655053,0.010655053,-0.09627328,-0.101861484
5806,0.08510544,0.07479058,0.00010314857,0.02368435,0.01048934,0.01048934,-0.09625786,-0.10196552
5807,0.085074075,0.074766375,0.00010307696,0.023736507,0.010651937,0.010651937,-0.09627337,-0.10186576
5808,0.085060656,0.0747543,0.00010306361,0.023700064,0.010521452,0.010521452,-0.09626336,-0.1019441
5809,0.08504066,0.07473769,0.00010302969,0.023696778,0.010590622,0.010590622,-0.096267894,-0.10190318
5810,0.08501554,0.07471786,0.00010297684,0.023717051,0.010585203,0.010585203,-0.09626898,-0.10190571
5811,0.08500485,0.07470757,0.000102972794,0.023667634,0.010526801,0.010526801,-0.096264005,-0.101942316
5812,0.084974214,0.07468406,0.00010290151,0.023715274,0.010625228,0.010625228,-0.09627044,-0.10188381
5813,0.08496438,0.07467449,0.00010289894,0.02366079,0.010505022,0.010505022,-0.09626527,-0.10195774
5814,0.08493705,0.07465317,0.000102838785,0.023692446,0.010614578,0.010614578,-0.096272476,-0.10189062
5815,0.08492075,0.07463936,0.000102813894,0.023669196,0.010530065,0.010530065,-0.09627034,-0.10194302
5816,0.08490128,0.07462333,0.00010277952,0.023662424,0.010569262,0.010569262,-0.09627159,-0.10192002
5817,0.08487738,0.07460441,0.00010272971,0.023676906,0.010571611,0.010571611,-0.09627136,-0.101918064
5818,0.08486415,0.07459248,0.00010271669,0.023640094,0.01052572,0.01052572,-0.09627231,-0.10194751
5819,0.08483697,0.074571185,0.000102657796,0.023671923,0.010595655,0.010595655,-0.09627716,-0.10190803
5820,0.08482403,0.074559614,0.000102644175,0.023632372,0.010510833,0.010510833,-0.09626994,-0.10195832
5821,0.084798895,0.07453985,0.00010259047,0.0236534,0.010586611,0.010586611,-0.096276395,-0.10191325
5822,0.08478221,0.07452548,0.00010256727,0.023634622,0.010525901,0.010525901,-0.09627338,-0.101949565
5823,0.08476253,0.074509226,0.00010253305,0.023629734,0.010554825,0.010554825,-0.09627748,-0.101934634
5824,0.084740594,0.07449133,0.00010249265,0.023637153,0.010552595,0.010552595,-0.09627798,-0.101937
5825,0.08472524,0.07447807,0.00010247173,0.023610564,0.010522681,0.010522681,-0.09627743,-0.10195396
5826,0.0847005,0.07445831,0.00010242192,0.023631616,0.010569073,0.010569073,-0.09628448,-0.10192823
5827,0.08468623,0.0744456,0.00010240631,0.02360082,0.010508382,0.010508382,-0.09627928,-0.10196516
5828,0.08466236,0.07442651,0.000102358514,0.0236171,0.010564317,0.010564317,-0.09628447,-0.10193368
5829,0.084645644,0.07441218,0.000102334656,0.023598412,0.010514106,0.010514106,-0.09628265,-0.10196554
5830,0.08462523,0.07439539,0.00010229844,0.02359788,0.010542735,0.010542735,-0.09628486,-0.10194694
5831,0.0846048,0.0743786,0.00010226194,0.023597429,0.0105303265,0.0105303265,-0.09628594,-0.101954855
5832,0.08458781,0.07436412,0.000102236925,0.023580123,0.010517957,0.010517957,-0.09628626,-0.10196331
5833,0.084564894,0.07434555,0.00010219342,0.023592787,0.01054343,0.01054343,-0.09628955,-0.10194789
5834,0.08454946,0.07433212,0.000102173355,0.023567803,0.010501259,0.010501259,-0.096287236,-0.10197435
5835,0.084525965,0.074313395,0.00010212572,0.023581801,0.0105439415,0.0105439415,-0.09629166,-0.10195124
5836,0.08450957,0.07429935,0.000102102196,0.023561316,0.010498889,0.010498889,-0.096290454,-0.101977445
5837,0.08448835,0.07428186,0.000102064936,0.023566332,0.010531359,0.010531359,-0.09629579,-0.1019614
5838,0.08446971,0.07426629,0.000102034224,0.023557363,0.010506439,0.010506439,-0.0962947,-0.10197545
5839,0.08445059,0.07425041,0.000102001824,0.023550745,0.010513206,0.010513206,-0.09629602,-0.1019719
5840,0.08443011,0.07423341,0.00010196703,0.02355227,0.010514324,0.010514324,-0.0962978,-0.101969965
5841,0.08441254,0.07421869,0.00010193848,0.02353701,0.010497306,0.010497306,-0.096298456,-0.10198275
5842,0.08439093,0.07420093,0.000101900005,0.023544164,0.010518059,0.010518059,-0.096301354,-0.10197008
5843,0.08437427,0.074186526,0.00010187744,0.023526706,0.010488467,0.010488467,-0.09630122,-0.10199114
5844,0.08435255,0.07416889,0.00010183665,0.023532981,0.0105140135,0.0105140135,-0.09630314,-0.10197461
5845,0.08433527,0.074154,0.00010181271,0.023519102,0.010486339,0.010486339,-0.09630214,-0.101993956
5846,0.08431485,0.074137196,0.00010177658,0.023519672,0.010503712,0.010503712,-0.09630553,-0.101985775
5847,0.08429592,0.07412141,0.00010174513,0.023512712,0.01048898,0.01048898,-0.0963065,-0.101995565
5848,0.08427691,0.074105486,0.000101714206,0.023506366,0.010490896,0.010490896,-0.09630675,-0.10199387
5849,0.084256925,0.0740889,0.000101680205,0.023505503,0.010491529,0.010491529,-0.096308425,-0.10199456
5850,0.08423915,0.07407371,0.00010165437,0.023494087,0.0104798395,0.0104798395,-0.09631018,-0.10200081
5851,0.08421817,0.07405657,0.00010161591,0.023497164,0.0104918685,0.0104918685,-0.09631221,-0.1019947
5852,0.084200814,0.07404174,0.00010159071,0.023483379,0.010471273,0.010471273,-0.09631198,-0.10200802
5853,0.08417962,0.0740245,0.00010155122,0.023487056,0.01048861,0.01048861,-0.09631528,-0.101998426
5854,0.0841621,0.07400954,0.00010152561,0.023473982,0.010466758,0.010466758,-0.096314386,-0.10201234
5855,0.084141634,0.073992565,0.00010149071,0.023475992,0.010482346,0.010482346,-0.09631681,-0.10200316
5856,0.08412335,0.07397733,0.00010146024,0.023465326,0.010464266,0.010464266,-0.09631927,-0.10201603
5857,0.084103495,0.07396074,0.000101427555,0.0234645,0.010474459,0.010474459,-0.09632125,-0.10201189
5858,0.08408499,0.07394506,0.00010139931,0.023457142,0.010462605,0.010462605,-0.096321866,-0.10201961
5859,0.08406598,0.07392901,0.000101369675,0.023452558,0.010465505,0.010465505,-0.09632535,-0.10201818
5860,0.084046684,0.073912814,0.000101338694,0.023449069,0.010462395,0.010462395,-0.096324876,-0.102020696
5861,0.08402835,0.0738972,0.00010131151,0.023441177,0.010456559,0.010456559,-0.096325316,-0.102025256
5862,0.08400832,0.07388069,0.000101276375,0.023440028,0.010460517,0.010460517,-0.096328296,-0.10202261
5863,0.08399021,0.07386529,0.0001012492,0.023430383,0.010449282,0.010449282,-0.096329615,-0.10203121
5864,0.08397023,0.07384865,0.000101215766,0.023430504,0.010457251,0.010457251,-0.09633084,-0.102027014
5865,0.08395246,0.073833376,0.000101190846,0.023420453,0.010443285,0.010443285,-0.09633297,-0.102037616
5866,0.08393249,0.073816754,0.000101157384,0.023420306,0.01045227,0.01045227,-0.09633353,-0.102032974
5867,0.083914384,0.07380135,0.000101130296,0.023410982,0.010438996,0.010438996,-0.09633512,-0.10203987
5868,0.08389463,0.07378491,0.00010109722,0.02340961,0.010446112,0.010446112,-0.09633668,-0.10203895
5869,0.08387622,0.07376933,0.00010106894,0.023401905,0.010435664,0.010435664,-0.09633667,-0.10204573
5870,0.08385679,0.07375312,0.0001010367,0.023398692,0.010439064,0.010439064,-0.096338704,-0.10204425
5871,0.083838105,0.07373727,0.000101008314,0.023392886,0.010432695,0.010432695,-0.096340045,-0.10204947
5872,0.083819285,0.073721364,0.00010097919,0.023387723,0.010432085,0.010432085,-0.09634256,-0.10204961
5873,0.083800316,0.07370525,0.0001009507,0.023384036,0.010429867,0.010429867,-0.09634266,-0.10205105
5874,0.08378187,0.073689625,0.00010092241,0.023376679,0.010424508,0.010424508,-0.09634565,-0.10205544
5875,0.08376245,0.073673226,0.000100892285,0.023375148,0.010427171,0.010427171,-0.09634695,-0.10205501
5876,0.08374436,0.07365793,0.00010086434,0.023365622,0.010416999,0.010416999,-0.09634965,-0.102063894
5877,0.0837248,0.073641285,0.000100835154,0.023366123,0.010424549,0.010424549,-0.09635093,-0.10205915
5878,0.08370705,0.07362618,0.000100808706,0.023355082,0.010409633,0.010409633,-0.09635238,-0.10206932
5879,0.08368701,0.07360938,0.00010077625,0.02335667,0.010420821,0.010420821,-0.09635346,-0.1020633
5880,0.08366975,0.07359441,0.00010075336,0.02334477,0.010403618,0.010403618,-0.096355766,-0.10207424
5881,0.08364979,0.07357758,0.0001007221,0.023346772,0.010416464,0.010416464,-0.09635927,-0.10206701
5882,0.083632335,0.0735626,0.00010069739,0.023335004,0.010398373,0.010398373,-0.0963584,-0.102079466
5883,0.083612174,0.073545836,0.000100663376,0.023336565,0.01041075,0.01041075,-0.0963618,-0.10207286
5884,0.08359472,0.07353079,0.00010063927,0.023325393,0.0103935255,0.0103935255,-0.09636203,-0.10208503
5885,0.083575055,0.07351417,0.00010060885,0.02332609,0.010404746,0.010404746,-0.09636521,-0.10207888
5886,0.08355731,0.07349899,0.00010058318,0.02331611,0.010389431,0.010389431,-0.096365444,-0.102089554
5887,0.08353789,0.0734825,0.000100553894,0.023315545,0.010398019,0.010398019,-0.09636806,-0.102085
5888,0.083519846,0.07346711,0.00010052733,0.023306841,0.010385535,0.010385535,-0.09636947,-0.10209261
5889,0.0835007,0.07345083,0.00010049861,0.023304954,0.010391364,0.010391364,-0.096371055,-0.10208957
5890,0.08348288,0.07343534,0.00010047539,0.023297317,0.010381811,0.010381811,-0.09637113,-0.102099866
5891,0.08346365,0.073419176,0.00010044473,0.023294792,0.010385187,0.010385187,-0.09637326,-0.10209921
5892,0.08344552,0.07340363,0.000100418896,0.023287503,0.010377052,0.010377052,-0.09637397,-0.102103524
5893,0.0834265,0.07338746,0.00010039041,0.023284826,0.010379464,0.010379464,-0.09637678,-0.10210215
5894,0.08340835,0.07337197,0.000100363766,0.02327752,0.010371648,0.010371648,-0.096376985,-0.10210849
5895,0.08338931,0.07335577,0.00010033537,0.023275323,0.010374308,0.010374308,-0.09638043,-0.102107786
5896,0.083371684,0.0733404,0.00010031283,0.023267025,0.010365499,0.010365499,-0.09638075,-0.10211189
5897,0.08335202,0.07332399,0.00010028037,0.023265976,0.010370316,0.010370316,-0.09638356,-0.102111116
5898,0.083334565,0.073308796,0.00010025773,0.023256138,0.010358404,0.010358404,-0.09638547,-0.10211998
5899,0.08331514,0.07329224,0.00010022901,0.023257053,0.010366836,0.010366836,-0.09638915,-0.1021154
5900,0.083297886,0.07327732,0.0001002057,0.023245305,0.010351078,0.010351078,-0.09639095,-0.102127686
5901,0.08327788,0.07326047,0.00010017412,0.023248183,0.010363626,0.010363626,-0.09639309,-0.10212026
5902,0.08326138,0.073245846,0.000100155325,0.023234276,0.010343481,0.010343481,-0.09639349,-0.10213322
5903,0.08324108,0.07322873,0.00010012349,0.023239344,0.010360661,0.010360661,-0.096395135,-0.10212263
5904,0.08322478,0.073214404,0.00010010374,0.023223376,0.0103354,0.0103354,-0.096395716,-0.10213969
5905,0.0832039,0.07319699,0.000100069075,0.023230368,0.010357492,0.010357492,-0.096399054,-0.10212742
5906,0.08318821,0.07318294,0.00010005271,0.023212332,0.010327956,0.010327956,-0.09639687,-0.10214409
5907,0.08316714,0.073165245,0.000100018995,0.023221834,0.010354528,0.010354528,-0.09640343,-0.1021308
5908,0.0831518,0.0731516,0.000100002006,0.023200799,0.010319541,0.010319541,-0.09640133,-0.10215136
5909,0.08313008,0.07313343,9.996647e-05,0.023213748,0.0103527,0.0103527,-0.096405394,-0.102132745
5910,0.08311567,0.07312031,9.995355e-05,0.023188895,0.010309882,0.010309882,-0.09640427,-0.10216015
5911,0.08309309,0.07310161,9.991478e-05,0.023206206,0.01035169,0.01035169,-0.09641059,-0.10213538
5912,0.08307968,0.073089205,9.9904726e-05,0.023176162,0.010298926,0.010298926,-0.09640785,-0.10216858
5913,0.08305592,0.07306964,9.986284e-05,0.023199769,0.010352432,0.010352432,-0.09641479,-0.10213739
5914,0.08304403,0.073058255,9.9857774e-05,0.023162125,0.0102858,0.0102858,-0.09641242,-0.102178104
5915,0.08301857,0.07303748,9.981088e-05,0.023194961,0.01035612,0.01035612,-0.09641829,-0.10213755
5916,0.08300894,0.07302761,9.981326e-05,0.02314584,0.010268788,0.010268788,-0.096414715,-0.10219306
5917,0.0829805,0.07300497,9.9755285e-05,0.02319284,0.010365052,0.010365052,-0.09642413,-0.10213439
5918,0.08297434,0.07299737,9.9769684e-05,0.0231266,0.010246116,0.010246116,-0.0964158,-0.102207385
5919,0.0829419,0.072971955,9.969944e-05,0.023194576,0.010380311,0.010380311,-0.0964287,-0.10212652
5920,0.082940795,0.07296781,9.97298e-05,0.023102457,0.010214618,0.010214618,-0.09641662,-0.10222904
5921,0.0829023,0.072938174,9.96412e-05,0.023202678,0.010406914,0.010406914,-0.09643612,-0.10211323
5922,0.082908764,0.07293926,9.9695055e-05,0.023071006,0.010169445,0.010169445,-0.09641817,-0.10225808
5923,0.08286036,0.07290313,9.9572346e-05,0.02322012,0.010450321,0.010450321,-0.096441746,-0.102090724
5924,0.08287896,0.07291227,9.966697e-05,0.023027988,0.010103335,0.010103335,-0.09641894,-0.10230119
5925,0.08281584,0.07286614,9.949701e-05,0.023253463,0.010519948,0.010519948,-0.09645365,-0.10205011
5926,0.08285343,0.07288788,9.965548e-05,0.022966618,0.010003373,0.010003373,-0.096415706,-0.102359585
5927,0.08276662,0.07282587,9.940747e-05,0.023313098,0.010632976,0.010632976,-0.09646554,-0.1019812
5928,0.08283359,0.07286777,9.965816e-05,0.022875102,0.009847692,0.009847692,-0.09640483,-0.10245763
5929,0.0827091,0.07278015,9.928947e-05,0.023417493,0.010818052,0.010818052,-0.09648201,-0.101874374
5930,0.082824916,0.07285473,9.970186e-05,0.022736592,0.009599962,0.009599962,-0.09639053,-0.10260714
5931,0.082638726,0.07272552,9.913207e-05,0.023599312,0.01112166,0.01112166,-0.096510775,-0.101692475
5932,0.082833365,0.07285332,9.980042e-05,0.022525387,0.0091994135,0.0091994135,-0.09636429,-0.10285019
5933,0.082546696,0.07265613,9.890561e-05,0.02391698,0.011622878,0.011622878,-0.09655163,-0.10139385
5934,0.08286989,0.072870836,9.999053e-05,0.02221432,0.00854808,0.00854808,-0.09631764,-0.10324262
5935,0.08242029,0.07256398,9.8563025e-05,0.024467748,0.012442208,0.012442208,-0.09661369,-0.10089935
5936,0.08294746,0.07291609,0.00010031376,0.02179989,0.007505896,0.007505896,-0.0962367,-0.10386662
5937,0.08224949,0.07244219,9.807308e-05,0.025371527,0.013732995,0.013732995,-0.096704915,-0.10011479
5938,0.08306899,0.072990365,0.00010078623,0.021375028,0.0059489296,0.0059489296,-0.09611429,-0.10480189
5939,0.08205353,0.07230424,9.7492884e-05,0.02655827,0.015527224,0.015527224,-0.09681921,-0.09900586
5940,0.08317492,0.07305317,0.000101217454,0.021141225,0.004092707,0.004092707,-0.09596181,-0.10591395
5941,0.0819446,0.072226346,9.718257e-05,0.027123883,0.017173022,0.017173022,-0.09688595,-0.09793721
5942,0.08308888,0.07298735,0.00010101536,0.021189572,0.0032631035,0.0032631035,-0.09587361,-0.106402144
5943,0.08210353,0.07232804,9.775491e-05,0.025587456,0.016691133,0.016691133,-0.09677412,-0.09813137
5944,0.08269793,0.07272301,9.974922e-05,0.02209787,0.005603329,0.005603329,-0.09599903,-0.104940034
5945,0.082485825,0.0725816,9.9042256e-05,0.022938307,0.012745394,0.012745394,-0.096472666,-0.100543834
5946,0.08223186,0.072411634,9.82022e-05,0.024262274,0.010563608,0.010563608,-0.09633201,-0.10193072
5947,0.082781695,0.07277401,0.00010007686,0.02160723,0.007870911,0.007870911,-0.09616053,-0.10364392
5948,0.082017675,0.072258085,9.759587e-05,0.025483627,0.014427163,0.014427163,-0.09660772,-0.09964083
5949,0.08275627,0.072737664,0.000100186124,0.021593327,0.005777417,0.005777417,-0.096018724,-0.10499329
5950,0.082168594,0.072335176,9.833419e-05,0.024299474,0.014472446,0.014472446,-0.096567184,-0.099588595
5951,0.08243967,0.07250405,9.9356184e-05,0.022717958,0.007814309,0.007814309,-0.09610103,-0.10367762
5952,0.082481965,0.07252439,9.957573e-05,0.022463359,0.011085391,0.011085391,-0.09629875,-0.10163327
5953,0.08212577,0.07228289,9.8428776e-05,0.02433378,0.011718375,0.011718375,-0.096334636,-0.101246074
5954,0.08262718,0.07261219,0.00010014992,0.021780752,0.0077470047,0.0077470047,-0.09607651,-0.10372405
5955,0.082065,0.07223749,9.8275086e-05,0.024495153,0.013734168,0.013734168,-0.09647221,-0.10002645
5956,0.08246869,0.07250378,9.964905e-05,0.022206787,0.007444732,0.007444732,-0.096060775,-0.10391908
5957,0.08223571,0.0723497,9.886008e-05,0.02318788,0.0123822205,0.0123822205,-0.09636843,-0.1008311
5958,0.08216681,0.0723055,9.861314e-05,0.02341711,0.009975365,0.009975365,-0.096196145,-0.10229998
5959,0.08239786,0.07246107,9.936796e-05,0.022160908,0.009480797,0.009480797,-0.096156925,-0.10259417
5960,0.08199005,0.07219267,9.797375e-05,0.024152854,0.012468371,0.012468371,-0.09634827,-0.10074108
5961,0.08236153,0.07243933,9.922196e-05,0.022105902,0.008020797,0.008020797,-0.09606789,-0.10351605
5962,0.082043394,0.07222676,9.816629e-05,0.023572758,0.012589543,0.012589543,-0.09637655,-0.10069735
5963,0.08216179,0.07230074,9.8610515e-05,0.022847043,0.009106277,0.009106277,-0.09616654,-0.10287987
5964,0.08220087,0.07232019,9.880679e-05,0.022592263,0.010646927,0.010646927,-0.09627973,-0.10194158
5965,0.08198664,0.07216972,9.816924e-05,0.02367523,0.011237145,0.011237145,-0.09632948,-0.10158763
5966,0.08226531,0.07234468,9.92063e-05,0.022210268,0.0088568125,0.0088568125,-0.09618292,-0.10306839
5967,0.08196898,0.072139055,9.8299206e-05,0.0236583,0.0121968705,0.0121968705,-0.0963974,-0.10099084
5968,0.08216758,0.07226222,9.9053635e-05,0.022540752,0.008861775,0.008861775,-0.09618259,-0.103045925
5969,0.08206838,0.072191015,9.877372e-05,0.022955725,0.0112948995,0.0112948995,-0.096336484,-0.10151988
5970,0.08200089,0.07214371,9.857175e-05,0.023217779,0.010300433,0.010300433,-0.09627627,-0.10212835
5971,0.082138434,0.072234355,9.904077e-05,0.02241976,0.009711053,0.009711053,-0.096248545,-0.10249409
5972,0.08190103,0.07207834,9.822686e-05,0.023528751,0.011537277,0.011537277,-0.096379116,-0.101372235
5973,0.08208664,0.072202735,9.883901e-05,0.02243165,0.009030074,0.009030074,-0.096230835,-0.10294053
5974,0.08191136,0.0720877,9.823665e-05,0.023189317,0.011459827,0.011459827,-0.09640052,-0.1014416
5975,0.08194906,0.07211242,9.8366436e-05,0.022864891,0.009688168,0.009688168,-0.09629455,-0.10254361
5976,0.08196687,0.07212243,9.8444376e-05,0.022669654,0.010377782,0.010377782,-0.09634759,-0.10211575
5977,0.0818331,0.072030716,9.802383e-05,0.023275856,0.010808618,0.010808618,-0.09638304,-0.10184741
5978,0.081975855,0.07212043,9.855426e-05,0.022460442,0.009446687,0.009446687,-0.09630205,-0.102695115
5979,0.08180708,0.072002776,9.804305e-05,0.023256116,0.011273782,0.011273782,-0.096430294,-0.10156713
5980,0.081911,0.07206463,9.8463635e-05,0.02264432,0.009448567,0.009448567,-0.09632416,-0.10270677
5981,0.0818493,0.072016425,9.8328754e-05,0.022897292,0.010783916,0.010783916,-0.096419424,-0.101886004
5982,0.081818506,0.07198851,9.830002e-05,0.022997696,0.01018275,0.01018275,-0.09639258,-0.10226454
5983,0.081885315,0.072025746,9.859572e-05,0.022589978,0.009942085,0.009942085,-0.096385196,-0.10241726
5984,0.08175891,0.07193602,9.82289e-05,0.023173256,0.010853087,0.010853087,-0.09645038,-0.101850204
5985,0.08186059,0.07199833,9.8622615e-05,0.022560436,0.009530009,0.009530009,-0.09636842,-0.10266758
5986,0.0817506,0.07192222,9.828384e-05,0.023030492,0.0108848475,0.0108848475,-0.09646078,-0.101823375
5987,0.08178091,0.07194004,9.840871e-05,0.022766761,0.00979759,0.00979759,-0.09639837,-0.102497764
5988,0.08176276,0.07192658,9.836179e-05,0.022753956,0.010362605,0.010362605,-0.096442334,-0.102153875
5989,0.081695825,0.07188113,9.814691e-05,0.022995178,0.01037232,0.01037232,-0.09645155,-0.102154836
5990,0.08175376,0.07191749,9.836271e-05,0.022592837,0.009817542,0.009817542,-0.09642731,-0.10250731
5991,0.08164873,0.07184545,9.8032826e-05,0.02303819,0.010708078,0.010708078,-0.09649117,-0.101960085
5992,0.08170809,0.07188082,9.827273e-05,0.022635601,0.00968986,0.00968986,-0.09643239,-0.10259681
5993,0.08164274,0.071833074,9.809665e-05,0.02288525,0.0105714435,0.0105714435,-0.09649432,-0.10204948
5994,0.08164254,0.07182781,9.814735e-05,0.022802515,0.0099894265,0.0099894265,-0.09645978,-0.10240784
5995,0.081648365,0.071825966,9.822395e-05,0.02269552,0.01015734,0.01015734,-0.09647415,-0.1023047
5996,0.08158768,0.07178029,9.807396e-05,0.022934873,0.010383918,0.010383918,-0.09648863,-0.10216063
5997,0.08163452,0.07180578,9.828739e-05,0.022614012,0.009834808,0.009834808,-0.09645907,-0.102504104
5998,0.08155881,0.07175083,9.807979e-05,0.022925513,0.0105408365,0.0105408365,-0.09650798,-0.10206828
5999,0.08159172,0.07176792,9.8238015e-05,0.02266863,0.009825485,0.009825485,-0.09646592,-0.102516


==> PINNs-example2/adaptive_pinn_ex1_points.csv <==
N_points,xpoints,ypoints,Est,Est_prime
0,0.0,0.0,-0.0022763093,0.00096486544
1,3.14,0.0,-0.00060547265,0.001464506
2,3.14,3.14,-0.0027183087,-0.0016742215
3,0.0,3.14,-0.00091769866,-0.0014311717
4,1.57,1.57,1.0339324,0.9667708
5,1.57,0.0,-0.028279644,-0.022065425
6,3.14,1.57,-0.01814016,-0.016164484
7,0.0,1.57,-0.03518667,-0.027297143
8,1.57,3.14,-0.018801251,-0.017740406
9,0.785,0.785,0.20410174,0.18346214
10,2.355,0.785,0.20176086,0.17498596
11,2.355,2.355,0.20762102,0.18754111
12,0.785,2.355,0.20069471,0.19139996
13,0.785,0.0,-0.01771658,-0.014837488
14,1.57,0.785,0.47240385,0.4227248
15,0.785,1.57,0.47201496,0.4454512
16,0.785,3.14,-0.013661048,-0.013261093
17,0.0,0.785,-0.018867677,-0.014381654
18,3.14,0.785,-0.008307211,-0.006134779
19,2.355,0.0,-0.011441917,-0.008944521
20,2.355,1.57,0.47276914,0.4284105
21,2.355,3.14,-0.009110546,-0.007994559
22,0.0,2.355,-0.017835023,-0.01784658
23,3.14,2.355,-0.012014092,-0.010504778
24,1.57,2.355,0.47658625,0.44947585
25,0.3925,0.3925,0.0017784201,0.0026476644
26,1.1775,0.3925,0.08513142,0.06735201
27,1.1775,1.1775,0.728031,0.6752877
28,0.3925,1.1775,0.08389741,0.07878364
29,1.9625,0.3925,0.089303255,0.070812136
30,2.7475,0.3925,0.007744794,0.008389587
31,2.7475,1.1775,0.090633996,0.07733603
32,1.9625,1.1775,0.71615434,0.653343
33,1.9625,1.9625,0.7258881,0.67522764
34,2.7475,1.9625,0.09000804,0.0762655
35,2.7475,2.7475,0.009384229,0.008076283
36,1.9625,2.7475,0.094691634,0.08739297
37,0.3925,1.9625,0.08446435,0.081268296
38,1.1775,1.9625,0.7145907,0.6766625
39,1.1775,2.7475,0.09356104,0.08879558
40,0.3925,2.7475,0.002245849,0.0020604208
41,3.14,2.7475,-0.0065648337,-0.005329953
42,0.0,2.7475,-0.006909813,-0.009099462
43,2.7475,2.355,0.04706756,0.03948658
44,0.3925,2.355,0.038995378,0.03774295
45,1.9625,2.355,0.39298776,0.36522824
46,2.355,1.9625,0.38994977,0.354077
47,2.355,1.1775,0.38734642,0.3464176
48,1.57,1.9625,0.86739725,0.81645846
49,2.7475,0.785,0.045150705,0.038761057
50,0.785,2.7475,0.04333882,0.04122409
51,2.7475,0.0,-0.0039238953,-0.0024064444
52,3.14,1.9625,-0.016915284,-0.015133858
53,2.355,0.3925,0.044142544,0.035249796
54,1.9625,3.14,-0.014815623,-0.013661944
55,0.0,1.9625,-0.02960999,-0.025103867
56,0.3925,0.0,-0.008105222,-0.0065648193
57,2.7475,1.57,0.11085157,0.09467865
58,0.3925,0.785,0.039865483,0.037009627
59,0.785,0.3925,0.039061904,0.03079163
60,0.3925,1.57,0.104926795,0.099956326
61,0.0,0.3925,-0.008467906,-0.006243005
62,1.1775,0.0,-0.026526578,-0.021223068
63,1.57,1.1775,0.86487496,0.79768705
64,3.14,0.3925,-0.003249967,-0.00091988884
65,1.57,0.3925,0.10891839,0.0868392
66,1.1775,1.57,0.86508965,0.8136246
67,0.3925,3.14,-0.0070987265,-0.0071469946
68,2.7475,3.14,-0.0048127472,-0.0037656697
69,1.1775,0.785,0.3916872,0.3519514
70,1.9625,1.57,0.86701393,0.80218196
71,3.14,1.1775,-0.014450941,-0.012366399
72,1.9625,0.785,0.3857148,0.3410887
73,0.785,1.1775,0.3928423,0.3651419
74,0.0,1.1775,-0.030266892,-0.022776743
75,1.9625,0.0,-0.021487165,-0.016785111
76,1.1775,3.14,-0.018291242,-0.01749342
77,2.355,2.7475,0.04975142,0.044630483
78,1.57,2.7475,0.11579153,0.108847484
79,0.785,1.9625,0.38304612,0.3641125
80,1.1775,2.355,0.38945624,0.36994302
81,0.19625,0.19625,-0.008227939,-0.0043902798
82,0.58875,0.19625,-0.006715806,-0.0063838847
83,0.58875,0.58875,0.058933835,0.051701568
84,0.19625,0.58875,-0.006126213,-0.00331036
85,0.98125,0.19625,-0.0012065377,-0.0059183314
86,1.37375,0.19625,0.005892087,-0.0023459736
87,1.37375,0.58875,0.25741324,0.22326443
88,0.98125,0.58875,0.16824186,0.14576827
89,0.98125,0.98125,0.44661233,0.40954098
90,1.37375,0.98125,0.6552888,0.59926987
91,1.37375,1.37375,0.94954246,0.8858349
92,0.98125,1.37375,0.6565564,0.6150341
93,0.19625,0.98125,-0.001715837,-4.620105e-05
94,0.58875,0.98125,0.16896117,0.15529269
95,0.58875,1.37375,0.25656265,0.24102922
96,0.19625,1.37375,0.0018976256,0.002992358
97,1.76625,0.19625,0.008885957,0.00075373054
98,2.15875,0.19625,0.005158361,0.0007877713
99,2.15875,0.58875,0.16886258,0.14335425
100,1.76625,0.58875,0.2574073,0.22184452
101,2.55125,0.19625,-0.0003545778,0.00035820203
102,2.94375,0.19625,-0.0024912856,0.00080301275
103,2.94375,0.58875,0.001138987,0.0029442734
104,2.55125,0.58875,0.06222575,0.05266717
105,2.55125,0.98125,0.16990465,0.14786063
106,2.94375,0.98125,0.007302708,0.005891241
107,2.94375,1.37375,0.0119186025,0.00788218
108,2.55125,1.37375,0.25834686,0.22874236
109,1.76625,0.98125,0.64794946,0.5877659
110,2.15875,0.98125,0.4365766,0.39000866
111,2.15875,1.37375,0.650182,0.5932359
112,1.76625,1.37375,0.9452941,0.8749287
113,1.76625,1.76625,0.951214,0.888885
114,2.15875,1.76625,0.6542472,0.60204154
115,2.15875,2.15875,0.44374698,0.408438
116,1.76625,2.15875,0.6562526,0.615305
117,2.55125,1.76625,0.25790206,0.22931826
118,2.94375,1.76625,0.010992847,0.0063228235
119,2.94375,2.15875,0.005939508,0.0027402416
120,2.55125,2.15875,0.17211927,0.15225154
121,2.55125,2.55125,0.067372896,0.059172772
122,2.94375,2.55125,-1.7867424e-05,-0.00072496105
123,2.94375,2.94375,-0.0038644653,-0.0028487858
124,2.55125,2.94375,0.0020839004,0.0020838394
125,1.76625,2.55125,0.26297283,0.24611431
126,2.15875,2.55125,0.17527328,0.16042809
127,2.15875,2.94375,0.00962814,0.008680511
128,1.76625,2.94375,0.0144000035,0.013178948
129,0.19625,1.76625,0.0025149807,0.0035182387
130,0.58875,1.76625,0.25450665,0.24184863
131,0.58875,2.15875,0.16558948,0.15823466
132,0.19625,2.15875,-0.0018669404,-0.00093512796
133,0.98125,1.76625,0.6465712,0.6117151
134,1.37375,1.76625,0.9447787,0.8899095
135,1.37375,2.15875,0.65104115,0.61605936
136,0.98125,2.15875,0.4351618,0.4136757
137,0.98125,2.55125,0.17184581,0.16365713
138,1.37375,2.55125,0.26327714,0.24934982
139,1.37375,2.94375,0.013124445,0.012197642
140,0.98125,2.94375,0.004841866,0.004387658
141,0.19625,2.55125,-0.006788863,-0.0062310463
142,0.58875,2.55125,0.05901489,0.056451946
143,0.58875,2.94375,-0.004164514,-0.004278769
144,0.19625,2.94375,-0.00654299,-0.0065670423
145,1.1775,2.15875,0.56144035,0.53267133
146,0.98125,1.9625,0.55812067,0.52952427
147,1.37375,2.7475,0.110083684,0.10408189
148,0.58875,1.9625,0.21726854,0.2071512
149,0.19625,1.9625,0.0008316934,0.0018251464
150,0.98125,2.355,0.29943854,0.28502187
151,0.98125,3.14,-0.016367238,-0.015756063
152,0.3925,1.76625,0.099740684,0.09554309
153,0.0,1.76625,-0.03361024,-0.027029939
154,1.76625,3.14,-0.017257148,-0.01612925
155,0.785,2.55125,0.11280839,0.10761892
156,2.15875,2.7475,0.07331178,0.06679429
157,1.76625,2.7475,0.1100162,0.10259558
158,2.355,2.94375,0.00598271,0.005441835
159,3.14,2.94375,-0.004374346,-0.003248931
160,2.94375,2.7475,-0.0024631717,-0.0020940676
161,3.14,2.55125,-0.0091828285,-0.007816501
162,0.0,2.55125,-0.011923643,-0.013457973
163,2.55125,2.7475,0.027500952,0.024219373
164,2.55125,2.355,0.117678836,0.10367175
165,3.14,1.76625,-0.018150816,-0.016260136
166,0.19625,2.355,-0.0047148885,-0.003927624
167,2.94375,2.355,0.0029121665,0.00093492214
168,2.355,1.76625,0.45103094,0.40959442
169,0.785,2.94375,-0.0001594834,-0.00041557662
170,2.7475,2.94375,-0.0014516492,-0.0008796584
171,1.9625,1.76625,0.8318491,0.7724017
172,1.76625,1.57,0.99091154,0.92240655
173,2.55125,3.14,-0.006678983,-0.005600592
174,3.14,0.98125,-0.011442357,-0.009317064
175,0.98125,2.7475,0.06962372,0.06620927
176,2.355,2.15875,0.30311188,0.27468798
177,2.355,0.98125,0.29879257,0.26391816
178,2.55125,0.785,0.113376126,0.097348474
179,0.0,2.15875,-0.024020826,-0.021883644
180,2.7475,2.15875,0.069429904,0.058495846
181,2.55125,1.57,0.27123317,0.24101518
182,3.14,1.37375,-0.016830126,-0.01479203
183,1.57,0.98125,0.6821447,0.6217876
184,0.785,0.98125,0.3039384,0.27880886
185,2.15875,0.3925,0.06760798,0.053466022
186,2.15875,0.785,0.29792708,0.26110777
187,3.14,0.58875,-0.0054774154,-0.003239764
188,0.19625,2.7475,-0.0074820537,-0.0072116163
189,0.98125,1.1775,0.57255155,0.5317771
190,1.76625,1.1775,0.82364887,0.75612044
191,1.1775,0.58875,0.2204689,0.19119875
192,2.15875,1.9625,0.5683362,0.5235038
193,2.15875,1.1775,0.56180215,0.5082583
194,1.57,0.58875,0.27077597,0.23440394
195,2.7475,0.58875,0.023861546,0.021292072
196,0.785,2.15875,0.2956943,0.2816411
197,2.7475,1.76625,0.104980305,0.08939569
198,1.37375,0.3925,0.10187888,0.081035644
199,0.0,0.98125,-0.024876075,-0.018760039
200,2.94375,3.14,-0.0035206429,-0.0024871733
201,1.37375,1.57,0.98930275,0.9281339
202,1.57,0.19625,0.008262627,-0.0004356634
203,2.55125,0.0,-0.0071646734,-0.005365574
204,0.19625,3.14,-0.0038395042,-0.0040994207
205,2.355,2.55125,0.11927899,0.107330576
206,2.7475,1.37375,0.105784774,0.090396255
207,1.1775,0.19625,0.0024427958,-0.00439249
208,0.785,1.37375,0.45304796,0.42490247
209,0.3925,1.37375,0.099065974,0.09374126
210,0.98125,0.3925,0.06269674,0.04933091
211,0.58875,2.355,0.10979949,0.10505988
212,2.15875,2.355,0.30480555,0.27993748
213,0.19625,0.0,-0.004701763,-0.002658024
214,1.76625,2.355,0.45479962,0.42631128
215,0.58875,0.0,-0.012619385,-0.010709094
216,0.3925,2.15875,0.06262794,0.06046802
217,1.9625,2.55125,0.22645688,0.20993091
218,1.76625,1.9625,0.83247155,0.7797498
219,0.3925,0.19625,-0.008075494,-0.0056105116
220,0.98125,1.57,0.68242544,0.6430235
221,0.0,1.37375,-0.033978775,-0.02579971
222,2.7475,0.19625,-0.0019975507,0.00057241786
223,0.785,0.58875,0.11118741,0.09643473
224,1.37375,1.9625,0.824866,0.779131
225,1.57,2.94375,0.014707783,0.013585899
226,2.94375,1.9625,0.008756345,0.0046021435
227,0.19625,0.3925,-0.007831801,-0.0044134506
228,0.3925,0.98125,0.06286214,0.058588047
229,1.76625,0.785,0.44830737,0.39920875
230,1.9625,2.94375,0.012565196,0.011391107
231,2.15875,1.57,0.68351823,0.6270709
232,1.37375,1.1775,0.8314218,0.7694366
233,0.58875,2.7475,0.019707713,0.018703867
234,0.0,0.19625,-0.004948177,-0.0026197564
235,1.57,2.15875,0.68530583,0.646038
236,0.785,0.19625,-0.00437339,-0.0065671457
237,2.355,0.19625,0.002208707,0.0004359493
238,0.58875,0.3925,0.01792028,0.01465632
239,1.37375,3.14,-0.0191589,-0.01820892
240,0.3925,2.55125,0.017892908,0.017311886
241,2.355,1.37375,0.44986188,0.40565515
242,1.57,1.37375,0.9893084,0.91981906
243,1.37375,0.0,-0.028562043,-0.02248858
244,0.58875,0.785,0.111792415,0.10091175
245,0.19625,1.57,0.002802685,0.0038179979
246,2.94375,0.785,0.004075436,0.0043296134
247,1.1775,0.98125,0.5715597,0.52369446
248,1.37375,0.785,0.4522417,0.40586424
249,0.3925,0.58875,0.018503716,0.01746431
250,2.55125,0.3925,0.023243384,0.019613909
251,0.58875,3.14,-0.010472062,-0.01029612
252,2.15875,3.14,-0.011940229,-0.010794437
253,3.14,2.15875,-0.014729927,-0.013078405
254,0.19625,0.785,-0.003916205,-0.0017218459
255,0.98125,0.0,-0.022644328,-0.018516777
256,0.58875,1.57,0.26878476,0.2542024
257,2.7475,2.55125,0.026205063,0.0220122
258,1.9625,2.15875,0.56970024,0.5300704
259,2.55125,1.1775,0.22183919,0.19506791
260,0.98125,0.785,0.30320325,0.27247238
261,0.0,0.58875,-0.013192173,-0.01013887
262,1.1775,1.37375,0.8321025,0.7781751
263,1.57,2.55125,0.2765215,0.26060602
264,1.9625,1.37375,0.82537836,0.7593333
265,2.94375,1.1775,0.010154484,0.0072408253
266,0.19625,1.1775,0.0002731979,0.001574235
267,0.58875,1.1775,0.22064105,0.20538269
268,1.9625,0.58875,0.2206059,0.18883212
269,2.55125,1.9625,0.22210346,0.19714117
270,2.7475,0.98125,0.068844154,0.058688506
271,1.76625,0.0,-0.025730366,-0.020033026
272,1.37375,2.355,0.4530856,0.4291369
273,1.1775,1.76625,0.8226447,0.77679497
274,1.9625,0.98125,0.56040037,0.5049989
275,1.9625,0.19625,0.007673487,0.0010605212
276,0.785,1.76625,0.4464421,0.42312884
277,1.76625,0.3925,0.10433896,0.08307134
278,2.15875,0.0,-0.016430683,-0.012896928
279,2.94375,0.3925,-0.0011117533,0.0018140387
280,2.94375,1.57,0.012180077,0.007539777
281,2.355,0.58875,0.112832256,0.095145606
282,1.57,1.76625,0.9908453,0.9301805
283,2.94375,0.0,-0.0017748913,-0.00014302554
284,3.14,0.19625,-0.0017877739,0.000666625
285,1.1775,2.55125,0.22567761,0.21445148
286,1.1775,2.94375,0.009639278,0.008950299
287,0.3925,2.94375,-0.0063615027,-0.006398323
288,0.0,2.94375,-0.003176555,-0.0050398777
289,0.098125,0.098125,-0.006472978,-0.0022723959
290,0.294375,0.098125,-0.008846288,-0.005332716
291,0.294375,0.294375,-0.0066416822,-0.0037657232
292,0.098125,0.294375,-0.008851727,-0.0048080143
293,0.490625,0.098125,-0.011161007,-0.008752549
294,0.686875,0.098125,-0.0134557495,-0.01239744
295,0.686875,0.294375,0.008180836,0.0049803834
296,0.490625,0.294375,-0.00073603913,-0.00043981057
297,0.490625,0.490625,0.021779835,0.019315166
298,0.686875,0.490625,0.05345637,0.045148216
299,0.686875,0.686875,0.11857059,0.10520452
300,0.490625,0.686875,0.054072164,0.04878229
301,0.098125,0.490625,-0.010938028,-0.00717133
302,0.294375,0.490625,-0.0002790643,0.0015433216
303,0.294375,0.686875,0.008970726,0.009626192
304,0.098125,0.686875,-0.01319974,-0.009752292
305,0.883125,0.098125,-0.015504157,-0.015842583
306,1.07937,0.098125,-0.016932694,-0.018513609
307,1.07937,0.294375,0.031049414,0.020432772
308,0.883125,0.294375,0.019228486,0.012191415
309,1.27563,0.098125,-0.017422803,-0.019913696
310,1.47188,0.098125,-0.016878862,-0.019814998
311,1.47188,0.294375,0.048619345,0.033687264
312,1.27563,0.294375,0.041633368,0.02824147
313,1.27563,0.490625,0.16175763,0.13596609
314,1.47188,0.490625,0.18047354,0.15178624
315,1.47188,0.686875,0.36444077,0.32214382
316,1.27563,0.686875,0.33083567,0.2928929
317,0.883125,0.490625,0.09124896,0.076468006
318,1.07937,0.490625,0.12968534,0.10877418
319,1.07937,0.686875,0.26997003,0.23901519
320,0.883125,0.686875,0.19452867,0.17217566
321,0.883125,0.883125,0.3151937,0.2865002
322,1.07937,0.883125,0.43210652,0.39269543
323,1.07937,1.07937,0.58847225,0.54321086
324,0.883125,1.07937,0.43299723,0.39998147
325,1.27563,0.883125,0.52415836,0.47588503
326,1.47188,0.883125,0.57332563,0.51930577
327,1.47188,1.07937,0.7725069,0.71004134
328,1.27563,1.07937,0.7089869,0.65343046
329,1.27563,1.27563,0.85215306,0.7931236
330,1.47188,1.27563,0.92764336,0.86091125
331,1.47188,1.47188,1.011887,0.94541174
332,1.27563,1.47188,0.9279621,0.86951333
333,0.883125,1.27563,0.5255113,0.4906342
334,1.07937,1.27563,0.709918,0.662016
335,1.07937,1.47188,0.77334577,0.7261651
336,0.883125,1.47188,0.5740855,0.5398866
337,0.098125,0.883125,-0.015809331,-0.012668456
338,0.294375,0.883125,0.019611323,0.019230602
339,0.294375,1.07937,0.03012847,0.029002994
340,0.098125,1.07937,-0.018500598,-0.015626088
341,0.490625,0.883125,0.09197661,0.08428537
342,0.686875,0.883125,0.19515769,0.17755139
343,0.686875,1.07937,0.27084914,0.25037426
344,0.490625,1.07937,0.129725,0.12039618
345,0.490625,1.27563,0.16055286,0.1505172
346,0.686875,1.27563,0.33134958,0.3096712
347,0.686875,1.47188,0.36397955,0.34279072
348,0.490625,1.47188,0.17799,0.16817658
349,0.098125,1.27563,-0.020708468,-0.018058395
350,0.294375,1.27563,0.038939193,0.037429646
351,0.294375,1.47188,0.0443476,0.042800367
352,0.098125,1.47188,-0.021909557,-0.019459648
353,1.66812,0.098125,-0.015462453,-0.01831297
354,1.86437,0.098125,-0.013491111,-0.015737241
355,1.86437,0.294375,0.045766145,0.032253236
356,1.66812,0.294375,0.050148573,0.035164557
357,2.06062,0.098125,-0.011292189,-0.012508777
358,2.25687,0.098125,-0.009103868,-0.009034001
359,2.25687,0.294375,0.025354585,0.01832274
360,2.06062,0.294375,0.03670819,0.025988268
361,2.06062,0.490625,0.13253717,0.10992485
362,2.25687,0.490625,0.09454262,0.0780034
363,2.25687,0.686875,0.1930567,0.16612509
364,2.06062,0.686875,0.2672458,0.23211738
365,1.66812,0.490625,0.18124415,0.15210727
366,1.86437,0.490625,0.16382667,0.1368029
367,1.86437,0.686875,0.3283273,0.28746584
368,1.66812,0.686875,0.36343405,0.32008937
369,2.45312,0.098125,-0.0070563643,-0.005669419
370,2.64938,0.098125,-0.0052023646,-0.002727686
371,2.64938,0.294375,0.0053328723,0.0057931803
372,2.45312,0.294375,0.014253637,0.01119281
373,2.84563,0.098125,-0.0035494592,-0.0004808834
374,3.04188,0.098125,-0.0020658227,0.0008652583
375,3.04188,0.294375,-0.002591798,0.00052967196
376,2.84563,0.294375,-0.00037849834,0.0023815786
377,2.84563,0.490625,0.006089253,0.0072535127
378,3.04188,0.490625,-0.0035058092,-0.0006556164
379,3.04188,0.686875,-0.0048289215,-0.0025652773
380,2.84563,0.686875,0.015474493,0.014239331
381,2.45312,0.490625,0.057332985,0.047575764
382,2.64938,0.490625,0.026730422,0.023293741
383,2.64938,0.686875,0.05786398,0.049495675
384,2.45312,0.686875,0.11947818,0.101980746
385,2.45312,0.883125,0.19371708,0.16863406
386,2.64938,0.883125,0.095479384,0.0820052
387,2.64938,1.07937,0.13369119,0.11571475
388,2.45312,1.07937,0.2685371,0.2370854
389,2.84563,0.883125,0.026841588,0.022904124
390,3.04188,0.883125,-0.00644812,-0.0049335556
391,3.04188,1.07937,-0.00818368,-0.007438935
392,2.84563,1.07937,0.03837887,0.03189826
393,2.84563,1.27563,0.047686554,0.03920085
394,3.04188,1.27563,-0.009806655,-0.009734448
395,3.04188,1.47188,-0.011039632,-0.0114567075
396,2.84563,1.47188,0.052616008,0.042929247
397,2.45312,1.27563,0.32972974,0.29394877
398,2.64938,1.27563,0.16493021,0.1436764
399,2.64938,1.47188,0.18222988,0.15933612
400,2.45312,1.47188,0.36417094,0.32661447
401,1.66812,0.883125,0.5701941,0.51441133
402,1.86437,0.883125,0.5162899,0.463074
403,1.86437,1.07937,0.6981926,0.63561386
404,1.66812,1.07937,0.7682126,0.70325047
405,2.06062,0.883125,0.42316833,0.37659445
406,2.25687,0.883125,0.3089312,0.27220663
407,2.25687,1.07937,0.4242967,0.37966815
408,2.06062,1.07937,0.57618636,0.5206788
409,2.06062,1.27563,0.69982177,0.6389395
410,2.25687,1.27563,0.5182754,0.4685996
411,2.25687,1.47188,0.5717796,0.5204781
412,2.06062,1.47188,0.7705137,0.7083792
413,1.66812,1.27563,0.9242042,0.85432684
414,1.86437,1.27563,0.8434273,0.775535
415,1.86437,1.47188,0.92591286,0.8572748
416,1.66812,1.47188,1.0111667,0.94107914
417,1.66812,1.66812,1.0133967,0.9476568
418,1.86437,1.66812,0.9295103,0.86463994
419,1.86437,1.86437,0.8522887,0.79510677
420,1.66812,1.86437,0.9297337,0.87221366
421,2.06062,1.66812,0.7734525,0.7142281
422,2.25687,1.66812,0.5730896,0.5237027
423,2.25687,1.86437,0.52186275,0.47761193
424,2.06062,1.86437,0.707195,0.65457946
425,2.06062,2.06062,0.5849483,0.54174006
426,2.25687,2.06062,0.42945573,0.39285433
427,2.25687,2.25687,0.31505817,0.2876075
428,2.06062,2.25687,0.4310452,0.39882016
429,1.66812,2.06062,0.7746574,0.72810763
430,1.86437,2.06062,0.70822316,0.66160566
431,1.86437,2.25687,0.5245014,0.48996443
432,1.66812,2.25687,0.57601976,0.5417843
433,2.45312,1.66812,0.36418736,0.3275773
434,2.64938,1.66812,0.18177976,0.1590588
435,2.64938,1.86437,0.16424604,0.14344278
436,2.45312,1.86437,0.3302689,0.2971472
437,2.84563,1.66812,0.052143067,0.04219453
438,3.04188,1.66812,-0.011610836,-0.012284567
439,3.04188,1.86437,-0.0113734845,-0.012059635
440,2.84563,1.86437,0.046676133,0.03740456
441,2.84563,2.06062,0.037669264,0.029883638
442,3.04188,2.06062,-0.010405855,-0.01088454
443,3.04188,2.25687,-0.008994923,-0.0091034835
444,2.84563,2.25687,0.026920982,0.021187091
445,2.45312,2.06062,0.27063397,0.2430458
446,2.64938,2.06062,0.13414744,0.11671163
447,2.64938,2.25687,0.09786686,0.08476204
448,2.45312,2.25687,0.19795625,0.17719208
449,2.45312,2.45312,0.1252678,0.11169431
450,2.64938,2.45312,0.061627388,0.053194355
451,2.64938,2.64938,0.03037945,0.026272051
452,2.45312,2.64938,0.06308606,0.05608605
453,2.84563,2.45312,0.016073532,0.0126278475
454,3.04188,2.45312,-0.0074946396,-0.0071540787
455,3.04188,2.64938,-0.006148113,-0.005381222
456,2.84563,2.64938,0.0064980276,0.0051982813
457,2.84563,2.84563,-0.0005939426,-0.00027452642
458,3.04188,2.84563,-0.0049779788,-0.003916592
459,3.04188,3.04188,-0.0037811038,-0.0026600878
460,2.84563,3.04188,-0.004059031,-0.0029883403
461,2.45312,2.84563,0.018453635,0.016481835
462,2.64938,2.84563,0.007637974,0.0068394723
463,2.64938,3.04188,-0.0042608175,-0.003335824
464,2.45312,3.04188,-0.0047652535,-0.0040073125
465,1.66812,2.45312,0.36888683,0.34679696
466,1.86437,2.45312,0.33450344,0.31205755
467,1.86437,2.64938,0.16926509,0.15745568
468,1.66812,2.64938,0.18716419,0.17562175
469,2.06062,2.45312,0.27383193,0.25277168
470,2.25687,2.45312,0.1996449,0.18165442
471,2.25687,2.64938,0.10082848,0.091376126
472,2.06062,2.64938,0.13835186,0.1272399
473,2.06062,2.84563,0.04187186,0.038258616
474,2.25687,2.84563,0.030398192,0.027438963
475,2.25687,3.04188,-0.0057635684,-0.005147162
476,2.06062,3.04188,-0.0071789804,-0.0066586486
477,1.66812,2.84563,0.056375086,0.05260548
478,1.86437,2.84563,0.051128697,0.04725146
479,1.86437,3.04188,-0.008713493,-0.008245315
480,1.66812,3.04188,-0.010024599,-0.009580277
481,0.098125,1.66812,-0.02191171,-0.019665597
482,0.294375,1.66812,0.044891305,0.043575123
483,0.294375,1.86437,0.040048987,0.039118767
484,0.098125,1.86437,-0.020876775,-0.018866451
485,0.490625,1.66812,0.17784393,0.16903809
486,0.686875,1.66812,0.36170712,0.34249145
487,0.686875,1.86437,0.32561713,0.3094716
488,0.490625,1.86437,0.15995416,0.15270075
489,0.490625,2.06062,0.12851244,0.12307061
490,0.686875,2.06062,0.26434195,0.25187472
491,0.686875,2.25687,0.1907065,0.18201557
492,0.490625,2.25687,0.090491764,0.08684169
493,0.098125,2.06062,-0.019107021,-0.017384738
494,0.294375,2.06062,0.030770179,0.03025972
495,0.294375,2.25687,0.019269433,0.019109517
496,0.098125,2.25687,-0.016823117,-0.015447743
497,0.883125,1.66812,0.569427,0.5381871
498,1.07937,1.66812,0.7677771,0.7243979
499,1.07937,1.86437,0.6964147,0.6592749
500,0.883125,1.86437,0.51408774,0.4875592
501,1.27563,1.66812,0.92388004,0.8697961
502,1.47188,1.66812,1.0110126,0.94909465
503,1.47188,1.86437,0.92565846,0.8718708
504,1.27563,1.86437,0.842355,0.79570717
505,1.27563,2.06062,0.6992061,0.6620246
506,1.47188,2.06062,0.77105373,0.72784865
507,1.47188,2.25687,0.57424194,0.54271394
508,1.27563,2.25687,0.5197119,0.49280652
509,0.883125,2.06062,0.4208107,0.40004435
510,1.07937,2.06062,0.5744913,0.5451337
511,1.07937,2.25687,0.42448533,0.40343872
512,0.883125,2.25687,0.30789313,0.29317302
513,0.883125,2.45312,0.19420736,0.1850957
514,1.07937,2.45312,0.2709783,0.2577777
515,1.07937,2.64938,0.13652994,0.12986284
516,0.883125,2.64938,0.095896244,0.091368854
517,1.27563,2.45312,0.3335596,0.3165037
518,1.47188,2.45312,0.36874738,0.34857363
519,1.47188,2.64938,0.18749042,0.17704801
520,1.27563,2.64938,0.16940518,0.16067621
521,1.27563,2.84563,0.04996013,0.047206514
522,1.47188,2.84563,0.056150522,0.052788578
523,1.47188,3.04188,-0.010913593,-0.010485629
524,1.27563,3.04188,-0.011372184,-0.010972397
525,0.883125,2.84563,0.024973847,0.023621509
526,1.07937,2.84563,0.03878182,0.036730647
527,1.07937,3.04188,-0.011456418,-0.011109453
528,0.883125,3.04188,-0.011133846,-0.010868765
529,0.098125,2.45312,-0.014115372,-0.013136317
530,0.294375,2.45312,0.008138604,0.008193584
531,0.294375,2.64938,-0.0005676253,-0.00045395456
532,0.098125,2.64938,-0.011039022,-0.010481302
533,0.490625,2.45312,0.05313801,0.051031735
534,0.686875,2.45312,0.1176482,0.11237541
535,0.686875,2.64938,0.05553509,0.052978717
536,0.490625,2.64938,0.022070818,0.021112539
537,0.490625,2.84563,0.00080158,0.00054292753
538,0.686875,2.84563,0.011480102,0.0107443575
539,0.686875,3.04188,-0.0102672465,-0.010109627
540,0.490625,3.04188,-0.0087467395,-0.008712612
541,0.098125,2.84563,-0.0076913815,-0.007544239
542,0.294375,2.84563,-0.0056749242,-0.0056324527
543,0.294375,3.04188,-0.006631188,-0.0067240787
544,0.098125,3.04188,-0.004169076,-0.004380003
545,0.294375,2.94375,-0.0066953744,-0.00671787
546,0.098125,2.94375,-0.0059492374,-0.0059903604
547,0.58875,3.04188,-0.009590042,-0.009492914
548,0.490625,2.94375,-0.005516091,-0.0055834404
549,1.07937,2.94375,0.0073435754,0.006774772
550,0.785,2.84563,0.018010093,0.016980443
551,1.47188,3.14,-0.019136688,-0.018125841
552,1.1775,2.84563,0.044872954,0.042465262
553,1.27563,2.94375,0.011598021,0.01078793
554,1.47188,2.55125,0.27324924,0.25821626
555,1.27563,2.55125,0.24712351,0.2344807
556,1.37375,2.45312,0.35522932,0.33649167
557,1.07937,2.55125,0.20012617,0.19040081
558,1.1775,2.45312,0.30495015,0.28976107
559,0.883125,3.14,-0.015093266,-0.014585337
560,0.785,2.45312,0.15506864,0.1479359
561,0.098125,2.7475,-0.009391909,-0.009043347
562,1.07937,2.355,0.3466681,0.3296606
563,1.47188,2.15875,0.67589706,0.63848335
564,1.1775,2.06062,0.64208937,0.60865706
565,1.47188,1.9625,0.85554546,0.806824
566,1.47188,1.76625,0.9782643,0.9200275
567,1.37375,2.25687,0.5530507,0.5236341
568,1.27563,1.76625,0.8920824,0.8413918
569,0.883125,1.76625,0.5474877,0.5184258
570,0.490625,2.355,0.07132828,0.0684926
571,0.785,3.04188,-0.010778084,-0.010564027
572,0.490625,1.9625,0.14552711,0.13916531
573,0.785,1.86437,0.41872174,0.3974954
574,1.07937,1.76625,0.7395988,0.6990864
575,0.686875,1.76625,0.34749642,0.32970798
576,1.27563,2.7475,0.10301922,0.09761016
577,0.294375,1.9625,0.035846755,0.0351293
578,0.3925,1.86437,0.093192734,0.08947982
579,0.3925,1.66812,0.10372347,0.09909842
580,0.0,1.66812,-0.03473827,-0.027385129
581,0.883125,2.355,0.25004607,0.23822576
582,1.66812,3.14,-0.018165061,-0.017065248
583,1.37375,1.86437,0.89316,0.84257436
584,1.86437,2.94375,0.0136461165,0.012427594
585,2.06062,2.94375,0.011209758,0.010125418
586,1.66812,2.55125,0.2729931,0.256458
587,1.1775,1.66812,0.8529866,0.80398107
588,1.76625,2.45312,0.35564765,0.33316848
589,2.355,3.04188,-0.005200986,-0.004518835
590,2.45312,3.14,-0.007830277,-0.0067330264
591,3.14,3.04188,-0.003476434,-0.0023953703
592,3.14,2.84563,-0.0054071345,-0.004230245
593,2.84563,2.7475,0.0025691064,0.0021676412
594,3.04188,3.14,-0.0030653724,-0.0020297922
595,3.14,2.64938,-0.007831002,-0.0065325717
596,0.0,2.45312,-0.014800074,-0.015670026
597,1.07937,1.9625,0.6404716,0.60709244
598,3.14,2.45312,-0.010589825,-0.009152684
599,2.15875,3.04188,-0.0064341067,-0.005871748
600,2.84563,2.55125,0.011048988,0.008718534
601,2.64938,2.7475,0.017776322,0.015489254
602,1.37375,3.04188,-0.011192524,-0.010776205
603,2.64938,2.55125,0.04512846,0.03894488
604,2.45312,2.55125,0.09234135,0.08219254
605,2.45312,2.355,0.16087489,0.14372198
606,2.55125,2.06062,0.19827524,0.17571639
607,0.294375,2.355,0.013508925,0.013475854
608,2.84563,2.355,0.021418236,0.016821995
609,3.04188,2.355,-0.008236313,-0.008124127
610,2.94375,1.86437,0.009975135,0.005499758
611,3.14,1.66812,-0.018311307,-0.016375074
612,2.94375,1.66812,0.011747528,0.007020477
613,2.7475,1.86437,0.09843623,0.0836303
614,0.0,2.84563,-0.004866961,-0.007020036
615,1.76625,2.25687,0.556463,0.5217554
616,1.57,1.86437,0.9381181,0.88198626
617,1.9625,2.84563,0.046891004,0.043096703
618,1.66812,1.9625,0.8596365,0.80734164
619,2.25687,2.55125,0.14727858,0.13374694
620,1.76625,1.86437,0.900705,0.8428223
621,0.0,2.64938,-0.009275464,-0.011255265
622,0.098125,1.9625,-0.020066429,-0.0181928
623,1.9625,1.86437,0.78673434,0.7313195
624,2.64938,3.14,-0.0056716097,-0.0046104672
625,1.9625,1.66812,0.8590301,0.79640645
626,1.66812,1.76625,0.9817544,0.919702
627,1.66812,1.57,1.0233119,0.9548598
628,1.86437,1.57,0.93806344,0.8707702
629,2.45312,2.7475,0.038269926,0.034029327
630,2.25687,1.1775,0.47526166,0.42770705
631,0.98125,2.45312,0.23344375,0.22228959
632,1.57,2.45312,0.3733674,0.3520597
633,2.55125,2.84563,0.012810204,0.011414781
634,2.25687,0.98125,0.36796227,0.3269803
635,2.06062,0.98125,0.5016994,0.4502686
636,0.3925,1.07937,0.07386717,0.06909488
637,2.355,0.098125,-0.008057811,-0.0073174145
638,0.490625,2.15875,0.109848484,0.10532095
639,0.19625,0.883125,-0.0027970746,-0.0008822363
640,0.686875,2.355,0.15337822,0.14646584
641,2.7475,2.25687,0.058249377,0.048954114
642,2.25687,2.355,0.2562524,0.2335713
643,0.785,1.47188,0.46813822,0.44054747
644,1.66812,2.7475,0.11427014,0.10702002
645,2.355,2.84563,0.02438105,0.021880869
646,0.883125,1.57,0.5785283,0.5455515
647,1.37375,2.84563,0.053776838,0.050700728
648,0.98125,2.25687,0.36753228,0.34963915
649,2.94375,2.25687,0.0044330396,0.0018242076
650,1.57,1.66812,1.0232552,0.95886993
651,0.3925,0.883125,0.051372163,0.047743037
652,1.07937,1.57,0.779311,0.733679
653,3.04188,1.57,-0.011421558,-0.011997672
654,0.3925,3.04188,-0.007751433,-0.0077812057
655,1.66812,1.37375,0.97760355,0.90702885
656,1.07937,1.37375,0.7498991,0.7019455
657,2.55125,0.490625,0.040936723,0.034475677
658,1.1775,1.47188,0.85810816,0.80497754
659,2.94375,2.45312,0.0014142748,8.0969185e-05
660,1.1775,1.27563,0.7880964,0.7342911
661,3.04188,1.37375,-0.010490211,-0.010689504
662,2.55125,1.47188,0.2680587,0.23786134
663,0.58875,2.45312,0.08331214,0.079729736
664,0.98125,1.66812,0.6719121,0.63451934
665,1.66812,2.94375,0.014771802,0.013585005
666,1.27563,1.37375,0.8996067,0.8403662
667,2.06062,0.0,-0.019002182,-0.014883164
668,2.94375,3.04188,-0.0039569875,-0.0028436282
669,1.37375,1.27563,0.8993201,0.83592945
670,2.64938,0.19625,-0.0013115355,0.00044096075
671,1.57,1.47188,1.0224403,0.9535527
672,1.57,1.07937,0.779006,0.7146968
673,1.57,0.883125,0.5784628,0.5230284
674,1.27563,0.98125,0.6197984,0.56744313
675,2.84563,1.57,0.053061455,0.043123256
676,2.06062,2.355,0.3511345,0.32455876
677,0.785,1.07937,0.3509266,0.32425147
678,2.355,2.45312,0.1617166,0.14579892
679,0.0,0.883125,-0.021883577,-0.01657935
680,1.07937,1.1775,0.6552329,0.6082299
681,1.07937,0.98125,0.51288855,0.4701784
682,3.04188,1.1775,-0.009025756,-0.008635629
683,1.1775,0.883125,0.48252007,0.4383598
684,0.490625,1.57,0.18023288,0.17083848
685,0.490625,2.7475,0.010063896,0.009510951
686,2.25687,3.14,-0.010493551,-0.009360777
687,0.0,1.07937,-0.027716042,-0.020852473
688,1.47188,0.98125,0.6763772,0.6176557
689,0.883125,0.98125,0.37587067,0.3447275
690,2.7475,0.098125,-0.0043517984,-0.0015026202
691,0.98125,0.883125,0.3754219,0.34122705
692,2.94375,0.686875,0.0025390824,0.0036023855
693,2.45312,1.37375,0.3509449,0.31393823
694,0.294375,2.15875,0.025131552,0.024810202
695,0.98125,0.686875,0.23317929,0.20639704
696,3.14,0.294375,-0.0024175558,-2.9389168e-05
697,0.19625,3.04188,-0.00542306,-0.0055767796
698,0.98125,1.86437,0.6079405,0.5760518
699,0.58875,2.06062,0.19259124,0.18385178
700,1.07937,0.58875,0.19562237,0.16956846
701,0.19625,2.25687,-0.003334185,-0.0024634618
702,2.55125,1.66812,0.2677491,0.23807703
703,0.98125,0.490625,0.11080167,0.092853144
704,2.84563,0.58875,0.010456547,0.010489963
705,0.3925,2.25687,0.05073958,0.049057715
706,2.84563,1.9625,0.042502984,0.033886198
707,1.1775,0.686875,0.30309853,0.26837754
708,1.27563,1.9625,0.77706593,0.7349717
709,1.9625,2.45312,0.30671242,0.2847389
710,0.883125,1.1775,0.48374462,0.44947723
711,1.47188,0.785,0.46784365,0.41935232
712,1.37375,1.66812,0.9773535,0.9189136
713,1.37375,0.686875,0.35167012,0.31116968
714,2.25687,0.19625,0.0036816,0.00059287343
715,0.785,2.25687,0.24816118,0.2365385
716,0.0,1.86437,-0.03186869,-0.026255935
717,1.86437,3.14,-0.016122095,-0.01497651
718,1.57,0.686875,0.36842832,0.3251687
719,1.07937,2.15875,0.5014534,0.47624955
720,0.19625,2.06062,-0.00043757632,0.0005341172
721,0.294375,1.76625,0.04312028,0.041985422
722,0.785,1.27563,0.4274988,0.39930958
723,0.98125,1.27563,0.62107366,0.57955205
724,1.47188,0.58875,0.26738745,0.231762
725,1.57,2.25687,0.5820553,0.5488979
726,1.86437,2.355,0.42819417,0.39979625
727,1.27563,1.1775,0.7876431,0.72984636
728,1.57,0.490625,0.18323201,0.1539981
729,3.14,1.86437,-0.017674854,-0.01583587
730,1.1775,0.490625,0.14698091,0.12342206
731,1.37375,2.64938,0.18062341,0.17097707
732,1.76625,2.84563,0.054358833,0.050492436
733,2.25687,2.94375,0.007868548,0.0071033947
734,2.55125,2.45312,0.09155925,0.08051524
735,2.45312,1.76625,0.3511085,0.31594902
736,2.06062,1.76625,0.74847245,0.6921375
737,1.76625,1.66812,0.9817175,0.9158055
738,1.37375,0.490625,0.1731563,0.14563273
739,2.15875,0.686875,0.2309065,0.19963619
740,3.14,0.098125,-0.0013642639,0.0011642233
741,1.27563,0.3925,0.09449847,0.07498311
742,2.355,1.07937,0.3452562,0.3070449
743,1.37375,2.06062,0.74296814,0.70248985
744,0.19625,1.07937,-0.0006882772,0.0007760078
745,0.785,0.686875,0.1557852,0.13795874
746,2.06062,3.14,-0.0134006385,-0.012247349
747,2.15875,1.86437,0.617482,0.56862503
748,0.686875,0.58875,0.083949886,0.07305435
749,1.86437,0.3925,0.09793805,0.07783039
750,2.45312,1.1775,0.3017363,0.2678251
751,1.9625,1.07937,0.64245087,0.5828609
752,0.3925,2.06062,0.074076906,0.07140583
753,1.9625,2.64938,0.15505302,0.14346838
754,1.66812,1.1775,0.8533639,0.78536963
755,0.686875,0.785,0.1561251,0.14049628
756,3.14,1.27563,-0.01575009,-0.013687354
757,0.686875,2.94375,-0.0023507252,-0.0025281077
758,0.98125,2.64938,0.11667344,0.11108256
759,0.98125,1.47188,0.6773018,0.6365015
760,0.294375,0.785,0.014211673,0.014320521
761,0.98125,2.06062,0.4996237,0.4745326
762,0.490625,1.76625,0.17094642,0.16286619
763,0.098125,1.76625,-0.021505047,-0.0193713
764,1.76625,3.04188,-0.009414334,-0.008960359
765,2.15875,2.64938,0.11999824,0.10960224
766,1.76625,2.64938,0.18019366,0.16840275
767,2.45312,2.94375,0.0040307343,0.0037485491
768,3.04188,2.94375,-0.0044026636,-0.0032762745
769,2.94375,2.64938,-0.0013317899,-0.001461287
770,2.355,2.64938,0.08162158,0.073314056
771,2.25687,1.76625,0.55357915,0.50639373
772,0.785,0.490625,0.071884125,0.060357302
773,2.55125,0.686875,0.08661571,0.07382542
774,2.45312,0.98125,0.23191735,0.20343989
775,1.1775,1.07937,0.6546966,0.60394675
776,0.3925,0.490625,0.009401208,0.009328087
777,1.47188,1.37375,0.97984815,0.9126802
778,0.294375,0.58875,0.0040770136,0.0053130873
779,0.785,2.64938,0.07521228,0.071705356
780,2.7475,2.84563,0.0031149033,0.002900741
781,1.47188,1.57,1.0224065,0.9577068
782,3.14,0.686875,-0.0068322006,-0.004630074
783,0.19625,2.84563,-0.0072240867,-0.007103891
784,0.883125,2.15875,0.3655886,0.34785736
785,0.490625,0.58875,0.03692284,0.033020105
786,1.86437,2.7475,0.1033513,0.09591092
787,0.785,0.883125,0.25421596,0.23111692
788,0.58875,0.294375,0.003393704,0.0020213686
789,0.490625,3.14,-0.008789787,-0.0087267235
790,0.686875,0.19625,-0.005658674,-0.0065652747
791,0.785,0.098125,-0.014532864,-0.014179884
792,0.19625,0.294375,-0.008247649,-0.0045850505
793,2.06062,1.57,0.7808925,0.7197105
794,0.490625,0.19625,-0.007528632,-0.00605686
795,1.86437,0.785,0.42112765,0.37380028
796,2.7475,1.07937,0.08028183,0.06844651
797,0.686875,2.55125,0.08470474,0.080893785
798,2.55125,3.04188,-0.0044574495,-0.0036169023
799,0.686875,0.3925,0.027995773,0.022289552
800,0.58875,0.098125,-0.01231955,-0.010567602
801,2.25687,0.0,-0.013880368,-0.010897177
802,1.9625,0.490625,0.14950475,0.124431044
803,0.294375,0.3925,-0.003910289,-0.0015290035
804,0.098125,1.57,-0.022056853,-0.019706521
805,2.7475,0.294375,0.0020445897,0.003854541
806,1.1775,1.86437,0.7757352,0.73362094
807,0.098125,2.15875,-0.018021338,-0.016465373
808,0.883125,0.58875,0.13966879,0.12100884
809,0.19625,0.490625,-0.00708828,-0.003959502
810,2.64938,2.94375,0.00022543408,0.00051621534
811,0.294375,1.1775,0.034852095,0.033488594
812,0.19625,0.098125,-0.0076799765,-0.0037613618
813,1.66812,0.58875,0.26737592,0.23102213
814,0.294375,2.7475,-0.0036144704,-0.0035234746
815,0.686875,0.0,-0.015137583,-0.012798852
816,0.0,1.47188,-0.03492851,-0.02676235
817,0.98125,2.84563,0.03202404,0.030328125
818,1.27563,3.14,-0.018871423,-0.017992688
819,2.84563,1.76625,0.049959335,0.04023719
820,2.45312,1.9625,0.3029266,0.27235812
821,0.098125,0.19625,-0.0077315513,-0.0035888643
822,0.294375,0.98125,0.024981191,0.024185216
823,0.58875,0.490625,0.03658975,0.031342197
824,0.883125,0.19625,-0.0028789137,-0.0063576726
825,0.490625,0.98125,0.11128135,0.102661274
826,1.37375,1.07937,0.74884456,0.68933487
827,0.0,0.490625,-0.010687574,-0.008146556
828,0.490625,0.3925,0.009110065,0.008068942
829,1.47188,0.3925,0.106798545,0.08508837
830,2.7475,1.47188,0.10970078,0.09374806
831,0.58875,1.07937,0.19614583,0.18152025
832,0.0,2.06062,-0.02695194,-0.023626707
833,0.0,0.098125,-0.0036457498,-0.0008388029
834,2.84563,2.94375,-0.0028485504,-0.0020266732
835,1.27563,0.19625,0.004246885,-0.0033966843
836,0.883125,0.785,0.25384033,0.22810653
837,0.294375,0.0,-0.0062415353,-0.0045740516
838,1.1775,0.098125,-0.017307453,-0.019394536
839,0.883125,0.3925,0.050771043,0.039914552
840,0.3925,1.47188,0.10332386,0.09811328
841,1.07937,0.3925,0.07433613,0.058633156
842,1.47188,1.1775,0.85750896,0.79235274
843,0.785,0.294375,0.013508337,0.008394435
844,0.0,0.294375,-0.0065533994,-0.004410165
845,0.98125,0.294375,0.025153248,0.016258048
846,0.490625,1.1775,0.14643672,0.13663447
847,0.0,1.27563,-0.032394174,-0.024450881
848,2.84563,0.785,0.02100295,0.01842414
849,0.785,2.06062,0.34134892,0.32483286
850,0.3925,0.098125,-0.010001917,-0.0069986186
851,0.098125,0.3925,-0.009898551,-0.0059836376
852,1.47188,0.19625,0.007264344,-0.0013304166
853,2.355,1.27563,0.42286357,0.37991747
854,0.3925,0.294375,-0.0041103726,-0.0023761382
855,2.7475,0.686875,0.03399086,0.02954438
856,2.7475,2.45312,0.036274105,0.030416438
857,2.64938,2.15875,0.11636773,0.10101362
858,0.883125,1.37375,0.55613834,0.5212918
859,0.294375,0.19625,-0.008323819,-0.005056872
860,0.294375,3.14,-0.0054362556,-0.0055927094
861,0.490625,0.0,-0.010250589,-0.008618295
862,0.098125,0.785,-0.014467575,-0.01117738
863,0.686875,1.57,0.36733824,0.34697136
864,0.3925,2.84563,-0.003000426,-0.0030849539
865,0.686875,2.15875,0.22821973,0.21765892
866,2.15875,2.25687,0.37450117,0.3443807
867,0.58875,0.686875,0.08428724,0.075152665
868,2.84563,3.14,-0.00409878,-0.0030612668
869,0.883125,0.0,-0.020255344,-0.016765371
870,1.76625,1.27563,0.89285445,0.8233182
871,0.490625,0.785,0.07265027,0.06608162
872,0.19625,2.45312,-0.005896192,-0.00521408
873,2.15875,2.06062,0.5094244,0.46915746
874,0.3925,0.686875,0.028777054,0.026795994
875,1.47188,0.0,-0.028720751,-0.022491314
876,2.94375,2.06062,0.007394584,0.003672408
877,2.15875,1.66812,0.6766597,0.62189376
878,0.098125,0.58875,-0.012026319,-0.00841802
879,2.15875,2.45312,0.23756325,0.21784182
880,0.58875,0.883125,0.14041243,0.12800404
881,1.37375,0.883125,0.5549341,0.503333
882,0.19625,0.686875,-0.0050432393,-0.0025442839
883,2.45312,0.19625,0.0008375393,0.0003533326
884,1.76625,0.883125,0.54906815,0.49402896
885,0.58875,1.86437,0.23831026,0.22686997
886,0.19625,1.86437,0.0018388443,0.0028407313
887,3.04188,1.9625,-0.010966692,-0.0115736965
888,0.686875,0.98125,0.23400018,0.21476334
889,0.98125,1.07937,0.5134107,0.47412863
890,1.27563,0.58875,0.24146089,0.20945813
891,0.0,0.686875,-0.015940582,-0.012222626
892,0.686875,1.1775,0.30387825,0.28258565
893,0.098125,1.1775,-0.019703023,-0.016945228
894,0.98125,0.098125,-0.016319556,-0.017310485
895,1.9625,0.686875,0.30029315,0.2619299
896,0.098125,0.0,-0.0035124207,-0.0008158982
897,1.27563,0.785,0.42640352,0.38298148
898,1.07937,0.0,-0.0247708,-0.020024035
899,0.098125,1.37375,-0.021456417,-0.018907841
900,0.883125,2.55125,0.14227429,0.13561216
901,2.7475,2.64938,0.017155804,0.014501423
902,0.098125,0.98125,-0.017176637,-0.014174636
903,1.37375,1.47188,0.9799462,0.9169953
904,1.07937,0.19625,0.00059235655,-0.005252771
905,1.66812,0.98125,0.6724591,0.61160374
906,1.57,3.04188,-0.010526023,-0.010089504
907,2.25687,2.7475,0.061572284,0.055683635
908,1.1775,0.294375,0.036643296,0.02450804
909,3.14,2.06062,-0.015916433,-0.0141977975
910,1.57,1.27563,0.93601114,0.8670863
911,1.27563,0.0,-0.027815321,-0.022058353
912,0.294375,1.37375,0.0421727,0.0406047
913,0.294375,1.57,0.045290917,0.043832265
914,0.19625,2.64938,-0.0073301205,-0.0069114533
915,1.07937,0.785,0.34991002,0.31445608
916,1.37375,0.098125,-0.017275343,-0.020052806
917,1.76625,0.686875,0.34978893,0.30725
918,2.64938,2.355,0.07939647,0.06862742
919,1.57,0.098125,-0.016261721,-0.019222556
920,0.098125,3.14,-0.0023444656,-0.002701543
921,0.686875,3.14,-0.012108206,-0.011819435
922,1.27563,1.57,0.93610084,0.8793967
923,1.57,0.294375,0.050135054,0.034983307
924,0.3925,2.45312,0.027909052,0.027025957
925,1.9625,3.04188,-0.007954223,-0.007464707
926,2.55125,2.64938,0.04583194,0.040252272
927,2.55125,2.25687,0.1448731,0.12788928
928,1.86437,1.76625,0.90049183,0.83903193
929,1.76625,1.47188,0.9785301,0.9085187
930,1.37375,0.294375,0.045715835,0.031378947
931,2.15875,0.490625,0.11388819,0.09415804
932,3.04188,0.0,-0.001078598,0.0007373413
933,1.1775,3.04188,-0.01145996,-0.011083018
934,0.58875,1.27563,0.24116021,0.22560108
935,0.19625,1.27563,0.0011474285,0.0023264345
936,2.15875,1.27563,0.61192966,0.556206
937,0.490625,1.37375,0.17128474,0.16125016
938,1.9625,0.294375,0.04168853,0.029428702
939,2.55125,0.098125,-0.006103876,-0.0041275783
940,0.3925,1.27563,0.09245449,0.08715824
941,2.7475,1.27563,0.099305175,0.08481004
942,0.098125,2.55125,-0.01261828,-0.011848793
943,1.57,2.84563,0.057008028,0.053410582
944,2.64938,1.9625,0.15038459,0.13111027
945,1.9625,2.25687,0.48192155,0.44821426
946,2.15875,1.07937,0.5023808,0.4519179
947,0.686875,1.37375,0.35176072,0.33012363
948,2.45312,0.3925,0.033155613,0.026953867
949,1.66812,2.15875,0.6786612,0.6381953
950,0.58875,1.47188,0.2659578,0.25075927
951,2.55125,0.294375,0.009435639,0.008240031
952,1.57,2.64938,0.18968011,0.17859581
953,0.19625,1.47188,0.0024707485,0.0035132729
954,3.14,2.25687,-0.013411104,-0.011829814
955,1.66812,0.0,-0.027263217,-0.021232111
956,1.76625,0.098125,-0.014524347,-0.017133534
957,1.86437,0.58875,0.24149694,0.207477
958,2.84563,2.15875,0.03240316,0.025591698
959,1.76625,1.07937,0.74079967,0.676415
960,1.66812,0.19625,0.00881418,0.00027140975
961,2.64938,0.58875,0.04122202,0.035394177
962,1.86437,0.0,-0.023769196,-0.018527279
963,1.9625,0.883125,0.47359937,0.4232354
964,1.9625,0.098125,-0.012402487,-0.014178048
965,3.04188,2.15875,-0.00973304,-0.010042316
966,1.86437,0.19625,0.008488348,0.001007393
967,2.94375,1.27563,0.011208933,0.0076757763
968,0.19625,1.66812,0.0028321147,0.0038371477
969,1.86437,2.15875,0.6192715,0.5785978
970,1.76625,0.294375,0.04865589,0.034224138
971,0.58875,2.25687,0.13758543,0.13157716
972,1.86437,2.55125,0.24714002,0.23027934
973,2.15875,1.47188,0.6745056,0.6173199
974,1.66812,0.3925,0.108082786,0.08615124
975,0.58875,2.84563,0.005672822,0.0051957313
976,1.86437,1.37375,0.8938108,0.8249647
977,2.15875,0.098125,-0.010186195,-0.010778616
978,2.84563,0.98125,0.032733385,0.027478393
979,2.06062,2.15875,0.5101781,0.47234988
980,2.06062,0.19625,0.006527655,0.0009655766
981,2.355,0.294375,0.019631218,0.014593539
982,3.04188,0.58875,-0.004121134,-0.0015344226
983,2.64938,1.1775,0.15066433,0.13086498
984,2.7475,3.04188,-0.0041428944,-0.0031383443
985,1.66812,2.355,0.47126433,0.4432166
986,2.25687,1.9625,0.47972083,0.43903825
987,2.25687,0.3925,0.055797365,0.044218704
988,2.64938,1.57,0.18428893,0.16125369
989,0.686875,2.7475,0.03092626,0.02939785
990,2.15875,2.84563,0.036299445,0.032966025
991,2.94375,2.84563,-0.0033360207,-0.002576231
992,3.04188,2.55125,-0.0067950115,-0.0062316535
993,3.04188,1.76625,-0.011594126,-0.01230387
994,1.57,2.06062,0.7818563,0.7365987
995,2.15875,0.294375,0.031151397,0.022198241
996,2.55125,0.883125,0.14153495,0.12238559
997,1.07937,2.7475,0.082221754,0.07812846
998,2.7475,2.06062,0.08017523,0.0677398
999,2.355,1.86437,0.42470607,0.38576174
1000,2.06062,0.3925,0.078987226,0.06251003
1001,2.06062,0.58875,0.195948,0.16704571
1002,2.55125,1.27563,0.24263854,0.2141867
1003,1.76625,2.06062,0.7497025,0.7026863
1004,1.9625,1.47188,0.85555285,0.7895632
1005,2.355,0.490625,0.07542022,0.062253043
1006,2.84563,0.0,-0.0027172016,-0.0011881891
1007,2.25687,0.58875,0.14072552,0.11900507
1008,0.98125,3.04188,-0.011353221,-0.011043575
1009,0.785,1.66812,0.4645938,0.4394771
1010,2.25687,2.15875,0.37366232,0.34152067
1011,1.9625,2.06062,0.65234363,0.60700184
1012,2.355,0.686875,0.1553959,0.13311774
1013,0.0,3.04188,-0.0018570597,-0.0031738833
1014,2.25687,0.785,0.24982494,0.21783501
1015,2.06062,0.785,0.34395182,0.30286893
1016,1.76625,0.490625,0.17463337,0.14624019
1017,1.66812,0.785,0.46574324,0.4158554
1018,2.355,2.06062,0.34870324,0.31637672
1019,1.86437,1.1775,0.7771964,0.71140885
1020,2.45312,0.0,-0.009186842,-0.0070885415
1021,2.7475,1.66812,0.10922362,0.093176484
1022,2.64938,0.0,-0.0054059997,-0.0038002941
1023,0.3925,2.64938,0.009262774,0.00891377
1024,1.27563,2.15875,0.6121823,0.5801166
1025,2.64938,0.3925,0.014707277,0.013402827
1026,3.04188,0.98125,-0.007314449,-0.0061902613
1027,2.94375,0.098125,-0.0027903218,0.00031390984
1028,2.45312,0.58875,0.086345926,0.0727724
1029,1.1775,2.64938,0.15443245,0.14670798
1030,2.84563,0.19625,-0.0023935083,0.00070962566
1031,0.58875,1.66812,0.26488245,0.25116104
1032,2.55125,1.86437,0.24236627,0.21537146
1033,3.04188,0.19625,-0.0022891457,0.00080321834
1034,2.06062,2.55125,0.20208591,0.1862348
1035,3.04188,0.3925,-0.0029947902,3.9975974e-05
1036,0.294375,2.55125,0.003389176,0.0034924317
1037,2.94375,0.294375,-0.0019205655,0.0013027343
1038,0.883125,2.94375,0.0022875424,0.0019385051
1039,2.84563,0.3925,0.0024604644,0.004554429
1040,0.490625,2.55125,0.036552824,0.03507561
1041,2.94375,0.490625,-8.598901e-05,0.00235378
1042,1.47188,2.7475,0.11439998,0.10787894
1043,0.883125,2.7475,0.05644024,0.05369138
1044,1.1775,2.25687,0.4760805,0.45199695
1045,0.883125,1.9625,0.4711124,0.44738156
1046,2.06062,1.9625,0.65173405,0.603543
1047,2.06062,1.1775,0.64328736,0.58460027
1048,2.7475,0.490625,0.015051505,0.014207994
1049,1.86437,1.9625,0.7871529,0.73497343
1050,2.25687,1.57,0.5792722,0.52849543
1051,3.14,0.490625,-0.0042753546,-0.0019953044
1052,3.04188,0.785,-0.00561167,-0.003711534
1053,1.07937,3.14,-0.017445335,-0.016737096
1054,0.686875,1.9625,0.2973724,0.2830224
1055,2.64938,0.785,0.07617071,0.06521969
1056,0.098125,2.355,-0.01551922,-0.014337026
1057,2.355,1.66812,0.4673865,0.4241232
1058,2.45312,0.785,0.15570925,0.13432881
1059,3.14,1.47188,-0.01763953,-0.015630133
1060,2.355,2.25687,0.25538692,0.23109087
1061,2.355,0.883125,0.25022608,0.21920513
1062,2.7475,0.883125,0.056938067,0.04862023
1063,0.58875,2.64938,0.03762735,0.03592743
1064,2.06062,1.37375,0.74297875,0.6809403
1065,2.64938,0.98125,0.11496692,0.09912282
1066,1.47188,2.94375,0.014165528,0.013132568
1067,2.55125,1.07937,0.1971406,0.17252795
1068,1.27563,2.355,0.42558473,0.40373126
1069,2.25687,1.37375,0.55105066,0.5001165
1070,2.94375,0.883125,0.0056893425,0.0051064454
1071,2.06062,2.7475,0.08451431,0.07752381
1072,3.14,0.883125,-0.009860798,-0.0077135013
1073,3.14,1.07937,-0.012993454,-0.010888561
1074,2.94375,1.07937,0.008822997,0.0066248216
1075,1.47188,2.355,0.4704162,0.44469193
1076,2.45312,2.15875,0.23507427,0.21079192
1077,1.9625,1.27563,0.7781215,0.7131412
1078,2.15875,0.883125,0.36742243,0.32544938
1079,2.84563,1.1775,0.04346335,0.03589336
1080,2.84563,1.37375,0.05079627,0.041597933
1081,2.94375,1.47188,0.012244634,0.007835973
1082,2.64938,1.76625,0.17493609,0.1529694
1083,2.64938,1.37375,0.17565843,0.15336326
1084,0.0,2.25687,-0.020943027,-0.019936845
1085,3.04188,2.7475,-0.00554902,-0.0046116835
1086,2.45312,1.57,0.3686544,0.33123416
1087,2.355,1.47188,0.4668214,0.4221419
1088,1.86437,0.98125,0.60995483,0.55160546


==> PINNs-example2/adaptive_pinn_func_plot_ex1.csv <==
epoch,Error,Error func, Functional error_standard
0,0.2668414,0.2668414,2.3384702
1,0.30985186,0.30985186,2.2883282
2,0.35266796,0.35266796,2.2382944
3,0.39529783,0.39529783,2.1906714
4,0.43780506,0.43780506,2.145683
5,0.47995323,0.47995323,2.1042447
6,0.52182853,0.52182853,2.0649054
7,0.56324327,0.56324327,2.0278425
8,0.6044276,0.6044276,1.9935052
9,0.6451886,0.6451886,1.9625813
10,0.68531746,0.68531746,1.9345553
11,0.7249935,0.7249935,1.9102354
12,0.76423395,0.76423395,1.8891187
13,0.803101,0.803101,1.8711079
14,0.84150445,0.84150445,1.8565544
15,0.8793166,0.8793166,1.8459291
16,0.9164283,0.9164283,1.8382906
17,0.95288694,0.95288694,1.8335088
18,0.98863715,0.98863715,1.8311094
19,1.0236534,1.0236534,1.8313717
20,1.0580219,1.0580219,1.8340821
21,1.0916762,1.0916762,1.8390403
22,1.1247909,1.1247909,1.8457985
23,1.1574712,1.1574712,1.8543992
24,1.1894517,1.1894517,1.8641716
25,1.2209574,1.2209574,1.8751659
26,1.2515483,1.2515483,1.8873229
27,1.2813078,1.2813078,1.900552
28,1.3100684,1.3100684,1.9141921
29,1.3381296,1.3381296,1.9280882
30,1.3654042,1.3654042,1.9421835
31,1.3922225,1.3922225,1.9564322
32,1.4183073,1.4183073,1.9702945
33,1.4436101,1.4436101,1.9831518
34,1.4683286,1.4683286,1.9953532
35,1.492152,1.492152,2.0068805
36,1.5150851,1.5150851,2.0175054
37,1.5369405,1.5369405,2.0273418
38,1.5579454,1.5579454,2.0361025
39,1.5783963,1.5783963,2.0435436
40,1.5980556,1.5980556,2.049585
41,1.6169025,1.6169025,2.0544465
42,1.6352398,1.6352398,2.058601
43,1.6529269,1.6529269,2.0621183
44,1.6700686,1.6700686,2.0647428
45,1.6866145,1.6866145,2.0667477
46,1.7025676,1.7025676,2.0677829
47,1.7179644,1.7179644,2.0684648
48,1.7330695,1.7330695,2.0687702
49,1.7477195,1.7477195,2.0685961
50,1.7617911,1.7617911,2.0679996
51,1.7753074,1.7753074,2.0670936
52,1.7883056,1.7883056,2.0662112
53,1.8009667,1.8009667,2.0653975
54,1.8131993,1.8131993,2.0650313
55,1.8249967,1.8249967,2.06523
56,1.8362432,1.8362432,2.065833
57,1.8472373,1.8472373,2.067053
58,1.8579051,1.8579051,2.0686412
59,1.8682913,1.8682913,2.0706782
60,1.878391,1.878391,2.0730443
61,1.8881708,1.8881708,2.0759444
62,1.8977687,1.8977687,2.079393
63,1.9072561,1.9072561,2.083405
64,1.9165584,1.9165584,2.0877626
65,1.92577,1.92577,2.0925996
66,1.9348106,1.9348106,2.097697
67,1.943561,1.943561,2.1029234
68,1.9521148,1.9521148,2.1080809
69,1.960488,1.960488,2.1130664
70,1.9686095,1.9686095,2.1179907
71,1.9765679,1.9765679,2.1227424
72,1.9844226,1.9844226,2.1272333
73,1.9922045,1.9922045,2.1313448
74,1.999928,1.999928,2.1353106
75,2.0074902,2.0074902,2.138864
76,2.0148869,2.0148869,2.1421165
77,2.0221312,2.0221312,2.145163
78,2.0292897,2.0292897,2.1479719
79,2.0362773,2.0362773,2.1503122
80,2.0430539,2.0430539,2.1526344
81,2.049657,2.049657,2.154851
82,2.056156,2.056156,2.1567435
83,2.0624893,2.0624893,2.1584854
84,2.06865,2.06865,2.1601949
85,2.074648,2.074648,2.161733
86,2.0805204,2.0805204,2.1632826
87,2.0862792,2.0862792,2.165139
88,2.091919,2.091919,2.1670952
89,2.097442,2.097442,2.1690674
90,2.1028297,2.1028297,2.1712027
91,2.108072,2.108072,2.173318
92,2.1131976,2.1131976,2.1756227
93,2.1182787,2.1182787,2.1777878
94,2.1232233,2.1232233,2.1799905
95,2.1280468,2.1280468,2.182134
96,2.1326933,2.1326933,2.184332
97,2.137205,2.137205,2.186544
98,2.1415713,2.1415713,2.1886826
99,2.1458063,2.1458063,2.1909654
100,2.1498747,2.1498747,2.1931868
101,2.1537724,2.1537724,2.1952567
102,2.1575103,2.1575103,2.197144
103,2.1610646,2.1610646,2.1991072
104,2.1644554,2.1644554,2.20115
105,2.1677034,2.1677034,2.2032185
106,2.170784,2.170784,2.2050025
107,2.1736968,2.1736968,2.2067292
108,2.1764512,2.1764512,2.2085392
109,2.1790535,2.1790535,2.2101958
110,2.1815314,2.1815314,2.2118204
111,2.183873,2.183873,2.2133822
112,2.186094,2.186094,2.214964
113,2.1881604,2.1881604,2.2163358
114,2.190095,2.190095,2.2175488
115,2.1918926,2.1918926,2.2188692
116,2.1935565,2.1935565,2.2199676
117,2.195093,2.195093,2.2211485
118,2.1965098,2.1965098,2.2222977
119,2.1978137,2.1978137,2.2231238
120,2.1990166,2.1990166,2.2239122
121,2.200089,2.200089,2.2249622
122,2.2010584,2.2010584,2.226098
123,2.2019448,2.2019448,2.2272847
124,2.2027137,2.2027137,2.2285297
125,2.2034075,2.2034075,2.2298143
126,2.2040098,2.2040098,2.2314448
127,2.2045372,2.2045372,2.2329938
128,2.2049484,2.2049484,2.234333
129,2.2052753,2.2052753,2.2353568
130,2.2055347,2.2055347,2.2363207
131,2.2057407,2.2057407,2.2372837
132,2.2058938,2.2058938,2.2380557
133,2.2059867,2.2059867,2.2386153
134,2.206034,2.206034,2.239194
135,2.206044,2.206044,2.239441
136,2.2060382,2.2060382,2.2402065
137,2.2059796,2.2059796,2.2406924
138,2.2058568,2.2058568,2.2412019
139,2.2056937,2.2056937,2.2413924
140,2.2054703,2.2054703,2.2415855
141,2.2052405,2.2052405,2.2419312
142,2.204971,2.204971,2.2425613
143,2.2046819,2.2046819,2.2432506
144,2.2043648,2.2043648,2.2439966
145,2.2040067,2.2040067,2.2448034
146,2.2036214,2.2036214,2.2455454
147,2.2032132,2.2032132,2.2463138
148,2.2027655,2.2027655,2.2470355
149,2.2023146,2.2023146,2.2479177
150,2.2018423,2.2018423,2.2488081
151,2.2013566,2.2013566,2.2494707
152,2.200859,2.200859,2.2500367
153,2.2003593,2.2003593,2.25039
154,2.1998355,2.1998355,2.2505362
155,2.1992862,2.1992862,2.2505813
156,2.1987376,2.1987376,2.250662
157,2.1981835,2.1981835,2.250859
158,2.197655,2.197655,2.2510345
159,2.197133,2.197133,2.2510045
160,2.196595,2.196595,2.2511628
161,2.196038,2.196038,2.2510886
162,2.1954765,2.1954765,2.2511501
163,2.1949184,2.1949184,2.2511923
164,2.194343,2.194343,2.2511997
165,2.1937554,2.1937554,2.2511709
166,2.19315,2.19315,2.25112
167,2.192535,2.192535,2.251127
168,2.1919193,2.1919193,2.251303
169,2.19131,2.19131,2.2515714
170,2.1906965,2.1906965,2.2515745
171,2.190082,2.190082,2.2516594
172,2.1894512,2.1894512,2.2518284
173,2.1888258,2.1888258,2.2519944
174,2.1881957,2.1881957,2.2521675
175,2.187558,2.187558,2.2522194
176,2.1869316,2.1869316,2.2524738
177,2.186304,2.186304,2.2526283
178,2.1857,2.1857,2.2527404
179,2.1851106,2.1851106,2.2527328
180,2.1845226,2.1845226,2.2526019
181,2.1839335,2.1839335,2.2526615
182,2.1833372,2.1833372,2.2528942
183,2.1827474,2.1827474,2.2532527
184,2.1821444,2.1821444,2.2534075
185,2.181556,2.181556,2.253647
186,2.1809907,2.1809907,2.2537751
187,2.1804304,2.1804304,2.253757
188,2.1798897,2.1798897,2.253799
189,2.1793635,2.1793635,2.2536485
190,2.178848,2.178848,2.2535043
191,2.1783082,2.1783082,2.2534854
192,2.1777709,2.1777709,2.2535956
193,2.1772425,2.1772425,2.2533834
194,2.1767187,2.1767187,2.2531643
195,2.1761925,2.1761925,2.2529447
196,2.1756601,2.1756601,2.2528603
197,2.1751275,2.1751275,2.2527823
198,2.1745877,2.1745877,2.2527454
199,2.1740522,2.1740522,2.2526538
200,2.1735227,2.1735227,2.2526536
201,2.1729956,2.1729956,2.25278
202,2.1724863,2.1724863,2.2529433
203,2.1719844,2.1719844,2.252799
204,2.1714723,2.1714723,2.25268
205,2.1709547,2.1709547,2.2525046
206,2.1704504,2.1704504,2.2524686
207,2.1699533,2.1699533,2.2524436
208,2.1694374,2.1694374,2.2526405
209,2.168931,2.168931,2.2528703
210,2.1684191,2.1684191,2.2530453
211,2.1679187,2.1679187,2.2531877
212,2.1674259,2.1674259,2.2532296
213,2.1669352,2.1669352,2.2530649
214,2.1664536,2.1664536,2.2528145
215,2.16597,2.16597,2.252402
216,2.165494,2.165494,2.2518036
217,2.165016,2.165016,2.251173
218,2.164545,2.164545,2.25069
219,2.1640844,2.1640844,2.2501228
220,2.1636274,2.1636274,2.2497258
221,2.163156,2.163156,2.249417
222,2.162699,2.162699,2.2491858
223,2.1622388,2.1622388,2.2492313
224,2.1617692,2.1617692,2.2492177
225,2.161298,2.161298,2.2492504
226,2.160827,2.160827,2.2492073
227,2.160357,2.160357,2.2492883
228,2.1598802,2.1598802,2.249417
229,2.1594183,2.1594183,2.2494254
230,2.158982,2.158982,2.249388
231,2.1585357,2.1585357,2.2492783
232,2.1581,2.1581,2.2490354
233,2.1576743,2.1576743,2.248605
234,2.1572542,2.1572542,2.248092
235,2.1568418,2.1568418,2.2475703
236,2.1564288,2.1564288,2.2471025
237,2.156019,2.156019,2.2465892
238,2.1555989,2.1555989,2.2460217
239,2.1551704,2.1551704,2.2455263
240,2.154737,2.154737,2.244908
241,2.1543033,2.1543033,2.2444448
242,2.1538787,2.1538787,2.244066
243,2.1534529,2.1534529,2.2439978
244,2.1530223,2.1530223,2.2438843
245,2.1525962,2.1525962,2.2436955
246,2.152161,2.152161,2.2435727
247,2.1517289,2.1517289,2.2435253
248,2.1512933,2.1512933,2.2434747
249,2.1508553,2.1508553,2.2434638
250,2.150424,2.150424,2.2433913
251,2.150002,2.150002,2.2431862
252,2.1495764,2.1495764,2.2428994
253,2.1491492,2.1491492,2.242472
254,2.1487243,2.1487243,2.2419586
255,2.1482928,2.1482928,2.241412
256,2.147854,2.147854,2.2408185
257,2.1474054,2.1474054,2.2401745
258,2.146966,2.146966,2.2395737
259,2.1465323,2.1465323,2.239103
260,2.1461148,2.1461148,2.2385626
261,2.1457005,2.1457005,2.2379863
262,2.1452944,2.1452944,2.2375019
263,2.1448932,2.1448932,2.237074
264,2.1445134,2.1445134,2.2366536
265,2.1441274,2.1441274,2.236292
266,2.143738,2.143738,2.2358642
267,2.14336,2.14336,2.235426
268,2.1429744,2.1429744,2.2350478
269,2.1425972,2.1425972,2.2347538
270,2.1422307,2.1422307,2.2344894
271,2.1418707,2.1418707,2.2342784
272,2.1415172,2.1415172,2.2340932
273,2.1411562,2.1411562,2.2340193
274,2.140803,2.140803,2.233875
275,2.1404524,2.1404524,2.233784
276,2.1400893,2.1400893,2.2335508
277,2.1397204,2.1397204,2.233247
278,2.1393278,2.1393278,2.2329993
279,2.138937,2.138937,2.2326477
280,2.1385565,2.1385565,2.2322164
281,2.1381528,2.1381528,2.2316358
282,2.1377556,2.1377556,2.2309692
283,2.137375,2.137375,2.230328
284,2.1370046,2.1370046,2.2295983
285,2.1366606,2.1366606,2.2288563
286,2.1363397,2.1363397,2.2280936
287,2.1360154,2.1360154,2.2273374
288,2.1356807,2.1356807,2.2266526
289,2.1353197,2.1353197,2.2260053
290,2.1349578,2.1349578,2.225352
291,2.134611,2.134611,2.22484
292,2.1342618,2.1342618,2.2242732
293,2.1339128,2.1339128,2.2238302
294,2.1335642,2.1335642,2.2233782
295,2.133237,2.133237,2.2229798
296,2.1329036,2.1329036,2.2225716
297,2.1325567,2.1325567,2.222177
298,2.1321776,2.1321776,2.221809
299,2.1318178,2.1318178,2.2213447
300,2.1314662,2.1314662,2.2209485
301,2.1311257,2.1311257,2.2205434
302,2.1307948,2.1307948,2.2200668
303,2.1304746,2.1304746,2.2196753
304,2.1301596,2.1301596,2.219246
305,2.1298468,2.1298468,2.2188087
306,2.129533,2.129533,2.2183263
307,2.1292143,2.1292143,2.217878
308,2.1288893,2.1288893,2.2172902
309,2.1285517,2.1285517,2.2167537
310,2.1282024,2.1282024,2.216266
311,2.1278365,2.1278365,2.2158353
312,2.1274493,2.1274493,2.215395
313,2.127044,2.127044,2.214895
314,2.1266162,2.1266162,2.2143693
315,2.1261647,2.1261647,2.2137067
316,2.1256897,2.1256897,2.212974
317,2.1251917,2.1251917,2.2122278
318,2.1246686,2.1246686,2.2114086
319,2.124124,2.124124,2.2107441
320,2.1235578,2.1235578,2.2101567
321,2.1229718,2.1229718,2.2096632
322,2.1223679,2.1223679,2.2091615
323,2.1217453,2.1217453,2.2088733
324,2.121109,2.121109,2.2085235
325,2.1204603,2.1204603,2.2082
326,2.1197991,2.1197991,2.2078671
327,2.1191304,2.1191304,2.2073069
328,2.1184552,2.1184552,2.206731
329,2.1177747,2.1177747,2.206054
330,2.117092,2.117092,2.2053258
331,2.116408,2.116408,2.2045734
332,2.1157253,2.1157253,2.2038846
333,2.1150427,2.1150427,2.203251
334,2.1143653,2.1143653,2.2026885
335,2.1136901,2.1136901,2.2020369
336,2.1130202,2.1130202,2.201427
337,2.1123543,2.1123543,2.2008493
338,2.1116958,2.1116958,2.2003186
339,2.1110408,2.1110408,2.1998441
340,2.1103947,2.1103947,2.1993704
341,2.1097536,2.1097536,2.1988792
342,2.109117,2.109117,2.1983478
343,2.1084843,2.1084843,2.197855
344,2.1078577,2.1078577,2.1974137
345,2.107237,2.107237,2.1969852
346,2.1066186,2.1066186,2.1964297
347,2.1060038,2.1060038,2.1958337
348,2.1053903,2.1053903,2.195138
349,2.10478,2.10478,2.1944005
350,2.1041708,2.1041708,2.193661
351,2.1035635,2.1035635,2.1929314
352,2.1029549,2.1029549,2.1921616
353,2.1023467,2.1023467,2.191336
354,2.1017396,2.1017396,2.1904812
355,2.1011317,2.1011317,2.189719
356,2.1005228,2.1005228,2.1890044
357,2.0999124,2.0999124,2.1882708
358,2.0993018,2.0993018,2.187622
359,2.0986888,2.0986888,2.186982
360,2.0980773,2.0980773,2.186409
361,2.0974627,2.0974627,2.18596
362,2.0968494,2.0968494,2.1854904
363,2.0962334,2.0962334,2.184908
364,2.0956192,2.0956192,2.1844583
365,2.0950043,2.0950043,2.1840436
366,2.0943885,2.0943885,2.1836152
367,2.0937743,2.0937743,2.1832988
368,2.0931606,2.0931606,2.1829565
369,2.0925467,2.0925467,2.1826622
370,2.0919368,2.0919368,2.18233
371,2.091325,2.091325,2.1818314
372,2.0907168,2.0907168,2.1812556
373,2.09011,2.09011,2.180483
374,2.089505,2.089505,2.1797574
375,2.088902,2.088902,2.1789637
376,2.0883021,2.0883021,2.1780493
377,2.087703,2.087703,2.1770022
378,2.0871058,2.0871058,2.1760414
379,2.0865123,2.0865123,2.1750839
380,2.0859208,2.0859208,2.174337
381,2.085331,2.085331,2.1736848
382,2.0847447,2.0847447,2.1730058
383,2.0841584,2.0841584,2.1724043
384,2.083576,2.083576,2.171915
385,2.0829947,2.0829947,2.17147
386,2.0824153,2.0824153,2.1710205
387,2.0818381,2.0818381,2.1706707
388,2.0812628,2.0812628,2.170228
389,2.0806875,2.0806875,2.1696951
390,2.0801156,2.0801156,2.1691036
391,2.0795438,2.0795438,2.1684616
392,2.0789733,2.0789733,2.167844
393,2.0784056,2.0784056,2.1671264
394,2.0778363,2.0778363,2.1664376
395,2.0772705,2.0772705,2.1658473
396,2.0767045,2.0767045,2.1653423
397,2.0761402,2.0761402,2.1648684
398,2.075576,2.075576,2.1642973
399,2.075013,2.075013,2.1636002
400,2.074451,2.074451,2.1628404
401,2.0738904,2.0738904,2.162062
402,2.0733304,2.0733304,2.1611986
403,2.0727706,2.0727706,2.1603932
404,2.0722122,2.0722122,2.1594331
405,2.071655,2.071655,2.1585777
406,2.0710986,2.0710986,2.157867
407,2.0705433,2.0705433,2.1573427
408,2.0699894,2.0699894,2.156781
409,2.0694354,2.0694354,2.1562638
410,2.0688837,2.0688837,2.155736
411,2.0683334,2.0683334,2.155297
412,2.067783,2.067783,2.1548755
413,2.0672345,2.0672345,2.1544175
414,2.0666869,2.0666869,2.1538546
415,2.0661402,2.0661402,2.1532414
416,2.065596,2.065596,2.1525342
417,2.0650518,2.0650518,2.1518962
418,2.0645084,2.0645084,2.1511693
419,2.0639668,2.0639668,2.1505232
420,2.0634255,2.0634255,2.149792
421,2.0628867,2.0628867,2.1491735
422,2.0623481,2.0623481,2.1485825
423,2.0618107,2.0618107,2.147943
424,2.0612743,2.0612743,2.1473446
425,2.060739,2.060739,2.1466813
426,2.0602052,2.0602052,2.1460066
427,2.0596716,2.0596716,2.1452975
428,2.0591373,2.0591373,2.1444986
429,2.0586064,2.0586064,2.143836
430,2.0580754,2.0580754,2.1430385
431,2.0575442,2.0575442,2.142304
432,2.0570157,2.0570157,2.1415417
433,2.0564861,2.0564861,2.1408567
434,2.0559587,2.0559587,2.1401775
435,2.0554318,2.0554318,2.139511
436,2.054905,2.054905,2.1390512
437,2.0543802,2.0543802,2.1386273
438,2.0538538,2.0538538,2.138114
439,2.0533307,2.0533307,2.1377454
440,2.0528061,2.0528061,2.1372306
441,2.0522828,2.0522828,2.1366756
442,2.0517616,2.0517616,2.136079
443,2.05124,2.05124,2.1355412
444,2.0507193,2.0507193,2.1350086
445,2.0501986,2.0501986,2.134446
446,2.0496795,2.0496795,2.133568
447,2.04916,2.04916,2.1327298
448,2.0486422,2.0486422,2.1317928
449,2.048125,2.048125,2.1309035
450,2.0476072,2.0476072,2.129999
451,2.047091,2.047091,2.129138
452,2.0465763,2.0465763,2.1283827
453,2.0460618,2.0460618,2.1277568
454,2.0455456,2.0455456,2.1271858
455,2.045033,2.045033,2.1267285
456,2.044519,2.044519,2.1262434
457,2.0440063,2.0440063,2.1258852
458,2.0434933,2.0434933,2.1256046
459,2.042981,2.042981,2.1252737
460,2.0424702,2.0424702,2.1248868
461,2.0419586,2.0419586,2.1245272
462,2.0414498,2.0414498,2.1238892
463,2.0409412,2.0409412,2.1230817
464,2.04043,2.04043,2.1221282
465,2.0399215,2.0399215,2.121268
466,2.039413,2.039413,2.120423
467,2.0389037,2.0389037,2.1196525
468,2.0383961,2.0383961,2.1189244
469,2.0378888,2.0378888,2.118122
470,2.0373812,2.0373812,2.117345
471,2.0368757,2.0368757,2.1166034
472,2.0363681,2.0363681,2.1160321
473,2.0358627,2.0358627,2.1155381
474,2.0353575,2.0353575,2.11502
475,2.0348527,2.0348527,2.1144001
476,2.034347,2.034347,2.113608
477,2.033843,2.033843,2.1130874
478,2.0333383,2.0333383,2.1125
479,2.032835,2.032835,2.111736
480,2.03233,2.03233,2.1110797
481,2.0318272,2.0318272,2.1105645
482,2.0313241,2.0313241,2.1101828
483,2.0308208,2.0308208,2.1098695
484,2.0303166,2.0303166,2.1096349
485,2.0298162,2.0298162,2.1094146
486,2.029312,2.029312,2.1092732
487,2.0288105,2.0288105,2.1091092
488,2.0283074,2.0283074,2.1087866
489,2.027805,2.027805,2.1080241
490,2.027304,2.027304,2.106892
491,2.026803,2.026803,2.1055307
492,2.0262997,2.0262997,2.1039104
493,2.025801,2.025801,2.1025903
494,2.0252979,2.0252979,2.10156
495,2.0247984,2.0247984,2.1009948
496,2.0242965,2.0242965,2.1003299
497,2.0237958,2.0237958,2.0996597
498,2.023295,2.023295,2.0991993
499,2.022795,2.022795,2.098758
500,2.0222938,2.0222938,2.098491
501,2.0217931,2.0217931,2.0982933
502,2.0212934,2.0212934,2.0982294
503,2.0207937,2.0207937,2.0980966
504,2.0202918,2.0202918,2.0978606
505,2.0197916,2.0197916,2.0974402
506,2.0192916,2.0192916,2.0969012
507,2.0187912,2.0187912,2.0961895
508,2.018291,2.018291,2.0954578
509,2.0177915,2.0177915,2.0945563
510,2.0172908,2.0172908,2.0934968
511,2.0167904,2.0167904,2.0922108
512,2.0162885,2.0162885,2.0911875
513,2.015789,2.015789,2.0900397
514,2.0152886,2.0152886,2.0887644
515,2.0147874,2.0147874,2.0878444
516,2.014286,2.014286,2.0872343
517,2.0137863,2.0137863,2.0868478
518,2.0132852,2.0132852,2.0864131
519,2.012785,2.012785,2.0860882
520,2.0122836,2.0122836,2.0861268
521,2.011783,2.011783,2.0861466
522,2.011281,2.011281,2.0858128
523,2.010779,2.010779,2.0851598
524,2.0102775,2.0102775,2.084328
525,2.0097759,2.0097759,2.0834255
526,2.009274,2.009274,2.0827572
527,2.008772,2.008772,2.0821066
528,2.00827,2.00827,2.0812962
529,2.0077677,2.0077677,2.0804217
530,2.0072641,2.0072641,2.0796885
531,2.0067627,2.0067627,2.0791583
532,2.00626,2.00626,2.078498
533,2.0057566,2.0057566,2.0776684
534,2.0052533,2.0052533,2.0771549
535,2.004749,2.004749,2.0764954
536,2.0042465,2.0042465,2.0756428
537,2.0037422,2.0037422,2.0746386
538,2.0032377,2.0032377,2.0734932
539,2.002733,2.002733,2.072693
540,2.002229,2.002229,2.071966
541,2.001724,2.001724,2.0714774
542,2.0012188,2.0012188,2.0710227
543,2.000712,2.000712,2.070705
544,2.0002084,2.0002084,2.0705884
545,1.9997009,1.9997009,2.070634
546,1.9991952,1.9991952,2.0704987
547,1.9986885,1.9986885,2.0703373
548,1.9981811,1.9981811,2.0697777
549,1.9976742,1.9976742,2.0689273
550,1.9971658,1.9971658,2.0682886
551,1.9966582,1.9966582,2.06734
552,1.9961495,1.9961495,2.0665293
553,1.9956404,1.9956404,2.0658374
554,1.9951317,1.9951317,2.0653293
555,1.9946222,1.9946222,2.0647607
556,1.9941124,1.9941124,2.0640044
557,1.9936022,1.9936022,2.063091
558,1.9930923,1.9930923,2.0621586
559,1.9925811,1.9925811,2.061398
560,1.9920702,1.9920702,2.0607014
561,1.9915584,1.9915584,2.059758
562,1.9910457,1.9910457,2.059347
563,1.9905337,1.9905337,2.058818
564,1.9900212,1.9900212,2.058307
565,1.9895078,1.9895078,2.0575733
566,1.9889944,1.9889944,2.0566154
567,1.988481,1.988481,2.0555384
568,1.9879663,1.9879663,2.0545814
569,1.9874504,1.9874504,2.0535858
570,1.9869355,1.9869355,2.052627
571,1.9864193,1.9864193,2.0518281
572,1.985903,1.985903,2.0513315
573,1.9853854,1.9853854,2.0509312
574,1.98487,1.98487,2.0507593
575,1.984351,1.984351,2.0504687
576,1.9838333,1.9838333,2.050157
577,1.9833157,1.9833157,2.049812
578,1.9827958,1.9827958,2.0493262
579,1.9822762,1.9822762,2.0485077
580,1.9817556,1.9817556,2.0476635
581,1.9812355,1.9812355,2.0471191
582,1.9807142,1.9807142,2.0467722
583,1.9801925,1.9801925,2.0462627
584,1.9796702,1.9796702,2.0455246
585,1.9791487,1.9791487,2.0452046
586,1.9786264,1.9786264,2.0449996
587,1.9781004,1.9781004,2.0447147
588,1.977577,1.977577,2.0442538
589,1.9770523,1.9770523,2.043653
590,1.9765271,1.9765271,2.042607
591,1.976002,1.976002,2.0415702
592,1.9754752,1.9754752,2.0404735
593,1.9749479,1.9749479,2.0393982
594,1.97442,1.97442,2.0387366
595,1.9738927,1.9738927,2.0377614
596,1.973364,1.973364,2.03701
597,1.9728342,1.9728342,2.0362709
598,1.9723041,1.9723041,2.035875
599,1.9717729,1.9717729,2.0355234
600,1.9712423,1.9712423,2.0354798
601,1.9707118,1.9707118,2.0357983
602,1.9701799,1.9701799,2.0359244
603,1.9696454,1.9696454,2.035495
604,1.9691128,1.9691128,2.0350232
605,1.9685782,1.9685782,2.0343132
606,1.9680445,1.9680445,2.0335093
607,1.967508,1.967508,2.032475
608,1.9669735,1.9669735,2.0316935
609,1.9664372,1.9664372,2.0309248
610,1.9658983,1.9658983,2.0304017
611,1.965361,1.965361,2.0294952
612,1.9648242,1.9648242,2.028809
613,1.9642842,1.9642842,2.0281086
614,1.9637443,1.9637443,2.0275512
615,1.9632043,1.9632043,2.0270348
616,1.9626625,1.9626625,2.0265648
617,1.9621208,1.9621208,2.025904
618,1.9615785,1.9615785,2.0251193
619,1.9610373,1.9610373,2.0247557
620,1.9604927,1.9604927,2.024865
621,1.9599477,1.9599477,2.0248365
622,1.9594041,1.9594041,2.024704
623,1.9588581,1.9588581,2.0243611
624,1.9583107,1.9583107,2.0235937
625,1.9577641,1.9577641,2.0225759
626,1.9572158,1.9572158,2.021385
627,1.956668,1.956668,2.019994
628,1.9561176,1.9561176,2.0194612
629,1.955568,1.955568,2.0190983
630,1.955018,1.955018,2.0185578
631,1.9544666,1.9544666,2.0184665
632,1.9539144,1.9539144,2.0183833
633,1.9533628,1.9533628,2.0179656
634,1.952808,1.952808,2.017481
635,1.9522543,1.9522543,2.016938
636,1.9516987,1.9516987,2.016389
637,1.9511447,1.9511447,2.015494
638,1.9505876,1.9505876,2.014206
639,1.9500312,1.9500312,2.01312
640,1.9494721,1.9494721,2.0121877
641,1.9489132,1.9489132,2.0110867
642,1.9483532,1.9483532,2.010368
643,1.9477938,1.9477938,2.0101469
644,1.9472328,1.9472328,2.0103111
645,1.9466715,1.9466715,2.0106676
646,1.9461093,1.9461093,2.0112653
647,1.9455452,1.9455452,2.0112436
648,1.9449813,1.9449813,2.0111659
649,1.9444177,1.9444177,2.0107214
650,1.9438508,1.9438508,2.0099926
651,1.9432861,1.9432861,2.008973
652,1.9427181,1.9427181,2.0073848
653,1.9421506,1.9421506,2.0057888
654,1.9415816,1.9415816,2.0040014
655,1.9410132,1.9410132,2.0021539
656,1.9404429,1.9404429,2.0008938
657,1.9398721,1.9398721,2.0005593
658,1.9393004,1.9393004,2.0007524
659,1.9387281,1.9387281,2.001208
660,1.9381535,1.9381535,2.0021636
661,1.9375802,1.9375802,2.0029445
662,1.9370052,1.9370052,2.0038886
663,1.9364295,1.9364295,2.0041265
664,1.9358526,1.9358526,2.0037498
665,1.9352747,1.9352747,2.002592
666,1.934697,1.934697,2.000776
667,1.9341177,1.9341177,1.9992775
668,1.9335377,1.9335377,1.9976648
669,1.9329575,1.9329575,1.9959003
670,1.9323758,1.9323758,1.9941534
671,1.9317939,1.9317939,1.9928305
672,1.9312099,1.9312099,1.9915571
673,1.9306259,1.9306259,1.9906664
674,1.9300417,1.9300417,1.9902759
675,1.9294555,1.9294555,1.9901124
676,1.9288688,1.9288688,1.9908082
677,1.9282812,1.9282812,1.9917575
678,1.9276934,1.9276934,1.9920633
679,1.9271044,1.9271044,1.9924612
680,1.9265126,1.9265126,1.9928291
681,1.9259231,1.9259231,1.9931381
682,1.9253314,1.9253314,1.9929092
683,1.9247385,1.9247385,1.9917936
684,1.9241463,1.9241463,1.990459
685,1.9235499,1.9235499,1.988418
686,1.9229558,1.9229558,1.9865422
687,1.9223605,1.9223605,1.9846978
688,1.921764,1.921764,1.9841968
689,1.9211645,1.9211645,1.9836754
690,1.9205667,1.9205667,1.9835525
691,1.9199672,1.9199672,1.9835013
692,1.919367,1.919367,1.9835094
693,1.9187653,1.9187653,1.9834493
694,1.9181632,1.9181632,1.9832666
695,1.9175596,1.9175596,1.9831065
696,1.9169556,1.9169556,1.9825149
697,1.9163504,1.9163504,1.9818504
698,1.9157448,1.9157448,1.9807847
699,1.9151381,1.9151381,1.9795989
700,1.9145306,1.9145306,1.9788532
701,1.9139222,1.9139222,1.9780457
702,1.9133122,1.9133122,1.9773637
703,1.9127026,1.9127026,1.9767941
704,1.912091,1.912091,1.9762065
705,1.911479,1.911479,1.9761863
706,1.9108653,1.9108653,1.9755007
707,1.9102513,1.9102513,1.9750006
708,1.9096372,1.9096372,1.9748176
709,1.9090205,1.9090205,1.974507
710,1.9084042,1.9084042,1.9741117
711,1.9077868,1.9077868,1.9737746
712,1.9071674,1.9071674,1.9735081
713,1.9065473,1.9065473,1.9735801
714,1.9059274,1.9059274,1.9735562
715,1.9053068,1.9053068,1.9733591
716,1.9046828,1.9046828,1.9724603
717,1.9040594,1.9040594,1.9710376
718,1.9034358,1.9034358,1.969554
719,1.9028096,1.9028096,1.9684504
720,1.9021848,1.9021848,1.9674486
721,1.9015559,1.9015559,1.9665169
722,1.9009283,1.9009283,1.9661342
723,1.9002987,1.9002987,1.9663355
724,1.8996687,1.8996687,1.9665688
725,1.8990376,1.8990376,1.9672203
726,1.8984064,1.8984064,1.9678878
727,1.8977728,1.8977728,1.9684868
728,1.897139,1.897139,1.9688233
729,1.8965052,1.8965052,1.9685252
730,1.8958681,1.8958681,1.968373
731,1.8952314,1.8952314,1.9673865
732,1.8945941,1.8945941,1.9660008
733,1.8939556,1.8939556,1.9642333
734,1.8933152,1.8933152,1.9622188
735,1.8926746,1.8926746,1.9603337
736,1.8920323,1.8920323,1.9591544
737,1.8913897,1.8913897,1.9583403
738,1.8907462,1.8907462,1.9576914
739,1.8901008,1.8901008,1.9572781
740,1.8894542,1.8894542,1.9571552
741,1.8888081,1.8888081,1.9576781
742,1.8881607,1.8881607,1.958434
743,1.8875126,1.8875126,1.9594538
744,1.8868623,1.8868623,1.9605118
745,1.8862119,1.8862119,1.9603631
746,1.8855599,1.8855599,1.9596334
747,1.8849062,1.8849062,1.9583255
748,1.8842518,1.8842518,1.9566394
749,1.8835987,1.8835987,1.9544137
750,1.8829421,1.8829421,1.952596
751,1.8822852,1.8822852,1.9511992
752,1.8816279,1.8816279,1.9499886
753,1.8809688,1.8809688,1.949468
754,1.880308,1.880308,1.9498526
755,1.8796483,1.8796483,1.9504646
756,1.8789848,1.8789848,1.9510674
757,1.8783225,1.8783225,1.9514349
758,1.8776587,1.8776587,1.9519126
759,1.8769935,1.8769935,1.9522495
760,1.8763268,1.8763268,1.9522643
761,1.8756592,1.8756592,1.9519843
762,1.8749914,1.8749914,1.9505459
763,1.8743212,1.8743212,1.9483496
764,1.8736508,1.8736508,1.9457662
765,1.8729805,1.8729805,1.9439011
766,1.872308,1.872308,1.9427247
767,1.8716335,1.8716335,1.9419519
768,1.8709595,1.8709595,1.9415885
769,1.8702831,1.8702831,1.9416549
770,1.8696059,1.8696059,1.9423668
771,1.8689288,1.8689288,1.9426924
772,1.8682489,1.8682489,1.9425743
773,1.8675699,1.8675699,1.9421494
774,1.8668889,1.8668889,1.9420185
775,1.8662063,1.8662063,1.9422201
776,1.8655237,1.8655237,1.9420458
777,1.8648379,1.8648379,1.9421005
778,1.8641539,1.8641539,1.942505
779,1.8634669,1.8634669,1.9414579
780,1.8627794,1.8627794,1.9405243
781,1.8620919,1.8620919,1.9396493
782,1.8614019,1.8614019,1.9387584
783,1.8607105,1.8607105,1.9378078
784,1.8600191,1.8600191,1.9375601
785,1.8593261,1.8593261,1.9377569
786,1.8586317,1.8586317,1.9378144
787,1.8579367,1.8579367,1.9371278
788,1.8572407,1.8572407,1.9361975
789,1.8565437,1.8565437,1.9356803
790,1.855845,1.855845,1.9351685
791,1.8551455,1.8551455,1.9346577
792,1.8544451,1.8544451,1.9335805
793,1.8537422,1.8537422,1.9322002
794,1.8530395,1.8530395,1.9314965
795,1.8523368,1.8523368,1.931142
796,1.851631,1.851631,1.9305365
797,1.850925,1.850925,1.9298868
798,1.8502172,1.8502172,1.9286984
799,1.8495083,1.8495083,1.9275106
800,1.8487984,1.8487984,1.9264693
801,1.848088,1.848088,1.9256135
802,1.8473761,1.8473761,1.92557
803,1.8466631,1.8466631,1.9261494
804,1.8459489,1.8459489,1.9270455
805,1.8452337,1.8452337,1.928648
806,1.844517,1.844517,1.929983
807,1.8437992,1.8437992,1.9303921
808,1.8430817,1.8430817,1.93041
809,1.842362,1.842362,1.9295454
810,1.8416401,1.8416401,1.9283634
811,1.8409183,1.8409183,1.9276152
812,1.8401959,1.8401959,1.9263718
813,1.8394707,1.8394707,1.9248002
814,1.8387451,1.8387451,1.9231029
815,1.8380193,1.8380193,1.9216772
816,1.8372906,1.8372906,1.9204799
817,1.8365623,1.8365623,1.9200456
818,1.8358321,1.8358321,1.9204407
819,1.8351011,1.8351011,1.9213107
820,1.8343685,1.8343685,1.9222953
821,1.8336347,1.8336347,1.923292
822,1.8329004,1.8329004,1.9237064
823,1.8321637,1.8321637,1.923445
824,1.8314273,1.8314273,1.9220792
825,1.8306886,1.8306886,1.9202353
826,1.82995,1.82995,1.9184418
827,1.8292093,1.8292093,1.917159
828,1.8284677,1.8284677,1.9160441
829,1.827724,1.827724,1.9153764
830,1.8269806,1.8269806,1.9149983
831,1.8262347,1.8262347,1.9147654
832,1.8254883,1.8254883,1.9150205
833,1.8247416,1.8247416,1.9147837
834,1.8239919,1.8239919,1.914829
835,1.8232422,1.8232422,1.9146299
836,1.8224912,1.8224912,1.9149212
837,1.8217388,1.8217388,1.914948
838,1.8209851,1.8209851,1.9146516
839,1.8202301,1.8202301,1.9142452
840,1.8194739,1.8194739,1.9134182
841,1.8187171,1.8187171,1.9122995
842,1.817959,1.817959,1.9116346
843,1.8171998,1.8171998,1.9107416
844,1.8164393,1.8164393,1.910115
845,1.8156762,1.8156762,1.909948
846,1.8149146,1.8149146,1.9094808
847,1.8141501,1.8141501,1.909012
848,1.8133851,1.8133851,1.9090717
849,1.8126183,1.8126183,1.9097884
850,1.81185,1.81185,1.9101883
851,1.8110818,1.8110818,1.9110492
852,1.8103108,1.8103108,1.9107407
853,1.8095393,1.8095393,1.90939
854,1.8087674,1.8087674,1.9082937
855,1.8079937,1.8079937,1.906817
856,1.8072168,1.8072168,1.9054422
857,1.8064415,1.8064415,1.9038483
858,1.8056645,1.8056645,1.9024175
859,1.8048847,1.8048847,1.9012147
860,1.8041052,1.8041052,1.900748
861,1.803324,1.803324,1.9007359
862,1.8025422,1.8025422,1.9008461
863,1.8017584,1.8017584,1.9007605
864,1.8009738,1.8009738,1.901508
865,1.8001875,1.8001875,1.9021844
866,1.799401,1.799401,1.9023865
867,1.7986125,1.7986125,1.9026731
868,1.7978226,1.7978226,1.9025475
869,1.7970314,1.7970314,1.9024769
870,1.7962403,1.7962403,1.9028177
871,1.7954458,1.7954458,1.9029948
872,1.7946527,1.7946527,1.9023354
873,1.7938559,1.7938559,1.9019176
874,1.7930591,1.7930591,1.9007984
875,1.7922609,1.7922609,1.899024
876,1.7914615,1.7914615,1.8975376
877,1.7906613,1.7906613,1.8971012
878,1.7898585,1.7898585,1.8972341
879,1.7890556,1.7890556,1.8967013
880,1.7882514,1.7882514,1.8959398
881,1.7874447,1.7874447,1.8953
882,1.7866392,1.7866392,1.8944663
883,1.7858306,1.7858306,1.893897
884,1.7850212,1.7850212,1.8936646
885,1.7842119,1.7842119,1.8936764
886,1.7833991,1.7833991,1.8934834
887,1.7825854,1.7825854,1.8940842
888,1.7817715,1.7817715,1.8946153
889,1.7809563,1.7809563,1.8955154
890,1.7801397,1.7801397,1.8958637
891,1.7793221,1.7793221,1.8960302
892,1.7785023,1.7785023,1.8955531
893,1.7776817,1.7776817,1.8939577
894,1.7768607,1.7768607,1.8914335
895,1.7760372,1.7760372,1.8896568
896,1.7752131,1.7752131,1.8875548
897,1.7743875,1.7743875,1.8857144
898,1.7735609,1.7735609,1.8849849
899,1.7727331,1.7727331,1.8851795
900,1.7719034,1.7719034,1.8855408
901,1.7710732,1.7710732,1.8862872
902,1.7702417,1.7702417,1.8875258
903,1.7694092,1.7694092,1.8896922
904,1.7685751,1.7685751,1.8914756
905,1.7677387,1.7677387,1.8924017
906,1.7669023,1.7669023,1.892181
907,1.7660652,1.7660652,1.8907897
908,1.7652259,1.7652259,1.8885685
909,1.7643858,1.7643858,1.8864998
910,1.7635437,1.7635437,1.8841327
911,1.7627015,1.7627015,1.8823504
912,1.7618568,1.7618568,1.8813093
913,1.7610116,1.7610116,1.8808367
914,1.7601644,1.7601644,1.8811125
915,1.7593172,1.7593172,1.8814815
916,1.7584671,1.7584671,1.8819418
917,1.7576164,1.7576164,1.8814762
918,1.7567648,1.7567648,1.8809372
919,1.7559122,1.7559122,1.8809791
920,1.7550579,1.7550579,1.8811412
921,1.7542028,1.7542028,1.8813373
922,1.7533451,1.7533451,1.8814629
923,1.752487,1.752487,1.8815801
924,1.7516284,1.7516284,1.8816743
925,1.7507676,1.7507676,1.8816142
926,1.7499058,1.7499058,1.8802261
927,1.7490431,1.7490431,1.8784144
928,1.7481786,1.7481786,1.8758143
929,1.7473128,1.7473128,1.8739977
930,1.7464466,1.7464466,1.8734615
931,1.7455783,1.7455783,1.8744329
932,1.7447093,1.7447093,1.8762271
933,1.7438383,1.7438383,1.8770059
934,1.7429663,1.7429663,1.8773707
935,1.7420926,1.7420926,1.8775913
936,1.7412183,1.7412183,1.8771162
937,1.7403431,1.7403431,1.8754529
938,1.7394645,1.7394645,1.8743986
939,1.7385879,1.7385879,1.8738697
940,1.7377081,1.7377081,1.8724505
941,1.7368279,1.7368279,1.871159
942,1.735945,1.735945,1.8699558
943,1.7350628,1.7350628,1.8695436
944,1.7341777,1.7341777,1.8702116
945,1.7332925,1.7332925,1.8715538
946,1.732404,1.732404,1.8730328
947,1.7315165,1.7315165,1.8731444
948,1.7306274,1.7306274,1.8719703
949,1.7297364,1.7297364,1.8704425
950,1.7288433,1.7288433,1.8686352
951,1.7279496,1.7279496,1.8673003
952,1.7270564,1.7270564,1.8657316
953,1.72616,1.72616,1.8650924
954,1.7252619,1.7252619,1.8650048
955,1.7243636,1.7243636,1.8651617
956,1.7234639,1.7234639,1.8659613
957,1.7225627,1.7225627,1.8663943
958,1.7216603,1.7216603,1.8664337
959,1.7207586,1.7207586,1.8667301
960,1.7198527,1.7198527,1.8663137
961,1.7189475,1.7189475,1.8661397
962,1.7180403,1.7180403,1.8653983
963,1.7171322,1.7171322,1.8647145
964,1.7162216,1.7162216,1.8642187
965,1.7153109,1.7153109,1.8654538
966,1.7143984,1.7143984,1.8667395
967,1.7134861,1.7134861,1.8669382
968,1.71257,1.71257,1.8667499
969,1.7116538,1.7116538,1.8657767
970,1.7107366,1.7107366,1.8639592
971,1.7098188,1.7098188,1.8616916
972,1.7088975,1.7088975,1.8592461
973,1.7079775,1.7079775,1.8576465
974,1.7070545,1.7070545,1.8565135
975,1.7061307,1.7061307,1.8564014
976,1.7052065,1.7052065,1.8563967
977,1.7042807,1.7042807,1.8561138
978,1.7033528,1.7033528,1.8562878
979,1.7024233,1.7024233,1.8563925
980,1.7014942,1.7014942,1.8560175
981,1.7005627,1.7005627,1.8553724
982,1.699631,1.699631,1.8548436
983,1.6986972,1.6986972,1.8545473
984,1.6977626,1.6977626,1.8544649
985,1.6968259,1.6968259,1.8555236
986,1.6958877,1.6958877,1.8560094
987,1.6949492,1.6949492,1.8560909
988,1.6940094,1.6940094,1.855828
989,1.6930673,1.6930673,1.8551526
990,1.6921253,1.6921253,1.8535234
991,1.6911814,1.6911814,1.85217
992,1.6902363,1.6902363,1.8511766
993,1.6892904,1.6892904,1.8501173
994,1.6883423,1.6883423,1.8497937
995,1.6873938,1.6873938,1.8506708
996,1.6864424,1.6864424,1.8522924
997,1.6854912,1.6854912,1.8540454
998,1.6845392,1.6845392,1.8552989
999,1.683585,1.683585,1.8552978
1000,1.6826297,1.6826297,1.8537192
1001,1.6816734,1.6816734,1.8505592
1002,1.6807164,1.6807164,1.8473203
1003,1.6797574,1.6797574,1.8439695
1004,1.6787974,1.6787974,1.8410413
1005,1.6778363,1.6778363,1.840482
1006,1.6768733,1.6768733,1.8422292
1007,1.6759092,1.6759092,1.8446263
1008,1.6749446,1.6749446,1.8475282
1009,1.6739776,1.6739776,1.8499877
1010,1.6730089,1.6730089,1.8519522
1011,1.6720403,1.6720403,1.8523868
1012,1.6710701,1.6710701,1.8517464
1013,1.6700984,1.6700984,1.8493001
1014,1.6691256,1.6691256,1.8463758
1015,1.6681515,1.6681515,1.843176
1016,1.667177,1.667177,1.8403145
1017,1.6662005,1.6662005,1.839156
1018,1.665224,1.665224,1.838758
1019,1.6642432,1.6642432,1.8391731
1020,1.663263,1.663263,1.8401133
1021,1.6622825,1.6622825,1.8410964
1022,1.6612991,1.6612991,1.8422638
1023,1.6603149,1.6603149,1.8434217
1024,1.6593302,1.6593302,1.8434808
1025,1.6583431,1.6583431,1.8439926
1026,1.6573555,1.6573555,1.8441433
1027,1.6563663,1.6563663,1.8426408
1028,1.6553757,1.6553757,1.8406055
1029,1.654384,1.654384,1.8389441
1030,1.6533916,1.6533916,1.8372514
1031,1.6523981,1.6523981,1.8355801
1032,1.6514018,1.6514018,1.8349407
1033,1.6504064,1.6504064,1.8350399
1034,1.6494069,1.6494069,1.8358883
1035,1.6484084,1.6484084,1.8377742
1036,1.647408,1.647408,1.83928
1037,1.646405,1.646405,1.8408605
1038,1.6454033,1.6454033,1.8412029
1039,1.6443982,1.6443982,1.8408924
1040,1.6433938,1.6433938,1.8399858
1041,1.6423875,1.6423875,1.8383458
1042,1.6413791,1.6413791,1.8359756
1043,1.6403695,1.6403695,1.8344709
1044,1.6393596,1.6393596,1.8328028
1045,1.638347,1.638347,1.8312703
1046,1.6373342,1.6373342,1.8300654
1047,1.6363199,1.6363199,1.8304421
1048,1.6353049,1.6353049,1.8306199
1049,1.6342874,1.6342874,1.8316392
1050,1.6332682,1.6332682,1.8322875
1051,1.6322497,1.6322497,1.8319
1052,1.6312305,1.6312305,1.8312579
1053,1.630208,1.630208,1.8310224
1054,1.6291847,1.6291847,1.8303424
1055,1.6281601,1.6281601,1.8299832
1056,1.6271354,1.6271354,1.8304935
1057,1.6261077,1.6261077,1.8303463
1058,1.6250794,1.6250794,1.8295403
1059,1.6240499,1.6240499,1.8286709
1060,1.6230186,1.6230186,1.8280011
1061,1.6219863,1.6219863,1.8275449
1062,1.6209533,1.6209533,1.827612
1063,1.6199186,1.6199186,1.827548
1064,1.6188824,1.6188824,1.8281145
1065,1.6178455,1.6178455,1.8279757
1066,1.616806,1.616806,1.8270575
1067,1.6157676,1.6157676,1.8254092
1068,1.6147261,1.6147261,1.8241733
1069,1.6136844,1.6136844,1.8228416
1070,1.6126399,1.6126399,1.8215103
1071,1.6115954,1.6115954,1.8199992
1072,1.610549,1.610549,1.8192018
1073,1.6095021,1.6095021,1.8203797
1074,1.6084528,1.6084528,1.821598
1075,1.607402,1.607402,1.822631
1076,1.6063505,1.6063505,1.8235402
1077,1.605298,1.605298,1.8232524
1078,1.6042444,1.6042444,1.8217721
1079,1.6031892,1.6031892,1.8198398
1080,1.6021327,1.6021327,1.819039
1081,1.6010747,1.6010747,1.8183528
1082,1.6000152,1.6000152,1.8169142
1083,1.5989548,1.5989548,1.8160605
1084,1.5978923,1.5978923,1.8155136
1085,1.59683,1.59683,1.8160479
1086,1.5957655,1.5957655,1.8170211
1087,1.5946996,1.5946996,1.8181694
1088,1.5936319,1.5936319,1.8191773
1089,1.5925635,1.5925635,1.8190466
1090,1.5914941,1.5914941,1.8183433
1091,1.5904236,1.5904236,1.8172216
1092,1.5893503,1.5893503,1.8147844
1093,1.5882764,1.5882764,1.8127038
1094,1.587201,1.587201,1.8125446
1095,1.586126,1.586126,1.8118203
1096,1.5850475,1.5850475,1.811009
1097,1.5839684,1.5839684,1.8110766
1098,1.5828873,1.5828873,1.8121631
1099,1.5818058,1.5818058,1.8136138
1100,1.5807222,1.5807222,1.814856
1101,1.5796379,1.5796379,1.8152808
1102,1.5785513,1.5785513,1.8156744
1103,1.577464,1.577464,1.815857
1104,1.5763751,1.5763751,1.8143808
1105,1.5752852,1.5752852,1.8114539
1106,1.5741943,1.5741943,1.8080912
1107,1.5731012,1.5731012,1.8052284
1108,1.5720073,1.5720073,1.8043619
1109,1.5709116,1.5709116,1.8052495
1110,1.5698134,1.5698134,1.8072789
1111,1.5687157,1.5687157,1.8093648
1112,1.5676153,1.5676153,1.8093427
1113,1.5665146,1.5665146,1.8099782
1114,1.5654111,1.5654111,1.8096161
1115,1.5643077,1.5643077,1.8092191
1116,1.5632023,1.5632023,1.807397
1117,1.5620953,1.5620953,1.8063729
1118,1.5609866,1.5609866,1.8048527
1119,1.559877,1.559877,1.8036764
1120,1.5587664,1.5587664,1.8034338
1121,1.557653,1.557653,1.8035265
1122,1.5565382,1.5565382,1.8047945
1123,1.555423,1.555423,1.8057294
1124,1.5543065,1.5543065,1.804649
1125,1.5531878,1.5531878,1.8025929
1126,1.5520672,1.5520672,1.8003662
1127,1.5509465,1.5509465,1.7989738
1128,1.549825,1.549825,1.7977408
1129,1.5486991,1.5486991,1.7969424
1130,1.547574,1.547574,1.7973475
1131,1.5464461,1.5464461,1.7981243
1132,1.5453167,1.5453167,1.7991632
1133,1.5441867,1.5441867,1.7992659
1134,1.5430548,1.5430548,1.7987355
1135,1.5419213,1.5419213,1.7971411
1136,1.5407877,1.5407877,1.7966607
1137,1.5396513,1.5396513,1.7965503
1138,1.5385125,1.5385125,1.7967725
1139,1.5373741,1.5373741,1.7952893
1140,1.5362327,1.5362327,1.7939413
1141,1.5350887,1.5350887,1.7938979
1142,1.533946,1.533946,1.7946991
1143,1.5327994,1.5327994,1.7960665
1144,1.5316519,1.5316519,1.7967
1145,1.530504,1.530504,1.7970818
1146,1.5293535,1.5293535,1.7958188
1147,1.528202,1.528202,1.7940238
1148,1.5270473,1.5270473,1.7914835
1149,1.5258926,1.5258926,1.7891814
1150,1.5247357,1.5247357,1.7873375
1151,1.5235764,1.5235764,1.7862576
1152,1.5224177,1.5224177,1.7873701
1153,1.521255,1.521255,1.7900904
1154,1.5200924,1.5200924,1.7929635
1155,1.5189277,1.5189277,1.7937146
1156,1.5177602,1.5177602,1.7944901
1157,1.5165918,1.5165918,1.7933367
1158,1.5154215,1.5154215,1.7905409
1159,1.5142503,1.5142503,1.7892252
1160,1.5130767,1.5130767,1.7869794
1161,1.5119021,1.5119021,1.7845037
1162,1.5107256,1.5107256,1.7816733
1163,1.5095469,1.5095469,1.7812747
1164,1.5083672,1.5083672,1.781784
1165,1.5071849,1.5071849,1.7829901
1166,1.5060011,1.5060011,1.7845459
1167,1.5048162,1.5048162,1.7859478
1168,1.503629,1.503629,1.7863276
1169,1.5024394,1.5024394,1.7855073
1170,1.501249,1.501249,1.7840191
1171,1.5000561,1.5000561,1.7831081
1172,1.4988625,1.4988625,1.7809647
1173,1.497666,1.497666,1.7777766
1174,1.4964688,1.4964688,1.7758662
1175,1.4952686,1.4952686,1.7761354
1176,1.4940677,1.4940677,1.7761396
1177,1.4928635,1.4928635,1.7768154
1178,1.491658,1.491658,1.7776651
1179,1.4904518,1.4904518,1.7787664
1180,1.489243,1.489243,1.7793524
1181,1.4880316,1.4880316,1.7797906
1182,1.4868197,1.4868197,1.7786937
1183,1.485605,1.485605,1.7761616
1184,1.484389,1.484389,1.7743098
1185,1.4831699,1.4831699,1.772972
1186,1.4819503,1.4819503,1.7733346
1187,1.4807276,1.4807276,1.7745657
1188,1.4795035,1.4795035,1.7750108
1189,1.4782771,1.4782771,1.7749876
1190,1.4770498,1.4770498,1.7741779
1191,1.4758192,1.4758192,1.7714078
1192,1.474587,1.474587,1.7686409
1193,1.473353,1.473353,1.7662132
1194,1.4721175,1.4721175,1.7645142
1195,1.4708782,1.4708782,1.7641189
1196,1.4696387,1.4696387,1.7650738
1197,1.4683968,1.4683968,1.7683822
1198,1.4671515,1.4671515,1.7723042
1199,1.4659059,1.4659059,1.7738181
1200,1.4646574,1.4646574,1.7727084
1201,1.4634062,1.4634062,1.7696267
1202,1.4621543,1.4621543,1.7663454
1203,1.4608988,1.4608988,1.7640649
1204,1.459643,1.459643,1.762146
1205,1.4583826,1.4583826,1.7610092
1206,1.4571228,1.4571228,1.7605572
1207,1.4558598,1.4558598,1.7613885
1208,1.4545941,1.4545941,1.7632868
1209,1.4533255,1.4533255,1.7658256
1210,1.4520562,1.4520562,1.7667247
1211,1.4507848,1.4507848,1.7662424
1212,1.4495091,1.4495091,1.7654372
1213,1.4482329,1.4482329,1.7642571
1214,1.4469539,1.4469539,1.7629939
1215,1.4456722,1.4456722,1.7609104
1216,1.4443893,1.4443893,1.7589381
1217,1.4431027,1.4431027,1.7571144
1218,1.4418144,1.4418144,1.756218
1219,1.4405248,1.4405248,1.7575133
1220,1.4392321,1.4392321,1.7591928
1221,1.4379374,1.4379374,1.7599001
1222,1.4366398,1.4366398,1.7590191
1223,1.4353406,1.4353406,1.7572556
1224,1.4340378,1.4340378,1.7549353
1225,1.432734,1.432734,1.7536607
1226,1.4314256,1.4314256,1.7524494
1227,1.4301172,1.4301172,1.7523094
1228,1.4288049,1.4288049,1.7529168
1229,1.4274896,1.4274896,1.7531863
1230,1.4261731,1.4261731,1.7539502
1231,1.4248533,1.4248533,1.7546923
1232,1.4235315,1.4235315,1.7548337
1233,1.4222075,1.4222075,1.7547231
1234,1.42088,1.42088,1.7550647
1235,1.4195501,1.4195501,1.7556581
1236,1.4182181,1.4182181,1.7542565
1237,1.4168831,1.4168831,1.7516965
1238,1.4155464,1.4155464,1.7476914
1239,1.4142057,1.4142057,1.7447088
1240,1.4128627,1.4128627,1.7422357
1241,1.4115181,1.4115181,1.7415497
1242,1.4101704,1.4101704,1.7419407
1243,1.4088194,1.4088194,1.7432528
1244,1.4074658,1.4074658,1.7454222
1245,1.4061096,1.4061096,1.7466971
1246,1.4047508,1.4047508,1.7473103
1247,1.4033897,1.4033897,1.7484801
1248,1.4020252,1.4020252,1.7477604
1249,1.4006586,1.4006586,1.7453146
1250,1.3992885,1.3992885,1.7436341
1251,1.3979157,1.3979157,1.7412928
1252,1.3965398,1.3965398,1.7389282
1253,1.3951616,1.3951616,1.7370224
1254,1.3937806,1.3937806,1.7352405
1255,1.3923969,1.3923969,1.7351124
1256,1.3910098,1.3910098,1.7355534
1257,1.3896203,1.3896203,1.7370502
1258,1.3882267,1.3882267,1.7368658
1259,1.3868304,1.3868304,1.7374972
1260,1.3854322,1.3854322,1.7386333
1261,1.3840302,1.3840302,1.7392899
1262,1.382626,1.382626,1.7383587
1263,1.3812186,1.3812186,1.7368939
1264,1.3798071,1.3798071,1.7346532
1265,1.3783941,1.3783941,1.7324141
1266,1.3769768,1.3769768,1.7309713
1267,1.3755561,1.3755561,1.7298025
1268,1.374134,1.374134,1.7296174
1269,1.3727082,1.3727082,1.7305452
1270,1.3712796,1.3712796,1.7324206
1271,1.3698457,1.3698457,1.7335436
1272,1.3684111,1.3684111,1.733117
1273,1.3669724,1.3669724,1.7318287
1274,1.3655306,1.3655306,1.7290446
1275,1.3640858,1.3640858,1.7265313
1276,1.3626368,1.3626368,1.7234071
1277,1.3611857,1.3611857,1.721321
1278,1.3597311,1.3597311,1.7208385
1279,1.3582726,1.3582726,1.7224921
1280,1.3568113,1.3568113,1.7240394
1281,1.3553463,1.3553463,1.7260243
1282,1.3538793,1.3538793,1.7265855
1283,1.3524083,1.3524083,1.7264198
1284,1.3509331,1.3509331,1.7246149
1285,1.3494556,1.3494556,1.7223941
1286,1.3479737,1.3479737,1.7209352
1287,1.3464898,1.3464898,1.7190719
1288,1.3450015,1.3450015,1.7179512
1289,1.3435094,1.3435094,1.717656
1290,1.3420142,1.3420142,1.7187265
1291,1.3405157,1.3405157,1.7185962
1292,1.3390142,1.3390142,1.7185844
1293,1.3375087,1.3375087,1.7182264
1294,1.3359998,1.3359998,1.7174321
1295,1.3344867,1.3344867,1.715562
1296,1.3329713,1.3329713,1.7140156
1297,1.3314519,1.3314519,1.7124361
1298,1.3299284,1.3299284,1.7125541
1299,1.3284013,1.3284013,1.7120289
1300,1.3268721,1.3268721,1.7114477
1301,1.3253388,1.3253388,1.711005
1302,1.3238007,1.3238007,1.7097223
1303,1.3222597,1.3222597,1.7085568
1304,1.320715,1.320715,1.7066085
1305,1.3191661,1.3191661,1.7056695
1306,1.317614,1.317614,1.7047676
1307,1.3160582,1.3160582,1.704745
1308,1.3144994,1.3144994,1.7054303
1309,1.3129356,1.3129356,1.7063742
1310,1.3113692,1.3113692,1.7068378
1311,1.3097985,1.3097985,1.7071177
1312,1.3082236,1.3082236,1.7080188
1313,1.3066458,1.3066458,1.7075198
1314,1.3050642,1.3050642,1.7054493
1315,1.3034788,1.3034788,1.7024583
1316,1.3018899,1.3018899,1.6996216
1317,1.3002961,1.3002961,1.6974664
1318,1.2986995,1.2986995,1.6951725
1319,1.297098,1.297098,1.6941136
1320,1.2954934,1.2954934,1.693146
1321,1.2938849,1.2938849,1.6942035
1322,1.2922726,1.2922726,1.6960564
1323,1.2906564,1.2906564,1.697998
1324,1.289036,1.289036,1.6992658
1325,1.287412,1.287412,1.6995326
1326,1.2857834,1.2857834,1.6992167
1327,1.2841522,1.2841522,1.6965213
1328,1.2825165,1.2825165,1.6923401
1329,1.2808771,1.2808771,1.6886208
1330,1.2792335,1.2792335,1.6861732
1331,1.2775862,1.2775862,1.6859403
1332,1.2759353,1.2759353,1.6877542
1333,1.2742786,1.2742786,1.691172
1334,1.2726191,1.2726191,1.6936123
1335,1.2709563,1.2709563,1.6946547
1336,1.2692882,1.2692882,1.6933407
1337,1.2676175,1.2676175,1.6902579
1338,1.2659432,1.2659432,1.685278
1339,1.2642628,1.2642628,1.6783288
1340,1.2625798,1.2625798,1.6735079
1341,1.2608924,1.2608924,1.6721072
1342,1.2592007,1.2592007,1.6743482
1343,1.2575068,1.2575068,1.6779596
1344,1.2558066,1.2558066,1.6812887
1345,1.2541035,1.2541035,1.6844304
1346,1.2523963,1.2523963,1.684268
1347,1.2506847,1.2506847,1.6832451
1348,1.2489696,1.2489696,1.6812968
1349,1.2472498,1.2472498,1.6781466
1350,1.245527,1.245527,1.6752155
1351,1.2437983,1.2437983,1.6722449
1352,1.2420672,1.2420672,1.6700159
1353,1.2403308,1.2403308,1.6708623
1354,1.238591,1.238591,1.6729316
1355,1.2368475,1.2368475,1.6756994
1356,1.2350998,1.2350998,1.6772869
1357,1.2333485,1.2333485,1.677413
1358,1.2315918,1.2315918,1.67505
1359,1.229832,1.229832,1.6703249
1360,1.2280678,1.2280678,1.6653955
1361,1.2263,1.2263,1.6614696
1362,1.2245281,1.2245281,1.6577456
1363,1.222751,1.222751,1.6563766
1364,1.2209706,1.2209706,1.6565455
1365,1.2191865,1.2191865,1.6582457
1366,1.2173976,1.2173976,1.6600145
1367,1.2156048,1.2156048,1.6614069
1368,1.2138077,1.2138077,1.6605837
1369,1.2120074,1.2120074,1.6604637
1370,1.2102032,1.2102032,1.6595474
1371,1.2083942,1.2083942,1.6581496
1372,1.2065812,1.2065812,1.6564498
1373,1.2047646,1.2047646,1.655585
1374,1.2029438,1.2029438,1.6535882
1375,1.2011181,1.2011181,1.6512089
1376,1.1992898,1.1992898,1.6484737
1377,1.1974566,1.1974566,1.6481632
1378,1.1956191,1.1956191,1.6499274
1379,1.193778,1.193778,1.651269
1380,1.1919321,1.1919321,1.6521205
1381,1.1900834,1.1900834,1.6501831
1382,1.1882296,1.1882296,1.6484332
1383,1.186373,1.186373,1.646048
1384,1.1845112,1.1845112,1.6436695
1385,1.182647,1.182647,1.641377
1386,1.1807771,1.1807771,1.6393259
1387,1.1789037,1.1789037,1.6382804
1388,1.1770262,1.1770262,1.6378174
1389,1.1751455,1.1751455,1.638204
1390,1.1732595,1.1732595,1.6392701
1391,1.1713701,1.1713701,1.6389667
1392,1.1694766,1.1694766,1.6376287
1393,1.1675795,1.1675795,1.6365025
1394,1.165679,1.165679,1.6342725
1395,1.1637735,1.1637735,1.6324072
1396,1.1618649,1.1618649,1.6308514
1397,1.1599518,1.1599518,1.6303014
1398,1.158035,1.158035,1.6293089
1399,1.156114,1.156114,1.6288213
1400,1.1541895,1.1541895,1.6283555
1401,1.1522609,1.1522609,1.6265247
1402,1.1503283,1.1503283,1.625158
1403,1.148392,1.148392,1.6228635
1404,1.1464522,1.1464522,1.6225415
1405,1.1445075,1.1445075,1.6237825
1406,1.1425599,1.1425599,1.6244845
1407,1.1406081,1.1406081,1.624978
1408,1.1386524,1.1386524,1.6232814
1409,1.1366929,1.1366929,1.6209029
1410,1.1347302,1.1347302,1.6188735
1411,1.132763,1.132763,1.6170475
1412,1.1307923,1.1307923,1.6158807
1413,1.1288173,1.1288173,1.616667
1414,1.1268395,1.1268395,1.6179522
1415,1.1248564,1.1248564,1.6186379
1416,1.1228713,1.1228713,1.6188543
1417,1.1208811,1.1208811,1.6180385
1418,1.118888,1.118888,1.6142634
1419,1.116891,1.116891,1.6104289
1420,1.1148903,1.1148903,1.606988
1421,1.1128854,1.1128854,1.6048894
1422,1.1108781,1.1108781,1.6028953
1423,1.1088661,1.1088661,1.6024652
1424,1.1068507,1.1068507,1.6018544
1425,1.1048313,1.1048313,1.6019437
1426,1.102808,1.102808,1.6025404
1427,1.100782,1.100782,1.6027771
1428,1.0987518,1.0987518,1.6028272
1429,1.0967191,1.0967191,1.6012105
1430,1.0946821,1.0946821,1.5984584
1431,1.0926411,1.0926411,1.5959462
1432,1.0905968,1.0905968,1.5941238
1433,1.0885496,1.0885496,1.5934778
1434,1.0864981,1.0864981,1.593272
1435,1.0844436,1.0844436,1.5929677
1436,1.0823848,1.0823848,1.5935084
1437,1.0803232,1.0803232,1.593912
1438,1.0782591,1.0782591,1.5917538
1439,1.0761893,1.0761893,1.5887926
1440,1.0741179,1.0741179,1.586513
1441,1.0720426,1.0720426,1.5846441
1442,1.0699638,1.0699638,1.5822803
1443,1.0678818,1.0678818,1.5810909
1444,1.0657965,1.0657965,1.5798718
1445,1.0637076,1.0637076,1.5798143
1446,1.0616153,1.0616153,1.581208
1447,1.0595196,1.0595196,1.5822594
1448,1.0574208,1.0574208,1.5817174
1449,1.0553192,1.0553192,1.5790445
1450,1.0532142,1.0532142,1.5767511
1451,1.0511059,1.0511059,1.5732334
1452,1.0489938,1.0489938,1.5707259
1453,1.0468789,1.0468789,1.5676537
1454,1.0447605,1.0447605,1.5659847
1455,1.0426391,1.0426391,1.5650374
1456,1.0405146,1.0405146,1.5666709
1457,1.0383872,1.0383872,1.5681336
1458,1.0362564,1.0362564,1.5688206
1459,1.0341227,1.0341227,1.5684063
1460,1.0319853,1.0319853,1.5661249
1461,1.0298452,1.0298452,1.5613369
1462,1.027702,1.027702,1.5560975
1463,1.0255561,1.0255561,1.5528512
1464,1.0234071,1.0234071,1.5511906
1465,1.0212555,1.0212555,1.5515167
1466,1.0191005,1.0191005,1.5545003
1467,1.0169425,1.0169425,1.5569757
1468,1.0147815,1.0147815,1.55961
1469,1.012618,1.012618,1.5611734
1470,1.0104508,1.0104508,1.5597111
1471,1.0082814,1.0082814,1.5548712
1472,1.0061094,1.0061094,1.54866
1473,1.0039339,1.0039339,1.5410163
1474,1.0017565,1.0017565,1.5349663
1475,0.99957526,0.99957526,1.5311822
1476,0.99739236,0.99739236,1.5324211
1477,0.99520594,0.99520594,1.5357378
1478,0.9930168,0.9930168,1.5395336
1479,0.99082464,0.99082464,1.5422376
1480,0.98863053,0.98863053,1.5437026
1481,0.98643315,0.98643315,1.543006
1482,0.98423374,0.98423374,1.538459
1483,0.98203135,0.98203135,1.5305922
1484,0.97982734,0.97982734,1.5245917
1485,0.9776194,0.9776194,1.5215585
1486,0.97540975,0.97540975,1.518933
1487,0.9731972,0.9731972,1.52023
1488,0.97098356,0.97098356,1.5251566
1489,0.96876603,0.96876603,1.5279567
1490,0.9665456,0.9665456,1.5299546
1491,0.96432316,0.96432316,1.5298709
1492,0.96209913,0.96209913,1.5264372
1493,0.9598718,0.9598718,1.5220871
1494,0.957643,0.957643,1.5167512
1495,0.955411,0.955411,1.5135121
1496,0.9531771,0.9531771,1.5123097
1497,0.9509414,0.9509414,1.5135489
1498,0.9487031,0.9487031,1.5155272
1499,0.94646215,0.94646215,1.5169336
1500,0.9442197,0.9442197,1.5160795
1501,0.941975,0.941975,1.5122758
1502,0.93972814,0.93972814,1.5061618
1503,0.9374784,0.9374784,1.4995221
1504,0.93522716,0.93522716,1.4951031
1505,0.932975,0.932975,1.4934599
1506,0.930719,0.930719,1.4923953
1507,0.92846185,0.92846185,1.4933698
1508,0.9262028,0.9262028,1.4957663
1509,0.9239418,0.9239418,1.4997312
1510,0.92167884,0.92167884,1.4995068
1511,0.9194141,0.9194141,1.4956415
1512,0.9171476,0.9171476,1.4918457
1513,0.91487825,0.91487825,1.4873494
1514,0.9126087,0.9126087,1.4840854
1515,0.9103372,0.9103372,1.4806049
1516,0.90806276,0.90806276,1.4791416
1517,0.9057877,0.9057877,1.4813473
1518,0.90351003,0.90351003,1.4814037
1519,0.9012315,0.9012315,1.4810561
1520,0.8989507,0.8989507,1.4796735
1521,0.8966689,0.8966689,1.4772413
1522,0.8943854,0.8943854,1.4717264
1523,0.89210033,0.89210033,1.4668202
1524,0.88981396,0.88981396,1.4636697
1525,0.8875263,0.8875263,1.4642433
1526,0.8852365,0.8852365,1.4661704
1527,0.88294643,0.88294643,1.4680091
1528,0.8806544,0.8806544,1.4691826
1529,0.87836075,0.87836075,1.4681523
1530,0.87606597,0.87606597,1.4651664
1531,0.87376994,0.87376994,1.460347
1532,0.8714729,0.8714729,1.4572546
1533,0.86917424,0.86917424,1.4546409
1534,0.8668747,0.8668747,1.4526159
1535,0.8645749,0.8645749,1.4500693
1536,0.8622733,0.8622733,1.4482905
1537,0.8599706,0.8599706,1.4472476
1538,0.8576671,0.8576671,1.4456116
1539,0.8553625,0.8553625,1.4459716
1540,0.85305643,0.85305643,1.4463192
1541,0.8507504,0.8507504,1.4442226
1542,0.8484435,0.8484435,1.4414719
1543,0.8461349,0.8461349,1.4379883
1544,0.8438271,0.8438271,1.4343524
1545,0.84151673,0.84151673,1.4313017
1546,0.839207,0.839207,1.4303175
1547,0.83689606,0.83689606,1.4296933
1548,0.8345843,0.8345843,1.4284873
1549,0.83227235,0.83227235,1.4257071
1550,0.8299596,0.8299596,1.4224981
1551,0.82764596,0.82764596,1.4223812
1552,0.82533234,0.82533234,1.4220842
1553,0.8230185,0.8230185,1.4211587
1554,0.82070357,0.82070357,1.4181774
1555,0.81838876,0.81838876,1.4158431
1556,0.8160738,0.8160738,1.4139373
1557,0.8137586,0.8137586,1.4127867
1558,0.81144315,0.81144315,1.4108946
1559,0.8091277,0.8091277,1.4096795
1560,0.80681145,0.80681145,1.4091179
1561,0.80449563,0.80449563,1.4070057
1562,0.8021796,0.8021796,1.4035081
1563,0.79986274,0.79986274,1.3996906
1564,0.79754657,0.79754657,1.3967124
1565,0.7952305,0.7952305,1.3949106
1566,0.7929147,0.7929147,1.3924773
1567,0.7905993,0.7905993,1.3906081
1568,0.7882835,0.7882835,1.3898679
1569,0.7859675,0.7859675,1.3899146
1570,0.783652,0.783652,1.3900975
1571,0.78133833,0.78133833,1.3891037
1572,0.77902365,0.77902365,1.387021
1573,0.77670914,0.77670914,1.383935
1574,0.7743961,0.7743961,1.3810971
1575,0.7720829,0.7720829,1.3793701
1576,0.76977056,0.76977056,1.3781458
1577,0.7674583,0.7674583,1.3768047
1578,0.765147,0.765147,1.3773911
1579,0.7628362,0.7628362,1.3759902
1580,0.76052666,0.76052666,1.3726124
1581,0.75821763,0.75821763,1.3675561
1582,0.75590956,0.75590956,1.3625852
1583,0.75360185,0.75360185,1.358947
1584,0.7512953,0.7512953,1.3588418
1585,0.7489901,0.7489901,1.3592246
1586,0.7466849,0.7466849,1.3605642
1587,0.7443813,0.7443813,1.3607303
1588,0.74207914,0.74207914,1.359289
1589,0.73977774,0.73977774,1.3568944
1590,0.73747796,0.73747796,1.3528435
1591,0.73517925,0.73517925,1.3484923
1592,0.7328816,0.7328816,1.3446237
1593,0.73058504,0.73058504,1.3409429
1594,0.72829044,0.72829044,1.3401189
1595,0.7259968,0.7259968,1.3402202
1596,0.72370493,0.72370493,1.3409473
1597,0.72141445,0.72141445,1.3394752
1598,0.71912545,0.71912545,1.3357103
1599,0.7168379,0.7168379,1.3314787
1600,0.7145524,0.7145524,1.3275325
1601,0.7122686,0.7122686,1.3249229
1602,0.70998657,0.70998657,1.3240432
1603,0.7077064,0.7077064,1.3236877
1604,0.70542824,0.70542824,1.3223997
1605,0.70315135,0.70315135,1.3215779
1606,0.70087665,0.70087665,1.3189878
1607,0.69860417,0.69860417,1.315901
1608,0.69633305,0.69633305,1.3129737
1609,0.6940651,0.6940651,1.3106136
1610,0.69179916,0.69179916,1.308623
1611,0.6895346,0.6895346,1.307872
1612,0.6872729,0.6872729,1.3042058
1613,0.6850133,0.6850133,1.3015275
1614,0.68275684,0.68275684,1.2990202
1615,0.6805017,0.6805017,1.2965888
1616,0.67824936,0.67824936,1.296375
1617,0.6759991,0.6759991,1.2965341
1618,0.6737519,0.6737519,1.2944477
1619,0.6715071,0.6715071,1.291854
1620,0.6692654,0.6692654,1.2876745
1621,0.6670263,0.6670263,1.2838763
1622,0.66478974,0.66478974,1.2812194
1623,0.6625559,0.6625559,1.2788155
1624,0.66032493,0.66032493,1.2773182
1625,0.65809673,0.65809673,1.2760209
1626,0.6558713,0.6558713,1.2768172
1627,0.6536494,0.6536494,1.2766961
1628,0.6514302,0.6514302,1.2758275
1629,0.6492138,0.6492138,1.2727312
1630,0.64700156,0.64700156,1.2678357
1631,0.6447917,0.6447917,1.2625582
1632,0.64258516,0.64258516,1.258367
1633,0.6403821,0.6403821,1.2554698
1634,0.6381822,0.6381822,1.2558904
1635,0.63598543,0.63598543,1.2577459
1636,0.6337923,0.6337923,1.2565533
1637,0.6316027,0.6316027,1.2531649
1638,0.62941664,0.62941664,1.2503803
1639,0.6272346,0.6272346,1.2491823
1640,0.62505543,0.62505543,1.2481054
1641,0.6228806,0.6228806,1.2440406
1642,0.620709,0.620709,1.2393885
1643,0.618541,0.618541,1.2354598
1644,0.61637706,0.61637706,1.2336116
1645,0.614217,0.614217,1.233225
1646,0.6120608,0.6120608,1.2340238
1647,0.6099085,0.6099085,1.2337844
1648,0.6077603,0.6077603,1.2295904
1649,0.6056165,0.6056165,1.2259703
1650,0.6034761,0.6034761,1.2215135
1651,0.60134023,0.60134023,1.2183256
1652,0.59920865,0.59920865,1.2157114
1653,0.5970805,0.5970805,1.2144259
1654,0.5949572,0.5949572,1.2139409
1655,0.5928383,0.5928383,1.2138668
1656,0.5907236,0.5907236,1.211697
1657,0.5886135,0.5886135,1.2062289
1658,0.58650774,0.58650774,1.2014414
1659,0.58440626,0.58440626,1.1984305
1660,0.58230996,0.58230996,1.1977017
1661,0.5802173,0.5802173,1.19902
1662,0.5781298,0.5781298,1.1983913
1663,0.5760468,0.5760468,1.1950805
1664,0.5739688,0.5739688,1.1912712
1665,0.5718952,0.5718952,1.1870953
1666,0.56982654,0.56982654,1.1836466
1667,0.56776273,0.56776273,1.1821641
1668,0.56570375,0.56570375,1.1819541
1669,0.5636497,0.5636497,1.1830608
1670,0.56160086,0.56160086,1.184205
1671,0.55955666,0.55955666,1.1843865
1672,0.55751765,0.55751765,1.181486
1673,0.5554836,0.5554836,1.1763679
1674,0.55345464,0.55345464,1.1709936
1675,0.5514308,0.5514308,1.1658243
1676,0.549412,0.549412,1.1643254
1677,0.54739904,0.54739904,1.1630856
1678,0.5453907,0.5453907,1.1620878
1679,0.543388,0.543388,1.1623043
1680,0.54139084,0.54139084,1.1604501
1681,0.539399,0.539399,1.1567578
1682,0.5374121,0.5374121,1.1523316
1683,0.535431,0.535431,1.1500491
1684,0.53345525,0.53345525,1.1485949
1685,0.5314849,0.5314849,1.147718
1686,0.5295203,0.5295203,1.147297
1687,0.5275615,0.5275615,1.144242
1688,0.525608,0.525608,1.1392014
1689,0.5236607,0.5236607,1.134852
1690,0.5217185,0.5217185,1.1309165
1691,0.5197824,0.5197824,1.1280887
1692,0.5178519,0.5178519,1.1279693
1693,0.51592666,0.51592666,1.1281943
1694,0.514008,0.514008,1.1275728
1695,0.5120948,0.5120948,1.1253551
1696,0.5101879,0.5101879,1.1216496
1697,0.5082863,0.5082863,1.1188039
1698,0.5063913,0.5063913,1.1148287
1699,0.50450194,0.50450194,1.1117572
1700,0.50261843,0.50261843,1.1093733
1701,0.5007411,0.5007411,1.1078075
1702,0.4988697,0.4988697,1.1056151
1703,0.49700436,0.49700436,1.1034461
1704,0.49514532,0.49514532,1.1024497
1705,0.4932925,0.4932925,1.100802
1706,0.4914461,0.4914461,1.0995502
1707,0.48960596,0.48960596,1.0961301
1708,0.4877714,0.4877714,1.0929111
1709,0.48594338,0.48594338,1.0906109
1710,0.48412156,0.48412156,1.0879301
1711,0.4823061,0.4823061,1.0875427
1712,0.48049662,0.48049662,1.0871891
1713,0.4786933,0.4786933,1.0858936
1714,0.47689727,0.47689727,1.0833122
1715,0.4751072,0.4751072,1.0781883
1716,0.47332355,0.47332355,1.0730394
1717,0.4715466,0.4715466,1.0698218
1718,0.4697751,0.4697751,1.067252
1719,0.46801102,0.46801102,1.0679058
1720,0.46625286,0.46625286,1.0693898
1721,0.46450147,0.46450147,1.069327
1722,0.46275666,0.46275666,1.0669472
1723,0.46101865,0.46101865,1.061506
1724,0.4592867,0.4592867,1.0572243
1725,0.45756152,0.45756152,1.0542213
1726,0.4558428,0.4558428,1.0508316
1727,0.45413068,0.45413068,1.0491487
1728,0.45242533,0.45242533,1.0479915
1729,0.45072663,0.45072663,1.045394
1730,0.44903436,0.44903436,1.0432044
1731,0.4473492,0.4473492,1.0412828
1732,0.44567028,0.44567028,1.0399868
1733,0.44399828,0.44399828,1.0384213
1734,0.4423327,0.4423327,1.0377634
1735,0.44067377,0.44067377,1.0343862
1736,0.43902183,0.43902183,1.0295447
1737,0.43737677,0.43737677,1.0257397
1738,0.43573838,0.43573838,1.0245752
1739,0.4341068,0.4341068,1.0237455
1740,0.43248174,0.43248174,1.0224181
1741,0.4308636,0.4308636,1.021417
1742,0.42925224,0.42925224,1.0177011
1743,0.42764765,0.42764765,1.0118359
1744,0.42604956,0.42604956,1.0067493
1745,0.42445862,0.42445862,1.0029882
1746,0.42287463,0.42287463,1.0026631
1747,0.4212974,0.4212974,1.0049608
1748,0.41972706,0.41972706,1.0059032
1749,0.41816318,0.41816318,1.0031788
1750,0.4166064,0.4166064,0.99616605
1751,0.41505584,0.41505584,0.98911726
1752,0.413513,0.413513,0.9837606
1753,0.4119765,0.4119765,0.982825
1754,0.41044718,0.41044718,0.98603725
1755,0.40892473,0.40892473,0.9891832
1756,0.40740913,0.40740913,0.98910815
1757,0.40589985,0.40589985,0.98346883
1758,0.4043976,0.4043976,0.9777347
1759,0.40290222,0.40290222,0.9730051
1760,0.40141407,0.40141407,0.9706843
1761,0.39993244,0.39993244,0.96936834
1762,0.39845815,0.39845815,0.96881247
1763,0.39699027,0.39699027,0.9665559
1764,0.39552972,0.39552972,0.9638407
1765,0.39407548,0.39407548,0.96118724
1766,0.3926278,0.3926278,0.9586612
1767,0.39118728,0.39118728,0.95489675
1768,0.38975388,0.38975388,0.95264477
1769,0.38832727,0.38832727,0.950246
1770,0.38690755,0.38690755,0.94883025
1771,0.38549444,0.38549444,0.94831043
1772,0.38408795,0.38408795,0.94545746
1773,0.38268846,0.38268846,0.9423524
1774,0.38129547,0.38129547,0.9387546
1775,0.3799098,0.3799098,0.93678033
1776,0.37853098,0.37853098,0.936362
1777,0.37715903,0.37715903,0.9355836
1778,0.37579367,0.37579367,0.9318137
1779,0.374435,0.374435,0.926855
1780,0.3730826,0.3730826,0.9231003
1781,0.3717375,0.3717375,0.9203268
1782,0.37039897,0.37039897,0.920012
1783,0.3690673,0.3690673,0.9209077
1784,0.36774278,0.36774278,0.92113453
1785,0.36642432,0.36642432,0.9174406
1786,0.365113,0.365113,0.9138702
1787,0.36380818,0.36380818,0.9074401
1788,0.36250976,0.36250976,0.90315723
1789,0.3612179,0.3612179,0.90049964
1790,0.3599332,0.3599332,0.9000028
1791,0.35865512,0.35865512,0.9006173
1792,0.3573836,0.3573836,0.90146804
1793,0.356119,0.356119,0.90048397
1794,0.3548605,0.3548605,0.8967483
1795,0.35360858,0.35360858,0.8931073
1796,0.35236323,0.35236323,0.8877841
1797,0.3511247,0.3511247,0.8838636
1798,0.3498927,0.3498927,0.88255644
1799,0.3486674,0.3486674,0.8827897
1800,0.3474484,0.3474484,0.88277423
1801,0.34623593,0.34623593,0.88147074
1802,0.3450299,0.3450299,0.87750185
1803,0.34382975,0.34382975,0.8726385
1804,0.34263673,0.34263673,0.86904997
1805,0.34145015,0.34145015,0.86518306
1806,0.34027037,0.34027037,0.86479986
1807,0.33909675,0.33909675,0.8663612
1808,0.33792913,0.33792913,0.8672756
1809,0.33676782,0.33676782,0.86670846
1810,0.33561283,0.33561283,0.8615915
1811,0.33446443,0.33446443,0.8552354
1812,0.33332253,0.33332253,0.8483592
1813,0.33218685,0.33218685,0.8451002
1814,0.33105725,0.33105725,0.8450177
1815,0.3299339,0.3299339,0.84836954
1816,0.32881644,0.32881644,0.8499109
1817,0.32770574,0.32770574,0.84914625
1818,0.32660136,0.32660136,0.84447664
1819,0.32550293,0.32550293,0.8363704
1820,0.32441074,0.32441074,0.830232
1821,0.32332447,0.32332447,0.829361
1822,0.32224426,0.32224426,0.83169067
1823,0.32117006,0.32117006,0.8339964
1824,0.3201024,0.3201024,0.83448344
1825,0.3190406,0.3190406,0.8313168
1826,0.31798434,0.31798434,0.82376283
1827,0.3169346,0.3169346,0.8175566
1828,0.3158906,0.3158906,0.81377876
1829,0.314853,0.314853,0.8139172
1830,0.3138211,0.3138211,0.81628764
1831,0.31279474,0.31279474,0.8203387
1832,0.31177473,0.31177473,0.81979024
1833,0.3107602,0.3107602,0.81447715
1834,0.30975166,0.30975166,0.80720466
1835,0.3087491,0.3087491,0.80175126
1836,0.30775267,0.30775267,0.79972446
1837,0.30676174,0.30676174,0.8017488
1838,0.30577612,0.30577612,0.8038276
1839,0.3047962,0.3047962,0.8024062
1840,0.30382216,0.30382216,0.7977158
1841,0.3028539,0.3028539,0.7900499
1842,0.3018915,0.3018915,0.78500175
1843,0.30093434,0.30093434,0.7851648
1844,0.29998332,0.29998332,0.78817195
1845,0.2990376,0.2990376,0.78959864
1846,0.29809734,0.29809734,0.7884426
1847,0.29716247,0.29716247,0.7844714
1848,0.2962335,0.2962335,0.77719015
1849,0.29530972,0.29530972,0.7733013
1850,0.2943914,0.2943914,0.7733174
1851,0.29347867,0.29347867,0.77513623
1852,0.29257128,0.29257128,0.7743414
1853,0.291669,0.291669,0.7709354
1854,0.29077235,0.29077235,0.76601547
1855,0.28988102,0.28988102,0.7618338
1856,0.2889949,0.2889949,0.76014084
1857,0.28811413,0.28811413,0.76097345
1858,0.28723836,0.28723836,0.7602829
1859,0.2863681,0.2863681,0.7578471
1860,0.28550297,0.28550297,0.75340116
1861,0.28464317,0.28464317,0.74981344
1862,0.28378847,0.28378847,0.7471643
1863,0.28293884,0.28293884,0.7469729
1864,0.28209406,0.28209406,0.7474711
1865,0.2812543,0.2812543,0.74793005
1866,0.28041983,0.28041983,0.74604326
1867,0.27959007,0.27959007,0.7407377
1868,0.2787656,0.2787656,0.73577666
1869,0.277946,0.277946,0.73385745
1870,0.2771315,0.2771315,0.73374623
1871,0.27632183,0.27632183,0.7348207
1872,0.27551714,0.27551714,0.73479986
1873,0.27471706,0.27471706,0.7303811
1874,0.2739221,0.2739221,0.7248301
1875,0.27313134,0.27313134,0.72085536
1876,0.27234566,0.27234566,0.71881735
1877,0.27156487,0.27156487,0.71813667
1878,0.27078894,0.27078894,0.7195042
1879,0.27001765,0.27001765,0.7208745
1880,0.26925078,0.26925078,0.71953666
1881,0.26848868,0.26848868,0.7152464
1882,0.26773077,0.26773077,0.7085623
1883,0.26697797,0.26697797,0.7055352
1884,0.26622972,0.26622972,0.7061096
1885,0.26548612,0.26548612,0.70744073
1886,0.26474714,0.26474714,0.710398
1887,0.26401234,0.26401234,0.7088705
1888,0.26328185,0.26328185,0.70349884
1889,0.26255575,0.26255575,0.69749147
1890,0.26183394,0.26183394,0.6931926
1891,0.26111665,0.26111665,0.6925534
1892,0.26040414,0.26040414,0.6946044
1893,0.25969592,0.25969592,0.6947878
1894,0.25899208,0.25899208,0.69339454
1895,0.25829217,0.25829217,0.69057393
1896,0.25759628,0.25759628,0.685574
1897,0.25690463,0.25690463,0.6809913
1898,0.2562173,0.2562173,0.6781654
1899,0.25553432,0.25553432,0.6771871
1900,0.2548556,0.2548556,0.67671996
1901,0.25418106,0.25418106,0.6760426
1902,0.2535106,0.2535106,0.6738333
1903,0.2528438,0.2528438,0.6712222
1904,0.252181,0.252181,0.6696031
1905,0.25152192,0.25152192,0.66811925
1906,0.25086743,0.25086743,0.6652474
1907,0.25021705,0.25021705,0.66515213
1908,0.24957082,0.24957082,0.6654555
1909,0.248928,0.248928,0.66509956
1910,0.24828911,0.24828911,0.6634289
1911,0.24765407,0.24765407,0.658859
1912,0.24702287,0.24702287,0.654457
1913,0.24639551,0.24639551,0.65440965
1914,0.24577184,0.24577184,0.6549476
1915,0.24515197,0.24515197,0.655178
1916,0.24453598,0.24453598,0.65354866
1917,0.24392381,0.24392381,0.6473898
1918,0.24331506,0.24331506,0.64308167
1919,0.24271011,0.24271011,0.64264077
1920,0.2421083,0.2421083,0.6436943
1921,0.24151064,0.24151064,0.64557976
1922,0.24091646,0.24091646,0.6458296
1923,0.24032599,0.24032599,0.6405965
1924,0.23973912,0.23973912,0.6350289
1925,0.23915564,0.23915564,0.63238376
1926,0.23857552,0.23857552,0.6332831
1927,0.23799874,0.23799874,0.63748205
1928,0.23742571,0.23742571,0.63726187
1929,0.23685597,0.23685597,0.63319874
1930,0.23629001,0.23629001,0.6241512
1931,0.23572688,0.23572688,0.61846155
1932,0.2351674,0.2351674,0.6214033
1933,0.23461087,0.23461087,0.6257965
1934,0.23405804,0.23405804,0.6297675
1935,0.23350853,0.23350853,0.6285159
1936,0.23296219,0.23296219,0.622776
1937,0.23241869,0.23241869,0.6138828
1938,0.23187874,0.23187874,0.6061729
1939,0.23134224,0.23134224,0.60694706
1940,0.23080844,0.23080844,0.61200535
1941,0.23027796,0.23027796,0.61577106
1942,0.22975098,0.22975098,0.61570966
1943,0.22922672,0.22922672,0.61115026
1944,0.22870538,0.22870538,0.6041403
1945,0.22818737,0.22818737,0.6008595
1946,0.22767192,0.22767192,0.59943
1947,0.22716011,0.22716011,0.60105646
1948,0.22665119,0.22665119,0.60116106
1949,0.22614497,0.22614497,0.60164666
1950,0.22564198,0.22564198,0.59889
1951,0.22514181,0.22514181,0.595189
1952,0.22464454,0.22464454,0.59213144
1953,0.22415009,0.22415009,0.59006375
1954,0.2236585,0.2236585,0.58874536
1955,0.22316952,0.22316952,0.588479
1956,0.22268333,0.22268333,0.5863973
1957,0.22220035,0.22220035,0.58279383
1958,0.22172014,0.22172014,0.5801733
1959,0.22124256,0.22124256,0.58123285
1960,0.22076775,0.22076775,0.58283913
1961,0.22029562,0.22029562,0.5815357
1962,0.21982615,0.21982615,0.57595825
1963,0.21935931,0.21935931,0.57246554
1964,0.21889532,0.21889532,0.57440656
1965,0.21843362,0.21843362,0.5750665
1966,0.21797483,0.21797483,0.5752723
1967,0.21751879,0.21751879,0.5751004
1968,0.21706499,0.21706499,0.5692628
1969,0.21661387,0.21661387,0.5646258
1970,0.21616517,0.21616517,0.5635174
1971,0.21571894,0.21571894,0.5661902
1972,0.2152755,0.2152755,0.5696655
1973,0.21483433,0.21483433,0.5680547
1974,0.21439551,0.21439551,0.5596258
1975,0.21395946,0.21395946,0.55453974
1976,0.21352594,0.21352594,0.5514571
1977,0.21309449,0.21309449,0.55322933
1978,0.21266545,0.21266545,0.5574415
1979,0.21223868,0.21223868,0.56003296
1980,0.21181464,0.21181464,0.5582227
1981,0.21139257,0.21139257,0.55275524
1982,0.21097295,0.21097295,0.54722214
1983,0.21055564,0.21055564,0.5465001
1984,0.21014039,0.21014039,0.5492482
1985,0.20972776,0.20972776,0.55122167
1986,0.20931704,0.20931704,0.54761994
1987,0.20890875,0.20890875,0.5412797
1988,0.20850258,0.20850258,0.53663737
1989,0.20809864,0.20809864,0.53781974
1990,0.20769675,0.20769675,0.5401407
1991,0.207297,0.207297,0.5413014
1992,0.20689939,0.20689939,0.53750765
1993,0.2065042,0.2065042,0.5339344
1994,0.2061112,0.2061112,0.53105825
1995,0.20572022,0.20572022,0.53051174
1996,0.205331,0.205331,0.53219885
1997,0.20494391,0.20494391,0.53311694
1998,0.20455872,0.20455872,0.5323972
1999,0.20417576,0.20417576,0.5275348
2000,0.20379473,0.20379473,0.52397865
2001,0.2034159,0.2034159,0.5236477
2002,0.20303895,0.20303895,0.5228277
2003,0.20266406,0.20266406,0.52323043
2004,0.20229077,0.20229077,0.5210175
2005,0.20191945,0.20191945,0.52105707
2006,0.20155023,0.20155023,0.5202927
2007,0.20118266,0.20118266,0.5184334
2008,0.20081721,0.20081721,0.51253676
2009,0.20045365,0.20045365,0.5096163
2010,0.20009199,0.20009199,0.51107514
2011,0.19973207,0.19973207,0.51501364
2012,0.19937356,0.19937356,0.5161828
2013,0.1990171,0.1990171,0.5113175
2014,0.19866265,0.19866265,0.50633204
2015,0.19831008,0.19831008,0.50540954
2016,0.19795938,0.19795938,0.5059287
2017,0.19761041,0.19761041,0.5046351
2018,0.1972629,0.1972629,0.5038522
2019,0.19691701,0.19691701,0.50265294
2020,0.19657277,0.19657277,0.4992019
2021,0.19623026,0.19623026,0.49852154
2022,0.19588976,0.19588976,0.49639007
2023,0.19555101,0.19555101,0.4971123
2024,0.1952138,0.1952138,0.49811867
2025,0.19487767,0.19487767,0.49692005
2026,0.19454367,0.19454367,0.49400392
2027,0.19421096,0.19421096,0.49111152
2028,0.19388038,0.19388038,0.49050176
2029,0.19355111,0.19355111,0.49086255
2030,0.19322369,0.19322369,0.4917348
2031,0.19289736,0.19289736,0.49202755
2032,0.19257274,0.19257274,0.48789093
2033,0.19224946,0.19224946,0.48463473
2034,0.19192807,0.19192807,0.48104015
2035,0.19160819,0.19160819,0.47921342
2036,0.19128944,0.19128944,0.47884205
2037,0.1909724,0.1909724,0.48073414
2038,0.19065705,0.19065705,0.47961494
2039,0.1903428,0.1903428,0.4791971
2040,0.19003008,0.19003008,0.47828472
2041,0.18971899,0.18971899,0.4778102
2042,0.18940923,0.18940923,0.47529522
2043,0.1891009,0.1891009,0.47512305
2044,0.1887942,0.1887942,0.47373897
2045,0.1884887,0.1884887,0.4718518
2046,0.18818425,0.18818425,0.4753512
2047,0.18788144,0.18788144,0.47658458
2048,0.18757989,0.18757989,0.47236446
2049,0.1872799,0.1872799,0.46664065
2050,0.18698116,0.18698116,0.46144447
2051,0.18668394,0.18668394,0.4627819
2052,0.18638757,0.18638757,0.46767572
2053,0.18609238,0.18609238,0.46918502
2054,0.18579888,0.18579888,0.46553686
2055,0.1855071,0.1855071,0.46001115
2056,0.18521628,0.18521628,0.45620322
2057,0.18492664,0.18492664,0.4544735
2058,0.18463789,0.18463789,0.45749822
2059,0.1843503,0.1843503,0.46279922
2060,0.18406433,0.18406433,0.46326044
2061,0.18377987,0.18377987,0.45660025
2062,0.18349656,0.18349656,0.45091614
2063,0.18321449,0.18321449,0.44754264
2064,0.18293305,0.18293305,0.4500742
2065,0.18265252,0.18265252,0.45341742
2066,0.18237391,0.18237391,0.45241398
2067,0.18209654,0.18209654,0.44399107
2068,0.18182021,0.18182021,0.43823037
2069,0.18154491,0.18154491,0.44085875
2070,0.18127055,0.18127055,0.44913587
2071,0.18099727,0.18099727,0.45240834
2072,0.1807251,0.1807251,0.44733858
2073,0.18045437,0.18045437,0.43986335
2074,0.18018499,0.18018499,0.4363996
2075,0.17991652,0.17991652,0.4378855
2076,0.17964903,0.17964903,0.4410972
2077,0.17938212,0.17938212,0.44088846
2078,0.17911664,0.17911664,0.4392045
2079,0.17885199,0.17885199,0.43586826
2080,0.17858893,0.17858893,0.43367618
2081,0.17832674,0.17832674,0.43349594
2082,0.17806539,0.17806539,0.43512115
2083,0.17780526,0.17780526,0.43547073
2084,0.177546,0.177546,0.4333603
2085,0.17728767,0.17728767,0.43015406
2086,0.17703028,0.17703028,0.42982954
2087,0.1767742,0.1767742,0.4319617
2088,0.17651895,0.17651895,0.43078503
2089,0.17626481,0.17626481,0.42933518
2090,0.17601146,0.17601146,0.42956543
2091,0.17575909,0.17575909,0.42819384
2092,0.17550778,0.17550778,0.42363816
2093,0.17525727,0.17525727,0.41759744
2094,0.17500809,0.17500809,0.41931912
2095,0.17475943,0.17475943,0.42128688
2096,0.17451133,0.17451133,0.4223578
2097,0.1742648,0.1742648,0.4208738
2098,0.17401886,0.17401886,0.41561723
2099,0.17377388,0.17377388,0.41220394
2100,0.17353001,0.17353001,0.413958
2101,0.17328691,0.17328691,0.41653386
2102,0.17304444,0.17304444,0.41592377
2103,0.17280298,0.17280298,0.41392165
2104,0.17256244,0.17256244,0.41059625
2105,0.17232278,0.17232278,0.41002765
2106,0.17208397,0.17208397,0.4116493
2107,0.17184606,0.17184606,0.41151464
2108,0.17160867,0.17160867,0.41064176
2109,0.17137213,0.17137213,0.40520242
2110,0.17113641,0.17113641,0.40352884
2111,0.17090172,0.17090172,0.40314686
2112,0.17066802,0.17066802,0.40301633
2113,0.17043516,0.17043516,0.40655443
2114,0.17020255,0.17020255,0.40855336
2115,0.16997063,0.16997063,0.4062131
2116,0.16973975,0.16973975,0.4017437
2117,0.16950972,0.16950972,0.3984445
2118,0.1692809,0.1692809,0.40071902
2119,0.1690528,0.1690528,0.40259984
2120,0.16882515,0.16882515,0.40451247
2121,0.16859795,0.16859795,0.40178147
2122,0.16837147,0.16837147,0.3948525
2123,0.16814601,0.16814601,0.38969702
2124,0.16792147,0.16792147,0.39277154
2125,0.16769764,0.16769764,0.3984103
2126,0.16747437,0.16747437,0.4033155
2127,0.16725194,0.16725194,0.40095046
2128,0.1670301,0.1670301,0.39154983
2129,0.16680878,0.16680878,0.38674542
2130,0.16658862,0.16658862,0.3884613
2131,0.1663688,0.1663688,0.39109844
2132,0.16614978,0.16614978,0.3937836
2133,0.16593146,0.16593146,0.39224032
2134,0.16571385,0.16571385,0.38869023
2135,0.16549724,0.16549724,0.38268226
2136,0.16528104,0.16528104,0.38046473
2137,0.16506538,0.16506538,0.3806755
2138,0.16485026,0.16485026,0.38330355
2139,0.16463588,0.16463588,0.38594624
2140,0.16442223,0.16442223,0.3823806
2141,0.1642096,0.1642096,0.37864447
2142,0.16399756,0.16399756,0.37473986
2143,0.16378585,0.16378585,0.37484264
2144,0.16357432,0.16357432,0.3786102
2145,0.16336356,0.16336356,0.38276497
2146,0.16315402,0.16315402,0.38067514
2147,0.1629449,0.1629449,0.37588307
2148,0.16273628,0.16273628,0.37066054
2149,0.16252849,0.16252849,0.36947638
2150,0.16232105,0.16232105,0.3725713
2151,0.1621142,0.1621142,0.37424454
2152,0.16190809,0.16190809,0.37268135
2153,0.16170244,0.16170244,0.3683062
2154,0.16149744,0.16149744,0.36474356
2155,0.16129304,0.16129304,0.3645701
2156,0.16108908,0.16108908,0.3674919
2157,0.160886,0.160886,0.3690188
2158,0.16068326,0.16068326,0.36733824
2159,0.16048126,0.16048126,0.36349708
2160,0.16027944,0.16027944,0.36070675
2161,0.16007829,0.16007829,0.3603174
2162,0.15987794,0.15987794,0.36388883
2163,0.15967831,0.15967831,0.3630694
2164,0.15947913,0.15947913,0.36255845
2165,0.15928017,0.15928017,0.35794607
2166,0.15908176,0.15908176,0.35523018
2167,0.15888396,0.15888396,0.3557675
2168,0.15868676,0.15868676,0.35531342
2169,0.1584901,0.1584901,0.3560515
2170,0.15829408,0.15829408,0.3576453
2171,0.15809849,0.15809849,0.355954
2172,0.15790321,0.15790321,0.353845
2173,0.15770862,0.15770862,0.3523093
2174,0.15751472,0.15751472,0.35456765
2175,0.15732121,0.15732121,0.35705405
2176,0.1571281,0.1571281,0.35506904
2177,0.15693554,0.15693554,0.34949616
2178,0.15674333,0.15674333,0.34744194
2179,0.15655158,0.15655158,0.35235676
2180,0.1563604,0.1563604,0.3553839
2181,0.15617007,0.15617007,0.35447258
2182,0.1559799,0.1559799,0.35120788
2183,0.15579018,0.15579018,0.34608352
2184,0.15560095,0.15560095,0.34674913
2185,0.15541217,0.15541217,0.34834656
2186,0.15522376,0.15522376,0.3478573
2187,0.15503599,0.15503599,0.34487003
2188,0.15484905,0.15484905,0.3426247
2189,0.15466243,0.15466243,0.34241942
2190,0.15447578,0.15447578,0.34356236
2191,0.15428951,0.15428951,0.34398228
2192,0.15410379,0.15410379,0.34161818
2193,0.1539188,0.1539188,0.3355117
2194,0.1537343,0.1537343,0.33399177
2195,0.15355045,0.15355045,0.33861253
2196,0.15336674,0.15336674,0.34009922
2197,0.15318316,0.15318316,0.3370089
2198,0.15300019,0.15300019,0.33488175
2199,0.15281773,0.15281773,0.33303714
2200,0.15263611,0.15263611,0.33394083
2201,0.15245475,0.15245475,0.33449835
2202,0.1522739,0.1522739,0.33407426
2203,0.15209283,0.15209283,0.3296712
2204,0.15191229,0.15191229,0.32512653
2205,0.15173239,0.15173239,0.32920146
2206,0.15155317,0.15155317,0.33249784
2207,0.15137425,0.15137425,0.3300797
2208,0.15119553,0.15119553,0.32469052
2209,0.1510173,0.1510173,0.32307762
2210,0.1508393,0.1508393,0.32669362
2211,0.15066183,0.15066183,0.33040738
2212,0.15048477,0.15048477,0.32842675
2213,0.15030856,0.15030856,0.32601985
2214,0.1501323,0.1501323,0.32382497
2215,0.14995627,0.14995627,0.32296392
2216,0.1497805,0.1497805,0.3254704
2217,0.14960533,0.14960533,0.32846418
2218,0.14943081,0.14943081,0.3256897
2219,0.14925653,0.14925653,0.31867713
2220,0.14908285,0.14908285,0.31500444
2221,0.14890946,0.14890946,0.3175536
2222,0.14873616,0.14873616,0.32032144
2223,0.1485632,0.1485632,0.32090667
2224,0.14839059,0.14839059,0.3205244
2225,0.14821883,0.14821883,0.31879175
2226,0.14804731,0.14804731,0.31633216
2227,0.14787589,0.14787589,0.31707656
2228,0.14770482,0.14770482,0.31868702
2229,0.14753413,0.14753413,0.31689975
2230,0.1473639,0.1473639,0.31670994
2231,0.147194,0.147194,0.3154967
2232,0.14702435,0.14702435,0.31681088
2233,0.14685544,0.14685544,0.3177129
2234,0.14668642,0.14668642,0.31408596
2235,0.14651793,0.14651793,0.3115152
2236,0.14634974,0.14634974,0.31299573
2237,0.14618179,0.14618179,0.3147628
2238,0.14601466,0.14601466,0.311795
2239,0.14584751,0.14584751,0.30849856
2240,0.14568064,0.14568064,0.30868852
2241,0.14551422,0.14551422,0.30929902
2242,0.14534837,0.14534837,0.3109789
2243,0.14518276,0.14518276,0.31034052
2244,0.14501701,0.14501701,0.30787823
2245,0.14485192,0.14485192,0.30732265
2246,0.14468712,0.14468712,0.307218
2247,0.14452282,0.14452282,0.3044872
2248,0.14435893,0.14435893,0.3026276
2249,0.14419498,0.14419498,0.30291042
2250,0.14403154,0.14403154,0.30405074
2251,0.14386822,0.14386822,0.30404308
2252,0.14370543,0.14370543,0.30189788
2253,0.14354286,0.14354286,0.29973486
2254,0.14338085,0.14338085,0.29982606
2255,0.14321905,0.14321905,0.3002093
2256,0.14305745,0.14305745,0.30065912
2257,0.14289613,0.14289613,0.2973273
2258,0.14273526,0.14273526,0.29595262
2259,0.14257465,0.14257465,0.2981908
2260,0.14241442,0.14241442,0.3002857
2261,0.1422546,0.1422546,0.29727113
2262,0.14209493,0.14209493,0.29363075
2263,0.14193557,0.14193557,0.2931569
2264,0.14177638,0.14177638,0.29810226
2265,0.14161746,0.14161746,0.29976404
2266,0.14145906,0.14145906,0.29369995
2267,0.14130105,0.14130105,0.2897455
2268,0.14114322,0.14114322,0.29087105
2269,0.14098555,0.14098555,0.29489782
2270,0.14082815,0.14082815,0.29811743
2271,0.14067118,0.14067118,0.29598656
2272,0.14051445,0.14051445,0.29009935
2273,0.14035802,0.14035802,0.28847784
2274,0.14020194,0.14020194,0.2899582
2275,0.14004616,0.14004616,0.29287824
2276,0.13989027,0.13989027,0.29315212
2277,0.13973497,0.13973497,0.28840053
2278,0.1395802,0.1395802,0.28429067
2279,0.13942565,0.13942565,0.2870506
2280,0.13927124,0.13927124,0.29381716
2281,0.13911687,0.13911687,0.29227972
2282,0.1389629,0.1389629,0.28155878
2283,0.13880923,0.13880923,0.2747953
2284,0.13865608,0.13865608,0.281039
2285,0.13850303,0.13850303,0.28712928
2286,0.13835019,0.13835019,0.28937492
2287,0.1381977,0.1381977,0.28763267
2288,0.13804545,0.13804545,0.28187668
2289,0.13789356,0.13789356,0.2780856
2290,0.13774195,0.13774195,0.2803884
2291,0.13759053,0.13759053,0.28501853
2292,0.13743913,0.13743913,0.28405184
2293,0.13728817,0.13728817,0.27803478
2294,0.13713746,0.13713746,0.2739729
2295,0.13698725,0.13698725,0.27774554
2296,0.13683726,0.13683726,0.2856787
2297,0.13668725,0.13668725,0.28642052
2298,0.1365374,0.1365374,0.2780276
2299,0.13638783,0.13638783,0.27015752
2300,0.13623883,0.13623883,0.27360266
2301,0.13609016,0.13609016,0.28053448
2302,0.1359414,0.1359414,0.28377876
2303,0.13579302,0.13579302,0.2785083
2304,0.13564487,0.13564487,0.27018836
2305,0.13549718,0.13549718,0.2715538
2306,0.13534956,0.13534956,0.27650613
2307,0.13520245,0.13520245,0.2783302
2308,0.1350554,0.1350554,0.27800238
2309,0.1349087,0.1349087,0.2736212
2310,0.13476177,0.13476177,0.27220953
2311,0.13461539,0.13461539,0.2700325
2312,0.13446936,0.13446936,0.26742202
2313,0.13432391,0.13432391,0.26675296
2314,0.13417855,0.13417855,0.26790732
2315,0.13403308,0.13403308,0.27079007
2316,0.13388768,0.13388768,0.27342916
2317,0.13374273,0.13374273,0.27147612
2318,0.1335984,0.1335984,0.26495934
2319,0.13345437,0.13345437,0.26196745
2320,0.13331027,0.13331027,0.26614872
2321,0.13316618,0.13316618,0.2710959
2322,0.13302231,0.13302231,0.27204788
2323,0.13287869,0.13287869,0.26669392
2324,0.13273577,0.13273577,0.2628351
2325,0.13259313,0.13259313,0.26184905
2326,0.13245043,0.13245043,0.26480487
2327,0.13230775,0.13230775,0.26897207
2328,0.13216546,0.13216546,0.26811537
2329,0.13202329,0.13202329,0.26319575
2330,0.13188183,0.13188183,0.25942194
2331,0.13174027,0.13174027,0.26094988
2332,0.13159879,0.13159879,0.26469892
2333,0.13145763,0.13145763,0.2638909
2334,0.13131678,0.13131678,0.26105112
2335,0.13117617,0.13117617,0.25959614
2336,0.13103603,0.13103603,0.25770053
2337,0.1308957,0.1308957,0.26022837
2338,0.13075566,0.13075566,0.26146087
2339,0.1306158,0.1306158,0.25955215
2340,0.13047619,0.13047619,0.2567738
2341,0.13033739,0.13033739,0.25978726
2342,0.13019852,0.13019852,0.26139033
2343,0.13005938,0.13005938,0.25635812
2344,0.1299204,0.1299204,0.25300306
2345,0.12978196,0.12978196,0.25519782
2346,0.1296439,0.1296439,0.2609405
2347,0.12950613,0.12950613,0.26142058
2348,0.12936871,0.12936871,0.25660086
2349,0.12923117,0.12923117,0.24969056
2350,0.1290937,0.1290937,0.25136977
2351,0.12895618,0.12895618,0.25597504
2352,0.12881951,0.12881951,0.2564867
2353,0.12868318,0.12868318,0.25220162
2354,0.12854688,0.12854688,0.24999014
2355,0.12841076,0.12841076,0.25094575
2356,0.12827449,0.12827449,0.25232834
2357,0.1281386,0.1281386,0.25176138
2358,0.12800312,0.12800312,0.25070158
2359,0.12786788,0.12786788,0.24918328
2360,0.12773263,0.12773263,0.248261
2361,0.12759785,0.12759785,0.25159252
2362,0.12746303,0.12746303,0.25596872
2363,0.12732856,0.12732856,0.25044936
2364,0.12719412,0.12719412,0.24468838
2365,0.12706007,0.12706007,0.24341033
2366,0.12692605,0.12692605,0.24773523
2367,0.12679225,0.12679225,0.2534063
2368,0.12665896,0.12665896,0.25096488
2369,0.12652579,0.12652579,0.24539576
2370,0.12639284,0.12639284,0.23990428
2371,0.12625973,0.12625973,0.24400914
2372,0.12612669,0.12612669,0.24925724
2373,0.12599425,0.12599425,0.25075075
2374,0.12586208,0.12586208,0.24749322
2375,0.12573035,0.12573035,0.2413255
2376,0.1255986,0.1255986,0.23900835
2377,0.1254669,0.1254669,0.24318942
2378,0.1253352,0.1253352,0.2475404
2379,0.12520367,0.12520367,0.24389505
2380,0.12507296,0.12507296,0.23624209
2381,0.124942176,0.124942176,0.23605451
2382,0.12481163,0.12481163,0.2381772
2383,0.124681026,0.124681026,0.2424088
2384,0.12455075,0.12455075,0.23987624
2385,0.124420695,0.124420695,0.23805451
2386,0.12429108,0.12429108,0.23715936
2387,0.1241614,0.1241614,0.23910898
2388,0.12403186,0.12403186,0.24236128
2389,0.12390245,0.12390245,0.23921752
2390,0.12377341,0.12377341,0.23269673
2391,0.12364474,0.12364474,0.23005618
2392,0.12351611,0.12351611,0.23430991
2393,0.12338739,0.12338739,0.23888317
2394,0.12325905,0.12325905,0.23774166
2395,0.12313085,0.12313085,0.23258993
2396,0.12300317,0.12300317,0.23044194
2397,0.12287551,0.12287551,0.23299544
2398,0.122748114,0.122748114,0.23943159
2399,0.12262061,0.12262061,0.241675
2400,0.122493215,0.122493215,0.2327362
2401,0.12236621,0.12236621,0.22310363
2402,0.12223981,0.12223981,0.22614338
2403,0.1221134,0.1221134,0.23285997
2404,0.12198707,0.12198707,0.23516174
2405,0.121860586,0.121860586,0.2310892
2406,0.121734366,0.121734366,0.22495861
2407,0.12160864,0.12160864,0.22447975
2408,0.12148326,0.12148326,0.2293475
2409,0.121357955,0.121357955,0.23228066
2410,0.121232495,0.121232495,0.22650263
2411,0.12110695,0.12110695,0.22185129
2412,0.120982066,0.120982066,0.22620237
2413,0.12085755,0.12085755,0.22802082
2414,0.12073328,0.12073328,0.22856566
2415,0.12060881,0.12060881,0.22450356
2416,0.12048453,0.12048453,0.22454071
2417,0.12036047,0.12036047,0.22700089
2418,0.12023651,0.12023651,0.22590336
2419,0.120113,0.120113,0.22517084
2420,0.1199896,0.1199896,0.2248039
2421,0.11986635,0.11986635,0.22550473
2422,0.11974334,0.11974334,0.2258646
2423,0.119620346,0.119620346,0.22211042
2424,0.11949743,0.11949743,0.22359502
2425,0.11937486,0.11937486,0.22521794
2426,0.11925262,0.11925262,0.22499993
2427,0.11913051,0.11913051,0.2237688
2428,0.11900827,0.11900827,0.220356
2429,0.11888644,0.11888644,0.22191136
2430,0.118764564,0.118764564,0.2239252
2431,0.118643194,0.118643194,0.22145735
2432,0.118522,0.118522,0.22064067
2433,0.11840082,0.11840082,0.22037178
2434,0.11827994,0.11827994,0.22134882
2435,0.1181591,0.1181591,0.22010727
2436,0.11803856,0.11803856,0.21932252
2437,0.117918015,0.117918015,0.22152154
2438,0.11779767,0.11779767,0.22319019
2439,0.11767745,0.11767745,0.22301742
2440,0.11755775,0.11755775,0.21729514
2441,0.117438056,0.117438056,0.2123798
2442,0.11731836,0.11731836,0.21235533
2443,0.117198974,0.117198974,0.21730494
2444,0.11707977,0.11707977,0.22140773
2445,0.116960526,0.116960526,0.21890192
2446,0.116841584,0.116841584,0.21788828
2447,0.11672283,0.11672283,0.2166407
2448,0.116604164,0.116604164,0.21514194
2449,0.11648582,0.11648582,0.21546748
2450,0.116367646,0.116367646,0.21554297
2451,0.116249524,0.116249524,0.21670735
2452,0.11613172,0.11613172,0.21557957
2453,0.116013706,0.116013706,0.21466374
2454,0.11589607,0.11589607,0.21429689
2455,0.11577885,0.11577885,0.21335754
2456,0.11566168,0.11566168,0.21382895
2457,0.11554457,0.11554457,0.21075357
2458,0.115427524,0.115427524,0.21379548
2459,0.11531061,0.11531061,0.21443708
2460,0.11519416,0.11519416,0.21469906
2461,0.11507789,0.11507789,0.21438107
2462,0.114961855,0.114961855,0.21418962
2463,0.11484537,0.11484537,0.21425854
2464,0.11472923,0.11472923,0.21072865
2465,0.11461361,0.11461361,0.20768747
2466,0.114498034,0.114498034,0.212514
2467,0.11438261,0.11438261,0.21534288
2468,0.11426743,0.11426743,0.21117556
2469,0.11415247,0.11415247,0.20718402
2470,0.11403748,0.11403748,0.2081185
2471,0.113922775,0.113922775,0.21278206
2472,0.1138078,0.1138078,0.21117222
2473,0.11369341,0.11369341,0.20976955
2474,0.113579236,0.113579236,0.20862098
2475,0.11346511,0.11346511,0.20915389
2476,0.113351025,0.113351025,0.21084891
2477,0.11323706,0.11323706,0.20983192
2478,0.11312337,0.11312337,0.20742051
2479,0.11300982,0.11300982,0.20665073
2480,0.11289646,0.11289646,0.2060245
2481,0.11278327,0.11278327,0.20927845
2482,0.11267033,0.11267033,0.21099599
2483,0.11255726,0.11255726,0.21138045
2484,0.112444356,0.112444356,0.20613411
2485,0.11233173,0.11233173,0.20163248
2486,0.11221925,0.11221925,0.20350882
2487,0.11210715,0.11210715,0.2117649
2488,0.11199489,0.11199489,0.21579567
2489,0.1118828,0.1118828,0.20789087
2490,0.11177104,0.11177104,0.19771448
2491,0.11165939,0.11165939,0.19941597
2492,0.11154771,0.11154771,0.2105262
2493,0.11143633,0.11143633,0.21390903
2494,0.11132517,0.11132517,0.20701389
2495,0.11121414,0.11121414,0.19481935
2496,0.1111032,0.1111032,0.19619548
2497,0.110992365,0.110992365,0.20570768
2498,0.110881686,0.110881686,0.2069454
2499,0.11077149,0.11077149,0.19994555
2500,0.11066125,0.11066125,0.19413312
2501,0.110550985,0.110550985,0.19987659
2502,0.11044052,0.11044052,0.20496263
2503,0.11033061,0.11033061,0.2029386
2504,0.110221066,0.110221066,0.19701895
2505,0.1101116,0.1101116,0.19659539
2506,0.110002145,0.110002145,0.20014262
2507,0.1098928,0.1098928,0.20273553
2508,0.1097837,0.1097837,0.20449069
2509,0.109674685,0.109674685,0.2015164
2510,0.10956601,0.10956601,0.1980808
2511,0.109457135,0.109457135,0.1947068
2512,0.10934844,0.10934844,0.19395313
2513,0.10924,0.10924,0.19994281
2514,0.10913176,0.10913176,0.2040706
2515,0.10902361,0.10902361,0.20123674
2516,0.108915545,0.108915545,0.19602779
2517,0.10880781,0.10880781,0.18995208
2518,0.10870009,0.10870009,0.19439179
2519,0.10859234,0.10859234,0.20022777
2520,0.10848483,0.10848483,0.2018892
2521,0.10837742,0.10837742,0.19541323
2522,0.108270414,0.108270414,0.1871337
2523,0.10816333,0.10816333,0.1899448
2524,0.108056314,0.108056314,0.19692329
2525,0.107949555,0.107949555,0.19779788
2526,0.10784284,0.10784284,0.19210295
2527,0.1077365,0.1077365,0.18829541
2528,0.1076302,0.1076302,0.19149998
2529,0.10752383,0.10752383,0.19542515
2530,0.10741783,0.10741783,0.19384092
2531,0.10731196,0.10731196,0.19390063
2532,0.10720626,0.10720626,0.1913539
2533,0.10710048,0.10710048,0.18996674
2534,0.10699475,0.10699475,0.1895326
2535,0.106889345,0.106889345,0.19211318
2536,0.10678421,0.10678421,0.19242565
2537,0.106679104,0.106679104,0.18986873
2538,0.10657395,0.10657395,0.19118653
2539,0.106469065,0.106469065,0.19422019
2540,0.10636469,0.10636469,0.19314767
2541,0.10626018,0.10626018,0.19168597
2542,0.10615567,0.10615567,0.18904665
2543,0.10605122,0.10605122,0.18757182
2544,0.10594678,0.10594678,0.19244191
2545,0.10584297,0.10584297,0.18980333
2546,0.10573909,0.10573909,0.18603554
2547,0.10563556,0.10563556,0.19019966
2548,0.105531886,0.105531886,0.19797468
2549,0.10542804,0.10542804,0.1976206
2550,0.10532471,0.10532471,0.19216302
2551,0.10522149,0.10522149,0.18363138
2552,0.1051183,0.1051183,0.18512248
2553,0.105015464,0.105015464,0.19427215
2554,0.104912534,0.104912534,0.1965781
2555,0.10480956,0.10480956,0.19218181
2556,0.104706965,0.104706965,0.18557963
2557,0.10460493,0.10460493,0.18504918
2558,0.10450219,0.10450219,0.1896593
2559,0.104399964,0.104399964,0.19237643
2560,0.10429801,0.10429801,0.18798663
2561,0.10419614,0.10419614,0.18095042
2562,0.10409439,0.10409439,0.18064162
2563,0.10399245,0.10399245,0.18868853
2564,0.10389074,0.10389074,0.18881808
2565,0.10378937,0.10378937,0.18578577
2566,0.10368814,0.10368814,0.1847094
2567,0.10358705,0.10358705,0.18587226
2568,0.10348579,0.10348579,0.18816863
2569,0.103384495,0.103384495,0.18387726
2570,0.10328369,0.10328369,0.18172325
2571,0.103183046,0.103183046,0.18551461
2572,0.10308239,0.10308239,0.18611705
2573,0.10298197,0.10298197,0.18317042
2574,0.102881454,0.102881454,0.18108955
2575,0.10278112,0.10278112,0.18405788
2576,0.10268078,0.10268078,0.18493573
2577,0.10258079,0.10258079,0.18394256
2578,0.10248106,0.10248106,0.18586423
2579,0.10238113,0.10238113,0.186119
2580,0.10228149,0.10228149,0.18198429
2581,0.10218169,0.10218169,0.18198529
2582,0.10208226,0.10208226,0.18025123
2583,0.10198305,0.10198305,0.17612363
2584,0.1018838,0.1018838,0.17603756
2585,0.10178457,0.10178457,0.18432757
2586,0.10168547,0.10168547,0.18750887
2587,0.10158672,0.10158672,0.1795647
2588,0.10148788,0.10148788,0.17145564
2589,0.10138934,0.10138934,0.17711648
2590,0.10129065,0.10129065,0.18508884
2591,0.10119227,0.10119227,0.18389161
2592,0.101093866,0.101093866,0.17587693
2593,0.10099571,0.10099571,0.17360358
2594,0.1008977,0.1008977,0.1786765
2595,0.10079974,0.10079974,0.17990883
2596,0.100701615,0.100701615,0.17508568
2597,0.10060407,0.10060407,0.17458485
2598,0.100506485,0.100506485,0.17730758
2599,0.10040912,0.10040912,0.1789258
2600,0.10031123,0.10031123,0.17807111
2601,0.10021381,0.10021381,0.17250061
2602,0.100116916,0.100116916,0.17377667
2603,0.100019895,0.100019895,0.18151538
2604,0.09992289,0.09992289,0.1821478
2605,0.099825665,0.099825665,0.17300658
2606,0.099729106,0.099729106,0.1705337
2607,0.09963256,0.09963256,0.17867993
2608,0.09953621,0.09953621,0.1790991
2609,0.09943948,0.09943948,0.17295143
2610,0.09934323,0.09934323,0.17048717
2611,0.09924699,0.09924699,0.17441902
2612,0.09915126,0.09915126,0.17927927
2613,0.0990553,0.0990553,0.17653629
2614,0.098958984,0.098958984,0.17375524
2615,0.098863155,0.098863155,0.17219414
2616,0.098767795,0.098767795,0.17700583
2617,0.09867255,0.09867255,0.17992964
2618,0.09857696,0.09857696,0.17568468
2619,0.09848126,0.09848126,0.1695373
2620,0.098386124,0.098386124,0.17041814
2621,0.0982909,0.0982909,0.17343375
2622,0.098196,0.098196,0.17526534
2623,0.09810087,0.09810087,0.17481956
2624,0.09800598,0.09800598,0.17094639
2625,0.09791124,0.09791124,0.1706998
2626,0.097816646,0.097816646,0.17682567
2627,0.097722135,0.097722135,0.17601164
2628,0.097627774,0.097627774,0.17383678
2629,0.09753296,0.09753296,0.17210735
2630,0.09743881,0.09743881,0.17467323
2631,0.097344786,0.097344786,0.17473674
2632,0.09725091,0.09725091,0.17381981
2633,0.09715694,0.09715694,0.168868
2634,0.09706278,0.09706278,0.17022207
2635,0.09696891,0.09696891,0.17092174
2636,0.09687566,0.09687566,0.17102413
2637,0.09678233,0.09678233,0.16945268
2638,0.096688606,0.096688606,0.1714297
2639,0.0965949,0.0965949,0.17051083
2640,0.09650183,0.09650183,0.16671002
2641,0.09640885,0.09640885,0.1693087
2642,0.09631597,0.09631597,0.1714258
2643,0.09622264,0.09622264,0.17047194
2644,0.09612968,0.09612968,0.16828491
2645,0.09603704,0.09603704,0.16648433
2646,0.095944434,0.095944434,0.16566925
2647,0.09585176,0.09585176,0.17095056
2648,0.09575926,0.09575926,0.16997102
2649,0.09566663,0.09566663,0.16602886
2650,0.0955744,0.0955744,0.16757287
2651,0.09548235,0.09548235,0.16816986
2652,0.09539028,0.09539028,0.17127374
2653,0.09529798,0.09529798,0.16760923
2654,0.09520571,0.09520571,0.16468893
2655,0.09511397,0.09511397,0.16671512
2656,0.0950223,0.0950223,0.16802752
2657,0.09493052,0.09493052,0.16684322
2658,0.09483885,0.09483885,0.16549005
2659,0.094747245,0.094747245,0.16612181
2660,0.09465595,0.09465595,0.16723481
2661,0.09456465,0.09456465,0.16547433
2662,0.09447347,0.09447347,0.16155025
2663,0.09438203,0.09438203,0.16041876
2664,0.09429118,0.09429118,0.16497147
2665,0.09420031,0.09420031,0.1673793
2666,0.094109364,0.094109364,0.16271433
2667,0.09401848,0.09401848,0.16108099
2668,0.09392784,0.09392784,0.16444409
2669,0.09383715,0.09383715,0.16790569
2670,0.09374658,0.09374658,0.1712585
2671,0.09365593,0.09365593,0.16714542
2672,0.09356572,0.09356572,0.15836911
2673,0.09347552,0.09347552,0.1545125
2674,0.09338521,0.09338521,0.16547032
2675,0.09329497,0.09329497,0.17325939
2676,0.09320504,0.09320504,0.16579886
2677,0.09311516,0.09311516,0.16053142
2678,0.093025185,0.093025185,0.16168603
2679,0.09293547,0.09293547,0.17275025
2680,0.09284587,0.09284587,0.17115533
2681,0.09275617,0.09275617,0.15716682
2682,0.092666805,0.092666805,0.15154228
2683,0.09257736,0.09257736,0.16516717
2684,0.09248821,0.09248821,0.17493157
2685,0.0923989,0.0923989,0.16610228
2686,0.09230951,0.09230951,0.1536833
2687,0.09222062,0.09222062,0.15575828
2688,0.092131905,0.092131905,0.16603002
2689,0.09204277,0.09204277,0.16735671
2690,0.0919541,0.0919541,0.15940529
2691,0.09186514,0.09186514,0.15284845
2692,0.09177678,0.09177678,0.15915142
2693,0.0916884,0.0916884,0.16183025
2694,0.09159983,0.09159983,0.15752412
2695,0.09151124,0.09151124,0.15679069
2696,0.09142309,0.09142309,0.16005135
2697,0.09133513,0.09133513,0.16509108
2698,0.09124684,0.09124684,0.16323301
2699,0.09115856,0.09115856,0.15715483
2700,0.09107053,0.09107053,0.15738764
2701,0.09098264,0.09098264,0.15929623
2702,0.09089525,0.09089525,0.16070609
2703,0.090807416,0.090807416,0.16055118
2704,0.09071964,0.09071964,0.1596294
2705,0.09063195,0.09063195,0.16068558
2706,0.090544425,0.090544425,0.16315685
2707,0.09045718,0.09045718,0.15852758
2708,0.09036995,0.09036995,0.1562946
2709,0.0902827,0.0902827,0.16047779
2710,0.09019533,0.09019533,0.16287509
2711,0.09010832,0.09010832,0.16208433
2712,0.09002138,0.09002138,0.15400754
2713,0.08993443,0.08993443,0.15369849
2714,0.08984727,0.08984727,0.16219291
2715,0.08976045,0.08976045,0.16322471
2716,0.08967413,0.08967413,0.1536019
2717,0.0895877,0.0895877,0.147695
2718,0.08950079,0.08950079,0.15784141
2719,0.08941373,0.08941373,0.16605163
2720,0.08932769,0.08932769,0.15814005
2721,0.08924166,0.08924166,0.14931746
2722,0.0891554,0.0891554,0.15348475
2723,0.08906897,0.08906897,0.16228949
2724,0.08898284,0.08898284,0.16356242
2725,0.08889714,0.08889714,0.15568788
2726,0.0888113,0.0888113,0.14899279
2727,0.08872523,0.08872523,0.15755317
2728,0.088639274,0.088639274,0.16202404
2729,0.08855346,0.08855346,0.1550613
2730,0.088468075,0.088468075,0.148815
2731,0.08838254,0.08838254,0.15226065
2732,0.088296875,0.088296875,0.16177095
2733,0.08821144,0.08821144,0.1617504
2734,0.08812626,0.08812626,0.15223312
2735,0.08804102,0.08804102,0.14793658
2736,0.08795596,0.08795596,0.1585298
2737,0.08787054,0.08787054,0.1649996
2738,0.0877856,0.0877856,0.1569828
2739,0.0877006,0.0877006,0.145013
2740,0.087615654,0.087615654,0.14858034
2741,0.087530926,0.087530926,0.15987583
2742,0.087446116,0.087446116,0.16258672
2743,0.08736132,0.08736132,0.15029709
2744,0.0872766,0.0872766,0.14549422
2745,0.087192066,0.087192066,0.15251546
2746,0.08710767,0.08710767,0.15873307
2747,0.08702316,0.08702316,0.15667984
2748,0.08693871,0.08693871,0.14676425
2749,0.086854324,0.086854324,0.14217913
2750,0.08677034,0.08677034,0.14796674
2751,0.08668645,0.08668645,0.15925136
2752,0.0866026,0.0866026,0.16293699
2753,0.08651825,0.08651825,0.15263894
2754,0.08643417,0.08643417,0.14017512
2755,0.08635045,0.08635045,0.14719786
2756,0.086267,0.086267,0.15885398
2757,0.08618325,0.08618325,0.16094096
2758,0.086099185,0.086099185,0.14957175
2759,0.08601537,0.08601537,0.13809402
2760,0.08593254,0.08593254,0.14846742
2761,0.085849375,0.085849375,0.1615165
2762,0.08576572,0.08576572,0.15762451
2763,0.08568206,0.08568206,0.14427927
2764,0.085599,0.085599,0.14206004
2765,0.08551634,0.08551634,0.15297605
2766,0.08543325,0.08543325,0.16070178
2767,0.085349835,0.085349835,0.15101665
2768,0.085266784,0.085266784,0.14388484
2769,0.085184224,0.085184224,0.14117555
2770,0.085101984,0.085101984,0.15237781
2771,0.08501891,0.08501891,0.15630816
2772,0.0849357,0.0849357,0.14923723
2773,0.08485327,0.08485327,0.14141262
2774,0.084771015,0.084771015,0.14428005
2775,0.08468868,0.08468868,0.15170972
2776,0.08460607,0.08460607,0.15203038
2777,0.08452355,0.08452355,0.14429313
2778,0.08444156,0.08444156,0.13889584
2779,0.08435964,0.08435964,0.14326386
2780,0.084277324,0.084277324,0.15208705
2781,0.08419502,0.08419502,0.15136196
2782,0.0841129,0.0841129,0.14508472
2783,0.084031284,0.084031284,0.14446704
2784,0.083949596,0.083949596,0.14551024
2785,0.08386768,0.08386768,0.14629948
2786,0.08378579,0.08378579,0.14568181
2787,0.08370403,0.08370403,0.14266121
2788,0.083622545,0.083622545,0.14543724
2789,0.08354103,0.08354103,0.14947836
2790,0.083459415,0.083459415,0.14632095
2791,0.08337804,0.08337804,0.14458157
2792,0.08329686,0.08329686,0.1451626
2793,0.08321556,0.08321556,0.14478804
2794,0.08313437,0.08313437,0.14130749
2795,0.083053075,0.083053075,0.14311397
2796,0.08297205,0.08297205,0.1443631
2797,0.082891196,0.082891196,0.1461222
2798,0.0828105,0.0828105,0.14533418
2799,0.082729556,0.082729556,0.14379324
2800,0.08264868,0.08264868,0.144341
2801,0.08256796,0.08256796,0.14240776
2802,0.08248753,0.08248753,0.14162785
2803,0.08240658,0.08240658,0.1446147
2804,0.08232596,0.08232596,0.14443022
2805,0.08224564,0.08224564,0.14438462
2806,0.082165286,0.082165286,0.14324188
2807,0.08208502,0.08208502,0.1435791
2808,0.08200458,0.08200458,0.14158618
2809,0.08192444,0.08192444,0.14019506
2810,0.08184453,0.08184453,0.14532799
2811,0.081764325,0.081764325,0.1466924
2812,0.08168405,0.08168405,0.14452581
2813,0.081604384,0.081604384,0.13800706
2814,0.08152447,0.08152447,0.14043616
2815,0.08144442,0.08144442,0.1439091
2816,0.08136479,0.08136479,0.1430039
2817,0.081285276,0.081285276,0.1438243
2818,0.081205696,0.081205696,0.14349535
2819,0.08112589,0.08112589,0.14123453
2820,0.08104637,0.08104637,0.14291628
2821,0.0809673,0.0809673,0.14334588
2822,0.0808879,0.0808879,0.14079256
2823,0.08080822,0.08080822,0.14154762
2824,0.08072882,0.08072882,0.14375964
2825,0.080650166,0.080650166,0.1495064
2826,0.080571085,0.080571085,0.14388102
2827,0.080491975,0.080491975,0.14068559
2828,0.08041292,0.08041292,0.14018254
2829,0.08033406,0.08033406,0.14361663
2830,0.08025535,0.08025535,0.14252402
2831,0.08017666,0.08017666,0.13949902
2832,0.08009776,0.08009776,0.13892394
2833,0.08001918,0.08001918,0.14423913
2834,0.07994078,0.07994078,0.14670599
2835,0.07986236,0.07986236,0.14570305
2836,0.079783835,0.079783835,0.14142592
2837,0.07970542,0.07970542,0.13910075
2838,0.07962722,0.07962722,0.14106743
2839,0.07954895,0.07954895,0.14520371
2840,0.07947076,0.07947076,0.14303887
2841,0.079392456,0.079392456,0.13652295
2842,0.07931435,0.07931435,0.13763252
2843,0.07923671,0.07923671,0.14171144
2844,0.07915901,0.07915901,0.1401395
2845,0.07908109,0.07908109,0.13977858
2846,0.07900275,0.07900275,0.14329046
2847,0.07892506,0.07892506,0.14203046
2848,0.07884792,0.07884792,0.13583255
2849,0.0787703,0.0787703,0.13845426
2850,0.07869234,0.07869234,0.14118367
2851,0.078614704,0.078614704,0.13884664
2852,0.078537785,0.078537785,0.13524099
2853,0.07846072,0.07846072,0.1372573
2854,0.07838301,0.07838301,0.14329916
2855,0.078305535,0.078305535,0.14555666
2856,0.078228615,0.078228615,0.14126216
2857,0.0781516,0.0781516,0.13616553
2858,0.07807465,0.07807465,0.13933319
2859,0.07799741,0.07799741,0.14361209
2860,0.077920675,0.077920675,0.1413285
2861,0.07784378,0.07784378,0.1364762
2862,0.07776704,0.07776704,0.13452981
2863,0.077690266,0.077690266,0.13613793
2864,0.077613465,0.077613465,0.14333202
2865,0.07753701,0.07753701,0.14175566
2866,0.07746083,0.07746083,0.13696195
2867,0.077384144,0.077384144,0.13713591
2868,0.07730759,0.07730759,0.13973553
2869,0.07723146,0.07723146,0.1390568
2870,0.07715514,0.07715514,0.13778028
2871,0.07707883,0.07707883,0.13648538
2872,0.07700265,0.07700265,0.13914157
2873,0.07692667,0.07692667,0.13457794
2874,0.07685089,0.07685089,0.13553558
2875,0.07677486,0.07677486,0.13530499
2876,0.07669882,0.07669882,0.13725373
2877,0.076622896,0.076622896,0.1360815
2878,0.07654724,0.07654724,0.13422528
2879,0.07647191,0.07647191,0.12973897
2880,0.07639602,0.07639602,0.13602568
2881,0.07632038,0.07632038,0.14006549
2882,0.07624507,0.07624507,0.13474801
2883,0.07616993,0.07616993,0.12925373
2884,0.07609418,0.07609418,0.12915926
2885,0.076018594,0.076018594,0.13092655
2886,0.07594364,0.07594364,0.13517453
2887,0.07586898,0.07586898,0.13664791
2888,0.075793736,0.075793736,0.13247654
2889,0.0757184,0.0757184,0.13019615
2890,0.075643614,0.075643614,0.1342831
2891,0.07556921,0.07556921,0.14390561
2892,0.075494096,0.075494096,0.1347816
2893,0.07541889,0.07541889,0.12489502
2894,0.07534431,0.07534431,0.12800337
2895,0.07527026,0.07527026,0.13985856
2896,0.075195685,0.075195685,0.14422505
2897,0.07512089,0.07512089,0.12880741
2898,0.07504647,0.07504647,0.122717164
2899,0.0749723,0.0749723,0.13403282
2900,0.07489832,0.07489832,0.14521065
2901,0.074823916,0.074823916,0.1376313
2902,0.07474967,0.07474967,0.12435875
2903,0.07467552,0.07467552,0.12805422
2904,0.07460155,0.07460155,0.13764293
2905,0.07452792,0.07452792,0.13533117
2906,0.074453734,0.074453734,0.13189225
2907,0.07437983,0.07437983,0.13133188
2908,0.07430629,0.07430629,0.13519195
2909,0.07423245,0.07423245,0.13679875
2910,0.07415868,0.07415868,0.12947841
2911,0.07408506,0.07408506,0.12545167
2912,0.07401164,0.07401164,0.12982401
2913,0.07393807,0.07393807,0.13790599
2914,0.07386473,0.07386473,0.13332802
2915,0.07379165,0.07379165,0.13061139
2916,0.07371853,0.07371853,0.13032863
2917,0.073645316,0.073645316,0.12977302
2918,0.073572166,0.073572166,0.13237423
2919,0.0734991,0.0734991,0.13092618
2920,0.07342596,0.07342596,0.12845787
2921,0.07335299,0.07335299,0.12871166
2922,0.07328021,0.07328021,0.13435887
2923,0.073207855,0.073207855,0.13542104
2924,0.0731349,0.0731349,0.13171794
2925,0.07306218,0.07306218,0.12806174
2926,0.07298978,0.07298978,0.12910594
2927,0.072917216,0.072917216,0.13331287
2928,0.07284463,0.07284463,0.13456264
2929,0.07277196,0.07277196,0.1294406
2930,0.072699845,0.072699845,0.12962575
2931,0.07262791,0.07262791,0.13212503
2932,0.07255553,0.07255553,0.13221066
2933,0.07248336,0.07248336,0.12818259
2934,0.07241137,0.07241137,0.13173482
2935,0.072339214,0.072339214,0.13530925
2936,0.0722673,0.0722673,0.13279057
2937,0.07219535,0.07219535,0.12842055
2938,0.07212375,0.07212375,0.12610832
2939,0.07205231,0.07205231,0.12950175
2940,0.071980484,0.071980484,0.13497317
2941,0.07190877,0.07190877,0.13367914
2942,0.07183738,0.07183738,0.12629548
2943,0.071765825,0.071765825,0.12473067
2944,0.07169452,0.07169452,0.13177839
2945,0.07162321,0.07162321,0.13279678
2946,0.07155186,0.07155186,0.12812878
2947,0.0714809,0.0714809,0.12090567
2948,0.071409725,0.071409725,0.12539297
2949,0.07133849,0.07133849,0.13487506
2950,0.071267605,0.071267605,0.13694052
2951,0.071196854,0.071196854,0.12614992
2952,0.07112595,0.07112595,0.12222917
2953,0.07105485,0.07105485,0.12989666
2954,0.07098408,0.07098408,0.13540961
2955,0.070913754,0.070913754,0.12576771
2956,0.07084323,0.07084323,0.12056097
2957,0.07077234,0.07077234,0.12945692
2958,0.07070217,0.07070217,0.13545616
2959,0.07063175,0.07063175,0.1308205
2960,0.07056123,0.07056123,0.12153522
2961,0.07049108,0.07049108,0.12037185
2962,0.07042105,0.07042105,0.12695807
2963,0.07035097,0.07035097,0.13378865
2964,0.070280544,0.070280544,0.12527968
2965,0.07021068,0.07021068,0.11759346
2966,0.07014131,0.07014131,0.12454125
2967,0.07007125,0.07007125,0.12931316
2968,0.07000091,0.07000091,0.12742007
2969,0.069931306,0.069931306,0.122519374
2970,0.069862366,0.069862366,0.12460534
2971,0.06979257,0.06979257,0.12528631
2972,0.06972231,0.06972231,0.12432922
2973,0.069653,0.069653,0.12682939
2974,0.06958438,0.06958438,0.12538405
2975,0.0695149,0.0695149,0.120579965
2976,0.06944504,0.06944504,0.12089755
2977,0.06937603,0.06937603,0.12674333
2978,0.06930722,0.06930722,0.12846956
2979,0.069238186,0.069238186,0.1228806
2980,0.06916877,0.06916877,0.11784363
2981,0.06909976,0.06909976,0.12210349
2982,0.069031246,0.069031246,0.12840484
2983,0.06896275,0.06896275,0.12315741
2984,0.068893455,0.068893455,0.117397
2985,0.0688246,0.0688246,0.11947333
2986,0.06875651,0.06875651,0.12905028
2987,0.06868839,0.06868839,0.12772426
2988,0.06861953,0.06861953,0.1161568
2989,0.06855082,0.06855082,0.11571966
2990,0.06848301,0.06848301,0.12423238
2991,0.06841504,0.06841504,0.1324317
2992,0.06834631,0.06834631,0.12259211
2993,0.068278,0.068278,0.10902164
2994,0.068210274,0.068210274,0.11909647
2995,0.068142645,0.068142645,0.13471061
2996,0.068074286,0.068074286,0.12901714
2997,0.068006285,0.068006285,0.11008449
2998,0.06793892,0.06793892,0.1109303
2999,0.06787122,0.06787122,0.12834114
3000,0.06780339,0.06780339,0.13354826
3001,0.06773559,0.06773559,0.11823098
3002,0.06766842,0.06766842,0.109710485
3003,0.06760152,0.06760152,0.12234312
3004,0.06753386,0.06753386,0.13671236
3005,0.067466274,0.067466274,0.12588342
3006,0.06739934,0.06739934,0.107669376
3007,0.067332506,0.067332506,0.11252391
3008,0.067265354,0.067265354,0.13067915
3009,0.06719783,0.06719783,0.13472822
3010,0.067131065,0.067131065,0.1173708
3011,0.067064986,0.067064986,0.1088776
3012,0.066997975,0.066997975,0.120938204
3013,0.06693045,0.06693045,0.13186496
3014,0.06686416,0.06686416,0.12555881
3015,0.066798136,0.066798136,0.11345168
3016,0.066731244,0.066731244,0.11428359
3017,0.06666414,0.06666414,0.123169646
3018,0.06659857,0.06659857,0.1254703
3019,0.06653237,0.06653237,0.11721293
3020,0.066465564,0.066465564,0.116012655
3021,0.0663992,0.0663992,0.12072014
3022,0.066333495,0.066333495,0.1184294
3023,0.06626738,0.06626738,0.11778969
3024,0.066201255,0.066201255,0.12043544
3025,0.066135496,0.066135496,0.122147255
3026,0.06607003,0.06607003,0.11868421
3027,0.06600424,0.06600424,0.114800185
3028,0.065938175,0.065938175,0.117949784
3029,0.065872476,0.065872476,0.12072776
3030,0.06580724,0.06580724,0.1210247
3031,0.06574177,0.06574177,0.12023304
3032,0.06567635,0.06567635,0.12033485
3033,0.0656109,0.0656109,0.114879794
3034,0.065545626,0.065545626,0.116097555
3035,0.06548057,0.06548057,0.12023313
3036,0.06541516,0.06541516,0.12081176
3037,0.06534973,0.06534973,0.11796536
3038,0.0652849,0.0652849,0.11685024
3039,0.065220185,0.065220185,0.117295936
3040,0.06515524,0.06515524,0.11702025
3041,0.065090135,0.065090135,0.11759755
3042,0.06502556,0.06502556,0.115017645
3043,0.06496118,0.06496118,0.11502036
3044,0.06489592,0.06489592,0.11810837
3045,0.06483114,0.06483114,0.119874656
3046,0.06476699,0.06476699,0.11538373
3047,0.06470262,0.06470262,0.115422666
3048,0.06463795,0.06463795,0.116214715
3049,0.06457346,0.06457346,0.11799728
3050,0.06450966,0.06450966,0.11868537
3051,0.06444551,0.06444551,0.11660586
3052,0.06438087,0.06438087,0.11477613
3053,0.06431703,0.06431703,0.116255365
3054,0.06425307,0.06425307,0.120429814
3055,0.06418942,0.06418942,0.119677566
3056,0.06412532,0.06412532,0.11581163
3057,0.06406127,0.06406127,0.1161378
3058,0.06399792,0.06399792,0.11625078
3059,0.06393441,0.06393441,0.11812061
3060,0.06387061,0.06387061,0.11914051
3061,0.06380675,0.06380675,0.11776199
3062,0.0637436,0.0637436,0.11310791
3063,0.06368043,0.06368043,0.1130088
3064,0.0636168,0.0636168,0.118469045
3065,0.063553385,0.063553385,0.11938001
3066,0.063490234,0.063490234,0.111743286
3067,0.0634272,0.0634272,0.11035199
3068,0.06336399,0.06336399,0.117254116
3069,0.06330125,0.06330125,0.11819483
3070,0.06323819,0.06323819,0.11463263
3071,0.06317542,0.06317542,0.11398655
3072,0.06311272,0.06311272,0.1140713
3073,0.06304991,0.06304991,0.114302374
3074,0.06298728,0.06298728,0.117936835
3075,0.06292444,0.06292444,0.116210096
3076,0.06286164,0.06286164,0.11118063
3077,0.06279935,0.06279935,0.11378603
3078,0.062737346,0.062737346,0.120501764
3079,0.06267465,0.06267465,0.11786131
3080,0.062612206,0.062612206,0.11447089
3081,0.0625505,0.0625505,0.111409836
3082,0.062488344,0.062488344,0.109781474
3083,0.062425744,0.062425744,0.11559306
3084,0.06236389,0.06236389,0.11894275
3085,0.06230235,0.06230235,0.11474863
3086,0.06224046,0.06224046,0.10755608
3087,0.06217841,0.06217841,0.11045704
3088,0.062116772,0.062116772,0.118729606
3089,0.062055428,0.062055428,0.11791219
3090,0.061993554,0.061993554,0.10989061
3091,0.061931957,0.061931957,0.10317433
3092,0.061870962,0.061870962,0.10953294
3093,0.061809257,0.061809257,0.11394265
3094,0.061747815,0.061747815,0.11497457
3095,0.06168692,0.06168692,0.11121696
3096,0.06162582,0.06162582,0.10918983
3097,0.061564192,0.061564192,0.1107459
3098,0.061503094,0.061503094,0.110374734
3099,0.06144242,0.06144242,0.11120382
3100,0.061381392,0.061381392,0.11085468
3101,0.061320484,0.061320484,0.11030866
3102,0.061259758,0.061259758,0.109533764
3103,0.061199278,0.061199278,0.11132642
3104,0.061138254,0.061138254,0.11195281
3105,0.061077744,0.061077744,0.1124605
3106,0.0610172,0.0610172,0.110610954
3107,0.060956992,0.060956992,0.11001575
3108,0.060896214,0.060896214,0.1134636
3109,0.06083598,0.06083598,0.11954206
3110,0.060775764,0.060775764,0.11379616
3111,0.06071552,0.06071552,0.108797036
3112,0.060655143,0.060655143,0.11036502
3113,0.06059514,0.06059514,0.11350143
3114,0.06053538,0.06053538,0.11534881
3115,0.060475424,0.060475424,0.111219004
3116,0.060415402,0.060415402,0.11097196
3117,0.060355462,0.060355462,0.115770206
3118,0.060295988,0.060295988,0.11822007
3119,0.060236458,0.060236458,0.11048322
3120,0.06017641,0.06017641,0.109036416
3121,0.060116954,0.060116954,0.114165545
3122,0.060057465,0.060057465,0.11436575
3123,0.059998356,0.059998356,0.11072191
3124,0.059938487,0.059938487,0.11117567
3125,0.059878923,0.059878923,0.11216445
3126,0.05982017,0.05982017,0.108725175
3127,0.059761025,0.059761025,0.108020484
3128,0.05970135,0.05970135,0.11344833
3129,0.05964222,0.05964222,0.11566396
3130,0.05958382,0.05958382,0.11261689
3131,0.059524775,0.059524775,0.10385094
3132,0.059465434,0.059465434,0.10578225
3133,0.059406888,0.059406888,0.11542915
3134,0.05934859,0.05934859,0.11412173
3135,0.05928964,0.05928964,0.10362785
3136,0.059230562,0.059230562,0.10180881
3137,0.059172135,0.059172135,0.11618283
3138,0.059113987,0.059113987,0.118880115
3139,0.059055172,0.059055172,0.105148844
3140,0.05899677,0.05899677,0.101760305
3141,0.058938783,0.058938783,0.11173547
3142,0.05888035,0.05888035,0.11464568
3143,0.05882194,0.05882194,0.10870527
3144,0.058763802,0.058763802,0.09968788
3145,0.05870582,0.05870582,0.10657231
3146,0.058647845,0.058647845,0.114977315
3147,0.058589734,0.058589734,0.11197377
3148,0.058531966,0.058531966,0.1035202
3149,0.058474164,0.058474164,0.10633159
3150,0.05841626,0.05841626,0.112647444
3151,0.058358263,0.058358263,0.11181937
3152,0.058300562,0.058300562,0.10483996
3153,0.058243386,0.058243386,0.10515492
3154,0.05818571,0.05818571,0.11057516
3155,0.058127988,0.058127988,0.114190094
3156,0.058070786,0.058070786,0.10812899
3157,0.058013506,0.058013506,0.10399417
3158,0.057955887,0.057955887,0.10879176
3159,0.057898615,0.057898615,0.111257955
3160,0.057841744,0.057841744,0.11329115
3161,0.05778482,0.05778482,0.10562969
3162,0.057727575,0.057727575,0.10373433
3163,0.057670362,0.057670362,0.11016495
3164,0.057613857,0.057613857,0.11224488
3165,0.05755689,0.05755689,0.10553094
3166,0.05749964,0.05749964,0.10674463
3167,0.05744326,0.05744326,0.10770174
3168,0.057387188,0.057387188,0.108285815
3169,0.05733003,0.05733003,0.10663575
3170,0.057273503,0.057273503,0.10360829
3171,0.057217333,0.057217333,0.10822449
3172,0.057160757,0.057160757,0.11212751
3173,0.057103984,0.057103984,0.108473115
3174,0.057047695,0.057047695,0.1005394
3175,0.056992263,0.056992263,0.104021095
3176,0.056935836,0.056935836,0.110806406
3177,0.056879237,0.056879237,0.10721884
3178,0.056823503,0.056823503,0.10127672
3179,0.056767672,0.056767672,0.10486053
3180,0.056711253,0.056711253,0.10921767
3181,0.05665533,0.05665533,0.10671831
3182,0.056600153,0.056600153,0.10050958
3183,0.056544192,0.056544192,0.10374058
3184,0.05648821,0.05648821,0.10611043
3185,0.05643275,0.05643275,0.10491276
3186,0.056377437,0.056377437,0.10472623
3187,0.056321606,0.056321606,0.10088572
3188,0.05626619,0.05626619,0.103225484
3189,0.05621115,0.05621115,0.10408317
3190,0.056155443,0.056155443,0.106236786
3191,0.056100428,0.056100428,0.10369198
3192,0.05604539,0.05604539,0.101229794
3193,0.05599023,0.05599023,0.10226286
3194,0.055935096,0.055935096,0.105234995
3195,0.055880357,0.055880357,0.10167908
3196,0.055825233,0.055825233,0.103026055
3197,0.05577007,0.05577007,0.10541272
3198,0.055715613,0.055715613,0.106299356
3199,0.055660833,0.055660833,0.10713472
3200,0.055605803,0.055605803,0.10572959
3201,0.05555133,0.05555133,0.10103224
3202,0.055497054,0.055497054,0.100956194
3203,0.05544214,0.05544214,0.10737359
3204,0.05538716,0.05538716,0.10727142
3205,0.05533351,0.05533351,0.09786566
3206,0.055279076,0.055279076,0.09990036
3207,0.055224404,0.055224404,0.11117301
3208,0.05517036,0.05517036,0.111713275
3209,0.055116635,0.055116635,0.09853037
3210,0.05506239,0.05506239,0.093777835
3211,0.05500767,0.05500767,0.10556395
3212,0.054954126,0.054954126,0.113209024
3213,0.05490043,0.05490043,0.10132126
3214,0.054846052,0.054846052,0.09212701
3215,0.05479228,0.05479228,0.09959945
3216,0.05473881,0.05473881,0.10810038
3217,0.054685,0.054685,0.101817146
3218,0.054631114,0.054631114,0.09807113
3219,0.054577935,0.054577935,0.10436018
3220,0.054524336,0.054524336,0.10632419
3221,0.054470304,0.054470304,0.10051746
3222,0.054416943,0.054416943,0.09453477
3223,0.054364182,0.054364182,0.10263631
3224,0.05431087,0.05431087,0.10677551
3225,0.054257173,0.054257173,0.104414776
3226,0.054204397,0.054204397,0.09646419
3227,0.05415151,0.05415151,0.09894286
3228,0.054097958,0.054097958,0.10645758
3229,0.05404491,0.05404491,0.10601215
3230,0.053992335,0.053992335,0.10051059
3231,0.053939253,0.053939253,0.102280706
3232,0.05388609,0.05388609,0.10682315
3233,0.053833507,0.053833507,0.10451651
3234,0.05378114,0.05378114,0.10116658
3235,0.05372799,0.05372799,0.100042455
3236,0.05367495,0.05367495,0.10582435
3237,0.053622957,0.053622957,0.106370345
3238,0.05357031,0.05357031,0.099919625
3239,0.053517472,0.053517472,0.09798185
3240,0.05346551,0.05346551,0.102161735
3241,0.05341336,0.05341336,0.104988314
3242,0.053360857,0.053360857,0.09703467
3243,0.053308263,0.053308263,0.09415595
3244,0.053256195,0.053256195,0.10373014
3245,0.053204086,0.053204086,0.10033143
3246,0.053152207,0.053152207,0.09834071
3247,0.053100377,0.053100377,0.09970355
3248,0.05304834,0.05304834,0.10209898
3249,0.052996103,0.052996103,0.09832784
3250,0.052944694,0.052944694,0.09592516
3251,0.052893028,0.052893028,0.10012477
3252,0.052841023,0.052841023,0.10021838
3253,0.052789427,0.052789427,0.09603451
3254,0.052738268,0.052738268,0.09990294
3255,0.05268617,0.05268617,0.10492166
3256,0.052634675,0.052634675,0.104502715
3257,0.052583635,0.052583635,0.09865544
3258,0.052532192,0.052532192,0.097926304
3259,0.052480582,0.052480582,0.102358125
3260,0.052429676,0.052429676,0.104027696
3261,0.05237879,0.05237879,0.09690385
3262,0.052327152,0.052327152,0.097696796
3263,0.052276056,0.052276056,0.106017634
3264,0.052225467,0.052225467,0.106785454
3265,0.052174274,0.052174274,0.09847899
3266,0.05212305,0.05212305,0.091534495
3267,0.052072603,0.052072603,0.10220263
3268,0.05202205,0.05202205,0.110162444
3269,0.051970758,0.051970758,0.098006204
3270,0.05192015,0.05192015,0.088998854
3271,0.05186979,0.05186979,0.09894248
3272,0.05181898,0.05181898,0.10723993
3273,0.051768128,0.051768128,0.099179946
3274,0.051718034,0.051718034,0.08825743
3275,0.051667944,0.051667944,0.096868806
3276,0.051616713,0.051616713,0.109192625
3277,0.051566523,0.051566523,0.10437342
3278,0.051516782,0.051516782,0.09472458
3279,0.051466342,0.051466342,0.09344545
3280,0.051415674,0.051415674,0.10153217
3281,0.051365945,0.051365945,0.10436643
3282,0.05131644,0.05131644,0.09398158
3283,0.05126503,0.05126503,0.09339826
3284,0.05121534,0.05121534,0.10272212
3285,0.051166244,0.051166244,0.105914205
3286,0.051115956,0.051115956,0.10052327
3287,0.05106552,0.05106552,0.09318828
3288,0.051016208,0.051016208,0.100137606
3289,0.05096699,0.05096699,0.10418254
3290,0.050916865,0.050916865,0.09944713
3291,0.050866965,0.050866965,0.09455744
3292,0.05081808,0.05081808,0.09788367
3293,0.05076875,0.05076875,0.10357037
3294,0.050718464,0.050718464,0.09920101
3295,0.050669134,0.050669134,0.09853072
3296,0.050620437,0.050620437,0.0961917
3297,0.05057032,0.05057032,0.10087016
3298,0.050521396,0.050521396,0.102381535
3299,0.050472584,0.050472584,0.09622047
3300,0.05042317,0.05042317,0.09333569
3301,0.050373636,0.050373636,0.09587481
3302,0.05032534,0.05032534,0.098369844
3303,0.050276298,0.050276298,0.09430766
3304,0.05022687,0.05022687,0.09579468
3305,0.050178222,0.050178222,0.10267332
3306,0.05012961,0.05012961,0.09787708
3307,0.05008055,0.05008055,0.089027755
3308,0.050031755,0.050031755,0.09250419
3309,0.049983084,0.049983084,0.101702236
3310,0.04993479,0.04993479,0.10265661
3311,0.049885895,0.049885895,0.09219497
3312,0.04983729,0.04983729,0.08639039
3313,0.04978893,0.04978893,0.094797514
3314,0.049741056,0.049741056,0.10092451
3315,0.04969207,0.04969207,0.09474354
3316,0.049643673,0.049643673,0.09018107
3317,0.049596008,0.049596008,0.09418667
3318,0.049547616,0.049547616,0.10070568
3319,0.049499094,0.049499094,0.09912763
3320,0.049451377,0.049451377,0.09611108
3321,0.049403634,0.049403634,0.094329774
3322,0.049355183,0.049355183,0.092126474
3323,0.049307164,0.049307164,0.095315024
3324,0.049259916,0.049259916,0.09322038
3325,0.04921162,0.04921162,0.0929583
3326,0.04916396,0.04916396,0.09546105
3327,0.04911662,0.04911662,0.09948256
3328,0.049068633,0.049068633,0.095185116
3329,0.049020708,0.049020708,0.0901587
3330,0.04897341,0.04897341,0.09183527
3331,0.048925977,0.048925977,0.097599365
3332,0.0488782,0.0488782,0.09847735
3333,0.04883072,0.04883072,0.08775765
3334,0.04878388,0.04878388,0.08921158
3335,0.048736192,0.048736192,0.098797694
3336,0.048688423,0.048688423,0.10178474
3337,0.048641566,0.048641566,0.09001949
3338,0.048594803,0.048594803,0.085743256
3339,0.048547,0.048547,0.09504464
3340,0.048500136,0.048500136,0.10251029
3341,0.048453204,0.048453204,0.09484068
3342,0.048405934,0.048405934,0.08464472
3343,0.04835921,0.04835921,0.087934345
3344,0.048312347,0.048312347,0.099769466
3345,0.048265364,0.048265364,0.10176684
3346,0.048218742,0.048218742,0.09204261
3347,0.04817197,0.04817197,0.08522816
3348,0.048125118,0.048125118,0.09758072
3349,0.048078366,0.048078366,0.10053083
3350,0.048032142,0.048032142,0.0916299
3351,0.04798523,0.04798523,0.08226051
3352,0.047938854,0.047938854,0.091844425
3353,0.04789259,0.04789259,0.10299175
3354,0.047846023,0.047846023,0.09482666
3355,0.047799412,0.047799412,0.08268623
3356,0.04775335,0.04775335,0.09151401
3357,0.047707096,0.047707096,0.0979282
3358,0.047660753,0.047660753,0.097600006
3359,0.04761493,0.04761493,0.093760565
3360,0.047568575,0.047568575,0.08600634
3361,0.04752233,0.04752233,0.09040688
3362,0.04747672,0.04747672,0.09690681
3363,0.04743056,0.04743056,0.0940656
3364,0.047384106,0.047384106,0.0900437
3365,0.047339067,0.047339067,0.094051935
3366,0.047293223,0.047293223,0.09678993
3367,0.047246814,0.047246814,0.092066176
3368,0.04720145,0.04720145,0.08500227
3369,0.047155816,0.047155816,0.08965938
3370,0.047110297,0.047110297,0.10041931
3371,0.04706458,0.04706458,0.09456097
3372,0.04701912,0.04701912,0.083087906
3373,0.046973836,0.046973836,0.08999811
3374,0.046928078,0.046928078,0.09968552
3375,0.04688304,0.04688304,0.09591449
3376,0.046837587,0.046837587,0.08275051
3377,0.046792302,0.046792302,0.08956604
3378,0.046747103,0.046747103,0.09825366
3379,0.046701815,0.046701815,0.09555221
3380,0.04665677,0.04665677,0.08605565
3381,0.046611592,0.046611592,0.08974361
3382,0.046566624,0.046566624,0.09781552
3383,0.046521965,0.046521965,0.09475639
3384,0.04647724,0.04647724,0.085808635
3385,0.04643198,0.04643198,0.087754965
3386,0.046387263,0.046387263,0.09418369
3387,0.046342943,0.046342943,0.10004338
3388,0.046297587,0.046297587,0.08846837
3389,0.046252884,0.046252884,0.08090964
3390,0.046208575,0.046208575,0.091112085
3391,0.046163943,0.046163943,0.10305705
3392,0.046118908,0.046118908,0.09280139
3393,0.046074755,0.046074755,0.07795397
3394,0.046030503,0.046030503,0.08744833
3395,0.045985352,0.045985352,0.10150609
3396,0.045941573,0.045941573,0.0978904
3397,0.04589727,0.04589727,0.08497252
3398,0.04585254,0.04585254,0.084985785
3399,0.045808636,0.045808636,0.09903887
3400,0.04576469,0.04576469,0.096743785
3401,0.045720156,0.045720156,0.08205683
3402,0.045676026,0.045676026,0.084808335
3403,0.045632374,0.045632374,0.095755436
3404,0.04558806,0.04558806,0.09767383
3405,0.045543987,0.045543987,0.0913129
3406,0.04550023,0.04550023,0.08404617
3407,0.045456335,0.045456335,0.08908052
3408,0.04541254,0.04541254,0.09836091
3409,0.045368586,0.045368586,0.09171506
3410,0.045325235,0.045325235,0.08521729
3411,0.045281358,0.045281358,0.09020987
3412,0.045237817,0.045237817,0.099372804
3413,0.045193873,0.045193873,0.094227105
3414,0.045150682,0.045150682,0.08506822
3415,0.045107428,0.045107428,0.090366155
3416,0.04506352,0.04506352,0.09742189
3417,0.045020644,0.045020644,0.091333866
3418,0.044977363,0.044977363,0.08631169
3419,0.04493349,0.04493349,0.09240359
3420,0.044890516,0.044890516,0.098531134
3421,0.0448478,0.0448478,0.093449935
3422,0.04480421,0.04480421,0.08685046
3423,0.04476081,0.04476081,0.09141583
3424,0.044718713,0.044718713,0.09551401
3425,0.04467483,0.04467483,0.093895964
3426,0.044631843,0.044631843,0.08750004
3427,0.04458947,0.04458947,0.087809876
3428,0.04454691,0.04454691,0.09490177
3429,0.044503275,0.044503275,0.09635825
3430,0.044460908,0.044460908,0.09101236
3431,0.0444187,0.0444187,0.08568345
3432,0.044375293,0.044375293,0.08960224
3433,0.044332497,0.044332497,0.0937922
3434,0.044290796,0.044290796,0.08802473
3435,0.044247497,0.044247497,0.084422104
3436,0.044204835,0.044204835,0.08992855
3437,0.04416333,0.04416333,0.092424996
3438,0.044120472,0.044120472,0.090488255
3439,0.044077918,0.044077918,0.08759792
3440,0.044036496,0.044036496,0.086961925
3441,0.0439937,0.0439937,0.08838507
3442,0.043951254,0.043951254,0.08919472
3443,0.043909676,0.043909676,0.08953187
3444,0.043867245,0.043867245,0.08412231
3445,0.043824643,0.043824643,0.087087184
3446,0.043783113,0.043783113,0.08991472
3447,0.043741353,0.043741353,0.08884186
3448,0.043699306,0.043699306,0.08611213
3449,0.043657605,0.043657605,0.085664906
3450,0.04361584,0.04361584,0.08716626
3451,0.043573752,0.043573752,0.086313665
3452,0.04353238,0.04353238,0.08778656
3453,0.043490328,0.043490328,0.08463983
3454,0.043448836,0.043448836,0.090127684
3455,0.043407477,0.043407477,0.08981347
3456,0.04336557,0.04336557,0.08592162
3457,0.043324076,0.043324076,0.08396816
3458,0.043282937,0.043282937,0.08893606
3459,0.04324131,0.04324131,0.08712311
3460,0.04320002,0.04320002,0.08468814
3461,0.043158837,0.043158837,0.08518112
3462,0.0431178,0.0431178,0.090677604
3463,0.04307621,0.04307621,0.089606725
3464,0.043035187,0.043035187,0.08676914
3465,0.042993963,0.042993963,0.087197684
3466,0.042953372,0.042953372,0.0872001
3467,0.042912178,0.042912178,0.08745188
3468,0.04287109,0.04287109,0.08597739
3469,0.042830043,0.042830043,0.08578415
3470,0.042789273,0.042789273,0.091982245
3471,0.042748634,0.042748634,0.09139583
3472,0.04270717,0.04270717,0.081459336
3473,0.042666513,0.042666513,0.081586264
3474,0.042626563,0.042626563,0.09450944
3475,0.042585243,0.042585243,0.09368231
3476,0.042544533,0.042544533,0.081643015
3477,0.042504463,0.042504463,0.08144315
3478,0.042463817,0.042463817,0.08996282
3479,0.042422634,0.042422634,0.093631886
3480,0.042382732,0.042382732,0.08444322
3481,0.04234251,0.04234251,0.083839856
3482,0.042301685,0.042301685,0.091493346
3483,0.04226137,0.04226137,0.09016398
3484,0.042221468,0.042221468,0.083541565
3485,0.04218078,0.04218078,0.08374393
3486,0.04214048,0.04214048,0.08578011
3487,0.04210107,0.04210107,0.086654924
3488,0.042060196,0.042060196,0.090699956
3489,0.042019885,0.042019885,0.08659928
3490,0.041980907,0.041980907,0.08588725
3491,0.041939817,0.041939817,0.08711449
3492,0.041900203,0.041900203,0.086782776
3493,0.041860543,0.041860543,0.087051764
3494,0.041820172,0.041820172,0.083348684
3495,0.04178036,0.04178036,0.08440682
3496,0.041740958,0.041740958,0.086109936
3497,0.04170062,0.04170062,0.08676156
3498,0.041661102,0.041661102,0.08730782
3499,0.041622065,0.041622065,0.08747635
3500,0.04158159,0.04158159,0.08148074
3501,0.041542333,0.041542333,0.08106172
3502,0.041503012,0.041503012,0.083329715
3503,0.04146294,0.04146294,0.08759084
3504,0.041423827,0.041423827,0.082479596
3505,0.041384354,0.041384354,0.080133095
3506,0.041345038,0.041345038,0.08543841
3507,0.041305613,0.041305613,0.085907735
3508,0.041266594,0.041266594,0.0809901
3509,0.041227054,0.041227054,0.07708399
3510,0.041187845,0.041187845,0.08394064
3511,0.0411493,0.0411493,0.08716642
3512,0.04110936,0.04110936,0.08464172
3513,0.04107106,0.04107106,0.076979145
3514,0.04103192,0.04103192,0.0796392
3515,0.040992822,0.040992822,0.087289505
3516,0.040954236,0.040954236,0.08541547
3517,0.04091486,0.04091486,0.07818387
3518,0.04087651,0.04087651,0.079146
3519,0.040837757,0.040837757,0.08580276
3520,0.04079894,0.04079894,0.08561558
3521,0.04076022,0.04076022,0.07808955
3522,0.04072186,0.04072186,0.07955998
3523,0.040682938,0.040682938,0.084520735
3524,0.040644694,0.040644694,0.08502288
3525,0.040606376,0.040606376,0.07865091
3526,0.040567566,0.040567566,0.08430231
3527,0.04052945,0.04052945,0.08361364
3528,0.040491145,0.040491145,0.08148429
3529,0.040452503,0.040452503,0.080687
3530,0.040414505,0.040414505,0.07925874
3531,0.040376067,0.040376067,0.08013121
3532,0.040338203,0.040338203,0.08616759
3533,0.040300038,0.040300038,0.085503615
3534,0.040262077,0.040262077,0.07872143
3535,0.040223602,0.040223602,0.08026275
3536,0.040185817,0.040185817,0.086787134
3537,0.040147945,0.040147945,0.08242083
3538,0.040110264,0.040110264,0.07629935
3539,0.04007226,0.04007226,0.08055355
3540,0.0400347,0.0400347,0.086495005
3541,0.039996613,0.039996613,0.081656605
3542,0.039958905,0.039958905,0.075426206
3543,0.039921165,0.039921165,0.083766244
3544,0.039883755,0.039883755,0.08950477
3545,0.039845895,0.039845895,0.076874286
3546,0.039808642,0.039808642,0.07440026
3547,0.039771006,0.039771006,0.08644453
3548,0.039733205,0.039733205,0.088373445
3549,0.039696,0.039696,0.073228694
3550,0.039658654,0.039658654,0.07559046
3551,0.039621152,0.039621152,0.09076573
3552,0.039583974,0.039583974,0.088776514
3553,0.03954677,0.03954677,0.074159466
3554,0.039509304,0.039509304,0.073845774
3555,0.039472103,0.039472103,0.08608606
3556,0.039435104,0.039435104,0.08330478
3557,0.03939801,0.03939801,0.07636184
3558,0.03936086,0.03936086,0.0776568
3559,0.039323654,0.039323654,0.08361446
3560,0.039287172,0.039287172,0.0828377
3561,0.039249774,0.039249774,0.075907506
3562,0.03921271,0.03921271,0.07601538
3563,0.03917638,0.03917638,0.08757461
3564,0.039139066,0.039139066,0.08697287
3565,0.039102726,0.039102726,0.0760406
3566,0.039065666,0.039065666,0.07256315
3567,0.03902887,0.03902887,0.08285765
3568,0.038992982,0.038992982,0.08914745
3569,0.038955532,0.038955532,0.08350675
3570,0.038919505,0.038919505,0.07273498
3571,0.038883004,0.038883004,0.08266681
3572,0.038846217,0.038846217,0.09208032
3573,0.038810097,0.038810097,0.083016045
3574,0.03877383,0.03877383,0.07484954
3575,0.03873718,0.03873718,0.08491866
3576,0.03870066,0.03870066,0.087226264
3577,0.038665358,0.038665358,0.08062652
3578,0.038628247,0.038628247,0.07531499
3579,0.03859219,0.03859219,0.08430686
3580,0.038556583,0.038556583,0.08948452
3581,0.038519934,0.038519934,0.08407345
3582,0.038483836,0.038483836,0.076040804
3583,0.03844835,0.03844835,0.082904994
3584,0.038412124,0.038412124,0.08746983
3585,0.038375996,0.038375996,0.079651594
3586,0.038340546,0.038340546,0.07474505
3587,0.038304355,0.038304355,0.082208194
3588,0.038268317,0.038268317,0.089461304
3589,0.038232982,0.038232982,0.08062285
3590,0.03819721,0.03819721,0.07271884
3591,0.038161412,0.038161412,0.08379413
3592,0.038125895,0.038125895,0.09138716
3593,0.038090236,0.038090236,0.07760708
3594,0.038054362,0.038054362,0.07219807
3595,0.038018953,0.038018953,0.08229725
3596,0.037983775,0.037983775,0.08863087
3597,0.03794755,0.03794755,0.07891845
3598,0.037913013,0.037913013,0.074071504
3599,0.03787734,0.03787734,0.07916807
3600,0.03784134,0.03784134,0.09082079
3601,0.037807196,0.037807196,0.08499183
3602,0.037771165,0.037771165,0.07311162
3603,0.037736267,0.037736267,0.07661431
3604,0.0377013,0.0377013,0.083431296
3605,0.03766555,0.03766555,0.085840166
3606,0.037630994,0.037630994,0.07967311
3607,0.037595723,0.037595723,0.07491238
3608,0.03756055,0.03756055,0.081185065
3609,0.03752598,0.03752598,0.0814217
3610,0.037490856,0.037490856,0.076938234
3611,0.03745599,0.03745599,0.07779993
3612,0.03742142,0.03742142,0.07719243
3613,0.03738647,0.03738647,0.0786221
3614,0.037351355,0.037351355,0.07946439
3615,0.037317336,0.037317336,0.07529891
3616,0.037282243,0.037282243,0.0775338
3617,0.03724743,0.03724743,0.08095909
3618,0.037213165,0.037213165,0.0774434
3619,0.03717834,0.03717834,0.07456769
3620,0.03714406,0.03714406,0.07531424
3621,0.037109498,0.037109498,0.07953051
3622,0.03707501,0.03707501,0.074379474
3623,0.037040688,0.037040688,0.077728204
3624,0.03700638,0.03700638,0.08347169
3625,0.03697159,0.03697159,0.08193448
3626,0.0369379,0.0369379,0.07371762
3627,0.036903452,0.036903452,0.074886486
3628,0.036869027,0.036869027,0.083665214
3629,0.03683525,0.03683525,0.0817521
3630,0.036801003,0.036801003,0.07341028
3631,0.036766455,0.036766455,0.074974336
3632,0.03673282,0.03673282,0.08496089
3633,0.036698576,0.036698576,0.081992015
3634,0.036664553,0.036664553,0.07234377
3635,0.036631003,0.036631003,0.076630585
3636,0.036596887,0.036596887,0.0821172
3637,0.036562882,0.036562882,0.07973186
3638,0.03652941,0.03652941,0.07302292
3639,0.036495343,0.036495343,0.074143045
3640,0.036461674,0.036461674,0.08246053
3641,0.03642808,0.03642808,0.07915057
3642,0.036394216,0.036394216,0.075394765
3643,0.036360674,0.036360674,0.076123014
3644,0.036327507,0.036327507,0.07622918
3645,0.036293946,0.036293946,0.07957076
3646,0.036259964,0.036259964,0.07784058
3647,0.036227245,0.036227245,0.07414462
3648,0.036193125,0.036193125,0.075088926
3649,0.03615968,0.03615968,0.0802368
3650,0.036127035,0.036127035,0.08365455
3651,0.03609328,0.03609328,0.07553129
3652,0.03606013,0.03606013,0.07201668
3653,0.03602754,0.03602754,0.07779266
3654,0.035993405,0.035993405,0.08195139
3655,0.035960678,0.035960678,0.076836064
3656,0.035927836,0.035927836,0.06935069
3657,0.035893817,0.035893817,0.07967208
3658,0.03586156,0.03586156,0.082083456
3659,0.035829075,0.035829075,0.07268679
3660,0.035794895,0.035794895,0.069941334
3661,0.035762727,0.035762727,0.084459685
3662,0.03573022,0.03573022,0.081392854
3663,0.035696093,0.035696093,0.06737394
3664,0.03566501,0.03566501,0.070289634
3665,0.035631333,0.035631333,0.08526187
3666,0.035598088,0.035598088,0.080929354
3667,0.035566833,0.035566833,0.06965568
3668,0.035533063,0.035533063,0.071234874
3669,0.035500422,0.035500422,0.081653126
3670,0.035468988,0.035468988,0.08129552
3671,0.03543547,0.03543547,0.07078888
3672,0.03540286,0.03540286,0.07025144
3673,0.035371456,0.035371456,0.079938516
3674,0.035337795,0.035337795,0.07771468
3675,0.035306048,0.035306048,0.06993233
3676,0.03527445,0.03527445,0.07309107
3677,0.035240542,0.035240542,0.08051208
3678,0.03520994,0.03520994,0.074393384
3679,0.03517689,0.03517689,0.07404573
3680,0.035144027,0.035144027,0.07475556
3681,0.035113573,0.035113573,0.07459592
3682,0.03507985,0.03507985,0.07553529
3683,0.035048477,0.035048477,0.07582193
3684,0.035017114,0.035017114,0.07235771
3685,0.034983605,0.034983605,0.073346734
3686,0.03495282,0.03495282,0.07705582
3687,0.03492094,0.03492094,0.07856102
3688,0.03488774,0.03488774,0.07422096
3689,0.034857154,0.034857154,0.07380846
3690,0.034825254,0.034825254,0.076682456
3691,0.034792155,0.034792155,0.07771386
3692,0.034762025,0.034762025,0.07519028
3693,0.034729443,0.034729443,0.07670088
3694,0.0346974,0.0346974,0.07777682
3695,0.034667157,0.034667157,0.076455295
3696,0.034634616,0.034634616,0.07287302
3697,0.03460273,0.03460273,0.075712375
3698,0.034572467,0.034572467,0.07844883
3699,0.034539774,0.034539774,0.07348451
3700,0.034508195,0.034508195,0.07184875
3701,0.0344779,0.0344779,0.0808941
3702,0.034445405,0.034445405,0.08061022
3703,0.034414418,0.034414418,0.06907041
3704,0.03438378,0.03438378,0.07143193
3705,0.034351315,0.034351315,0.08424944
3706,0.03432083,0.03432083,0.08149793
3707,0.034289762,0.034289762,0.064761154
3708,0.034257688,0.034257688,0.06958358
3709,0.0342274,0.0342274,0.08277307
3710,0.034196205,0.034196205,0.08155748
3711,0.034164645,0.034164645,0.06705
3712,0.03413441,0.03413441,0.06928114
3713,0.034102917,0.034102917,0.083919026
3714,0.03407198,0.03407198,0.08102818
3715,0.034041673,0.034041673,0.06653718
3716,0.034010053,0.034010053,0.06986193
3717,0.03397961,0.03397961,0.08293723
3718,0.03394895,0.03394895,0.0773928
3719,0.033917528,0.033917528,0.06728638
3720,0.033888046,0.033888046,0.07052105
3721,0.033855766,0.033855766,0.085494526
3722,0.033825956,0.033825956,0.07719386
3723,0.03379517,0.03379517,0.0654188
3724,0.03376395,0.03376395,0.06989247
3725,0.033734214,0.033734214,0.08091453
3726,0.03370325,0.03370325,0.07954549
3727,0.03367234,0.03367234,0.06590983
3728,0.033642393,0.033642393,0.07278694
3729,0.03361179,0.03361179,0.07994309
3730,0.033581007,0.033581007,0.077155694
3731,0.033551343,0.033551343,0.0691077
3732,0.033520635,0.033520635,0.07268588
3733,0.03348999,0.03348999,0.079987176
3734,0.03346051,0.03346051,0.073905796
3735,0.033429526,0.033429526,0.068743154
3736,0.033399228,0.033399228,0.071663365
3737,0.03336968,0.03336968,0.07718293
3738,0.033338763,0.033338763,0.07358525
3739,0.033309,0.033309,0.070969105
3740,0.033279236,0.033279236,0.073021784
3741,0.03324834,0.03324834,0.07192978
3742,0.033218887,0.033218887,0.070465095
3743,0.03318892,0.03318892,0.0744051
3744,0.033158693,0.033158693,0.07594389
3745,0.033128668,0.033128668,0.06981955
3746,0.03309898,0.03309898,0.069798954
3747,0.033069175,0.033069175,0.07209119
3748,0.033039175,0.033039175,0.07543572
3749,0.033009544,0.033009544,0.07231082
3750,0.03297947,0.03297947,0.06944428
3751,0.03295029,0.03295029,0.069145665
3752,0.03292042,0.03292042,0.07288985
3753,0.032890443,0.032890443,0.073307276
3754,0.032861568,0.032861568,0.06962764
3755,0.03283126,0.03283126,0.07197894
3756,0.032801654,0.032801654,0.07328978
3757,0.032772962,0.032772962,0.07109917
3758,0.03274225,0.03274225,0.06506949
3759,0.032714,0.032714,0.073978856
3760,0.032684166,0.032684166,0.078255124
3761,0.03265436,0.03265436,0.06681772
3762,0.032625318,0.032625318,0.06428723
3763,0.032596037,0.032596037,0.07815341
3764,0.03256626,0.03256626,0.079884276
3765,0.032537874,0.032537874,0.061986826
3766,0.032507595,0.032507595,0.061317682
3767,0.03247912,0.03247912,0.080011934
3768,0.032449767,0.032449767,0.08251321
3769,0.032420143,0.032420143,0.062940374
3770,0.032391716,0.032391716,0.061685245
3771,0.03236231,0.03236231,0.081330374
3772,0.032333124,0.032333124,0.07786324
3773,0.03230477,0.03230477,0.06483514
3774,0.03227451,0.03227451,0.06427438
3775,0.032246787,0.032246787,0.075452365
3776,0.032217387,0.032217387,0.075235695
3777,0.03218822,0.03218822,0.0671067
3778,0.032159645,0.032159645,0.064828224
3779,0.0321307,0.0321307,0.07136543
3780,0.032102022,0.032102022,0.07537962
3781,0.03207293,0.03207293,0.070378274
3782,0.032044444,0.032044444,0.067939304
3783,0.032015443,0.032015443,0.06774153
3784,0.031987287,0.031987287,0.07373595
3785,0.031957738,0.031957738,0.07424984
3786,0.03192984,0.03192984,0.069881305
3787,0.031901088,0.031901088,0.06560139
3788,0.03187209,0.03187209,0.07206172
3789,0.031844374,0.031844374,0.07891854
3790,0.031814955,0.031814955,0.07260009
3791,0.031787347,0.031787347,0.06388294
3792,0.031758502,0.031758502,0.06999559
3793,0.03172981,0.03172981,0.08113367
3794,0.03170223,0.03170223,0.07284065
3795,0.03167293,0.03167293,0.06498579
3796,0.03164557,0.03164557,0.07474905
3797,0.031616684,0.031616684,0.076845296
3798,0.031588696,0.031588696,0.0656591
3799,0.03156022,0.03156022,0.06738034
3800,0.031532638,0.031532638,0.07268683
3801,0.03150389,0.03150389,0.07871287
3802,0.03147575,0.03147575,0.07362404
3803,0.0314481,0.0314481,0.06543533
3804,0.031418923,0.031418923,0.07017119
3805,0.031392533,0.031392533,0.075823806
3806,0.031362873,0.031362873,0.06952623
3807,0.031335637,0.031335637,0.06604616
3808,0.031308424,0.031308424,0.07281606
3809,0.031278774,0.031278774,0.07824044
3810,0.031252764,0.031252764,0.06734423
3811,0.031223647,0.031223647,0.062800415
3812,0.031196022,0.031196022,0.07381355
3813,0.03116867,0.03116867,0.076363705
3814,0.031140236,0.031140236,0.06993768
3815,0.031113347,0.031113347,0.06557346
3816,0.031084934,0.031084934,0.07032709
3817,0.031057471,0.031057471,0.07532154
3818,0.031030128,0.031030128,0.06877258
3819,0.031001914,0.031001914,0.0649597
3820,0.030974768,0.030974768,0.07355673
3821,0.030947195,0.030947195,0.07091352
3822,0.030918745,0.030918745,0.06699654
3823,0.030892346,0.030892346,0.070603766
3824,0.030864226,0.030864226,0.07064191
3825,0.030836528,0.030836528,0.065634355
3826,0.030809961,0.030809961,0.069661446
3827,0.030781528,0.030781528,0.067991324
3828,0.030755064,0.030755064,0.06892645
3829,0.030727064,0.030727064,0.0698194
3830,0.030699668,0.030699668,0.068235576
3831,0.030673277,0.030673277,0.06702377
3832,0.030644685,0.030644685,0.06641836
3833,0.030618845,0.030618845,0.06787469
3834,0.030590001,0.030590001,0.071391284
3835,0.030563662,0.030563662,0.06841712
3836,0.030537026,0.030537026,0.06384833
3837,0.030508295,0.030508295,0.06882316
3838,0.030483382,0.030483382,0.07034349
3839,0.030454213,0.030454213,0.06868296
3840,0.030428499,0.030428499,0.064666204
3841,0.030401196,0.030401196,0.067569576
3842,0.030373534,0.030373534,0.07260263
3843,0.030348156,0.030348156,0.067083605
3844,0.03031898,0.03031898,0.0638442
3845,0.030293783,0.030293783,0.072749265
3846,0.030266011,0.030266011,0.06944568
3847,0.030238885,0.030238885,0.060408685
3848,0.030213794,0.030213794,0.06491641
3849,0.030184364,0.030184364,0.07783547
3850,0.030160103,0.030160103,0.07204886
3851,0.030131765,0.030131765,0.059718173
3852,0.03010532,0.03010532,0.06421796
3853,0.030079406,0.030079406,0.078172244
3854,0.03005137,0.03005137,0.06990124
3855,0.030026035,0.030026035,0.05950483
3856,0.029998891,0.029998891,0.06390161
3857,0.029971512,0.029971512,0.07697852
3858,0.029946834,0.029946834,0.071570605
3859,0.029917924,0.029917924,0.06386971
3860,0.029893685,0.029893685,0.06861415
3861,0.029865269,0.029865269,0.0720132
3862,0.02983929,0.02983929,0.06563257
3863,0.029814336,0.029814336,0.062545866
3864,0.02978516,0.02978516,0.067603506
3865,0.02976199,0.02976199,0.070995525
3866,0.02973263,0.02973263,0.06703436
3867,0.029708326,0.029708326,0.06328124
3868,0.029681116,0.029681116,0.07289151
3869,0.029654626,0.029654626,0.07366817
3870,0.029629871,0.029629871,0.059800047
3871,0.02960149,0.02960149,0.06083373
3872,0.029577201,0.029577201,0.06878445
3873,0.029549921,0.029549921,0.06933331
3874,0.029523596,0.029523596,0.06348218
3875,0.029498518,0.029498518,0.06493797
3876,0.029471122,0.029471122,0.071658656
3877,0.029446447,0.029446447,0.06948165
3878,0.02941898,0.02941898,0.059204705
3879,0.029394275,0.029394275,0.063344195
3880,0.029367305,0.029367305,0.07223901
3881,0.029341431,0.029341431,0.06228275
3882,0.029316267,0.029316267,0.06240537
3883,0.029288761,0.029288761,0.07181932
3884,0.029265199,0.029265199,0.07144655
3885,0.029236546,0.029236546,0.061100207
3886,0.029213069,0.029213069,0.06168009
3887,0.029185496,0.029185496,0.07080235
3888,0.029160453,0.029160453,0.069642864
3889,0.029134814,0.029134814,0.06359139
3890,0.02910796,0.02910796,0.065118685
3891,0.029083787,0.029083787,0.069712415
3892,0.029056601,0.029056601,0.07109737
3893,0.029031908,0.029031908,0.0660352
3894,0.02900574,0.02900574,0.064219445
3895,0.028979816,0.028979816,0.06684368
3896,0.028954923,0.028954923,0.066754565
3897,0.028928386,0.028928386,0.0616967
3898,0.028903784,0.028903784,0.068751425
3899,0.028876856,0.028876856,0.07189765
3900,0.028852692,0.028852692,0.063476995
3901,0.028826157,0.028826157,0.062101163
3902,0.028801126,0.028801126,0.070725836
3903,0.028775811,0.028775811,0.06687598
3904,0.02874948,0.02874948,0.060650766
3905,0.028725604,0.028725604,0.06436463
3906,0.028698165,0.028698165,0.071979135
3907,0.028675087,0.028675087,0.06827005
3908,0.028647615,0.028647615,0.05971577
3909,0.028623069,0.028623069,0.06401408
3910,0.02859858,0.02859858,0.071669385
3911,0.02857168,0.02857168,0.06640932
3912,0.028547894,0.028547894,0.06055363
3913,0.028521435,0.028521435,0.06642629
3914,0.028497383,0.028497383,0.068378896
3915,0.028471164,0.028471164,0.06131008
3916,0.028446598,0.028446598,0.06443571
3917,0.028421097,0.028421097,0.07160455
3918,0.02839577,0.02839577,0.06579091
3919,0.02837136,0.02837136,0.057671443
3920,0.028344868,0.028344868,0.0629874
3921,0.02832169,0.02832169,0.0722624
3922,0.02829467,0.02829467,0.06666022
3923,0.028271217,0.028271217,0.05743815
3924,0.028245341,0.028245341,0.06380141
3925,0.02822057,0.02822057,0.07003053
3926,0.02819601,0.02819601,0.063718244
3927,0.02817007,0.02817007,0.059106845
3928,0.028146716,0.028146716,0.06544479
3929,0.028119579,0.028119579,0.067960255
3930,0.02809758,0.02809758,0.06365497
3931,0.028069403,0.028069403,0.05999253
3932,0.028047893,0.028047893,0.06676254
3933,0.028019931,0.028019931,0.06465952
3934,0.02799741,0.02799741,0.059446692
3935,0.02797169,0.02797169,0.064109
3936,0.027946444,0.027946444,0.06773943
3937,0.02792361,0.02792361,0.062913984
3938,0.027896222,0.027896222,0.06256246
3939,0.027874582,0.027874582,0.06333255
3940,0.027846945,0.027846945,0.064375885
3941,0.02782493,0.02782493,0.059978925
3942,0.027798438,0.027798438,0.06382842
3943,0.027774997,0.027774997,0.0672311
3944,0.027749935,0.027749935,0.062832154
3945,0.027724931,0.027724931,0.060401026
3946,0.027701804,0.027701804,0.064660236
3947,0.027675133,0.027675133,0.06432404
3948,0.027653314,0.027653314,0.061206073
3949,0.02762641,0.02762641,0.06344915
3950,0.027604284,0.027604284,0.064604245
3951,0.027577868,0.027577868,0.06446257
3952,0.027555004,0.027555004,0.06357057
3953,0.02752979,0.02752979,0.061621115
3954,0.027505625,0.027505625,0.064404435
3955,0.027481448,0.027481448,0.066387735
3956,0.027456855,0.027456855,0.06194119
3957,0.027432907,0.027432907,0.06171296
3958,0.027408583,0.027408583,0.06532967
3959,0.027384667,0.027384667,0.06488604
3960,0.027359556,0.027359556,0.058798637
3961,0.02733681,0.02733681,0.060210742
3962,0.027311102,0.027311102,0.0646691
3963,0.027288197,0.027288197,0.06388252
3964,0.027263576,0.027263576,0.060797006
3965,0.0272395,0.0272395,0.063756526
3966,0.027215693,0.027215693,0.06248348
3967,0.027191302,0.027191302,0.059707943
3968,0.027167503,0.027167503,0.06447528
3969,0.027144067,0.027144067,0.06391314
3970,0.027119102,0.027119102,0.05869681
3971,0.027096314,0.027096314,0.061781596
3972,0.027071131,0.027071131,0.06606379
3973,0.027048536,0.027048536,0.060781706
3974,0.02702328,0.02702328,0.060193624
3975,0.027000831,0.027000831,0.06550828
3976,0.026975062,0.026975062,0.059918426
3977,0.026953936,0.026953936,0.058552194
3978,0.026926607,0.026926607,0.06345754
3979,0.026907055,0.026907055,0.06629817
3980,0.026878934,0.026878934,0.058645193
3981,0.026859788,0.026859788,0.058994576
3982,0.026830923,0.026830923,0.06355535
3983,0.026812874,0.026812874,0.06368802
3984,0.026783545,0.026783545,0.05567366
3985,0.02676529,0.02676529,0.061447352
3986,0.026736133,0.026736133,0.063690014
3987,0.026717998,0.026717998,0.0632879
3988,0.026688961,0.026688961,0.05697009
3989,0.026670998,0.026670998,0.059620336
3990,0.02664189,0.02664189,0.06384055
3991,0.026623499,0.026623499,0.061960056
3992,0.02659563,0.02659563,0.060698364
3993,0.026575815,0.026575815,0.06010336
3994,0.026548969,0.026548969,0.061757516
3995,0.026528565,0.026528565,0.06392532
3996,0.026502166,0.026502166,0.06271084
3997,0.026481701,0.026481701,0.05629593
3998,0.026455304,0.026455304,0.06150738
3999,0.026434688,0.026434688,0.06488277
4000,0.026408425,0.026408425,0.061307143
4001,0.026388232,0.026388232,0.057731375
4002,0.026361685,0.026361685,0.062039826
4003,0.026341446,0.026341446,0.062700614
4004,0.026315402,0.026315402,0.05710378
4005,0.026294757,0.026294757,0.05850839
4006,0.02626882,0.02626882,0.058545664
4007,0.026248327,0.026248327,0.060917865
4008,0.026222099,0.026222099,0.061432544
4009,0.02620216,0.02620216,0.060413953
4010,0.026175704,0.026175704,0.05998635
4011,0.026156278,0.026156278,0.06001772
4012,0.026128931,0.026128931,0.0577939
4013,0.026110718,0.026110718,0.060275413
4014,0.026082033,0.026082033,0.060638633
4015,0.026065294,0.026065294,0.06638513
4016,0.02603493,0.02603493,0.062430024
4017,0.026020242,0.026020242,0.05606703
4018,0.025987808,0.025987808,0.059400287
4019,0.025975658,0.025975658,0.06543146
4020,0.025939966,0.025939966,0.057266556
4021,0.025932148,0.025932148,0.0583885
4022,0.02589119,0.02589119,0.061388504
4023,0.025890108,0.025890108,0.061788023
4024,0.025840253,0.025840253,0.0594704
4025,0.025851315,0.025851315,0.057827096
4026,0.02578558,0.02578558,0.057092473
4027,0.025817314,0.025817314,0.062387403
4028,0.025724236,0.025724236,0.05892054
4029,0.02579276,0.02579276,0.05590715
4030,0.025650974,0.025650974,0.057198435
4031,0.025783492,0.025783492,0.06636476
4032,0.025557961,0.025557961,0.06000467
4033,0.025800845,0.025800845,0.05217209
4034,0.025429012,0.025429012,0.059065863
4035,0.025865871,0.025865871,0.06511385
4036,0.02523858,0.02523858,0.05710911
4037,0.026008518,0.026008518,0.05443137
4038,0.024956359,0.024956359,0.059412394
4039,0.02624724,0.02624724,0.06416421
4040,0.024598777,0.024598777,0.061058074
4041,0.026493194,0.026493194,0.055362824
4042,0.02436542,0.02436542,0.05759673
4043,0.02643349,0.02643349,0.06206277
4044,0.024606207,0.024606207,0.055737216
4045,0.025830708,0.025830708,0.05545336
4046,0.025289658,0.025289658,0.05917306
4047,0.025025295,0.025025295,0.06142743
4048,0.025877303,0.025877303,0.05813852
4049,0.02457827,0.02457827,0.05832261
4050,0.025927054,0.025927054,0.054842953
4051,0.024739096,0.024739096,0.057267364
4052,0.025430268,0.025430268,0.062012285
4053,0.02526144,0.02526144,0.05992183
4054,0.024836836,0.024836836,0.054139514
4055,0.025614034,0.025614034,0.059623726
4056,0.024615394,0.024615394,0.066413105
4057,0.025495032,0.025495032,0.059071146
4058,0.024847634,0.024847634,0.053129047
4059,0.025046216,0.025046216,0.061263982
4060,0.025215479,0.025215479,0.06517988
4061,0.024671553,0.024671553,0.058131486
4062,0.025340803,0.025340803,0.055844147
4063,0.0246348,0.0246348,0.057712935
4064,0.025122063,0.025122063,0.06557605
4065,0.02486537,0.02486537,0.06236014
4066,0.024771143,0.024771143,0.05176696
4067,0.025077572,0.025077572,0.059395853
4068,0.024568511,0.024568511,0.06484262
4069,0.025058884,0.025058884,0.054046754
4070,0.024616089,0.024616089,0.054623466
4071,0.02483139,0.02483139,0.06404989
4072,0.02478863,0.02478863,0.06345662
4073,0.02458414,0.02458414,0.054174434
4074,0.024883175,0.024883175,0.055967886
4075,0.02448466,0.02448466,0.05984308
4076,0.0248034,0.0248034,0.057740822
4077,0.024546707,0.024546707,0.056888703
4078,0.024611134,0.024611134,0.06061293
4079,0.02465332,0.02465332,0.063788764
4080,0.024443556,0.024443556,0.05555715
4081,0.024679212,0.024679212,0.05271703
4082,0.024390254,0.024390254,0.06333469
4083,0.024586167,0.024586167,0.064670146
4084,0.024434986,0.024434986,0.05257382
4085,0.02443497,0.02443497,0.055364363
4086,0.024491671,0.024491671,0.065446295
4087,0.024315758,0.024315758,0.058304098
4088,0.0244851,0.0244851,0.054143522
4089,0.024276283,0.024276283,0.060634196
4090,0.024401342,0.024401342,0.06264246
4091,0.02429665,0.02429665,0.0545627
4092,0.024283938,0.024283938,0.058913015
4093,0.024321292,0.024321292,0.060445704
4094,0.024189902,0.024189902,0.056847505
4095,0.024303831,0.024303831,0.05708451
4096,0.024147863,0.024147863,0.060157496
4097,0.024235778,0.024235778,0.058661677
4098,0.024146076,0.024146076,0.0553595
4099,0.024143737,0.024143737,0.059521098
4100,0.024150435,0.024150435,0.058412664
4101,0.024062542,0.024062542,0.05758128
4102,0.024130741,0.024130741,0.056289025
4103,0.02401361,0.02401361,0.05730373
4104,0.02407863,0.02407863,0.058864
4105,0.023993593,0.023993593,0.05602279
4106,0.02400549,0.02400549,0.058563847
4107,0.023982694,0.023982694,0.059573732
4108,0.023933955,0.023933955,0.052472714
4109,0.02396212,0.02396212,0.056781814
4110,0.023879563,0.023879563,0.06190123
4111,0.023921898,0.023921898,0.05246917
4112,0.023843404,0.023843404,0.051350284
4113,0.023866639,0.023866639,0.06199292
4114,0.023818802,0.023818802,0.06121508
4115,0.023805557,0.023805557,0.0479162
4116,0.023794822,0.023794822,0.056582738
4117,0.023748605,0.023748605,0.06694013
4118,0.02376235,0.02376235,0.05313412
4119,0.023702087,0.023702087,0.04910813
4120,0.023720164,0.023720164,0.059749104
4121,0.023665115,0.023665115,0.0630515
4122,0.0236696,0.0236696,0.047982108
4123,0.023634063,0.023634063,0.05399804
4124,0.0236161,0.0236161,0.06591165
4125,0.023603544,0.023603544,0.058018446
4126,0.023565065,0.023565065,0.04544367
4127,0.023568783,0.023568783,0.05896717
4128,0.023519296,0.023519296,0.062000588
4129,0.02352847,0.02352847,0.04706552
4130,0.023479287,0.023479287,0.04961971
4131,0.02348315,0.02348315,0.06687226
4132,0.023443384,0.023443384,0.056004718
4133,0.023435034,0.023435034,0.045756016
4134,0.023409262,0.023409262,0.056218892
4135,0.023386868,0.023386868,0.06425471
4136,0.023373872,0.023373872,0.050905958
4137,0.023341214,0.023341214,0.046077386
4138,0.023335367,0.023335367,0.05688314
4139,0.023298489,0.023298489,0.06563795
4140,0.023294788,0.023294788,0.051164173
4141,0.023258097,0.023258097,0.04771651
4142,0.023251686,0.023251686,0.060267843
4143,0.023220023,0.023220023,0.06093886
4144,0.02320696,0.02320696,0.04503886
4145,0.02318327,0.02318327,0.05114372
4146,0.023161998,0.023161998,0.06505377
4147,0.023146277,0.023146277,0.05828821
4148,0.023117835,0.023117835,0.04513989
4149,0.023108177,0.023108177,0.053505156
4150,0.023074824,0.023074824,0.06496752
4151,0.023069138,0.023069138,0.052658726
4152,0.023033043,0.023033043,0.046574622
4153,0.023028554,0.023028554,0.061143845
4154,0.022993373,0.022993373,0.06378776
4155,0.022986393,0.022986393,0.0498899
4156,0.022954725,0.022954725,0.05083258
4157,0.022943811,0.022943811,0.06363152
4158,0.022916237,0.022916237,0.058028292
4159,0.022901233,0.022901233,0.0477219
4160,0.022877777,0.022877777,0.058890987
4161,0.022859126,0.022859126,0.06490929
4162,0.022838982,0.022838982,0.052489106
4163,0.022817403,0.022817403,0.0533714
4164,0.022800086,0.022800086,0.06043933
4165,0.022776132,0.022776132,0.056546766
4166,0.022760171,0.022760171,0.051607307
4167,0.022736184,0.022736184,0.05455898
4168,0.022719542,0.022719542,0.06157659
4169,0.022696849,0.022696849,0.057396375
4170,0.022678899,0.022678899,0.04970051
4171,0.022657232,0.022657232,0.057029333
4172,0.022638505,0.022638505,0.061221056
4173,0.0226176,0.0226176,0.050794896
4174,0.022597993,0.022597993,0.048331577
4175,0.022578279,0.022578279,0.059001386
4176,0.022557551,0.022557551,0.06365746
4177,0.022538735,0.022538735,0.05480879
4178,0.02251744,0.02251744,0.0474679
4179,0.022499446,0.022499446,0.05749525
4180,0.022477685,0.022477685,0.05890884
4181,0.022459561,0.022459561,0.05448039
4182,0.022437751,0.022437751,0.04814962
4183,0.022419855,0.022419855,0.059945464
4184,0.02239859,0.02239859,0.060602356
4185,0.02238013,0.02238013,0.050888587
4186,0.02235941,0.02235941,0.05006195
4187,0.02234001,0.02234001,0.05777001
4188,0.022320597,0.022320597,0.056168206
4189,0.022299958,0.022299958,0.05216181
4190,0.022281898,0.022281898,0.05276861
4191,0.022259708,0.022259708,0.057406757
4192,0.022243444,0.022243444,0.05390818
4193,0.022219718,0.022219718,0.054491278
4194,0.02220502,0.02220502,0.05732101
4195,0.022179775,0.022179775,0.052257497
4196,0.02216678,0.02216678,0.050184265
4197,0.022138989,0.022138989,0.056404673
4198,0.022129573,0.022129573,0.057247054
4199,0.02209792,0.02209792,0.0511649
4200,0.022093574,0.022093574,0.054040406
4201,0.022055179,0.022055179,0.057289865
4202,0.022059206,0.022059206,0.05431992
4203,0.022010278,0.022010278,0.05141166
4204,0.022028282,0.022028282,0.052275553
4205,0.021961456,0.021961456,0.059506245
4206,0.02200242,0.02200242,0.054809082
4207,0.021905342,0.021905342,0.05199702
4208,0.02198625,0.02198625,0.05526783
4209,0.021837512,0.021837512,0.056646995
4210,0.0219863,0.0219863,0.054644916
4211,0.021747744,0.021747744,0.050617907
4212,0.022015488,0.022015488,0.05315798
4213,0.021619432,0.021619432,0.0569067
4214,0.022096297,0.022096297,0.053315006
4215,0.021423444,0.021423444,0.05079101
4216,0.022265324,0.022265324,0.053785406
4217,0.021114036,0.021114036,0.057653487
4218,0.022574013,0.022574013,0.052088182
4219,0.02064698,0.02064698,0.049725935
4220,0.023031218,0.023031218,0.053427182
4221,0.020102002,0.020102002,0.05356672
4222,0.023394395,0.023394395,0.05336299
4223,0.019935647,0.019935647,0.05243391
4224,0.023047041,0.023047041,0.05618902
4225,0.020697037,0.020697037,0.051352594
4226,0.02182933,0.02182933,0.05171551
4227,0.021955252,0.021955252,0.052348208
4228,0.020646887,0.020646887,0.053859204
4229,0.022660077,0.022660077,0.054778334
4230,0.020390224,0.020390224,0.05494214
4231,0.022275606,0.022275606,0.052109428
4232,0.021134192,0.021134192,0.05184968
4233,0.021239556,0.021239556,0.05470841
4234,0.022021795,0.022021795,0.051685423
4235,0.020569867,0.020569867,0.053467803
4236,0.02217251,0.02217251,0.056590926
4237,0.020786788,0.020786788,0.053033527
4238,0.021528643,0.021528643,0.05427836
4239,0.021493865,0.021493865,0.053001363
4240,0.020807937,0.020807937,0.04767681
4241,0.021883518,0.021883518,0.055942643
4242,0.020676166,0.020676166,0.062520854
4243,0.021599751,0.021599751,0.04686529
4244,0.021112934,0.021112934,0.044486713
4245,0.02100061,0.02100061,0.062045712
4246,0.021550069,0.021550069,0.058325894
4247,0.020683058,0.020683058,0.04161669
4248,0.021528035,0.021528035,0.051967036
4249,0.020858066,0.020858066,0.06837278
4250,0.021116275,0.021116275,0.051048823
4251,0.021224834,0.021224834,0.040861882
4252,0.020742554,0.020742554,0.05981292
4253,0.021362212,0.021362212,0.060171016
4254,0.020711582,0.020711582,0.047525525
4255,0.021149017,0.021149017,0.051984433
4256,0.020947985,0.020947985,0.06326241
4257,0.020814324,0.020814324,0.054958124
4258,0.02114608,0.02114608,0.04520509
4259,0.020651072,0.020651072,0.057583276
4260,0.021098454,0.021098454,0.06272857
4261,0.020737128,0.020737128,0.050589275
4262,0.020861164,0.020861164,0.04827627
4263,0.020912409,0.020912409,0.061164968
4264,0.020647164,0.020647164,0.060567036
4265,0.020972285,0.020972285,0.045465443
4266,0.020603893,0.020603893,0.050091185
4267,0.020855416,0.020855416,0.06242525
4268,0.0207022,0.0207022,0.05621514
4269,0.020663308,0.020663308,0.04350526
4270,0.020798912,0.020798912,0.056206167
4271,0.020540403,0.020540403,0.064619064
4272,0.020783182,0.020783182,0.050867774
4273,0.020543057,0.020543057,0.04434999
4274,0.02066038,0.02066038,0.056566086
4275,0.020614054,0.020614054,0.057833046
4276,0.020520257,0.020520257,0.048893493
4277,0.020654028,0.020654028,0.047499906
4278,0.020447765,0.020447765,0.06114433
4279,0.020610148,0.020610148,0.05707652
4280,0.020455895,0.020455895,0.042523343
4281,0.020505205,0.020505205,0.05280172
4282,0.020495486,0.020495486,0.06289821
4283,0.020402396,0.020402396,0.04812949
4284,0.020504175,0.020504175,0.042914905
4285,0.02035,0.02035,0.057929173
4286,0.02045575,0.02045575,0.06036068
4287,0.020349752,0.020349752,0.04433234
4288,0.02037103,0.02037103,0.04704358
4289,0.020365557,0.020365557,0.056016248
4290,0.020291507,0.020291507,0.053811237
4291,0.020358907,0.020358907,0.04303927
4292,0.020245863,0.020245863,0.0495082
4293,0.020315476,0.020315476,0.05883125
4294,0.020233449,0.020233449,0.04678426
4295,0.020247836,0.020247836,0.041397654
4296,0.020232875,0.020232875,0.05347543
4297,0.020182205,0.020182205,0.059540994
4298,0.020219967,0.020219967,0.04541813
4299,0.020136349,0.020136349,0.042778786
4300,0.02018354,0.02018354,0.052225888
4301,0.020113077,0.020113077,0.054331016
4302,0.020129645,0.020129645,0.04532273
4303,0.020101532,0.020101532,0.047646027
4304,0.020072216,0.020072216,0.05736851
4305,0.02008519,0.02008519,0.047014233
4306,0.020025188,0.020025188,0.0428921
4307,0.020054843,0.020054843,0.05457473
4308,0.019993415,0.019993415,0.054290526
4309,0.02001158,0.02001158,0.04642964
4310,0.01997186,0.01997186,0.044404082
4311,0.019962229,0.019962229,0.054144755
4312,0.019951973,0.019951973,0.053132035
4313,0.019916337,0.019916337,0.04502878
4314,0.01992551,0.01992551,0.0466652
4315,0.01987779,0.01987779,0.05611349
4316,0.01989122,0.01989122,0.048513692
4317,0.019847542,0.019847542,0.04519513
4318,0.019849796,0.019849796,0.05330443
4319,0.019822406,0.019822406,0.054556556
4320,0.019805813,0.019805813,0.048580784
4321,0.019797156,0.019797156,0.04419307
4322,0.019764615,0.019764615,0.0522422
4323,0.019767776,0.019767776,0.05452948
4324,0.01972916,0.01972916,0.049616456
4325,0.019732647,0.019732647,0.047075357
4326,0.019698733,0.019698733,0.048807967
4327,0.019693205,0.019693205,0.057364117
4328,0.019670865,0.019670865,0.048519704
4329,0.019653311,0.019653311,0.04118366
4330,0.019642668,0.019642668,0.054439444
4331,0.019614983,0.019614983,0.057584595
4332,0.019611755,0.019611755,0.042877894
4333,0.019580258,0.019580258,0.045912553
4334,0.019577298,0.019577298,0.05357471
4335,0.0195491,0.0195491,0.051336765
4336,0.01953974,0.01953974,0.044067748
4337,0.019519731,0.019519731,0.049315915
4338,0.019502044,0.019502044,0.05566751
4339,0.019490112,0.019490112,0.04618321
4340,0.019465387,0.019465387,0.044424873
4341,0.01945905,0.01945905,0.053035565
4342,0.01943018,0.01943018,0.051090997
4343,0.019426199,0.019426199,0.045324795
4344,0.019397369,0.019397369,0.047482558
4345,0.019391159,0.019391159,0.05336981
4346,0.0193667,0.0193667,0.047776636
4347,0.019355139,0.019355139,0.045744143
4348,0.019336166,0.019336166,0.049379893
4349,0.019319745,0.019319745,0.050652206
4350,0.019304594,0.019304594,0.047297623
4351,0.019285403,0.019285403,0.047872536
4352,0.019272665,0.019272665,0.049510162
4353,0.019251805,0.019251805,0.049952272
4354,0.019240145,0.019240145,0.047724124
4355,0.01921839,0.01921839,0.046098325
4356,0.01920763,0.01920763,0.050441694
4357,0.019184971,0.019184971,0.05138
4358,0.019174932,0.019174932,0.045706633
4359,0.01915253,0.01915253,0.048226144
4360,0.019142063,0.019142063,0.051754557
4361,0.019120073,0.019120073,0.04908719
4362,0.019108811,0.019108811,0.04735375
4363,0.019087216,0.019087216,0.04603576
4364,0.019077191,0.019077191,0.051527858
4365,0.019053908,0.019053908,0.051530432
4366,0.01904486,0.01904486,0.04587454
4367,0.019021172,0.019021172,0.048034385
4368,0.019012481,0.019012481,0.052448977
4369,0.018989084,0.018989084,0.04632719
4370,0.01897973,0.01897973,0.04566293
4371,0.018957026,0.018957026,0.05164826
4372,0.01894723,0.01894723,0.049892742
4373,0.018924534,0.018924534,0.047536504
4374,0.018915104,0.018915104,0.046320252
4375,0.018892417,0.018892417,0.050584115
4376,0.018882204,0.018882204,0.051547993
4377,0.018861316,0.018861316,0.047777202
4378,0.01884895,0.01884895,0.04491095
4379,0.018830206,0.018830206,0.047903866
4380,0.018815849,0.018815849,0.04910305
4381,0.018799135,0.018799135,0.049178723
4382,0.018782733,0.018782733,0.04838187
4383,0.018768238,0.018768238,0.044504326
4384,0.01874986,0.01874986,0.04657933
4385,0.01873713,0.01873713,0.04920217
4386,0.018716965,0.018716965,0.044454105
4387,0.018706284,0.018706284,0.045886416
4388,0.018684674,0.018684674,0.050458856
4389,0.018675124,0.018675124,0.05026937
4390,0.0186524,0.0186524,0.044203393
4391,0.018643476,0.018643476,0.045288566
4392,0.018620877,0.018620877,0.050178822
4393,0.01861203,0.01861203,0.050174177
4394,0.018589078,0.018589078,0.04109762
4395,0.018580485,0.018580485,0.047221143
4396,0.018557254,0.018557254,0.052312057
4397,0.018549722,0.018549722,0.046120066
4398,0.018524703,0.018524703,0.042946823
4399,0.018519253,0.018519253,0.048111092
4400,0.018491969,0.018491969,0.04962517
4401,0.018490138,0.018490138,0.04451631
4402,0.018457258,0.018457258,0.04618876
4403,0.018463178,0.018463178,0.04987938
4404,0.01842012,0.01842012,0.049760904
4405,0.018439518,0.018439518,0.0462192
4406,0.018379088,0.018379088,0.045834377
4407,0.01842148,0.01842148,0.047930572
4408,0.018330574,0.018330574,0.047953345
4409,0.018413212,0.018413212,0.04956379
4410,0.018268595,0.018268595,0.048615713
4411,0.018423315,0.018423315,0.045594934
4412,0.018182557,0.018182557,0.048453376
4413,0.01846588,0.01846588,0.048973527
4414,0.018052587,0.018052587,0.046593208
4415,0.018568575,0.018568575,0.046966188
4416,0.017841205,0.017841205,0.050247107
4417,0.018781368,0.018781368,0.048906013
4418,0.017483225,0.017483225,0.045410205
4419,0.01918575,0.01918575,0.046671964
4420,0.01688578,0.01688578,0.050344367
4421,0.019866813,0.019866813,0.050070085
4422,0.016028427,0.016028427,0.041087735
4423,0.020668052,0.020668052,0.049451973
4424,0.015402166,0.015402166,0.053866416
4425,0.020671299,0.020671299,0.041566968
4426,0.016184924,0.016184924,0.044867486
4427,0.018988602,0.018988602,0.05272592
4428,0.018301655,0.018301655,0.04860264
4429,0.016855512,0.016855512,0.042396784
4430,0.019798469,0.019798469,0.047220662
4431,0.01621227,0.01621227,0.051523287
4432,0.019330218,0.019330218,0.046172183
4433,0.017488651,0.017488651,0.044709276
4434,0.017570462,0.017570462,0.050181646
4435,0.019043814,0.019043814,0.045568634
4436,0.016568676,0.016568676,0.044754468
4437,0.019118208,0.019118208,0.047668606
4438,0.017258367,0.017258367,0.045103148
4439,0.01783287,0.01783287,0.047596347
4440,0.018542971,0.018542971,0.046408985
4441,0.01684786,0.01684786,0.044076204
4442,0.018815504,0.018815504,0.051018465
4443,0.017194692,0.017194692,0.045032304
4444,0.017903466,0.017903466,0.043042373
4445,0.018194482,0.018194482,0.05130739
4446,0.017040525,0.017040525,0.047479775
4447,0.018530117,0.018530117,0.042060785
4448,0.017174723,0.017174723,0.048052166
4449,0.017894944,0.017894944,0.052450906
4450,0.017923988,0.017923988,0.0454317
4451,0.017167293,0.017167293,0.04364884
4452,0.018268773,0.018268773,0.051972296
4453,0.017159406,0.017159406,0.04798062
4454,0.017850041,0.017850041,0.044419594
4455,0.017704183,0.017704183,0.049540047
4456,0.017253831,0.017253831,0.047722947
4457,0.018038686,0.018038686,0.043313943
4458,0.017149756,0.017149756,0.04701132
4459,0.01778828,0.01778828,0.04762681
4460,0.01752228,0.01752228,0.044702213
4461,0.017309673,0.017309673,0.048234172
4462,0.017829392,0.017829392,0.04552906
4463,0.017139338,0.017139338,0.042009793
4464,0.017709248,0.017709248,0.050243173
4465,0.017368607,0.017368607,0.046866357
4466,0.017341217,0.017341217,0.041901935
4467,0.017636435,0.017636435,0.04785724
4468,0.017135318,0.017135318,0.048876375
4469,0.017615253,0.017615253,0.043627057
4470,0.017244527,0.017244527,0.042385135
4471,0.017351063,0.017351063,0.0514932
4472,0.01745956,0.01745956,0.045309708
4473,0.017135572,0.017135572,0.037398513
4474,0.017505225,0.017505225,0.049186986
4475,0.017149603,0.017149603,0.052991282
4476,0.017337004,0.017337004,0.039753493
4477,0.017302874,0.017302874,0.041792914
4478,0.017137963,0.017137963,0.050626066
4479,0.01738383,0.01738383,0.045340367
4480,0.017082531,0.017082531,0.04228026
4481,0.017298074,0.017298074,0.046973202
4482,0.017167699,0.017167699,0.048614405
4483,0.017133787,0.017133787,0.04392697
4484,0.017255718,0.017255718,0.04149827
4485,0.017035784,0.017035784,0.05024294
4486,0.017234545,0.017234545,0.048622135
4487,0.017057717,0.017057717,0.042490177
4488,0.017118184,0.017118184,0.04451646
4489,0.017128484,0.017128484,0.049374834
4490,0.017006729,0.017006729,0.0455261
4491,0.017148074,0.017148074,0.04348232
4492,0.016975347,0.016975347,0.04845359
4493,0.017083157,0.017083157,0.045210812
4494,0.017011693,0.017011693,0.044898544
4495,0.016983312,0.016983312,0.045685
4496,0.017045533,0.017045533,0.041972827
4497,0.016918626,0.016918626,0.04262115
4498,0.01702489,0.01702489,0.049708154
4499,0.016914029,0.016914029,0.04521988
4500,0.016954355,0.016954355,0.039914418
4501,0.016938165,0.016938165,0.047710806
4502,0.01688011,0.01688011,0.047064725
4503,0.016943865,0.016943865,0.03983398
4504,0.016841466,0.016841466,0.04683574
4505,0.01690637,0.01690637,0.049859248
4506,0.016841577,0.016841577,0.041178033
4507,0.016843231,0.016843231,0.041672803
4508,0.01685194,0.01685194,0.047456544
4509,0.01678823,0.01678823,0.045606427
4510,0.016839487,0.016839487,0.042349618
4511,0.016762467,0.016762467,0.04401529
4512,0.016798444,0.016798444,0.046163555
4513,0.016759621,0.016759621,0.04711525
4514,0.016745124,0.016745124,0.036380302
4515,0.016756583,0.016756583,0.04458342
4516,0.016702035,0.016702035,0.048836928
4517,0.016736908,0.016736908,0.04011432
4518,0.016679564,0.016679564,0.04051323
4519,0.016698828,0.016698828,0.047952626
4520,0.016669815,0.016669815,0.044551484
4521,0.016654436,0.016654436,0.041059606
4522,0.016659237,0.016659237,0.04114071
4523,0.016617414,0.016617414,0.045844063
4524,0.016637811,0.016637811,0.04551565
4525,0.016592534,0.016592534,0.042444482
4526,0.016604673,0.016604673,0.040900458
4527,0.016577354,0.016577354,0.044898998
4528,0.016566275,0.016566275,0.04687376
4529,0.016562965,0.016562965,0.038936563
4530,0.016530821,0.016530821,0.04181216
4531,0.016542846,0.016542846,0.046577908
4532,0.016503628,0.016503628,0.042063348
4533,0.016514184,0.016514184,0.04222096
4534,0.016484167,0.016484167,0.04561863
4535,0.016479488,0.016479488,0.041729216
4536,0.016468083,0.016468083,0.040160537
4537,0.01644521,0.01644521,0.044181198
4538,0.016448105,0.016448105,0.045609906
4539,0.016417203,0.016417203,0.040802427
4540,0.01642146,0.01642146,0.044042513
4541,0.01639461,0.01639461,0.04458422
4542,0.016391406,0.016391406,0.044228602
4543,0.016374791,0.016374791,0.041299805
4544,0.016360005,0.016360005,0.040483166
4545,0.016354557,0.016354557,0.04600051
4546,0.016330646,0.016330646,0.04998396
4547,0.016331205,0.016331205,0.041684642
4548,0.016304998,0.016304998,0.04089439
4549,0.016304497,0.016304497,0.046147466
4550,0.016282925,0.016282925,0.043269932
4551,0.016274579,0.016274579,0.038999557
4552,0.016262855,0.016262855,0.048567697
4553,0.016244566,0.016244566,0.04486571
4554,0.016241677,0.016241677,0.037950296
4555,0.016217131,0.016217131,0.045154266
4556,0.01621735,0.01621735,0.048032742
4557,0.016192093,0.016192093,0.03948989
4558,0.016191268,0.016191268,0.04089696
4559,0.016169518,0.016169518,0.04728005
4560,0.016163439,0.016163439,0.044398177
4561,0.016147127,0.016147127,0.04001792
4562,0.016136153,0.016136153,0.04252301
4563,0.016124729,0.016124729,0.048154797
4564,0.01610964,0.01610964,0.042838328
4565,0.0161015,0.0161015,0.037484244
4566,0.01608332,0.01608332,0.045128655
4567,0.016077645,0.016077645,0.047887802
4568,0.016058287,0.016058287,0.036693487
4569,0.016053172,0.016053172,0.04040343
4570,0.016033877,0.016033877,0.050472565
4571,0.016027749,0.016027749,0.04480166
4572,0.01601019,0.01601019,0.03357071
4573,0.016002687,0.016002687,0.044313025
4574,0.015986353,0.015986353,0.047993198
4575,0.015977228,0.015977228,0.03763724
4576,0.015962664,0.015962664,0.041894443
4577,0.015952354,0.015952354,0.047164645
4578,0.015938438,0.015938438,0.041449737
4579,0.015928289,0.015928289,0.03622592
4580,0.015914334,0.015914334,0.044433277
4581,0.01590362,0.01590362,0.04715606
4582,0.015890371,0.015890371,0.037233528
4583,0.015879877,0.015879877,0.03915498
4584,0.015865246,0.015865246,0.049154848
4585,0.015856909,0.015856909,0.04285388
4586,0.015839923,0.015839923,0.039153546
4587,0.015834501,0.015834501,0.045221888
4588,0.015813887,0.015813887,0.04282265
4589,0.015812086,0.015812086,0.041996524
4590,0.015788548,0.015788548,0.044256605
4591,0.015789391,0.015789391,0.04259988
4592,0.015763847,0.015763847,0.04391038
4593,0.015766028,0.015766028,0.043962896
4594,0.015739802,0.015739802,0.040694214
4595,0.01574201,0.01574201,0.041745186
4596,0.01571572,0.01571572,0.045047402
4597,0.015718319,0.015718319,0.041819297
4598,0.015692336,0.015692336,0.042354085
4599,0.015694782,0.015694782,0.045501765
4600,0.015668042,0.015668042,0.04059025
4601,0.015671829,0.015671829,0.041309513
4602,0.01564368,0.01564368,0.046461683
4603,0.015649144,0.015649144,0.03896017
4604,0.015618964,0.015618964,0.041032672
4605,0.015627343,0.015627343,0.04757535
4606,0.015592997,0.015592997,0.038640857
4607,0.015606579,0.015606579,0.040430147
4608,0.015566992,0.015566992,0.046032373
4609,0.015586084,0.015586084,0.044893455
4610,0.015539784,0.015539784,0.03804966
4611,0.015567525,0.015567525,0.043868095
4612,0.015510738,0.015510738,0.048266873
4613,0.015551279,0.015551279,0.03982453
4614,0.015479075,0.015479075,0.040248003
4615,0.015537889,0.015537889,0.048137307
4616,0.015444102,0.015444102,0.041860916
4617,0.015528881,0.015528881,0.036927037
4618,0.015404342,0.015404342,0.048883542
4619,0.015526307,0.015526307,0.044200048
4620,0.01535643,0.01535643,0.03406231
4621,0.015533393,0.015533393,0.041775424
4622,0.0152962515,0.0152962515,0.053018153
4623,0.015557164,0.015557164,0.038397532
4624,0.015214824,0.015214824,0.034328755
4625,0.015607508,0.015607508,0.05017206
4626,0.015099931,0.015099931,0.044347752
4627,0.01570061,0.01570061,0.03256503
4628,0.014932023,0.014932023,0.04651786
4629,0.015860226,0.015860226,0.050076395
4630,0.014680058,0.014680058,0.035478387
4631,0.016125958,0.016125958,0.037031718
4632,0.014298801,0.014298801,0.054596182
4633,0.016544947,0.016544947,0.041290578
4634,0.01374819,0.01374819,0.03106432
4635,0.017131938,0.017131938,0.049500797
4636,0.013076436,0.013076436,0.049292054
4637,0.017723178,0.017723178,0.02959922
4638,0.012626582,0.012626582,0.041448392
4639,0.017775198,0.017775198,0.05728119
4640,0.013064007,0.013064007,0.03560695
4641,0.016724026,0.016724026,0.030930314
4642,0.0145456,0.0145456,0.049394134
4643,0.014988982,0.014988982,0.045716044
4644,0.016143264,0.016143264,0.0323205
4645,0.013705943,0.013705943,0.044355504
4646,0.016833602,0.016833602,0.0473308
4647,0.013616021,0.013616021,0.035079237
4648,0.016261695,0.016261695,0.03489447
4649,0.014627977,0.014627977,0.048691362
4650,0.0149809625,0.0149809625,0.04364591
4651,0.01581672,0.01581672,0.03209347
4652,0.014039959,0.014039959,0.043688793
4653,0.016256744,0.016256744,0.049182564
4654,0.014059674,0.014059674,0.033269953
4655,0.015733317,0.015733317,0.034611255
4656,0.014846026,0.014846026,0.04859604
4657,0.014794382,0.014794382,0.0392911
4658,0.015638892,0.015638892,0.035806842
4659,0.014214824,0.014214824,0.04594696
4660,0.015819011,0.015819011,0.04425973
4661,0.01434525,0.01434525,0.033577055
4662,0.015345061,0.015345061,0.037333056
4663,0.0149362,0.0149362,0.045380253
4664,0.01468042,0.01468042,0.040065523
4665,0.015435099,0.015435099,0.04042876
4666,0.014339672,0.014339672,0.04106665
4667,0.015472764,0.015472764,0.039856583
4668,0.014491778,0.014491778,0.04140372
4669,0.0150941005,0.0150941005,0.038851973
4670,0.014911526,0.014911526,0.038007546
4671,0.01463677,0.01463677,0.03879339
4672,0.015226077,0.015226077,0.042336635
4673,0.014423585,0.014423585,0.04058302
4674,0.015218906,0.015218906,0.036813088
4675,0.014538051,0.014538051,0.039253145
4676,0.014942614,0.014942614,0.04005514
4677,0.014818353,0.014818353,0.036937542
4678,0.0146233495,0.0146233495,0.03658294
4679,0.015027907,0.015027907,0.043610454
4680,0.014466287,0.014466287,0.040405106
4681,0.015026743,0.015026743,0.035626743
4682,0.014524606,0.014524606,0.039018385
4683,0.014843623,0.014843623,0.04141283
4684,0.014703204,0.014703204,0.03716364
4685,0.014617271,0.014617271,0.037108246
4686,0.014851694,0.014851694,0.04232271
4687,0.0144821545,0.0144821545,0.04191152
4688,0.014872864,0.014872864,0.03469037
4689,0.014486949,0.014486949,0.03817783
4690,0.014768257,0.014768257,0.04182497
4691,0.01458641,0.01458641,0.037911516
4692,0.014611101,0.014611101,0.037302352
4693,0.014692899,0.014692899,0.041275084
4694,0.014488257,0.014488257,0.03896391
4695,0.014734501,0.014734501,0.037412997
4696,0.014447544,0.014447544,0.041290715
4697,0.014691635,0.014691635,0.039810214
4698,0.01448262,0.01448262,0.035388146
4699,0.014593298,0.014593298,0.03782463
4700,0.014549358,0.014549358,0.04344683
4701,0.014489949,0.014489949,0.03388205
4702,0.014597364,0.014597364,0.037473325
4703,0.014423868,0.014423868,0.042927053
4704,0.014597752,0.014597752,0.03703629
4705,0.014408112,0.014408112,0.033363797
4706,0.0145516265,0.0145516265,0.042235654
4707,0.014430251,0.014430251,0.039067965
4708,0.014481226,0.014481226,0.035407692
4709,0.014463689,0.014463689,0.039330307
4710,0.014413603,0.014413603,0.041606255
4711,0.014482982,0.014482982,0.036192555
4712,0.014367539,0.014367539,0.037026677
4713,0.014476226,0.014476226,0.041473113
4714,0.014348624,0.014348624,0.04285454
4715,0.014444715,0.014444715,0.03765401
4716,0.01435073,0.01435073,0.037138492
4717,0.014397711,0.014397711,0.044574518
4718,0.014361951,0.014361951,0.041056383
4719,0.014349533,0.014349533,0.033103682
4720,0.014368997,0.014368997,0.04628393
4721,0.014310262,0.014310262,0.044519518
4722,0.014363851,0.014363851,0.031107746
4723,0.014283884,0.014283884,0.039249312
4724,0.014345897,0.014345897,0.04924996
4725,0.014270144,0.014270144,0.035182033
4726,0.01431707,0.01431707,0.034284063
4727,0.014264364,0.014264364,0.046283137
4728,0.0142833665,0.0142833665,0.040967733
4729,0.014261315,0.014261315,0.034473274
4730,0.014250276,0.014250276,0.039616074
4731,0.014255048,0.014255048,0.042083167
4732,0.014221261,0.014221261,0.041338027
4733,0.01424468,0.01424468,0.03689322
4734,0.014197195,0.014197195,0.040393513
4735,0.0142290555,0.0142290555,0.041333858
4736,0.014178446,0.014178446,0.037829462
4737,0.01420887,0.01420887,0.038197935
4738,0.014163111,0.014163111,0.04272123
4739,0.014186115,0.014186115,0.040532947
4740,0.014149617,0.014149617,0.035764337
4741,0.014162726,0.014162726,0.042818606
4742,0.014136988,0.014136988,0.038426027
4743,0.01413861,0.01413861,0.036191497
4744,0.014123721,0.014123721,0.039679855
4745,0.014115699,0.014115699,0.042446572
4746,0.0141100455,0.0141100455,0.0333848
4747,0.014093471,0.014093471,0.036796432
4748,0.01409582,0.01409582,0.043454017
4749,0.0140723875,0.0140723875,0.03679457
4750,0.014079756,0.014079756,0.03521172
4751,0.01405269,0.01405269,0.040975623
4752,0.014062536,0.014062536,0.03715939
4753,0.0140348505,0.0140348505,0.03392352
4754,0.014044182,0.014044182,0.041389108
4755,0.014017016,0.014017016,0.038239602
4756,0.014026069,0.014026069,0.03152551
4757,0.0139997285,0.0139997285,0.03858604
4758,0.014007171,0.014007171,0.043262854
4759,0.013982899,0.013982899,0.0327409
4760,0.013988584,0.013988584,0.033237733
4761,0.0139652025,0.0139652025,0.04257022
4762,0.013971444,0.013971444,0.039404683
4763,0.013947002,0.013947002,0.030598264
4764,0.013954087,0.013954087,0.039767176
4765,0.013928566,0.013928566,0.042465534
4766,0.013937164,0.013937164,0.031720027
4767,0.013909914,0.013909914,0.03552525
4768,0.013920924,0.013920924,0.042150855
4769,0.013890342,0.013890342,0.03702997
4770,0.013906498,0.013906498,0.034338906
4771,0.013868834,0.013868834,0.03810293
4772,0.013893852,0.013893852,0.038425762
4773,0.013846005,0.013846005,0.0317032
4774,0.013882438,0.013882438,0.03929187
4775,0.013821544,0.013821544,0.041435078
4776,0.013874022,0.013874022,0.032316364
4777,0.013792707,0.013792707,0.03746206
4778,0.013870593,0.013870593,0.039759427
4779,0.013758474,0.013758474,0.035121117
4780,0.013874334,0.013874334,0.03272764
4781,0.0137150055,0.0137150055,0.038258426
4782,0.013890484,0.013890484,0.041717466
4783,0.013655775,0.013655775,0.035983365
4784,0.013926178,0.013926178,0.032063864
4785,0.013572099,0.013572099,0.040976457
4786,0.013993824,0.013993824,0.039448734
4787,0.0134473955,0.0134473955,0.033185188
4788,0.01411469,0.01411469,0.036493085
4789,0.013254013,0.013254013,0.04243049
4790,0.014323733,0.014323733,0.036018506
4791,0.012947383,0.012947383,0.0335146
4792,0.014678771,0.014678771,0.03835399
4793,0.012459223,0.012459223,0.036063418
4794,0.015254426,0.015254426,0.035977203
4795,0.011720496,0.011720496,0.0372171
4796,0.016085712,0.016085712,0.03782461
4797,0.010795214,0.010795214,0.03604947
4798,0.01692021,0.01692021,0.034940396
4799,0.010236765,0.010236765,0.03727031
4800,0.016874166,0.016874166,0.039776288
4801,0.01109473,0.01109473,0.033616643
4802,0.015159474,0.015159474,0.037985057
4803,0.013369972,0.013369972,0.038935952
4804,0.012742687,0.012742687,0.03483683
4805,0.015397916,0.015397916,0.032502647
4806,0.011420627,0.011420627,0.039933704
4807,0.015738409,0.015738409,0.0377043
4808,0.012048821,0.012048821,0.030795392
4809,0.014303086,0.014303086,0.034523737
4810,0.0138641475,0.0138641475,0.038721588
4811,0.012544642,0.012544642,0.03428651
4812,0.015107352,0.015107352,0.033545613
4813,0.012017646,0.012017646,0.038255937
4814,0.0147915585,0.0147915585,0.036827177
4815,0.012968417,0.012968417,0.03141487
4816,0.013445669,0.013445669,0.03664022
4817,0.014273614,0.014273614,0.039344065
4818,0.012450421,0.012450421,0.034577083
4819,0.014681383,0.014681383,0.03493101
4820,0.012618419,0.012618419,0.03909769
4821,0.013972725,0.013972725,0.034051195
4822,0.0135682905,0.0135682905,0.03345838
4823,0.012977255,0.012977255,0.04060042
4824,0.014278194,0.014278194,0.035537865
4825,0.012626354,0.012626354,0.034651008
4826,0.014143605,0.014143605,0.035835505
4827,0.01309163,0.01309163,0.034378756
4828,0.013428004,0.013428004,0.03477739
4829,0.013787297,0.013787297,0.03573695
4830,0.012857054,0.012857054,0.03462436
4831,0.014041553,0.014041553,0.038042974
4832,0.012881571,0.012881571,0.033851534
4833,0.013704188,0.013704188,0.03211294
4834,0.013347199,0.013347199,0.03828235
4835,0.013163368,0.013163368,0.03416116
4836,0.013754666,0.013754666,0.032238357
4837,0.012899148,0.012899148,0.040184982
4838,0.013759406,0.013759406,0.03731491
4839,0.013059552,0.013059552,0.031575345
4840,0.013421526,0.013421526,0.03581262
4841,0.013412808,0.013412808,0.035976026
4842,0.013068061,0.013068061,0.033914186
4843,0.013621427,0.013621427,0.03751283
4844,0.01296804,0.01296804,0.03706138
4845,0.013536204,0.013536204,0.03268682
4846,0.013136008,0.013136008,0.03464605
4847,0.013267969,0.013267969,0.035512272
4848,0.013375712,0.013375712,0.032465722
4849,0.013044874,0.013044874,0.037130605
4850,0.013479152,0.013479152,0.035180736
4851,0.013011333,0.013011333,0.032559223
4852,0.013384695,0.013384695,0.033762682
4853,0.013141943,0.013141943,0.037401985
4854,0.013188605,0.013188605,0.032236338
4855,0.013298227,0.013298227,0.03413151
4856,0.013039633,0.013039633,0.036401946
4857,0.013354016,0.013354016,0.03531489
4858,0.013020453,0.013020453,0.033066247
4859,0.013281565,0.013281565,0.037203122
4860,0.013106909,0.013106909,0.03919322
4861,0.013145118,0.013145118,0.029941741
4862,0.013209751,0.013209751,0.035751328
4863,0.013037352,0.013037352,0.038973875
4864,0.013249845,0.013249845,0.033469245
4865,0.013011666,0.013011666,0.03535921
4866,0.01320574,0.01320574,0.039914686
4867,0.013058174,0.013058174,0.03170804
4868,0.0131134605,0.0131134605,0.033597104
4869,0.01312479,0.01312479,0.04003585
4870,0.013029696,0.013029696,0.033488143
4871,0.013159943,0.013159943,0.03263918
4872,0.012993338,0.012993338,0.037790757
4873,0.013141451,0.013141451,0.038580585
4874,0.013007234,0.013007234,0.030605558
4875,0.0130835995,0.0130835995,0.03774473
4876,0.013044895,0.013044895,0.039748177
4877,0.013019469,0.013019469,0.030603116
4878,0.01307471,0.01307471,0.037442632
4879,0.012975209,0.012975209,0.040948573
4880,0.013076425,0.013076425,0.034158207
4881,0.012963824,0.012963824,0.032705717
4882,0.013046969,0.013046969,0.038185045
4883,0.012976988,0.012976988,0.037960745
4884,0.013002503,0.013002503,0.03195684
4885,0.012995493,0.012995493,0.037680868
4886,0.012960362,0.012960362,0.038716085
4887,0.013004816,0.013004816,0.02986433
4888,0.012933191,0.012933191,0.034361713
4889,0.012996648,0.012996648,0.038624443
4890,0.012923357,0.012923357,0.03153833
4891,0.012973438,0.012973438,0.031852614
4892,0.012925969,0.012925969,0.039508026
4893,0.012941836,0.012941836,0.031321578
4894,0.012931866,0.012931866,0.029815432
4895,0.012911397,0.012911397,0.034941755
4896,0.012933348,0.012933348,0.035333574
4897,0.012888197,0.012888197,0.0302505
4898,0.012926405,0.012926405,0.03427371
4899,0.012874112,0.012874112,0.037529673
4900,0.012909827,0.012909827,0.028802661
4901,0.012868581,0.012868581,0.03411467
4902,0.012888227,0.012888227,0.035737168
4903,0.012865815,0.012865815,0.03194922
4904,0.012863987,0.012863987,0.032528847
4905,0.012863782,0.012863782,0.035427637
4906,0.012841845,0.012841845,0.030875368
4907,0.012858261,0.012858261,0.03646724
4908,0.012823881,0.012823881,0.030800812
4909,0.012848202,0.012848202,0.03030867
4910,0.012810663,0.012810663,0.039126493
4911,0.012834138,0.012834138,0.033333305
4912,0.0128010325,0.0128010325,0.027437473
4913,0.012817593,0.012817593,0.039390184
4914,0.012792706,0.012792706,0.037022773
4915,0.012800188,0.012800188,0.024966836
4916,0.012785592,0.012785592,0.034764986
4917,0.012782083,0.012782083,0.041096963
4918,0.012777597,0.012777597,0.030108029
4919,0.01276558,0.01276558,0.03207029
4920,0.012768433,0.012768433,0.03908445
4921,0.012750876,0.012750876,0.032895926
4922,0.012757059,0.012757059,0.029984158
4923,0.012738057,0.012738057,0.037103385
4924,0.012744871,0.012744871,0.035335492
4925,0.012725813,0.012725813,0.031800736
4926,0.012731657,0.012731657,0.037127968
4927,0.012714821,0.012714821,0.036054663
4928,0.0127174575,0.0127174575,0.030342655
4929,0.012704424,0.012704424,0.03498681
4930,0.012703935,0.012703935,0.038219053
4931,0.012693049,0.012693049,0.03354366
4932,0.012690167,0.012690167,0.030130273
4933,0.012682834,0.012682834,0.039309964
4934,0.012676426,0.012676426,0.03684684
4935,0.0126716085,0.0126716085,0.029004283
4936,0.012663542,0.012663542,0.03491447
4937,0.012660343,0.012660343,0.037949976
4938,0.012650293,0.012650293,0.0300825
4939,0.012649244,0.012649244,0.034426447
4940,0.0126375565,0.0126375565,0.03858808
4941,0.012637925,0.012637925,0.02990118
4942,0.012624533,0.012624533,0.034644205
4943,0.012627085,0.012627085,0.035801433
4944,0.012611851,0.012611851,0.03319089
4945,0.012615596,0.012615596,0.03282148
4946,0.012598852,0.012598852,0.03706754
4947,0.012605949,0.012605949,0.034162097
4948,0.012584415,0.012584415,0.034021202
4949,0.012596739,0.012596739,0.033673964
4950,0.012569577,0.012569577,0.032532327
4951,0.012588811,0.012588811,0.032982163
4952,0.012553239,0.012553239,0.034653254
4953,0.012582365,0.012582365,0.03198387
4954,0.012534809,0.012534809,0.033280004
4955,0.012578552,0.012578552,0.031705916
4956,0.012513736,0.012513736,0.034168858
4957,0.012578609,0.012578609,0.033139955
4958,0.012487235,0.012487235,0.030190054
4959,0.01258511,0.01258511,0.030127075
4960,0.012453253,0.012453253,0.037731994
4961,0.012600963,0.012600963,0.032935105
4962,0.012407745,0.012407745,0.027845308
4963,0.012631458,0.012631458,0.0401946
4964,0.012343745,0.012343745,0.0342279
4965,0.012685988,0.012685988,0.024796223
4966,0.012248369,0.012248369,0.03899707
4967,0.012781121,0.012781121,0.039737377
4968,0.012101244,0.012101244,0.024444511
4969,0.012944351,0.012944351,0.03354537
4970,0.011865791,0.011865791,0.039870802
4971,0.01322083,0.01322083,0.027253697
4972,0.011485924,0.011485924,0.030202016
4973,0.013682704,0.013682704,0.04004866
4974,0.010876252,0.010876252,0.030972999
4975,0.014419505,0.014419505,0.029441671
4976,0.009963829,0.009963829,0.04029347
4977,0.015449433,0.015449433,0.032181222
4978,0.008880138,0.008880138,0.029892044
4979,0.016374653,0.016374653,0.036967963
4980,0.008414768,0.008414768,0.037367523
4981,0.016035777,0.016035777,0.030314345
4982,0.009793772,0.009793772,0.034843918
4983,0.0137241,0.0137241,0.038794775
4984,0.012626687,0.012626687,0.027190385
4985,0.010949,0.010949,0.034320123
4986,0.014778899,0.014778899,0.040117007
4987,0.009790148,0.009790148,0.029173173
4988,0.014739473,0.014739473,0.031096585
4989,0.010965997,0.010965997,0.034020152
4990,0.012782381,0.012782381,0.03346032
4991,0.013174886,0.013174886,0.031138176
4992,0.010884401,0.010884401,0.03471029
4993,0.014310498,0.014310498,0.031103844
4994,0.0106993895,0.0106993895,0.029397083
4995,0.013544174,0.013544174,0.035832014
4996,0.01210923,0.01210923,0.032161858
4997,0.011887631,0.011887631,0.030191788
4998,0.013529909,0.013529909,0.033089455
4999,0.011016852,0.011016852,0.034104645


==> PINNs-example2/result_direct_pinn_ex1.csv <==
epoch,loss,loss_boundary,energy,test_error,Functional error
0,40.550705,0.3964441,0.9062902,1.1753896,2.3384702
1,40.612347,0.39705533,0.90681607,1.1432604,2.2883282
2,40.673595,0.39766288,0.9073082,1.1115752,2.2382944
3,40.662918,0.3975514,0.90777916,1.0815396,2.1906714
4,40.58017,0.3967193,0.90823907,1.0532571,2.145683
5,40.405193,0.3949651,0.9086825,1.0271695,2.1042447
6,40.18005,0.3927093,0.9091168,1.0025234,2.0649054
7,39.90772,0.38998184,0.9095337,0.97939783,2.0278425
8,39.57873,0.38668796,0.90993613,0.95799255,1.9935052
9,39.196075,0.3828575,0.91032255,0.93864626,1.9625813
10,38.772022,0.37861338,0.9106843,0.9210533,1.9345553
11,38.29487,0.37383834,0.91103345,0.9055634,1.9102354
12,37.782207,0.36870852,0.91135496,0.89190173,1.8891187
13,37.233067,0.3632141,0.9116549,0.87995625,1.8711079
14,36.649162,0.3573724,0.9119239,0.869879,1.8565544
15,36.02421,0.3511205,0.9121645,0.86184365,1.8459291
16,35.377605,0.34465235,0.9123683,0.85538095,1.8382906
17,34.71066,0.33798122,0.9125375,0.850404,1.8335088
18,34.033134,0.33120465,0.912671,0.846676,1.8311094
19,33.340397,0.32427624,0.91277343,0.8443139,1.8313717
20,32.636864,0.31724015,0.9128478,0.84321797,1.8340821
21,31.925533,0.31012642,0.91289145,0.8432974,1.8390403
22,31.209944,0.30297035,0.91290826,0.84433544,1.8457985
23,30.493544,0.29580647,0.9128969,0.84637344,1.8543992
24,29.784117,0.28871253,0.912863,0.849088,1.8641716
25,29.077526,0.28164715,0.9128116,0.85250294,1.8751659
26,28.373692,0.27460948,0.91274405,0.85659784,1.8873229
27,27.672932,0.26760268,0.9126633,0.86133295,1.900552
28,26.983126,0.26070556,0.91256905,0.8663873,1.9141921
29,26.306028,0.25393558,0.912469,0.87167794,1.9280882
30,25.641354,0.2472899,0.9123655,0.8771738,1.9421835
31,24.989656,0.24077398,0.9122586,0.88285524,1.9564322
32,24.352308,0.23440154,0.9121547,0.88842577,1.9702945
33,23.73655,0.2282449,0.91205907,0.893559,1.9831518
34,23.13868,0.22226709,0.9119708,0.89842325,1.9953532
35,22.555172,0.21643278,0.9118946,0.90299094,2.0068805
36,21.988579,0.21076748,0.9118301,0.9071369,2.0175054
37,21.437359,0.20525578,0.91178095,0.91091204,2.0273418
38,20.903122,0.19991367,0.9117548,0.91415215,2.0361025
39,20.388315,0.19476566,0.911748,0.9167206,2.0435436
40,19.893291,0.18981533,0.91175795,0.91857195,2.049585
41,19.41923,0.18507448,0.9117812,0.9198265,2.0544465
42,18.958344,0.1804653,0.9118131,0.9207317,2.058601
43,18.510239,0.1759838,0.9118577,0.9213214,2.0621183
44,18.07496,0.17163044,0.9119172,0.9214544,2.0647428
45,17.650555,0.16738564,0.9119908,0.92127806,2.0667477
46,17.239317,0.16327238,0.9120784,0.92060053,2.0677829
47,16.839006,0.1592683,0.9121759,0.9197639,2.0684648
48,16.4506,0.15538318,0.9122815,0.91875803,2.0687702
49,16.07539,0.15163,0.91238964,0.9175319,2.0685961
50,15.7112,0.14798693,0.9125063,0.91611284,2.0679996
51,15.358351,0.14445722,0.9126277,0.9145648,2.0670936
52,15.013655,0.14100906,0.91274846,0.9130661,2.0662112
53,14.674356,0.13761486,0.9128704,0.91163707,2.0653975
54,14.339474,0.13426486,0.9129874,0.9104876,2.0650313
55,14.006236,0.1309313,0.9131058,0.9096727,2.06523
56,13.6771145,0.12763894,0.9132216,0.9091071,2.065833
57,13.352091,0.12438759,0.91333175,0.9089092,2.067053
58,13.032442,0.12119003,0.9134401,0.90894145,2.0686412
59,12.716963,0.11803414,0.9135489,0.90924406,2.0706782
60,12.407123,0.11493469,0.91365325,0.90975463,2.0730443
61,12.101233,0.11187479,0.9137536,0.9105823,2.0759444
62,11.800403,0.10886553,0.91385,0.9117357,2.079393
63,11.500833,0.105868846,0.9139478,0.91321355,2.083405
64,11.207218,0.10293177,0.9140414,0.9149073,2.0877626
65,10.917398,0.10003263,0.9141358,0.9168844,2.0925996
66,10.632447,0.09718215,0.91423255,0.91902703,2.097697
67,10.35409,0.0943976,0.9143303,0.921265,2.1029234
68,10.083436,0.09169004,0.9144315,0.9234922,2.1080809
69,9.820936,0.089064,0.9145357,0.9256509,2.1130664
70,9.564849,0.08650202,0.91464657,0.9277984,2.1179907
71,9.316211,0.084014475,0.91476345,0.9298747,2.1227424
72,9.074672,0.081597805,0.9148915,0.9318268,2.1272333
73,8.841578,0.07926551,0.9150262,0.93359387,2.1313448
74,8.614061,0.076988935,0.915168,0.93529874,2.1353106
75,8.395301,0.07479985,0.915316,0.9367982,2.138864
76,8.183366,0.07267895,0.9154707,0.93815184,2.1421165
77,7.978638,0.070630044,0.9156335,0.93940824,2.145163
78,7.780797,0.06864995,0.91580206,0.94055223,2.1479719
79,7.5910153,0.06675036,0.915979,0.9414555,2.1503122
80,7.404235,0.0648807,0.91616464,0.9423613,2.1526344
81,7.222275,0.0630592,0.9163549,0.94322246,2.154851
82,7.047334,0.061307807,0.9165535,0.9439215,2.1567435
83,6.876983,0.059602264,0.9167566,0.9445512,2.1584854
84,6.709983,0.05793024,0.9169588,0.9451744,2.1601949
85,6.5482993,0.056311328,0.91716665,0.94571626,2.161733
86,6.3907976,0.0547342,0.9173777,0.9462769,2.1632826
87,6.235193,0.053176045,0.9175882,0.94701487,2.165139
88,6.0833535,0.05165555,0.9177984,0.94781816,2.1670952
89,5.935621,0.05017611,0.9180096,0.94864106,2.1690674
90,5.79051,0.0487229,0.9182199,0.9495624,2.1712027
91,5.6494427,0.047310103,0.9184325,0.95048314,2.173318
92,5.5110927,0.04592448,0.91864425,0.9515161,2.1756227
93,5.3781867,0.044593267,0.91885996,0.95248276,2.1777878
94,5.249234,0.043301575,0.9190769,0.9534785,2.1799905
95,5.124482,0.042051893,0.9192928,0.954452,2.182134
96,5.0032835,0.040837802,0.91950345,0.95546347,2.184332
97,4.8855963,0.039658844,0.9197116,0.9564912,2.186544
98,4.7715864,0.038516644,0.91992164,0.9574859,2.1886826
99,4.6600184,0.03739888,0.92013055,0.95856696,2.1909654
100,4.5526953,0.036323614,0.92033374,0.9596215,2.1931868
101,4.4494963,0.03528955,0.92054164,0.9606001,2.1952567
102,4.349842,0.034290895,0.9207525,0.9614847,2.197144
103,4.252008,0.03331044,0.9209638,0.9624145,2.1991072
104,4.157031,0.03235861,0.9211702,0.9633941,2.20115
105,4.0647264,0.031433526,0.9213737,0.9643932,2.2032185
106,3.9764142,0.03054834,0.92158026,0.96524215,2.2050025
107,3.891015,0.0296923,0.9217852,0.9660642,2.2067292
108,3.8074987,0.028855095,0.92198914,0.96693575,2.2085392
109,3.727054,0.028048579,0.9221962,0.96772766,2.2101958
110,3.6490526,0.027266491,0.9224036,0.9685061,2.2118204
111,3.5735073,0.026508983,0.92260915,0.96925384,2.2133822
112,3.4999006,0.025770904,0.92281014,0.9700166,2.214964
113,3.428976,0.02505963,0.9230132,0.97066784,2.2163358
114,3.3607225,0.024375083,0.92321426,0.9712363,2.2175488
115,3.294034,0.023706239,0.92341006,0.97186625,2.2188692
116,3.230217,0.02306612,0.92360497,0.97237754,2.2199676
117,3.1678157,0.022440216,0.9237941,0.9729377,2.2211485
118,3.1075,0.021835186,0.92398155,0.9734829,2.2222977
119,3.0498157,0.021256456,0.92417014,0.97385585,2.2231238
120,2.9942944,0.020699382,0.9243562,0.97420925,2.2239122
121,2.9401424,0.0201561,0.92453235,0.97470987,2.2249622
122,2.8874202,0.01962715,0.924705,0.97525847,2.226098
123,2.8363204,0.019114474,0.9248729,0.9758366,2.2272847
124,2.786512,0.018614713,0.9250405,0.97644943,2.2285297
125,2.7382925,0.0181309,0.9252024,0.97708565,2.2298143
126,2.6908545,0.01765502,0.92535245,0.97791225,2.2314448
127,2.6450672,0.017195659,0.92550135,0.9786967,2.2329938
128,2.6011093,0.016754577,0.92565155,0.9793679,2.234333
129,2.5592887,0.016334845,0.9258042,0.9798681,2.2353568
130,2.5188818,0.015929285,0.9259532,0.98033804,2.2363207
131,2.4800487,0.015539505,0.92609835,0.9808091,2.2372837
132,2.4426985,0.015164561,0.9262425,0.9811776,2.2380557
133,2.4068804,0.01480494,0.92638624,0.9814311,2.2386153
134,2.3716009,0.014450706,0.92653036,0.98169553,2.239194
135,2.338251,0.014115745,0.9266765,0.98178005,2.239441
136,2.304683,0.013778749,0.9268081,0.98214936,2.2402065
137,2.2727532,0.013458119,0.9269413,0.98236763,2.2406924
138,2.2419941,0.013149262,0.9270678,0.9825996,2.2412019
139,2.2133465,0.012861535,0.92719305,0.98265964,2.2413924
140,2.1853714,0.01258057,0.9273143,0.9827221,2.2415855
141,2.157703,0.0123027135,0.92743146,0.982868,2.2419312
142,2.1302931,0.012027539,0.9275393,0.98316973,2.2425613
143,2.103528,0.011758858,0.92764235,0.9835059,2.2432506
144,2.0777168,0.0114997635,0.9277406,0.98387337,2.2439966
145,2.0527563,0.011249241,0.927832,0.9842758,2.2448034
146,2.0285797,0.011006599,0.92791986,0.98464304,2.2455454
147,2.0050132,0.010770093,0.92800397,0.9850265,2.2463138
148,1.9819853,0.010538999,0.92808545,0.98538476,2.2470355
149,1.9589579,0.01030799,0.9281588,0.9858325,2.2479177
150,1.9363968,0.0100816935,0.92822737,0.9862856,2.2488081
151,1.9145637,0.009862661,0.9282975,0.986614,2.2494707
152,1.8935,0.009651353,0.9283647,0.9868916,2.2500367
153,1.873532,0.009451009,0.9284312,0.9870532,2.25039
154,1.8543397,0.00925843,0.92849666,0.9871023,2.2505362
155,1.8355447,0.009069853,0.92855936,0.987098,2.2505813
156,1.817344,0.008887265,0.9286174,0.9871127,2.250662
157,1.7992599,0.0087059215,0.9286677,0.9871931,2.250859
158,1.7818456,0.0085313255,0.92871296,0.987262,2.2510345
159,1.7652166,0.008364613,0.9287553,0.9872202,2.2510045
160,1.7483454,0.008195544,0.92879105,0.98728114,2.2511628
161,1.7320464,0.008032196,0.92882675,0.9872168,2.2510886
162,1.7157693,0.00786913,0.9288564,0.9872273,2.2511501
163,1.7000763,0.007711942,0.92888224,0.9872275,2.2511923
164,1.684895,0.00755994,0.928901,0.98720956,2.2511997
165,1.6701688,0.007412531,0.9289157,0.9871738,2.2511709
166,1.6556621,0.0072673373,0.9289284,0.98712546,2.25112
167,1.6411626,0.007122225,0.9289402,0.98710936,2.251127
168,1.626648,0.0069770096,0.928947,0.9871869,2.251303
169,1.6124747,0.0068352437,0.92895037,0.98731405,2.2515714
170,1.5991708,0.0067021535,0.92895544,0.9872981,2.2515745
171,1.5859039,0.006569494,0.9289544,0.9873273,2.2516594
172,1.5728812,0.0064393333,0.9289478,0.9874028,2.2518284
173,1.5598944,0.0063095684,0.9289376,0.98747814,2.2519944
174,1.5468886,0.006179645,0.9289241,0.987557,2.2521675
175,1.5342889,0.0060537937,0.92890954,0.9875711,2.2522194
176,1.5215356,0.0059264773,0.92888784,0.9876953,2.2524738
177,1.5093141,0.0058045113,0.928863,0.9877668,2.2526283
178,1.4975417,0.0056870794,0.92883366,0.9878153,2.2527404
179,1.4861128,0.00557311,0.9288019,0.9878004,2.2527328
180,1.4752772,0.0054650814,0.928769,0.98771733,2.2526019
181,1.4644327,0.005357056,0.92872715,0.98773986,2.2526615
182,1.4533778,0.005246964,0.92868143,0.98785686,2.2528942
183,1.4421647,0.0051353355,0.9286312,0.98804355,2.2532527
184,1.431606,0.005030274,0.9285786,0.98811895,2.2534075
185,1.4211005,0.004925804,0.9285201,0.9882414,2.253647
186,1.4107779,0.004823173,0.9284606,0.9883043,2.2537751
187,1.400918,0.004725193,0.92839867,0.9882879,2.253757
188,1.391216,0.004628836,0.92833245,0.9883043,2.253799
189,1.3818358,0.0045356974,0.9282661,0.9882166,2.2536485
190,1.3727278,0.004445325,0.92819524,0.98813367,2.2535043
191,1.3634574,0.004353397,0.92811775,0.98811954,2.2534854
192,1.3543478,0.004263136,0.9280342,0.988177,2.2535956
193,1.3458303,0.0041787555,0.92795473,0.9880588,2.2533834
194,1.3375344,0.004096643,0.9278701,0.9879367,2.2531643
195,1.3292427,0.004014584,0.9277843,0.9878166,2.2529447
196,1.320911,0.0039322088,0.9276902,0.987769,2.2528603
197,1.3126955,0.0038510172,0.92759377,0.9877277,2.2527823
198,1.3044629,0.0037697079,0.92749214,0.9877082,2.2527454
199,1.2963713,0.0036898267,0.92738867,0.9876603,2.2526538
200,1.2883579,0.003610798,0.92727804,0.9876629,2.2526536
201,1.280377,0.0035321645,0.92716056,0.9877348,2.25278
202,1.2724985,0.0034545918,0.92703927,0.98782825,2.2529433
203,1.265117,0.0033819624,0.92692083,0.98775434,2.252799
204,1.2578847,0.003310854,0.9267993,0.987694,2.25268
205,1.2508396,0.0032416617,0.9266734,0.98760426,2.2525046
206,1.2437575,0.0031721652,0.9265409,0.9875906,2.2524686
207,1.2367885,0.0031038434,0.9264041,0.98758394,2.2524436
208,1.2296549,0.0030339619,0.9262587,0.9876998,2.2526405
209,1.2227192,0.0029660957,0.92610955,0.9878339,2.2528703
210,1.2159417,0.002899846,0.925957,0.9879395,2.2530453
211,1.2093294,0.0028352784,0.9258016,0.9880266,2.2531877
212,1.2029203,0.0027727715,0.92564315,0.9880603,2.2532296
213,1.196745,0.0027126467,0.92548037,0.987982,2.2530649
214,1.1906809,0.0026536738,0.9253135,0.98785746,2.2528145
215,1.1848037,0.002596568,0.9251469,0.9876453,2.252402
216,1.1791123,0.0025413118,0.9249811,0.98733145,2.2518036
217,1.1734382,0.002486264,0.9248118,0.98700047,2.251173
218,1.1677889,0.002431532,0.9246357,0.98675126,2.25069
219,1.1623136,0.0023785552,0.924458,0.98645693,2.2501228
220,1.156864,0.0023259022,0.9242738,0.9862551,2.2497258
221,1.1514363,0.002273513,0.9240851,0.9861023,2.249417
222,1.1459953,0.0022210279,0.9238925,0.98599225,2.2491858
223,1.1404239,0.0021673164,0.9236922,0.98603445,2.2492313
224,1.1350212,0.002115337,0.9234875,0.9860453,2.2492177
225,1.1296595,0.0020638155,0.92327803,0.9860809,2.2492504
226,1.1244566,0.0020138903,0.9230676,0.9860762,2.2492073
227,1.119273,0.0019642178,0.92285115,0.98613936,2.2492883
228,1.114189,0.0019155919,0.92262983,0.9862291,2.249417
229,1.1093163,0.0018691026,0.9224061,0.98625475,2.2494254
230,1.1045239,0.0018234364,0.9221803,0.9862554,2.249388
231,1.0998763,0.0017792117,0.9219551,0.9862165,2.2492783
232,1.0954146,0.0017368604,0.9217286,0.98610526,2.2490354
233,1.0912052,0.0016970267,0.9215026,0.9858928,2.248605
234,1.0871687,0.0016589431,0.9212744,0.9856344,2.248092
235,1.0832431,0.0016219827,0.9210448,0.985372,2.2475703
236,1.0793087,0.0015849448,0.9208142,0.985139,2.2471025
237,1.0754131,0.0015483177,0.92058134,0.98488206,2.2465892
238,1.07167,0.0015132416,0.92034584,0.98459643,2.2460217
239,1.0679243,0.0014781741,0.9201068,0.9843498,2.2455263
240,1.0643785,0.0014451017,0.9198683,0.9840367,2.244908
241,1.0608244,0.0014120245,0.91962194,0.9838084,2.2444448
242,1.0573237,0.001379573,0.91936636,0.983628,2.244066
243,1.0536028,0.0013450036,0.9191025,0.9836168,2.2439978
244,1.0499778,0.0013114086,0.91883695,0.98358274,2.2438843
245,1.0464301,0.0012785986,0.9185703,0.98350674,2.2436955
246,1.0428787,0.001245784,0.91830033,0.98346746,2.2435727
247,1.0393755,0.0012134914,0.91802645,0.9834698,2.2435253
248,1.0359402,0.0011819149,0.91774863,0.9834714,2.2434747
249,1.0324975,0.001150314,0.9174661,0.9834945,2.2434638
250,1.0291619,0.0011197904,0.91718286,0.9834843,2.2433913
251,1.0259768,0.0010907853,0.91689825,0.9834024,2.2431862
252,1.0228707,0.0010626055,0.91661006,0.98327667,2.2428994
253,1.0199033,0.0010358322,0.9163201,0.98307467,2.242472
254,1.0170267,0.0010099465,0.91603196,0.982825,2.2419586
255,1.0142196,0.0009847884,0.91574085,0.98255885,2.241412
256,1.0115106,0.0009606473,0.9154459,0.9822664,2.2408185
257,1.0088534,0.0009370466,0.9151488,0.9819478,2.2401745
258,1.0061464,0.0009129784,0.91484857,0.98165303,2.2395737
259,1.0034393,0.000888946,0.91454476,0.9814293,2.239103
260,1.000775,0.0008653656,0.91423845,0.98116803,2.2385626
261,0.99819565,0.0008426394,0.9139317,0.9808887,2.2379863
262,0.9956568,0.00082033593,0.9136232,0.98065764,2.2375019
263,0.9931087,0.00079798215,0.91331047,0.98045874,2.237074
264,0.99059856,0.0007760169,0.9129969,0.9802644,2.2366536
265,0.9881704,0.0007549092,0.91267943,0.98010236,2.236292
266,0.98580205,0.0007344171,0.91236037,0.9799046,2.2358642
267,0.98349977,0.0007146029,0.91203946,0.97970086,2.235426
268,0.9812058,0.0006948986,0.911716,0.97953105,2.2350478
269,0.9789272,0.0006753737,0.9113898,0.9794064,2.2347538
270,0.97668767,0.00065626827,0.9110608,0.9792986,2.2344894
271,0.9744612,0.0006373061,0.9107306,0.97922105,2.2342784
272,0.9722613,0.0006186663,0.91039467,0.97915643,2.2340932
273,0.9700207,0.00059967686,0.910053,0.9791542,2.2340193
274,0.96785474,0.0005814504,0.9097097,0.9791137,2.233875
275,0.96567625,0.00056312396,0.90936387,0.97910225,2.233784
276,0.9636093,0.0005459047,0.9090188,0.9790143,2.2335508
277,0.9615878,0.0005291358,0.9086742,0.97888726,2.233247
278,0.9595846,0.000512584,0.9083262,0.97879124,2.2329993
279,0.9576651,0.00049686764,0.9079783,0.97863907,2.2326477
280,0.9558066,0.0004817812,0.9076285,0.97844285,2.2322164
281,0.9540311,0.00046752064,0.907279,0.97816575,2.2316358
282,0.9523007,0.0004537155,0.9069292,0.9778425,2.2309692
283,0.9506175,0.0004404168,0.9065758,0.9775328,2.230328
284,0.9490232,0.0004279957,0.9062236,0.97717553,2.2295983
285,0.9474993,0.00041630847,0.9058684,0.97681123,2.2288563
286,0.9459834,0.00040469787,0.90551364,0.9764356,2.2280936
287,0.94448924,0.0003933224,0.905157,0.97606426,2.2273374
288,0.94298136,0.00038184292,0.9047971,0.97573245,2.2266526
289,0.9414971,0.000370631,0.90443397,0.975421,2.2260053
290,0.9400258,0.00035956182,0.9040696,0.9751071,2.225352
291,0.9385244,0.00034826712,0.9036977,0.9748704,2.22484
292,0.9370504,0.00033724407,0.903326,0.974604,2.2242732
293,0.9355571,0.00032607207,0.9029499,0.974406,2.2238302
294,0.934098,0.00031525386,0.90257263,0.9742035,2.2233782
295,0.9326555,0.00030463323,0.9021922,0.9740292,2.2229798
296,0.9312287,0.00029419252,0.90180945,0.9738508,2.2225716
297,0.92980427,0.0002838018,0.9014241,0.97368085,2.222177
298,0.9284159,0.00027381437,0.9010345,0.97352487,2.221809
299,0.9270772,0.00026429546,0.90064764,0.9733164,2.2213447
300,0.92573243,0.00025474277,0.9002582,0.97314537,2.2209485
301,0.9244153,0.00024546022,0.89986926,0.9729695,2.2205434
302,0.9231344,0.00023654975,0.8994794,0.9727554,2.2200668
303,0.92184013,0.00022751937,0.8990882,0.9725866,2.2196753
304,0.920584,0.0002188578,0.8986983,0.9723982,2.219246
305,0.91933006,0.00021021909,0.89830816,0.9722052,2.2188087
306,0.91811043,0.00020191184,0.89791924,0.97198725,2.2183263
307,0.916887,0.00019357131,0.89752984,0.97178847,2.217878
308,0.9157347,0.00018593422,0.8971413,0.97151285,2.2172902
309,0.9145812,0.00017832026,0.89674914,0.97126603,2.2167537
310,0.91343164,0.00017077939,0.8963537,0.97104704,2.216266
311,0.91229135,0.00016337285,0.8959541,0.97085875,2.2158353
312,0.9111604,0.00015608025,0.8955524,0.97066545,2.215395
313,0.91005933,0.0001490862,0.8951507,0.97044003,2.214895
314,0.90899104,0.00014242492,0.89474857,0.97020096,2.2143693
315,0.90796745,0.000136211,0.89434636,0.96988684,2.2137067
316,0.9069581,0.00013012413,0.8939457,0.9695349,2.212974
317,0.9059666,0.00012421492,0.8935451,0.9691752,2.2122278
318,0.9050083,0.00011863185,0.89314514,0.96877635,2.2114086
319,0.9040422,0.00011301108,0.8927411,0.9684614,2.2107441
320,0.9030869,0.00010752394,0.8923345,0.9681894,2.2101567
321,0.9021313,0.00010205711,0.89192563,0.9679688,2.2096632
322,0.9011914,9.676924e-05,0.8915145,0.9677436,2.2091615
323,0.90022504,9.1254406e-05,0.89109963,0.96763575,2.2088733
324,0.89928806,8.6025706e-05,0.8906855,0.9674936,2.2085235
325,0.89836675,8.0974045e-05,0.89026934,0.9673664,2.2082
326,0.8974633,7.612203e-05,0.8898511,0.96723425,2.2078671
327,0.89661705,7.180299e-05,0.8894368,0.96697843,2.2073069
328,0.8957898,6.7682886e-05,0.8890215,0.9667133,2.206731
329,0.8949948,6.386896e-05,0.8886079,0.9663944,2.206054
330,0.8942179,6.0236616e-05,0.88819426,0.96604526,2.2053258
331,0.8934527,5.6741806e-05,0.8877785,0.96568537,2.2045734
332,0.8926843,5.3261134e-05,0.8873582,0.96536046,2.2038846
333,0.8919277,4.9876937e-05,0.88694,0.9650643,2.203251
334,0.8911803,4.6611956e-05,0.8865191,0.9648076,2.2026885
335,0.8904526,4.3542397e-05,0.8860984,0.964503,2.2020369
336,0.88973755,4.061897e-05,0.88567567,0.9642203,2.201427
337,0.8890292,3.7800415e-05,0.88524914,0.9639563,2.2008493
338,0.88832676,3.5064844e-05,0.8848203,0.96371764,2.2003186
339,0.8876235,3.2337037e-05,0.88438976,0.9635101,2.1998441
340,0.8869315,2.9724706e-05,0.883959,0.96330345,2.1993704
341,0.8862472,2.720295e-05,0.8835269,0.9630876,2.1988792
342,0.8855822,2.488475e-05,0.8830937,0.96284944,2.1983478
343,0.8849236,2.2614184e-05,0.8826622,0.9626322,2.197855
344,0.88427323,2.0452893e-05,0.88222796,0.9624434,2.1974137
345,0.8836289,1.8352608e-05,0.8817936,0.9622622,2.1969852
346,0.8830056,1.6452641e-05,0.88136035,0.9620114,2.1964297
347,0.88239765,1.4694257e-05,0.8809282,0.9617382,2.1958337
348,0.8818093,1.3130835e-05,0.8804962,0.9614106,2.195138
349,0.8812298,1.1655328e-05,0.8800643,0.9610611,2.1944005
350,0.8806569,1.0249982e-05,0.8796319,0.9607104,2.193661
351,0.8800922,8.940234e-06,0.8791982,0.9603643,2.1929314
352,0.87953794,7.72288e-06,0.87876564,0.95999676,2.1921616
353,0.8789949,6.6138045e-06,0.8783335,0.9595994,2.191336
354,0.8784604,5.5978453e-06,0.8779006,0.9591868,2.1904812
355,0.8779266,4.631407e-06,0.87746346,0.95882463,2.189719
356,0.8774009,3.762895e-06,0.8770246,0.9584878,2.1890044
357,0.87688816,2.9922642e-06,0.87658894,0.95814025,2.1882708
358,0.8763785,2.295725e-06,0.8761489,0.9578403,2.187622
359,0.87587965,1.6994851e-06,0.8757097,0.9575442,2.186982
360,0.8753895,1.1777387e-06,0.87527174,0.9572855,2.186409
361,0.87490505,7.4582516e-07,0.8748305,0.95709383,2.18596
362,0.8744315,4.133532e-07,0.8743902,0.95689124,2.1854904
363,0.8739705,1.8889644e-07,0.8739516,0.9566264,2.184908
364,0.8735142,4.6286495e-08,0.8735095,0.9564349,2.1844583
365,0.87306577,6.6924466e-11,0.87306577,0.95626247,2.1840436
366,0.87262565,5.1456556e-08,0.8726205,0.9560831,2.1836152
367,0.87219065,2.0617792e-07,0.87217003,0.955965,2.1832988
368,0.8717654,4.5640016e-07,0.8717197,0.95583177,2.1829565
369,0.8713486,8.197933e-07,0.87126666,0.9557269,2.1826622
370,0.8709438,1.2927426e-06,0.8708145,0.95560026,2.18233
371,0.8705453,1.8223002e-06,0.8703631,0.95538366,2.1818314
372,0.8701585,2.4297972e-06,0.8699155,0.9551243,2.1812556
373,0.8697823,3.0925876e-06,0.86947304,0.9547571,2.180483
374,0.86941683,3.8633384e-06,0.8690305,0.9544154,2.1797574
375,0.8690573,4.6846e-06,0.86858886,0.95403767,2.1789637
376,0.868706,5.557866e-06,0.8681502,0.95359236,2.1780493
377,0.8683583,6.4415726e-06,0.86771417,0.95307636,2.1770022
378,0.86802053,7.4277646e-06,0.86727774,0.9526061,2.1760414
379,0.8676837,8.433636e-06,0.86684036,0.95213753,2.1750839
380,0.86735904,9.602843e-06,0.86639875,0.9517848,2.174337
381,0.8670474,1.093674e-05,0.86595374,0.95148414,2.1736848
382,0.86674106,1.2315381e-05,0.8655095,0.9511687,2.1730058
383,0.8664457,1.3818898e-05,0.86506385,0.95089567,2.1724043
384,0.86616486,1.5491218e-05,0.86461574,0.95068353,2.171915
385,0.86589676,1.7297061e-05,0.86416703,0.95049596,2.17147
386,0.8656328,1.9175548e-05,0.86371523,0.9503059,2.1710205
387,0.8653804,2.1203785e-05,0.86326003,0.9501714,2.1706707
388,0.8651417,2.3319284e-05,0.8628098,0.9499852,2.170228
389,0.86490685,2.5436659e-05,0.86236316,0.9497495,2.1696951
390,0.8646687,2.7551308e-05,0.8619136,0.94948256,2.1691036
391,0.86444014,2.9734618e-05,0.8614667,0.94918764,2.1684616
392,0.86421776,3.197201e-05,0.86102057,0.9489062,2.167844
393,0.8639921,3.4168675e-05,0.8605752,0.94857025,2.1671264
394,0.8637803,3.6477362e-05,0.8601326,0.94824976,2.1664376
395,0.8635794,3.8950748e-05,0.8596843,0.94798326,2.1658473
396,0.863396,4.157844e-05,0.85923815,0.94776314,2.1653423
397,0.8632252,4.4342098e-05,0.858791,0.9475595,2.1648684
398,0.8630533,4.71034e-05,0.858343,0.9473039,2.1642973
399,0.862865,4.968076e-05,0.8578969,0.94697905,2.1636002
400,0.8626723,5.22046e-05,0.85745186,0.9466193,2.1628404
401,0.862488,5.48287e-05,0.8570051,0.9462505,2.162062
402,0.86230135,5.740057e-05,0.8565613,0.9458345,2.1611986
403,0.8621393,6.0190596e-05,0.8561202,0.9454509,2.1603932
404,0.86196035,6.278089e-05,0.85568225,0.9449827,2.1594331
405,0.8617966,6.5576256e-05,0.855239,0.94457173,2.1585777
406,0.8616494,6.8563975e-05,0.854793,0.94423914,2.157867
407,0.86152667,7.1823444e-05,0.8543443,0.94400895,2.1573427
408,0.8614178,7.5214935e-05,0.85389626,0.9437581,2.156781
409,0.8613123,7.865136e-05,0.8534472,0.9435326,2.1562638
410,0.8612215,8.219399e-05,0.8530021,0.94329965,2.155736
411,0.8611567,8.600719e-05,0.852556,0.9431157,2.155297
412,0.86110055,8.988819e-05,0.85211176,0.9429418,2.1548755
413,0.861048,9.380346e-05,0.85166764,0.9427468,2.1544175
414,0.8609923,9.766694e-05,0.8512256,0.9424951,2.1538546
415,0.8609334,0.00010149848,0.8507836,0.94221616,2.1532414
416,0.860869,0.00010525997,0.850343,0.9418859,2.1525342
417,0.8608211,0.0001092048,0.84990066,0.94159317,2.1518962
418,0.8607615,0.000113005386,0.84946096,0.94125265,2.1511693
419,0.860716,0.000116981515,0.84901786,0.94095576,2.1505232
420,0.8606585,0.000120849734,0.84857357,0.9406128,2.149792
421,0.86063856,0.00012508301,0.8481303,0.94033116,2.1491735
422,0.86062396,0.00012940916,0.847683,0.9400653,2.1485825
423,0.86061513,0.00013377507,0.84723765,0.93977296,2.147943
424,0.86062384,0.00013832556,0.84679127,0.9395017,2.1473446
425,0.86062986,0.00014285489,0.84634435,0.9391966,2.1466813
426,0.86064017,0.00014742641,0.84589756,0.9388857,2.1460066
427,0.8606477,0.00015196486,0.8454512,0.9385546,2.1452975
428,0.860638,0.00015634434,0.8450036,0.9381755,2.1444986
429,0.8606416,0.0001608533,0.8445563,0.9378713,2.143836
430,0.8606347,0.00016519875,0.8441148,0.93749243,2.1430385
431,0.86064243,0.00016971897,0.84367055,0.9371483,2.142304
432,0.8606609,0.0001743364,0.84322727,0.93678933,2.1415417
433,0.86070734,0.00017924434,0.8427829,0.9364718,2.1408567
434,0.86077535,0.00018434138,0.84234124,0.93615764,2.1401775
435,0.8608376,0.00018937165,0.8419004,0.9358498,2.139511
436,0.8609329,0.0001947536,0.84145755,0.9356553,2.1390512
437,0.8610483,0.00020033072,0.8410152,0.9354798,2.1386273
438,0.8611532,0.0002057749,0.8405757,0.9352557,2.138114
439,0.86130804,0.00021178188,0.84012985,0.9351104,2.1377454
440,0.8614548,0.00021768395,0.8396864,0.93488574,2.1372306
441,0.86160076,0.00022358025,0.83924276,0.9346402,2.1366756
442,0.8617269,0.00022928133,0.83879876,0.934371,2.136079
443,0.8618952,0.00023541483,0.8383537,0.93413436,2.1355412
444,0.86207414,0.00024163762,0.83791035,0.93389976,2.1350086
445,0.8622725,0.00024802372,0.8374701,0.9336493,2.134446
446,0.8623765,0.00025342405,0.8370341,0.9332262,2.133568
447,0.8624896,0.0002588787,0.83660173,0.93282455,2.1327298
448,0.86255646,0.00026387267,0.8361692,0.9323691,2.1317928
449,0.86264,0.00026904047,0.835736,0.9319393,2.1309035
450,0.8627414,0.0002743571,0.8353057,0.93150175,2.129999
451,0.86284554,0.00027969634,0.8348759,0.93108726,2.129138
452,0.8629839,0.000285381,0.8344458,0.9307305,2.1283827
453,0.8631662,0.0002915216,0.83401406,0.93044513,2.1277568
454,0.86338645,0.00029803108,0.83358335,0.93018866,2.1271858
455,0.86364794,0.00030495372,0.8331526,0.92999405,2.1267285
456,0.8639351,0.00031212272,0.83272284,0.92978454,2.1262434
457,0.86426824,0.00031978954,0.8322893,0.9296442,2.1258852
458,0.86461645,0.00032762488,0.831854,0.9295466,2.1256046
459,0.8649592,0.00033538308,0.8314209,0.92942077,2.1252737
460,0.86528605,0.00034299528,0.8309865,0.92926586,2.1248868
461,0.86560917,0.0003506058,0.8305486,0.9291254,2.1245272
462,0.8658689,0.000357559,0.83011305,0.92883396,2.1238892
463,0.8661043,0.00036419646,0.8296847,0.9284488,2.1230817
464,0.8663159,0.00037058452,0.8292574,0.92798436,2.1221282
465,0.8665385,0.00037713806,0.8288247,0.9275715,2.121268
466,0.8667728,0.00038378875,0.8283939,0.927167,2.120423
467,0.8670476,0.00039087457,0.82796013,0.9268036,2.1196525
468,0.8673388,0.00039809596,0.8275292,0.926462,2.1189244
469,0.86760306,0.0004050487,0.8270982,0.92608106,2.118122
470,0.8679144,0.00041247974,0.8266664,0.92571366,2.117345
471,0.8682635,0.00042029723,0.82623374,0.925365,2.1166034
472,0.86863947,0.0004284496,0.8257945,0.92511016,2.1160321
473,0.8690325,0.0004367843,0.8253541,0.9248981,2.1155381
474,0.8694715,0.0004455924,0.82491225,0.92467237,2.11502
475,0.86985606,0.00045380884,0.82447517,0.92439145,2.1144001
476,0.8701538,0.00046112837,0.82404095,0.92401516,2.113608
477,0.87055916,0.00046956947,0.8236022,0.92378795,2.1130874
478,0.8709359,0.00047771708,0.8231642,0.92352444,2.1125
479,0.8712593,0.00048527675,0.8227316,0.9231649,2.111736
480,0.8716112,0.00049313594,0.8222976,0.9228624,2.1110797
481,0.8719872,0.00050126243,0.82186097,0.92263776,2.1105645
482,0.8724616,0.0005103665,0.82142496,0.9224857,2.1101828
483,0.8729949,0.00052003295,0.8209916,0.9223701,2.1098695
484,0.8735752,0.0005302182,0.8205534,0.92229867,2.1096349
485,0.8742136,0.00054100185,0.82011336,0.92223454,2.1094146
486,0.87487817,0.0005520481,0.81967336,0.9222138,2.1092732
487,0.8755262,0.0005629373,0.81923246,0.92218125,2.1091092
488,0.87609327,0.0005729979,0.8187935,0.92206216,2.1087866
489,0.87656015,0.00058194925,0.8183652,0.92170185,2.1080241
490,0.8768354,0.0005889214,0.8179433,0.9211411,2.106892
491,0.8770231,0.0005949854,0.81752455,0.9204543,2.1055307
492,0.877123,0.0006000973,0.8171133,0.9196261,2.1039104
493,0.8773294,0.0006063614,0.81669325,0.91896296,2.1025903
494,0.8776475,0.00061377394,0.8162701,0.9184578,2.10156
495,0.8781206,0.0006228259,0.81583804,0.91820556,2.1009948
496,0.87851655,0.00063110224,0.8154063,0.91789985,2.1003299
497,0.878898,0.00063925993,0.81497204,0.917591,2.0996597
498,0.8793518,0.000648183,0.8145335,0.9173974,2.0991993
499,0.8797566,0.000656592,0.8140974,0.91721267,2.098758
500,0.8802478,0.00066588784,0.813659,0.9171237,2.098491
501,0.880758,0.0006753915,0.81321883,0.9170734,2.0982933
502,0.88138336,0.000686044,0.81277895,0.9170946,2.0982294
503,0.8819907,0.00069651083,0.8123396,0.9170795,2.0980966
504,0.8825127,0.0007061023,0.81190246,0.9170076,2.0978606
505,0.882951,0.0007148443,0.8114666,0.91683596,2.0974402
506,0.88336265,0.00072330504,0.8110322,0.9165991,2.0969012
507,0.88373524,0.00073134317,0.81060094,0.91626793,2.0961895
508,0.88410187,0.00073926855,0.810175,0.9159259,2.0954578
509,0.88446504,0.0007471405,0.809751,0.91549027,2.0945563
510,0.88477373,0.00075445476,0.80932826,0.9149691,2.0934968
511,0.8849489,0.00076039793,0.8089091,0.9143243,2.0922108
512,0.8852223,0.0007673853,0.8084838,0.91382354,2.0911875
513,0.88541126,0.0007734777,0.8080635,0.9132538,2.0900397
514,0.88550174,0.0007785503,0.8076467,0.9126148,2.0887644
515,0.88571036,0.0007848679,0.80722356,0.9121694,2.0878444
516,0.8860674,0.00079272495,0.8067949,0.9118936,2.0872343
517,0.88654196,0.0008017852,0.80636346,0.91173935,2.0868478
518,0.8870196,0.0008108834,0.8059312,0.9115587,2.0864131
519,0.8875888,0.000820931,0.8054957,0.9114383,2.0860882
520,0.88829416,0.0008323709,0.80505705,0.91151595,2.0861268
521,0.8889606,0.00084344414,0.80461615,0.9115837,2.0861466
522,0.8896093,0.0008542822,0.80418104,0.9114595,2.0858128
523,0.8901654,0.00086415093,0.8037503,0.9111607,2.0851598
524,0.8906457,0.000873221,0.80332357,0.9107644,2.084328
525,0.89113975,0.00088238367,0.8029014,0.9103294,2.0834255
526,0.8918225,0.000893454,0.8024771,0.91002226,2.0827572
527,0.89241815,0.0009036686,0.8020513,0.9097244,2.0821066
528,0.89295167,0.00091326295,0.8016254,0.9093395,2.0812962
529,0.8934202,0.00092216383,0.80120385,0.90892005,2.0804217
530,0.8938439,0.00093065057,0.80077887,0.9085779,2.0796885
531,0.8943826,0.0009402962,0.800353,0.9083453,2.0791583
532,0.8949566,0.0009502314,0.79993343,0.9080414,2.078498
533,0.8954625,0.0009594515,0.79951733,0.90764594,2.0776684
534,0.89608043,0.0009698527,0.79909515,0.90742236,2.0771549
535,0.89665836,0.0009797792,0.7986804,0.9071182,2.0764954
536,0.89727175,0.0009900327,0.7982685,0.90670943,2.0756428
537,0.897832,0.0009997855,0.7978534,0.9062192,2.0746386
538,0.89831054,0.0010087122,0.79743934,0.90565157,2.0734932
539,0.89892983,0.0010191129,0.7970185,0.9052719,2.072693
540,0.8994253,0.0010282524,0.7966001,0.9049323,2.071966
541,0.9000895,0.0010391315,0.7961764,0.9047219,2.0714774
542,0.900646,0.0010489054,0.79575545,0.90453017,2.0710227
543,0.90125996,0.0010593128,0.7953287,0.90441334,2.070705
544,0.90193886,0.0010703858,0.7949003,0.9044063,2.0705884
545,0.90284824,0.0010837914,0.7944691,0.90448666,2.070634
546,0.9036343,0.0010959273,0.7940416,0.90446997,2.0704987
547,0.90443444,0.00110823,0.79361147,0.90443885,2.0703373
548,0.90508217,0.0011189668,0.7931855,0.9041914,2.0697777
549,0.90555155,0.001127871,0.7927644,0.9037841,2.0689273
550,0.90609795,0.0011375842,0.7923395,0.90349346,2.0682886
551,0.90643597,0.0011451537,0.7919206,0.9030337,2.06734
552,0.90691614,0.0011541663,0.7914995,0.902649,2.0665293
553,0.9074085,0.0011632945,0.79107904,0.90232867,2.0658374
554,0.9079826,0.0011732773,0.79065484,0.90210795,2.0653293
555,0.9085854,0.0011834943,0.790236,0.90185493,2.0647607
556,0.9090016,0.0011918279,0.78981876,0.9014992,2.0640044
557,0.9093339,0.0011992514,0.78940874,0.90105814,2.063091
558,0.90960306,0.0012060157,0.78900146,0.90060544,2.0621586
559,0.90996027,0.0012137012,0.78859013,0.90024775,2.061398
560,0.91030467,0.0012212247,0.7881822,0.89992404,2.0607014
561,0.910533,0.001227566,0.7877764,0.89946544,2.059758
562,0.91106415,0.0012370266,0.7873615,0.899297,2.059347
563,0.9116324,0.0012468519,0.78694725,0.8990649,2.058818
564,0.9122781,0.001257444,0.7865337,0.89884216,2.058307
565,0.9127158,0.001265954,0.7861204,0.8984987,2.0575733
566,0.9129798,0.0012726804,0.78571177,0.8980331,2.0566154
567,0.91325015,0.0012794544,0.7853047,0.89750254,2.0555384
568,0.9136621,0.0012876535,0.78489673,0.897037,2.0545814
569,0.9141122,0.0012962477,0.7844874,0.8965508,2.0535858
570,0.91449594,0.001304102,0.78408575,0.8960842,2.052627
571,0.91497964,0.0013129573,0.7836839,0.8957036,2.0518281
572,0.91559374,0.0013231841,0.78327537,0.89548814,2.0513315
573,0.9162524,0.0013338522,0.78286713,0.8953255,2.0509312
574,0.9171405,0.0013468448,0.782456,0.89528584,2.0507593
575,0.917879,0.0013582985,0.7820491,0.8951822,2.0504687
576,0.91871387,0.001370724,0.7816415,0.89506674,2.050157
577,0.91955554,0.0013832528,0.7812303,0.8949339,2.049812
578,0.9202732,0.0013944904,0.7808242,0.894724,2.0493262
579,0.92088765,0.0014046218,0.7804255,0.8943327,2.0485077
580,0.92161644,0.0014158727,0.7800292,0.8939279,2.0476635
581,0.9224998,0.0014287148,0.7796283,0.8936856,2.0471191
582,0.9234764,0.001442517,0.7792247,0.89355147,2.0467722
583,0.924282,0.0014545663,0.7788254,0.89332813,2.0462627
584,0.9249674,0.0014654014,0.77842724,0.8929807,2.0455246
585,0.92593306,0.001479088,0.77802426,0.8928614,2.0452046
586,0.9269348,0.0014931584,0.77761894,0.89280444,2.0449996
587,0.92790544,0.0015068882,0.7772166,0.8927041,2.0447147
588,0.92886865,0.0015205169,0.77681696,0.89250726,2.0442538
589,0.9298,0.0015337424,0.7764257,0.8922348,2.043653
590,0.9304837,0.0015444029,0.7760434,0.8917192,2.042607
591,0.93123233,0.0015556716,0.77566516,0.8912072,2.0415702
592,0.93190813,0.0015661933,0.7752888,0.89066386,2.0404735
593,0.93253297,0.0015762026,0.7749127,0.8901306,2.0393982
594,0.9334302,0.0015889844,0.7745318,0.8898238,2.0387366
595,0.9342203,0.0016006455,0.7741558,0.8893454,2.0377614
596,0.9351437,0.001613678,0.77377594,0.8889896,2.03701
597,0.93601185,0.0016261381,0.77339804,0.88863957,2.0362709
598,0.9369781,0.001639643,0.77301383,0.8884762,2.035875
599,0.93799704,0.0016536302,0.772634,0.8883364,2.0355234
600,0.93906784,0.0016681758,0.77225024,0.88836414,2.0354798
601,0.9404106,0.001685482,0.77186245,0.88858885,2.0357983
602,0.9414874,0.0017000794,0.7714794,0.8887088,2.0359244
603,0.94215184,0.0017104824,0.7711036,0.8885265,2.035495
604,0.9428923,0.0017216924,0.7707231,0.8883213,2.0350232
605,0.9435867,0.0017324528,0.77034146,0.8879872,2.0343132
606,0.9441034,0.0017414665,0.76995677,0.8876023,2.0335093
607,0.944508,0.0017493827,0.76956975,0.8870928,2.032475
608,0.94487584,0.0017569946,0.76917636,0.8867213,2.0316935
609,0.94538176,0.0017659328,0.76878846,0.886356,2.0309248
610,0.94604754,0.0017764446,0.7684031,0.886125,2.0304017
611,0.9464639,0.0017843933,0.76802456,0.8856841,2.0294952
612,0.9472046,0.0017956165,0.767643,0.8853635,2.028809
613,0.9481807,0.0018092243,0.7672583,0.8850358,2.0281086
614,0.9492838,0.0018241446,0.7668693,0.8847854,2.0275512
615,0.95053095,0.0018405158,0.7664794,0.8845579,2.0270348
616,0.95172095,0.0018562807,0.7660929,0.8843555,2.0265648
617,0.95271724,0.0018700568,0.76571155,0.8840496,2.025904
618,0.95339537,0.0018805984,0.7653355,0.8836739,2.0251193
619,0.9543842,0.0018943241,0.76495177,0.88352925,2.0247557
620,0.95596194,0.0019140067,0.7645613,0.8836415,2.024865
621,0.95740145,0.0019322528,0.7641762,0.88367945,2.0248365
622,0.95861,0.0019481616,0.7637938,0.88365895,2.024704
623,0.9597853,0.0019637567,0.7634096,0.8835262,2.0243611
624,0.9604734,0.0019743813,0.7630353,0.8831602,2.0235937
625,0.96094424,0.001982786,0.7626656,0.8826588,2.0225759
626,0.9614495,0.001991497,0.76229984,0.8820621,2.021385
627,0.96186626,0.0019993342,0.76193285,0.881358,2.019994
628,0.96283853,0.0020128572,0.7615528,0.8811207,2.0194612
629,0.9639886,0.0020281852,0.7611701,0.88097584,2.0190983
630,0.9648231,0.002040346,0.76078856,0.8807343,2.0185578
631,0.96607816,0.0020567712,0.760401,0.8807374,2.0184665
632,0.967309,0.002072949,0.7600141,0.8807455,2.0183833
633,0.9682796,0.0020864473,0.75963485,0.88057065,2.0179656
634,0.96908903,0.0020983145,0.7592576,0.8803595,2.017481
635,0.9699078,0.002110252,0.75888264,0.8801161,2.016938
636,0.97086596,0.0021235526,0.7585107,0.8798702,2.016389
637,0.97162735,0.0021348083,0.7581465,0.8794349,2.015494
638,0.97203135,0.0021423278,0.75779855,0.87878424,2.014206
639,0.9725306,0.0021507891,0.7574517,0.8782433,2.01312
640,0.9728234,0.0021572472,0.7570987,0.87778634,2.0121877
641,0.9731684,0.002164182,0.75675017,0.8772369,2.0110867
642,0.9737835,0.002173923,0.75639117,0.87689674,2.010368
643,0.9745908,0.0021856693,0.7560239,0.8768276,2.0101469
644,0.97540987,0.0021975604,0.75565386,0.87696713,2.0103111
645,0.9764778,0.0022119991,0.7552779,0.877211,2.0106676
646,0.9778623,0.002229684,0.7548939,0.8775877,2.0112653
647,0.97881436,0.0022429177,0.7545226,0.87762713,2.0112436
648,0.9798105,0.0022565643,0.754154,0.87763536,2.0111659
649,0.9804644,0.0022667348,0.7537909,0.8774441,2.0107214
650,0.98103356,0.0022760166,0.7534319,0.8770985,2.0099926
651,0.98155946,0.0022848062,0.7530788,0.8765938,2.008973
652,0.9817072,0.0022897008,0.75273716,0.8757787,2.0073848
653,0.9816589,0.0022926622,0.75239265,0.8749595,2.0057888
654,0.98177165,0.002297155,0.7520561,0.8740368,2.0040014
655,0.9818424,0.0023012436,0.75171804,0.873082,2.0021539
656,0.982476,0.0023110772,0.7513683,0.8724481,2.0008938
657,0.9836714,0.0023266699,0.75100446,0.8723178,2.0005593
658,0.98529434,0.0023466423,0.7506301,0.8724736,2.0007524
659,0.9869461,0.002366931,0.750253,0.8727725,2.001208
660,0.9888738,0.0023900056,0.7498732,0.8733437,2.0021636
661,0.9908395,0.0024134312,0.7494964,0.8738209,2.0029445
662,0.99287355,0.0024376167,0.7491119,0.8743866,2.0038886
663,0.99447274,0.0024573985,0.74873286,0.8745693,2.0041265
664,0.9955866,0.002472264,0.74836016,0.87441665,2.0037498
665,0.99593353,0.0024793863,0.7479949,0.87383807,2.002592
666,0.995603,0.0024795926,0.74764377,0.8729004,2.000776
667,0.99553204,0.0024824236,0.74728966,0.8721359,1.9992775
668,0.9952738,0.0024833605,0.74693775,0.8713097,1.9976648
669,0.99489796,0.0024830976,0.7465882,0.8704016,1.9959003
670,0.99458367,0.0024834303,0.7462406,0.86950195,1.9941534
671,0.9947816,0.0024888704,0.74589455,0.8688341,1.9928305
672,0.9950718,0.002495171,0.74555475,0.8681917,1.9915571
673,0.99564886,0.0025043811,0.74521077,0.8677581,1.9906664
674,0.9965154,0.0025165554,0.7448598,0.86759543,1.9902759
675,0.9974231,0.0025291818,0.7445049,0.8675565,1.9901124
676,0.9990994,0.002549668,0.7441326,0.867985,1.9908082
677,1.0009216,0.002571662,0.7437554,0.8685523,1.9917575
678,1.0023258,0.002589428,0.74338293,0.8687696,1.9920633
679,1.0037453,0.002607412,0.7430041,0.8690376,1.9924612
680,1.0049856,0.0026236547,0.7426201,0.8692908,1.9928291
681,1.0061641,0.002639279,0.7422362,0.8695115,1.9931381
682,1.0069883,0.0026513147,0.74185675,0.8694405,1.9929092
683,1.0069737,0.0026547622,0.7414975,0.86888504,1.9917936
684,1.0065292,0.002653792,0.74115,0.8682081,1.990459
685,1.005333,0.0026451417,0.74081874,0.8671476,1.988418
686,1.0040271,0.0026353917,0.74048793,0.86617607,1.9865422
687,1.0030308,0.0026286917,0.7401616,0.8652234,1.9846978
688,1.0032885,0.0026347889,0.73980963,0.86500055,1.9841968
689,1.0034463,0.0026398625,0.73946005,0.86476666,1.9836754
690,1.003884,0.0026477864,0.73910534,0.8647505,1.9835525
691,1.0046164,0.0026586794,0.73874843,0.8647726,1.9835013
692,1.0057445,0.0026735628,0.7383882,0.8648279,1.9835094
693,1.0068831,0.002688505,0.73803264,0.86484545,1.9834493
694,1.0080817,0.0027040297,0.7376787,0.8647964,1.9832666
695,1.0092843,0.0027195786,0.73732644,0.8647596,1.9831065
696,1.0102876,0.0027330685,0.7369808,0.8644877,1.9825149
697,1.0111935,0.0027456249,0.73663104,0.86417705,1.9818504
698,1.011806,0.002755159,0.73629016,0.8636477,1.9807847
699,1.0123589,0.0027640294,0.7359559,0.86305106,1.9795989
700,1.0132823,0.0027766256,0.7356197,0.86269426,1.9788532
701,1.0139738,0.0027869022,0.7352836,0.8623039,1.9780457
702,1.0146514,0.0027970262,0.7349488,0.86198145,1.9773637
703,1.0152326,0.0028061501,0.7346176,0.8617189,1.9767941
704,1.0156268,0.0028134026,0.73428655,0.86144686,1.9762065
705,1.0165398,0.002825933,0.73394644,0.86148334,1.9761863
706,1.0170023,0.0028337901,0.7336234,0.86115646,1.9755007
707,1.0178185,0.0028452259,0.7332958,0.86093193,1.9750006
708,1.0188074,0.002858547,0.7329528,0.8608804,1.9748176
709,1.0198066,0.0028719008,0.7326165,0.8607591,1.974507
710,1.0208776,0.0028859805,0.73227954,0.86059153,1.9741117
711,1.0219122,0.0028996293,0.7319493,0.8604546,1.9737746
712,1.0227257,0.0029110122,0.7316245,0.8603564,1.9735081
713,1.0238712,0.0029257967,0.7312915,0.8604427,1.9735801
714,1.0247849,0.0029382596,0.730959,0.86047673,1.9735562
715,1.0255102,0.0029488245,0.7306278,0.86041653,1.9733591
716,1.0256006,0.0029529526,0.7303053,0.85997516,1.9724603
717,1.0254037,0.0029541512,0.7299886,0.85924834,1.9710376
718,1.0254139,0.002957455,0.7296684,0.85848874,1.969554
719,1.0258173,0.0029647592,0.7293413,0.8579364,1.9684504
720,1.0263698,0.002973522,0.72901756,0.85743964,1.9674486
721,1.0268939,0.0029819624,0.72869766,0.8569801,1.9665169
722,1.0277299,0.0029935152,0.72837836,0.85681856,1.9661342
723,1.029289,0.003012337,0.7280553,0.8569732,1.9663355
724,1.0309763,0.0030323698,0.72773933,0.8571438,1.9665688
725,1.0331991,0.0030578508,0.727414,0.8575436,1.9672203
726,1.0351467,0.0030806041,0.72708637,0.85795236,1.9678878
727,1.0369565,0.0031019908,0.7267574,0.85832477,1.9684868
728,1.0382295,0.0031179942,0.72643,0.8585546,1.9688233
729,1.0389185,0.003128112,0.7261073,0.8584387,1.9685252
730,1.0395228,0.0031374297,0.7257798,0.85840374,1.968373
731,1.0390873,0.003136208,0.72546643,0.85791296,1.9673865
732,1.0385299,0.00313366,0.7251639,0.8572046,1.9660008
733,1.0376472,0.0031278152,0.72486573,0.85628825,1.9642333
734,1.0367887,0.0031221875,0.72457,0.85523856,1.9622188
735,1.0361793,0.0031190908,0.7242702,0.8542595,1.9603337
736,1.0360177,0.0031204976,0.72396797,0.85366344,1.9591544
737,1.036519,0.0031286038,0.72365874,0.8532666,1.9583403
738,1.0372404,0.003138904,0.72335,0.8529591,1.9576914
739,1.038155,0.0031511548,0.7230395,0.85277987,1.9572781
740,1.0391747,0.0031645326,0.72272146,0.8527579,1.9571552
741,1.0404402,0.0031805432,0.7223859,0.85308874,1.9576781
742,1.0418528,0.0031980386,0.722049,0.85354614,1.958434
743,1.0434554,0.0032174818,0.72170717,0.854148,1.9594538
744,1.0448921,0.0032352663,0.7213655,0.8547705,1.9605118
745,1.0451784,0.0032412817,0.72105026,0.85473573,1.9603631
746,1.0450925,0.0032434538,0.72074705,0.8543829,1.9596334
747,1.0446607,0.0032420503,0.72045565,0.85371494,1.9583255
748,1.0440698,0.003239073,0.7201624,0.8528413,1.9566394
749,1.0430144,0.0032313806,0.71987635,0.85167533,1.9544137
750,1.0422006,0.0032261766,0.71958286,0.8507323,1.952596
751,1.0416927,0.0032239882,0.71929395,0.8500171,1.9511992
752,1.0414219,0.0032241964,0.7190023,0.84940356,1.9499886
753,1.041569,0.003228674,0.71870166,0.8491651,1.949468
754,1.0425979,0.003242093,0.7183886,0.8494172,1.9498526
755,1.0440085,0.003259348,0.7180737,0.8497944,1.9504646
756,1.0454636,0.003276992,0.71776444,0.85016537,1.9510674
757,1.0471364,0.0032967827,0.7174582,0.8504088,1.9514349
758,1.0489979,0.0033184662,0.7171513,0.8507121,1.9519126
759,1.0504588,0.0033362675,0.71683204,0.850941,1.9522495
760,1.051546,0.0033502514,0.71652085,0.8509935,1.9522643
761,1.0523435,0.003361316,0.7162119,0.8508865,1.9519843
762,1.0523511,0.0033643404,0.7159171,0.85014826,1.9505459
763,1.0513676,0.0033572463,0.71564305,0.848997,1.9483496
764,1.0502424,0.0033486784,0.7153745,0.84763616,1.9457662
765,1.0500882,0.0033499287,0.71509534,0.8466668,1.9439011
766,1.0503627,0.0033556044,0.71480227,0.846073,1.9427247
767,1.0509391,0.003364285,0.71451056,0.845697,1.9419519
768,1.0519,0.0033768897,0.71421105,0.84554434,1.9415885
769,1.0534747,0.003395755,0.71389914,0.8456256,1.9416549
770,1.0556703,0.0034209364,0.71357656,0.84605736,1.9423668
771,1.0574131,0.0034414816,0.71326494,0.8462796,1.9426924
772,1.0584728,0.003455111,0.7129616,0.84625983,1.9425743
773,1.0589412,0.003462741,0.71266717,0.8460721,1.9421494
774,1.059228,0.0034685428,0.7123736,0.8460434,1.9420185
775,1.0595629,0.0034748574,0.7120772,0.84619606,1.9422201
776,1.0591366,0.0034735259,0.711784,0.8461433,1.9420458
777,1.0588081,0.0034732271,0.7114854,0.84621596,1.9421005
778,1.058592,0.0034741529,0.71117663,0.8464796,1.942505
779,1.0576313,0.0034673125,0.71089995,0.8459515,1.9414579
780,1.056847,0.003462255,0.7106215,0.84548634,1.9405243
781,1.0568573,0.003465179,0.7103395,0.8450531,1.9396493
782,1.0568333,0.003467818,0.71005154,0.8446112,1.9387584
783,1.0566175,0.00346852,0.70976543,0.84413755,1.9378078
784,1.0570375,0.0034757603,0.70946145,0.84404653,1.9375601
785,1.057631,0.0034847902,0.709152,0.8441976,1.9377569
786,1.0580703,0.0034922378,0.70884657,0.84427357,1.9378144
787,1.0582336,0.0034967884,0.70855474,0.843944,1.9371278
788,1.0582107,0.0034993724,0.70827353,0.84348005,1.9361975
789,1.0583501,0.0035035766,0.70799243,0.8432406,1.9356803
790,1.0587668,0.0035104756,0.7077193,0.84300363,1.9351685
791,1.0595196,0.0035208042,0.70743924,0.8427671,1.9346577
792,1.0597806,0.0035261607,0.70716447,0.8422235,1.9335805
793,1.0598692,0.0035297223,0.7068969,0.8415147,1.9322002
794,1.0602596,0.0035364148,0.7066181,0.84117395,1.9314965
795,1.0614579,0.0035512554,0.70633227,0.84102297,1.931142
796,1.0626141,0.0035656146,0.70605266,0.84073627,1.9305365
797,1.0633769,0.0035760328,0.70577365,0.8404252,1.9298868
798,1.0641322,0.0035862662,0.7055056,0.83982146,1.9286984
799,1.064858,0.003596221,0.70523584,0.83921915,1.9275106
800,1.065577,0.003606138,0.70496327,0.8386953,1.9264693
801,1.0663929,0.0036170112,0.70469177,0.8382713,1.9256135
802,1.0682907,0.003638805,0.7044102,0.8382883,1.92557
803,1.0708132,0.003666904,0.7041228,0.838643,1.9261494
804,1.073593,0.0036976314,0.7038299,0.8391691,1.9270455
805,1.0767777,0.0037325972,0.70351803,0.84008086,1.928648
806,1.0791565,0.003759447,0.70321184,0.8408478,1.929983
807,1.0807009,0.0037778136,0.70291954,0.8411116,1.9303921
808,1.081454,0.0037881795,0.70263606,0.8411614,1.93041
809,1.081226,0.0037885776,0.70236826,0.84073174,1.9295454
810,1.0806983,0.0037859164,0.70210665,0.8401283,1.9283634
811,1.0807724,0.00378937,0.70183533,0.8397617,1.9276152
812,1.0804137,0.0037884142,0.7015723,0.83912665,1.9263718
813,1.080436,0.0037912617,0.7013098,0.8383126,1.9248002
814,1.0803802,0.0037932675,0.7010534,0.83743095,1.9231029
815,1.080423,0.0037963483,0.70078814,0.8366983,1.9216772
816,1.0800542,0.0037953826,0.7005159,0.8360896,1.9204799
817,1.0802658,0.003800356,0.7002301,0.8358956,1.9200456
818,1.0813972,0.0038146945,0.6999277,0.8361529,1.9204407
819,1.0827683,0.003831548,0.6996136,0.83666813,1.9213107
820,1.0845062,0.0038520074,0.6993054,0.837246,1.9222953
821,1.0861378,0.0038713533,0.69900244,0.83783054,1.923292
822,1.0872219,0.0038851858,0.6987033,0.8380987,1.9237064
823,1.0873759,0.0038895786,0.698418,0.8379991,1.923445
824,1.0862882,0.0038811893,0.69816923,0.8372956,1.9220792
825,1.0846064,0.0038668413,0.69792235,0.8363333,1.9202353
826,1.0830023,0.0038532969,0.6976726,0.835399,1.9184418
827,1.0814533,0.0038403247,0.6974209,0.834742,1.917159
828,1.08002,0.0038285065,0.69716936,0.8341764,1.9160441
829,1.0791543,0.0038223076,0.69692343,0.8338531,1.9153764
830,1.0782249,0.003815497,0.6966751,0.83368564,1.9149983
831,1.0775099,0.003810863,0.6964236,0.8335966,1.9147654
832,1.0769899,0.0038082309,0.6961668,0.8337725,1.9150205
833,1.0757526,0.003798341,0.69591856,0.83368045,1.9147837
834,1.0749153,0.0037925409,0.69566125,0.8337425,1.914829
835,1.0741277,0.0037872202,0.6954057,0.8336723,1.9146299
836,1.0740178,0.0037887134,0.69514644,0.8338674,1.9149212
837,1.0735179,0.0037862537,0.6948926,0.83391887,1.914948
838,1.0729436,0.0037830616,0.6946374,0.83379537,1.9146516
839,1.072543,0.0037816102,0.694382,0.8336121,1.9142452
840,1.0724094,0.003782794,0.69412994,0.8332015,1.9134182
841,1.0717702,0.0037788395,0.6938863,0.83263093,1.9122995
842,1.072268,0.0037863913,0.6936289,0.8323081,1.9116346
843,1.0727984,0.0037941176,0.6933866,0.8318603,1.9107416
844,1.0733395,0.0038020813,0.69313127,0.83155805,1.910115
845,1.0740993,0.003812324,0.6928669,0.83150655,1.909948
846,1.0745735,0.0038196198,0.6926115,0.83129114,1.9094808
847,1.0749696,0.0038261225,0.69235736,0.83107466,1.909012
848,1.0759478,0.0038385538,0.6920924,0.83114576,1.9090717
849,1.0774148,0.0038560557,0.69180924,0.831575,1.9097884
850,1.0788615,0.003873347,0.6915267,0.83183175,1.9101883
851,1.0808827,0.003896505,0.69123214,0.8323421,1.9110492
852,1.0821773,0.0039121346,0.6909638,0.83221453,1.9107407
853,1.082412,0.003917016,0.6907104,0.8315196,1.90939
854,1.0830843,0.0039263344,0.6904509,0.83096397,1.9082937
855,1.0837164,0.0039352025,0.6901961,0.8302027,1.906817
856,1.0848125,0.003948731,0.68993944,0.8294971,1.9054422
857,1.0855838,0.0039590057,0.68968326,0.82867247,1.9038483
858,1.0864195,0.0039699096,0.6894285,0.8279375,1.9024175
859,1.0871617,0.0039798943,0.68917227,0.8273265,1.9012147
860,1.0886188,0.003997088,0.68890995,0.8271133,1.900748
861,1.0900742,0.004014288,0.68864536,0.82714516,1.9007359
862,1.0910044,0.0040262854,0.6883759,0.8272432,1.9008461
863,1.0916077,0.0040349644,0.68811125,0.8272342,1.9007605
864,1.0934653,0.004056301,0.6878352,0.82767785,1.901508
865,1.0953928,0.004078252,0.68756765,0.8280824,1.9021844
866,1.096512,0.004092052,0.68730676,0.82823,1.9023865
867,1.0979179,0.004108831,0.68703485,0.8284231,1.9026731
868,1.0986316,0.004118625,0.68676907,0.82839286,1.9025475
869,1.0991526,0.004126388,0.6865137,0.8283933,1.9024769
870,1.0998349,0.0041358373,0.68625116,0.8286168,1.9028177
871,1.1000826,0.0041408874,0.68599397,0.82875055,1.9029948
872,1.0992813,0.004135274,0.6857539,0.8284288,1.9023354
873,1.0982072,0.0041269492,0.68551224,0.82823735,1.9019176
874,1.096796,0.004115183,0.6852778,0.8276649,1.9007984
875,1.0951761,0.004101172,0.6850589,0.82673675,1.899024
876,1.0941973,0.0040937434,0.6848229,0.82596654,1.8975376
877,1.0938299,0.004092645,0.68456537,0.8257672,1.8971012
878,1.094069,0.004097724,0.68429667,0.82587856,1.8972341
879,1.0937436,0.00409706,0.6840376,0.8256296,1.8967013
880,1.0932198,0.004094308,0.683789,0.8252544,1.8959398
881,1.0934075,0.004098672,0.6835403,0.8249462,1.8953
882,1.0939505,0.0041065216,0.6832983,0.82453275,1.8944663
883,1.0951303,0.0041207904,0.6830513,0.8242637,1.893897
884,1.0963221,0.004135205,0.68280154,0.82417583,1.8936646
885,1.098017,0.0041546915,0.68254787,0.82422185,1.8936764
886,1.099242,0.0041694534,0.68229663,0.8241562,1.8934834
887,1.1011276,0.0041910247,0.6820252,0.82452023,1.8940842
888,1.1024752,0.004207272,0.68174803,0.8248477,1.8946153
889,1.1039609,0.0042250464,0.6814562,0.825377,1.8955154
890,1.1043781,0.004232073,0.6811708,0.8256055,1.8958637
891,1.1050316,0.004241458,0.6808858,0.8257361,1.8960302
892,1.1048005,0.0042418754,0.6806129,0.82551605,1.8955531
893,1.103073,0.004227152,0.68035775,0.8246881,1.8939577
894,1.1004816,0.0042036367,0.68011796,0.8233548,1.8914335
895,1.098346,0.0041847336,0.6798726,0.82242966,1.8896568
896,1.095293,0.004156409,0.6796521,0.8213264,1.8875548
897,1.0929059,0.004134716,0.6794343,0.82036394,1.8857144
898,1.0917544,0.0041255727,0.6791972,0.8200054,1.8849849
899,1.0915571,0.004126099,0.6789472,0.8201465,1.8851795
900,1.0919155,0.004132208,0.67869467,0.82037854,1.8855408
901,1.0933518,0.0041491203,0.6784398,0.8208199,1.8862872
902,1.0951023,0.0041693244,0.6781699,0.8215301,1.8875258
903,1.0975344,0.0041964906,0.6778854,0.8227457,1.8896922
904,1.0995879,0.004219866,0.67760134,0.82375413,1.8914756
905,1.1001898,0.0042285356,0.6773363,0.8242966,1.8924017
906,1.0995326,0.004224426,0.6770899,0.8242146,1.892181
907,1.098072,0.004212106,0.67686146,0.8234933,1.8907897
908,1.0956326,0.004189796,0.676653,0.82232004,1.8885685
909,1.0930934,0.004166398,0.67645353,0.82122964,1.8864998
910,1.0898455,0.0041358927,0.6762563,0.81997883,1.8841327
911,1.0875199,0.0041146707,0.67605275,0.8190463,1.8823504
912,1.0852569,0.0040942277,0.6758342,0.81851643,1.8813093
913,1.0834715,0.004078659,0.6756056,0.8182959,1.8808367
914,1.0825225,0.004071597,0.6753628,0.8184822,1.8811125
915,1.0818167,0.004066989,0.67511785,0.8187188,1.8814815
916,1.0818446,0.0040698266,0.6748619,0.81900567,1.8819418
917,1.0813096,0.0040667946,0.67463005,0.81878936,1.8814762
918,1.0807425,0.004063397,0.6744028,0.81853193,1.8809372
919,1.0806363,0.0040647937,0.6741569,0.8185915,1.8809791
920,1.0806875,0.0040677832,0.67390925,0.8187164,1.8811412
921,1.0812802,0.004076242,0.6736561,0.8188589,1.8813373
922,1.0820136,0.004086135,0.67340004,0.81896347,1.8814629
923,1.0820396,0.004088978,0.6731418,0.81906307,1.8815801
924,1.0824546,0.0040957495,0.67287964,0.8191522,1.8816743
925,1.0832849,0.004106636,0.6726213,0.8191558,1.8816142
926,1.0829076,0.00410516,0.67239153,0.81843734,1.8802261
927,1.0821712,0.004099899,0.6721813,0.8174876,1.8784144
928,1.0809666,0.0040897783,0.6719888,0.81611025,1.8758143
929,1.0810064,0.0040922468,0.6717817,0.81515944,1.8739977
930,1.0819635,0.004104064,0.6715572,0.8149033,1.8734615
931,1.0844257,0.004131172,0.6713086,0.8154643,1.8744329
932,1.0882449,0.004172025,0.67104244,0.8164735,1.8762271
933,1.0911483,0.0042036446,0.67078376,0.8169333,1.8770059
934,1.0930289,0.0042249244,0.67053646,0.8171681,1.8773707
935,1.0945013,0.004242132,0.6702881,0.81732404,1.8775913
936,1.0952135,0.0042516096,0.6700526,0.8171031,1.8771162
937,1.0950055,0.0042517437,0.6698311,0.81623685,1.8754529
938,1.0950564,0.004254698,0.66958666,0.81570303,1.8743986
939,1.0950904,0.0042576455,0.6693259,0.8154555,1.8738697
940,1.0944989,0.0042542177,0.6690771,0.8147246,1.8724505
941,1.0933485,0.0042452654,0.66882193,0.8140643,1.871159
942,1.0924227,0.0042385026,0.6685724,0.81345135,1.8699558
943,1.0919262,0.004236076,0.6683186,0.81326646,1.8695436
944,1.092262,0.004242149,0.6680471,0.813667,1.8702116
945,1.0930495,0.0042527504,0.66777444,0.81443286,1.8715538
946,1.0938,0.004262989,0.6675011,0.81527454,1.8730328
947,1.0933111,0.0042605065,0.66726047,0.8153723,1.8731444
948,1.0922896,0.00425269,0.66702056,0.8147728,1.8719703
949,1.0912614,0.0042447876,0.66678256,0.8139823,1.8704425
950,1.0898654,0.004233091,0.66655636,0.8130399,1.8686352
951,1.0888155,0.0042249397,0.6663215,0.81235415,1.8673003
952,1.0874784,0.004213706,0.6661078,0.8115417,1.8657316
953,1.0865014,0.0042062574,0.66587555,0.8112325,1.8650924
954,1.0867529,0.0042112395,0.6656289,0.81122315,1.8650048
955,1.0866814,0.004213004,0.665381,0.81134546,1.8651617
956,1.0864623,0.004213435,0.6651187,0.8118159,1.8659613
957,1.0855339,0.0042067077,0.6648631,0.81208736,1.8663943
958,1.0846316,0.0042002155,0.66461,0.81214565,1.8664337
959,1.0839307,0.00419579,0.6643517,0.8123447,1.8667301
960,1.082667,0.004185584,0.66410863,0.8121566,1.8663137
961,1.0819921,0.0041814144,0.66385067,0.8120997,1.8661397
962,1.0808111,0.00417216,0.6635952,0.8117349,1.8653983
963,1.0791277,0.0041578845,0.66333926,0.81140137,1.8647145
964,1.0780048,0.00414918,0.6630868,0.81116974,1.8642187
965,1.0782025,0.004154011,0.6628013,0.81188047,1.8654538
966,1.0785172,0.004159964,0.6625208,0.8126191,1.8667395
967,1.0781286,0.0041587725,0.66225135,0.81276727,1.8669382
968,1.0774571,0.0041546854,0.66198856,0.81270546,1.8667499
969,1.0762653,0.004145203,0.6617451,0.812215,1.8657767
970,1.0744126,0.004128956,0.66151696,0.81126547,1.8639592
971,1.0716686,0.0041037872,0.66128993,0.8100721,1.8616916
972,1.0695968,0.0040852833,0.6610685,0.80878365,1.8592461
973,1.0679923,0.004071658,0.6608265,0.80795586,1.8576465
974,1.0670227,0.0040643946,0.6605832,0.8073813,1.8565135
975,1.0671866,0.0040686633,0.6603203,0.80736065,1.8564014
976,1.0672629,0.004072025,0.6600604,0.807398,1.8563967
977,1.0674045,0.004075824,0.6598221,0.8072824,1.8561138
978,1.0676953,0.004081168,0.65957844,0.8074142,1.8562878
979,1.0690693,0.0040973155,0.65933776,0.8075072,1.8563925
980,1.0697489,0.0041064643,0.6591024,0.80734044,1.8560175
981,1.0705667,0.004116904,0.65887624,0.8070259,1.8553724
982,1.0719974,0.004133465,0.6586509,0.80677533,1.8548436
983,1.073588,0.0041516796,0.6584201,0.80664957,1.8545473
984,1.0754962,0.0041731494,0.6581813,0.80663955,1.8544649
985,1.0777056,0.004197796,0.657926,0.8072502,1.8555236
986,1.079432,0.0042175218,0.65767986,0.807549,1.8560094
987,1.0803919,0.0042296075,0.6574311,0.8076294,1.8560909
988,1.0804206,0.0042324224,0.65717834,0.8075241,1.855828
989,1.0805153,0.004235853,0.65692997,0.8071942,1.8551526
990,1.0797178,0.0042300923,0.65670854,0.80634534,1.8535234
991,1.0788642,0.0042239013,0.65647405,0.80564845,1.85217
992,1.0782421,0.004220222,0.65621984,0.80514735,1.8511766
993,1.0774388,0.0042146905,0.6559698,0.80461186,1.8501173
994,1.0771472,0.0042142146,0.65572584,0.80447376,1.8497937
995,1.0779647,0.004224998,0.6554648,0.80498564,1.8506708
996,1.0799901,0.0042479415,0.65519595,0.80590224,1.8522924
997,1.0823874,0.0042746156,0.6549258,0.8068919,1.8540454
998,1.0843034,0.004296224,0.654681,0.80760866,1.8552989
999,1.0851086,0.0043065385,0.65445477,0.807644,1.8552978
1000,1.0844691,0.0043021548,0.6542536,0.80682033,1.8537192
1001,1.0824639,0.004283823,0.6540816,0.8051386,1.8505592
1002,1.0804691,0.0042656725,0.6539018,0.803417,1.8473203
1003,1.0778737,0.0042414814,0.6537255,0.8016382,1.8439695
1004,1.0753219,0.004217663,0.65355563,0.80008805,1.8410413
1005,1.0743668,0.0042101955,0.6533472,0.7998193,1.840482
1006,1.0747772,0.0042167553,0.6531017,0.800796,1.8422292
1007,1.075587,0.0042272606,0.652861,0.8021244,1.8446263
1008,1.0759889,0.0042338124,0.6526076,0.80372846,1.8475282
1009,1.0756081,0.00423255,0.65235317,0.8050949,1.8499877
1010,1.0759754,0.004238763,0.6520991,0.8061972,1.8519522
1011,1.0755465,0.004236776,0.65186894,0.80646724,1.8523868
1012,1.0741899,0.004225362,0.65165377,0.8061515,1.8517464
1013,1.0713446,0.004198761,0.65146846,0.8048532,1.8493001
1014,1.0675251,0.0041623153,0.65129364,0.80329657,1.8463758
1015,1.0634341,0.0041230232,0.65113175,0.8015926,1.843176
1016,1.0598722,0.0040892367,0.65094846,0.8000767,1.8403145
1017,1.0584521,0.004077167,0.65073544,0.79948395,1.839156
1018,1.0576557,0.0040713325,0.6505224,0.7993019,1.838758
1019,1.058109,0.0040781377,0.65029526,0.7995604,1.8391731
1020,1.0592203,0.0040917187,0.6500485,0.8001052,1.8401133
1021,1.0605752,0.004107795,0.6497958,0.8006748,1.8410964
1022,1.0623447,0.0041280463,0.64954,0.8013453,1.8422638
1023,1.064112,0.0041483142,0.6492805,0.8020108,1.8434217
1024,1.0650219,0.004159837,0.64903814,0.80207944,1.8434808
1025,1.0666491,0.004178738,0.6487752,0.8023943,1.8439926
1026,1.0680745,0.004195531,0.6485213,0.80251265,1.8441433
1027,1.0682652,0.004199748,0.64829034,0.80173224,1.8426408
1028,1.0677049,0.004196477,0.64805716,0.8006655,1.8406055
1029,1.0676458,0.004198253,0.64782053,0.7998022,1.8389441
1030,1.0674598,0.0041987146,0.6475883,0.798923,1.8372514
1031,1.0674796,0.004201139,0.64736575,0.7980543,1.8355801
1032,1.0679704,0.0042084106,0.6471293,0.79774475,1.8349407
1033,1.0692309,0.0042235684,0.64687407,0.79783654,1.8350399
1034,1.0705116,0.0042389915,0.6466124,0.7983334,1.8358883
1035,1.0729147,0.0042658267,0.6463321,0.79939294,1.8377742
1036,1.0746654,0.0042860648,0.6460589,0.80024815,1.83928
1037,1.0764782,0.0043069944,0.6457788,0.80114645,1.8408605
1038,1.0772619,0.0043173335,0.64552855,0.801371,1.8412029
1039,1.0772592,0.0043197284,0.6452864,0.80124056,1.8408924
1040,1.0765246,0.004314737,0.64505094,0.80078655,1.8399858
1041,1.0754079,0.004305891,0.6448188,0.7999356,1.8383458
1042,1.0739113,0.0042930897,0.6446023,0.7986892,1.8359756
1043,1.073236,0.004288621,0.64437395,0.7979128,1.8344709
1044,1.0720464,0.004278876,0.6441588,0.79704726,1.8328028
1045,1.07065,0.0042672064,0.64392936,0.79625666,1.8312703
1046,1.0698191,0.004261205,0.64369863,0.7956427,1.8300654
1047,1.069922,0.0042648474,0.6434372,0.79588616,1.8304421
1048,1.0699553,0.0042678122,0.6431741,0.7960217,1.8306199
1049,1.0705701,0.0042768233,0.6428878,0.79661405,1.8316392
1050,1.0707226,0.0042810985,0.6426127,0.7970053,1.8322875
1051,1.0691247,0.004267674,0.64235723,0.7968345,1.8319
1052,1.0664791,0.0042436966,0.6421094,0.7965246,1.8312579
1053,1.06442,0.004225732,0.6418468,0.796436,1.8310224
1054,1.062313,0.004207071,0.64160585,0.79610455,1.8303424
1055,1.0605102,0.004191677,0.6413425,0.79594946,1.8299832
1056,1.0593513,0.00418281,0.64107037,0.7962661,1.8304935
1057,1.057885,0.0041707065,0.6408144,0.7962251,1.8303463
1058,1.0562024,0.0041563204,0.6405704,0.79582614,1.8295403
1059,1.0547565,0.0041443226,0.64032423,0.79539365,1.8286709
1060,1.0534889,0.004134128,0.6400761,0.7950697,1.8280011
1061,1.052486,0.0041266503,0.63982093,0.7948618,1.8275449
1062,1.0511175,0.004115598,0.6395577,0.7949376,1.827612
1063,1.0496739,0.004103751,0.6392988,0.794942,1.827548
1064,1.0482326,0.004092056,0.639027,0.79528946,1.8281145
1065,1.0468962,0.0040812725,0.63876903,0.7952548,1.8279757
1066,1.0450072,0.0040648584,0.6385213,0.79479617,1.8270575
1067,1.0430703,0.004047783,0.63829195,0.79394156,1.8254092
1068,1.0415107,0.004034546,0.6380561,0.7933112,1.8241733
1069,1.0394555,0.0040162313,0.6378324,0.79262686,1.8228416
1070,1.0376575,0.0040004277,0.6376148,0.7919426,1.8215103
1071,1.0363296,0.0039893272,0.63739693,0.79116136,1.8199992
1072,1.0357254,0.0039856876,0.6371566,0.79076815,1.8192018
1073,1.0367913,0.0039991233,0.636879,0.7914439,1.8203797
1074,1.0375285,0.0040092296,0.6366055,0.79214233,1.821598
1075,1.0387647,0.004024185,0.6363463,0.7927403,1.822631
1076,1.0401046,0.004040282,0.63607645,0.7932733,1.8235402
1077,1.0402799,0.0040445323,0.63582665,0.7931562,1.8232524
1078,1.0395572,0.004039524,0.6356048,0.79239166,1.8217721
1079,1.0385954,0.0040320894,0.6353865,0.79138094,1.8198398
1080,1.0383909,0.004032436,0.63514733,0.79098576,1.819039
1081,1.038005,0.0040309504,0.6349099,0.7906517,1.8183528
1082,1.037427,0.004027386,0.6346884,0.78990895,1.8169142
1083,1.0373979,0.004029569,0.6344409,0.78948617,1.8160605
1084,1.0375943,0.004034158,0.6341786,0.78923005,1.8155136
1085,1.0386679,0.0040478534,0.6338826,0.7895632,1.8160479
1086,1.0399492,0.0040636994,0.6335792,0.7901334,1.8170211
1087,1.040724,0.0040743453,0.63328946,0.7907975,1.8181694
1088,1.0414386,0.004084382,0.6330004,0.7913865,1.8191773
1089,1.0415663,0.004088364,0.6327298,0.7913582,1.8190466
1090,1.0411437,0.004086769,0.6324668,0.7910192,1.8183433
1091,1.0402381,0.0040801764,0.63222045,0.7904522,1.8172216
1092,1.038047,0.004060508,0.63199615,0.78917056,1.8147844
1093,1.036063,0.004043054,0.6317576,0.7880844,1.8127038
1094,1.0355756,0.00404093,0.6314826,0.78803986,1.8125446
1095,1.0346618,0.004034353,0.6312265,0.78768694,1.8118203
1096,1.0335653,0.004025796,0.63098574,0.7872867,1.811009
1097,1.0340118,0.0040327515,0.6307367,0.7873616,1.8110766
1098,1.0356746,0.0040521417,0.6304604,0.78799033,1.8121631
1099,1.0369271,0.0040674508,0.630182,0.7888165,1.8136138
1100,1.0379728,0.004080711,0.6299017,0.789532,1.814856
1101,1.0378506,0.0040821545,0.6296351,0.7898037,1.8152808
1102,1.038122,0.004087417,0.6293804,0.79005736,1.8156744
1103,1.0385247,0.0040939264,0.6291321,0.7901967,1.815857
1104,1.0370636,0.0040815985,0.6289037,0.78943473,1.8143808
1105,1.0340083,0.004053041,0.62870413,0.78788334,1.8114539
1106,1.0303165,0.004018137,0.6285027,0.78609914,1.8080912
1107,1.0265576,0.0039828243,0.62827516,0.78458995,1.8052284
1108,1.0245049,0.003965052,0.6279998,0.7841639,1.8043619
1109,1.0237619,0.0039607477,0.6276871,0.7846891,1.8052495
1110,1.0253062,0.003979588,0.62734747,0.785835,1.8072789
1111,1.0277953,0.0040077786,0.62701744,0.7870129,1.8093648
1112,1.0287554,0.0040203743,0.62671804,0.78704673,1.8093427
1113,1.0301685,0.0040375357,0.626415,0.7874382,1.8099782
1114,1.0314083,0.0040528304,0.6261253,0.7872863,1.8096161
1115,1.0328159,0.004069842,0.6258317,0.78711635,1.8092191
1116,1.0331311,0.0040757265,0.62555844,0.78617305,1.807397
1117,1.0333681,0.0040809624,0.62527186,0.7856634,1.8063729
1118,1.0326402,0.0040764306,0.62499714,0.7848846,1.8048527
1119,1.031724,0.0040700682,0.6247172,0.7842923,1.8036764
1120,1.0315835,0.004071557,0.6244278,0.7842049,1.8034338
1121,1.0307659,0.00406616,0.62414986,0.7842979,1.8035265
1122,1.0313069,0.004074682,0.62383866,0.7850294,1.8047945
1123,1.0311762,0.004076261,0.6235501,0.7855803,1.8057294
1124,1.0294831,0.004061667,0.62331635,0.7850337,1.804649
1125,1.0267161,0.004036108,0.62310535,0.7839555,1.8025929
1126,1.0240111,0.004011296,0.6228815,0.7827897,1.8003662
1127,1.0213099,0.003986515,0.6226583,0.78207403,1.7989738
1128,1.0191926,0.00396773,0.6224196,0.7814477,1.7977408
1129,1.0170712,0.003948933,0.6221779,0.7810578,1.7969424
1130,1.0156281,0.003937192,0.62190896,0.7813191,1.7973475
1131,1.0144461,0.003927997,0.62164646,0.781782,1.7981243
1132,1.0142119,0.003928387,0.6213731,0.7823859,1.7991632
1133,1.0131987,0.003920889,0.62110984,0.7824818,1.7992659
1134,1.0120143,0.0039115716,0.6208571,0.78223455,1.7987355
1135,1.0091641,0.0038853902,0.6206251,0.7814092,1.7971411
1136,1.0066551,0.0038628746,0.62036765,0.7811887,1.7966607
1137,1.0044664,0.0038436314,0.6201033,0.78116953,1.7965503
1138,1.0025142,0.003826991,0.6198151,0.781334,1.7967725
1139,1.0001757,0.0038063661,0.61953914,0.78057396,1.7952893
1140,0.99918497,0.0037992317,0.6192618,0.7798886,1.7939413
1141,0.9993924,0.0038043384,0.6189586,0.77991146,1.7938979
1142,1.0002109,0.003815635,0.6186474,0.7803909,1.7946991
1143,1.0020711,0.0038375696,0.61831415,0.7811808,1.7960665
1144,1.0029733,0.0038496514,0.61800814,0.7815709,1.7967
1145,1.0040184,0.00386331,0.6176874,0.7818259,1.7970818
1146,1.0032198,0.0038581046,0.6174094,0.7811871,1.7958188
1147,1.0033189,0.0038618282,0.6171361,0.78026,1.7940238
1148,1.0030919,0.0038621875,0.61687315,0.77893025,1.7914835
1149,1.0017407,0.0038512861,0.61661214,0.7777308,1.7891814
1150,1.0007582,0.0038440286,0.61635536,0.7767787,1.7873375
1151,0.99976265,0.0038368625,0.6160764,0.7762409,1.7862576
1152,1.000657,0.0038490393,0.61575305,0.7768899,1.7873701
1153,1.0023801,0.0038697273,0.61540747,0.77841145,1.7900904
1154,1.0040613,0.0038899353,0.6150678,0.78001744,1.7929635
1155,1.0042269,0.0038946338,0.61476356,0.7804713,1.7937146
1156,1.0044641,0.0039001019,0.61445403,0.78093964,1.7944901
1157,1.0025662,0.003883895,0.6141767,0.7803574,1.7933367
1158,0.9995352,0.003856052,0.61393005,0.77888507,1.7905409
1159,0.99704504,0.003833878,0.61365724,0.778216,1.7892252
1160,0.993474,0.0038006923,0.61340475,0.7770429,1.7869794
1161,0.9893336,0.0037617425,0.61315936,0.7757449,1.7845037
1162,0.98465097,0.0037172148,0.61292946,0.7742556,1.7816733
1163,0.98216337,0.00369512,0.61265135,0.7740841,1.7812747
1164,0.9792757,0.0036690717,0.6123685,0.7744018,1.781784
1165,0.97696286,0.0036489118,0.6120717,0.77509695,1.7829901
1166,0.97496676,0.0036319427,0.6117725,0.77598363,1.7845459
1167,0.97312605,0.003616626,0.6114634,0.7767907,1.7859478
1168,0.9705535,0.0035938625,0.61116725,0.77704364,1.7863276
1169,0.96660423,0.0035569374,0.6109105,0.7766425,1.7855073
1170,0.962536,0.0035186082,0.61067516,0.77587664,1.7840191
1171,0.9594185,0.0034899716,0.6104213,0.7754257,1.7831081
1172,0.95523775,0.0034504635,0.6101914,0.7743062,1.7809647
1173,0.95088875,0.0034089717,0.60999155,0.77262,1.7777766
1174,0.9471621,0.003374031,0.609759,0.7716286,1.7758662
1175,0.94538844,0.0033592342,0.609465,0.77182055,1.7761354
1176,0.9439868,0.0033481747,0.6091693,0.7718698,1.7761396
1177,0.94347394,0.0033461866,0.6088553,0.7722841,1.7768154
1178,0.9438843,0.003353659,0.6085184,0.7727944,1.7776651
1179,0.9447352,0.0033656335,0.6081719,0.773442,1.7787664
1180,0.94432175,0.003364859,0.6078359,0.77381057,1.7793524
1181,0.9432654,0.0033575504,0.6075103,0.77409685,1.7797906
1182,0.94143724,0.0033423898,0.60719824,0.7735505,1.7786937
1183,0.93878055,0.0033185624,0.6069243,0.772225,1.7761616
1184,0.9368204,0.0033019027,0.6066301,0.7712705,1.7743098
1185,0.93516374,0.0032884101,0.6063227,0.7705964,1.772972
1186,0.93478954,0.0032882,0.60596955,0.7708457,1.7733346
1187,0.9354147,0.0032981467,0.6056,0.7715686,1.7745657
1188,0.9355956,0.0033035316,0.60524243,0.77186465,1.7750108
1189,0.9358083,0.0033091677,0.60489154,0.7719076,1.7749876
1190,0.93510234,0.0033054196,0.6045604,0.7715222,1.7741779
1191,0.93354666,0.0032926823,0.6042784,0.7700728,1.7714078
1192,0.9326706,0.0032867917,0.6039914,0.76862866,1.7686409
1193,0.9317169,0.0032800583,0.6037111,0.76736844,1.7662132
1194,0.9312521,0.0032784182,0.6034103,0.76650333,1.7645142
1195,0.9306908,0.003276028,0.603088,0.7663414,1.7641189
1196,0.93138003,0.00328651,0.602729,0.7669101,1.7650738
1197,0.9331862,0.003308621,0.60232407,0.76875407,1.7683822
1198,0.9345352,0.0033261569,0.60191953,0.77093536,1.7723042
1199,0.93466777,0.0033310158,0.6015662,0.7718102,1.7738181
1200,0.9323313,0.003310771,0.6012542,0.771259,1.7727084
1201,0.9289546,0.0032797237,0.6009822,0.76963514,1.7696267
1202,0.9254175,0.0032469053,0.60072696,0.7679049,1.7663454
1203,0.9235064,0.0032304404,0.6004623,0.7667178,1.7640649
1204,0.92229676,0.0032209768,0.60019904,0.7657268,1.762146
1205,0.92127264,0.0032134715,0.5999255,0.7651592,1.7610092
1206,0.920511,0.0032086077,0.5996502,0.76496106,1.7605572
1207,0.92058027,0.00321225,0.5993552,0.76545644,1.7613885
1208,0.92096186,0.00321924,0.5990378,0.76653045,1.7632868
1209,0.9213713,0.00322661,0.5987103,0.7679541,1.7658256
1210,0.9205359,0.0032211088,0.59842503,0.7684877,1.7667247
1211,0.9195262,0.0032137856,0.59814763,0.7682731,1.7662424
1212,0.9186485,0.0032077823,0.59787023,0.76788443,1.7654372
1213,0.91833997,0.0032075122,0.5975887,0.76729393,1.7642571
1214,0.91774625,0.0032043736,0.5973089,0.766658,1.7629939
1215,0.91613615,0.0031909472,0.5970414,0.7655766,1.7609104
1216,0.9155196,0.0031876466,0.59675497,0.7645583,1.7589381
1217,0.91426903,0.0031780512,0.5964639,0.7636211,1.7571144
1218,0.91364026,0.0031748079,0.59615946,0.76318604,1.756218
1219,0.913607,0.0031780312,0.59580386,0.76393867,1.7575133
1220,0.9140879,0.0031864487,0.595443,0.7649003,1.7591928
1221,0.91328186,0.0031816761,0.59511423,0.7653341,1.7599001
1222,0.9118837,0.0031707438,0.59480935,0.7649074,1.7590191
1223,0.9097538,0.003152316,0.5945222,0.7640019,1.7572556
1224,0.90698034,0.0031275554,0.5942248,0.7627981,1.7549353
1225,0.90370965,0.003097932,0.5939165,0.76216006,1.7536607
1226,0.9009528,0.003073588,0.593594,0.76155907,1.7524494
1227,0.8994345,0.0030618089,0.5932536,0.7615378,1.7523094
1228,0.89811206,0.00305212,0.59290004,0.7619211,1.7529168
1229,0.8969376,0.0030436565,0.592572,0.7621193,1.7531863
1230,0.8959762,0.0030374085,0.5922353,0.76258516,1.7539502
1231,0.89424217,0.0030233029,0.59191185,0.76303875,1.7546923
1232,0.8926023,0.0030102485,0.5915775,0.76317096,1.7548337
1233,0.89064336,0.002994019,0.5912415,0.76316667,1.7547231
1234,0.88950795,0.0029863727,0.5908707,0.7634127,1.7550647
1235,0.8885044,0.0029800325,0.5905011,0.76379436,1.7556581
1236,0.88623,0.0029604686,0.59018314,0.76308906,1.7542565
1237,0.88394415,0.002940656,0.58987856,0.7617559,1.7516965
1238,0.88146627,0.0029186436,0.5896019,0.7596405,1.7476914
1239,0.87960434,0.0029029234,0.589312,0.7580812,1.7447088
1240,0.8779965,0.0028899221,0.5890043,0.75680083,1.7422357
1241,0.8773668,0.0028869412,0.58867264,0.75648427,1.7415497
1242,0.8775529,0.0028921943,0.5883335,0.7567481,1.7419407
1243,0.8781942,0.0029022538,0.5879688,0.75751084,1.7432528
1244,0.8798795,0.0029230213,0.58757734,0.75874126,1.7454222
1245,0.88123405,0.0029402792,0.5872061,0.75948876,1.7466971
1246,0.8819424,0.0029509417,0.58684826,0.75987846,1.7473103
1247,0.8826451,0.0029618586,0.5864592,0.76057327,1.7484801
1248,0.88216186,0.0029603601,0.58612585,0.7602397,1.7477604
1249,0.8806119,0.002947674,0.5858445,0.75896746,1.7453146
1250,0.8784176,0.002928783,0.5855393,0.75811195,1.7436341
1251,0.8755012,0.0029026954,0.58523166,0.7569011,1.7412928
1252,0.87202907,0.002871013,0.58492774,0.7556785,1.7389282
1253,0.86775625,0.0028312888,0.5846274,0.75470245,1.7370224
1254,0.8640595,0.0027973824,0.58432126,0.75379527,1.7352405
1255,0.8614707,0.0027749408,0.5839766,0.7537821,1.7351124
1256,0.8601464,0.0027653412,0.5836123,0.7540785,1.7355534
1257,0.85946476,0.0027626024,0.5832045,0.7549501,1.7370502
1258,0.858256,0.0027542503,0.58283097,0.75491196,1.7368658
1259,0.8577262,0.002753032,0.58242303,0.7553183,1.7374972
1260,0.8573576,0.002753512,0.5820064,0.7559995,1.7386333
1261,0.8567345,0.0027514496,0.5815895,0.7564231,1.7392899
1262,0.8554318,0.002742264,0.58120537,0.75598335,1.7383587
1263,0.8532281,0.002724019,0.58082616,0.7552532,1.7368939
1264,0.85050094,0.0027002094,0.58048004,0.75410104,1.7346532
1265,0.84799355,0.002678598,0.58013374,0.7529517,1.7324141
1266,0.84601355,0.0026623625,0.5797773,0.7522323,1.7309713
1267,0.8447248,0.002653147,0.5794101,0.75166273,1.7298025
1268,0.84383684,0.0026482295,0.5790139,0.7516266,1.7296174
1269,0.8431936,0.0026459587,0.5785977,0.7521931,1.7305452
1270,0.84267616,0.002645143,0.5781619,0.7532742,1.7324206
1271,0.8414404,0.002636891,0.5777513,0.7539486,1.7335436
1272,0.8397099,0.0026233618,0.57737374,0.753781,1.733117
1273,0.837469,0.0026045563,0.5770133,0.7531448,1.7318287
1274,0.8344486,0.0025776352,0.5766851,0.751698,1.7290446
1275,0.83150184,0.0025514953,0.5763523,0.75039977,1.7265313
1276,0.8285339,0.0025251217,0.57602173,0.748773,1.7234071
1277,0.82642907,0.002507708,0.57565826,0.74771214,1.721321
1278,0.82503164,0.002497783,0.5752533,0.7475193,1.7208385
1279,0.8251128,0.0025031343,0.57479936,0.74848205,1.7224921
1280,0.8255718,0.0025120245,0.5743694,0.74938697,1.7240394
1281,0.82631624,0.0025238416,0.57393205,0.75053054,1.7260243
1282,0.8267056,0.002531939,0.5735117,0.750906,1.7265855
1283,0.8264458,0.0025334493,0.57310086,0.7508859,1.7264198
1284,0.825289,0.0025256923,0.57271975,0.7499739,1.7246149
1285,0.82348806,0.0025114196,0.5723461,0.7488364,1.7223941
1286,0.8218404,0.0024988377,0.57195663,0.7481132,1.7209352
1287,0.8200295,0.0024845353,0.57157594,0.7471714,1.7190719
1288,0.8188846,0.0024770275,0.5711819,0.7466322,1.7179512
1289,0.81788903,0.0024711306,0.570776,0.7465401,1.717656
1290,0.81762123,0.0024728347,0.5703378,0.7471889,1.7187265
1291,0.81608844,0.0024614776,0.5699407,0.7471848,1.7185962
1292,0.81489867,0.0024538673,0.56951195,0.74724954,1.7185844
1293,0.81358296,0.0024447066,0.5691123,0.7471238,1.7182264
1294,0.81227446,0.0024357145,0.568703,0.7467636,1.7174321
1295,0.81048596,0.0024214801,0.5683379,0.7458179,1.715562
1296,0.8083949,0.0024041578,0.5679791,0.7450468,1.7140156
1297,0.80576557,0.0023812575,0.5676398,0.744256,1.7124361
1298,0.8041258,0.0023688206,0.5672437,0.74438685,1.7125541
1299,0.80275494,0.002359199,0.56683505,0.7441732,1.7120289
1300,0.8017435,0.0023531797,0.56642556,0.74392974,1.7114477
1301,0.80073637,0.0023472805,0.5660083,0.74376243,1.711005
1302,0.7995089,0.002338974,0.56561154,0.7431385,1.7097223
1303,0.79813445,0.0023293241,0.56520206,0.7425794,1.7085568
1304,0.7958953,0.0023107892,0.56481636,0.7415949,1.7066085
1305,0.793002,0.0022859846,0.56440353,0.74115765,1.7056695
1306,0.7904687,0.0022646836,0.5640003,0.7407401,1.7047676
1307,0.78802633,0.0022444054,0.5635858,0.7407968,1.704745
1308,0.7858263,0.0022266286,0.56316346,0.74123746,1.7054303
1309,0.7830266,0.0022027341,0.5627532,0.7418155,1.7063742
1310,0.7802923,0.0021796294,0.56232935,0.74213713,1.7068378
1311,0.77819955,0.0021631215,0.56188744,0.742362,1.7071177
1312,0.7765225,0.002151042,0.56141835,0.74292755,1.7080188
1313,0.7744161,0.0021343883,0.5609773,0.7427327,1.7075198
1314,0.7719073,0.002113417,0.5605656,0.7416838,1.7054493
1315,0.76901656,0.0020885293,0.5601636,0.74013877,1.7024583
1316,0.7662917,0.0020653303,0.55975866,0.73867905,1.6996216
1317,0.7640371,0.0020470757,0.5593295,0.73759,1.6974664
1318,0.7617165,0.002028012,0.5589153,0.73642695,1.6951725
1319,0.7606133,0.002021528,0.55846053,0.7359343,1.6941136
1320,0.7599564,0.0020196568,0.55799073,0.73549336,1.693146
1321,0.7604066,0.0020293423,0.55747235,0.7361471,1.6942035
1322,0.7608568,0.0020390605,0.55695075,0.73723143,1.6960564
1323,0.7615311,0.002050981,0.556433,0.738365,1.697998
1324,0.76160455,0.002056755,0.55592906,0.7391335,1.6992658
1325,0.76085466,0.002054308,0.55542386,0.739362,1.6995326
1326,0.7600207,0.0020510391,0.55491674,0.739277,1.6992167
1327,0.7575816,0.0020311538,0.5544662,0.7378987,1.6965213
1328,0.7539538,0.0019990036,0.5540535,0.73571545,1.6923401
1329,0.7501055,0.0019646522,0.55364025,0.73378414,1.6886208
1330,0.7468776,0.001936716,0.553206,0.73254323,1.6861732
1331,0.7445307,0.0019181904,0.5527116,0.7325005,1.6859403
1332,0.74280876,0.001906396,0.55216914,0.7335647,1.6877542
1333,0.7420565,0.0019045408,0.5516024,0.73550093,1.691172
1334,0.7411498,0.0019009035,0.5510594,0.73691213,1.6936123
1335,0.7398035,0.0018924489,0.5505586,0.73756367,1.6946547
1336,0.7377035,0.001876301,0.5500734,0.73693705,1.6933407
1337,0.73542076,0.0018579774,0.549623,0.73535,1.6902579
1338,0.73270035,0.0018347157,0.5492288,0.7327341,1.685278
1339,0.72907996,0.0018017694,0.548903,0.7290583,1.6783288
1340,0.7262542,0.0017770024,0.548554,0.7265388,1.6735079
1341,0.724646,0.0017650374,0.5481422,0.7258625,1.6721072
1342,0.72444683,0.0017681126,0.54763556,0.72714794,1.6743482
1343,0.72414494,0.0017705082,0.5470941,0.72917825,1.6779596
1344,0.7237283,0.0017717875,0.54654956,0.73106337,1.6812887
1345,0.7228894,0.0017689461,0.5459948,0.7328548,1.6844304
1346,0.7211925,0.001756831,0.5455094,0.7328499,1.684268
1347,0.718959,0.0017392609,0.5450329,0.73237795,1.6832451
1348,0.71631205,0.0017174671,0.5445653,0.73140574,1.6812968
1349,0.7129859,0.001688787,0.54410714,0.72978383,1.6781466
1350,0.709808,0.0016617174,0.54363626,0.72828585,1.6752155
1351,0.70752656,0.0016437642,0.5431501,0.7267714,1.6722449
1352,0.7057313,0.0016307322,0.54265803,0.72565895,1.6700159
1353,0.70561653,0.0016352002,0.5420965,0.7262093,1.6708623
1354,0.70618236,0.0016468759,0.5414948,0.7274263,1.6729316
1355,0.7068574,0.001659847,0.5408727,0.7290268,1.6756994
1356,0.7070116,0.0016673458,0.540277,0.729989,1.6772869
1357,0.70649135,0.001667796,0.5397118,0.730157,1.677413
1358,0.7047698,0.0016556729,0.5392025,0.7289718,1.67505
1359,0.70195925,0.0016321273,0.53874654,0.72650564,1.6703249
1360,0.699247,0.0016095263,0.5382944,0.7239338,1.6653955
1361,0.6966466,0.0015883417,0.5378124,0.72191125,1.6614696
1362,0.69355696,0.0015622376,0.5373332,0.7199967,1.6577456
1363,0.69161093,0.0015482351,0.5367874,0.71935457,1.6563766
1364,0.6901616,0.0015396175,0.5361998,0.7195409,1.6565455
1365,0.6894591,0.001538653,0.5355938,0.7205526,1.6582457
1366,0.6887417,0.0015376197,0.5349797,0.72160774,1.6600145
1367,0.6877912,0.0015342816,0.53436303,0.72246283,1.6614069
1368,0.68565905,0.0015183678,0.53382224,0.7221138,1.6605837
1369,0.6837805,0.0015050631,0.5332742,0.7221476,1.6604637
1370,0.68117136,0.0014843915,0.5327322,0.7217499,1.6595474
1371,0.6788878,0.0014671098,0.5321768,0.72109514,1.6581496
1372,0.6770773,0.001454355,0.5316418,0.7202745,1.6564498
1373,0.6758851,0.0014480755,0.5310775,0.71990806,1.655585
1374,0.67497116,0.0014441633,0.53055483,0.7189252,1.6535882
1375,0.673951,0.0014388395,0.5300671,0.7177313,1.6512089
1376,0.6728984,0.0014330044,0.529598,0.7163458,1.6484737
1377,0.6724418,0.0014335798,0.5290838,0.71627206,1.6481632
1378,0.67248964,0.0014398413,0.5285055,0.71732455,1.6499274
1379,0.672411,0.0014449335,0.5279177,0.7181533,1.651269
1380,0.6717747,0.0014445292,0.52732176,0.71872,1.6521205
1381,0.67041063,0.0014362204,0.5267886,0.7177722,1.6501831
1382,0.66859424,0.0014234445,0.52624977,0.71692395,1.6484332
1383,0.6660438,0.0014031857,0.52572525,0.715732,1.646048
1384,0.6631576,0.0013796682,0.5251908,0.7145449,1.6436695
1385,0.660192,0.001355486,0.5246434,0.71340656,1.641377
1386,0.6572683,0.0013317327,0.524095,0.71239966,1.6393259
1387,0.6544659,0.0013096269,0.52350324,0.71194124,1.6382804
1388,0.65161115,0.0012871177,0.5228994,0.71179754,1.6378174
1389,0.6490724,0.001267823,0.5222901,0.7121129,1.638204
1390,0.6463363,0.001246534,0.5216829,0.7127924,1.6392701
1391,0.6438622,0.0012272893,0.52113324,0.7127269,1.6389667
1392,0.6415737,0.0012095466,0.5206191,0.71209824,1.6376287
1393,0.6395393,0.0011944819,0.5200911,0.71158814,1.6365025
1394,0.63739127,0.0011779716,0.51959413,0.71047986,1.6342725
1395,0.6354528,0.0011637835,0.51907444,0.70957226,1.6324072
1396,0.6341916,0.0011564799,0.5185436,0.7088345,1.6308514
1397,0.633428,0.0011544023,0.5179877,0.708642,1.6303014
1398,0.6319832,0.0011453454,0.51744866,0.7082065,1.6293089
1399,0.63065964,0.0011375833,0.5169013,0.70804393,1.6288213
1400,0.6295567,0.0011321307,0.51634365,0.70789355,1.6283555
1401,0.6278257,0.0011202142,0.51580423,0.7070061,1.6265247
1402,0.6264964,0.0011124087,0.5152555,0.7063691,1.625158
1403,0.6253333,0.0011061416,0.5147191,0.7052328,1.6228635
1404,0.6245086,0.0011036313,0.5141455,0.70516217,1.6225415
1405,0.62370425,0.0011017728,0.513527,0.7059397,1.6237825
1406,0.6221844,0.0010927478,0.5129096,0.7064277,1.6244845
1407,0.6205922,0.0010828752,0.51230466,0.7068028,1.624978
1408,0.6187521,0.0010701498,0.51173717,0.7059923,1.6232814
1409,0.6166352,0.001054455,0.5111897,0.7048112,1.6209029
1410,0.6147458,0.001041273,0.5106185,0.70382226,1.6188735
1411,0.6125269,0.0010249409,0.51003283,0.70294553,1.6170475
1412,0.6103103,0.0010086971,0.5094406,0.70242584,1.6158807
1413,0.608505,0.0009969482,0.50881016,0.70296216,1.616667
1414,0.6072079,0.0009905889,0.508149,0.70377284,1.6179522
1415,0.6055652,0.0009805264,0.50751257,0.70425963,1.6186379
1416,0.60396004,0.00097077177,0.50688285,0.70449203,1.6188543
1417,0.601413,0.0009511429,0.5062987,0.70416063,1.6180385
1418,0.5981424,0.00092341594,0.5058008,0.70221895,1.6142634
1419,0.5948109,0.0008952508,0.5052858,0.7002495,1.6104289
1420,0.59181327,0.0008704509,0.5047682,0.6984964,1.606988
1421,0.58850574,0.0008432555,0.5041802,0.6974733,1.6048894
1422,0.5852332,0.00081640395,0.50359285,0.69650674,1.6028953
1423,0.582388,0.00079433434,0.50295454,0.6963879,1.6024652
1424,0.57992566,0.0007760742,0.50231826,0.69617295,1.6018544
1425,0.5776707,0.0007602147,0.5016492,0.6963411,1.6019437
1426,0.5758334,0.0007486564,0.50096774,0.69678587,1.6025404
1427,0.57422316,0.0007393147,0.5002917,0.69703704,1.6027771
1428,0.5728451,0.0007322058,0.4996245,0.69718826,1.6028272
1429,0.57158655,0.0007259509,0.49899146,0.69643533,1.6012105
1430,0.5701401,0.0007176774,0.4983724,0.6950685,1.5984584
1431,0.56876457,0.0007103653,0.49772802,0.6938368,1.5959462
1432,0.567762,0.0007067732,0.49708468,0.69297695,1.5941238
1433,0.56678337,0.0007036083,0.49642253,0.6927524,1.5934778
1434,0.56593704,0.00070187025,0.49575004,0.69276714,1.593272
1435,0.56503546,0.0006996857,0.49506688,0.6927306,1.5929677
1436,0.5644451,0.0007009121,0.49435386,0.6931554,1.5935084
1437,0.5636495,0.0007000105,0.4936484,0.69350725,1.593912
1438,0.5620114,0.0006901263,0.4929988,0.69246864,1.5917538
1439,0.5599216,0.00067563006,0.4923586,0.69099575,1.5887926
1440,0.5581159,0.00066435063,0.49168083,0.6898973,1.586513
1441,0.55620295,0.00065208203,0.49099472,0.6890186,1.5846441
1442,0.55384654,0.0006352996,0.49031657,0.6878709,1.5822803
1443,0.551919,0.00062299846,0.48961914,0.6873586,1.5810909
1444,0.55020964,0.00061303366,0.4889063,0.6868341,1.5798718
1445,0.5486539,0.00060459046,0.48819485,0.68693393,1.5798143
1446,0.5474641,0.00060032215,0.48743185,0.6878253,1.581208
1447,0.5461909,0.0005949984,0.4866911,0.68853265,1.5822594
1448,0.54482937,0.00058836106,0.48599327,0.6883739,1.5817174
1449,0.54325294,0.0005786382,0.48538914,0.6870501,1.5790445
1450,0.5419456,0.00057175226,0.48477033,0.685936,1.5767511
1451,0.540539,0.0005637302,0.48416603,0.6841608,1.5732334
1452,0.53947324,0.0005594863,0.4835246,0.68293744,1.5707259
1453,0.5380518,0.0005514216,0.48290965,0.68140614,1.5676537
1454,0.5367599,0.00054520584,0.48223934,0.68063647,1.5659847
1455,0.5354212,0.0005388814,0.48153305,0.680261,1.5650374
1456,0.53456885,0.00053830526,0.4807383,0.6812873,1.5666709
1457,0.5338278,0.0005391111,0.4799167,0.6822298,1.5681336
1458,0.53321034,0.0005412646,0.4790839,0.6827577,1.5688206
1459,0.532683,0.00054395606,0.47828743,0.6826857,1.5684063
1460,0.53141165,0.0005386891,0.47754276,0.6815966,1.5661249
1461,0.5300383,0.0005317647,0.47686183,0.67914724,1.5613369
1462,0.5282182,0.00052005606,0.47621262,0.67645556,1.5560975
1463,0.52695537,0.0005140661,0.47554874,0.67484105,1.5528512
1464,0.5256898,0.000508383,0.4748515,0.67408293,1.5511906
1465,0.5242372,0.00050111295,0.47412592,0.6743945,1.5515167
1466,0.52298295,0.00049665506,0.47331747,0.6761481,1.5545003
1467,0.5212968,0.00048763715,0.4725331,0.67763156,1.5569757
1468,0.51958615,0.00047858187,0.47172794,0.6792096,1.55961
1469,0.51758885,0.00046638784,0.47095007,0.68020934,1.5611734
1470,0.5151196,0.00044895368,0.47022423,0.6795589,1.5597111
1471,0.5122483,0.00042656466,0.46959183,0.6770636,1.5548712
1472,0.50902426,0.0004003611,0.46898818,0.6738286,1.54866
1473,0.5059192,0.0003750753,0.4684117,0.66983044,1.5410163
1474,0.50313276,0.00035305708,0.46782705,0.6667023,1.5349663
1475,0.5010042,0.0003381373,0.46719047,0.6648022,1.5311822
1476,0.49948287,0.00033051448,0.46643144,0.66560346,1.5324211
1477,0.498302,0.00032682213,0.4656198,0.6675315,1.5357378
1478,0.49735796,0.0003256304,0.46479493,0.6697296,1.5395336
1479,0.49655148,0.00032582134,0.46396935,0.67134905,1.5422376
1480,0.49543294,0.00032272155,0.46316078,0.67229944,1.5437026
1481,0.4941705,0.00031740853,0.46242964,0.6720698,1.543006
1482,0.49269083,0.00030921,0.46176982,0.6697434,1.538459
1483,0.49077088,0.00029560403,0.4612105,0.66561973,1.5305922
1484,0.489238,0.0002864826,0.46058974,0.6625248,1.5245917
1485,0.48821983,0.00028320367,0.45989946,0.6610362,1.5215585
1486,0.48711294,0.00027919715,0.45919323,0.6597681,1.518933
1487,0.4864325,0.00028028578,0.45840392,0.6606124,1.52023
1488,0.48623255,0.0002872256,0.45751,0.6634261,1.5251566
1489,0.4859025,0.00029217175,0.4566853,0.6650966,1.5279567
1490,0.48502398,0.00029182446,0.45584154,0.6663414,1.5299546
1491,0.48391128,0.00028864358,0.45504692,0.6664547,1.5298709
1492,0.48236114,0.000280743,0.45428684,0.6647485,1.5264372
1493,0.48080987,0.00027252434,0.45355743,0.66254413,1.5220871
1494,0.4793081,0.00026457946,0.45285016,0.6598118,1.5167512
1495,0.47805738,0.00025962776,0.4520946,0.65822047,1.5135121
1496,0.47707078,0.000257788,0.45129198,0.65773195,1.5123097
1497,0.4761897,0.00025743642,0.45044607,0.6585645,1.5135489
1498,0.47546583,0.00025877752,0.4495881,0.65980154,1.5155272
1499,0.47437215,0.00025625527,0.44874662,0.6607311,1.5169336
1500,0.47301644,0.0002506831,0.44794813,0.6604317,1.5160795
1501,0.47139153,0.00024176689,0.44721484,0.6585266,1.5122758
1502,0.46955934,0.0002299872,0.44656062,0.65536696,1.5061618
1503,0.4676318,0.00021706396,0.44592538,0.6519314,1.4995221
1504,0.46575227,0.0002049357,0.4452587,0.6496988,1.4951031
1505,0.46406415,0.00019530879,0.44453326,0.6489632,1.4934599
1506,0.46246684,0.00018722548,0.4437443,0.6485477,1.4923953
1507,0.46110174,0.00018207516,0.44289422,0.6492343,1.4933698
1508,0.46000928,0.00018011841,0.44199744,0.65069735,1.4957663
1509,0.45881152,0.00017767414,0.4410441,0.6530233,1.4997312
1510,0.4572798,0.00017126072,0.44015372,0.6530806,1.4995068
1511,0.4556082,0.00016257048,0.43935114,0.65115345,1.4956415
1512,0.45395982,0.00015423342,0.4385365,0.6492694,1.4918457
1513,0.45243576,0.00014678843,0.43775693,0.64700574,1.4873494
1514,0.45096034,0.00014021844,0.4369385,0.645414,1.4840854
1515,0.4496309,0.00013501506,0.4361294,0.6437065,1.4806049
1516,0.44849086,0.00013199756,0.4352911,0.6430874,1.4791416
1517,0.44749075,0.0001314021,0.43435055,0.6444572,1.4813473
1518,0.44643098,0.00012967814,0.43346316,0.64466465,1.4814037
1519,0.44542485,0.0001284954,0.43257532,0.64465696,1.4810561
1520,0.44425714,0.00012552104,0.43170503,0.644089,1.4796735
1521,0.443081,0.00012201625,0.43087935,0.6429485,1.4772413
1522,0.4416897,0.00011569219,0.43012047,0.64013785,1.4717264
1523,0.44034994,0.00011021212,0.42932874,0.637666,1.4668202
1524,0.43916696,0.0001067857,0.4284884,0.63614655,1.4636697
1525,0.4381651,0.000106271706,0.42753792,0.63663936,1.4642433
1526,0.43725407,0.00010693112,0.42656097,0.6378665,1.4661704
1527,0.43635488,0.000107556705,0.42559922,0.6390501,1.4680091
1528,0.43538493,0.00010717687,0.42466724,0.63987416,1.4691826
1529,0.43420005,0.00010407332,0.42379272,0.6395002,1.4681523
1530,0.43293032,9.927366e-05,0.42300296,0.63805646,1.4651664
1531,0.43157324,9.313011e-05,0.42226022,0.63561857,1.460347
1532,0.4303294,8.853621e-05,0.4214758,0.6341209,1.4572546
1533,0.42901748,8.354259e-05,0.42066324,0.63288516,1.4546409
1534,0.42774877,7.953475e-05,0.4197953,0.63197523,1.4526159
1535,0.4264644,7.538407e-05,0.418926,0.63078624,1.4500693
1536,0.42523292,7.19139e-05,0.41804153,0.6300128,1.4482905
1537,0.42422777,7.128346e-05,0.41709942,0.6296428,1.4472476
1538,0.42313862,6.946319e-05,0.4161923,0.6289487,1.4456116
1539,0.42212304,6.9421716e-05,0.41518086,0.6293468,1.4459716
1540,0.42096725,6.7742476e-05,0.414193,0.6297378,1.4463192
1541,0.41963407,6.380062e-05,0.41325402,0.6288011,1.4442226
1542,0.41830403,5.959991e-05,0.41234404,0.6275098,1.4414719
1543,0.41700545,5.52798e-05,0.41147748,0.62581736,1.4379883
1544,0.4158595,5.230801e-05,0.41062868,0.62404186,1.4343524
1545,0.41479498,5.079373e-05,0.40971562,0.6225921,1.4313017
1546,0.41378185,5.0373837e-05,0.40874445,0.6222615,1.4303175
1547,0.41284433,5.0214687e-05,0.40782285,0.6221207,1.4296933
1548,0.4119343,5.0173938e-05,0.4069169,0.6216642,1.4284873
1549,0.41095358,4.919733e-05,0.40603384,0.6203571,1.4257071
1550,0.41011125,4.9608523e-05,0.40515038,0.6188198,1.4224981
1551,0.40927866,5.0881914e-05,0.40419048,0.6189577,1.4223812
1552,0.40845284,5.2240135e-05,0.40322882,0.6190007,1.4220842
1553,0.40764564,5.3850432e-05,0.4022606,0.61870676,1.4211587
1554,0.40665808,5.2886175e-05,0.40136945,0.6172909,1.4181774
1555,0.4057113,5.2277406e-05,0.40048355,0.61622447,1.4158431
1556,0.40466574,5.1153962e-05,0.39955035,0.61539555,1.4139373
1557,0.40349486,4.9261525e-05,0.39856872,0.6149811,1.4127867
1558,0.40240848,4.755035e-05,0.39765343,0.61415505,1.4108946
1559,0.40130535,4.6365472e-05,0.3966688,0.61370486,1.4096795
1560,0.4001422,4.4210225e-05,0.39572117,0.6136018,1.4091179
1561,0.3989711,4.1178544e-05,0.39485326,0.61265236,1.4070057
1562,0.39776492,3.762472e-05,0.39400244,0.6109548,1.4035081
1563,0.39649114,3.355166e-05,0.39313596,0.60908836,1.3996906
1564,0.3952376,3.0095669e-05,0.39222804,0.60767937,1.3967124
1565,0.3940445,2.764415e-05,0.39128008,0.60690945,1.3949106
1566,0.39279866,2.4216723e-05,0.39037699,0.60579044,1.3924773
1567,0.39147207,2.0068303e-05,0.38946524,0.60497606,1.3906081
1568,0.39019465,1.6503935e-05,0.38854426,0.6047713,1.3898679
1569,0.38902095,1.3697301e-05,0.3876512,0.60498935,1.3899146
1570,0.38789263,1.1539426e-05,0.3867387,0.605286,1.3900975
1571,0.38684574,9.675014e-06,0.38587824,0.6049429,1.3891037
1572,0.3857609,7.764678e-06,0.38498443,0.6040182,1.387021
1573,0.38475537,6.3079383e-06,0.38412458,0.60254604,1.383935
1574,0.38378692,5.154651e-06,0.38327146,0.6012069,1.3810971
1575,0.38287792,4.820645e-06,0.38239586,0.60047007,1.3793701
1576,0.3820201,5.0537233e-06,0.38151473,0.6000073,1.3781458
1577,0.38115823,5.471992e-06,0.38061103,0.5994872,1.3768047
1578,0.3803102,6.35383e-06,0.37967482,0.6000164,1.3773911
1579,0.37945613,6.6590246e-06,0.37879023,0.5994632,1.3759902
1580,0.37861302,6.845422e-06,0.3779285,0.59783626,1.3726124
1581,0.3778176,6.9084913e-06,0.37712675,0.5952975,1.3675561
1582,0.37698656,6.8090562e-06,0.37630567,0.5928111,1.3625852
1583,0.3761225,6.661101e-06,0.3754564,0.59104854,1.358947
1584,0.3752277,7.133304e-06,0.37451437,0.5912001,1.3588418
1585,0.37428188,7.4700606e-06,0.3735349,0.5916218,1.3592246
1586,0.37328365,7.709634e-06,0.3725127,0.59257156,1.3605642
1587,0.37224743,7.714351e-06,0.371476,0.59289193,1.3607303
1588,0.3711992,7.3794345e-06,0.37046126,0.5923408,1.359289
1589,0.37019485,6.7897836e-06,0.36951587,0.5912613,1.3568944
1590,0.36920926,6.223641e-06,0.3685869,0.5892828,1.3528435
1591,0.36821863,5.48378e-06,0.36767024,0.5871402,1.3484923
1592,0.36716163,4.346232e-06,0.366727,0.58526474,1.3446237
1593,0.36613548,3.6219099e-06,0.3657733,0.58349663,1.3409429
1594,0.36505172,3.1964298e-06,0.3647321,0.5832791,1.3401189
1595,0.36390668,2.806007e-06,0.3636261,0.5835701,1.3402202
1596,0.36274648,2.4519136e-06,0.3625013,0.5842041,1.3409473
1597,0.3616234,1.825198e-06,0.3614409,0.58364046,1.3394752
1598,0.36058724,9.531796e-07,0.36049193,0.5818207,1.3357103
1599,0.35963166,2.9105652e-07,0.35960254,0.57974255,1.3314787
1600,0.35870427,8.124701e-09,0.35870346,0.5778247,1.3275325
1601,0.3577502,7.1535354e-08,0.35774305,0.57663965,1.3249229
1602,0.3567821,3.0119216e-07,0.35675198,0.57638866,1.3240432
1603,0.35585383,5.770625e-07,0.35579613,0.5764144,1.3236877
1604,0.3549705,8.5095326e-07,0.35488543,0.5759323,1.3223997
1605,0.3540752,9.744206e-07,0.35397774,0.57570446,1.3215779
1606,0.3532631,1.1564572e-06,0.35314748,0.57451195,1.3189878
1607,0.35248148,1.4213697e-06,0.35233936,0.5730524,1.315901
1608,0.35168204,1.7550625e-06,0.35150653,0.5716828,1.3129737
1609,0.35083473,1.9092465e-06,0.3506438,0.57062346,1.3106136
1610,0.3499389,1.8917034e-06,0.3497497,0.56976694,1.308623
1611,0.34894773,1.7598431e-06,0.34877175,0.5695894,1.307872
1612,0.34803382,1.9091642e-06,0.3478429,0.56782955,1.3042058
1613,0.34703174,2.0399307e-06,0.34682775,0.56661564,1.3015275
1614,0.34604606,2.0519944e-06,0.34584087,0.565497,1.2990202
1615,0.34507397,2.0125683e-06,0.3448727,0.5644187,1.2965888
1616,0.34403577,1.8132996e-06,0.34385446,0.5645455,1.296375
1617,0.34299585,1.4155132e-06,0.3428543,0.5648714,1.2965341
1618,0.34201935,1.0397605e-06,0.34191537,0.563971,1.2944477
1619,0.3410449,6.793762e-07,0.34097695,0.5627981,1.291854
1620,0.34016111,5.0884466e-07,0.34011024,0.5607575,1.2876745
1621,0.33928543,3.823979e-07,0.3392472,0.5589227,1.2838763
1622,0.33837563,2.7084016e-07,0.33834854,0.5577099,1.2812194
1623,0.33747438,2.0497531e-07,0.33745387,0.5566339,1.2788155
1624,0.33651906,1.8280672e-07,0.3365008,0.55605227,1.2773182
1625,0.3355293,1.8634049e-07,0.33551067,0.55558383,1.2760209
1626,0.33453736,1.8603187e-07,0.33451876,0.55624837,1.2768172
1627,0.33357564,2.4268667e-07,0.33355138,0.55641633,1.2766961
1628,0.33260491,3.976404e-07,0.33256516,0.5561846,1.2758275
1629,0.3317065,6.716361e-07,0.33163932,0.5547376,1.2727312
1630,0.33085862,1.1678626e-06,0.33074182,0.5523116,1.2678357
1631,0.33007154,1.7006508e-06,0.3299015,0.54967487,1.2625582
1632,0.32924518,2.126819e-06,0.3290325,0.547633,1.258367
1633,0.3283596,2.2905801e-06,0.32813054,0.5462956,1.2554698
1634,0.32735658,2.1102487e-06,0.32714555,0.54675907,1.2558904
1635,0.32632372,1.8614111e-06,0.32613757,0.5480073,1.2577459
1636,0.3253671,1.9061182e-06,0.32517648,0.54759973,1.2565533
1637,0.32443458,2.0733098e-06,0.32422724,0.54599816,1.2531649
1638,0.32350498,2.4215815e-06,0.32326284,0.5447266,1.2503803
1639,0.32253218,2.7654182e-06,0.32225564,0.54432327,1.2491823
1640,0.3215786,3.2358196e-06,0.321255,0.5439839,1.2481054
1641,0.3207134,3.883574e-06,0.32032505,0.54201466,1.2440406
1642,0.31989998,4.672352e-06,0.31943274,0.5397278,1.2393885
1643,0.31911308,5.5275555e-06,0.31856033,0.5378324,1.2354598
1644,0.31829143,6.0651114e-06,0.31768492,0.53706044,1.2336116
1645,0.3174201,6.698304e-06,0.31675026,0.5370876,1.233225
1646,0.31647763,7.184017e-06,0.3157592,0.53776634,1.2340238
1647,0.31552768,7.212402e-06,0.31480643,0.53788316,1.2337844
1648,0.31465822,7.4725044e-06,0.31391096,0.5358438,1.2295904
1649,0.31376573,7.910518e-06,0.3129747,0.5341221,1.2259703
1650,0.31294355,8.424984e-06,0.31210104,0.53194207,1.2215135
1651,0.31205484,8.625117e-06,0.31119233,0.5304562,1.2183256
1652,0.3110885,8.504669e-06,0.31023803,0.52928466,1.2157114
1653,0.31018606,8.651307e-06,0.30932093,0.5288285,1.2144259
1654,0.30928972,8.5523625e-06,0.3084345,0.5288041,1.2139409
1655,0.308404,8.703718e-06,0.30753362,0.52900475,1.2138668
1656,0.3076903,9.683822e-06,0.3067219,0.5280555,1.211697
1657,0.30712268,1.1035125e-05,0.30601916,0.52530557,1.2062289
1658,0.30650684,1.2261161e-05,0.30528072,0.52293605,1.2014414
1659,0.3057395,1.2218413e-05,0.30451766,0.52153087,1.1984305
1660,0.3049218,1.1418562e-05,0.30377996,0.5213561,1.1977017
1661,0.3039449,1.01872e-05,0.30292615,0.522307,1.19902
1662,0.3029037,8.7377775e-06,0.30202994,0.52220446,1.1983913
1663,0.3019676,7.697392e-06,0.30119786,0.52063763,1.1950805
1664,0.30103657,6.395591e-06,0.300397,0.51879925,1.1912712
1665,0.30010155,5.021282e-06,0.2995994,0.5167609,1.1870953
1666,0.2991101,3.7289788e-06,0.29873723,0.5151251,1.1836466
1667,0.29811767,2.7231085e-06,0.29784536,0.5145549,1.1821641
1668,0.2971005,2.178854e-06,0.29688263,0.51467794,1.1819541
1669,0.29604673,1.7536415e-06,0.29587138,0.5155205,1.1830608
1670,0.29502255,1.6500422e-06,0.29485753,0.5163893,1.184205
1671,0.2940716,1.835964e-06,0.29388803,0.51673603,1.1843865
1672,0.29324925,2.5490358e-06,0.29299435,0.51539314,1.181486
1673,0.29247573,3.4898494e-06,0.29212674,0.5128424,1.1763679
1674,0.29173705,4.6787964e-06,0.29126918,0.510164,1.1709936
1675,0.29105774,6.0426e-06,0.29045346,0.5075967,1.1658243
1676,0.2902604,6.699538e-06,0.28959045,0.5070201,1.1643254
1677,0.28946084,7.150029e-06,0.28874582,0.50658387,1.1630856
1678,0.28863084,7.455325e-06,0.2878853,0.5062859,1.1620878
1679,0.2877275,7.674753e-06,0.28696004,0.50665104,1.1623043
1680,0.28697515,8.80079e-06,0.28609505,0.505887,1.1604501
1681,0.28631783,1.0454124e-05,0.28527242,0.5041227,1.1567578
1682,0.28570288,1.2448038e-05,0.28445807,0.50196594,1.1523316
1683,0.2849924,1.4205327e-05,0.28357187,0.50097924,1.1500491
1684,0.28427166,1.5768332e-05,0.28269482,0.5004441,1.1485949
1685,0.28349724,1.6750138e-05,0.28182223,0.5002223,1.147718
1686,0.28261995,1.7275255e-05,0.28089243,0.50026023,1.147297
1687,0.28179106,1.7772021e-05,0.28001386,0.4988609,1.144242
1688,0.2810055,1.8234574e-05,0.27918205,0.49637812,1.1392014
1689,0.28016993,1.792853e-05,0.2783771,0.49426824,1.134852
1690,0.2793297,1.743305e-05,0.27758637,0.492382,1.1309165
1691,0.27846822,1.7145683e-05,0.27675366,0.4911,1.1280887
1692,0.2775612,1.6884087e-05,0.27587277,0.49128613,1.1279693
1693,0.2766588,1.6842232e-05,0.27497458,0.49166718,1.1281943
1694,0.27576622,1.6397806e-05,0.27412644,0.49158722,1.1275728
1695,0.2748791,1.6036563e-05,0.27327543,0.49064213,1.1253551
1696,0.27397653,1.5094969e-05,0.27246705,0.4888806,1.1216496
1697,0.27300078,1.3697852e-05,0.271631,0.48758745,1.1188039
1698,0.27203542,1.2165446e-05,0.2708189,0.48567462,1.1148287
1699,0.271044,1.0646759e-05,0.2699793,0.48425618,1.1117572
1700,0.27010515,9.253024e-06,0.26917985,0.4832079,1.1093733
1701,0.26913616,7.724868e-06,0.26836368,0.48260698,1.1078075
1702,0.26826242,6.5034424e-06,0.26761207,0.4816641,1.1056151
1703,0.2674615,5.870367e-06,0.26687446,0.4807282,1.1034461
1704,0.26667553,5.8754954e-06,0.26608798,0.48043022,1.1024497
1705,0.26593363,6.1134283e-06,0.2653223,0.47977617,1.100802
1706,0.26518914,6.3048697e-06,0.26455864,0.47933838,1.0995502
1707,0.26451048,6.9520343e-06,0.26381528,0.4777185,1.0961301
1708,0.2637317,7.4506875e-06,0.26298663,0.47622207,1.0929111
1709,0.26287585,7.5966013e-06,0.2621162,0.47522563,1.0906109
1710,0.26198164,7.234509e-06,0.26125818,0.47402084,1.0879301
1711,0.2610208,6.417542e-06,0.26037905,0.4740594,1.0875427
1712,0.2600549,5.510682e-06,0.2595038,0.47412,1.0871891
1713,0.25912574,4.7985536e-06,0.2586459,0.47366962,1.0858936
1714,0.25825605,4.434968e-06,0.25781256,0.47251794,1.0833122
1715,0.25751626,4.586684e-06,0.2570576,0.46997678,1.0781883
1716,0.25684327,5.004867e-06,0.25634277,0.46742737,1.0730394
1717,0.256293,6.0792117e-06,0.2556851,0.46592125,1.0698218
1718,0.2558437,7.663942e-06,0.2550773,0.46476176,1.067252
1719,0.25526357,8.957886e-06,0.25436777,0.46535572,1.0679058
1720,0.25467747,1.0564553e-05,0.253621,0.46641046,1.0693898
1721,0.25408468,1.1948032e-05,0.25288987,0.46663064,1.069327
1722,0.25340244,1.2748662e-05,0.2521276,0.4655878,1.0669472
1723,0.25270152,1.3134291e-05,0.2513881,0.46286452,1.061506
1724,0.25181648,1.2159625e-05,0.25060052,0.4607803,1.0572243
1725,0.25085762,1.0515691e-05,0.24980606,0.4593954,1.0542213
1726,0.24990638,8.668935e-06,0.24903949,0.4578058,1.0508316
1727,0.24886893,6.7220817e-06,0.24819672,0.45715046,1.0491487
1728,0.24782935,5.2097394e-06,0.24730837,0.45678475,1.0479915
1729,0.24695033,4.2221236e-06,0.24652812,0.4556295,1.045394
1730,0.2460857,3.795629e-06,0.24570614,0.45469376,1.0432044
1731,0.24527606,3.8035296e-06,0.24489571,0.45390317,1.0412828
1732,0.24446242,3.7382501e-06,0.24408859,0.4534594,1.0399868
1733,0.24368991,3.5072414e-06,0.24333918,0.45286533,1.0384213
1734,0.24292317,3.4645636e-06,0.24257672,0.4527674,1.0377634
1735,0.24225739,3.842162e-06,0.24187317,0.45118037,1.0343862
1736,0.24166554,4.712119e-06,0.24119434,0.44879514,1.0295447
1737,0.24098544,5.8611286e-06,0.24039933,0.44698367,1.0257397
1738,0.24021876,6.593586e-06,0.2395594,0.44661784,1.0245752
1739,0.23942646,7.128608e-06,0.2387136,0.44643933,1.0237455
1740,0.2386484,7.5411754e-06,0.23789428,0.4459914,1.0224181
1741,0.23789334,8.140069e-06,0.23707934,0.44572115,1.021417
1742,0.23721674,9.19609e-06,0.23629713,0.44396684,1.0177011
1743,0.23660396,9.983715e-06,0.23560558,0.4410322,1.0118359
1744,0.2360184,1.0601298e-05,0.23495828,0.43852672,1.0067493
1745,0.23537809,1.049222e-05,0.23432887,0.43674412,1.0029882
1746,0.2345764,9.208476e-06,0.23365556,0.4368294,1.0026631
1747,0.23363595,7.4641157e-06,0.23288953,0.43835655,1.0049608
1748,0.23277736,5.8108753e-06,0.23219627,0.43914506,1.0059032
1749,0.23197147,4.5261227e-06,0.23151886,0.43792662,1.0031788
1750,0.23120593,3.2077357e-06,0.23088515,0.43435788,0.99616605
1751,0.23048703,2.43398e-06,0.23024364,0.43078575,0.98911726
1752,0.22973062,1.8343087e-06,0.22954719,0.42813563,0.9837606
1753,0.2288784,1.363279e-06,0.22874206,0.4278755,0.982825
1754,0.2279828,8.0646396e-07,0.22790216,0.42987487,0.98603725
1755,0.22713174,4.4432042e-07,0.2270873,0.43186426,0.9891832
1756,0.22634594,3.1270002e-07,0.22631468,0.43210414,0.98910815
1757,0.22568746,2.7136775e-07,0.22566032,0.42927217,0.98346883
1758,0.22502795,1.6041099e-07,0.22501191,0.4263936,0.9777347
1759,0.22436763,1.207114e-07,0.22435556,0.42406887,0.9730051
1760,0.22367483,3.952593e-08,0.22367088,0.42305928,0.9706843
1761,0.22298102,1.601631e-08,0.22297943,0.42260143,0.96936834
1762,0.2222417,4.929612e-10,0.22224165,0.42256397,0.96881247
1763,0.22157334,9.2662766e-11,0.22157332,0.42158684,0.9665559
1764,0.22092202,3.5661458e-08,0.22091846,0.4203555,0.9638407
1765,0.2203229,1.5853061e-07,0.22030705,0.41915777,0.96118724
1766,0.21974626,2.7670325e-07,0.21971859,0.41802928,0.9586612
1767,0.21920037,4.8639333e-07,0.21915174,0.41622898,0.95489675
1768,0.21861579,6.9387204e-07,0.2185464,0.4152626,0.95264477
1769,0.2180483,9.047545e-07,0.21795782,0.41421333,0.950246
1770,0.21746348,1.0022404e-06,0.21736325,0.41370025,0.94883025
1771,0.21678725,9.1964097e-07,0.21669528,0.41368,0.94831043
1772,0.21612945,8.3622695e-07,0.21604583,0.41238263,0.94545746
1773,0.21544051,7.679148e-07,0.21536373,0.4109508,0.9423524
1774,0.21474373,6.036691e-07,0.21468337,0.4092497,0.9387546
1775,0.21404986,3.653967e-07,0.21401332,0.4084346,0.93678033
1776,0.213339,1.1402455e-07,0.2133276,0.4084764,0.936362
1777,0.21258345,9.742735e-09,0.21258248,0.40832427,0.9355836
1778,0.21187635,3.0969915e-08,0.21187325,0.40653306,0.9318137
1779,0.2111919,1.5165335e-07,0.21117672,0.40409565,0.926855
1780,0.21055484,4.1950736e-07,0.21051289,0.40230784,0.9231003
1781,0.20997314,7.028878e-07,0.20990285,0.4010475,0.9203268
1782,0.2093777,1.108036e-06,0.2092669,0.40112624,0.920012
1783,0.20878692,1.435439e-06,0.20864338,0.40186566,0.9209077
1784,0.20826314,1.7105758e-06,0.2080921,0.40224108,0.92113453
1785,0.20778282,1.7867901e-06,0.20760414,0.4004589,0.9174406
1786,0.20729621,1.5947363e-06,0.20713674,0.39874744,0.9138702
1787,0.20675829,1.133497e-06,0.20664494,0.39547762,0.9074401
1788,0.20618777,7.6559223e-07,0.20611121,0.39338908,0.90315723
1789,0.20566604,5.962821e-07,0.2056064,0.3921786,0.90049964
1790,0.20511766,4.0958716e-07,0.2050767,0.39213914,0.9000028
1791,0.20454215,3.5165684e-07,0.20450698,0.39271677,0.9006173
1792,0.20393476,4.0954902e-07,0.20389381,0.39343137,0.90146804
1793,0.20331714,5.156061e-07,0.20326558,0.39313492,0.90048397
1794,0.20270592,5.553336e-07,0.20265038,0.39132887,0.8967483
1795,0.20206845,5.614578e-07,0.2020123,0.38958287,0.8931073
1796,0.20148677,6.2775456e-07,0.20142399,0.38692963,0.8877841
1797,0.20089653,7.3991725e-07,0.20082253,0.38505372,0.8838636
1798,0.20030352,9.104613e-07,0.20021248,0.38460463,0.88255644
1799,0.1997415,1.1901584e-06,0.19962248,0.38499796,0.8827897
1800,0.19920552,1.4758169e-06,0.19905794,0.38525558,0.88277423
1801,0.19860719,1.304936e-06,0.1984767,0.38480917,0.88147074
1802,0.19802348,9.973534e-07,0.19792375,0.38289586,0.87750185
1803,0.19742812,6.073796e-07,0.19736739,0.38049436,0.8726385
1804,0.19681999,4.8164526e-07,0.19677183,0.37879604,0.86904997
1805,0.19632185,3.2457643e-07,0.19628939,0.3769403,0.86518306
1806,0.19583291,3.3046058e-07,0.19579986,0.37697914,0.86479986
1807,0.19535708,4.5176114e-07,0.1953119,0.37807935,0.8663612
1808,0.19488832,6.641346e-07,0.19482191,0.37884092,0.8672756
1809,0.1943918,9.712753e-07,0.19429468,0.378794,0.86670846
1810,0.19388404,1.1440557e-06,0.19376963,0.376235,0.8615915
1811,0.19339056,1.3961492e-06,0.19325095,0.37300637,0.8552354
1812,0.19289581,1.6262026e-06,0.1927332,0.36951166,0.8483592
1813,0.19242889,2.3963262e-06,0.19218926,0.36798096,0.8451002
1814,0.19206162,3.7976615e-06,0.19168185,0.3681574,0.8450177
1815,0.1917429,5.568129e-06,0.19118609,0.37020308,0.84836954
1816,0.19150458,7.734645e-06,0.19073112,0.37128156,0.8499109
1817,0.1912998,9.9165e-06,0.19030814,0.37109488,0.84914625
1818,0.19098772,1.0796354e-05,0.18990809,0.36876914,0.84447664
1819,0.19059418,1.0388894e-05,0.18955529,0.36457202,0.8363704
1820,0.19019997,1.0023682e-05,0.1891976,0.36146283,0.830232
1821,0.18980074,1.0148237e-05,0.18878591,0.36120507,0.829361
1822,0.18946835,1.1147279e-05,0.18835363,0.3626954,0.83169067
1823,0.18914871,1.1908713e-05,0.18795784,0.36419767,0.8339964
1824,0.18871412,1.2756856e-05,0.18743843,0.36470956,0.83448344
1825,0.18822284,1.3012312e-05,0.18692161,0.3632163,0.8313168
1826,0.18765807,1.2697742e-05,0.1863883,0.35932478,0.82376283
1827,0.18712047,1.2720054e-05,0.18584846,0.35619536,0.8175566
1828,0.18658265,1.2636011e-05,0.18531905,0.3543797,0.81377876
1829,0.18605697,1.2576755e-05,0.1847993,0.35466564,0.8139172
1830,0.1854469,1.208875e-05,0.18423803,0.35617602,0.81628764
1831,0.18488322,1.2488658e-05,0.18363436,0.35863298,0.8203387
1832,0.18434523,1.2879776e-05,0.18305725,0.3585779,0.81979024
1833,0.18381283,1.3112051e-05,0.18250163,0.35589662,0.81447715
1834,0.18315825,1.2186452e-05,0.1819396,0.35216266,0.80720466
1835,0.18250184,1.0686081e-05,0.18143323,0.3494375,0.80175126
1836,0.18195432,9.65991e-06,0.18098833,0.348565,0.79972446
1837,0.18141331,8.350066e-06,0.1805783,0.3498941,0.8017488
1838,0.18083335,6.9532916e-06,0.18013802,0.35126516,0.8038276
1839,0.1802597,5.4790357e-06,0.1797118,0.35072255,0.8024062
1840,0.17967562,3.831421e-06,0.17929249,0.34838176,0.7977158
1841,0.17916653,2.5761815e-06,0.17890891,0.34442732,0.7900499
1842,0.17868118,1.796923e-06,0.17850149,0.34190777,0.78500175
1843,0.17821851,1.7119013e-06,0.17804733,0.34220797,0.7851648
1844,0.17777239,2.1562137e-06,0.17755677,0.34405625,0.78817195
1845,0.17730285,2.7738004e-06,0.17702547,0.3450671,0.78959864
1846,0.17686099,3.9657575e-06,0.17646441,0.34467408,0.7884426
1847,0.17645316,5.3280155e-06,0.17592035,0.34273654,0.7844714
1848,0.17614222,6.986573e-06,0.17544356,0.3390141,0.77719015
1849,0.17587392,8.767491e-06,0.17499717,0.33714256,0.7733013
1850,0.17563687,1.0549834e-05,0.17458189,0.33737615,0.7733174
1851,0.17537989,1.2232585e-05,0.17415664,0.33859506,0.77513623
1852,0.17509456,1.2822938e-05,0.17381227,0.33838364,0.7743414
1853,0.17473368,1.2888012e-05,0.17344488,0.33674622,0.7709354
1854,0.17434026,1.2531982e-05,0.17308706,0.3342938,0.76601547
1855,0.17401707,1.2916916e-05,0.17272538,0.3322445,0.7618338
1856,0.17370126,1.3994494e-05,0.17230181,0.3315539,0.76014084
1857,0.17344087,1.5991363e-05,0.17184174,0.33223596,0.76097345
1858,0.1731929,1.7965524e-05,0.17139634,0.33208665,0.7602829
1859,0.17291182,2.0015335e-05,0.17091028,0.33098716,0.7578471
1860,0.1726853,2.2525128e-05,0.17043278,0.32880414,0.75340116
1861,0.17243922,2.4647155e-05,0.1699745,0.32708207,0.74981344
1862,0.1721551,2.6249754e-05,0.16953012,0.32585737,0.7471643
1863,0.17175849,2.6432996e-05,0.16911519,0.3259509,0.7469729
1864,0.17123495,2.4771001e-05,0.16875786,0.32642072,0.7474711
1865,0.17072524,2.3284612e-05,0.16839679,0.32689184,0.74793005
1866,0.17012878,2.1601272e-05,0.16796865,0.32609174,0.74604326
1867,0.16966613,2.0993384e-05,0.16756679,0.32342577,0.7407377
1868,0.16921833,2.1256103e-05,0.16709273,0.3209577,0.73577666
1869,0.16879597,2.1658932e-05,0.16663007,0.32013988,0.73385745
1870,0.16850731,2.3277711e-05,0.16617954,0.32030755,0.73374623
1871,0.16814132,2.4305386e-05,0.16571078,0.32110545,0.7348207
1872,0.16770408,2.442675e-05,0.1652614,0.3213,0.73479986
1873,0.167245,2.4086517e-05,0.16483635,0.31909162,0.7303811
1874,0.16676316,2.320013e-05,0.16444315,0.3162749,0.7248301
1875,0.16638465,2.3327919e-05,0.16405186,0.3143226,0.72085536
1876,0.16622211,2.4978797e-05,0.16372423,0.3134183,0.71881735
1877,0.1661142,2.6774707e-05,0.16343673,0.31324646,0.71813667
1878,0.16614005,2.964644e-05,0.1631754,0.3141987,0.7195042
1879,0.16609472,3.239994e-05,0.16285473,0.31515256,0.7208745
1880,0.16590242,3.4150384e-05,0.16248739,0.3146144,0.71953666
1881,0.16567975,3.6082984e-05,0.16207145,0.3124609,0.7152464
1882,0.16542426,3.7458e-05,0.16167846,0.30903053,0.7085623
1883,0.16514184,3.8516726e-05,0.16129017,0.30757946,0.7055352
1884,0.16479488,3.8887534e-05,0.16090612,0.30805963,0.7061096
1885,0.16446404,3.955496e-05,0.16050854,0.30896118,0.70744073
1886,0.16405448,4.0377156e-05,0.16001678,0.31076965,0.710398
1887,0.16363733,4.162323e-05,0.159475,0.31014097,0.7088705
1888,0.163096,4.1613424e-05,0.15893465,0.3074186,0.70349884
1889,0.16248879,4.0881507e-05,0.15840064,0.3043783,0.69749147
1890,0.16198629,4.0515137e-05,0.15793478,0.3022811,0.6931926
1891,0.16158478,4.0822455e-05,0.15750253,0.30215842,0.6925534
1892,0.16116637,4.0098505e-05,0.15715653,0.30348787,0.6946044
1893,0.16073097,3.864464e-05,0.1568665,0.30381292,0.6947878
1894,0.16011772,3.6007477e-05,0.15651697,0.3032605,0.69339454
1895,0.15935914,3.2120137e-05,0.15614712,0.30190918,0.69057393
1896,0.15866202,2.8807845e-05,0.15578124,0.29938358,0.685574
1897,0.15810814,2.6763451e-05,0.1554318,0.297099,0.6809913
1898,0.15768525,2.5794438e-05,0.1551058,0.29576355,0.6781654
1899,0.15742531,2.6381538e-05,0.15478715,0.29543817,0.6771871
1900,0.15740351,2.9210576e-05,0.15448245,0.29539979,0.67671996
1901,0.15754649,3.3630768e-05,0.15418342,0.2952628,0.6760426
1902,0.15787031,3.981856e-05,0.15388845,0.29431295,0.6738333
1903,0.1583236,4.7215963e-05,0.153602,0.29317132,0.6712222
1904,0.15865539,5.3629337e-05,0.15329246,0.29253638,0.6696031
1905,0.15879625,5.816947e-05,0.1529793,0.29190505,0.66811925
1906,0.15884097,6.202189e-05,0.15263878,0.2904994,0.6652474
1907,0.15882592,6.58744e-05,0.15223847,0.29058427,0.66515213
1908,0.1588317,7.00344e-05,0.15182826,0.29090887,0.6654555
1909,0.1586528,7.230717e-05,0.15142208,0.29089296,0.66509956
1910,0.15851994,7.4700954e-05,0.15104984,0.29016683,0.6634289
1911,0.15830246,7.58856e-05,0.15071389,0.28787315,0.658859
1912,0.15797862,7.593077e-05,0.15038554,0.2856928,0.654457
1913,0.15766636,7.603157e-05,0.1500632,0.28586102,0.65440965
1914,0.15701717,7.2499395e-05,0.14976723,0.2863267,0.6549476
1915,0.15630312,6.7998066e-05,0.14950332,0.28662664,0.655178
1916,0.15551195,6.2620886e-05,0.14924985,0.28590608,0.65354866
1917,0.15445498,5.4976652e-05,0.14895731,0.28271323,0.6473898
1918,0.15369862,5.032076e-05,0.14866655,0.2805488,0.64308167
1919,0.1532524,4.903692e-05,0.1483487,0.28048092,0.64264077
1920,0.1531435,5.127169e-05,0.14801633,0.28122526,0.6436943
1921,0.1532948,5.6415418e-05,0.14765327,0.2824467,0.64557976
1922,0.1533871,6.123649e-05,0.14726345,0.2827845,0.6458296
1923,0.15321706,6.356232e-05,0.14686082,0.2801178,0.6405965
1924,0.15302847,6.5670174e-05,0.14646146,0.2772896,0.6350289
1925,0.15282913,6.727772e-05,0.14610136,0.27602875,0.63238376
1926,0.1526849,6.9588925e-05,0.14572601,0.27666068,0.6332831
1927,0.15243058,7.068135e-05,0.14536244,0.27907318,0.63748205
1928,0.15216072,7.111447e-05,0.14504927,0.27910686,0.63726187
1929,0.15162237,6.9086156e-05,0.14471376,0.2770521,0.63319874
1930,0.15105185,6.674198e-05,0.14437765,0.27234653,0.6241512
1931,0.15048617,6.403841e-05,0.14408232,0.26948777,0.61846155
1932,0.15015294,6.343954e-05,0.14380898,0.27121228,0.6214033
1933,0.14979662,6.23008e-05,0.14356653,0.27373794,0.6257965
1934,0.14943817,6.116095e-05,0.14332208,0.276093,0.6297675
1935,0.14887352,5.8727e-05,0.14300083,0.2755844,0.6285159
1936,0.14849389,5.8628604e-05,0.14263102,0.27262583,0.622776
1937,0.14802507,5.82088e-05,0.14220418,0.26798657,0.6138828
1938,0.14772555,5.8422956e-05,0.14188325,0.26404443,0.6061729
1939,0.14772879,6.109664e-05,0.14161912,0.26459548,0.60694706
1940,0.14795497,6.536936e-05,0.14141804,0.26745242,0.61200535
1941,0.14820185,7.009777e-05,0.14119208,0.26965752,0.61577106
1942,0.1483832,7.480557e-05,0.14090264,0.26980284,0.61570966
1943,0.14846066,7.931696e-05,0.14052896,0.26748377,0.61115026
1944,0.14850487,8.415688e-05,0.14008918,0.26386285,0.6041403
1945,0.1489334,9.264584e-05,0.1396688,0.26228747,0.6008595
1946,0.14927018,9.964518e-05,0.13930565,0.26170927,0.59943
1947,0.14977278,0.000107802254,0.13899255,0.26276487,0.60105646
1948,0.14993218,0.00011215193,0.13871698,0.26299542,0.60116106
1949,0.14977674,0.00011352968,0.13842377,0.2634262,0.60164666
1950,0.14937726,0.000112575246,0.13811973,0.26212138,0.59889
1951,0.14863564,0.00010830939,0.1378047,0.26030546,0.595189
1952,0.14770856,0.00010242565,0.137466,0.2588432,0.59213144
1953,0.1466499,9.500398e-05,0.1371495,0.25790423,0.59006375
1954,0.14560449,8.7241504e-05,0.13688034,0.25736257,0.58874536
1955,0.1446689,8.0706355e-05,0.13659827,0.25738737,0.588479
1956,0.14388485,7.521287e-05,0.13636357,0.25643563,0.5863973
1957,0.14338237,7.207371e-05,0.136175,0.25467238,0.58279383
1958,0.14301357,6.973245e-05,0.13604032,0.25340402,0.5801733
1959,0.14295337,7.018238e-05,0.13593513,0.25411713,0.58123285
1960,0.1429753,7.1808296e-05,0.13579448,0.25511885,0.58283913
1961,0.14313827,7.628332e-05,0.13550994,0.25454244,0.5815357
1962,0.14329746,8.180969e-05,0.1351165,0.2516645,0.57595825
1963,0.14371192,9.062944e-05,0.13464898,0.24993864,0.57246554
1964,0.14432937,0.00010163394,0.13416597,0.25111783,0.57440656
1965,0.14464906,0.0001089054,0.13375852,0.25161225,0.5750665
1966,0.14466104,0.00011270335,0.13339071,0.2518657,0.5752723
1967,0.14443403,0.00011385889,0.13304815,0.2519223,0.5751004
1968,0.14366637,0.00010914158,0.13275221,0.24893697,0.5692628
1969,0.14289662,0.000103931685,0.13250345,0.24662574,0.5646258
1970,0.14235121,0.00010055341,0.13229586,0.24620233,0.5635174
1971,0.14191732,9.749384e-05,0.13216794,0.24777962,0.5661902
1972,0.1413396,9.338078e-05,0.13200152,0.2497921,0.5696655
1973,0.14064296,8.921388e-05,0.13172157,0.2490451,0.5680547
1974,0.13992846,8.507168e-05,0.1314213,0.24463631,0.5596258
1975,0.13944003,8.3009814e-05,0.13113905,0.24206962,0.55453974
1976,0.13932307,8.437027e-05,0.13088605,0.24057564,0.5514571
1977,0.13969758,9.0321584e-05,0.13066542,0.24165829,0.55322933
1978,0.14040986,9.962079e-05,0.13044778,0.24407373,0.5574415
1979,0.14144695,0.00011276252,0.13017069,0.2456658,0.56003296
1980,0.14231217,0.00012495439,0.12981673,0.24486546,0.5582227
1981,0.14284155,0.00013394472,0.12944707,0.2420636,0.55275524
1982,0.14303215,0.00013911111,0.12912104,0.23924151,0.54722214
1983,0.14312696,0.00014271386,0.12885559,0.23898083,0.5465001
1984,0.14285682,0.00014252203,0.12860462,0.24056141,0.5492482
1985,0.1421658,0.00013849209,0.12831658,0.24175365,0.55122167
1986,0.14101182,0.00012977794,0.12803403,0.23995323,0.54761994
1987,0.13962656,0.000118022064,0.12782435,0.23669603,0.5412797
1988,0.13848332,0.00010781989,0.12770133,0.23437406,0.53663737
1989,0.13776731,0.00010221071,0.12754625,0.23514529,0.53781974
1990,0.13727137,9.89384e-05,0.12737754,0.23654313,0.5401407
1991,0.13709162,9.9226454e-05,0.12716898,0.23734099,0.5413014
1992,0.13697764,0.000100653844,0.12691227,0.23546222,0.53750765
1993,0.1370634,0.00010471612,0.12659179,0.23367625,0.5339344
1994,0.13706617,0.00010828148,0.12623802,0.23226632,0.53105825
1995,0.13727254,0.00011371107,0.12590143,0.23210095,0.53051174
1996,0.1376733,0.00012094247,0.12557906,0.23314555,0.53219885
1997,0.13800882,0.00012751085,0.12525773,0.23377384,0.53311694
1998,0.13831632,0.00013399094,0.124917224,0.23352906,0.5323972
1999,0.13829604,0.00013670362,0.12462568,0.23106752,0.5275348
2000,0.13822432,0.0001387528,0.124349035,0.2293234,0.52397865
2001,0.13799696,0.00013862224,0.124134734,0.22929712,0.5236477
2002,0.13758528,0.00013611712,0.12397358,0.22900592,0.5228277
2003,0.13735949,0.00013498665,0.12386082,0.22938344,0.52323043
2004,0.13709056,0.00013388299,0.12370226,0.22837579,0.5210175
2005,0.13674898,0.00013254356,0.123494625,0.22852807,0.52105707
2006,0.13618544,0.00013006091,0.123179354,0.22821394,0.5202927
2007,0.13533448,0.000125132,0.12282127,0.22730255,0.5184334
2008,0.134443,0.00011977231,0.12246577,0.22426552,0.51253676
2009,0.13398127,0.00011840182,0.12214109,0.22284855,0.5096163
2010,0.13406453,0.00012154595,0.121909924,0.22374494,0.51107514
2011,0.13418713,0.00012504868,0.121682264,0.22598597,0.51501364
2012,0.13398653,0.00012553438,0.12143309,0.22677092,0.5161828
2013,0.13321729,0.00012040491,0.1211768,0.2242815,0.5113175
2014,0.13234924,0.000114075236,0.12094172,0.22173654,0.50633204
2015,0.13156782,0.000108434724,0.12072434,0.22131966,0.50540954
2016,0.13106991,0.00010509615,0.120560296,0.22168627,0.5059287
2017,0.13078178,0.00010378256,0.12040353,0.22110322,0.5046351
2018,0.1306859,0.00010456369,0.12022953,0.22079188,0.5038522
2019,0.13066825,0.00010603558,0.12006469,0.22026427,0.50265294
2020,0.1306752,0.000108058,0.1198694,0.21854596,0.4992019
2021,0.13086684,0.00011205884,0.11966095,0.21831521,0.49852154
2022,0.13133174,0.00011946298,0.11938545,0.21731953,0.49639007
2023,0.13215439,0.0001305222,0.11910217,0.21785614,0.4971123
2024,0.1328629,0.00014098067,0.11876483,0.21851887,0.49811867
2025,0.13340032,0.00015001118,0.1183992,0.21801059,0.49692005
2026,0.13388947,0.00015846736,0.11804274,0.2166064,0.49400392
2027,0.13388841,0.00016187433,0.11770097,0.21522497,0.49111152
2028,0.13396,0.0001654279,0.1174172,0.21504508,0.49050176
2029,0.13374853,0.00016572894,0.11717564,0.21538293,0.49086255
2030,0.13349131,0.00016503753,0.11698755,0.21599434,0.4917348
2031,0.1328852,0.00016097882,0.11678732,0.21630411,0.49202755
2032,0.13206734,0.0001548692,0.11658042,0.21424106,0.48789093
2033,0.13117507,0.00014808755,0.11636631,0.21262729,0.48463473
2034,0.13001765,0.00013832486,0.11618517,0.2108053,0.48104015
2035,0.12897697,0.00012970802,0.11600617,0.20989308,0.47921342
2036,0.12840912,0.00012553172,0.11585595,0.20978527,0.47884205
2037,0.12838843,0.0001274486,0.11564357,0.21090859,0.48073414
2038,0.12863576,0.0001324115,0.11539461,0.21044229,0.47961494
2039,0.12930644,0.00014221373,0.11508506,0.210361,0.4791971
2040,0.13005877,0.00015320252,0.11473851,0.21002905,0.47828472
2041,0.1306224,0.00016253628,0.114368774,0.20990239,0.4778102
2042,0.13092235,0.00016911965,0.11401038,0.20870604,0.47529522
2043,0.13100758,0.0001730532,0.11370226,0.20871748,0.47512305
2044,0.13046396,0.00016969917,0.11349404,0.20803118,0.47373897
2045,0.12967885,0.00016387683,0.11329117,0.20708539,0.4718518
2046,0.12910548,0.00015952897,0.113152586,0.20899546,0.4753512
2047,0.12822738,0.0001517034,0.11305705,0.20972565,0.47658458
2048,0.12716031,0.00014226988,0.112933315,0.20754723,0.47236446
2049,0.12624122,0.00013478867,0.112762354,0.20461115,0.46664065
2050,0.12565148,0.0001309171,0.112559766,0.20200491,0.46144447
2051,0.12553842,0.00013155931,0.112382494,0.20281097,0.4627819
2052,0.12575442,0.00013598223,0.1121562,0.20550735,0.46767572
2053,0.12593144,0.00014024772,0.11190667,0.2064371,0.46918502
2054,0.12605514,0.00014494483,0.11156065,0.20461558,0.46553686
2055,0.12581217,0.00014639802,0.11117237,0.20180407,0.46001115
2056,0.12568869,0.00014845116,0.11084357,0.19992709,0.45620322
2057,0.12582569,0.00015249324,0.11057636,0.19916788,0.4544735
2058,0.12632896,0.00015907834,0.11042112,0.20087819,0.45749822
2059,0.12658289,0.00016258948,0.110323936,0.20381728,0.46279922
2060,0.12658495,0.00016404741,0.11018021,0.20421107,0.46326044
2061,0.12617622,0.00016189745,0.10998648,0.20079829,0.45660025
2062,0.1253835,0.00015598457,0.10978504,0.19791083,0.45091614
2063,0.12463538,0.00015025694,0.109609686,0.19622517,0.44754264
2064,0.12403271,0.00014533331,0.10949938,0.19759557,0.4500742
2065,0.12375832,0.00014373678,0.10938465,0.19946358,0.45341742
2066,0.12376944,0.00014576873,0.109192565,0.19904587,0.45241398
2067,0.12420307,0.00015237735,0.10896534,0.19471096,0.44399107
2068,0.1251109,0.00016323195,0.1087877,0.1918861,0.43823037
2069,0.12649773,0.00017836165,0.10866157,0.19342455,0.44085875
2070,0.12807538,0.00019598285,0.108477086,0.19792436,0.44913587
2071,0.12859006,0.00020444578,0.10814549,0.19974656,0.45240834
2072,0.12842657,0.00020683435,0.10774314,0.19709434,0.44733858
2073,0.12755108,0.00020207406,0.10734367,0.19322737,0.43986335
2074,0.12674055,0.0001969156,0.10704899,0.19151884,0.4363996
2075,0.12593885,0.00019067437,0.10687141,0.1923702,0.4378855
2076,0.12523144,0.00018451097,0.10678035,0.19416538,0.4410972
2077,0.12425455,0.00017557338,0.10669721,0.19420165,0.44088846
2078,0.122981355,0.00016381961,0.1065994,0.19344221,0.4392045
2079,0.121524476,0.00015068502,0.106455974,0.1917446,0.43586826
2080,0.12009774,0.00013795987,0.106301755,0.19057967,0.43367618
2081,0.11920497,0.00013102523,0.106102444,0.19048877,0.43349594
2082,0.1189812,0.00013107435,0.10587376,0.19140105,0.43512115
2083,0.1190322,0.00013436032,0.10559616,0.19165772,0.43547073
2084,0.119281515,0.00013977132,0.10530438,0.19062777,0.4333603
2085,0.11980023,0.00014817424,0.10498281,0.18904924,0.43015406
2086,0.120632045,0.00015965058,0.104666986,0.18902141,0.42982954
2087,0.12123063,0.00016821396,0.10440924,0.19029315,0.4319617
2088,0.12147577,0.00017277103,0.10419867,0.18984376,0.43078503
2089,0.121177495,0.00017152798,0.1040247,0.18918547,0.42933518
2090,0.12064759,0.00016788633,0.103858955,0.18936989,0.42956543
2091,0.11976862,0.0001609255,0.10367607,0.18867522,0.42819384
2092,0.118794404,0.00015331837,0.10346257,0.1863206,0.42363816
2093,0.117947645,0.00014649647,0.103298,0.1832383,0.41759744
2094,0.11768835,0.00014497749,0.1031906,0.1842023,0.41931912
2095,0.11795143,0.00014880796,0.10307063,0.18534885,0.42128688
2096,0.11842316,0.00015535134,0.102888025,0.18604873,0.4223578
2097,0.11889304,0.0001628807,0.10260497,0.18540166,0.4208738
2098,0.11942656,0.00017166462,0.102260105,0.18277684,0.41561723
2099,0.11994416,0.0001796919,0.10197497,0.18113132,0.41220394
2100,0.12075511,0.00019010072,0.10174504,0.18215209,0.413958
2101,0.1212881,0.00019734199,0.1015539,0.18357182,0.41653386
2102,0.12142694,0.00020111015,0.10131592,0.18331993,0.41592377
2103,0.12114656,0.0002008182,0.10106474,0.18233307,0.41392165
2104,0.12073919,0.00019878731,0.10086046,0.18066919,0.41059625
2105,0.12026553,0.00019562047,0.10070348,0.18044102,0.41002765
2106,0.11992177,0.00019319044,0.10060273,0.18137413,0.4116493
2107,0.11948203,0.00018985919,0.10049611,0.18140854,0.41151464
2108,0.11875877,0.00018431063,0.1003277,0.1810327,0.41064176
2109,0.11775387,0.0001764927,0.1001046,0.17823577,0.40520242
2110,0.11715411,0.00017292699,0.099861406,0.17738461,0.40352884
2111,0.116939016,0.00017285057,0.09965396,0.17725836,0.40314686
2112,0.11677644,0.00017288505,0.09948793,0.17728147,0.40301633
2113,0.1170635,0.00017722117,0.099341385,0.17924081,0.40655443
2114,0.11744581,0.00018238534,0.099207275,0.18042329,0.40855336
2115,0.11748633,0.00018457817,0.09902851,0.17931426,0.4062131
2116,0.11726041,0.00018441665,0.09881875,0.17709395,0.4017437
2117,0.11700024,0.00018411527,0.09858871,0.17549671,0.3984445
2118,0.1167343,0.00018356167,0.09837814,0.17671816,0.40071902
2119,0.116203934,0.00018007282,0.09819665,0.17774835,0.40259984
2120,0.11543831,0.00017403274,0.09803504,0.17879698,0.40451247
2121,0.11423486,0.00016357405,0.09787745,0.17737773,0.40178147
2122,0.11330569,0.00015584168,0.09772152,0.17379317,0.3948525
2123,0.112996206,0.00015438742,0.09755746,0.17122066,0.38969702
2124,0.113223165,0.00015818424,0.09740474,0.17289026,0.39277154
2125,0.113891035,0.00016633721,0.097257316,0.17592832,0.3984103
2126,0.114535324,0.00017508602,0.09702672,0.1786413,0.4033155
2127,0.11490321,0.00018202208,0.096701,0.1774607,0.40095046
2128,0.11476065,0.00018433046,0.0963276,0.17262426,0.39154983
2129,0.114501745,0.00018503476,0.09599827,0.1702475,0.38674542
2130,0.11456342,0.00018808199,0.09575522,0.17120485,0.3884613
2131,0.11435153,0.00018764532,0.095587,0.1726326,0.39109844
2132,0.11443587,0.00018958046,0.09547782,0.17413454,0.3937836
2133,0.11409908,0.00018752491,0.095346585,0.17343165,0.39224032
2134,0.11324492,0.0001807365,0.09517127,0.17164034,0.38869023
2135,0.112166725,0.000171949,0.09497183,0.16858213,0.38268226
2136,0.11127223,0.00016516466,0.09475576,0.16749457,0.38046473
2137,0.110618554,0.00016083024,0.09453553,0.16767585,0.3806755
2138,0.11040479,0.0001604612,0.09435867,0.16914621,0.38330355
2139,0.11078879,0.00016564914,0.09422388,0.1706645,0.38594624
2140,0.11128043,0.00017238893,0.094041534,0.16892089,0.3823806
2141,0.11212435,0.00018302586,0.093821764,0.16715118,0.37864447
2142,0.113103144,0.0001950877,0.09359437,0.16534671,0.37473986
2143,0.11395739,0.00020568342,0.09338905,0.16552523,0.37484264
2144,0.11468885,0.00021464744,0.09322411,0.16753255,0.3786102
2145,0.114599586,0.00021587964,0.093011625,0.16972147,0.38276497
2146,0.11373863,0.0002102528,0.092713356,0.16863519,0.38067514
2147,0.11281586,0.0002042464,0.092391215,0.16618264,0.37588307
2148,0.1122133,0.00020053197,0.0921601,0.16352427,0.37066054
2149,0.11177051,0.00019747221,0.09202329,0.16294649,0.36947638
2150,0.11157771,0.000196179,0.09195981,0.16461053,0.3725713
2151,0.111681916,0.00019817725,0.09186419,0.165626,0.37424454
2152,0.11166413,0.00019981853,0.09168228,0.164967,0.37268135
2153,0.11127748,0.00019853277,0.091424204,0.16273305,0.3683062
2154,0.11059509,0.00019472156,0.09112293,0.1608311,0.36474356
2155,0.1099623,0.00019102514,0.090859786,0.16070212,0.3645701
2156,0.10990853,0.0001925514,0.09065339,0.16227904,0.3674919
2157,0.110016055,0.0001955021,0.09046584,0.16317217,0.3690188
2158,0.110136285,0.00019842193,0.09029409,0.16238691,0.36733824
2159,0.11012864,0.00019990616,0.090138026,0.16052167,0.36349708
2160,0.110013805,0.00020037754,0.08997605,0.15926744,0.36070675
2161,0.10989908,0.00020034885,0.089864194,0.15919375,0.3603174
2162,0.10971419,0.00019955574,0.08975861,0.16110595,0.36388883
2163,0.10905174,0.00019465877,0.08958586,0.16069071,0.3630694
2164,0.108216,0.00018810405,0.089405596,0.16040605,0.36255845
2165,0.1074425,0.00018241834,0.08920066,0.15803786,0.35794607
2166,0.107236974,0.00018202128,0.08903485,0.15669355,0.35523018
2167,0.10768209,0.00018751062,0.088931024,0.1570198,0.3557675
2168,0.10875828,0.00019908535,0.088849746,0.1568776,0.35531342
2169,0.1101637,0.00021407497,0.08875621,0.15741909,0.3560515
2170,0.111662924,0.00022996958,0.08866596,0.15843424,0.3576453
2171,0.11246177,0.00023973965,0.088487804,0.15764907,0.355954
2172,0.11253268,0.00024282922,0.08824976,0.15654604,0.353845
2173,0.11256209,0.0002459624,0.08796585,0.15574203,0.3523093
2174,0.112698466,0.00024995697,0.087702766,0.15695673,0.35456765
2175,0.112491205,0.00025038593,0.08745261,0.15833835,0.35705405
2176,0.11171594,0.00024487087,0.08722886,0.15737648,0.35506904
2177,0.11058955,0.00023528498,0.08706105,0.15457834,0.34949616
2178,0.10983167,0.00022847248,0.08698442,0.15367295,0.34744194
2179,0.10884839,0.00021926536,0.086921856,0.15633208,0.35235676
2180,0.10719347,0.00020413057,0.086780414,0.1579558,0.3553839
2181,0.10498751,0.00018397698,0.08658981,0.1574384,0.35447258
2182,0.102897525,0.00016536389,0.08636114,0.1557024,0.35120788
2183,0.10087222,0.00014757083,0.08611514,0.15306418,0.34608352
2184,0.09951414,0.00013607087,0.08590706,0.15344118,0.34674913
2185,0.098652616,0.00012902025,0.08575059,0.15433098,0.34834656
2186,0.09812751,0.00012492774,0.08563473,0.15416469,0.3478573
2187,0.09788674,0.00012379477,0.085507266,0.15272269,0.34487003
2188,0.098020375,0.00012656528,0.08536384,0.15169777,0.3426247
2189,0.09852874,0.00013266127,0.08526262,0.15168962,0.34241942
2190,0.09923837,0.00014097395,0.08514098,0.1523465,0.34356236
2191,0.10008844,0.00015078053,0.08501039,0.15260549,0.34398228
2192,0.100873426,0.00016030985,0.084842436,0.15139872,0.34161818
2193,0.10177325,0.00017157677,0.084615566,0.1483295,0.3355117
2194,0.10286394,0.00018438307,0.08442563,0.14763832,0.33399177
2195,0.10453661,0.00020223424,0.084313184,0.15012157,0.33861253
2196,0.10595971,0.00021798658,0.08416106,0.15103976,0.34009922
2197,0.10718324,0.00023219443,0.0839638,0.14958657,0.3370089
2198,0.10786786,0.00024111719,0.08375614,0.14860618,0.33488175
2199,0.10793762,0.0002437459,0.08356303,0.14773808,0.33303714
2200,0.10792925,0.0002451545,0.0834138,0.14825816,0.33394083
2201,0.107389525,0.00024122966,0.083266556,0.14857794,0.33449835
2202,0.10646129,0.00023324783,0.08313651,0.14839505,0.33407426
2203,0.105335325,0.00022347955,0.08298737,0.14614193,0.3296712
2204,0.10415046,0.00021292231,0.08285823,0.14385457,0.32512653
2205,0.10368589,0.00020893986,0.08279191,0.14596888,0.32920146
2206,0.10327171,0.00020547789,0.08272392,0.14774367,0.33249784
2207,0.102709986,0.0002009331,0.08261668,0.14654605,0.3300797
2208,0.10217391,0.00019724738,0.08244917,0.14383577,0.32469052
2209,0.101851866,0.00019593655,0.08225821,0.14306754,0.32307762
2210,0.10156946,0.00019491832,0.08207763,0.14492041,0.32669362
2211,0.10160196,0.00019709296,0.08189266,0.14691332,0.33040738
2212,0.101292394,0.00019602416,0.081689976,0.14592323,0.32842675
2213,0.100992866,0.0001948867,0.081504196,0.14472118,0.32601985
2214,0.10093378,0.00019588941,0.08134484,0.14365557,0.32382497
2215,0.10083363,0.00019618317,0.081215315,0.14330311,0.32296392
2216,0.1006939,0.00019618693,0.08107521,0.14467333,0.3254704
2217,0.10049785,0.00019598202,0.08089965,0.14628875,0.32846418
2218,0.09961216,0.00018961205,0.080650955,0.1448578,0.3256897
2219,0.09852312,0.00018149815,0.0803733,0.14128691,0.31867713
2220,0.097487785,0.00017289446,0.08019834,0.13944279,0.31500444
2221,0.09681701,0.00016680955,0.08013605,0.14071983,0.3175536
2222,0.096543245,0.00016405848,0.080137394,0.14216688,0.32032144
2223,0.096667014,0.00016511067,0.08015595,0.14253351,0.32090667
2224,0.09721487,0.00017106421,0.08010845,0.14245132,0.3205244
2225,0.09785951,0.00017879615,0.0799799,0.14169729,0.31879175
2226,0.098654695,0.00018927938,0.079726756,0.14050312,0.31633216
2227,0.09961031,0.0002015402,0.079456285,0.14090627,0.31707656
2228,0.100122355,0.00020927256,0.0791951,0.14173429,0.31868702
2229,0.100415014,0.00021493659,0.078921355,0.14085625,0.31689975
2230,0.1008628,0.00022153907,0.078708895,0.14083193,0.31670994
2231,0.10086217,0.00022325106,0.07853706,0.14027576,0.3154967
2232,0.10073592,0.00022302268,0.07843365,0.14102387,0.31681088
2233,0.10028841,0.00021936379,0.078352034,0.14155915,0.3177129
2234,0.09952357,0.00021266451,0.07825711,0.13975365,0.31408596
2235,0.09869229,0.00020559838,0.07813245,0.13846302,0.3115152
2236,0.097996004,0.00019988215,0.07800779,0.13916643,0.31299573
2237,0.097385265,0.00019554586,0.07783068,0.14004311,0.3147628
2238,0.097021595,0.0001945033,0.077571265,0.13848706,0.311795
2239,0.097156845,0.0001987201,0.077284835,0.13683514,0.30849856
2240,0.09765361,0.00020620135,0.077033475,0.13702528,0.30868852
2241,0.09793925,0.0002107877,0.07686049,0.13742813,0.30929902
2242,0.097969815,0.00021234737,0.07673508,0.13838345,0.3109789
2243,0.09774016,0.00021139302,0.07660086,0.13814166,0.31034052
2244,0.09702272,0.00020566888,0.07645583,0.13691552,0.30787823
2245,0.09642738,0.00020101844,0.076325536,0.13666213,0.30732265
2246,0.09606955,0.0001988743,0.07618212,0.13664995,0.307218
2247,0.095486596,0.0001946887,0.07601773,0.13527994,0.3044872
2248,0.09519173,0.00019287616,0.075904116,0.13436697,0.3026276
2249,0.09518322,0.00019406837,0.07577639,0.13458478,0.30291042
2250,0.09544285,0.00019754551,0.075688295,0.13525428,0.30405074
2251,0.09567534,0.00020079118,0.07559622,0.13534786,0.30404308
2252,0.096022636,0.00020569582,0.07545306,0.13436694,0.30189788
2253,0.09631603,0.00021031633,0.0752844,0.13337278,0.29973486
2254,0.09627326,0.00021172289,0.07510097,0.13346273,0.29982606
2255,0.09590629,0.00020983253,0.07492304,0.13365984,0.3002093
2256,0.095528156,0.00020774572,0.07475358,0.13390921,0.30065912
2257,0.09496236,0.0002042298,0.07453938,0.13223454,0.2973273
2258,0.09484923,0.00020464996,0.074384235,0.13157427,0.29595262
2259,0.0952795,0.00020960423,0.07431908,0.13277541,0.2981908
2260,0.095863946,0.00021581395,0.07428255,0.13396724,0.3002857
2261,0.095733404,0.0002154398,0.074189425,0.13250509,0.29727113
2262,0.09507479,0.0002099409,0.0740807,0.13067013,0.29363075
2263,0.09421034,0.00020295197,0.07391515,0.13033664,0.2931569
2264,0.09351235,0.00019728504,0.073783845,0.13283683,0.29810226
2265,0.09274419,0.00019173634,0.07357055,0.13374835,0.29976404
2266,0.09186569,0.00018523063,0.07334262,0.13065182,0.29369995
2267,0.091212526,0.00018029605,0.073182926,0.12869835,0.2897455
2268,0.09092672,0.00017788395,0.07313833,0.12928802,0.29087105
2269,0.091039196,0.0001789791,0.073141284,0.13143101,0.29489782
2270,0.09105624,0.00017958565,0.073097676,0.13322379,0.29811743
2271,0.09066086,0.00017697329,0.072963536,0.13213538,0.29598656
2272,0.08990658,0.00017114021,0.07279256,0.12907995,0.29009935
2273,0.08946392,0.000168161,0.07264782,0.128248,0.28847784
2274,0.089306764,0.00016770953,0.07253581,0.12902799,0.2899582
2275,0.089528084,0.00017115542,0.07241254,0.13061304,0.29287824
2276,0.08960005,0.00017328223,0.072271824,0.13084583,0.29315212
2277,0.08963123,0.00017501505,0.07212973,0.12848023,0.28840053
2278,0.089947805,0.00017929981,0.072017826,0.12652835,0.28429067
2279,0.09013585,0.00018130669,0.07200518,0.12801912,0.2870506
2280,0.090349905,0.00018407119,0.071942784,0.13162833,0.29381716
2281,0.09015937,0.00018412698,0.07174668,0.1308297,0.29227972
2282,0.089605175,0.00018179217,0.07142596,0.12529713,0.28155878
2283,0.089197606,0.00018048738,0.07114887,0.121976115,0.2747953
2284,0.089553885,0.00018511586,0.0710423,0.12508626,0.281039
2285,0.090094574,0.00019102721,0.07099185,0.1282767,0.28712928
2286,0.09083356,0.00019891465,0.0709421,0.12955734,0.28937492
2287,0.09134613,0.00020489645,0.07085648,0.12877423,0.28763267
2288,0.09161076,0.00020896054,0.070714705,0.1259322,0.28187668
2289,0.091376334,0.00020797817,0.070578516,0.12403273,0.2780856
2290,0.09100227,0.00020550693,0.07045157,0.1251433,0.2803884
2291,0.090674765,0.00020336697,0.07033807,0.12750638,0.28501853
2292,0.08993981,0.00019741274,0.070198536,0.12698968,0.28405184
2293,0.08885357,0.00018848438,0.07000513,0.12386677,0.27803478
2294,0.08853467,0.00018674867,0.0698598,0.12182894,0.2739729
2295,0.08883254,0.00019019318,0.06981322,0.123773016,0.27774554
2296,0.08961682,0.00019801366,0.06981546,0.12800713,0.2856787
2297,0.089921355,0.00020221982,0.06969937,0.12849508,0.28642052
2298,0.089781515,0.00020337505,0.06944401,0.124180816,0.2780276
2299,0.08912003,0.00019922077,0.06919795,0.12022828,0.27015752
2300,0.08897695,0.000199156,0.069061354,0.12186377,0.27360266
2301,0.08842991,0.00019446007,0.068983905,0.1253717,0.28053448
2302,0.08773768,0.00018851426,0.06888626,0.12711465,0.28377876
2303,0.08682094,0.00018111854,0.06870908,0.12435418,0.2785083
2304,0.08591558,0.00017395215,0.06852037,0.1201437,0.27018836
2305,0.08570161,0.00017264689,0.06843692,0.12091382,0.2715538
2306,0.08582139,0.00017468048,0.06835334,0.12354971,0.27650613
2307,0.08577935,0.00017518304,0.06826104,0.124614514,0.2783302
2308,0.08523809,0.00017105212,0.06813288,0.12449373,0.27800238
2309,0.08460182,0.0001664364,0.06795818,0.122245066,0.2736212
2310,0.08384418,0.00016014764,0.067829415,0.1215053,0.27220953
2311,0.08335682,0.00015666796,0.06769002,0.12041061,0.2700325
2312,0.0831,0.00015529117,0.06757088,0.11912607,0.26742202
2313,0.08320017,0.0001572224,0.067477934,0.11883482,0.26675296
2314,0.08381194,0.00016409512,0.06740242,0.11950182,0.26790732
2315,0.08496215,0.00017608474,0.06735368,0.12109197,0.27079007
2316,0.08650776,0.00019201046,0.06730671,0.12261606,0.27342916
2317,0.08746001,0.00020285007,0.067175,0.121706486,0.27147612
2318,0.08749977,0.000205065,0.06699327,0.11838127,0.26495934
2319,0.08753383,0.00020734042,0.06679979,0.11687877,0.26196745
2320,0.0876073,0.0002095516,0.06665214,0.118964486,0.26614872
2321,0.087433025,0.00020886103,0.066546924,0.12153382,0.2710959
2322,0.08713108,0.00020656869,0.066474214,0.12205003,0.27204788
2323,0.0864101,0.00020089804,0.06632029,0.11926198,0.26669392
2324,0.08587478,0.00019678097,0.06619668,0.117347755,0.2628351
2325,0.085060954,0.0001901262,0.06604833,0.116889626,0.26184905
2326,0.08469005,0.00018751675,0.065938376,0.118443035,0.26480487
2327,0.084389895,0.00018562183,0.06582771,0.12063912,0.26897207
2328,0.083707914,0.00018038209,0.06566971,0.12020359,0.26811537
2329,0.08272011,0.0001726508,0.06545503,0.117674395,0.26319575
2330,0.08191834,0.00016627034,0.0652913,0.11577757,0.25942194
2331,0.08136564,0.00016161242,0.0652044,0.11654928,0.26094988
2332,0.08110525,0.00015934231,0.06517102,0.11850593,0.26469892
2333,0.08076066,0.00015651282,0.06510937,0.118119024,0.2638909
2334,0.08069112,0.00015668363,0.06502276,0.11670117,0.26105112
2335,0.08083695,0.00015883222,0.06495373,0.11600964,0.25959614
2336,0.08108339,0.00016240028,0.064843364,0.11507788,0.25770053
2337,0.08173539,0.00016984905,0.06475048,0.11639894,0.26022837
2338,0.08237036,0.00017755658,0.064614706,0.117055684,0.26146087
2339,0.08300911,0.00018583222,0.064425886,0.11610185,0.25955215
2340,0.08362167,0.00019369365,0.06425231,0.11473162,0.2567738
2341,0.084402494,0.00020271385,0.06413111,0.11635292,0.25978726
2342,0.0849074,0.0002087749,0.06402991,0.11726673,0.26139033
2343,0.08446102,0.00020578687,0.06388233,0.11471791,0.25635812
2344,0.08398801,0.00020247503,0.06374051,0.11307549,0.25300306
2345,0.08335059,0.00019659706,0.063690886,0.11418392,0.25519782
2346,0.082571775,0.00018904124,0.06366765,0.11719066,0.2609405
2347,0.08155769,0.00017966754,0.06359094,0.11748965,0.26142058
2348,0.08059302,0.00017123614,0.0634694,0.11498213,0.25660086
2349,0.079767965,0.00016461703,0.063306265,0.11150861,0.24969056
2350,0.07945716,0.00016267879,0.063189276,0.11240574,0.25136977
2351,0.07921139,0.00016136057,0.063075334,0.11477455,0.25597504
2352,0.078862876,0.00015899152,0.062963724,0.11503418,0.2564867
2353,0.07843056,0.00015613201,0.062817365,0.11278315,0.25220162
2354,0.07819875,0.00015507065,0.06269169,0.1116589,0.24999014
2355,0.07851093,0.00015908247,0.062602684,0.112190284,0.25094575
2356,0.07899014,0.00016464991,0.062525146,0.112956785,0.25232834
2357,0.079542175,0.00017102445,0.06243973,0.112719975,0.25176138
2358,0.07992649,0.0001758096,0.062345535,0.1122042,0.25070158
2359,0.08028605,0.00018086834,0.062199213,0.11146923,0.24918328
2360,0.08063311,0.00018584562,0.062048547,0.111072496,0.248261
2361,0.081287384,0.00019335658,0.061951727,0.11288339,0.25159252
2362,0.08173598,0.00019860583,0.0618754,0.11529486,0.25596872
2363,0.0812567,0.00019514431,0.061742276,0.112404436,0.25044936
2364,0.08076942,0.00019129792,0.061639626,0.10947581,0.24468838
2365,0.08044554,0.00018867469,0.061578076,0.108847685,0.24341033
2366,0.080065444,0.00018514221,0.06155122,0.11103873,0.24773523
2367,0.07974136,0.00018225898,0.061515458,0.114056356,0.2534063
2368,0.079334356,0.00017951617,0.06138274,0.112783015,0.25096488
2369,0.078475595,0.00017287525,0.061188072,0.109866925,0.24539576
2370,0.07767478,0.0001670402,0.060970753,0.10712266,0.23990428
2371,0.07739726,0.00016534932,0.060862325,0.109253936,0.24400914
2372,0.077133834,0.00016352106,0.060781725,0.1120416,0.24925724
2373,0.0768556,0.00016178258,0.06067734,0.11288074,0.25075075
2374,0.07635257,0.00015824121,0.060528446,0.111218475,0.24749322
2375,0.075670876,0.00015302957,0.06036792,0.108111516,0.2413255
2376,0.075154625,0.00014889559,0.060265064,0.10700439,0.23900835
2377,0.075080276,0.00014832229,0.060248047,0.10912628,0.24318942
2378,0.075105846,0.00014896068,0.06020978,0.111394614,0.2475404
2379,0.07461136,0.00014526506,0.06008485,0.10942884,0.24389505
2380,0.07405737,0.00014111589,0.05994578,0.10547932,0.23624209
2381,0.07425167,0.00014364782,0.059886884,0.10540726,0.23605451
2382,0.07520683,0.00015381363,0.05982547,0.10656489,0.2381772
2383,0.07661461,0.00016844054,0.059770554,0.10889299,0.2424088
2384,0.07787012,0.00018209407,0.059660714,0.10771687,0.23987624
2385,0.07899359,0.00019465877,0.059527714,0.10690809,0.23805451
2386,0.07979931,0.00020408459,0.059390847,0.106528096,0.23715936
2387,0.079846896,0.00020558854,0.05928804,0.10752077,0.23910898
2388,0.079211436,0.000199808,0.059230637,0.10921141,0.24236128
2389,0.07813491,0.00018968717,0.059166193,0.107557505,0.23921752
2390,0.07702706,0.00017925072,0.059101988,0.10419426,0.23269673
2391,0.07631618,0.00017233571,0.059082605,0.102875926,0.23005618
2392,0.07608013,0.0001696487,0.05911526,0.10509736,0.23430991
2393,0.0761842,0.00017113594,0.059070602,0.10758054,0.23888317
2394,0.076232985,0.00017329479,0.058903504,0.1070355,0.23774166
2395,0.07602541,0.00017357265,0.058668144,0.1044272,0.23258993
2396,0.07596497,0.00017480734,0.05848424,0.10343249,0.23044194
2397,0.075894944,0.0001753531,0.058359634,0.1047831,0.23299544
2398,0.075687155,0.00017388849,0.05829831,0.1081616,0.23943159
2399,0.075002104,0.00016750234,0.058251873,0.10937564,0.241675
2400,0.073667124,0.0001555531,0.05811181,0.10464865,0.2327362
2401,0.0723653,0.00014381789,0.057983514,0.099827155,0.22310363
2402,0.07202621,0.00014043061,0.057983145,0.10132461,0.22614338
2403,0.072156906,0.00014152509,0.058004394,0.10480016,0.23285997
2404,0.072251394,0.0001432584,0.057925556,0.10605778,0.23516174
2405,0.07229277,0.00014523847,0.05776892,0.103935845,0.2310892
2406,0.07238467,0.00014792185,0.05759248,0.10084619,0.22495861
2407,0.07259789,0.00015100786,0.057497106,0.10063959,0.22447975
2408,0.07298695,0.00015500051,0.0574869,0.10315532,0.2293475
2409,0.07354074,0.00016070744,0.057469994,0.10476634,0.23228066
2410,0.07348712,0.00016126934,0.05736018,0.10181918,0.22650263
2411,0.07335295,0.00016112177,0.05724077,0.09954224,0.22185129
2412,0.073742226,0.00016506587,0.057235643,0.10182711,0.22620237
2413,0.0739507,0.00016710529,0.05724017,0.102830045,0.22802082
2414,0.07379972,0.0001656618,0.057233542,0.103124365,0.22856566
2415,0.07323127,0.00016105671,0.057125602,0.10100711,0.22450356
2416,0.07278433,0.00015734574,0.05704975,0.10102937,0.22454071
2417,0.07251988,0.00015532311,0.056987576,0.10231867,0.22700089
2418,0.071970865,0.0001509793,0.056872934,0.10174143,0.22590336
2419,0.07149932,0.00014736853,0.056762468,0.101370156,0.22517084
2420,0.07140042,0.00014760668,0.056639753,0.10122421,0.2248039
2421,0.07131506,0.0001481503,0.056500025,0.10164874,0.22550473
2422,0.07108343,0.00014755092,0.056328334,0.1018443,0.2258646
2423,0.070478715,0.00014379466,0.056099247,0.09989447,0.22211042
2424,0.06991621,0.00013980479,0.05593573,0.100631855,0.22359502
2425,0.06935248,0.0001353997,0.055812508,0.10145289,0.22521794
2426,0.06855047,0.0001280239,0.05574808,0.101312846,0.22499993
2427,0.06798993,0.00012233644,0.05575629,0.100659385,0.2237688
2428,0.06750038,0.00011749265,0.055751115,0.098945715,0.220356
2429,0.0675732,0.00011804084,0.055769116,0.099852555,0.22191136
2430,0.06784006,0.00012092871,0.055747192,0.100966394,0.2239252
2431,0.06792843,0.00012312255,0.05561618,0.09967279,0.22145735
2432,0.06828054,0.00012862314,0.055418223,0.09922607,0.22064067
2433,0.068733916,0.00013489733,0.055244185,0.09909202,0.22037178
2434,0.069156654,0.00014050055,0.055106603,0.09962905,0.22134882
2435,0.0696996,0.00014728388,0.05497121,0.099058665,0.22010727
2436,0.07014712,0.00015224346,0.05492277,0.09873222,0.21932252
2437,0.07052322,0.0001556914,0.054954074,0.099932,0.22152154
2438,0.070690766,0.00015703075,0.05498769,0.100893214,0.22319019
2439,0.07064172,0.00015680527,0.05496119,0.10080542,0.22301742
2440,0.070233434,0.00015400366,0.054833066,0.09776192,0.21729514
2441,0.06987855,0.00015190204,0.054688342,0.095216684,0.2123798
2442,0.07005135,0.00015465157,0.054586194,0.09523133,0.21235533
2443,0.070832916,0.00016274532,0.05455838,0.09782641,0.21730494
2444,0.07141481,0.0001687145,0.05454336,0.100066885,0.22140773
2445,0.07157999,0.00017121626,0.054458365,0.09883971,0.21890192
2446,0.07143746,0.000170445,0.054392964,0.09838518,0.21788828
2447,0.0710291,0.00016660946,0.054368153,0.09781621,0.2166407
2448,0.070329785,0.00016017292,0.054312497,0.09708185,0.21514194
2449,0.06923597,0.00014993052,0.05424292,0.097209446,0.21546748
2450,0.06816587,0.00014032715,0.05413316,0.09720919,0.21554297
2451,0.06736945,0.00013315844,0.05405361,0.09780407,0.21670735
2452,0.06687562,0.0001293478,0.053940844,0.097236425,0.21557957
2453,0.066549875,0.00012653744,0.05389613,0.096799195,0.21466374
2454,0.066535756,0.00012674773,0.05386098,0.096679546,0.21429689
2455,0.06642995,0.00012642115,0.053787835,0.09624672,0.21335754
2456,0.066264786,0.00012579797,0.053684987,0.096468866,0.21382895
2457,0.065979846,0.0001244462,0.053535223,0.09482709,0.21075357
2458,0.06610493,0.00012633839,0.053471092,0.09636612,0.21379548
2459,0.06639396,0.00012990258,0.053403698,0.096704245,0.21443708
2460,0.06699327,0.00013663115,0.053330153,0.09685783,0.21469906
2461,0.067626715,0.00014363496,0.05326322,0.09672095,0.21438107
2462,0.0682247,0.00015035522,0.053189173,0.09669837,0.21418962
2463,0.06855393,0.00015457523,0.05309641,0.09678516,0.21425854
2464,0.06822725,0.00015290755,0.052936494,0.09496536,0.21072865
2465,0.06775216,0.00014953777,0.052798387,0.093402945,0.20768747
2466,0.067299895,0.00014553063,0.05274683,0.09586352,0.212514
2467,0.06669742,0.00013971988,0.052725427,0.097399496,0.21534288
2468,0.06556628,0.00012860658,0.05270562,0.09523037,0.21117556
2469,0.06477416,0.00012103787,0.05267038,0.09322751,0.20718402
2470,0.06446216,0.000118233576,0.052638803,0.093746565,0.2081185
2471,0.06454337,0.00011950957,0.05259241,0.09622541,0.21278206
2472,0.06456016,0.00012114412,0.052445747,0.095410876,0.21117222
2473,0.06460158,0.00012332204,0.052269377,0.094702296,0.20976955
2474,0.0645484,0.00012407478,0.05214092,0.094105385,0.20862098
2475,0.06432978,0.00012265936,0.052063845,0.09434459,0.20915389
2476,0.06430617,0.00012296421,0.05200975,0.09523523,0.21084891
2477,0.06422154,0.00012258215,0.051963322,0.09471477,0.20983192
2478,0.06416631,0.00012255476,0.051910833,0.09350133,0.20742051
2479,0.0641306,0.00012265508,0.051865086,0.09311119,0.20665073
2480,0.06414823,0.00012369199,0.051779035,0.09280451,0.2060245
2481,0.06454491,0.00012845521,0.05169939,0.09454368,0.20927845
2482,0.064503156,0.00012879152,0.051624004,0.09545179,0.21099599
2483,0.064338654,0.00012808292,0.051530365,0.09566242,0.21138045
2484,0.063962154,0.00012585247,0.05137691,0.092943005,0.20613411
2485,0.06361669,0.00012399779,0.05121691,0.090699606,0.20163248
2486,0.063690044,0.00012522338,0.051167708,0.09165546,0.20350882
2487,0.06422044,0.00012993043,0.0512274,0.096027024,0.2117649
2488,0.06446039,0.00013219108,0.05124128,0.09829801,0.21579567
2489,0.063967615,0.00012891972,0.05107564,0.09404409,0.20789087
2490,0.06321871,0.00012378316,0.0508404,0.08885091,0.19771448
2491,0.06307614,0.00012372613,0.050703526,0.08962684,0.19941597
2492,0.06348343,0.00012798513,0.05068492,0.09538741,0.2105262
2493,0.06375238,0.00013152341,0.05060004,0.097276755,0.21390903
2494,0.063123226,0.0001271769,0.050405536,0.09360465,0.20701389
2495,0.062158555,0.00011953759,0.050204795,0.08751137,0.19481935
2496,0.061909884,0.000117487485,0.050161134,0.088205464,0.19619548
2497,0.06219128,0.00011943269,0.050248012,0.09310147,0.20570768
2498,0.061934583,0.000116334515,0.05030113,0.0938193,0.2069454
2499,0.061507914,0.000112292735,0.05027864,0.09016659,0.19994555
2500,0.061374657,0.00011072802,0.050301857,0.08725211,0.19413312
2501,0.061894268,0.0001147536,0.050418906,0.09025611,0.19987659
2502,0.06291697,0.00012475258,0.050441712,0.09305036,0.20496263
2503,0.06371963,0.00013409583,0.05031005,0.09196811,0.2029386
2504,0.06452127,0.00014440929,0.05008034,0.08888031,0.19701895
2505,0.06534925,0.0001545467,0.049894582,0.08867734,0.19659539
2506,0.06600716,0.00016264914,0.049742244,0.0905225,0.20014262
2507,0.06606001,0.00016474095,0.049585916,0.09190368,0.20273553
2508,0.06547859,0.00015986868,0.049491726,0.0928298,0.20449069
2509,0.06403394,0.00014585438,0.0494485,0.09124241,0.2015164
2510,0.062338054,0.00012904531,0.049433526,0.08944405,0.1980808
2511,0.060869724,0.00011448877,0.049420845,0.087755576,0.1947068
2512,0.05968563,0.000102848346,0.049400795,0.08739257,0.19395313
2513,0.05912098,9.711079e-05,0.0494099,0.0905029,0.19994281
2514,0.058798272,9.451196e-05,0.049347077,0.09274405,0.2040706
2515,0.05867075,9.466993e-05,0.049203757,0.091241516,0.20123674
2516,0.05874322,9.712812e-05,0.04903041,0.088538334,0.19602779
2517,0.05890391,0.000100561476,0.048847765,0.08552468,0.18995208
2518,0.059542984,0.00010758607,0.04878438,0.087761186,0.19439179
2519,0.060069457,0.00011299714,0.048769742,0.09079529,0.20022777
2520,0.060424536,0.00011659053,0.048765484,0.09170501,0.2018892
2521,0.060318746,0.00011592696,0.048726052,0.08828659,0.19541323
2522,0.06023382,0.00011559573,0.04867425,0.08413982,0.1871337
2523,0.060743313,0.000120333956,0.048709918,0.08559992,0.1899448
2524,0.06130174,0.00012546661,0.04875508,0.08928011,0.19692329
2525,0.06153729,0.00012829718,0.048707575,0.089779325,0.19779788
2526,0.06142533,0.00012859813,0.048565514,0.08681164,0.19210295
2527,0.061391614,0.0001294156,0.048450053,0.084923975,0.18829541
2528,0.061512053,0.00013113474,0.04839858,0.086560346,0.19149998
2529,0.06164788,0.00013273131,0.04837475,0.08866,0.19542515
2530,0.061332617,0.00013015371,0.048317246,0.08789839,0.19384092
2531,0.06078548,0.00012488976,0.048296504,0.08797526,0.19390063
2532,0.06005657,0.00011791201,0.04826537,0.086668976,0.1913539
2533,0.059447207,0.00011188445,0.048258763,0.08598278,0.18996674
2534,0.05906225,0.00010829822,0.04823243,0.085779846,0.1895326
2535,0.058890022,0.00010689106,0.048200916,0.087105826,0.19211318
2536,0.058611628,0.00010499932,0.048111696,0.087235846,0.19242565
2537,0.058188364,0.000102305945,0.04795777,0.085893854,0.18986873
2538,0.058175888,0.00010304822,0.047871064,0.08659753,0.19118653
2539,0.058396876,0.000105582796,0.0478386,0.0882321,0.19422019
2540,0.058468796,0.00010658993,0.047809806,0.0877086,0.19314767
2541,0.058202244,0.00010390343,0.0478119,0.086946204,0.19168597
2542,0.057802938,0.00010017542,0.047785394,0.085573524,0.18904665
2543,0.057465084,9.723652e-05,0.04774143,0.0847608,0.18757182
2544,0.05752477,9.804489e-05,0.047720283,0.08728267,0.19244191
2545,0.0574268,9.858596e-05,0.047568202,0.085842885,0.18980333
2546,0.057111625,9.7088174e-05,0.047402807,0.08388269,0.18603554
2547,0.057245504,9.908341e-05,0.047337163,0.086024694,0.19019966
2548,0.057676096,0.000103617465,0.04731435,0.09020488,0.19797468
2549,0.057542443,0.00010300738,0.047241703,0.09002282,0.1976206
2550,0.057113472,0.00010031328,0.047082145,0.08710148,0.19216302
2551,0.056457788,9.5847085e-05,0.046873078,0.082752965,0.18363138
2552,0.05611155,9.376103e-05,0.04673545,0.08344223,0.18512248
2553,0.056012068,9.336869e-05,0.046675198,0.08813712,0.19427215
2554,0.05559787,9.010334e-05,0.046587538,0.08938556,0.1965781
2555,0.055007074,8.490986e-05,0.046516087,0.087067,0.19218181
2556,0.05439256,7.9360754e-05,0.046456486,0.083722,0.18557963
2557,0.054114465,7.637211e-05,0.046477254,0.08350988,0.18504918
2558,0.054210436,7.691558e-05,0.046518877,0.085945554,0.1896593
2559,0.054363523,7.840443e-05,0.04652308,0.08742605,0.19237643
2560,0.0544715,7.981673e-05,0.046489827,0.085090846,0.18798663
2561,0.054780122,8.358427e-05,0.046421696,0.08147079,0.18095042
2562,0.055794433,9.4015726e-05,0.04639286,0.0813727,0.18064162
2563,0.05760157,0.00011179431,0.04642214,0.08564448,0.18868853
2564,0.059001487,0.00012646538,0.04635495,0.08579716,0.18881808
2565,0.060039856,0.0001382008,0.046219774,0.08427212,0.18578577
2566,0.06060809,0.0001449696,0.04611113,0.08374851,0.1847094
2567,0.06055882,0.00014514763,0.046044055,0.08434847,0.18587226
2568,0.060107812,0.00014085403,0.046022408,0.085566185,0.18816863
2569,0.059021756,0.00013074189,0.045947567,0.08331638,0.18387726
2570,0.057869885,0.000119458426,0.04592404,0.0822101,0.18172325
2571,0.056901075,0.00010945721,0.045955356,0.084217,0.18551461
2572,0.056162227,0.000102200764,0.04594215,0.08460694,0.18611705
2573,0.05536341,9.514753e-05,0.045848656,0.08306233,0.18317042
2574,0.05465038,8.940737e-05,0.045709644,0.0819331,0.18108955
2575,0.054299626,8.713882e-05,0.045585744,0.083416894,0.18405788
2576,0.054024074,8.583729e-05,0.045440346,0.08384416,0.18493573
2577,0.053783555,8.481487e-05,0.045302067,0.08334065,0.18394256
2578,0.0536765,8.466288e-05,0.045210212,0.08437409,0.18586423
2579,0.053505074,8.344728e-05,0.045160346,0.08451865,0.186119
2580,0.05313392,8.0195794e-05,0.045114342,0.08237062,0.18198429
2581,0.052865315,7.7417186e-05,0.045123596,0.08235618,0.18198529
2582,0.052837882,7.71544e-05,0.04512244,0.08147632,0.18025123
2583,0.05275009,7.6634606e-05,0.045086626,0.07937905,0.17612363
2584,0.053166546,8.108752e-05,0.045057796,0.07938561,0.17603756
2585,0.054213006,9.1120935e-05,0.045100912,0.083836176,0.18432757
2586,0.05525814,0.000101712365,0.0450869,0.085678406,0.18750887
2587,0.055712175,0.00010755052,0.044957124,0.08145452,0.1795647
2588,0.055933144,0.00011113639,0.044819504,0.07744387,0.17145564
2589,0.056550965,0.00011742288,0.044808675,0.08031483,0.17711648
2590,0.056867324,0.00012054721,0.0448126,0.08456893,0.18508884
2591,0.056215867,0.00011450376,0.04476549,0.08393616,0.18389161
2592,0.054978903,0.00010309451,0.044669453,0.07971808,0.17587693
2593,0.054016545,9.385686e-05,0.04463086,0.07855671,0.17360358
2594,0.053569898,8.902116e-05,0.044667784,0.08122255,0.1786765
2595,0.053136025,8.4941166e-05,0.04464191,0.08192251,0.17990883
2596,0.05258028,8.071252e-05,0.044509027,0.07936306,0.17508568
2597,0.052414823,8.026947e-05,0.044387877,0.07908629,0.17458485
2598,0.052526966,8.23551e-05,0.044291455,0.08048218,0.17730758
2599,0.052669995,8.491755e-05,0.04417824,0.0813102,0.1789258
2600,0.052842252,8.773853e-05,0.0440684,0.08086203,0.17807111
2601,0.05279377,8.843781e-05,0.04394999,0.07806567,0.17250061
2602,0.05272369,8.799331e-05,0.04392436,0.07874839,0.17377667
2603,0.052662298,8.659828e-05,0.04400247,0.082787864,0.18151538
2604,0.052106965,8.072001e-05,0.044034965,0.083141744,0.1821478
2605,0.051195625,7.2089395e-05,0.043986686,0.07832469,0.17300658
2606,0.05070589,6.7284316e-05,0.043977458,0.07703414,0.1705337
2607,0.050920002,6.8458896e-05,0.04407411,0.08131707,0.17867993
2608,0.051168717,7.09856e-05,0.04407016,0.081588656,0.1790991
2609,0.0512352,7.286755e-05,0.04394844,0.07833639,0.17295143
2610,0.051683426,7.81708e-05,0.043866344,0.07712379,0.17048717
2611,0.05249009,8.681196e-05,0.043808892,0.079178154,0.17441902
2612,0.053243853,9.496361e-05,0.043747492,0.08176635,0.17927927
2613,0.053377494,9.727415e-05,0.04365008,0.08033991,0.17653629
2614,0.053292286,9.716366e-05,0.04357592,0.0789463,0.17375524
2615,0.05297367,9.429653e-05,0.043544017,0.078193605,0.17219414
2616,0.05268894,9.0861955e-05,0.043602746,0.080730036,0.17700583
2617,0.052156035,8.534376e-05,0.04362166,0.08233025,0.17992964
2618,0.05116339,7.615531e-05,0.043547858,0.08001931,0.17568468
2619,0.050277494,6.836325e-05,0.04344117,0.07676274,0.1695373
2620,0.04991958,6.530118e-05,0.043389462,0.07716759,0.17041814
2621,0.050040536,6.725743e-05,0.043314792,0.078709066,0.17343375
2622,0.05037481,7.177547e-05,0.043197263,0.07965333,0.17526534
2623,0.050768025,7.696708e-05,0.04307132,0.07938554,0.17481956
2624,0.051163323,8.208568e-05,0.042954754,0.07735419,0.17094639
2625,0.051878188,8.975177e-05,0.04290301,0.077296756,0.1706998
2626,0.052530482,9.6124466e-05,0.042918038,0.08054945,0.17682567
2627,0.05239865,9.5460004e-05,0.04285265,0.08011155,0.17601164
2628,0.051804136,9.07299e-05,0.042731147,0.078895465,0.17383678
2629,0.05116082,8.540159e-05,0.04262066,0.07796366,0.17210735
2630,0.050722294,8.174581e-05,0.042547714,0.07930281,0.17467323
2631,0.05003281,7.548502e-05,0.04248431,0.07935922,0.17473674
2632,0.049351458,6.907872e-05,0.042443585,0.078937754,0.17381981
2633,0.048586138,6.202165e-05,0.042383973,0.07640797,0.168868
2634,0.048260976,5.9016034e-05,0.04235937,0.07713454,0.17022207
2635,0.048092082,5.7570043e-05,0.042335078,0.077521436,0.17092174
2636,0.048123688,5.8146285e-05,0.04230906,0.07759796,0.17102413
2637,0.048378564,6.11218e-05,0.042266384,0.07680684,0.16945268
2638,0.048962425,6.679945e-05,0.04228248,0.07789452,0.1714297
2639,0.049561087,7.283703e-05,0.042277385,0.0774792,0.17051083
2640,0.050075598,7.845669e-05,0.042229928,0.07559928,0.16671002
2641,0.05072799,8.5245774e-05,0.04220341,0.07702929,0.1693087
2642,0.050981738,8.821653e-05,0.042160083,0.078179576,0.1714258
2643,0.050857525,8.76788e-05,0.042089645,0.07768455,0.17047194
2644,0.05028102,8.240054e-05,0.042040966,0.07652915,0.16828491
2645,0.049566634,7.563035e-05,0.042003598,0.07559132,0.16648433
2646,0.049092896,7.104136e-05,0.04198876,0.07519628,0.16566925
2647,0.049154807,7.148086e-05,0.04200672,0.07801454,0.17095056
2648,0.049081825,7.146248e-05,0.041935578,0.077503726,0.16997102
2649,0.048874922,7.066056e-05,0.041808866,0.075415276,0.16602886
2650,0.04892355,7.19465e-05,0.0417289,0.076176606,0.16757287
2651,0.048930105,7.302129e-05,0.041627977,0.07642934,0.16816986
2652,0.04899936,7.428297e-05,0.041571066,0.07803129,0.17127374
2653,0.04887894,7.3911e-05,0.041487843,0.07608831,0.16760923
2654,0.048741616,7.3403025e-05,0.04140131,0.07462324,0.16468893
2655,0.048661508,7.2853814e-05,0.041376125,0.07573614,0.16671512
2656,0.048410647,7.098384e-05,0.041312262,0.076464325,0.16802752
2657,0.048026837,6.8141904e-05,0.04121265,0.07586465,0.16684322
2658,0.04760084,6.4765954e-05,0.041124243,0.07516701,0.16549005
2659,0.04718352,6.0976963e-05,0.041085824,0.07548824,0.16612181
2660,0.046999738,5.8901616e-05,0.041109577,0.07608566,0.16723481
2661,0.04694946,5.827498e-05,0.041121963,0.07519128,0.16547433
2662,0.04705584,5.9382917e-05,0.04111755,0.07322011,0.16155025
2663,0.047476467,6.338021e-05,0.041138444,0.07272073,0.16041876
2664,0.048377983,7.201174e-05,0.04117681,0.07515181,0.16497147
2665,0.04917733,8.042548e-05,0.041134782,0.076435655,0.1673793
2666,0.049654257,8.679225e-05,0.04097503,0.07394558,0.16271433
2667,0.05012926,9.287116e-05,0.040842146,0.073121786,0.16108099
2668,0.050628353,9.823148e-05,0.040805206,0.07486923,0.16444409
2669,0.050744582,9.920745e-05,0.040823836,0.0767307,0.16790569
2670,0.05068573,9.825807e-05,0.040859923,0.078624144,0.1712585
2671,0.04989674,9.0288166e-05,0.04086792,0.07643205,0.16714542
2672,0.048649073,7.860828e-05,0.040788244,0.0718141,0.15836911
2673,0.047796812,7.105668e-05,0.040691145,0.06981008,0.1545125
2674,0.04777895,7.126836e-05,0.04065211,0.07531926,0.16547032
2675,0.047664803,7.0704904e-05,0.040594313,0.07954698,0.17325939
2676,0.047194753,6.798774e-05,0.04039598,0.07532943,0.16579886
2677,0.047003232,6.742422e-05,0.04026081,0.07257639,0.16053142
2678,0.04705753,6.845347e-05,0.040212184,0.07322797,0.16168603
2679,0.04737734,7.1129805e-05,0.04026436,0.079214394,0.17275025
2680,0.046846777,6.647492e-05,0.040199287,0.07830009,0.17115533
2681,0.045770712,5.773342e-05,0.03999737,0.07092366,0.15716682
2682,0.045161165,5.292606e-05,0.03986856,0.06821562,0.15154228
2683,0.04549103,5.5697157e-05,0.039921314,0.07496301,0.16516717
2684,0.045925535,5.9371894e-05,0.039988346,0.08044435,0.17493157
2685,0.045725703,5.7833553e-05,0.039942347,0.075678386,0.16610228
2686,0.045516092,5.5979093e-05,0.039918184,0.06953659,0.1536833
2687,0.045756966,5.7184694e-05,0.040038496,0.07066736,0.15575828
2688,0.046326537,6.128197e-05,0.04019834,0.07611499,0.16603002
2689,0.046482548,6.255629e-05,0.040226918,0.07687363,0.16735671
2690,0.046406858,6.277498e-05,0.04012936,0.072551,0.15940529
2691,0.04652694,6.497694e-05,0.040029246,0.06918548,0.15284845
2692,0.047425754,7.355298e-05,0.040070456,0.07242778,0.15915142
2693,0.048313823,8.238323e-05,0.0400755,0.07388228,0.16183025
2694,0.04893098,8.923301e-05,0.04000768,0.07171647,0.15752412
2695,0.049236882,9.284847e-05,0.039952036,0.07141729,0.15679069
2696,0.049178906,9.2438844e-05,0.039935023,0.07311785,0.16005135
2697,0.04871506,8.794383e-05,0.039920676,0.07576484,0.16509108
2698,0.047592167,7.747305e-05,0.039844863,0.074675,0.16323301
2699,0.046354663,6.623288e-05,0.039731376,0.071412936,0.15715483
2700,0.04552563,5.848721e-05,0.03967691,0.07149332,0.15738764
2701,0.044982485,5.365422e-05,0.039617065,0.072447665,0.15929623
2702,0.044736464,5.200002e-05,0.03953646,0.07316078,0.16070609
2703,0.044693362,5.2617987e-05,0.039431565,0.07305411,0.16055118
2704,0.044702463,5.4138403e-05,0.03928862,0.072530635,0.1596294
2705,0.044844672,5.669647e-05,0.039175026,0.07304207,0.16068558
2706,0.045084015,5.998845e-05,0.03908517,0.07432584,0.16315685
2707,0.045067586,6.1349885e-05,0.0389326,0.07188288,0.15852758
2708,0.045125823,6.291697e-05,0.038834125,0.07078213,0.1562946
2709,0.045142427,6.3268984e-05,0.03881553,0.072950706,0.16047779
2710,0.044826616,6.003347e-05,0.03882327,0.07425726,0.16287509
2711,0.044267386,5.4260832e-05,0.038841303,0.073881105,0.16208433
2712,0.043622054,4.808018e-05,0.038814038,0.069728605,0.15400754
2713,0.043435853,4.59896e-05,0.038836893,0.069620825,0.15369849
2714,0.04381935,4.9017515e-05,0.038917597,0.074205875,0.16219291
2715,0.044162214,5.2576703e-05,0.038904544,0.07483702,0.16322471
2716,0.04436188,5.6078363e-05,0.038754042,0.06966752,0.1536019
2717,0.044833463,6.230974e-05,0.03860249,0.06676113,0.147695
2718,0.04608067,7.485971e-05,0.0385947,0.07190821,0.15784141
2719,0.047153104,8.563309e-05,0.038589794,0.07641878,0.16605163
2720,0.047282673,8.83347e-05,0.038449205,0.072087936,0.15814005
2721,0.046930455,8.595302e-05,0.038335152,0.067626014,0.14931746
2722,0.046886157,8.50464e-05,0.038381517,0.06972283,0.15348475
2723,0.04669123,8.241461e-05,0.03844977,0.07444724,0.16228949
2724,0.045976005,7.527491e-05,0.038448513,0.07516382,0.16356242
2725,0.044740263,6.414053e-05,0.03832621,0.0708105,0.15568788
2726,0.043799035,5.6172805e-05,0.038181756,0.06732179,0.14899279
2727,0.043685406,5.5065295e-05,0.038178876,0.071693346,0.15755317
2728,0.04361641,5.4957207e-05,0.03812069,0.07408281,0.16202404
2729,0.043151937,5.1893054e-05,0.03796263,0.070282705,0.1550613
2730,0.04283214,4.995653e-05,0.03783649,0.06714605,0.148815
2731,0.043001242,5.1608768e-05,0.037840366,0.06888538,0.15226065
2732,0.043472774,5.5418375e-05,0.037930936,0.07395398,0.16177095
2733,0.043556646,5.6144665e-05,0.03794218,0.07400866,0.1617504
2734,0.04325381,5.409675e-05,0.037844136,0.06898549,0.15223312
2735,0.043182854,5.4299697e-05,0.037752885,0.06688233,0.14793658
2736,0.04365427,5.894165e-05,0.037760105,0.07232221,0.1585298
2737,0.043858293,6.11253e-05,0.037745763,0.07591987,0.1649996
2738,0.043341614,5.7114852e-05,0.03763013,0.071508944,0.1569828
2739,0.042601515,5.123499e-05,0.037478015,0.06544938,0.145013
2740,0.042623624,5.1357296e-05,0.037487894,0.0671732,0.14858034
2741,0.043003336,5.4131608e-05,0.037590176,0.073163435,0.15987583
2742,0.04306487,5.440494e-05,0.037624374,0.07475886,0.16258672
2743,0.042521972,5.0194416e-05,0.03750253,0.06816051,0.15029709
2744,0.04229576,4.832765e-05,0.037462994,0.065815344,0.14549422
2745,0.0426065,5.0995288e-05,0.03750697,0.06939718,0.15251546
2746,0.042920366,5.380867e-05,0.037539497,0.07277437,0.15873307
2747,0.042973362,5.5031687e-05,0.03747019,0.071628384,0.15667984
2748,0.04291097,5.5925815e-05,0.03731839,0.0664298,0.14676425
2749,0.04314093,5.9148668e-05,0.037226062,0.06424341,0.14217913
2750,0.04388062,6.645694e-05,0.037234925,0.067121394,0.14796674
2751,0.044632662,7.30595e-05,0.037326712,0.073169306,0.15925136
2752,0.04476217,7.401787e-05,0.037360385,0.07531485,0.16293699
2753,0.04407811,6.820564e-05,0.03725755,0.06966829,0.15263894
2754,0.043083698,5.952884e-05,0.037130814,0.063436784,0.14017512
2755,0.042855874,5.7104717e-05,0.037145402,0.06678417,0.14719786
2756,0.04289186,5.7191228e-05,0.03717274,0.07300943,0.15885398
2757,0.042585935,5.4770455e-05,0.03710889,0.074153066,0.16094096
2758,0.041833907,4.91641e-05,0.036917496,0.067880504,0.14957175
2759,0.04130069,4.5624714e-05,0.03673822,0.062317498,0.13809402
2760,0.041607104,4.8276488e-05,0.036779456,0.067348845,0.14846742
2761,0.042020474,5.1840252e-05,0.03683645,0.07445181,0.1615165
2762,0.041740052,4.973581e-05,0.036766473,0.07226915,0.15762451
2763,0.04103671,4.4153967e-05,0.036621314,0.06526589,0.14427927
2764,0.04091318,4.333184e-05,0.036579996,0.064199656,0.14206004
2765,0.04128435,4.6205703e-05,0.036663778,0.06977488,0.15297605
2766,0.04168235,4.983317e-05,0.036699034,0.074132405,0.16070178
2767,0.041411318,4.85797e-05,0.03655335,0.06876882,0.15101665
2768,0.04124274,4.8232807e-05,0.036419462,0.06514606,0.14388484
2769,0.041286126,4.9591523e-05,0.036326975,0.063869245,0.14117555
2770,0.04172152,5.364418e-05,0.0363571,0.06960561,0.15237781
2771,0.041729845,5.384125e-05,0.03634572,0.07179396,0.15630816
2772,0.04121624,4.9430262e-05,0.036273215,0.06798363,0.14923723
2773,0.04083334,4.5816152e-05,0.036251724,0.064023204,0.14141262
2774,0.041009586,4.663271e-05,0.036346316,0.065513775,0.14428005
2775,0.041556273,5.0950603e-05,0.03646121,0.06960904,0.15170972
2776,0.04188209,5.4407137e-05,0.036441375,0.06983619,0.15203038
2777,0.04183737,5.532346e-05,0.03630502,0.06564199,0.14429313
2778,0.04169721,5.5482735e-05,0.03614894,0.0628785,0.13889584
2779,0.042009484,5.9448616e-05,0.03606462,0.065025635,0.14326386
2780,0.042496163,6.414387e-05,0.036081776,0.069700375,0.15208705
2781,0.042472243,6.408421e-05,0.036063824,0.069319956,0.15136196
2782,0.04198121,5.9703492e-05,0.03601086,0.06600038,0.14508472
2783,0.041623414,5.6002285e-05,0.036023185,0.065727934,0.14446704
2784,0.041270327,5.234164e-05,0.036036164,0.06629994,0.14551024
2785,0.040838074,4.8561214e-05,0.035981953,0.06667513,0.14629948
2786,0.04047427,4.598859e-05,0.03587541,0.066283256,0.14568181
2787,0.040150434,4.394924e-05,0.03575551,0.064686,0.14266121
2788,0.040258344,4.581898e-05,0.035676446,0.06612986,0.14543724
2789,0.040463213,4.8397906e-05,0.035623424,0.06829883,0.14947836
2790,0.040444363,4.895348e-05,0.035549015,0.066657364,0.14632095
2791,0.040350597,4.85473e-05,0.035495866,0.0657724,0.14458157
2792,0.04022805,4.757193e-05,0.03547086,0.06605065,0.1451626
2793,0.04000535,4.5444325e-05,0.035460915,0.065825716,0.14478804
2794,0.0398449,4.403226e-05,0.035441674,0.06403486,0.14130749
2795,0.040083043,4.6200435e-05,0.035462998,0.064988196,0.14311397
2796,0.04030166,4.7986407e-05,0.03550302,0.06567889,0.1443631
2797,0.040624946,5.083133e-05,0.035541814,0.06665926,0.1461222
2798,0.04083277,5.2789776e-05,0.03555379,0.06627128,0.14533418
2799,0.04091743,5.3754688e-05,0.035541963,0.065452255,0.14379324
2800,0.0410757,5.5594228e-05,0.035516277,0.06575136,0.144341
2801,0.041139342,5.697822e-05,0.035441518,0.06475849,0.14240776
2802,0.041155312,5.7557154e-05,0.035399597,0.06439598,0.14162785
2803,0.04100848,5.615985e-05,0.035392497,0.06595083,0.1446147
2804,0.04065179,5.27138e-05,0.035380412,0.065878265,0.14443022
2805,0.04024987,4.8458674e-05,0.035404,0.06590556,0.14438462
2806,0.039846316,4.4143668e-05,0.035431948,0.06540306,0.14324188
2807,0.039544534,4.0810843e-05,0.03546345,0.065654956,0.1435791
2808,0.039261337,3.8222835e-05,0.035439055,0.06463502,0.14158618
2809,0.0390844,3.7034944e-05,0.035380907,0.06390425,0.14019506
2810,0.039164152,3.7944756e-05,0.035369676,0.066559985,0.14532799
2811,0.039204363,3.8612226e-05,0.03534314,0.06727976,0.1466924
2812,0.039190415,3.8941635e-05,0.03529625,0.06608931,0.14452581
2813,0.039093602,3.887917e-05,0.035205685,0.06269122,0.13800706
2814,0.039375443,4.196328e-05,0.035179116,0.06390027,0.14043616
2815,0.039686367,4.519795e-05,0.035166573,0.0656903,0.1439091
2816,0.039843764,4.7286438e-05,0.03511512,0.065194346,0.1430039
2817,0.040004894,4.931802e-05,0.03507309,0.06561115,0.1438243
2818,0.040043626,5.0257568e-05,0.03501787,0.065412454,0.14349535
2819,0.039929412,4.9847895e-05,0.034944624,0.06421935,0.14123453
2820,0.03986515,4.948895e-05,0.034916256,0.06510101,0.14291628
2821,0.03968411,4.8034934e-05,0.034880616,0.065395415,0.14334588
2822,0.03935615,4.5605997e-05,0.03479555,0.06410575,0.14079256
2823,0.039126642,4.3899465e-05,0.034736697,0.06447904,0.14154762
2824,0.038835343,4.1426e-05,0.034692742,0.06559852,0.14375964
2825,0.038635213,3.953622e-05,0.034681592,0.06870543,0.1495064
2826,0.038056497,3.4774966e-05,0.034579,0.06558998,0.14388102
2827,0.037787944,3.283789e-05,0.034504157,0.06386838,0.14068559
2828,0.037823457,3.3732817e-05,0.034450177,0.06360312,0.14018254
2829,0.03813311,3.7236896e-05,0.034409422,0.06540163,0.14361663
2830,0.03847432,4.159151e-05,0.03431517,0.06477456,0.14252402
2831,0.038753178,4.5481298e-05,0.03420505,0.06315293,0.13949902
2832,0.039077047,4.9642116e-05,0.034112837,0.06284489,0.13892394
2833,0.03951464,5.425644e-05,0.034088995,0.06558878,0.14423913
2834,0.03968829,5.6131044e-05,0.034075186,0.06693398,0.14670599
2835,0.03963048,5.565424e-05,0.034065057,0.066462494,0.14570305
2836,0.039166085,5.117485e-05,0.034048602,0.064283825,0.14142592
2837,0.038735013,4.679281e-05,0.034055732,0.063124344,0.13910075
2838,0.038413413,4.3315165e-05,0.034081895,0.06414275,0.14106743
2839,0.03831703,4.206818e-05,0.03411021,0.06638528,0.14520371
2840,0.03819413,4.1238996e-05,0.03407023,0.06522488,0.14303887
2841,0.03807088,4.0988474e-05,0.033972032,0.061813045,0.13652295
2842,0.038344916,4.396564e-05,0.03394835,0.062420737,0.13763252
2843,0.038892206,4.969021e-05,0.033923186,0.06461153,0.14171144
2844,0.0391513,5.3098353e-05,0.033841465,0.06383519,0.1401395
2845,0.03932642,5.528778e-05,0.03379764,0.06371147,0.13977858
2846,0.03930306,5.4896907e-05,0.03381337,0.06559162,0.14329046
2847,0.038754053,4.9367216e-05,0.033817332,0.06490652,0.14203046
2848,0.03791396,4.1193845e-05,0.033794574,0.061653998,0.13583255
2849,0.037590817,3.7434296e-05,0.033847388,0.063017264,0.13845426
2850,0.037497353,3.6057747e-05,0.033891577,0.06452334,0.14118367
2851,0.037526924,3.641655e-05,0.03388527,0.063301384,0.13884664
2852,0.037745908,3.920281e-05,0.03382563,0.061412107,0.13524099
2853,0.038300592,4.537564e-05,0.03376303,0.062456585,0.1372573
2854,0.038944244,5.259313e-05,0.03368493,0.065621,0.14329916
2855,0.03919471,5.6267552e-05,0.033567954,0.06677234,0.14555666
2856,0.038777154,5.3534877e-05,0.033423666,0.06439502,0.14126216
2857,0.038089704,4.7571317e-05,0.03333257,0.061742805,0.13616553
2858,0.037592623,4.242887e-05,0.033349738,0.06331518,0.13933319
2859,0.037163746,3.745946e-05,0.0334178,0.06563446,0.14361209
2860,0.036635827,3.1875526e-05,0.033448275,0.06446203,0.1413285
2861,0.036244027,2.8357736e-05,0.033408254,0.061924025,0.1364762
2862,0.036108837,2.7605929e-05,0.033348244,0.06091524,0.13452981
2863,0.036296297,2.9964036e-05,0.033299893,0.061721504,0.13613793
2864,0.036824346,3.5381447e-05,0.0332862,0.065574124,0.14333202
2865,0.037170887,3.970749e-05,0.033200137,0.06472616,0.14175566
2866,0.037360247,4.2589563e-05,0.03310129,0.062217787,0.13696195
2867,0.03763512,4.58557e-05,0.03304955,0.062342282,0.13713591
2868,0.037857883,4.817549e-05,0.033040334,0.06376429,0.13973553
2869,0.037697688,4.669562e-05,0.033028126,0.0634507,0.1390568
2870,0.037241146,4.223845e-05,0.0330173,0.06275314,0.13778028
2871,0.036854208,3.8670583e-05,0.032987148,0.062080946,0.13648538
2872,0.036655318,3.676213e-05,0.032979105,0.06352563,0.13914157
2873,0.036373436,3.4671004e-05,0.032906335,0.06111111,0.13457794
2874,0.036438033,3.5698406e-05,0.03286819,0.061603185,0.13553558
2875,0.0366433,3.8335496e-05,0.03280975,0.061489936,0.13530499
2876,0.0370002,4.2237098e-05,0.032776494,0.06254336,0.13725373
2877,0.037197974,4.477917e-05,0.032720055,0.06196054,0.1360815
2878,0.03723798,4.554222e-05,0.032683756,0.061058242,0.13422528
2879,0.037106264,4.4369488e-05,0.032669317,0.05887002,0.12973897
2880,0.037330747,4.5863166e-05,0.03274443,0.062112693,0.13602568
2881,0.03738138,4.544834e-05,0.032836545,0.064378954,0.14006549
2882,0.03704994,4.186604e-05,0.032863338,0.061608605,0.13474801
2883,0.03675935,3.8947957e-05,0.032864556,0.058869597,0.12925373
2884,0.036654864,3.7763963e-05,0.032878466,0.058840267,0.12915926
2885,0.036704727,3.8204045e-05,0.032884322,0.05971817,0.13092655
2886,0.036904372,4.0102088e-05,0.032894164,0.061950956,0.13517453
2887,0.037063688,4.1724426e-05,0.032891244,0.062754326,0.13664791
2888,0.03706897,4.2512773e-05,0.03281769,0.06051556,0.13247654
2889,0.037075106,4.328065e-05,0.03274704,0.059344836,0.13019615
2890,0.03715115,4.4342494e-05,0.0327169,0.061430693,0.1342831
2891,0.037285842,4.5672437e-05,0.0327186,0.06668332,0.14390561
2892,0.036554098,4.0046245e-05,0.032549474,0.06153187,0.1347816
2893,0.03575884,3.388236e-05,0.032370605,0.056556046,0.12489502
2894,0.035477344,3.1457937e-05,0.03233155,0.05798432,0.12800337
2895,0.035592895,3.210139e-05,0.032382756,0.06414792,0.13985856
2896,0.035453625,3.0579744e-05,0.03239565,0.06662613,0.14422505
2897,0.03481371,2.536306e-05,0.032277405,0.05838383,0.12880741
2898,0.03460538,2.3722247e-05,0.032233156,0.055544514,0.122717164
2899,0.035075173,2.7419439e-05,0.03233323,0.061183482,0.13403282
2900,0.03552601,3.0861378e-05,0.032439873,0.0675104,0.14521065
2901,0.035367586,2.9837902e-05,0.032383796,0.06326172,0.1376313
2902,0.03507641,2.8417917e-05,0.032234617,0.0563795,0.12435875
2903,0.03542867,3.217573e-05,0.032211095,0.058141977,0.12805422
2904,0.036081947,3.8547438e-05,0.032227203,0.06321444,0.13764293
2905,0.036380716,4.2330503e-05,0.032147665,0.061932635,0.13533117
2906,0.036644228,4.5712728e-05,0.032072954,0.060096942,0.13189225
2907,0.03697714,4.9663955e-05,0.03201074,0.059825704,0.13133188
2908,0.037289105,5.3041036e-05,0.031985004,0.061901223,0.13519195
2909,0.03718433,5.267702e-05,0.03191663,0.06273699,0.13679875
2910,0.03649068,4.7002002e-05,0.03179048,0.05879618,0.12947841
2911,0.035920605,4.2047304e-05,0.031715874,0.056778543,0.12545167
2912,0.035781056,4.045711e-05,0.031735346,0.058980864,0.12982401
2913,0.035869386,4.054056e-05,0.03181533,0.06337617,0.13790599
2914,0.03549377,3.6875696e-05,0.0318062,0.060984265,0.13332802
2915,0.03515493,3.336479e-05,0.031818453,0.059670977,0.13061139
2916,0.03495102,3.131952e-05,0.031819068,0.059573893,0.13032863
2917,0.034736738,2.9737055e-05,0.031763032,0.0592338,0.12977302
2918,0.0346666,2.9409193e-05,0.031725682,0.06053891,0.13237423
2919,0.03462564,2.9445568e-05,0.031681083,0.059759457,0.13092618
2920,0.03475795,3.0764106e-05,0.031681538,0.05847046,0.12845787
2921,0.035102807,3.400564e-05,0.031702243,0.058618072,0.12871166
2922,0.035662174,3.905032e-05,0.031757142,0.061691966,0.13435887
2923,0.035943847,4.196927e-05,0.03174692,0.0623187,0.13542104
2924,0.03588925,4.2540174e-05,0.031635232,0.060231697,0.13171794
2925,0.035577364,4.0737577e-05,0.031503607,0.058197897,0.12806174
2926,0.03534636,3.927356e-05,0.031419,0.058636967,0.12910594
2927,0.035192892,3.7880895e-05,0.031404804,0.060821876,0.13331287
2928,0.034991518,3.5898294e-05,0.031401686,0.0614946,0.13456264
2929,0.0346387,3.267329e-05,0.03137137,0.058810845,0.1294406
2930,0.034424245,3.0328934e-05,0.031391352,0.058987807,0.12962575
2931,0.03427404,2.8772185e-05,0.031396825,0.06039784,0.13212503
2932,0.03411825,2.7802951e-05,0.031337954,0.060463794,0.13221066
2933,0.033794835,2.574814e-05,0.031220023,0.058279846,0.12818259
2934,0.03374998,2.587366e-05,0.031162612,0.060068067,0.13173482
2935,0.03379845,2.6887245e-05,0.031109722,0.06198187,0.13530925
2936,0.033748344,2.7014576e-05,0.031046884,0.06064991,0.13279057
2937,0.033625666,2.6538364e-05,0.030971829,0.058390353,0.12842055
2938,0.03352058,2.5845016e-05,0.03093608,0.05723634,0.12610832
2939,0.03364728,2.701473e-05,0.030945806,0.059007265,0.12950175
2940,0.033871934,2.9148758e-05,0.030957058,0.06200635,0.13497317
2941,0.03388533,2.9834484e-05,0.030901881,0.061294533,0.13367914
2942,0.033704855,2.9052457e-05,0.03079961,0.05734471,0.12629548
2943,0.03374002,3.0024754e-05,0.030737547,0.05652829,0.12473067
2944,0.034061413,3.307896e-05,0.030753518,0.060180895,0.13177839
2945,0.034260705,3.5413897e-05,0.030719316,0.060724515,0.13279678
2946,0.034278587,3.641619e-05,0.030636966,0.058210965,0.12812878
2947,0.03418182,3.6402882e-05,0.030541532,0.054625638,0.12090567
2948,0.034467746,3.929635e-05,0.03053811,0.05685346,0.12539297
2949,0.034794986,4.2224507e-05,0.030572534,0.06192774,0.13487506
2950,0.03470565,4.1445182e-05,0.030561132,0.06311944,0.13694052
2951,0.034058448,3.5848494e-05,0.030473597,0.057285875,0.12614992
2952,0.033754226,3.3365308e-05,0.030417696,0.055333056,0.12222917
2953,0.03384213,3.384438e-05,0.030457692,0.059291344,0.12989666
2954,0.033873852,3.4157525e-05,0.0304581,0.062344965,0.13540961
2955,0.033482503,3.141683e-05,0.030340819,0.05712222,0.12576771
2956,0.033251654,2.9833995e-05,0.030268256,0.0545763,0.12056097
2957,0.03350138,3.1815147e-05,0.030319866,0.059142612,0.12945692
2958,0.033634853,3.2805106e-05,0.030354341,0.0625296,0.13545616
2959,0.033343714,3.0354871e-05,0.030308226,0.060006823,0.1308205
2960,0.032926746,2.704634e-05,0.03022211,0.055187274,0.12153522
2961,0.03284655,2.646227e-05,0.030200323,0.054598078,0.12037185
2962,0.033158652,2.9157769e-05,0.030242877,0.057977527,0.12695807
2963,0.033589378,3.3109474e-05,0.03027843,0.061789446,0.13378865
2964,0.033531144,3.3153563e-05,0.030215789,0.05711272,0.12527968
2965,0.03356301,3.415979e-05,0.030147033,0.05323144,0.11759346
2966,0.034152262,3.9617214e-05,0.030190542,0.056742616,0.12454125
2967,0.034658648,4.444734e-05,0.030213913,0.059358113,0.12931316
2968,0.03470264,4.5252662e-05,0.030177375,0.058347184,0.12742007
2969,0.034304913,4.2046144e-05,0.030100297,0.05578721,0.122519374
2970,0.033948135,3.8715072e-05,0.030076627,0.056853052,0.12460534
2971,0.033398114,3.356167e-05,0.030041948,0.05719048,0.12528631
2972,0.03290082,2.9126075e-05,0.029988213,0.05668829,0.12432922
2973,0.032563813,2.5705362e-05,0.029993275,0.058042496,0.12682939
2974,0.032263268,2.2875993e-05,0.02997567,0.057322394,0.12538405
2975,0.032017894,2.0859097e-05,0.029931983,0.054882433,0.120579965
2976,0.03201549,2.0898997e-05,0.029925592,0.055090804,0.12089755
2977,0.03223671,2.303706e-05,0.029933004,0.058175407,0.12674333
2978,0.03242891,2.5247773e-05,0.02990413,0.05910405,0.12846956
2979,0.032461364,2.6450925e-05,0.02981627,0.05604572,0.1228806
2980,0.03255419,2.8214925e-05,0.029732697,0.053461634,0.11784363
2981,0.03299565,3.280596e-05,0.029715054,0.055612043,0.12210349
2982,0.03352059,3.7752972e-05,0.029745292,0.059028205,0.12840484
2983,0.033565003,3.8943865e-05,0.029670617,0.056208603,0.12315741
2984,0.033369824,3.7724414e-05,0.029597385,0.05331484,0.117397
2985,0.033310246,3.7159647e-05,0.029594282,0.05431497,0.11947333
2986,0.033477183,3.8146227e-05,0.02966256,0.059417907,0.12905028
2987,0.033173103,3.5096262e-05,0.029663475,0.058721982,0.12772426
2988,0.03251358,2.923587e-05,0.029589996,0.052706685,0.1161568
2989,0.032336764,2.7565546e-05,0.029580208,0.052544285,0.11571966
2990,0.03250566,2.8688959e-05,0.029636765,0.05694859,0.12423238
2991,0.03267515,2.9984758e-05,0.029676676,0.0615523,0.1324317
2992,0.032261655,2.704944e-05,0.029556712,0.05603391,0.12259211
2993,0.03184598,2.4335073e-05,0.029412473,0.049539953,0.10902164
2994,0.032171816,2.7123424e-05,0.029459473,0.05422559,0.11909647
2995,0.03263713,3.0497726e-05,0.029587356,0.0628369,0.13471061
2996,0.032318287,2.7416474e-05,0.029576639,0.0596003,0.12901714
2997,0.03168031,2.2131528e-05,0.029467154,0.049925953,0.11008449
2998,0.031758454,2.2683114e-05,0.029490141,0.050300293,0.1109303
2999,0.032445237,2.8432853e-05,0.029601952,0.059328835,0.12834114
3000,0.03282225,3.2591062e-05,0.029563144,0.06227529,0.13354826
3001,0.032559596,3.1965945e-05,0.029363003,0.053798795,0.11823098
3002,0.03246511,3.2435742e-05,0.029221538,0.04987383,0.109710485
3003,0.032963563,3.6982547e-05,0.029265307,0.055937983,0.12234312
3004,0.033295527,3.9459428e-05,0.029349582,0.06402428,0.13671236
3005,0.032534022,3.271402e-05,0.029262621,0.0578403,0.12588342
3006,0.031553213,2.4290108e-05,0.0291242,0.04891155,0.107669376
3007,0.031430002,2.2684817e-05,0.02916152,0.051035576,0.11252391
3008,0.031813707,2.5247773e-05,0.02928893,0.060650352,0.13067915
3009,0.031820547,2.5127818e-05,0.029307766,0.06307544,0.13472822
3010,0.031255044,2.1080867e-05,0.029146958,0.05342594,0.1173708
3011,0.031065073,2.0322903e-05,0.029032782,0.049441867,0.1088776
3012,0.031559467,2.5099143e-05,0.029049555,0.055230886,0.120938204
3013,0.03203688,2.9730556e-05,0.02906382,0.061245352,0.13186496
3014,0.03188467,2.9231198e-05,0.028961552,0.05765064,0.12555881
3015,0.031459842,2.6294969e-05,0.028830346,0.05139826,0.11345168
3016,0.031512447,2.6826392e-05,0.02882981,0.05181443,0.11428359
3017,0.0318221,2.9361696e-05,0.028885933,0.056455508,0.123169646
3018,0.031930067,3.0425846e-05,0.02888748,0.057785384,0.1254703
3019,0.031700835,2.894862e-05,0.028805973,0.05339268,0.11721293
3020,0.03166893,2.9027724e-05,0.028766157,0.05277004,0.116012655
3021,0.031827845,3.066055e-05,0.02876179,0.05520951,0.12072014
3022,0.031772554,3.067557e-05,0.028704997,0.054011177,0.1184294
3023,0.03169789,3.0170431e-05,0.028680848,0.053700153,0.11778969
3024,0.031681895,2.9889692e-05,0.028692927,0.055107277,0.12043544
3025,0.031562444,2.8585613e-05,0.028703883,0.056051396,0.122147255
3026,0.031301904,2.6298638e-05,0.02867204,0.054222107,0.11868421
3027,0.03106901,2.46053e-05,0.02860848,0.05223046,0.114800185
3028,0.031103853,2.5334703e-05,0.028570384,0.0537966,0.117949784
3029,0.031222107,2.6974936e-05,0.028524613,0.05520914,0.12072776
3030,0.031251065,2.762206e-05,0.028488861,0.055356707,0.1210247
3031,0.03122449,2.7542861e-05,0.028470203,0.05494507,0.12023304
3032,0.031133857,2.662964e-05,0.028470892,0.055042055,0.12033485
3033,0.030903524,2.4830517e-05,0.028420473,0.05226442,0.114879794
3034,0.030876087,2.472771e-05,0.028403316,0.052908126,0.116097555
3035,0.03096773,2.5406605e-05,0.028427068,0.05509678,0.12023313
3036,0.030913291,2.4864685e-05,0.028426822,0.055432282,0.12081176
3037,0.030751962,2.3444081e-05,0.028407553,0.053946044,0.11796536
3038,0.030749623,2.3376453e-05,0.028411977,0.053412456,0.11685024
3039,0.030844059,2.3982344e-05,0.028445825,0.053708024,0.117295936
3040,0.031070396,2.6158981e-05,0.028454497,0.053601254,0.11702025
3041,0.03135431,2.9099863e-05,0.028444326,0.05390945,0.11759755
3042,0.03161758,3.2466134e-05,0.028370969,0.05251051,0.115017645
3043,0.032042142,3.7268182e-05,0.028315324,0.05247858,0.11502036
3044,0.032460976,4.182459e-05,0.028278517,0.054070123,0.11810837
3045,0.032592118,4.3733166e-05,0.028218802,0.05497403,0.119874656
3046,0.032165714,4.0498824e-05,0.028115833,0.05257683,0.11538373
3047,0.031748235,3.6705595e-05,0.028077677,0.052569076,0.115422666
3048,0.031266436,3.194539e-05,0.028071895,0.052974142,0.116214715
3049,0.03086479,2.790566e-05,0.028074224,0.053920988,0.11799728
3050,0.030446477,2.3778162e-05,0.028068662,0.0543259,0.11868537
3051,0.030032493,1.9799258e-05,0.028052568,0.05326644,0.11660586
3052,0.029803365,1.7827973e-05,0.028020568,0.052353002,0.11477613
3053,0.029763207,1.77675e-05,0.027986458,0.053131573,0.116255365
3054,0.02991322,1.9512278e-05,0.027961994,0.055349942,0.120429814
3055,0.029942375,2.027604e-05,0.02791477,0.05487091,0.119677566
3056,0.029952267,2.1087435e-05,0.027843524,0.052763402,0.11581163
3057,0.030328088,2.5242982e-05,0.02780379,0.052915648,0.1161378
3058,0.030813439,3.0331232e-05,0.027780315,0.05299183,0.11625078
3059,0.03129016,3.5177174e-05,0.027772442,0.05400815,0.11812061
3060,0.031564638,3.812506e-05,0.027752133,0.054556493,0.11914051
3061,0.031510897,3.80982e-05,0.027701076,0.053790152,0.11776199
3062,0.031129295,3.4872573e-05,0.027642038,0.051365256,0.11310791
3063,0.030827811,3.199173e-05,0.027628638,0.05133464,0.1130088
3064,0.03060303,2.9313915e-05,0.027671639,0.054247964,0.118469045
3065,0.030304933,2.5834714e-05,0.02772146,0.054848656,0.11938001
3066,0.029849423,2.1430824e-05,0.02770634,0.050922874,0.111743286
3067,0.02968371,1.981146e-05,0.027702563,0.05029135,0.11035199
3068,0.029812044,2.0810534e-05,0.02773099,0.053886186,0.117254116
3069,0.029822465,2.1026306e-05,0.027719835,0.05440218,0.11819483
3070,0.029768208,2.0804688e-05,0.02768774,0.052501597,0.11463263
3071,0.029788464,2.1044758e-05,0.027683988,0.052180666,0.11398655
3072,0.029912489,2.2360084e-05,0.02767648,0.05225091,0.1140713
3073,0.030078925,2.44322e-05,0.027635705,0.052358326,0.114302374
3074,0.030328903,2.7196578e-05,0.027609246,0.054260373,0.117936835
3075,0.030306134,2.787497e-05,0.027518637,0.053242676,0.116210096
3076,0.030190133,2.7817254e-05,0.027408406,0.05058433,0.11118063
3077,0.030298047,2.9216537e-05,0.027376393,0.051920395,0.11378603
3078,0.030408941,3.0248566e-05,0.027384084,0.055525646,0.120501764
3079,0.030035302,2.6926202e-05,0.02734268,0.054069087,0.11786131
3080,0.02956615,2.2538708e-05,0.027312279,0.052269887,0.11447089
3081,0.029165376,1.8861416e-05,0.027279234,0.050681315,0.111409836
3082,0.028966948,1.706298e-05,0.02726065,0.049872674,0.109781474
3083,0.029097438,1.8153598e-05,0.027282078,0.052918248,0.11559306
3084,0.029265529,1.981e-05,0.027284529,0.054807395,0.11894275
3085,0.029321777,2.1008544e-05,0.027220922,0.052557085,0.11474863
3086,0.029329991,2.210784e-05,0.027119206,0.048915833,0.10755608
3087,0.029648652,2.5511717e-05,0.02709748,0.05035737,0.11045704
3088,0.030024912,2.9155193e-05,0.027109392,0.054737918,0.118729606
3089,0.02998346,2.905069e-05,0.027078392,0.054294255,0.11791219
3090,0.029703325,2.6739559e-05,0.027029369,0.050064795,0.10989061
3091,0.029472979,2.4891293e-05,0.02698385,0.046863686,0.10317433
3092,0.029670324,2.6472542e-05,0.02702307,0.049985353,0.10953294
3093,0.029849442,2.7858765e-05,0.027063565,0.052377388,0.11394265
3094,0.029920788,2.8452243e-05,0.027075564,0.053008337,0.11497457
3095,0.02985615,2.823234e-05,0.027032916,0.051024944,0.11121696
3096,0.029831197,2.8348055e-05,0.02699639,0.049979,0.10918983
3097,0.029996533,3.0366367e-05,0.026959896,0.050780736,0.1107459
3098,0.029999776,3.0862207e-05,0.026913555,0.05057097,0.110374734
3099,0.029901333,3.0054645e-05,0.026895868,0.050971907,0.11120382
3100,0.029725233,2.8225531e-05,0.02690268,0.050784826,0.11085468
3101,0.029557923,2.6304599e-05,0.026927464,0.05051631,0.11030866
3102,0.029464979,2.5225765e-05,0.026942402,0.050132867,0.109533764
3103,0.029516064,2.5505395e-05,0.026965523,0.051093616,0.11132642
3104,0.029627422,2.6859281e-05,0.026941493,0.051424693,0.11195281
3105,0.029743088,2.8656405e-05,0.026877448,0.05165048,0.1124605
3106,0.029665649,2.8847848e-05,0.026780864,0.05058068,0.110610954
3107,0.029548652,2.861207e-05,0.026687445,0.05019516,0.11001575
3108,0.029364543,2.6990418e-05,0.026665501,0.051928855,0.1134636
3109,0.029149858,2.4619938e-05,0.026687864,0.055210616,0.11954206
3110,0.028537415,1.8641125e-05,0.026673302,0.052065138,0.11379616
3111,0.028089223,1.4232634e-05,0.02666596,0.049485825,0.108797036
3112,0.027976006,1.2990497e-05,0.026676957,0.05031896,0.11036502
3113,0.028010968,1.36122835e-05,0.02664974,0.05193011,0.11350143
3114,0.028124118,1.5325335e-05,0.026591584,0.052841116,0.11534881
3115,0.028173605,1.6912509e-05,0.026482355,0.05058542,0.111219004
3116,0.028353255,1.931387e-05,0.02642187,0.050455224,0.11097196
3117,0.028669212,2.267758e-05,0.026401455,0.052968312,0.115770206
3118,0.028795011,2.379386e-05,0.026415626,0.05433854,0.11822007
3119,0.02850628,2.137774e-05,0.026368506,0.050272368,0.11048322
3120,0.028332561,1.9676916e-05,0.02636487,0.04956045,0.109036416
3121,0.028391669,2.0014535e-05,0.026390215,0.052263785,0.114165545
3122,0.028391926,2.022079e-05,0.026369847,0.052421942,0.11436575
3123,0.028358418,2.0248674e-05,0.026333552,0.050513815,0.11072191
3124,0.028554589,2.2290662e-05,0.026325522,0.05080136,0.11117567
3125,0.028860956,2.566428e-05,0.02629453,0.05134553,0.11216445
3126,0.029058732,2.8479115e-05,0.02621082,0.049529202,0.108725175
3127,0.029324546,3.1801366e-05,0.02614441,0.049194925,0.108020484
3128,0.029715095,3.596046e-05,0.02611905,0.052056327,0.11344833
3129,0.029629549,3.5185833e-05,0.026110966,0.053294666,0.11566396
3130,0.02911762,3.0330739e-05,0.026084546,0.051658943,0.11261689
3131,0.028377414,2.3310937e-05,0.02604632,0.047196716,0.10385094
3132,0.028101627,2.0130165e-05,0.02608861,0.04815942,0.10578225
3133,0.02826818,2.0890007e-05,0.02617918,0.053403985,0.11542915
3134,0.028312823,2.1356387e-05,0.026177185,0.052693695,0.11412173
3135,0.028197689,2.0925982e-05,0.026105091,0.047140848,0.10362785
3136,0.028518146,2.4500749e-05,0.02606807,0.046299335,0.10180881
3137,0.029362923,3.217691e-05,0.026145231,0.053832617,0.11618283
3138,0.02967353,3.5552897e-05,0.02611824,0.05531973,0.118880115
3139,0.029215943,3.2420132e-05,0.02597393,0.047874294,0.105148844
3140,0.028853284,2.9454786e-05,0.025907805,0.046203632,0.101760305
3141,0.028914124,2.9597293e-05,0.025954394,0.051188294,0.11173547
3142,0.028817441,2.8451925e-05,0.025972249,0.052810416,0.11464568
3143,0.028399974,2.4583722e-05,0.025941603,0.04967395,0.10870527
3144,0.027912457,2.0193727e-05,0.025893083,0.045318022,0.09968788
3145,0.027874002,1.939634e-05,0.025934368,0.048632056,0.10657231
3146,0.02793911,1.9747838e-05,0.025964325,0.053163067,0.114977315
3147,0.027755596,1.8413048e-05,0.02591429,0.051492184,0.11197377
3148,0.027505511,1.6448772e-05,0.025860634,0.04714794,0.1035202
3149,0.027643004,1.7548342e-05,0.025888171,0.04860488,0.10633159
3150,0.027900249,1.9880898e-05,0.025912158,0.052021936,0.112647444
3151,0.027954312,2.0933481e-05,0.025860963,0.05156982,0.11181937
3152,0.027776472,2.014862e-05,0.02576161,0.04784949,0.10483996
3153,0.027803054,2.0967174e-05,0.025706336,0.04795861,0.10515492
3154,0.028021779,2.3047647e-05,0.025717014,0.05076961,0.11057516
3155,0.028205568,2.4593033e-05,0.025746265,0.052794363,0.114190094
3156,0.0281144,2.3980447e-05,0.025716357,0.049469054,0.10812899
3157,0.028070759,2.400103e-05,0.025670657,0.047354225,0.10399417
3158,0.02835332,2.7118147e-05,0.025641507,0.04983498,0.10879176
3159,0.028448818,2.8780978e-05,0.02557072,0.051053837,0.111257955
3160,0.028254416,2.7614386e-05,0.025492977,0.05206581,0.11329115
3161,0.027658973,2.2873426e-05,0.02537163,0.04801614,0.10562969
3162,0.027238354,1.921916e-05,0.025316438,0.04708924,0.10373433
3163,0.027137881,1.7858312e-05,0.02535205,0.05039734,0.11016495
3164,0.02702067,1.6408547e-05,0.025379816,0.05164113,0.11224488
3165,0.026823604,1.4786365e-05,0.025344968,0.048172783,0.10553094
3166,0.026906798,1.5783839e-05,0.025328415,0.04882467,0.10674463
3167,0.027086824,1.8020135e-05,0.02528481,0.049301542,0.10770174
3168,0.027368106,2.1294043e-05,0.025238702,0.049584392,0.108285815
3169,0.02762976,2.443014e-05,0.025186745,0.048698973,0.10663575
3170,0.027994024,2.8322356e-05,0.025161788,0.047136597,0.10360829
3171,0.02863926,3.450747e-05,0.025188513,0.049589086,0.10822449
3172,0.029105667,3.919889e-05,0.025185779,0.0517827,0.11212751
3173,0.028923493,3.8017486e-05,0.025121745,0.049751163,0.108473115
3174,0.028379524,3.3539403e-05,0.025025584,0.045623142,0.1005394
3175,0.028106833,3.0973566e-05,0.025009476,0.047309235,0.104021095
3176,0.027854526,2.839425e-05,0.0250151,0.05092875,0.110806406
3177,0.027291019,2.3211473e-05,0.024969872,0.048997585,0.10721884
3178,0.026766006,1.8247938e-05,0.024941212,0.04601954,0.10127672
3179,0.026601845,1.6258473e-05,0.024975998,0.047920104,0.10486053
3180,0.026504569,1.5022572e-05,0.025002312,0.050329756,0.10921767
3181,0.026298806,1.3309085e-05,0.024967898,0.048968766,0.10671831
3182,0.02615952,1.2516583e-05,0.02490786,0.045743924,0.10050958
3183,0.026363323,1.44684755e-05,0.024916476,0.047396272,0.10374058
3184,0.026740916,1.8166425e-05,0.024924273,0.04867953,0.10611043
3185,0.027130246,2.2074362e-05,0.02492281,0.04808238,0.10491276
3186,0.027512304,2.5913998e-05,0.024920905,0.048028618,0.10472623
3187,0.027664896,2.7632555e-05,0.024901642,0.046096187,0.10088572
3188,0.027833655,2.9073826e-05,0.024926273,0.0473221,0.103225484
3189,0.027766924,2.8438573e-05,0.024923068,0.047774322,0.10408317
3190,0.027581848,2.6389192e-05,0.024942929,0.04896663,0.106236786
3191,0.027257837,2.3204006e-05,0.024937436,0.047637757,0.10369198
3192,0.026997983,2.0699064e-05,0.024928078,0.046378877,0.101229794
3193,0.026887847,1.9731817e-05,0.024914665,0.04693003,0.10226286
3194,0.02690938,2.0198817e-05,0.024889497,0.048488405,0.105234995
3195,0.02684872,2.0434702e-05,0.02480525,0.046529915,0.10167908
3196,0.026964273,2.2210674e-05,0.024743207,0.047170322,0.103026055
3197,0.02710788,2.4159412e-05,0.02469194,0.048380215,0.10541272
3198,0.027150199,2.512991e-05,0.024637207,0.04882699,0.106299356
3199,0.027021866,2.4085934e-05,0.024613272,0.04927418,0.10713472
3200,0.02671251,2.129363e-05,0.024583148,0.048521638,0.10572959
3201,0.026292196,1.7684435e-05,0.024523752,0.046050727,0.10103224
3202,0.026089832,1.589747e-05,0.024500085,0.046000097,0.100956194
3203,0.026135141,1.6173026e-05,0.024517838,0.049415387,0.10737359
3204,0.026139826,1.6529008e-05,0.024486925,0.049361043,0.10727142
3205,0.026009588,1.60448e-05,0.024405107,0.044490293,0.09786566
3206,0.026271626,1.8720086e-05,0.024399618,0.045500334,0.09990036
3207,0.026821686,2.358976e-05,0.02446271,0.05159534,0.11117301
3208,0.027029486,2.5698715e-05,0.024459615,0.05195536,0.111713275
3209,0.026700962,2.3561544e-05,0.024344807,0.044863682,0.09853037
3210,0.026606455,2.3277567e-05,0.024278698,0.042583026,0.093777835
3211,0.02702122,2.7075175e-05,0.024313703,0.04844294,0.10556395
3212,0.02731683,2.989898e-05,0.024326932,0.052775506,0.113209024
3213,0.026962565,2.7224405e-05,0.024240125,0.046210583,0.10132126
3214,0.02668871,2.5036623e-05,0.024185047,0.04188496,0.09212701
3215,0.02693735,2.7026505e-05,0.024234701,0.045437522,0.09959945
3216,0.027159989,2.8886598e-05,0.02427133,0.049996614,0.10810038
3217,0.026824096,2.5899284e-05,0.024234168,0.046634585,0.101817146
3218,0.026554167,2.3127552e-05,0.024241412,0.04479549,0.09807113
3219,0.026614472,2.298245e-05,0.024316227,0.048154548,0.10436018
3220,0.026473477,2.1120704e-05,0.024361407,0.049335655,0.10632419
3221,0.026163127,1.830948e-05,0.024332179,0.04619744,0.10051746
3222,0.025935072,1.6382723e-05,0.0242968,0.04315405,0.09453477
3223,0.02619468,1.8752464e-05,0.024319435,0.04725558,0.10263631
3224,0.026466683,2.1616373e-05,0.024305046,0.049482267,0.10677551
3225,0.026543971,2.3005174e-05,0.024243454,0.048086498,0.104414776
3226,0.026407072,2.2720602e-05,0.024135012,0.043937836,0.09646419
3227,0.026505876,2.399373e-05,0.024106503,0.045106236,0.09894286
3228,0.026602153,2.4864386e-05,0.024115713,0.04901818,0.10645758
3229,0.026317246,2.249374e-05,0.024067871,0.048722968,0.10601215
3230,0.025836524,1.8399494e-05,0.023996575,0.045788158,0.10051059
3231,0.02564917,1.6606156e-05,0.023988554,0.04669506,0.102280706
3232,0.025558138,1.5540521e-05,0.024004087,0.04917182,0.10682315
3233,0.025360994,1.3992376e-05,0.023961756,0.04791406,0.10451651
3234,0.025221985,1.3287675e-05,0.023893217,0.04611462,0.10116658
3235,0.02524779,1.4312686e-05,0.023816522,0.045535747,0.100042455
3236,0.0254649,1.6754408e-05,0.02378946,0.048537508,0.10582435
3237,0.025570357,1.808294e-05,0.023762064,0.04885741,0.106370345
3238,0.025450887,1.7272654e-05,0.02372362,0.04552058,0.099919625
3239,0.025441626,1.698588e-05,0.023743039,0.044610705,0.09798185
3240,0.02568495,1.8510238e-05,0.023833927,0.046883896,0.102161735
3241,0.025994295,2.0961852e-05,0.02389811,0.04858189,0.104988314
3242,0.026121482,2.2617585e-05,0.023859724,0.044413533,0.09703467
3243,0.026395751,2.5743e-05,0.02382145,0.043003462,0.09415595
3244,0.027060304,3.204856e-05,0.023855448,0.047979094,0.10373014
3245,0.027241066,3.4459517e-05,0.023795115,0.046162326,0.10033143
3246,0.0271563,3.3861717e-05,0.02377013,0.045154966,0.09834071
3247,0.026978705,3.1811112e-05,0.023797594,0.045888435,0.09970355
3248,0.026649006,2.7981438e-05,0.023850862,0.047232088,0.10209898
3249,0.026160803,2.300303e-05,0.0238605,0.04526068,0.09832784
3250,0.02583932,1.98704e-05,0.02385228,0.04403131,0.09592516
3251,0.025806876,1.9540064e-05,0.02385287,0.04620396,0.10012477
3252,0.025795205,1.9961371e-05,0.023799067,0.04616107,0.10021838
3253,0.025717517,2.0296578e-05,0.02368786,0.04390057,0.09603451
3254,0.025870623,2.229812e-05,0.023640811,0.045818783,0.09990294
3255,0.02599674,2.3687568e-05,0.023627983,0.048472513,0.10492166
3256,0.025774546,2.1680991e-05,0.023606448,0.04822499,0.104502715
3257,0.02535395,1.7849372e-05,0.023569012,0.04513012,0.09865544
3258,0.025053628,1.4892329e-05,0.023564395,0.044753842,0.097926304
3259,0.024949152,1.3556264e-05,0.023593526,0.047080867,0.102358125
3260,0.024853634,1.2587538e-05,0.02359488,0.048012264,0.104027696
3261,0.024714058,1.2054063e-05,0.023508651,0.044172715,0.09690385
3262,0.024920896,1.4727977e-05,0.023448098,0.04455374,0.097696796
3263,0.025431786,1.9980418e-05,0.023433745,0.048989084,0.106017634
3264,0.025681451,2.2938468e-05,0.023387603,0.04941538,0.106785454
3265,0.025447702,2.1553373e-05,0.023292365,0.044990655,0.09847899
3266,0.025065318,1.85554e-05,0.023209779,0.0417103,0.091534495
3267,0.025082486,1.8280416e-05,0.023254445,0.04693254,0.10220263
3268,0.025028054,1.7216591e-05,0.023306394,0.051516425,0.110162444
3269,0.024525005,1.2712402e-05,0.023253765,0.04483547,0.098006204
3270,0.024310376,1.0707329e-05,0.023239644,0.040534418,0.088998854
3271,0.02469512,1.3764445e-05,0.023318676,0.045519225,0.09894248
3272,0.025204008,1.8556042e-05,0.023348404,0.05020656,0.10723993
3273,0.025359202,2.1254455e-05,0.023233756,0.045547836,0.099179946
3274,0.025570892,2.4629846e-05,0.023107907,0.040223937,0.08825743
3275,0.026367635,3.2423526e-05,0.023125282,0.04429312,0.096868806
3276,0.027050726,3.845978e-05,0.023204748,0.051078457,0.109192625
3277,0.026657362,3.4533736e-05,0.023203988,0.048365552,0.10437342
3278,0.02582372,2.654251e-05,0.02316947,0.04328154,0.09472458
3279,0.025332298,2.1788392e-05,0.02315346,0.04263672,0.09344545
3280,0.025134075,1.9612193e-05,0.023172855,0.04680828,0.10153217
3281,0.024922993,1.7869019e-05,0.02313609,0.048348527,0.10436643
3282,0.024528585,1.51430595e-05,0.02301428,0.04275575,0.09398158
3283,0.02452487,1.5623105e-05,0.022962559,0.042445846,0.09339826
3284,0.02482523,1.8429932e-05,0.022982238,0.047261626,0.10272212
3285,0.02491885,1.951083e-05,0.022967767,0.04906221,0.105914205
3286,0.02469006,1.774753e-05,0.022915307,0.04608476,0.10052327
3287,0.024383763,1.5073903e-05,0.022876373,0.04237726,0.09318828
3288,0.02445129,1.5216676e-05,0.022929622,0.045915417,0.100137606
3289,0.024456134,1.5008714e-05,0.022955263,0.04821568,0.10418254
3290,0.024358774,1.424298e-05,0.022934476,0.045654323,0.09944713
3291,0.024405068,1.4932954e-05,0.022911772,0.043152418,0.09455744
3292,0.024783622,1.8960041e-05,0.022887617,0.04486768,0.09788367
3293,0.025286194,2.4470075e-05,0.022839187,0.047889467,0.10357037
3294,0.025432535,2.7220207e-05,0.022710513,0.045391884,0.09920101
3295,0.025475757,2.8540697e-05,0.022621688,0.045000337,0.09853072
3296,0.025290774,2.7340377e-05,0.022556737,0.043830276,0.0961917
3297,0.02506916,2.4893077e-05,0.022579852,0.04627429,0.10087016
3298,0.024642669,2.0260612e-05,0.022616608,0.04719004,0.102381535
3299,0.02410117,1.48052795e-05,0.022620643,0.043973126,0.09622047
3300,0.023834672,1.2138746e-05,0.022620797,0.042560056,0.09333569
3301,0.023915315,1.2928164e-05,0.022622498,0.043890633,0.09587481
3302,0.024193196,1.5909118e-05,0.022602284,0.045203153,0.098369844
3303,0.024520615,1.9839194e-05,0.022536695,0.043023244,0.09430766
3304,0.025046391,2.5287023e-05,0.022517689,0.04379337,0.09579468
3305,0.025722886,3.1815653e-05,0.02254132,0.04755582,0.10267332
3306,0.025830705,3.323581e-05,0.022507124,0.044971786,0.09787708
3307,0.025558129,3.1200547e-05,0.022438074,0.040614597,0.089027755
3308,0.025527894,3.079023e-05,0.022448871,0.042291526,0.09250419
3309,0.025442118,2.9352492e-05,0.022506868,0.04716891,0.101702236
3310,0.024920324,2.380302e-05,0.022540022,0.047807906,0.10265661
3311,0.024060894,1.5442694e-05,0.022516625,0.04226509,0.09219497
3312,0.023553614,1.043929e-05,0.022509685,0.039511014,0.08639039
3313,0.023571033,9.967149e-06,0.022574319,0.043707177,0.094797514
3314,0.023778493,1.1725128e-05,0.02260598,0.047137454,0.10092451
3315,0.02384741,1.3015429e-05,0.022545867,0.04367575,0.09474354
3316,0.024089526,1.6181057e-05,0.02247142,0.04131331,0.09018107
3317,0.024599778,2.150083e-05,0.022449695,0.043325026,0.09418667
3318,0.025098186,2.659766e-05,0.02243842,0.04680502,0.10070568
3319,0.02507774,2.6962865e-05,0.022381453,0.045860913,0.09912763
3320,0.024739807,2.4160145e-05,0.022323793,0.044178996,0.09611108
3321,0.024258528,1.9666079e-05,0.022291921,0.04321536,0.094329774
3322,0.023825495,1.5594142e-05,0.02226608,0.042076338,0.092126474
3323,0.023630684,1.3719038e-05,0.02225878,0.043731183,0.095315024
3324,0.023464808,1.2587855e-05,0.022206023,0.042613808,0.09322038
3325,0.023451021,1.2884696e-05,0.022162551,0.04251712,0.0929583
3326,0.023525385,1.3810922e-05,0.022144293,0.043853294,0.09546105
3327,0.023666997,1.5172531e-05,0.022149744,0.0460503,0.09948256
3328,0.023579085,1.4433242e-05,0.02213576,0.04376055,0.095185116
3329,0.023508372,1.3789665e-05,0.022129405,0.04121735,0.0901587
3330,0.023706103,1.5522552e-05,0.022153847,0.042113964,0.09183527
3331,0.024124792,1.933352e-05,0.02219144,0.04528577,0.097599365
3332,0.024454804,2.296131e-05,0.022158673,0.0457682,0.09847735
3333,0.024446275,2.4182124e-05,0.022028062,0.04007986,0.08775765
3334,0.024676606,2.7069284e-05,0.021969678,0.0407476,0.08921158
3335,0.024976918,3.00001e-05,0.021976909,0.045742285,0.098797694
3336,0.024828605,2.8528599e-05,0.021975745,0.047454365,0.10178474
3337,0.024074677,2.1730699e-05,0.021901608,0.04115457,0.09001949
3338,0.023563424,1.6846147e-05,0.021878809,0.039124247,0.085743256
3339,0.02347461,1.5560267e-05,0.021918584,0.04374866,0.09504464
3340,0.023417007,1.4570794e-05,0.021959929,0.04804776,0.10251029
3341,0.023150258,1.24174585e-05,0.021908512,0.04368625,0.09484068
3342,0.023031954,1.2077044e-05,0.02182425,0.03852465,0.08464472
3343,0.02346637,1.6707354e-05,0.021795634,0.040054753,0.087934345
3344,0.024282988,2.4757803e-05,0.021807209,0.04625101,0.099769466
3345,0.024661567,2.8985993e-05,0.021762967,0.04733523,0.10176684
3346,0.024298877,2.6282745e-05,0.021670602,0.042097427,0.09204261
3347,0.023860747,2.2289256e-05,0.021631822,0.03890131,0.08522816
3348,0.023801064,2.0727955e-05,0.021728268,0.045072667,0.09758072
3349,0.02352762,1.7124958e-05,0.021815125,0.046929326,0.10053083
3350,0.02306481,1.2426703e-05,0.02182214,0.042132966,0.0916299
3351,0.022871876,1.0708012e-05,0.021801075,0.03761403,0.08226051
3352,0.023311835,1.4697455e-05,0.021842089,0.042333473,0.091844425
3353,0.023995567,2.1378704e-05,0.021857696,0.048595272,0.10299175
3354,0.02416587,2.4222441e-05,0.021743627,0.043770365,0.09482666
3355,0.02416011,2.5343554e-05,0.021625753,0.03779221,0.08268623
3356,0.024588555,2.9396588e-05,0.021648897,0.041921366,0.09151401
3357,0.024827952,3.1460946e-05,0.021681856,0.045372825,0.0979282
3358,0.024612457,2.9020339e-05,0.021710422,0.045254163,0.097600006
3359,0.024058102,2.3447255e-05,0.021713376,0.04320733,0.093760565
3360,0.023501385,1.812339e-05,0.021689046,0.03930376,0.08600634
3361,0.023446128,1.7406308e-05,0.021705497,0.041491628,0.09040688
3362,0.023545573,1.8495624e-05,0.02169601,0.04492361,0.09690681
3363,0.02337664,1.7517768e-05,0.021624863,0.043305833,0.0940656
3364,0.023164732,1.5960273e-05,0.021568704,0.04122025,0.0900437
3365,0.023170693,1.5921127e-05,0.02157858,0.043303255,0.094051935
3366,0.023159523,1.5752597e-05,0.021584263,0.044817943,0.09678993
3367,0.022928445,1.3746539e-05,0.02155379,0.042291593,0.092066176
3368,0.022766955,1.2559639e-05,0.02151099,0.03881854,0.08500227
3369,0.023021134,1.4882555e-05,0.021532878,0.041103005,0.08965938
3370,0.023521768,1.9235757e-05,0.021598192,0.047066588,0.10041931
3371,0.023494737,1.9126119e-05,0.021582125,0.04380024,0.09456097
3372,0.023301588,1.7828728e-05,0.021518715,0.038052026,0.083087906
3373,0.023565888,2.0027337e-05,0.021563156,0.041417565,0.08999811
3374,0.023884049,2.257707e-05,0.021626342,0.046832748,0.09968552
3375,0.023792168,2.2069882e-05,0.02158518,0.044634234,0.09591449
3376,0.023427675,1.9680221e-05,0.021459652,0.037833124,0.08275051
3377,0.023648934,2.1939588e-05,0.021454975,0.041078802,0.08956604
3378,0.023906756,2.4487474e-05,0.02145801,0.04576612,0.09825366
3379,0.023688657,2.3091592e-05,0.021379499,0.04418027,0.09555221
3380,0.023159157,1.8776605e-05,0.021281498,0.03931185,0.08605565
3381,0.022926958,1.670309e-05,0.02125665,0.041068833,0.08974361
3382,0.02284554,1.5767386e-05,0.021268802,0.04535551,0.09781552
3383,0.022508712,1.2752493e-05,0.021233464,0.04365788,0.09475639
3384,0.022167897,9.82633e-06,0.021185264,0.039099406,0.085808635
3385,0.02220742,9.988518e-06,0.021208568,0.040073678,0.087754965
3386,0.02253855,1.2864485e-05,0.021252101,0.043491375,0.09418369
3387,0.022979261,1.6847736e-05,0.021294488,0.046919018,0.10004338
3388,0.02296194,1.7301401e-05,0.0212318,0.040588632,0.08846837
3389,0.023119267,1.9616284e-05,0.02115764,0.037030537,0.08090964
3390,0.023769865,2.592204e-05,0.02117766,0.04182355,0.091112085
3391,0.02437789,3.1436375e-05,0.021234252,0.04859394,0.10305705
3392,0.024070311,2.8857452e-05,0.021184565,0.042750612,0.09280139
3393,0.02352077,2.4114024e-05,0.021109367,0.035802413,0.07795397
3394,0.023659285,2.4852352e-05,0.021174049,0.04008724,0.08744833
3395,0.023873726,2.6232197e-05,0.021250507,0.047907088,0.10150609
3396,0.023449015,2.2369528e-05,0.021212062,0.04577272,0.0978904
3397,0.02280429,1.7070983e-05,0.021097193,0.038860474,0.08497252
3398,0.022605555,1.5612859e-05,0.02104427,0.038826067,0.084985785
3399,0.022924058,1.8399494e-05,0.02108411,0.04628654,0.09903887
3400,0.0229096,1.8570294e-05,0.021052571,0.044943698,0.096743785
3401,0.022636484,1.6856668e-05,0.020950818,0.03750409,0.08205683
3402,0.022842184,1.9038893e-05,0.020938294,0.03875822,0.084808335
3403,0.023270268,2.2998742e-05,0.020970393,0.044312183,0.095755436
3404,0.023328226,2.3552431e-05,0.020972982,0.04539524,0.09767383
3405,0.022979673,2.0110647e-05,0.020968609,0.041976377,0.0913129
3406,0.022692079,1.7130631e-05,0.020979015,0.038424093,0.08404617
3407,0.02282277,1.7647608e-05,0.021058008,0.040988643,0.08908052
3408,0.023143545,2.016588e-05,0.021126958,0.046219848,0.09836091
3409,0.02305125,2.014541e-05,0.02103671,0.04236744,0.09171506
3410,0.022911033,1.998548e-05,0.020912485,0.03895107,0.08521729
3411,0.023103224,2.2295024e-05,0.020873722,0.041392054,0.09020987
3412,0.023308821,2.4110072e-05,0.020897813,0.046400197,0.099372804
3413,0.02303077,2.1844906e-05,0.02084628,0.04348992,0.094227105
3414,0.02258268,1.7938502e-05,0.02078883,0.038850922,0.08506822
3415,0.0224883,1.6953101e-05,0.020792989,0.041475423,0.090366155
3416,0.022454947,1.665027e-05,0.02078992,0.04530545,0.09742189
3417,0.022168387,1.4690943e-05,0.020699292,0.041861754,0.091333866
3418,0.022012364,1.3925235e-05,0.020619841,0.039282408,0.08631169
3419,0.022250693,1.6338243e-05,0.020616869,0.042375505,0.09240359
3420,0.022538189,1.9061006e-05,0.020632088,0.045794733,0.098531134
3421,0.022550158,1.9537167e-05,0.02059644,0.04298014,0.093449935
3422,0.022479352,1.9240462e-05,0.020555306,0.039628703,0.08685046
3423,0.02261807,2.068727e-05,0.020549344,0.04195935,0.09141583
3424,0.022741422,2.2122416e-05,0.02052918,0.044147275,0.09551401
3425,0.022617858,2.1440068e-05,0.02047385,0.043184277,0.093895964
3426,0.022382814,1.9888737e-05,0.02039394,0.03980593,0.08750004
3427,0.022400156,2.0405343e-05,0.020359622,0.039965853,0.087809876
3428,0.022643838,2.2563618e-05,0.020387476,0.04376223,0.09490177
3429,0.022591759,2.1997417e-05,0.020392017,0.044649698,0.09635825
3430,0.022270028,1.8978084e-05,0.02037222,0.04179647,0.09101236
3431,0.02195925,1.6113394e-05,0.020347912,0.039110698,0.08568345
3432,0.021986581,1.6103468e-05,0.020376235,0.0411427,0.08960224
3433,0.02212677,1.728244e-05,0.020398526,0.043485515,0.0937922
3434,0.022118768,1.7526001e-05,0.020366168,0.04037655,0.08802473
3435,0.022276765,1.9398309e-05,0.020336933,0.038570248,0.084422104
3436,0.022727206,2.3595841e-05,0.020367622,0.041431,0.08992855
3437,0.023062104,2.6987476e-05,0.020363357,0.042817045,0.092424996
3438,0.023045909,2.7178552e-05,0.020328054,0.041755695,0.090488255
3439,0.02273806,2.449765e-05,0.020288294,0.040192045,0.08759792
3440,0.022430748,2.1581747e-05,0.020272573,0.039858256,0.086961925
3441,0.022200797,1.9229483e-05,0.020277848,0.0406362,0.08838507
3442,0.02206662,1.7877586e-05,0.02027886,0.04110602,0.08919472
3443,0.021988537,1.6992144e-05,0.020289322,0.04134524,0.08953187
3444,0.021929812,1.6749407e-05,0.02025487,0.038564622,0.08412231
3445,0.022193996,1.9313346e-05,0.020262662,0.04012389,0.087087184
3446,0.022450268,2.1982045e-05,0.020252064,0.041606613,0.08991472
3447,0.02254084,2.3193814e-05,0.020221459,0.041003168,0.08884186
3448,0.02244611,2.2584432e-05,0.020187667,0.039565913,0.08611213
3449,0.022385396,2.1974221e-05,0.020187974,0.0393609,0.085664906
3450,0.022401886,2.1834461e-05,0.02021844,0.040197294,0.08716626
3451,0.02236734,2.13827e-05,0.02022907,0.039814994,0.086313665
3452,0.022322454,2.087625e-05,0.020234829,0.04063478,0.08778656
3453,0.022141127,1.9439414e-05,0.020197185,0.039001204,0.08463983
3454,0.022141678,1.9342564e-05,0.020207422,0.04189067,0.090127684
3455,0.021946823,1.7437531e-05,0.02020307,0.041722037,0.08981347
3456,0.021727657,1.5430282e-05,0.020184629,0.03963164,0.08592162
3457,0.021660868,1.4830518e-05,0.020177817,0.03863115,0.08396816
3458,0.021846803,1.6617454e-05,0.020185057,0.041254733,0.08893606
3459,0.021961227,1.8247047e-05,0.020136522,0.040226504,0.08712311
3460,0.02199632,1.9288338e-05,0.020067485,0.038881373,0.08468814
3461,0.022059297,2.0419482e-05,0.020017348,0.039057687,0.08518112
3462,0.022164725,2.1368647e-05,0.020027861,0.041927166,0.090677604
3463,0.02198289,1.9480565e-05,0.020034833,0.04138241,0.089606725
3464,0.021697728,1.6619397e-05,0.020035788,0.039955992,0.08676914
3465,0.021522753,1.4622258e-05,0.020060528,0.040259663,0.087197684
3466,0.021466587,1.41126975e-05,0.020055316,0.040255688,0.0872001
3467,0.021493575,1.4702483e-05,0.020023325,0.040333584,0.08745188
3468,0.021621646,1.6447442e-05,0.019976903,0.039513167,0.08597739
3469,0.021924958,2.0007203e-05,0.019924238,0.03936704,0.08578415
3470,0.022399206,2.4932942e-05,0.019905912,0.042652927,0.091982245
3471,0.022454245,2.5894735e-05,0.019864772,0.042335276,0.09139583
3472,0.022099145,2.3141312e-05,0.019785013,0.03728333,0.081459336
3473,0.02191563,2.1414133e-05,0.019774215,0.03729748,0.081586264
3474,0.022025697,2.1825967e-05,0.0198431,0.044127632,0.09450944
3475,0.021749366,1.8962637e-05,0.019853102,0.04374079,0.09368231
3476,0.021267695,1.4678838e-05,0.019799812,0.037350565,0.081643015
3477,0.021312324,1.5149555e-05,0.019797368,0.037281528,0.08144315
3478,0.021746155,1.9347282e-05,0.019811427,0.04171636,0.08996282
3479,0.02200478,2.2102797e-05,0.0197945,0.043748114,0.093631886
3480,0.02178538,2.0785797e-05,0.0197068,0.038743112,0.08444322
3481,0.021682324,2.015812e-05,0.019666512,0.038402997,0.083839856
3482,0.021790367,2.1137143e-05,0.019676652,0.04244672,0.091493346
3483,0.021623453,1.9601635e-05,0.01966329,0.041754056,0.09016398
3484,0.0213082,1.6735505e-05,0.01963465,0.038286876,0.083541565
3485,0.02128734,1.6542459e-05,0.019633094,0.038425807,0.08374393
3486,0.021452222,1.8240427e-05,0.01962818,0.039495785,0.08578011
3487,0.021695377,2.1055423e-05,0.019589836,0.039922927,0.086654924
3488,0.021968437,2.3974902e-05,0.019570947,0.042115282,0.090699956
3489,0.021867756,2.3604527e-05,0.019507304,0.039845817,0.08659928
3490,0.02170693,2.2204353e-05,0.019486494,0.039472386,0.08588725
3491,0.021469094,1.9784542e-05,0.019490639,0.04014117,0.08711449
3492,0.021221155,1.7256803e-05,0.019495474,0.04001166,0.086782776
3493,0.021145461,1.6515682e-05,0.019493893,0.040201906,0.087051764
3494,0.021125482,1.679029e-05,0.019446453,0.038216934,0.083348684
3495,0.021324031,1.9213543e-05,0.019402677,0.038710453,0.08440682
3496,0.02162217,2.2603981e-05,0.019361772,0.039558526,0.086109936
3497,0.02181125,2.4750092e-05,0.01933624,0.03990316,0.08676156
3498,0.021840941,2.4967776e-05,0.019344164,0.040248346,0.08730782
3499,0.021679789,2.2997883e-05,0.01938,0.04044422,0.08747635
3500,0.021246105,1.8414326e-05,0.019404672,0.037425898,0.08148074
3501,0.02108018,1.6438862e-05,0.019436292,0.037286706,0.08106172
3502,0.021161115,1.6962551e-05,0.01946486,0.03850991,0.083329715
3503,0.021359224,1.874898e-05,0.019484326,0.040883806,0.08759084
3504,0.021391205,1.9569718e-05,0.019434234,0.038080525,0.082479596
3505,0.021493297,2.0912352e-05,0.019402063,0.036896173,0.080133095
3506,0.021730013,2.320745e-05,0.019409267,0.039682403,0.08543841
3507,0.021602098,2.2065962e-05,0.019395502,0.039943177,0.085907735
3508,0.02119857,1.8367293e-05,0.019361842,0.037342705,0.0809901
3509,0.020870816,1.5435433e-05,0.019327274,0.035428416,0.07708399
3510,0.020954523,1.6026062e-05,0.019351916,0.03891321,0.08394064
3511,0.021016816,1.6634709e-05,0.019353345,0.040709708,0.08716642
3512,0.020957047,1.626977e-05,0.01933007,0.039327804,0.08464172
3513,0.020778248,1.5020378e-05,0.019276211,0.035411023,0.076979145
3514,0.020930493,1.663167e-05,0.019267326,0.03669019,0.0796392
3515,0.021276215,1.9710906e-05,0.019305125,0.040789522,0.087289505
3516,0.021360476,2.0713982e-05,0.019289078,0.039755974,0.08541547
3517,0.021232119,1.9931824e-05,0.019238936,0.035992123,0.07818387
3518,0.021334346,2.101879e-05,0.019232467,0.03645227,0.079146
3519,0.02160941,2.3545055e-05,0.019254904,0.04000287,0.08580276
3520,0.021675924,2.448998e-05,0.019226925,0.039867785,0.08561558
3521,0.021498488,2.3530885e-05,0.0191454,0.035873033,0.07808955
3522,0.021577178,2.4825467e-05,0.019094631,0.036586855,0.07955998
3523,0.021636218,2.5773705e-05,0.019058848,0.039099716,0.084520735
3524,0.021295495,2.2618153e-05,0.01903368,0.039355647,0.08502288
3525,0.020724965,1.7090073e-05,0.019015959,0.036140487,0.07865091
3526,0.020526046,1.4415471e-05,0.019084498,0.039123833,0.08430231
3527,0.020340176,1.21727235e-05,0.019122904,0.03887677,0.08361364
3528,0.02026163,1.1246404e-05,0.01913699,0.037807263,0.08148429
3529,0.020380707,1.2479392e-05,0.019132769,0.03740212,0.080687
3530,0.020664617,1.5642667e-05,0.019100351,0.036616005,0.07925874
3531,0.021141184,2.0826035e-05,0.019058581,0.03701006,0.08013121
3532,0.02170702,2.6564625e-05,0.019050559,0.04021789,0.08616759
3533,0.021814087,2.7858136e-05,0.019028274,0.03984083,0.085503615
3534,0.02153492,2.5401348e-05,0.018994784,0.03627503,0.07872143
3535,0.021396514,2.3930415e-05,0.019003473,0.037084475,0.08026275
3536,0.021336624,2.3122822e-05,0.019024342,0.040696014,0.086787134
3537,0.020935198,1.977354e-05,0.018957844,0.0382111,0.08242083
3538,0.020545242,1.6531672e-05,0.018892076,0.0350181,0.07629935
3539,0.020555215,1.6802995e-05,0.018874915,0.037110895,0.08055355
3540,0.02068929,1.808015e-05,0.018881274,0.040340263,0.086495005
3541,0.020635583,1.801381e-05,0.018834202,0.037677467,0.081656605
3542,0.020589562,1.80276e-05,0.018786803,0.034624383,0.075426206
3543,0.02086854,2.0414363e-05,0.018827103,0.03885765,0.083766244
3544,0.021012783,2.1547978e-05,0.018857986,0.04216711,0.08950477
3545,0.020604035,1.8067734e-05,0.018797262,0.035301525,0.076874286
3546,0.020570513,1.7748283e-05,0.018795684,0.03413216,0.07440026
3547,0.021050086,2.2064141e-05,0.018843671,0.040470425,0.08644453
3548,0.021306649,2.483408e-05,0.018823242,0.041537438,0.088373445
3549,0.021004776,2.30704e-05,0.018697735,0.033584874,0.073228694
3550,0.021198537,2.5424335e-05,0.018656103,0.034648854,0.07559046
3551,0.021633008,2.946789e-05,0.01868622,0.04267016,0.09076573
3552,0.02119668,2.5227562e-05,0.018673925,0.041541256,0.088776514
3553,0.020312093,1.7077633e-05,0.01860433,0.034008417,0.074159466
3554,0.019944934,1.3354353e-05,0.0186095,0.0338453,0.073845774
3555,0.020013742,1.3434193e-05,0.018670322,0.040159613,0.08608606
3556,0.019904513,1.2481708e-05,0.018656341,0.038650572,0.08330478
3557,0.019848883,1.2129091e-05,0.018635973,0.03510138,0.07636184
3558,0.020140788,1.4770783e-05,0.01866371,0.035809323,0.0776568
3559,0.020684898,1.9783349e-05,0.018706564,0.039007835,0.08361446
3560,0.021001125,2.290294e-05,0.018710831,0.038589675,0.0828377
3561,0.021142192,2.4813293e-05,0.018660864,0.03498924,0.075907506
3562,0.021369865,2.725925e-05,0.01864394,0.035041757,0.07601538
3563,0.02182464,3.1154454e-05,0.018709194,0.04124709,0.08757461
3564,0.021481425,2.7657941e-05,0.018715631,0.04094522,0.08697287
3565,0.02066715,2.00671e-05,0.018660441,0.035074502,0.0760406
3566,0.020173844,1.565988e-05,0.018607857,0.03339638,0.07256315
3567,0.020220049,1.6151818e-05,0.018604867,0.03847883,0.08285765
3568,0.02025038,1.6775884e-05,0.018572792,0.04192666,0.08914745
3569,0.019968763,1.4779375e-05,0.018490825,0.0386404,0.08350675
3570,0.019621553,1.237664e-05,0.018383889,0.03340596,0.07273498
3571,0.019789895,1.3987583e-05,0.018391136,0.03809567,0.08266681
3572,0.019924264,1.5209121e-05,0.018403353,0.043358874,0.09208032
3573,0.019618917,1.2681393e-05,0.018350778,0.038236268,0.083016045
3574,0.01943417,1.1252302e-05,0.018308941,0.03417403,0.07484954
3575,0.019805962,1.4495695e-05,0.018356392,0.039343204,0.08491866
3576,0.020190513,1.8348012e-05,0.018355712,0.040668394,0.087226264
3577,0.02041704,2.137898e-05,0.018279143,0.036962107,0.08062652
3578,0.020730479,2.5274436e-05,0.018203035,0.034363866,0.07531499
3579,0.021379849,3.1916257e-05,0.018188223,0.038826607,0.08430686
3580,0.021457115,3.2862143e-05,0.0181709,0.041664515,0.08948452
3581,0.020680552,2.5384828e-05,0.018142069,0.03870203,0.08407345
3582,0.019787626,1.6635195e-05,0.018124107,0.03472111,0.076040804
3583,0.019475382,1.2908777e-05,0.018184504,0.03826465,0.082904994
3584,0.019344538,1.1163903e-05,0.018228147,0.040988725,0.08746983
3585,0.019205922,1.0150991e-05,0.018190823,0.036686253,0.079651594
3586,0.019382726,1.2352014e-05,0.018147524,0.034221683,0.07474505
3587,0.020120895,1.981146e-05,0.018139748,0.037953038,0.082208194
3588,0.02098565,2.8674116e-05,0.018118238,0.041936543,0.089461304
3589,0.021084784,3.0502993e-05,0.018034484,0.03701782,0.08062285
3590,0.020848734,2.857223e-05,0.017991511,0.03334213,0.07271884
3591,0.02097001,2.9017288e-05,0.01806828,0.03876645,0.08379413
3592,0.020786231,2.646227e-05,0.018140005,0.043306105,0.09138716
3593,0.01997883,1.8775701e-05,0.01810126,0.035692226,0.07760708
3594,0.01958225,1.51170925e-05,0.01807054,0.033131573,0.07219807
3595,0.019842729,1.7456701e-05,0.018097058,0.038221944,0.08229725
3596,0.020126669,2.0398478e-05,0.01808682,0.041796792,0.08863087
3597,0.020027515,2.0214491e-05,0.018006066,0.03630491,0.07891845
3598,0.020075984,2.1189104e-05,0.017957075,0.033933338,0.074071504
3599,0.02042216,2.4497946e-05,0.017972367,0.036424413,0.07916807
3600,0.020795513,2.7566954e-05,0.018038819,0.04304574,0.09082079
3601,0.020413311,2.390491e-05,0.01802282,0.03970094,0.08499183
3602,0.019808378,1.8631219e-05,0.017945256,0.033530895,0.07311162
3603,0.019726392,1.7940269e-05,0.017932365,0.035175487,0.07661431
3604,0.019820042,1.9069985e-05,0.017913043,0.03871972,0.083431296
3605,0.01975074,1.865155e-05,0.017885586,0.040041342,0.085840166
3606,0.019446306,1.5986716e-05,0.017847635,0.03667162,0.07967311
3607,0.019248087,1.4177034e-05,0.017830383,0.03430661,0.07491238
3608,0.019445244,1.5710988e-05,0.017874146,0.037589025,0.081185065
3609,0.0195736,1.67732e-05,0.01789628,0.037809025,0.0814217
3610,0.019661974,1.7883007e-05,0.017873673,0.035440054,0.076938234
3611,0.019950999,2.0874753e-05,0.017863523,0.035889428,0.07779993
3612,0.02022827,2.387301e-05,0.017840968,0.035577558,0.07719243
3613,0.02053396,2.7035492e-05,0.017830411,0.03634073,0.0786221
3614,0.020691691,2.8629607e-05,0.01782873,0.0368302,0.07946439
3615,0.020440418,2.6138256e-05,0.017826593,0.03476633,0.07529891
3616,0.02019084,2.3186782e-05,0.017872162,0.03599386,0.0775338
3617,0.019911507,1.9914e-05,0.017920107,0.037951212,0.08095909
3618,0.019523682,1.5915775e-05,0.017932104,0.03608655,0.0774434
3619,0.019374814,1.4462241e-05,0.01792859,0.034601178,0.07456769
3620,0.019534763,1.6196285e-05,0.017915135,0.034951106,0.07531424
3621,0.019956648,2.0402113e-05,0.017916437,0.037172515,0.07953051
3622,0.020158391,2.313859e-05,0.017844532,0.034386225,0.074379474
3623,0.0204696,2.6501684e-05,0.017819433,0.036050353,0.077728204
3624,0.020611258,2.7843038e-05,0.017826954,0.039155573,0.08347169
3625,0.020155916,2.3430952e-05,0.01781282,0.038283776,0.08193448
3626,0.019390536,1.6206603e-05,0.017769877,0.033939835,0.07371762
3627,0.019055178,1.30302715e-05,0.017752152,0.034509283,0.074886486
3628,0.019071326,1.3216939e-05,0.017749632,0.03927404,0.083665214
3629,0.018949647,1.2712402e-05,0.017678406,0.03807636,0.0817521
3630,0.018801283,1.2262726e-05,0.01757501,0.033647858,0.07341028
3631,0.018907757,1.3859808e-05,0.017521776,0.034356486,0.074974336
3632,0.019242777,1.7227103e-05,0.017520066,0.039642934,0.08496089
3633,0.019188516,1.6836728e-05,0.017504843,0.03802402,0.081992015
3634,0.018989675,1.5107245e-05,0.01747895,0.03314677,0.07234377
3635,0.01918158,1.6490016e-05,0.017532578,0.03535208,0.076630585
3636,0.019511426,1.9283103e-05,0.017583115,0.038478147,0.0821172
3637,0.019628888,2.0535328e-05,0.017575355,0.03718566,0.07973186
3638,0.01968886,2.1702645e-05,0.017518595,0.033630606,0.07302292
3639,0.02001082,2.5214242e-05,0.017489396,0.034163576,0.074143045
3640,0.02057501,3.0810075e-05,0.017494002,0.0385874,0.08246053
3641,0.020549437,3.092565e-05,0.017456872,0.03673415,0.07915057
3642,0.020295607,2.856092e-05,0.017439514,0.034791887,0.075394765
3643,0.020045904,2.5926896e-05,0.017453214,0.03521175,0.076123014
3644,0.019734932,2.2775468e-05,0.017457385,0.035278983,0.07622918
3645,0.019542612,2.0845217e-05,0.01745809,0.03707069,0.07957076
3646,0.01929169,1.8699073e-05,0.017421782,0.0360712,0.07784058
3647,0.019117663,1.7376478e-05,0.017380014,0.034116317,0.07414462
3648,0.019173317,1.8137474e-05,0.01735957,0.034575205,0.075088926
3649,0.019359402,1.9983216e-05,0.01736108,0.037256103,0.0802368
3650,0.01940395,2.019038e-05,0.017384911,0.039204534,0.08365455
3651,0.019000929,1.652307e-05,0.017348621,0.034802135,0.07553129
3652,0.0188233,1.486497e-05,0.017336803,0.033087116,0.07201668
3653,0.018980483,1.6112677e-05,0.017369214,0.03606917,0.07779266
3654,0.019138554,1.7448858e-05,0.01739367,0.038450576,0.08195139
3655,0.019079914,1.7110286e-05,0.017368887,0.03564433,0.076836064
3656,0.019052176,1.7270795e-05,0.017325096,0.03195281,0.06935069
3657,0.019509554,2.1561815e-05,0.017353373,0.03719325,0.07967208
3658,0.019719588,2.3926334e-05,0.017326955,0.03851527,0.082083456
3659,0.01940134,2.1513268e-05,0.017250013,0.033496723,0.07268679
3660,0.019153807,1.9266487e-05,0.017227158,0.03222723,0.069941334
3661,0.019305905,2.000387e-05,0.017305518,0.040011793,0.084459685
3662,0.01890963,1.5980164e-05,0.017311612,0.038344767,0.081392854
3663,0.018415065,1.1729517e-05,0.017242113,0.031094544,0.06737394
3664,0.018591003,1.3623941e-05,0.017228609,0.03241182,0.070289634
3665,0.01926221,2.0127623e-05,0.017249448,0.04054391,0.08526187
3666,0.019504119,2.3398505e-05,0.017164268,0.03783814,0.080929354
3667,0.019474978,2.3974173e-05,0.01707756,0.03200735,0.06965568
3668,0.019727571,2.6612724e-05,0.017066298,0.032764025,0.071234874
3669,0.019981652,2.8684011e-05,0.017113252,0.038263187,0.081653126
3670,0.019601544,2.4849678e-05,0.017116576,0.038147703,0.08129552
3671,0.018844321,1.7761595e-05,0.017068163,0.03258775,0.07078888
3672,0.01860904,1.548934e-05,0.017060105,0.032356676,0.07025144
3673,0.018883852,1.796944e-05,0.017086908,0.037544444,0.079938516
3674,0.019015362,1.9523075e-05,0.017063055,0.03627287,0.07771468
3675,0.01910915,2.1001577e-05,0.017008992,0.032203116,0.06993233
3676,0.019586507,2.5884727e-05,0.016998034,0.03373077,0.07309107
3677,0.020100806,3.0886386e-05,0.017012168,0.03772733,0.08051208
3678,0.019968675,2.995229e-05,0.016973447,0.03438464,0.074393384
3679,0.019775843,2.7957165e-05,0.016980127,0.034231108,0.07404573
3680,0.01955476,2.5482674e-05,0.017006492,0.03466044,0.07475556
3681,0.019291895,2.2601715e-05,0.017031724,0.03465859,0.07459592
3682,0.019108335,2.0459633e-05,0.017062372,0.03523391,0.07553529
3683,0.018987812,1.920453e-05,0.01706736,0.035409737,0.07582193
3684,0.018934261,1.8962637e-05,0.017037997,0.033543352,0.07235771
3685,0.01908122,2.0727413e-05,0.01700848,0.0339888,0.073346734
3686,0.019289639,2.305008e-05,0.01698463,0.035880435,0.07705582
3687,0.019322557,2.3511662e-05,0.01697139,0.036656234,0.07856102
3688,0.019052906,2.1121388e-05,0.016940767,0.034300786,0.07422096
3689,0.018874247,1.9453872e-05,0.016928859,0.034067187,0.07380846
3690,0.018833745,1.9259423e-05,0.016907804,0.03552249,0.076682456
3691,0.018769974,1.8903635e-05,0.01687961,0.036022246,0.07771386
3692,0.01859448,1.7658627e-05,0.016828617,0.034623437,0.07519028
3693,0.018490892,1.6860828e-05,0.016804809,0.035383165,0.07670088
3694,0.01835454,1.5696698e-05,0.016784871,0.035949286,0.07777682
3695,0.01815185,1.369311e-05,0.016782539,0.035285614,0.076455295
3696,0.018021395,1.2281832e-05,0.016793212,0.033509925,0.07287302
3697,0.018178051,1.3428185e-05,0.016835233,0.035056416,0.075712375
3698,0.018521693,1.6538095e-05,0.016867884,0.036628794,0.07844883
3699,0.018778907,1.9314786e-05,0.016847428,0.03397996,0.07348451
3700,0.019205874,2.3781506e-05,0.016827723,0.03314914,0.07184875
3701,0.019950897,3.1098418e-05,0.016841054,0.037992954,0.0808941
3702,0.02012507,3.304794e-05,0.016820276,0.03782019,0.08061022
3703,0.019584771,2.823345e-05,0.016761426,0.03184822,0.06907041
3704,0.019313945,2.5406156e-05,0.016773328,0.03298066,0.07143193
3705,0.019306034,2.4738973e-05,0.016832137,0.04010683,0.08424944
3706,0.018781036,1.9505169e-05,0.016830519,0.03855686,0.08149793
3707,0.018086262,1.3412355e-05,0.016745027,0.02991913,0.064761154
3708,0.018156677,1.4253104e-05,0.016731367,0.032049697,0.06958358
3709,0.01871351,1.9751284e-05,0.016738381,0.039118513,0.08277307
3710,0.01894903,2.2663815e-05,0.016682649,0.03827546,0.08155748
3711,0.01862867,2.0389461e-05,0.016589724,0.030885128,0.06705
3712,0.018711966,2.1366994e-05,0.016575266,0.031862713,0.06928114
3713,0.019001814,2.3799095e-05,0.016621904,0.039586525,0.083919026
3714,0.018564377,1.9540328e-05,0.016610345,0.03795912,0.08102818
3715,0.017935095,1.3633843e-05,0.016571712,0.030599704,0.06653718
3716,0.01794428,1.3331927e-05,0.016611088,0.03217939,0.06986193
3717,0.018403236,1.7203733e-05,0.016682863,0.039501067,0.08293723
3718,0.018458141,1.827825e-05,0.016630316,0.036219586,0.0773928
3719,0.018419158,1.8753755e-05,0.016543781,0.031004172,0.06728638
3720,0.01871562,2.2052804e-05,0.01651034,0.032500297,0.07052105
3721,0.019287769,2.7379036e-05,0.016549865,0.0408011,0.085494526
3722,0.018909233,2.4037983e-05,0.016505435,0.035968337,0.07719386
3723,0.018351588,1.9035513e-05,0.016448038,0.030123508,0.0654188
3724,0.018330945,1.8797531e-05,0.016451191,0.032149546,0.06989247
3725,0.0185717,2.0901858e-05,0.016481515,0.038157288,0.08091453
3726,0.018462343,2.0037607e-05,0.016458582,0.037362244,0.07954549
3727,0.018035855,1.662924e-05,0.01637293,0.030287255,0.06590983
3728,0.018279083,1.9059446e-05,0.016373139,0.03358954,0.07278694
3729,0.018587887,2.2154247e-05,0.016372463,0.037500653,0.07994309
3730,0.01848196,2.1602935e-05,0.016321667,0.03586006,0.077155694
3731,0.018144533,1.873827e-05,0.016270706,0.031705208,0.0691077
3732,0.01809425,1.8074703e-05,0.01628678,0.033502292,0.07268588
3733,0.018160628,1.8267294e-05,0.016333899,0.037647195,0.079987176
3734,0.017994178,1.6640908e-05,0.016330088,0.034311812,0.073905796
3735,0.017975304,1.663799e-05,0.016311506,0.031694807,0.068743154
3736,0.018308163,1.9934485e-05,0.016314713,0.03317534,0.071663365
3737,0.018748518,2.4399362e-05,0.016308581,0.03613949,0.07718293
3738,0.018793635,2.5331703e-05,0.016260464,0.034122802,0.07358525
3739,0.018637748,2.4002637e-05,0.016237484,0.032776177,0.070969105
3740,0.018457294,2.197953e-05,0.01625934,0.03388162,0.073021784
3741,0.018123327,1.8480632e-05,0.016275264,0.033366613,0.07192978
3742,0.017913956,1.6328608e-05,0.016281096,0.0326591,0.070465095
3743,0.017971471,1.6689086e-05,0.016302563,0.03482851,0.0744051
3744,0.018056773,1.737772e-05,0.016319001,0.035773735,0.07594389
3745,0.017995225,1.7234155e-05,0.01627181,0.03242336,0.06981955
3746,0.018150162,1.919069e-05,0.016231094,0.032354776,0.069798954
3747,0.018426212,2.2374179e-05,0.016188793,0.03346217,0.07209119
3748,0.018553197,2.394835e-05,0.016158363,0.03521861,0.07543572
3749,0.018355126,2.2413527e-05,0.016113773,0.033503857,0.07231082
3750,0.01801829,1.9142022e-05,0.016104087,0.032062143,0.06944428
3751,0.017743407,1.6260276e-05,0.01611738,0.03196326,0.069145665
3752,0.017653717,1.5020262e-05,0.01615169,0.03399087,0.07288985
3753,0.017614579,1.4571931e-05,0.016157385,0.0342723,0.073307276
3754,0.017635332,1.5030544e-05,0.016132278,0.032307513,0.06962764
3755,0.0179241,1.8080911e-05,0.016116008,0.033520628,0.07197894
3756,0.01828036,2.1832651e-05,0.016097095,0.034208875,0.07328978
3757,0.01847905,2.4133198e-05,0.01606573,0.033010297,0.07109917
3758,0.01850636,2.4822646e-05,0.016024094,0.030036183,0.06506949
3759,0.018869696,2.8200995e-05,0.016049597,0.034529258,0.073978856
3760,0.018902782,2.833695e-05,0.016069088,0.037000183,0.078255124
3761,0.018310042,2.2838803e-05,0.016026162,0.030884022,0.06681772
3762,0.018052025,2.0486737e-05,0.016003352,0.029731039,0.06428723
3763,0.018237142,2.176753e-05,0.01606039,0.03701337,0.07815341
3764,0.01794914,1.8877081e-05,0.01606143,0.038071565,0.079884276
3765,0.01727728,1.2854974e-05,0.015991783,0.028730948,0.061986826
3766,0.01725598,1.2693601e-05,0.015986621,0.028452566,0.061317682
3767,0.017883096,1.8260671e-05,0.01605703,0.03822539,0.080011934
3768,0.01813449,2.0703676e-05,0.016064122,0.03977969,0.08251321
3769,0.017689107,1.719125e-05,0.015969982,0.029168054,0.062940374
3770,0.017789382,1.840269e-05,0.015949113,0.028665422,0.061685245
3771,0.018517837,2.5084513e-05,0.016009387,0.03899002,0.081330374
3772,0.018445803,2.4924015e-05,0.015953401,0.036809042,0.07786324
3773,0.017859442,1.9856985e-05,0.015873743,0.02994004,0.06483514
3774,0.017667811,1.7967419e-05,0.01587107,0.029688995,0.06427438
3775,0.017834067,1.921694e-05,0.015912373,0.035466958,0.075452365
3776,0.01771432,1.7941153e-05,0.015920205,0.03542421,0.075235695
3777,0.017419882,1.5265774e-05,0.015893305,0.03114316,0.0671067
3778,0.017411673,1.5061178e-05,0.015905555,0.030081954,0.064828224
3779,0.017739762,1.793724e-05,0.015946038,0.033449646,0.07136543
3780,0.018068407,2.097741e-05,0.015970666,0.035757896,0.07537962
3781,0.018080033,2.1238795e-05,0.015956154,0.032977287,0.070378274
3782,0.018120648,2.1768503e-05,0.015943797,0.031717964,0.067939304
3783,0.018147247,2.2238492e-05,0.015923398,0.03159179,0.06774153
3784,0.018260868,2.3550985e-05,0.01590577,0.034702096,0.07373595
3785,0.018012384,2.137581e-05,0.015874803,0.034908973,0.07424984
3786,0.017563185,1.7414888e-05,0.015821695,0.032460064,0.069881305
3787,0.017195469,1.4262782e-05,0.015769191,0.03028224,0.06560139
3788,0.017173931,1.4048172e-05,0.015769113,0.033526357,0.07206172
3789,0.017248956,1.4760362e-05,0.01577292,0.03741681,0.07891854
3790,0.01704947,1.3373637e-05,0.015712107,0.033738162,0.07260009
3791,0.016928889,1.2902781e-05,0.01563861,0.0293782,0.06388294
3792,0.017278746,1.6470536e-05,0.015631692,0.03225833,0.06999559
3793,0.017853795,2.2004966e-05,0.015653297,0.038481373,0.08113367
3794,0.01774958,2.1297894e-05,0.01561979,0.033773545,0.07284065
3795,0.017533282,1.9219422e-05,0.01561134,0.029945116,0.06498579
3796,0.017738903,2.0655834e-05,0.015673319,0.03502728,0.07474905
3797,0.017706584,2.012455e-05,0.01569413,0.036319062,0.076845296
3798,0.01740799,1.7586939e-05,0.015649294,0.030326825,0.0656591
3799,0.017569417,1.9376395e-05,0.015631778,0.031137893,0.06738034
3800,0.017943012,2.3350956e-05,0.015607916,0.033841874,0.07268683
3801,0.018192789,2.589337e-05,0.015603451,0.037237514,0.07871287
3802,0.017873574,2.309374e-05,0.0155642,0.034336574,0.07362404
3803,0.01738295,1.8545645e-05,0.015528385,0.030188061,0.06543533
3804,0.017342776,1.7937997e-05,0.015548976,0.03252713,0.07017119
3805,0.017436903,1.8758401e-05,0.015561064,0.035670325,0.075823806
3806,0.017356813,1.8302977e-05,0.015526515,0.032200422,0.06952623
3807,0.017447703,1.9476882e-05,0.015500015,0.03046051,0.06604616
3808,0.017829075,2.3209892e-05,0.0155080855,0.033971913,0.07281606
3809,0.018089354,2.5823809e-05,0.015506973,0.03709298,0.07824044
3810,0.017695976,2.2473954e-05,0.0154485805,0.03109688,0.06734423
3811,0.017494252,2.0801697e-05,0.0154140815,0.028973078,0.062800415
3812,0.017722996,2.2738646e-05,0.015449131,0.034560766,0.07381355
3813,0.01770714,2.2469152e-05,0.015460225,0.03606875,0.076363705
3814,0.017368557,1.9439021e-05,0.015424655,0.032469958,0.06993768
3815,0.017179456,1.7896999e-05,0.015389756,0.030225448,0.06557346
3816,0.017380338,1.991719e-05,0.015388618,0.032641273,0.07032709
3817,0.017689241,2.3037775e-05,0.015385463,0.035400238,0.07532154
3818,0.017633712,2.3029766e-05,0.015330736,0.03176216,0.06877258
3819,0.017639456,2.3459812e-05,0.015293475,0.029912118,0.0649597
3820,0.017963983,2.65399e-05,0.015309993,0.034330744,0.07355673
3821,0.017779842,2.4755282e-05,0.015304315,0.03292236,0.07091352
3822,0.017450625,2.1329539e-05,0.015317671,0.030971013,0.06699654
3823,0.017307496,1.9274074e-05,0.015380088,0.03298904,0.070603766
3824,0.017243441,1.8245011e-05,0.015418939,0.033165082,0.07064191
3825,0.01720962,1.8027347e-05,0.015406884,0.03054027,0.065634355
3826,0.017604407,2.1929818e-05,0.015411424,0.032661796,0.069661446
3827,0.017858844,2.5028421e-05,0.015356002,0.03164732,0.067991324
3828,0.018249918,2.9404344e-05,0.015309483,0.032069176,0.06892645
3829,0.018308017,3.0221036e-05,0.015285913,0.032525495,0.0698194
3830,0.017905284,2.618429e-05,0.0152868545,0.031732533,0.068235576
3831,0.017369127,2.0746684e-05,0.015294459,0.031153586,0.06702377
3832,0.016838325,1.5332453e-05,0.01530508,0.030882034,0.06641836
3833,0.016563516,1.2442256e-05,0.0153192915,0.031682476,0.06787469
3834,0.016521754,1.1898225e-05,0.015331931,0.033679873,0.071391284
3835,0.016548065,1.2358299e-05,0.015312235,0.03203391,0.06841712
3836,0.016746787,1.4779375e-05,0.01526885,0.02963455,0.06384833
3837,0.01735199,2.1086476e-05,0.015243343,0.03214773,0.06882316
3838,0.01789236,2.6837353e-05,0.015208626,0.032897025,0.07034349
3839,0.018044218,2.8694545e-05,0.015174764,0.03195851,0.06868296
3840,0.017843531,2.6986392e-05,0.015144892,0.029920457,0.064666204
3841,0.017583976,2.4322284e-05,0.0151517475,0.03138375,0.067569576
3842,0.017279137,2.0971542e-05,0.015181983,0.03420318,0.07260263
3843,0.016840268,1.6682148e-05,0.015172052,0.03122714,0.067083605
3844,0.016631361,1.4794617e-05,0.0151519,0.029587869,0.0638442
3845,0.016880231,1.7065073e-05,0.015173723,0.03439179,0.072749265
3846,0.016974552,1.8533454e-05,0.015121206,0.032421123,0.06944568
3847,0.017044395,1.9915196e-05,0.015052876,0.02791346,0.060408685
3848,0.01761556,2.5772948e-05,0.015038266,0.029985845,0.06491641
3849,0.018257137,3.1806576e-05,0.01507648,0.037103415,0.07783547
3850,0.01797427,2.914731e-05,0.015059539,0.03380205,0.07204886
3851,0.017224297,2.204175e-05,0.015020122,0.027704787,0.059718173
3852,0.017079985,2.0452355e-05,0.015034749,0.029699566,0.06421796
3853,0.017313527,2.222725e-05,0.015090802,0.037612144,0.078172244
3854,0.016995253,1.9318584e-05,0.015063395,0.032754675,0.06990124
3855,0.016795076,1.786398e-05,0.015008678,0.027526015,0.05950483
3856,0.017197058,2.2148495e-05,0.014982208,0.029514806,0.06390161
3857,0.017880792,2.8955674e-05,0.014985225,0.036605895,0.07697852
3858,0.017634653,2.7004044e-05,0.014934249,0.033436112,0.071570605
3859,0.017017186,2.1170177e-05,0.0149001675,0.02947241,0.06386971
3860,0.016792575,1.8582625e-05,0.014934312,0.03189957,0.06861415
3861,0.016629633,1.6684704e-05,0.014961162,0.033882346,0.0720132
3862,0.016349362,1.4067949e-05,0.014942567,0.030422017,0.06563257
3863,0.016385091,1.4738043e-05,0.0149112865,0.028853487,0.062545866
3864,0.01686162,1.9581717e-05,0.014903448,0.031372696,0.067603506
3865,0.017481735,2.6037182e-05,0.014878017,0.033159453,0.070995525
3866,0.017658537,2.8289218e-05,0.014829616,0.031031352,0.06703436
3867,0.017497407,2.682701e-05,0.0148147065,0.029245663,0.06328124
3868,0.01743031,2.5411713e-05,0.014889139,0.03440582,0.07289151
3869,0.016975198,2.0265708e-05,0.014948628,0.035135448,0.07366817
3870,0.016317822,1.3855149e-05,0.0149323065,0.027792377,0.059800047
3871,0.01639951,1.48185845e-05,0.014917652,0.028244458,0.06083373
3872,0.01699292,2.1001988e-05,0.01489272,0.03228258,0.06878445
3873,0.017488878,2.6507974e-05,0.014838082,0.03245559,0.06933331
3874,0.017611135,2.8260218e-05,0.014785113,0.02940562,0.06348218
3875,0.017689947,2.8857932e-05,0.014804155,0.030180214,0.06493797
3876,0.017578665,2.7167367e-05,0.014861929,0.03390931,0.071658656
3877,0.016959008,2.0538839e-05,0.014905123,0.032853097,0.06948165
3878,0.016283229,1.3856369e-05,0.014897592,0.027580334,0.059204705
3879,0.016254747,1.3459875e-05,0.014908759,0.029597279,0.063344195
3880,0.016594188,1.672161e-05,0.014922027,0.034547333,0.07223901
3881,0.016650975,1.8066596e-05,0.014844314,0.028961418,0.06228275
3882,0.017024,2.2229357e-05,0.014801064,0.029015176,0.06240537
3883,0.017500758,2.6925429e-05,0.014808215,0.03401589,0.07181932
3884,0.017397065,2.6015896e-05,0.014795475,0.033811647,0.07144655
3885,0.016762044,2.0099957e-05,0.014752048,0.02831179,0.061100207
3886,0.016576514,1.8367933e-05,0.01473972,0.02858557,0.06168009
3887,0.016735118,2.0017202e-05,0.014733398,0.03344045,0.07080235
3888,0.016714811,2.0310677e-05,0.014683743,0.032661337,0.069642864
3889,0.016539052,1.9236411e-05,0.014615411,0.029367462,0.06359139
3890,0.016561102,1.9820083e-05,0.014579094,0.030105045,0.065118685
3891,0.016607493,2.0376947e-05,0.014569798,0.03249923,0.069712415
3892,0.016499327,1.936813e-05,0.014562514,0.03328717,0.07109737
3893,0.016176812,1.6301281e-05,0.014546685,0.030577963,0.0660352
3894,0.016036667,1.4871404e-05,0.014549527,0.029699704,0.064219445
3895,0.01626937,1.7227103e-05,0.014546661,0.031106686,0.06684368
3896,0.016661279,2.136162e-05,0.014525117,0.031058917,0.066754565
3897,0.017076727,2.5936002e-05,0.014483126,0.028509988,0.0616967
3898,0.017741831,3.250418e-05,0.014491413,0.032115903,0.068751425
3899,0.017935865,3.4358647e-05,0.0145000005,0.033926297,0.07189765
3900,0.017367782,2.8870101e-05,0.0144807715,0.029414563,0.063476995
3901,0.016901094,2.402761e-05,0.0144983325,0.028787125,0.062101163
3902,0.016865069,2.3155939e-05,0.014549475,0.03356147,0.070725836
3903,0.01664739,2.1097563e-05,0.014537632,0.031384625,0.06687598
3904,0.01650964,2.0135112e-05,0.014496128,0.028131235,0.060650766
3905,0.016842142,2.3554021e-05,0.01448674,0.029936105,0.06436463
3906,0.017302614,2.8127924e-05,0.014489822,0.03409115,0.071979135
3907,0.017128497,2.65889e-05,0.014469608,0.031977676,0.06827005
3908,0.016659563,2.2046926e-05,0.014454871,0.027675292,0.05971577
3909,0.016562538,2.0839094e-05,0.014478629,0.029774135,0.06401408
3910,0.016574549,2.0642834e-05,0.014510266,0.034064762,0.071669385
3911,0.016205171,1.7220671e-05,0.014483104,0.031070046,0.06640932
3912,0.015951207,1.5168816e-05,0.0144343255,0.028028814,0.06055363
3913,0.016083704,1.6580905e-05,0.014425614,0.030974953,0.06642629
3914,0.016219877,1.8093333e-05,0.014410543,0.03201292,0.068378896
3915,0.016153598,1.7719041e-05,0.014381694,0.028385079,0.06131008
3916,0.016321728,1.9237195e-05,0.014398008,0.02995903,0.06443571
3917,0.0165527,2.0979322e-05,0.014454767,0.034042872,0.07160455
3918,0.016336102,1.870629e-05,0.014465473,0.0308571,0.06579091
3919,0.016196169,1.7434295e-05,0.014452739,0.026834738,0.057671443
3920,0.016609501,2.1446693e-05,0.014464833,0.029444147,0.0629874
3921,0.017215118,2.7425682e-05,0.014472549,0.034662712,0.0722624
3922,0.017133458,2.717529e-05,0.014415929,0.03134603,0.06666022
3923,0.016827326,2.478361e-05,0.014348966,0.026701191,0.05743815
3924,0.016940564,2.6001459e-05,0.014340418,0.029732328,0.06380141
3925,0.016955242,2.6195728e-05,0.014335668,0.033156876,0.07003053
3926,0.016539376,2.2434273e-05,0.01429595,0.029658576,0.063718244
3927,0.016177349,1.9044746e-05,0.014272875,0.027391203,0.059106845
3928,0.016307462,2.0132304e-05,0.014294231,0.03065287,0.06544479
3929,0.01645962,2.1577178e-05,0.014301903,0.032110453,0.067960255
3930,0.016422354,2.13283e-05,0.014289524,0.029785302,0.06365497
3931,0.016461499,2.1931213e-05,0.014268379,0.027899735,0.05999253
3932,0.01682215,2.539564e-05,0.014282585,0.031453744,0.06676254
3933,0.016968036,2.7079517e-05,0.014260084,0.030272888,0.06465952
3934,0.017007878,2.767299e-05,0.014240579,0.027620953,0.059446692
3935,0.017334728,3.079552e-05,0.014255175,0.029999068,0.064109
3936,0.017406404,3.139629e-05,0.014266775,0.03203895,0.06773943
3937,0.017028397,2.7829201e-05,0.014245477,0.02939536,0.062913984
3938,0.016771182,2.5284025e-05,0.01424278,0.029227287,0.06256246
3939,0.016529255,2.2847207e-05,0.014244534,0.02965269,0.06333255
3940,0.016331486,2.0807951e-05,0.014250691,0.030254263,0.064375885
3941,0.016074095,1.8454377e-05,0.014228658,0.027950149,0.059978925
3942,0.01613541,1.8867242e-05,0.014248685,0.029984662,0.06382842
3943,0.016254045,1.9944599e-05,0.014259584,0.03190743,0.0672311
3944,0.016149873,1.9179462e-05,0.014231926,0.02945661,0.062832154
3945,0.01612487,1.9143195e-05,0.014210552,0.028191343,0.060401026
3946,0.01632765,2.1250746e-05,0.014202575,0.030413477,0.064660236
3947,0.016374588,2.1974221e-05,0.014177166,0.030197924,0.06432404
3948,0.016315404,2.1796877e-05,0.014135717,0.028510585,0.061206073
3949,0.016364932,2.2458134e-05,0.014119119,0.02966021,0.06344915
3950,0.016244743,2.1374433e-05,0.014107299,0.03027626,0.064604245
3951,0.015989976,1.9047737e-05,0.014085202,0.030183878,0.06446257
3952,0.015752569,1.6900132e-05,0.0140625555,0.02970614,0.06357057
3953,0.015619963,1.5917916e-05,0.014028172,0.028680475,0.061621115
3954,0.015714938,1.7039352e-05,0.014011003,0.030159004,0.064404435
3955,0.015827823,1.8342396e-05,0.013993585,0.03124348,0.066387735
3956,0.015897356,1.9417084e-05,0.013955648,0.028810458,0.06194119
3957,0.016125605,2.1893546e-05,0.0139362505,0.02869116,0.06171296
3958,0.016468788,2.5239238e-05,0.013944864,0.030670885,0.06532967
3959,0.016637933,2.6999089e-05,0.013938025,0.03045324,0.06488604
3960,0.016699329,2.782417e-05,0.0139169125,0.027293798,0.058798637
3961,0.017092599,3.1888314e-05,0.013903767,0.027985528,0.060210742
3962,0.017441459,3.541691e-05,0.013899768,0.030320412,0.0646691
3963,0.017359411,3.4728233e-05,0.013886589,0.029885547,0.06388252
3964,0.016841585,2.963995e-05,0.01387759,0.02828735,0.060797006
3965,0.016470708,2.5713825e-05,0.013899326,0.029910551,0.063756526
3966,0.016131764,2.2226546e-05,0.01390911,0.029285736,0.06248348
3967,0.015983824,2.0793816e-05,0.013904441,0.027853059,0.059707943
3968,0.016254432,2.3442783e-05,0.013910155,0.030396568,0.06447528
3969,0.016373195,2.4886238e-05,0.01388457,0.030020013,0.06391314
3970,0.016263058,2.4180805e-05,0.013844977,0.027284687,0.05869681
3971,0.016355436,2.512214e-05,0.0138432225,0.02881555,0.061781596
3972,0.016325088,2.4672165e-05,0.013857872,0.031165933,0.06606379
3973,0.01597422,2.1181972e-05,0.013856024,0.028361274,0.060781706
3974,0.015817463,1.9474382e-05,0.013870026,0.028124262,0.060193624
3975,0.0159318,2.0402786e-05,0.013891522,0.031102289,0.06550828
3976,0.015861087,2.0056155e-05,0.013855471,0.028007193,0.059918426
3977,0.016015904,2.1946149e-05,0.01382129,0.027286319,0.058552194
3978,0.016339809,2.5260204e-05,0.013813788,0.02982532,0.06345754
3979,0.016382122,2.5806245e-05,0.013801497,0.03141394,0.06629817
3980,0.01591025,2.1492677e-05,0.013760982,0.027301336,0.058645193
3981,0.0157072,1.945098e-05,0.013762102,0.027502239,0.058994576
3982,0.015759924,1.9875582e-05,0.013772367,0.029969255,0.06355535
3983,0.015760992,2.0028803e-05,0.013758111,0.03005458,0.06368802
3984,0.015650027,1.94314e-05,0.013706886,0.025890624,0.05567366
3985,0.0159878,2.292234e-05,0.013695566,0.028734976,0.061447352
3986,0.016263612,2.5909447e-05,0.013672668,0.02990632,0.063690014
3987,0.016249266,2.5878358e-05,0.013661429,0.029694846,0.0632879
3988,0.015918756,2.2742484e-05,0.013644508,0.026468776,0.05697009
3989,0.015920127,2.263956e-05,0.01365617,0.027803104,0.059620336
3990,0.016103942,2.4507091e-05,0.013653233,0.030059626,0.06384055
3991,0.016035717,2.4042805e-05,0.013631437,0.029000647,0.061960056
3992,0.015977172,2.3550696e-05,0.013622102,0.028333528,0.060698364
3993,0.01596109,2.3513541e-05,0.013609735,0.02799991,0.06010336
3994,0.016063796,2.4575891e-05,0.013606207,0.028859682,0.061757516
3995,0.016118282,2.5211846e-05,0.013597097,0.03001778,0.06392532
3996,0.015985504,2.4073064e-05,0.013578197,0.029327804,0.06271084
3997,0.01566695,2.1241816e-05,0.013542769,0.026087526,0.05629593
3998,0.015743796,2.197464e-05,0.013546332,0.028664522,0.06150738
3999,0.015731722,2.1697924e-05,0.013561929,0.030562315,0.06488277
4000,0.015470443,1.9007437e-05,0.0135697,0.028692843,0.061307143
4001,0.015366142,1.7957062e-05,0.013570435,0.026930403,0.057731375
4002,0.015498854,1.9083913e-05,0.013590463,0.029234193,0.062039826
4003,0.015652057,2.0596686e-05,0.013592388,0.029627604,0.062700614
4004,0.015728697,2.1633557e-05,0.013565341,0.026654165,0.05710378
4005,0.015981764,2.4143741e-05,0.013567389,0.027362004,0.05850839
4006,0.016215699,2.6509357e-05,0.013564764,0.027398221,0.058545664
4007,0.016371353,2.788457e-05,0.0135828955,0.028678766,0.060917865
4008,0.016240774,2.6355676e-05,0.013605205,0.029037332,0.061432544
4009,0.015899776,2.2851766e-05,0.013614599,0.028568493,0.060413953
4010,0.015500599,1.8946937e-05,0.013605905,0.028319374,0.05998635
4011,0.015297125,1.725247e-05,0.013571878,0.02825919,0.06001772
4012,0.015219513,1.7016724e-05,0.013517841,0.027011868,0.0577939
4013,0.015505326,2.0292684e-05,0.013476058,0.02819325,0.060275413
4014,0.015791548,2.3476992e-05,0.01344385,0.028344922,0.060638633
4015,0.01599224,2.540946e-05,0.013451294,0.031574283,0.06638513
4016,0.015616941,2.2003009e-05,0.01341664,0.02932881,0.062430024
4017,0.015106699,1.7320372e-05,0.013374662,0.026007975,0.05606703
4018,0.015002909,1.640746e-05,0.013362163,0.027653186,0.059400287
4019,0.015110833,1.747775e-05,0.013363058,0.031046776,0.06543146
4020,0.014983495,1.6565496e-05,0.013326945,0.026593687,0.057266556
4021,0.015300397,1.9727317e-05,0.013327666,0.027229186,0.0583885
4022,0.01574058,2.4108316e-05,0.01332975,0.028851824,0.061388504
4023,0.016075507,2.7566484e-05,0.013318859,0.029046481,0.061788023
4024,0.016224409,2.927746e-05,0.013296662,0.027775846,0.0594704
4025,0.016352687,3.0669296e-05,0.013285758,0.026951397,0.057827096
4026,0.016375126,3.0921674e-05,0.013282959,0.026605396,0.057092473
4027,0.016462658,3.146011e-05,0.013316647,0.029506946,0.062387403
4028,0.016108938,2.7838005e-05,0.013325136,0.02770281,0.05892054
4029,0.015720662,2.4067946e-05,0.013313868,0.02617954,0.05590715
4030,0.015523346,2.2173748e-05,0.013305971,0.026788406,0.057198435
4031,0.015577218,2.2367412e-05,0.013340477,0.031984426,0.06636476
4032,0.015221527,1.9022513e-05,0.013319275,0.028330365,0.06000467
4033,0.0150064295,1.7072338e-05,0.013299196,0.024404619,0.05217209
4034,0.0154918125,2.1713891e-05,0.013320424,0.027852623,0.059065863
4035,0.016065948,2.7394944e-05,0.013326454,0.03126817,0.06511385
4036,0.016100705,2.8336473e-05,0.013267057,0.026673615,0.05710911
4037,0.016136436,2.9162436e-05,0.013220193,0.025321266,0.05443137
4038,0.01623426,3.023906e-05,0.013210354,0.027739143,0.059412394
4039,0.015944969,2.722907e-05,0.013222061,0.030327503,0.06416421
4040,0.015191489,1.9466492e-05,0.013244839,0.028738,0.061058074
4041,0.014545122,1.2794246e-05,0.013265697,0.025957502,0.055362824
4042,0.014434884,1.1496137e-05,0.013285271,0.02710981,0.05759673
4043,0.014745555,1.4654071e-05,0.013280148,0.029530922,0.06206277
4044,0.015043361,1.8104618e-05,0.013232899,0.026085487,0.055737216
4045,0.015653562,2.4368604e-05,0.013216701,0.025941335,0.05545336
4046,0.01641288,3.192636e-05,0.013220245,0.027853638,0.05917306
4047,0.01676811,3.5376837e-05,0.013230427,0.029148186,0.06142743
4048,0.01646026,3.227639e-05,0.013232621,0.027437855,0.05813852
4049,0.015939062,2.6928521e-05,0.01324621,0.027588097,0.05832261
4050,0.015387539,2.1529167e-05,0.013234622,0.025806854,0.054842953
4051,0.015233454,2.0067368e-05,0.013226718,0.027047642,0.057267364
4052,0.015343629,2.1297481e-05,0.01321388,0.029594826,0.062012285
4053,0.015238157,2.0652313e-05,0.013172925,0.028330397,0.05992183
4054,0.015075326,1.9588575e-05,0.013116469,0.025357125,0.054139514
4055,0.01527009,2.1761272e-05,0.013093962,0.02800477,0.059623726
4056,0.015338264,2.2513674e-05,0.013086897,0.03178828,0.066413105
4057,0.014945637,1.9023162e-05,0.013043321,0.027590042,0.059071146
4058,0.014712708,1.7010085e-05,0.0130117,0.024663718,0.053129047
4059,0.014964048,1.9439283e-05,0.01302012,0.028772157,0.061263982
4060,0.015203141,2.1951735e-05,0.013007968,0.031016052,0.06517988
4061,0.01503306,2.0774793e-05,0.012955581,0.027054247,0.058131486
4062,0.014993954,2.081842e-05,0.012912112,0.025849054,0.055844147
4063,0.015212808,2.3250255e-05,0.012887782,0.026749773,0.057712935
4064,0.015438119,2.5331552e-05,0.012904963,0.031098267,0.06557605
4065,0.015221102,2.313429e-05,0.012907673,0.029341955,0.06236014
4066,0.014839942,1.9459523e-05,0.01289399,0.024100898,0.05176696
4067,0.015095223,2.1544382e-05,0.012940785,0.027953455,0.059395853
4068,0.01548207,2.5131403e-05,0.0129689295,0.031136911,0.06484262
4069,0.0154868085,2.5547255e-05,0.012932084,0.025213102,0.054046754
4070,0.015831534,2.89884e-05,0.012932694,0.02549839,0.054623466
4071,0.01623264,3.271794e-05,0.012960847,0.030600363,0.06404989
4072,0.015985668,3.0134102e-05,0.012972258,0.030305676,0.06345662
4073,0.015219605,2.2677012e-05,0.012951904,0.025380451,0.054174434
4074,0.014847092,1.8888477e-05,0.012958244,0.026256243,0.055967886
4075,0.014725801,1.7748911e-05,0.012950909,0.02826817,0.05984308
4076,0.014648407,1.7258908e-05,0.012922516,0.027076676,0.057740822
4077,0.014689697,1.7878092e-05,0.012901888,0.026590336,0.056888703
4078,0.014882579,1.9761217e-05,0.012906457,0.028562145,0.06061293
4079,0.014925568,1.9984815e-05,0.012927087,0.030429697,0.063788764
4080,0.014630875,1.7371138e-05,0.012893761,0.025933264,0.05555715
4081,0.0146173965,1.7481614e-05,0.012869235,0.024545094,0.05271703
4082,0.015060221,2.1730837e-05,0.012887137,0.03006516,0.06333469
4083,0.015256171,2.3763052e-05,0.012879866,0.030823447,0.064670146
4084,0.014933568,2.1063082e-05,0.01282726,0.02446463,0.05257382
4085,0.015001478,2.1880021e-05,0.012813475,0.025747946,0.055364363
4086,0.015193582,2.3761164e-05,0.012817466,0.031180803,0.065446295
4087,0.014730997,1.9611796e-05,0.012769818,0.027166383,0.058304098
4088,0.014438704,1.6958746e-05,0.0127428295,0.025130732,0.054143522
4089,0.01458578,1.8272134e-05,0.012758567,0.02845121,0.060634196
4090,0.014709409,1.9428378e-05,0.012766572,0.029644325,0.06264246
4091,0.014592496,1.843569e-05,0.012748927,0.025400834,0.0545627
4092,0.014927774,2.161e-05,0.012766774,0.027687505,0.058913015
4093,0.015324381,2.556895e-05,0.012767486,0.028561156,0.060445704
4094,0.015645709,2.8876348e-05,0.012758074,0.02663438,0.056847505
4095,0.016071077,3.3229626e-05,0.012748114,0.026758252,0.05708451
4096,0.016451035,3.716873e-05,0.012734163,0.028387727,0.060157496
4097,0.016338924,3.6302077e-05,0.012708717,0.027543321,0.058661677
4098,0.015794564,3.1147134e-05,0.012679851,0.025806995,0.0553595
4099,0.015302428,2.6198628e-05,0.0126825655,0.027995903,0.059521098
4100,0.014695439,2.0278323e-05,0.012667607,0.027393641,0.058412664
4101,0.014251024,1.5960273e-05,0.012654997,0.026956206,0.05758128
4102,0.014081924,1.4330055e-05,0.012648919,0.026299352,0.056289025
4103,0.0142169865,1.5732494e-05,0.012643737,0.026840724,0.05730373
4104,0.014586909,1.9546125e-05,0.012632296,0.027668564,0.058864
4105,0.014827014,2.2319939e-05,0.01259502,0.026115239,0.05602279
4106,0.015142262,2.5607242e-05,0.0125815375,0.02744384,0.058563847
4107,0.015155239,2.5792166e-05,0.012576022,0.028027348,0.059573732
4108,0.014754091,2.1897033e-05,0.012564388,0.024433916,0.052472714
4109,0.01465041,2.0734606e-05,0.01257695,0.026612751,0.056781814
4110,0.014584232,1.9880765e-05,0.0125961555,0.02956839,0.06190123
4111,0.0142548,1.6940096e-05,0.01256079,0.024478152,0.05246917
4112,0.014404826,1.8481016e-05,0.012556724,0.02396315,0.051350284
4113,0.0150884325,2.5020967e-05,0.012586336,0.029658508,0.06199292
4114,0.01531013,2.7267652e-05,0.012583365,0.029225187,0.06121508
4115,0.015120703,2.5911722e-05,0.012529531,0.022562172,0.0479162
4116,0.015633795,3.0832412e-05,0.012550555,0.026577178,0.056582738
4117,0.015903037,3.337753e-05,0.012565283,0.03261983,0.06694013
4118,0.015075957,2.5545898e-05,0.0125213675,0.02479408,0.05313412
4119,0.014558878,2.05664e-05,0.012502238,0.022956392,0.04910813
4120,0.014632663,2.1204334e-05,0.012512229,0.028255941,0.059749104
4121,0.014538456,2.0389865e-05,0.012499469,0.03012501,0.0630515
4122,0.014110957,1.6690305e-05,0.012441927,0.022531161,0.047982108
4123,0.014326935,1.875311e-05,0.012451624,0.025175119,0.05399804
4124,0.01468629,2.1828335e-05,0.012503456,0.031899486,0.06591165
4125,0.014271244,1.758194e-05,0.012513051,0.027439026,0.058018446
4126,0.013872661,1.3815464e-05,0.012491114,0.021584041,0.04544367
4127,0.014330136,1.7982833e-05,0.012531852,0.02811839,0.05896717
4128,0.014697302,2.1633557e-05,0.012533947,0.029930014,0.062000588
4129,0.0146056395,2.135928e-05,0.012469712,0.022187626,0.04706552
4130,0.015096391,2.6506286e-05,0.012445762,0.023316087,0.04961971
4131,0.015863854,3.391741e-05,0.012472113,0.032732826,0.06687226
4132,0.015136179,2.693842e-05,0.012442336,0.026419215,0.056004718
4133,0.0143018495,1.880128e-05,0.012421722,0.021703975,0.045756016
4134,0.014271166,1.8110957e-05,0.012460071,0.026623664,0.056218892
4135,0.014312107,1.8188788e-05,0.012493229,0.031509247,0.06425471
4136,0.013957171,1.5149439e-05,0.0124422265,0.02392517,0.050905958
4137,0.014069212,1.665027e-05,0.012404185,0.021753214,0.046077386
4138,0.014881568,2.488579e-05,0.012392989,0.026869431,0.05688314
4139,0.015585963,3.192198e-05,0.012393765,0.031989496,0.06563795
4140,0.015087981,2.7422717e-05,0.012345709,0.023906713,0.051164173
4141,0.014740005,2.3932602e-05,0.012346745,0.022399383,0.04771651
4142,0.014751522,2.3607714e-05,0.01239075,0.028903631,0.060267843
4143,0.014389416,1.9896448e-05,0.012399771,0.029399646,0.06093886
4144,0.013769198,1.4282035e-05,0.012340995,0.021329967,0.04503886
4145,0.013954636,1.6290935e-05,0.012325542,0.023921268,0.05114372
4146,0.01452042,2.1768641e-05,0.012343556,0.03172191,0.06505377
4147,0.014323555,2.0033072e-05,0.0123202475,0.027683508,0.05828821
4148,0.013898595,1.6065937e-05,0.012292001,0.021420537,0.04513989
4149,0.014293068,1.9823268e-05,0.0123107415,0.025156533,0.053505156
4150,0.014853213,2.5308907e-05,0.012322322,0.031740274,0.06496752
4151,0.014610809,2.353985e-05,0.012256824,0.024602687,0.052658726
4152,0.014551092,2.3416527e-05,0.01220944,0.021898942,0.046574622
4153,0.015088353,2.8583383e-05,0.012230015,0.029158413,0.061143845
4154,0.014905784,2.6770236e-05,0.012228761,0.0307855,0.06378776
4155,0.014112614,1.934086e-05,0.012178528,0.02323353,0.0498899
4156,0.013922757,1.7576818e-05,0.012165075,0.023644201,0.05083258
4157,0.014238127,2.0633357e-05,0.012174791,0.030646473,0.06363152
4158,0.014113329,1.9800982e-05,0.012133231,0.027268471,0.058028292
4159,0.013949199,1.8761628e-05,0.012073036,0.022335224,0.0477219
4160,0.014323594,2.2448248e-05,0.0120787695,0.027630366,0.058890987
4161,0.014397893,2.3053228e-05,0.012092571,0.03113902,0.06490929
4162,0.013849833,1.7762348e-05,0.012073598,0.024353456,0.052489106
4163,0.0137811145,1.6800674e-05,0.012101047,0.024858164,0.0533714
4164,0.014169839,2.027698e-05,0.012142141,0.028892204,0.06043933
4165,0.014488354,2.3658276e-05,0.012122527,0.02664075,0.056546766
4166,0.014877097,2.7950704e-05,0.012082026,0.024018608,0.051607307
4167,0.015482881,3.4286015e-05,0.012054279,0.025426764,0.05455898
4168,0.01583231,3.7718008e-05,0.012060509,0.029267458,0.06157659
4169,0.015233202,3.1736192e-05,0.012059582,0.026978202,0.057396375
4170,0.014215464,2.1533178e-05,0.012062146,0.023213716,0.04970051
4171,0.013865041,1.7435788e-05,0.012121461,0.027072018,0.057029333
4172,0.013683198,1.541109e-05,0.012142089,0.029626051,0.061221056
4173,0.013473838,1.3879786e-05,0.012085859,0.023767063,0.050794896
4174,0.013761294,1.7228216e-05,0.012038472,0.022582313,0.048331577
4175,0.014639299,2.606289e-05,0.01203301,0.02789341,0.059001386
4176,0.015120139,3.090328e-05,0.012029811,0.030602155,0.06365746
4177,0.014628785,2.6249449e-05,0.01200384,0.025648825,0.05480879
4178,0.0140434895,2.0564508e-05,0.011987039,0.022243198,0.0474679
4179,0.014084978,2.0805912e-05,0.012004387,0.027155265,0.05749525
4180,0.013998283,2.0061761e-05,0.011992107,0.027929248,0.05890884
4181,0.013833653,1.8685416e-05,0.011965112,0.02547116,0.05448039
4182,0.013795832,1.8523191e-05,0.011943513,0.02252805,0.04814962
4183,0.014272512,2.278827e-05,0.011993685,0.028631039,0.059945464
4184,0.014397454,2.3814508e-05,0.012016004,0.029155875,0.060602356
4185,0.014105228,2.1015238e-05,0.012003704,0.02391316,0.050888587
4186,0.014163782,2.163938e-05,0.011999844,0.023514878,0.05006195
4187,0.014602324,2.5910205e-05,0.012011304,0.027682066,0.05777001
4188,0.0148089435,2.8288108e-05,0.011980132,0.02669368,0.056168206
4189,0.01483167,2.8903418e-05,0.011941328,0.02449134,0.05216181
4190,0.014808406,2.902082e-05,0.011906324,0.024763165,0.05276861
4191,0.014747429,2.854229e-05,0.0118932,0.02720891,0.057406757
4192,0.014235218,2.3666686e-05,0.0118685495,0.025267055,0.05390818
4193,0.013785048,1.913733e-05,0.011871316,0.025593113,0.054491278
4194,0.01356341,1.671442e-05,0.011891969,0.027258882,0.05732101
4195,0.01333095,1.4457368e-05,0.011885214,0.024545746,0.052257497
4196,0.013481027,1.6106338e-05,0.0118703935,0.023507908,0.050184265
4197,0.014150352,2.2861312e-05,0.011864221,0.026713125,0.056404673
4198,0.01463615,2.801203e-05,0.011834946,0.02710006,0.057247054
4199,0.0146602895,2.8581471e-05,0.0118021425,0.023884064,0.0511649
4200,0.014654921,2.846035e-05,0.011808886,0.025335802,0.054040406
4201,0.014518175,2.6937492e-05,0.011824426,0.02717729,0.057289865
4202,0.014083879,2.2581742e-05,0.011825705,0.0256034,0.05431992
4203,0.013796084,1.9879568e-05,0.011808127,0.024085512,0.05141166
4204,0.013823323,2.0393632e-05,0.011783959,0.024456615,0.052275553
4205,0.014179055,2.4061366e-05,0.0117729185,0.028342439,0.059506245
4206,0.014149491,2.4139203e-05,0.011735571,0.025655497,0.054809082
4207,0.014041587,2.3202283e-05,0.011721359,0.024239926,0.05199702
4208,0.013989548,2.2495435e-05,0.011740005,0.02597309,0.05526783
4209,0.013843512,2.0847801e-05,0.011758733,0.026821522,0.056646995
4210,0.01360973,1.8422896e-05,0.0117674405,0.025807125,0.054644916
4211,0.013584625,1.823432e-05,0.011761193,0.023751631,0.050617907
4212,0.01401533,2.2603557e-05,0.011754975,0.025034208,0.05315798
4213,0.014518471,2.7737147e-05,0.011744757,0.027055893,0.0569067
4214,0.014720709,3.0041903e-05,0.011716519,0.025042769,0.053315006
4215,0.014721975,3.0208257e-05,0.011701149,0.02376558,0.05079101
4216,0.01467063,2.9546081e-05,0.011716022,0.02532211,0.053785406
4217,0.014418158,2.6799233e-05,0.011738234,0.027540768,0.057653487
4218,0.013809938,2.079626e-05,0.011730311,0.024517562,0.052088182
4219,0.013486199,1.7529619e-05,0.011733238,0.023367403,0.049725935
4220,0.013524241,1.7832126e-05,0.011741028,0.025283992,0.053427182
4221,0.01368306,1.9520705e-05,0.011730989,0.025326781,0.05356672
4222,0.013941657,2.227983e-05,0.011713673,0.025199173,0.05336299
4223,0.0140823815,2.3784994e-05,0.011703882,0.024702182,0.05243391
4224,0.014214192,2.493949e-05,0.011720242,0.0267843,0.05618902
4225,0.013969813,2.252909e-05,0.011716904,0.02420743,0.051352594
4226,0.0137900105,2.0610756e-05,0.011728935,0.024459204,0.05171551
4227,0.01379069,2.0698793e-05,0.011720811,0.024784038,0.052348208
4228,0.013940811,2.2496708e-05,0.011691141,0.025496176,0.053859204
4229,0.014083168,2.422391e-05,0.011660777,0.025910748,0.054778334
4230,0.014048006,2.41291e-05,0.011635096,0.025941035,0.05494214
4231,0.013796732,2.186065e-05,0.011610667,0.02441277,0.052109428
4232,0.013585016,1.9836672e-05,0.011601349,0.024269234,0.05184968
4233,0.013522377,1.9184554e-05,0.011603922,0.025796808,0.05470841
4234,0.013385207,1.7940143e-05,0.011591193,0.024212249,0.051685423
4235,0.013432606,1.8366016e-05,0.0115960045,0.025195872,0.053467803
4236,0.013534354,1.9313477e-05,0.011603006,0.026967904,0.056590926
4237,0.013600954,2.0224945e-05,0.011578459,0.024966395,0.053033527
4238,0.013834616,2.2614468e-05,0.011573169,0.025648192,0.05427836
4239,0.014110165,2.5522557e-05,0.011557909,0.024943586,0.053001363
4240,0.01430654,2.7840835e-05,0.011522456,0.022314573,0.04767681
4241,0.014781242,3.241046e-05,0.011540196,0.026498487,0.055942643
4242,0.014678836,3.1164767e-05,0.0115623595,0.030477133,0.062520854
4243,0.013579825,2.047824e-05,0.011532001,0.022066534,0.04686529
4244,0.013216739,1.688225e-05,0.011528513,0.021039082,0.044486713
4245,0.013700459,2.1355561e-05,0.011564903,0.030306874,0.062045712
4246,0.01365184,2.1047766e-05,0.0115470635,0.0280142,0.058325894
4247,0.013270574,1.772406e-05,0.011498168,0.020043833,0.04161669
4248,0.0137999,2.2703416e-05,0.011529558,0.024497202,0.051967036
4249,0.014471325,2.8894767e-05,0.011581848,0.034420706,0.06837278
4250,0.013668103,2.147472e-05,0.011520632,0.023979276,0.051048823
4251,0.013240662,1.7711893e-05,0.011469473,0.019745696,0.040861882
4252,0.013819903,2.3132856e-05,0.011506618,0.028795894,0.05981292
4253,0.013880713,2.3865146e-05,0.011494198,0.0289027,0.060171016
4254,0.013439106,1.998215e-05,0.011440891,0.022252208,0.047525525
4255,0.013445403,2.0110914e-05,0.011434312,0.024325887,0.051984433
4256,0.01354816,2.1013735e-05,0.011446787,0.030652955,0.06326241
4257,0.012999309,1.5897114e-05,0.0114095975,0.025761973,0.054958124
4258,0.012645874,1.2763351e-05,0.011369539,0.021170035,0.04520509
4259,0.013089768,1.7049688e-05,0.011384799,0.027223306,0.057583276
4260,0.0135097625,2.1264897e-05,0.011383273,0.03031513,0.06272857
4261,0.013378942,2.0461115e-05,0.011332831,0.02356885,0.050589275
4262,0.013551317,2.252909e-05,0.011298408,0.022469688,0.04827627
4263,0.01414364,2.8309985e-05,0.011312642,0.029283514,0.061164968
4264,0.013944675,2.6474536e-05,0.011297221,0.028986996,0.060567036
4265,0.013172447,1.9160412e-05,0.011256405,0.021235822,0.045465443
4266,0.013270368,2.0096883e-05,0.01126068,0.02330341,0.050091185
4267,0.0138448905,2.5595631e-05,0.011285327,0.030319324,0.06242525
4268,0.013782579,2.5272639e-05,0.0112553155,0.026591703,0.05621514
4269,0.013521823,2.3286051e-05,0.011193218,0.020531017,0.04350526
4270,0.014120191,2.9179177e-05,0.011202274,0.026454054,0.056206167
4271,0.014434955,3.2192806e-05,0.011215675,0.031574786,0.064619064
4272,0.0135953985,2.4125293e-05,0.01118287,0.023707202,0.050867774
4273,0.013169381,2.0057223e-05,0.011163658,0.020810232,0.04434999
4274,0.013510059,2.3235312e-05,0.011186527,0.02688423,0.056566086
4275,0.013635298,2.461299e-05,0.011174,0.027610125,0.057833046
4276,0.013478655,2.3336557e-05,0.011144999,0.02275948,0.048893493
4277,0.013690997,2.5487187e-05,0.011142278,0.022125585,0.047499906
4278,0.014280064,3.0952837e-05,0.01118478,0.029720338,0.06114433
4279,0.013915696,2.744863e-05,0.011170833,0.027266588,0.05707652
4280,0.013201315,2.0740983e-05,0.011127217,0.020096522,0.042523343
4281,0.013409963,2.2634315e-05,0.011146531,0.02480191,0.05280172
4282,0.013649244,2.4776045e-05,0.011171639,0.03082516,0.06289821
4283,0.013025678,1.895472e-05,0.011130205,0.022437468,0.04812949
4284,0.012753742,1.641386e-05,0.011112356,0.020277195,0.042914905
4285,0.013111755,1.9685907e-05,0.011143165,0.027767329,0.057929173
4286,0.012990563,1.8412791e-05,0.011149284,0.02932203,0.06036068
4287,0.012397992,1.2842154e-05,0.011113777,0.020816853,0.04433234
4288,0.012409807,1.2713996e-05,0.0111384075,0.022061484,0.04704358
4289,0.012793427,1.6167873e-05,0.01117664,0.02707644,0.056016248
4290,0.013076793,1.9048388e-05,0.011171955,0.02581338,0.053811237
4291,0.0131504955,2.0222666e-05,0.011128229,0.020333882,0.04303927
4292,0.013783254,2.6621796e-05,0.011121074,0.023375832,0.0495082
4293,0.014281638,3.1475323e-05,0.011134106,0.028800614,0.05883125
4294,0.0137098925,2.6261818e-05,0.011083711,0.022002006,0.04678426
4295,0.013296332,2.2428909e-05,0.011053441,0.01967491,0.041397654
4296,0.013464976,2.3872717e-05,0.011077704,0.02558214,0.05347543
4297,0.013315304,2.2274062e-05,0.011087898,0.02933293,0.059540994
4298,0.012558017,1.5069159e-05,0.011051101,0.021427564,0.04541813
4299,0.01234942,1.3128892e-05,0.011036531,0.020222347,0.042778786
4300,0.012829999,1.7920203e-05,0.011037979,0.024939358,0.052225888
4301,0.013343208,2.3228991e-05,0.011020308,0.026093412,0.054331016
4302,0.013412177,2.4271163e-05,0.010985061,0.02127306,0.04532273
4303,0.013612705,2.6242731e-05,0.010988432,0.022404531,0.047646027
4304,0.013799689,2.7784725e-05,0.011021216,0.02801723,0.05736851
4305,0.013261775,2.2635164e-05,0.010998258,0.022164648,0.047014233
4306,0.012965959,1.9890598e-05,0.0109768985,0.020217288,0.0428921
4307,0.013311548,2.322095e-05,0.010989453,0.026288085,0.05457473
4308,0.013249649,2.2762953e-05,0.010973354,0.026061244,0.054290526
4309,0.0128335515,1.8867888e-05,0.010946763,0.021825656,0.04642964
4310,0.012731941,1.7911121e-05,0.010940829,0.020900624,0.044404082
4311,0.013075912,2.1096468e-05,0.010966266,0.026031807,0.054144755
4312,0.013096332,2.128318e-05,0.010968014,0.025498247,0.053132035
4313,0.012947525,2.0037207e-05,0.010943804,0.021212824,0.04502878
4314,0.013167165,2.2344868e-05,0.010932678,0.021987692,0.0466652
4315,0.013639441,2.7077036e-05,0.010931738,0.027205419,0.05611349
4316,0.013467254,2.578354e-05,0.0108889,0.02282276,0.048513692
4317,0.013238111,2.3626686e-05,0.010875442,0.021198258,0.04519513
4318,0.013373155,2.471704e-05,0.010901451,0.025503902,0.05330443
4319,0.013236425,2.3249824e-05,0.010911442,0.026322864,0.054556556
4320,0.012822937,1.9323563e-05,0.010890581,0.022976333,0.048580784
4321,0.012752267,1.896679e-05,0.010855587,0.020758418,0.04419307
4322,0.01324067,2.3952873e-05,0.010845383,0.024826735,0.0522422
4323,0.013515966,2.6935326e-05,0.010822433,0.026048603,0.05452948
4324,0.013339871,2.542719e-05,0.010797151,0.02328774,0.049616456
4325,0.013051946,2.2615744e-05,0.010790371,0.022025876,0.047075357
4326,0.012888481,2.0947255e-05,0.010793756,0.022903197,0.048807967
4327,0.0129233375,2.108073e-05,0.010815265,0.027862009,0.057364117
4328,0.012496601,1.708219e-05,0.010788382,0.022777798,0.048519704
4329,0.01233911,1.5761587e-05,0.010762951,0.019452127,0.04118366
4330,0.012905093,2.1174703e-05,0.010787622,0.026050778,0.054439444
4331,0.013135111,2.3451008e-05,0.01079001,0.027978826,0.057584595
4332,0.012752287,1.9903493e-05,0.010761938,0.02017928,0.042877894
4333,0.012965716,2.1884623e-05,0.010777254,0.021575358,0.045912553
4334,0.013391243,2.5890336e-05,0.010802209,0.025780505,0.05357471
4335,0.013330528,2.5323603e-05,0.010798167,0.024499191,0.051336765
4336,0.013165936,2.385612e-05,0.010780323,0.020756604,0.044067748
4337,0.01336586,2.5706722e-05,0.010795188,0.023398401,0.049315915
4338,0.013424614,2.6185815e-05,0.010806033,0.027073834,0.05566751
4339,0.012785084,2.0096215e-05,0.010775462,0.021783581,0.04618321
4340,0.012419124,1.6520406e-05,0.010767084,0.020929009,0.044424873
4341,0.01247976,1.701746e-05,0.010778014,0.025519866,0.053035565
4342,0.012389146,1.6278787e-05,0.010761267,0.02437945,0.051090997
4343,0.012328386,1.5947537e-05,0.010733632,0.021315675,0.045324795
4344,0.012602263,1.8816789e-05,0.010720585,0.022365646,0.047482558
4345,0.0129468795,2.2283206e-05,0.010718559,0.025582915,0.05336981
4346,0.012885587,2.1904843e-05,0.010695103,0.022479981,0.047776636
4347,0.012837069,2.1452075e-05,0.010691862,0.021488212,0.045744143
4348,0.012889968,2.1774344e-05,0.010712534,0.023412883,0.049379893
4349,0.012824466,2.0998847e-05,0.010724582,0.024183575,0.050652206
4350,0.012632697,1.9085215e-05,0.010724176,0.022412974,0.047297623
4351,0.012688976,1.9647712e-05,0.010724205,0.022744494,0.047872536
4352,0.012859156,2.1427099e-05,0.010716447,0.023620117,0.049510162
4353,0.013074296,2.3696271e-05,0.010704668,0.023851445,0.049952272
4354,0.0131902285,2.512274e-05,0.010677954,0.022591587,0.047724124
4355,0.0132590635,2.6096068e-05,0.010649457,0.02171334,0.046098325
4356,0.01340739,2.7659351e-05,0.010641455,0.023987187,0.050441694
4357,0.013174855,2.548147e-05,0.010626708,0.024500996,0.05138
4358,0.012700712,2.0960897e-05,0.010604623,0.02147218,0.045706633
4359,0.012522319,1.9206229e-05,0.010601697,0.022770584,0.048226144
4360,0.01242072,1.828373e-05,0.010592347,0.024712617,0.051754557
4361,0.0122393025,1.6753433e-05,0.010563959,0.023162622,0.04908719
4362,0.012216577,1.6777227e-05,0.010538855,0.022211274,0.04735375
4363,0.012346358,1.8198703e-05,0.010526488,0.021550346,0.04603576
4364,0.012720273,2.1813716e-05,0.010538901,0.024457464,0.051527858
4365,0.01285936,2.3101904e-05,0.01054917,0.024527049,0.051530432
4366,0.01273873,2.1822347e-05,0.010556495,0.021582702,0.04587454
4367,0.012893008,2.3131852e-05,0.010579823,0.022794655,0.048034385
4368,0.013173481,2.5819872e-05,0.010591494,0.025359316,0.052448977
4369,0.0129954005,2.4433379e-05,0.010552063,0.021879662,0.04632719
4370,0.012889178,2.3753755e-05,0.010513802,0.021460023,0.04566293
4371,0.0128580015,2.3674369e-05,0.010490565,0.024538757,0.05164826
4372,0.012507511,2.0406555e-05,0.010466856,0.023515398,0.049892742
4373,0.0121598225,1.6985512e-05,0.010461271,0.022289619,0.047536504
4374,0.012003162,1.5327318e-05,0.01047043,0.021717748,0.046320252
4375,0.012129961,1.633535e-05,0.010496425,0.024091573,0.050584115
4376,0.012254765,1.7585066e-05,0.010496259,0.024656137,0.051547993
4377,0.01241106,1.9439547e-05,0.010467105,0.022489259,0.047777202
4378,0.012648848,2.2090468e-05,0.010439801,0.021014951,0.04491095
4379,0.013040438,2.6075519e-05,0.010432887,0.022503017,0.047903866
4380,0.01310944,2.6661792e-05,0.010443261,0.0231818,0.04910305
4381,0.012799447,2.3250112e-05,0.010474436,0.023336917,0.049178723
4382,0.012347652,1.8430059e-05,0.010504645,0.023069039,0.04838187
4383,0.012041335,1.5216676e-05,0.0105196675,0.021134367,0.044504326
4384,0.0122019565,1.659705e-05,0.010542251,0.022275649,0.04657933
4385,0.012624842,2.0792184e-05,0.0105456235,0.023724899,0.04920217
4386,0.012951514,2.438126e-05,0.010513388,0.02107126,0.044454105
4387,0.013336055,2.8495338e-05,0.010486521,0.021725751,0.045886416
4388,0.01335007,2.8709714e-05,0.010479099,0.02414668,0.050458856
4389,0.012670776,2.1888249e-05,0.010481951,0.024060706,0.05026937
4390,0.011875536,1.3973989e-05,0.010478137,0.020882493,0.044203393
4391,0.011626821,1.144718e-05,0.010482103,0.021461204,0.045288566
4392,0.01173976,1.2621395e-05,0.01047762,0.024120465,0.050178822
4393,0.011868973,1.41848905e-05,0.010450484,0.024039138,0.050174177
4394,0.011925555,1.534681e-05,0.010390874,0.019402,0.04109762
4395,0.012447528,2.078376e-05,0.010369152,0.022219665,0.047221143
4396,0.0128219705,2.4566585e-05,0.010365312,0.025011657,0.052312057
4397,0.012477112,2.1213256e-05,0.010355786,0.021677285,0.046120066
4398,0.012170807,1.8052031e-05,0.010365604,0.020217117,0.042946823
4399,0.012313166,1.928559e-05,0.010384607,0.022943862,0.048111092
4400,0.012375608,1.9937544e-05,0.010381853,0.023816243,0.04962517
4401,0.012313192,1.9607705e-05,0.010352422,0.021007264,0.04451631
4402,0.012509154,2.1713335e-05,0.01033782,0.021841973,0.04618876
4403,0.012836055,2.4944551e-05,0.0103416,0.023876196,0.04987938
4404,0.012904642,2.564677e-05,0.010339965,0.023848707,0.049760904
4405,0.012846485,2.5250469e-05,0.010321438,0.021930045,0.0462192
4406,0.012828017,2.528882e-05,0.010299134,0.021671891,0.045834377
4407,0.012843249,2.5655523e-05,0.010277697,0.022690123,0.047930572
4408,0.012665497,2.4170693e-05,0.010248428,0.022627305,0.047953345
4409,0.012395611,2.1622054e-05,0.010233405,0.023462174,0.04956379
4410,0.0120020555,1.7748283e-05,0.010227228,0.022971006,0.048615713
4411,0.011751477,1.538162e-05,0.010213315,0.021392958,0.045594934
4412,0.011826778,1.6259195e-05,0.010200858,0.02283956,0.048453376
4413,0.011939735,1.7543223e-05,0.010185413,0.023077805,0.048973527
4414,0.012076586,1.9037592e-05,0.010172826,0.021810858,0.046593208
4415,0.012309169,2.1384905e-05,0.010170679,0.022009695,0.046966188
4416,0.01261619,2.4328165e-05,0.0101833735,0.023832897,0.050247107
4417,0.012570402,2.3777582e-05,0.010192643,0.02316556,0.048906013
4418,0.012431537,2.2376998e-05,0.010193837,0.021362888,0.045410205
4419,0.012445629,2.2535738e-05,0.010192054,0.022012189,0.046671964
4420,0.012463687,2.2717477e-05,0.01019194,0.024034394,0.050344367
4421,0.012307427,2.1198572e-05,0.01018757,0.023896132,0.050070085
4422,0.011940546,1.7874689e-05,0.010153078,0.019357156,0.041087735
4423,0.012122687,1.9551397e-05,0.0101675475,0.023542115,0.049451973
4424,0.012188009,2.0187032e-05,0.010169306,0.026147408,0.053866416
4425,0.011844164,1.7124834e-05,0.01013168,0.01951818,0.041566968
4426,0.012018727,1.8885887e-05,0.010130138,0.02105282,0.044867486
4427,0.012411416,2.2699014e-05,0.010141514,0.025404295,0.05272592
4428,0.012265338,2.1404343e-05,0.010124903,0.023019882,0.04860264
4429,0.011848989,1.7464421e-05,0.010102547,0.019899689,0.042396784
4430,0.011869603,1.770048e-05,0.010099554,0.022221984,0.047220662
4431,0.011909435,1.8071281e-05,0.0101023065,0.024619784,0.051523287
4432,0.011676502,1.5846535e-05,0.010091849,0.021700736,0.046172183
4433,0.011577007,1.4785448e-05,0.010098463,0.021020291,0.044709276
4434,0.011733098,1.6112916e-05,0.0101218065,0.024074107,0.050181646
4435,0.011686373,1.5705082e-05,0.010115865,0.02156377,0.045568634
4436,0.0118302535,1.7172966e-05,0.010112957,0.021142058,0.044754468
4437,0.012147542,2.0278456e-05,0.010119697,0.022704897,0.047668606
4438,0.012417298,2.3101045e-05,0.010107193,0.021327099,0.045103148
4439,0.012715947,2.6154714e-05,0.0101004755,0.022649314,0.047596347
4440,0.012606638,2.512991e-05,0.010093647,0.022026645,0.046408985
4441,0.01228914,2.2078004e-05,0.01008134,0.02080535,0.044076204
4442,0.012117889,2.0218913e-05,0.010095998,0.02465128,0.051018465
4443,0.011643341,1.5655045e-05,0.010077836,0.021314312,0.045032304
4444,0.011419631,1.3554838e-05,0.0100641465,0.020306483,0.043042373
4445,0.011676571,1.6143795e-05,0.010062192,0.024760505,0.05130739
4446,0.011764081,1.7386046e-05,0.010025477,0.022464596,0.047479775
4447,0.011828784,1.838403e-05,0.009990381,0.019724978,0.042060785
4448,0.01221543,2.2258311e-05,0.009989599,0.022669196,0.048052166
4449,0.012379979,2.3855393e-05,0.00999444,0.025197288,0.052450906
4450,0.011926184,1.9467807e-05,0.009979404,0.021338174,0.0454317
4451,0.011677034,1.7128288e-05,0.009964205,0.020461239,0.04364884
4452,0.011725128,1.759144e-05,0.009965984,0.024982698,0.051972296
4453,0.011486526,1.5471634e-05,0.009939362,0.022663647,0.04798062
4454,0.011374011,1.4547709e-05,0.00991924,0.020809429,0.044419594
4455,0.011684136,1.76426e-05,0.009919876,0.023556704,0.049540047
4456,0.011879553,1.9638597e-05,0.009915694,0.02256235,0.047722947
4457,0.012086347,2.180634e-05,0.009905713,0.02030586,0.043313943
4458,0.012525045,2.6080235e-05,0.009917022,0.022215858,0.04701132
4459,0.012761891,2.8302216e-05,0.00993167,0.02260481,0.04762681
4460,0.0126788085,2.7394164e-05,0.009939392,0.021109378,0.044702213
4461,0.012577731,2.6051479e-05,0.0099725835,0.023121193,0.048234172
4462,0.012270388,2.2941322e-05,0.009976256,0.021664467,0.04552906
4463,0.011994543,2.0325186e-05,0.009962024,0.019863075,0.042009793
4464,0.012158502,2.1826385e-05,0.009975864,0.024293521,0.050243173
4465,0.011912616,1.9533874e-05,0.009959228,0.022334417,0.046866357
4466,0.011664236,1.7248261e-05,0.00993941,0.019817436,0.041901935
4467,0.011794033,1.8451816e-05,0.009948852,0.02287428,0.04785724
4468,0.011800324,1.8493061e-05,0.009951018,0.02345086,0.048876375
4469,0.011639898,1.6977529e-05,0.009942145,0.020634912,0.043627057
4470,0.011653128,1.7171978e-05,0.00993593,0.020030778,0.042385135
4471,0.012042001,2.0931437e-05,0.009948857,0.025060399,0.0514932
4472,0.01191669,1.9897643e-05,0.009926925,0.021545108,0.045309708
4473,0.011717974,1.8230883e-05,0.009894886,0.01793502,0.037398513
4474,0.012050996,2.1466709e-05,0.009904325,0.023648266,0.049186986
4475,0.011905683,2.0024936e-05,0.00990319,0.02598113,0.052991282
4476,0.01125638,1.3902557e-05,0.009866124,0.018800337,0.039753493
4477,0.011260396,1.4059568e-05,0.009854439,0.019728186,0.041792914
4478,0.01167728,1.8243738e-05,0.009852906,0.024512941,0.050626066
4479,0.011736166,1.9133156e-05,0.00982285,0.021485994,0.045340367
4480,0.011826081,2.018355e-05,0.009807726,0.019940676,0.04228026
4481,0.012111621,2.2945891e-05,0.009817032,0.022413097,0.046973202
4482,0.012255302,2.4331397e-05,0.009822162,0.023432044,0.048614405
4483,0.012152417,2.3449998e-05,0.009807416,0.020879963,0.04392697
4484,0.012277385,2.502708e-05,0.009774677,0.019606896,0.04149827
4485,0.012653213,2.8970751e-05,0.009756138,0.024233138,0.05024294
4486,0.012379879,2.663856e-05,0.009716023,0.023158131,0.048622135
4487,0.011778846,2.10039e-05,0.009678457,0.019871213,0.042490177
4488,0.01149757,1.833729e-05,0.009663842,0.02085384,0.04451646
4489,0.01136752,1.7023978e-05,0.009665122,0.023516193,0.049374834
4490,0.011137449,1.49050975e-05,0.009646939,0.021371275,0.0455261
4491,0.011067537,1.4216112e-05,0.009645926,0.020358505,0.04348232
4492,0.011392067,1.732372e-05,0.009659695,0.023061538,0.04845359
4493,0.011575432,1.9174764e-05,0.009657955,0.02132457,0.045210812
4494,0.011857512,2.1932889e-05,0.0096642235,0.021215688,0.044898544
4495,0.012092849,2.428614e-05,0.009664235,0.021643007,0.045685
4496,0.012094911,2.4464767e-05,0.009648434,0.019739715,0.041972827
4497,0.0121389115,2.4881925e-05,0.009650719,0.02007955,0.04262115
4498,0.012224279,2.540991e-05,0.009683289,0.02402394,0.049708154
4499,0.011831058,2.1304359e-05,0.009700622,0.02161064,0.04521988
4500,0.011532091,1.829622e-05,0.009702468,0.018986737,0.039914418
4501,0.011767551,2.052817e-05,0.009714735,0.023122186,0.047710806
4502,0.011721717,2.0272284e-05,0.009694489,0.022672698,0.047064725
4503,0.0115405815,1.8876692e-05,0.009652913,0.018829664,0.03983398
4504,0.011738379,2.0880472e-05,0.009650331,0.022387093,0.04683574
4505,0.011625655,1.9785204e-05,0.009647135,0.024168763,0.049859248
4506,0.011031507,1.4191738e-05,0.009612333,0.01943049,0.041178033
4507,0.010846168,1.2532615e-05,0.009592907,0.019633152,0.041672803
4508,0.011015821,1.4372054e-05,0.009578615,0.022670541,0.047456544
4509,0.011018573,1.4570566e-05,0.009561516,0.021626454,0.045606427
4510,0.011011058,1.4597312e-05,0.009551328,0.0199445,0.042349618
4511,0.011246565,1.698932e-05,0.009547633,0.020830441,0.04401529
4512,0.011522245,1.9789977e-05,0.009543247,0.022032078,0.046163555
4513,0.011677265,2.1470161e-05,0.009530249,0.022593308,0.04711525
4514,0.011570321,2.077914e-05,0.009492408,0.01729463,0.036380302
4515,0.0120131215,2.5097948e-05,0.009503326,0.02113187,0.04458342
4516,0.012228046,2.7158514e-05,0.009512194,0.02358226,0.048836928
4517,0.011742885,2.2315857e-05,0.009511299,0.018947162,0.04011432
4518,0.011646066,2.1067595e-05,0.009539306,0.019218788,0.04051323
4519,0.011932627,2.3537536e-05,0.009578873,0.023420887,0.047952626
4520,0.011930993,2.3464287e-05,0.009584564,0.021491073,0.044551484
4521,0.011942952,2.3660741e-05,0.009576878,0.019611554,0.041059606
4522,0.012048987,2.4839428e-05,0.009565044,0.0196086,0.04114071
4523,0.012151027,2.6001459e-05,0.009550882,0.022066511,0.045844063
4524,0.011811085,2.2796095e-05,0.009531476,0.021822592,0.04551565
4525,0.011255585,1.7450102e-05,0.009510575,0.02014318,0.042444482
4526,0.010817844,1.32538025e-05,0.009492464,0.019330075,0.040900458
4527,0.010746129,1.2585106e-05,0.009487619,0.02140774,0.044898998
4528,0.010741506,1.2566294e-05,0.009484877,0.022557331,0.04687376
4529,0.010695195,1.2321029e-05,0.009463092,0.018393494,0.038936563
4530,0.010943143,1.4818699e-05,0.0094612725,0.019788241,0.04181216
4531,0.011333283,1.8647173e-05,0.009468566,0.022393892,0.046577908
4532,0.011331465,1.872576e-05,0.009458889,0.019933518,0.042063348
4533,0.011316254,1.8485756e-05,0.009467678,0.020068789,0.04222096
4534,0.011383775,1.896692e-05,0.009487082,0.022039454,0.04561863
4535,0.011195177,1.7140625e-05,0.009481115,0.019936817,0.041729216
4536,0.011195984,1.7259155e-05,0.009470068,0.019118845,0.040160537
4537,0.011450765,1.9934485e-05,0.009457316,0.021177977,0.044181198
4538,0.011632828,2.2003009e-05,0.009432527,0.021890255,0.045609906
4539,0.011436793,2.0398209e-05,0.009396972,0.019276377,0.040802427
4540,0.011352545,1.965762e-05,0.009386783,0.020916034,0.044042513
4541,0.011173299,1.7931434e-05,0.009380155,0.021208692,0.04458422
4542,0.011009492,1.6447202e-05,0.009364772,0.021000976,0.044228602
4543,0.010892,1.5453354e-05,0.009346665,0.019433072,0.041299805
4544,0.011033829,1.7066797e-05,0.00932715,0.018990574,0.040483166
4545,0.01146624,2.1418546e-05,0.009324385,0.02180385,0.04600051
4546,0.011730517,2.3974757e-05,0.0093330415,0.02414166,0.04998396
4547,0.0113119865,1.9869338e-05,0.009325053,0.019626126,0.041684642
4548,0.011088213,1.7535858e-05,0.009334627,0.019293748,0.04089439
4549,0.011237256,1.8899747e-05,0.009347281,0.022160184,0.046147466
4550,0.0113404505,2.008072e-05,0.009332378,0.020539049,0.043269932
4551,0.011496813,2.1886017e-05,0.0093082115,0.018400751,0.038999557
4552,0.011968818,2.648159e-05,0.009320659,0.023503147,0.048567697
4553,0.011761348,2.4521552e-05,0.009309192,0.021405408,0.04486571
4554,0.01124791,1.9564444e-05,0.009291465,0.01795267,0.037950296
4555,0.011173768,1.8687477e-05,0.00930502,0.02161469,0.045154266
4556,0.011017925,1.707874e-05,0.009310051,0.023375744,0.048032742
4557,0.010726422,1.4462355e-05,0.009280186,0.018645003,0.03948989
4558,0.010886657,1.6202523e-05,0.009266404,0.019319918,0.04089696
4559,0.011249259,1.9943001e-05,0.009254959,0.022757359,0.04728005
4560,0.01120189,1.9670968e-05,0.0092347935,0.021077665,0.044398177
4561,0.010995608,1.7788609e-05,0.009216747,0.018809233,0.04001792
4562,0.011038382,1.8137984e-05,0.009224583,0.020115605,0.04252301
4563,0.011114678,1.8764984e-05,0.00923818,0.02343388,0.048154797
4564,0.01086063,1.6442247e-05,0.009216405,0.020376302,0.042838328
4565,0.010800143,1.6107175e-05,0.009189425,0.01768183,0.037484244
4566,0.011335421,2.1568734e-05,0.009178548,0.021532023,0.045128655
4567,0.011653485,2.4894862e-05,0.009163998,0.023080237,0.047887802
4568,0.011326256,2.1956062e-05,0.00913065,0.017350996,0.036693487
4569,0.011347501,2.2069462e-05,0.009140555,0.018992346,0.04040343
4570,0.011326287,2.1480382e-05,0.009178249,0.024748152,0.050472565
4571,0.010696517,1.5038864e-05,0.009192631,0.021537127,0.04480166
4572,0.010291515,1.1019489e-05,0.009189566,0.016221482,0.03357071
4573,0.010819045,1.6082067e-05,0.009210838,0.02135208,0.044313025
4574,0.011502452,2.2950602e-05,0.009207392,0.023416238,0.047993198
4575,0.0116503555,2.4814628e-05,0.009168892,0.01785022,0.03763724
4576,0.0119321495,2.7600607e-05,0.009172089,0.019868206,0.041894443
4577,0.011772517,2.5835927e-05,0.009188925,0.022818482,0.047164645
4578,0.010922431,1.7179265e-05,0.009204504,0.019744117,0.041449737
4579,0.010407966,1.196318e-05,0.009211647,0.017304908,0.03622592
4580,0.010581778,1.35527525e-05,0.009226503,0.021498026,0.044433277
4581,0.010827841,1.6090074e-05,0.009218833,0.023039784,0.04715606
4582,0.01084186,1.6663895e-05,0.009175471,0.017679814,0.037233528
4583,0.011209525,2.0553158e-05,0.009154209,0.018507153,0.03915498
4584,0.011711181,2.5580404e-05,0.009153141,0.02394932,0.049154848
4585,0.011407599,2.2707534e-05,0.009136845,0.020329522,0.04285388
4586,0.011000885,1.8670475e-05,0.009133837,0.01850107,0.039153546
4587,0.010929196,1.7843833e-05,0.009144813,0.021813272,0.045221888
4588,0.010738239,1.6183334e-05,0.0091199055,0.020376561,0.04282265
4589,0.010698606,1.6145352e-05,0.009084071,0.019824596,0.041996524
4590,0.010804977,1.7478498e-05,0.009057127,0.020962475,0.044256605
4591,0.010761191,1.7212386e-05,0.009039952,0.020068804,0.04259988
4592,0.010713885,1.6754042e-05,0.00903848,0.020794975,0.04391038
4593,0.010579445,1.540559e-05,0.009038886,0.020911155,0.043962896
4594,0.010528117,1.4958302e-05,0.009032287,0.019232934,0.040694214
4595,0.010868209,1.8465773e-05,0.009021632,0.01974073,0.041745186
4596,0.011341145,2.337847e-05,0.009003298,0.021478835,0.045047402
4597,0.01149577,2.5250169e-05,0.008970753,0.019651312,0.041819297
4598,0.011460416,2.504378e-05,0.008956038,0.019910319,0.042354085
4599,0.0113061685,2.3494758e-05,0.008956693,0.021655591,0.045501765
4600,0.010804231,1.8516137e-05,0.008952618,0.019071024,0.04059025
4601,0.010606807,1.6392254e-05,0.008967581,0.01949366,0.041309513
4602,0.010743266,1.7485227e-05,0.008994743,0.022482796,0.046461683
4603,0.010652896,1.6593165e-05,0.008993579,0.018426022,0.03896017
4604,0.010948497,1.9480565e-05,0.00900044,0.019442365,0.041032672
4605,0.011322739,2.3085435e-05,0.009014195,0.023095345,0.04757535
4606,0.010959347,1.9501616e-05,0.009009185,0.01828441,0.038640857
4607,0.010809599,1.778773e-05,0.009030826,0.019184409,0.040430147
4608,0.010798726,1.7477003e-05,0.009051026,0.022302346,0.046032373
4609,0.010527444,1.4761049e-05,0.009051339,0.021671738,0.044893455
4610,0.010233193,1.2103779e-05,0.009022815,0.018031739,0.03804966
4611,0.010407804,1.39779995e-05,0.009010004,0.020970482,0.043868095
4612,0.010638747,1.6507931e-05,0.008987954,0.023462752,0.048266873
4613,0.010385228,1.4362e-05,0.008949028,0.018758439,0.03982453
4614,0.010370692,1.441434e-05,0.008929258,0.018941188,0.040248003
4615,0.0105883945,1.665611e-05,0.008922784,0.023336181,0.048137307
4616,0.010349109,1.45842205e-05,0.008890687,0.01974167,0.041860916
4617,0.010212356,1.3481861e-05,0.00886417,0.017381191,0.036927037
4618,0.010553442,1.6775275e-05,0.008875914,0.023829488,0.048883542
4619,0.010469636,1.6108132e-05,0.008858822,0.021077149,0.044200048
4620,0.010344312,1.51565155e-05,0.00882866,0.016235901,0.03406231
4621,0.010883221,2.0550051e-05,0.008828216,0.019703371,0.041775424
4622,0.011379074,2.536246e-05,0.008842829,0.02648236,0.053018153
4623,0.0106816385,1.870642e-05,0.008810997,0.018110937,0.038397532
4624,0.010432167,1.6410842e-05,0.008791083,0.01639462,0.034328755
4625,0.010846363,2.0415846e-05,0.008804779,0.024660992,0.05017206
4626,0.010607807,1.8247047e-05,0.008783102,0.021122294,0.044347752
4627,0.010282687,1.5265075e-05,0.008756179,0.015741698,0.03256503
4628,0.010819076,2.0384885e-05,0.008780587,0.022380142,0.04651786
4629,0.0110453935,2.2562203e-05,0.008789173,0.024605162,0.050076395
4630,0.010590794,1.829724e-05,0.00876107,0.016796257,0.035478387
4631,0.010702122,1.9460576e-05,0.008756065,0.01741065,0.037031718
4632,0.011226676,2.4399067e-05,0.00878677,0.027552307,0.054596182
4633,0.0106447805,1.8835539e-05,0.008761226,0.019480372,0.041290578
4634,0.010273249,1.5382439e-05,0.008735005,0.015283163,0.03106432
4635,0.010817863,2.0598985e-05,0.008757965,0.0242263,0.049500797
4636,0.010659514,1.9167066e-05,0.008742807,0.024021195,0.049292054
4637,0.010024188,1.3261181e-05,0.00869807,0.0150762955,0.02959922
4638,0.010264646,1.5477966e-05,0.00871685,0.019495474,0.041448392
4639,0.010531032,1.7692582e-05,0.008761774,0.029314188,0.05728119
4640,0.009727893,9.790489e-06,0.008748844,0.01686642,0.03560695
4641,0.009695444,9.380467e-06,0.0087573975,0.015158747,0.030930314
4642,0.010686555,1.8930206e-05,0.008793535,0.024646092,0.049394134
4643,0.011176577,2.4071309e-05,0.008769446,0.022246571,0.045716044
4644,0.01107928,2.3532331e-05,0.008726046,0.015647395,0.0323205
4645,0.01141529,2.6731854e-05,0.008742104,0.021424426,0.044355504
4646,0.011209565,2.4658104e-05,0.008743755,0.023306945,0.0473308
4647,0.010362289,1.6520406e-05,0.008710248,0.016640052,0.035079237
4648,0.010150194,1.4602322e-05,0.008689962,0.016535953,0.03489447
4649,0.010428081,1.7349283e-05,0.008693153,0.02406288,0.048691362
4650,0.010246279,1.5862912e-05,0.008659988,0.020912098,0.04364591
4651,0.009989756,1.36439685e-05,0.008625359,0.015536535,0.03209347
4652,0.010399275,1.7617824e-05,0.0086374935,0.020944254,0.043688793
4653,0.010557992,1.9119863e-05,0.008646006,0.024420165,0.049182564
4654,0.010121164,1.5014488e-05,0.008619715,0.015857102,0.033269953
4655,0.010402175,1.7818915e-05,0.008620284,0.016414113,0.034611255
4656,0.011320723,2.6858508e-05,0.008634873,0.024134157,0.04859604
4657,0.011310875,2.7077502e-05,0.008603125,0.018607344,0.0392911
4658,0.011052569,2.4605006e-05,0.008592069,0.016929727,0.035806842
4659,0.010999332,2.3752593e-05,0.008624073,0.022529611,0.04594696
4660,0.010420268,1.7769258e-05,0.008643342,0.021733625,0.04425973
4661,0.00990726,1.2828381e-05,0.008624421,0.016101338,0.033577055
4662,0.010159081,1.5591553e-05,0.008599926,0.017732322,0.037333056
4663,0.010811269,2.2475368e-05,0.008563733,0.021941701,0.045380253
4664,0.010783486,2.2613476e-05,0.008522139,0.018862544,0.040065523
4665,0.010431548,1.9103707e-05,0.008521177,0.019051049,0.04042876
4666,0.009899752,1.3608435e-05,0.008538908,0.019466849,0.04106665
4667,0.009518531,9.569533e-06,0.008561578,0.018973043,0.039856583
4668,0.009480306,8.952624e-06,0.008585043,0.020029819,0.04140372
4669,0.009717961,1.1444156e-05,0.008573545,0.01857776,0.038851973
4670,0.010377559,1.8272645e-05,0.008550295,0.01801816,0.038007546
4671,0.011384046,2.8563947e-05,0.008527651,0.018358447,0.03879339
4672,0.012068102,3.5450084e-05,0.008523094,0.020277739,0.042336635
4673,0.011552201,3.0148336e-05,0.008537367,0.019397613,0.04058302
4674,0.010482838,1.9170197e-05,0.008565819,0.017569374,0.036813088
4675,0.009875027,1.2757176e-05,0.00859931,0.019095877,0.039253145
4676,0.009761101,1.1560695e-05,0.008605031,0.019640453,0.04005514
4677,0.009942269,1.3729085e-05,0.008569361,0.01773284,0.036937542
4678,0.0105292965,2.000947e-05,0.008528349,0.01738579,0.03658294
4679,0.011245652,2.7356586e-05,0.008509994,0.021123905,0.043610454
4680,0.011000868,2.5089737e-05,0.008491894,0.01927197,0.040405106
4681,0.010277864,1.7968556e-05,0.008481008,0.0168549,0.035626743
4682,0.009860561,1.3750185e-05,0.008485543,0.018584535,0.039018385
4683,0.009601355,1.1141907e-05,0.008487164,0.019979611,0.04141283
4684,0.009461887,9.96809e-06,0.008465078,0.017610636,0.03716364
4685,0.009722004,1.2780712e-05,0.008443932,0.017526107,0.037108246
4686,0.010153084,1.7101656e-05,0.008442919,0.020332903,0.04232271
4687,0.010393879,1.9491483e-05,0.008444731,0.020144183,0.04191152
4688,0.010256779,1.8223122e-05,0.008434467,0.01643177,0.03469037
4689,0.01035101,1.90025e-05,0.00845076,0.018201804,0.03817783
4690,0.010431879,1.9690668e-05,0.008462813,0.020285105,0.04182497
4691,0.010327118,1.8694305e-05,0.008457688,0.018092398,0.037911516
4692,0.010307282,1.8499597e-05,0.008457323,0.017779436,0.037302352
4693,0.010494751,2.0362286e-05,0.008458522,0.019930523,0.041275084
4694,0.010387002,1.9355804e-05,0.008451421,0.018637294,0.03896391
4695,0.010275854,1.8329252e-05,0.008442928,0.01781805,0.037412997
4696,0.010267919,1.8185103e-05,0.008449409,0.019960964,0.041290715
4697,0.0100576235,1.6183216e-05,0.0084393015,0.019132288,0.039810214
4698,0.009787884,1.3667867e-05,0.008421097,0.016818255,0.035388146
4699,0.00985074,1.4414227e-05,0.008409318,0.017983254,0.03782463
4700,0.010141483,1.7430313e-05,0.008398451,0.021068698,0.04344683
4701,0.009888453,1.5151759e-05,0.008373277,0.016105969,0.03388205
4702,0.009882204,1.4978249e-05,0.00838438,0.017777387,0.037473325
4703,0.009876839,1.461075e-05,0.008415764,0.020913603,0.042927053
4704,0.009666991,1.2354737e-05,0.0084315175,0.017755792,0.03703629
4705,0.009749471,1.3104498e-05,0.008439021,0.016026715,0.033363797
4706,0.010401559,1.9388597e-05,0.008462699,0.020806232,0.042235654
4707,0.0107937,2.3502993e-05,0.0084434,0.018872168,0.039067965
4708,0.010860838,2.4467126e-05,0.008414125,0.016902963,0.035407692
4709,0.01096649,2.564677e-05,0.008401813,0.018868312,0.039330307
4710,0.0106482655,2.259194e-05,0.008389072,0.020117065,0.041606255
4711,0.009984667,1.623721e-05,0.008360947,0.017163156,0.036192555
4712,0.009668762,1.3277791e-05,0.008340983,0.017520605,0.037026677
4713,0.009646396,1.3246859e-05,0.00832171,0.019820804,0.041473113
4714,0.009684766,1.3783026e-05,0.008306463,0.020576544,0.04285454
4715,0.00961537,1.3288436e-05,0.008286526,0.017722016,0.03765401
4716,0.009830885,1.5558739e-05,0.008275011,0.017453596,0.037138492
4717,0.010331792,2.0618874e-05,0.008269904,0.02147986,0.044574518
4718,0.010415636,2.171278e-05,0.008244358,0.019396497,0.041056383
4719,0.010158078,1.9375477e-05,0.00822053,0.015690818,0.033103682
4720,0.010433624,2.179173e-05,0.008254451,0.022514086,0.04628393
4721,0.010112527,1.8469103e-05,0.008265616,0.02157154,0.044519518
4722,0.009621116,1.3746318e-05,0.008246484,0.015010442,0.031107746
4723,0.010056962,1.8096756e-05,0.008247287,0.01852941,0.039249312
4724,0.010754915,2.5009342e-05,0.008253981,0.024402102,0.04924996
4725,0.010491186,2.2690921e-05,0.008222094,0.01655982,0.035182033
4726,0.010435425,2.2078562e-05,0.008227569,0.016202008,0.034284063
4727,0.0106718615,2.4045581e-05,0.008267303,0.022665458,0.046283137
4728,0.010111669,1.8343035e-05,0.008277366,0.019621117,0.040967733
4729,0.009689514,1.4127928e-05,0.0082767205,0.016355805,0.034473274
4730,0.009808363,1.5252038e-05,0.00828316,0.018903429,0.039616074
4731,0.00997375,1.6964024e-05,0.008277348,0.020232107,0.042083167
4732,0.009993163,1.7201879e-05,0.008272975,0.019806102,0.041338027
4733,0.009888691,1.629298e-05,0.008259393,0.01746203,0.03689322
4734,0.010005459,1.7512031e-05,0.008254256,0.0192695,0.040393513
4735,0.010046029,1.8076096e-05,0.00823842,0.019755665,0.041333858
4736,0.009858782,1.6399978e-05,0.008218785,0.017852733,0.037829462
4737,0.009792527,1.5872884e-05,0.008205239,0.018017426,0.038197935
4738,0.0098078465,1.6094857e-05,0.008198361,0.02051203,0.04272123
4739,0.009573569,1.3907335e-05,0.008182835,0.019280795,0.040532947
4740,0.009367923,1.2100669e-05,0.008157857,0.016806085,0.035764337
4741,0.009590661,1.4337502e-05,0.008156911,0.020583812,0.042818606
4742,0.0096205,1.4743193e-05,0.008146181,0.018151967,0.038426027
4743,0.009783294,1.6377537e-05,0.00814554,0.017062204,0.036191497
4744,0.010176053,2.026021e-05,0.008150033,0.018942079,0.039679855
4745,0.010452089,2.2971879e-05,0.008154901,0.020615771,0.042446572
4746,0.010172606,2.0387173e-05,0.008133889,0.015820868,0.0333848
4747,0.01029301,2.1656575e-05,0.008127352,0.017403007,0.036796432
4748,0.010378781,2.2481585e-05,0.008130622,0.021124037,0.043454017
4749,0.009877222,1.7605691e-05,0.008116652,0.017406782,0.03679457
4750,0.009568114,1.4476072e-05,0.008120507,0.016685935,0.03521172
4751,0.009612416,1.4755325e-05,0.008136883,0.01982322,0.040975623
4752,0.009551698,1.4171986e-05,0.0081345,0.0177217,0.03715939
4753,0.009695221,1.5701067e-05,0.008125114,0.016125144,0.03392352
4754,0.010105869,1.966251e-05,0.008139618,0.020120941,0.041389108
4755,0.010093243,1.9540592e-05,0.008139184,0.018372543,0.038239602
4756,0.009842088,1.713051e-05,0.008129038,0.015160265,0.03152551
4757,0.009974284,1.8366783e-05,0.008137606,0.018580588,0.03858604
4758,0.009938024,1.7956809e-05,0.008142343,0.0213841,0.043262854
4759,0.009360595,1.2440259e-05,0.008116568,0.0156237865,0.0327409
4760,0.009236843,1.1311061e-05,0.008105737,0.015834486,0.033237733
4761,0.009518969,1.4172547e-05,0.008101714,0.020875644,0.04257022
4762,0.0094864,1.4082821e-05,0.008078118,0.018964944,0.039404683
4763,0.009325646,1.2753025e-05,0.008050343,0.0146951275,0.030598264
4764,0.009659345,1.6034894e-05,0.0080558555,0.019181574,0.039767176
4765,0.009815849,1.7607692e-05,0.008055081,0.020849265,0.042465534
4766,0.009530126,1.4982402e-05,0.008031886,0.015133583,0.031720027
4767,0.009763128,1.737151e-05,0.008025977,0.016902994,0.03552525
4768,0.010053305,2.0290403e-05,0.008024264,0.020593263,0.042150855
4769,0.009822036,1.8152074e-05,0.008006829,0.017640555,0.03702997
4770,0.009558934,1.5627229e-05,0.007996211,0.016278338,0.034338906
4771,0.009532914,1.5373673e-05,0.007995546,0.01825762,0.03810293
4772,0.009465706,1.4771471e-05,0.007988558,0.018441852,0.038425762
4773,0.009358052,1.3853262e-05,0.007972726,0.015102009,0.0317032
4774,0.009709623,1.7259155e-05,0.007983707,0.018898116,0.03929187
4775,0.009821857,1.8267167e-05,0.007995141,0.020206764,0.041435078
4776,0.009566302,1.5712405e-05,0.007995062,0.015428261,0.032316364
4777,0.009769833,1.7452343e-05,0.0080245985,0.018139679,0.03746206
4778,0.009936484,1.8975228e-05,0.00803896,0.019581802,0.039759427
4779,0.009917221,1.8968349e-05,0.008020386,0.016925199,0.035121117
4780,0.009961809,1.9764e-05,0.007985409,0.015625644,0.03272764
4781,0.01014347,2.1889224e-05,0.007954548,0.018298784,0.038258426
4782,0.009953911,2.026182e-05,0.00792773,0.02016633,0.041717466
4783,0.009156564,1.246613e-05,0.007909951,0.016991774,0.035983365
4784,0.008676702,7.734313e-06,0.007903271,0.015173313,0.032063864
4785,0.0087468885,8.3108425e-06,0.007915804,0.019920435,0.040976457
4786,0.008951679,1.0412442e-05,0.007910434,0.019058937,0.039448734
4787,0.009365556,1.4781666e-05,0.0078873895,0.015701668,0.033185188
4788,0.0102921575,2.4168203e-05,0.007875337,0.017321464,0.036493085
4789,0.01110375,3.2337037e-05,0.007870046,0.02070612,0.04243049
4790,0.010792052,2.9407414e-05,0.007851311,0.0170626,0.036018506
4791,0.01024607,2.4007892e-05,0.007845281,0.015849581,0.0335146
4792,0.009859597,2.0086864e-05,0.007850911,0.018430782,0.03835399
4793,0.009403643,1.5573436e-05,0.0078463,0.017183695,0.036063418
4794,0.0091854455,1.3450254e-05,0.00784042,0.017128056,0.035977203
4795,0.009222561,1.3817346e-05,0.007840826,0.017785186,0.0372171
4796,0.009335748,1.4919138e-05,0.007843834,0.01812979,0.03782461
4797,0.009494594,1.6491345e-05,0.0078454595,0.017191086,0.03604947
4798,0.0097468505,1.900107e-05,0.007846744,0.016629146,0.034940396
4799,0.009982161,2.142034e-05,0.007840128,0.017823847,0.03727031
4800,0.009940676,2.1127278e-05,0.007827949,0.019173637,0.039776288
4801,0.009408902,1.6030239e-05,0.0078058788,0.015855595,0.033616643
4802,0.009096634,1.2862454e-05,0.0078103878,0.018100642,0.037985057
4803,0.008809252,9.940728e-06,0.0078151785,0.018687353,0.038935952
4804,0.008554464,7.38567e-06,0.007815897,0.016533177,0.03483683
4805,0.008633182,8.182298e-06,0.007814952,0.01543144,0.032502647
4806,0.009183768,1.357745e-05,0.007826023,0.0194046,0.039933704
4807,0.009522998,1.6952488e-05,0.007827749,0.018168809,0.0377043
4808,0.009551499,1.7220795e-05,0.007829419,0.014770692,0.030795392
4809,0.009826837,1.9966565e-05,0.00783018,0.016535997,0.034523737
4810,0.009983413,2.1563337e-05,0.007827079,0.01885416,0.038721588
4811,0.009580788,1.7728074e-05,0.0078079808,0.016388858,0.03428651
4812,0.0092444755,1.4409023e-05,0.0078035733,0.01604236,0.033545613
4813,0.009136038,1.3330621e-05,0.0078029763,0.018622292,0.038255937
4814,0.009049514,1.2631138e-05,0.0077864,0.017780581,0.036827177
4815,0.009014997,1.2466446e-05,0.007768352,0.014982047,0.03141487
4816,0.009406575,1.6448168e-05,0.007761758,0.017586539,0.03664022
4817,0.009682371,1.9311774e-05,0.007751194,0.019087894,0.039344065
4818,0.00955688,1.8211165e-05,0.007735764,0.01644134,0.034577083
4819,0.009412713,1.6847247e-05,0.0077279885,0.01664022,0.03493101
4820,0.009271264,1.548254e-05,0.0077230097,0.018964667,0.03909769
4821,0.009018719,1.3238942e-05,0.0076948246,0.016113725,0.034051195
4822,0.009049298,1.377495e-05,0.0076718032,0.01577042,0.03345838
4823,0.009301101,1.6257392e-05,0.007675362,0.019690927,0.04060042
4824,0.009176563,1.5108867e-05,0.007665676,0.016840838,0.035537865
4825,0.009178106,1.5077721e-05,0.007670334,0.016460557,0.034651008
4826,0.009376742,1.6979617e-05,0.0076787807,0.017141791,0.035835505
4827,0.009654505,1.9792098e-05,0.007675295,0.016356783,0.034378756
4828,0.009979848,2.302276e-05,0.007677572,0.01655472,0.03477739
4829,0.01006539,2.3788338e-05,0.0076865563,0.017091854,0.03573695
4830,0.0098781735,2.1806758e-05,0.007697498,0.016577521,0.03462436
4831,0.0095213605,1.8092192e-05,0.0077121416,0.018515728,0.038042974
4832,0.0089984955,1.2891329e-05,0.007709363,0.016215216,0.033851534
4833,0.008870922,1.1690253e-05,0.0077018966,0.015336662,0.03211294
4834,0.00917361,1.4645744e-05,0.007709036,0.018636746,0.03828235
4835,0.009358053,1.6579086e-05,0.0077001443,0.016337682,0.03416116
4836,0.009517264,1.8301447e-05,0.007687119,0.015385823,0.032238357
4837,0.009810744,2.117237e-05,0.0076935072,0.019712197,0.040184982
4838,0.009340168,1.6585518e-05,0.007681616,0.018039811,0.03731491
4839,0.008855594,1.1901515e-05,0.0076654432,0.015052092,0.031575345
4840,0.008930547,1.2790515e-05,0.0076514957,0.0171895,0.03581262
4841,0.009088627,1.4641296e-05,0.007624497,0.017156681,0.035976026
4842,0.009137468,1.5386997e-05,0.0075987685,0.01604158,0.033914186
4843,0.009157875,1.5591906e-05,0.007598684,0.017951585,0.03751283
4844,0.009009139,1.4006315e-05,0.0076085073,0.017806053,0.03706138
4845,0.008877387,1.2640567e-05,0.00761333,0.015589819,0.03268682
4846,0.0090506505,1.4348337e-05,0.007615817,0.016658265,0.03464605
4847,0.009523317,1.9223342e-05,0.007600983,0.017055267,0.035512272
4848,0.009811511,2.236699e-05,0.0075748125,0.015382712,0.032465722
4849,0.010047789,2.4780644e-05,0.007569724,0.01780834,0.037130605
4850,0.009647709,2.0776695e-05,0.0075700395,0.016773248,0.035180736
4851,0.009092454,1.512961e-05,0.0075794933,0.015500694,0.032559223
4852,0.008762637,1.1649631e-05,0.007597674,0.016194165,0.033762682
4853,0.008764538,1.1492702e-05,0.007615268,0.018330172,0.037401985
4854,0.008773087,1.1596899e-05,0.0076133967,0.01550098,0.032236338
4855,0.009179067,1.5697879e-05,0.007609279,0.01644745,0.03413151
4856,0.009615833,2.0190915e-05,0.007596741,0.017613437,0.036401946
4857,0.009732696,2.1614987e-05,0.0075711976,0.016906394,0.03531489
4858,0.009406901,1.8644985e-05,0.0075424025,0.015671661,0.033066247
4859,0.0089759,1.4399182e-05,0.007535982,0.017842133,0.037203122
4860,0.008492784,9.6022895e-06,0.0075325547,0.0190972,0.03919322
4861,0.008124473,6.1770374e-06,0.0075067687,0.014250188,0.029941741
4862,0.008363768,8.718407e-06,0.0074919276,0.017012302,0.035751328
4863,0.008864209,1.38760115e-05,0.007476608,0.018753326,0.038973875
4864,0.009188507,1.731355e-05,0.007457152,0.015745822,0.033469245
4865,0.009563279,2.10315e-05,0.0074601294,0.016758766,0.03535921
4866,0.009736761,2.2623823e-05,0.0074743787,0.019434305,0.039914686
4867,0.009333206,1.8636365e-05,0.00746957,0.0150248725,0.03170804
4868,0.009309215,1.83664e-05,0.0074725747,0.015986674,0.033597104
4869,0.00947761,1.9984947e-05,0.0074791154,0.019635037,0.04003585
4870,0.009280729,1.8149154e-05,0.0074658133,0.01594094,0.033488143
4871,0.0092609655,1.8101828e-05,0.007450783,0.015470995,0.03263918
4872,0.009367326,1.925576e-05,0.0074417503,0.018103518,0.037790757
4873,0.009208784,1.7727323e-05,0.007436052,0.018561479,0.038580585
4874,0.008763535,1.330191e-05,0.007433344,0.014512413,0.030605558
4875,0.008860081,1.4056551e-05,0.007454426,0.018215071,0.03774473
4876,0.008988825,1.534249e-05,0.007454576,0.019425854,0.039748177
4877,0.00881957,1.3983125e-05,0.007421257,0.014510209,0.030603116
4878,0.00897563,1.5651036e-05,0.0074105263,0.017862078,0.037442632
4879,0.008934013,1.533782e-05,0.0074002305,0.019889958,0.040948573
4880,0.008487014,1.0983804e-05,0.0073886337,0.016114324,0.034158207
4881,0.00827947,8.95967e-06,0.0073835026,0.015459563,0.032705717
4882,0.00841857,1.0426102e-05,0.00737596,0.01836042,0.038185045
4883,0.008551184,1.1922498e-05,0.0073589347,0.018188516,0.037960745
4884,0.008665298,1.3292564e-05,0.007336042,0.015009482,0.03195684
4885,0.0091028735,1.7577317e-05,0.007345142,0.01806788,0.037680868
4886,0.009249763,1.9004448e-05,0.007349318,0.018832605,0.038716085
4887,0.009017779,1.6839542e-05,0.0073338244,0.01420115,0.02986433
4888,0.009176795,1.8494984e-05,0.0073272972,0.016314575,0.034361713
4889,0.009320356,1.9949524e-05,0.007325404,0.018745817,0.038624443
4890,0.008994218,1.6738797e-05,0.007320338,0.014950017,0.03153833
4891,0.008878349,1.5464953e-05,0.0073318537,0.01520892,0.031852614
4892,0.009044724,1.6907607e-05,0.0073539633,0.019669713,0.039508026
4893,0.008792037,1.44187525e-05,0.007350162,0.015042219,0.031321578
4894,0.008979037,1.6301643e-05,0.007348873,0.014331183,0.029815432
4895,0.009558529,2.2078004e-05,0.007350729,0.01696823,0.034941755
4896,0.009768513,2.4217163e-05,0.007346797,0.01712414,0.035333574
4897,0.009356519,2.0238349e-05,0.0073326845,0.01448725,0.0302505
4898,0.008949343,1.6154214e-05,0.0073339213,0.01647207,0.03427371
4899,0.008419267,1.0845273e-05,0.00733474,0.018361274,0.037529673
4900,0.007851122,5.2837377e-06,0.0073227477,0.013802684,0.028802661
4901,0.007855474,5.207631e-06,0.007334711,0.016481934,0.03411467
4902,0.008117252,7.83626e-06,0.007333626,0.017403893,0.035737168
4903,0.008475073,1.1579652e-05,0.007317107,0.015290752,0.03194922
4904,0.00895627,1.6536884e-05,0.007302582,0.015526101,0.032528847
4905,0.009277927,1.9792364e-05,0.0072986907,0.01710164,0.035427637
4906,0.009130003,1.836142e-05,0.0072938614,0.014728969,0.030875368
4907,0.009025616,1.720571e-05,0.0073050447,0.017882135,0.03646724
4908,0.008667839,1.374466e-05,0.0072933724,0.014810162,0.030800812
4909,0.008620687,1.3470373e-05,0.0072736493,0.014478796,0.03030867
4910,0.008909762,1.6422313e-05,0.0072675305,0.019335188,0.039126493
4911,0.008725633,1.4785104e-05,0.0072471225,0.015931668,0.033333305
4912,0.008593288,1.3571082e-05,0.00723618,0.013227382,0.027437473
4913,0.009045046,1.7851638e-05,0.007259882,0.019595936,0.039390184
4914,0.009014009,1.753511e-05,0.007260497,0.018216683,0.037022773
4915,0.008730053,1.4923858e-05,0.007237667,0.012427054,0.024966836
4916,0.009216376,1.9795147e-05,0.007236861,0.016723463,0.034764986
4917,0.009480427,2.2417618e-05,0.007238665,0.020485759,0.041096963
4918,0.008851903,1.6267968e-05,0.0072251055,0.014389684,0.030108029
4919,0.008633803,1.4040019e-05,0.007229801,0.015385175,0.03207029
4920,0.008657703,1.4255243e-05,0.0072321794,0.01935487,0.03908445
4921,0.00847421,1.2704008e-05,0.007203809,0.015681993,0.032895926
4922,0.008492039,1.3165524e-05,0.007175486,0.014193975,0.029984158
4923,0.008801097,1.6382723e-05,0.007162825,0.01780611,0.037103385
4924,0.008695427,1.551856e-05,0.0071435715,0.01677105,0.035335492
4925,0.008407887,1.2698911e-05,0.007137996,0.014998975,0.031800736
4926,0.008313494,1.1573568e-05,0.0071561374,0.017920379,0.037127968
4927,0.008225057,1.0581996e-05,0.007166858,0.01745193,0.036054663
4928,0.008256133,1.0887222e-05,0.0071674106,0.014511902,0.030342655
4929,0.008886749,1.720843e-05,0.007165906,0.016948616,0.03498681
4930,0.009413024,2.2675593e-05,0.0071454654,0.018711796,0.038219053
4931,0.0093290415,2.2237507e-05,0.007105291,0.015900768,0.03354366
4932,0.008950922,1.8762144e-05,0.0070747077,0.01421724,0.030130273
4933,0.008734338,1.6556158e-05,0.007078722,0.0190458,0.039309964
4934,0.008151869,1.07557535e-05,0.007076294,0.017650602,0.03684684
4935,0.007686503,6.1486276e-06,0.0070716403,0.013760881,0.029004283
4936,0.007852544,7.783624e-06,0.0070741815,0.016659873,0.03491447
4937,0.008230417,1.1577218e-05,0.007072695,0.018381976,0.037949976
4938,0.00849836,1.4371714e-05,0.007061189,0.014205924,0.0300825
4939,0.008998474,1.9233667e-05,0.007075107,0.016370144,0.034426447
4940,0.00924882,2.1540507e-05,0.0070947697,0.01887162,0.03858808
4941,0.008791763,1.6993865e-05,0.0070923767,0.01423911,0.02990118
4942,0.008695958,1.592184e-05,0.0071037747,0.016715406,0.034644205
4943,0.008523971,1.4241518e-05,0.0070998194,0.017379623,0.035801433
4944,0.008324599,1.24007665e-05,0.0070845224,0.015879981,0.03319089
4945,0.008311023,1.2469708e-05,0.0070640524,0.015594254,0.03282148
4946,0.008486342,1.440201e-05,0.007046141,0.017837588,0.03706754
4947,0.008352585,1.3276705e-05,0.007024915,0.016156837,0.034162097
4948,0.008167403,1.1494823e-05,0.0070179203,0.016098265,0.034021202
4949,0.00806167,1.0464051e-05,0.007015264,0.015954738,0.033673964
4950,0.008113941,1.0990817e-05,0.0070148595,0.0153891565,0.032532327
4951,0.008352034,1.3390862e-05,0.0070129475,0.015629997,0.032982163
4952,0.008530967,1.5128335e-05,0.0070181335,0.01655937,0.034653254
4953,0.00847398,1.4475278e-05,0.0070264526,0.015207634,0.03198387
4954,0.008537412,1.4894169e-05,0.007047995,0.015997706,0.033280004
4955,0.008541241,1.47332385e-05,0.0070679174,0.015275206,0.031705916
4956,0.008700361,1.6103586e-05,0.0070900023,0.016750088,0.034168858
4957,0.008755094,1.6559918e-05,0.0070991027,0.016235145,0.033139955
4958,0.008861553,1.7715278e-05,0.007090025,0.014612753,0.030190054
4959,0.009029576,1.962394e-05,0.0070671816,0.014470642,0.030127075
4960,0.009216596,2.1654077e-05,0.007051189,0.018580921,0.037731994
4961,0.008640823,1.6109088e-05,0.007029914,0.01578931,0.032935105
4962,0.00801217,1.0026891e-05,0.0070094806,0.013351505,0.027845308
4963,0.00797341,9.553406e-06,0.0070180693,0.020112785,0.0401946
4964,0.0077427276,7.525961e-06,0.0069901315,0.016426526,0.0342279
4965,0.0076634153,7.0742067e-06,0.0069559948,0.01226066,0.024796223
4966,0.008247334,1.293288e-05,0.0069540455,0.019025486,0.03899707
4967,0.008408614,1.4614055e-05,0.006947209,0.019503465,0.039737377
4968,0.008054206,1.1249003e-05,0.006929306,0.012200496,0.024444511
4969,0.00840048,1.4572727e-05,0.0069432072,0.016004262,0.03354537
4970,0.00874732,1.7857305e-05,0.006961589,0.019897766,0.039870802
4971,0.00852661,1.5763007e-05,0.00695031,0.013088662,0.027253697
4972,0.008859099,1.9107876e-05,0.006948311,0.014383805,0.030202016
4973,0.009272207,2.3224971e-05,0.0069497093,0.019991588,0.04004866
4974,0.008811192,1.883347e-05,0.0069278446,0.014705055,0.030972999
4975,0.008522467,1.6083022e-05,0.0069141644,0.01395731,0.029441671
4976,0.0085879415,1.6730262e-05,0.0069149155,0.020033263,0.04029347
4977,0.008108113,1.2174907e-05,0.0068906224,0.015230694,0.032181222
4978,0.007949298,1.0757806e-05,0.0068735173,0.014089763,0.029892044
4979,0.008210288,1.3439108e-05,0.0068663773,0.017783267,0.036967963
4980,0.008276461,1.4254905e-05,0.0068509704,0.017949278,0.037367523
4981,0.008058369,1.227494e-05,0.0068308753,0.014214697,0.030314345
4982,0.008136975,1.3102449e-05,0.00682673,0.016472654,0.034843918
4983,0.008180046,1.3558019e-05,0.0068242447,0.018779743,0.038794775
4984,0.007923583,1.1167488e-05,0.0068068337,0.012983939,0.027190385
4985,0.008171802,1.3579536e-05,0.006813849,0.016189622,0.034320123
4986,0.008416267,1.584535e-05,0.0068317326,0.019682439,0.040117007
4987,0.008043393,1.2085952e-05,0.006834797,0.013806726,0.029173173
4988,0.008156823,1.3047489e-05,0.0068520736,0.014768765,0.031096585
4989,0.008558706,1.6885679e-05,0.0068701385,0.016390562,0.034020152
4990,0.008803969,1.9232359e-05,0.0068807337,0.016120182,0.03346032
4991,0.008834996,1.9467412e-05,0.006888255,0.014931714,0.031138176
4992,0.008813686,1.9124423e-05,0.0069012432,0.01697692,0.03471029
4993,0.008532904,1.6395996e-05,0.006893304,0.014967671,0.031103844
4994,0.008323017,1.443913e-05,0.0068791034,0.014077095,0.029397083
4995,0.008257131,1.3781477e-05,0.0068789837,0.017597076,0.035832014
4996,0.00792916,1.0691732e-05,0.006859987,0.0154398,0.032161858
4997,0.007728955,8.846647e-06,0.00684429,0.014411948,0.030191788
4998,0.0077203577,8.881607e-06,0.0068321973,0.015916917,0.033089455
4999,0.007831671,1.014482e-05,0.006817189,0.016469555,0.034104645
5000,0.007893855,1.101296e-05,0.006792559,0.013724823,0.028942466
5001,0.008160471,1.36818635e-05,0.006792285,0.016787551,0.034654718
5002,0.008160182,1.3755711e-05,0.006784611,0.015919013,0.033020847
5003,0.008066696,1.3026506e-05,0.0067640455,0.012385514,0.025661651
5004,0.008512052,1.7441638e-05,0.0067678876,0.01822532,0.03694169
5005,0.008399567,1.6420017e-05,0.0067575644,0.016234538,0.03357951
5006,0.008061493,1.3148444e-05,0.006746649,0.012086131,0.024812479
5007,0.008410349,1.6447442e-05,0.0067656045,0.017509803,0.035435412
5008,0.008432827,1.6740749e-05,0.006758752,0.017003987,0.03465256
5009,0.008238455,1.5075986e-05,0.0067308564,0.011245851,0.021371327
5010,0.008814793,2.0706524e-05,0.006744141,0.017324928,0.035590377
5011,0.008731391,1.9729434e-05,0.0067584477,0.017694732,0.036148973
5012,0.0080770515,1.3079373e-05,0.0067691137,0.012522281,0.025732055
5013,0.008013806,1.2137396e-05,0.0068000667,0.01585825,0.03254199
5014,0.008004597,1.192466e-05,0.006812131,0.016805913,0.034144226
5015,0.007989241,1.1825349e-05,0.006806706,0.014337696,0.02975158
5016,0.008208947,1.4069738e-05,0.006801973,0.015537867,0.032157347
5017,0.0083126,1.5160925e-05,0.0067965076,0.017587464,0.03576433
5018,0.007921783,1.1512714e-05,0.0067705116,0.014077347,0.029485747
5019,0.007742643,9.842124e-06,0.0067584305,0.015772618,0.032872643
5020,0.0075967954,8.558378e-06,0.0067409575,0.01672613,0.03463821
5021,0.007379935,6.6480316e-06,0.006715132,0.014750484,0.031122094
5022,0.00745412,7.626777e-06,0.0066914423,0.014261444,0.030235942
5023,0.0077908775,1.11052295e-05,0.0066803545,0.017556565,0.036279973
5024,0.007872076,1.2063273e-05,0.006665748,0.01649441,0.034405958
5025,0.007834765,1.1898328e-05,0.006644932,0.012619341,0.026496412
5026,0.008329026,1.6806292e-05,0.0066483975,0.017434444,0.035882197
5027,0.008506286,1.8660947e-05,0.006640191,0.017242594,0.035512656
5028,0.008285695,1.6614295e-05,0.0066242656,0.012942279,0.027258286
5029,0.008507392,1.8883038e-05,0.006619089,0.015318064,0.032196786
5030,0.008686586,2.0708421e-05,0.0066157444,0.0192666,0.038873423
5031,0.008010795,1.4162787e-05,0.0065945163,0.012348263,0.025738787
5032,0.008001952,1.40052e-05,0.006601433,0.014858716,0.031343132
5033,0.00811092,1.4938368e-05,0.006617083,0.019589158,0.039167643
5034,0.0077482876,1.1470484e-05,0.006601239,0.012477035,0.026045965
5035,0.008011504,1.4065267e-05,0.006604977,0.014561428,0.03064176
5036,0.008372876,1.7600565e-05,0.006612819,0.018587569,0.037577696
5037,0.008084151,1.4863246e-05,0.0065978263,0.012023223,0.024664806
5038,0.008199576,1.5854841e-05,0.006614092,0.015176715,0.031831253
5039,0.008085422,1.4468362e-05,0.0066385856,0.017720057,0.036060605
5040,0.0075748307,9.214717e-06,0.006653359,0.013669206,0.028542897
5041,0.0075757406,9.033327e-06,0.006672408,0.014595893,0.030181615
5042,0.007814741,1.1411011e-05,0.00667364,0.015034501,0.031055745
5043,0.008097366,1.4294765e-05,0.00666789,0.015171179,0.03139523
5044,0.0082247285,1.5683594e-05,0.0066563687,0.015287112,0.031679668
5045,0.008059332,1.4135882e-05,0.006645744,0.015395614,0.031891603
5046,0.00770291,1.0652691e-05,0.0066376408,0.0158486,0.03262511
5047,0.007367439,7.4942723e-06,0.0066180117,0.013908846,0.029064313
5048,0.0073912153,7.921671e-06,0.006599048,0.015351731,0.031841513
5049,0.0074859373,9.143296e-06,0.0065716077,0.01628674,0.033650868
5050,0.007470698,9.3583e-06,0.006534868,0.01248623,0.026189085
5051,0.0077982293,1.2712933e-05,0.006526936,0.017264029,0.035638656
5052,0.007754689,1.2324377e-05,0.0065222513,0.01641059,0.034133717
5053,0.0075120837,9.916219e-06,0.0065204618,0.013274404,0.028021365
5054,0.007676586,1.1521109e-05,0.0065244753,0.014966715,0.031215576
5055,0.008084057,1.5651272e-05,0.0065189293,0.015301476,0.03192418
5056,0.00846214,1.952202e-05,0.0065099387,0.014827888,0.031165035
5057,0.0085393265,2.0319678e-05,0.0065073585,0.0147886025,0.031113315
5058,0.008362538,1.8435818e-05,0.0065189563,0.01601367,0.03322893
5059,0.007875248,1.34640295e-05,0.006528845,0.014633591,0.030563159
5060,0.007605023,1.0685009e-05,0.0065365224,0.013539726,0.028316775
5061,0.007769111,1.219436e-05,0.006549675,0.016088039,0.033004936
5062,0.007901945,1.3530162e-05,0.006548929,0.015029864,0.031184137
5063,0.008016294,1.466571e-05,0.0065497225,0.01449858,0.030208906
5064,0.0080456,1.4955421e-05,0.006550058,0.015132489,0.03137922
5065,0.007819387,1.269976e-05,0.006549411,0.015251294,0.03154137
5066,0.0075487867,1.0100539e-05,0.006538733,0.013291342,0.027811758
5067,0.0075148568,9.855218e-06,0.006529335,0.015995614,0.032880653
5068,0.0073712273,8.631332e-06,0.0065080943,0.0145028485,0.03031005
5069,0.007283106,7.912614e-06,0.0064918445,0.013715526,0.02883589
5070,0.007437354,9.491329e-06,0.0064882208,0.017065285,0.034672413
5071,0.007369083,9.032789e-06,0.006465804,0.012044784,0.02511056
5072,0.0078171175,1.3521174e-05,0.0064649996,0.016162192,0.033083517
5073,0.008082619,1.6325717e-05,0.006450047,0.01644598,0.03353914
5074,0.007893132,1.47382725e-05,0.0064193043,0.011473448,0.0235943
5075,0.008183257,1.7732593e-05,0.006409997,0.014704491,0.030761687
5076,0.008197949,1.792033e-05,0.0064059165,0.017107148,0.034852713
5077,0.0076745967,1.2757069e-05,0.0063988897,0.011515279,0.023718556
5078,0.0076560727,1.2444569e-05,0.0064116158,0.014206919,0.02958015
5079,0.007709568,1.28514475e-05,0.0064244233,0.015328102,0.03150183
5080,0.0077044913,1.2726645e-05,0.006431827,0.012288451,0.025471019
5081,0.00804927,1.5859707e-05,0.0064632995,0.016346727,0.032942668
5082,0.007973843,1.499694e-05,0.006474149,0.013479316,0.027748832
5083,0.007939918,1.4646543e-05,0.0064752633,0.011733806,0.023903048
5084,0.008243988,1.7575943e-05,0.006486394,0.016965952,0.034067743
5085,0.007850377,1.3705464e-05,0.0064798305,0.015647348,0.031949803
5086,0.007292356,8.298733e-06,0.0064624827,0.011575002,0.023634363
5087,0.0072284685,7.6764045e-06,0.0064608282,0.015868418,0.032436997
5088,0.0070714504,6.2557265e-06,0.0064458777,0.016712174,0.03386201
5089,0.006870925,4.502504e-06,0.0064206747,0.013256745,0.027696988
5090,0.00698829,6.0047114e-06,0.006387819,0.012826725,0.026986403
5091,0.0073747872,1.0163813e-05,0.006358406,0.016084503,0.03327453
5092,0.007501066,1.1690967e-05,0.0063319695,0.015327666,0.032037836
5093,0.0072320416,9.174322e-06,0.006314609,0.012792665,0.027068617
5094,0.0071926345,8.816888e-06,0.006310946,0.014779701,0.030738901
5095,0.007284505,9.82334e-06,0.006302171,0.014581201,0.030273505
5096,0.007454676,1.1702586e-05,0.0062844176,0.0118431775,0.024771547
5097,0.008184805,1.9026671e-05,0.0062821377,0.015684905,0.0323577
5098,0.008516695,2.2363467e-05,0.006280349,0.015202165,0.031473678
5099,0.008290876,2.010784e-05,0.006280092,0.0115468055,0.023861257
5100,0.0083765155,2.0730262e-05,0.006303489,0.015711179,0.03201346
5101,0.008106981,1.7947086e-05,0.0063122725,0.01621909,0.032685395
5102,0.0077433903,1.4502163e-05,0.006293174,0.011004105,0.022295594
5103,0.008000797,1.710289e-05,0.0062905075,0.0157586,0.032403715
5104,0.007882755,1.5979567e-05,0.0062847985,0.016639639,0.034042396
5105,0.007297976,1.0274326e-05,0.006270543,0.011107927,0.022386009
5106,0.007260776,9.658335e-06,0.0062949425,0.017440744,0.035299934
5107,0.006908708,6.0504412e-06,0.006303664,0.016093466,0.032925744
5108,0.006681094,3.8688468e-06,0.006294209,0.010553915,0.020364296
5109,0.007216179,9.169719e-06,0.006299207,0.016472377,0.033741828
5110,0.007602147,1.3059118e-05,0.006296235,0.018036855,0.03631793
5111,0.0072674844,9.904116e-06,0.0062770727,0.010593742,0.019536575
5112,0.007492701,1.1921366e-05,0.0063005644,0.015106733,0.031241536
5113,0.0075318976,1.2069588e-05,0.006324939,0.019643683,0.038121063
5114,0.0071312315,8.201148e-06,0.0063111167,0.010594131,0.02082329
5115,0.00757662,1.2640037e-05,0.0063126166,0.014696839,0.030028457
5116,0.008064132,1.7680675e-05,0.0062960647,0.01729686,0.03461035
5117,0.007872124,1.6142838e-05,0.0062578404,0.011423037,0.023476018
5118,0.007925427,1.6787239e-05,0.0062467027,0.015060672,0.031295028
5119,0.007563266,1.320145e-05,0.006243121,0.017542338,0.03529802
5120,0.006913629,6.837159e-06,0.006229913,0.011004717,0.022446124
5121,0.007052545,8.1278295e-06,0.006239762,0.01573535,0.03193799
5122,0.0072388197,1.013144e-05,0.006225676,0.016706211,0.033592544
5123,0.007291337,1.1039284e-05,0.0061874087,0.010638396,0.021331673
5124,0.008065829,1.8800374e-05,0.006185792,0.016538724,0.033826172
5125,0.008115477,1.9388728e-05,0.006176604,0.01623979,0.033374395
5126,0.0074011325,1.2333795e-05,0.006167753,0.011424403,0.023796108
5127,0.007177814,1.00235875e-05,0.006175455,0.014206224,0.029567687
5128,0.0071251527,9.460871e-06,0.0061790654,0.016284317,0.032989383
5129,0.0069962996,8.324594e-06,0.00616384,0.0115629155,0.024165548
5130,0.0074375817,1.27745325e-05,0.0061601284,0.013487696,0.028353322
5131,0.007921824,1.7568322e-05,0.0061649918,0.016333666,0.03332265
5132,0.007768069,1.6027494e-05,0.0061653196,0.011705496,0.024375785
5133,0.007859719,1.6757092e-05,0.00618401,0.013754078,0.028593704
5134,0.007814455,1.6130267e-05,0.006201428,0.015371236,0.031237971
5135,0.0074787494,1.2810135e-05,0.0061977357,0.011324247,0.02326604
5136,0.007594244,1.3842173e-05,0.006210027,0.015263627,0.031048298
5137,0.0075016883,1.2935667e-05,0.006208122,0.01510517,0.030823072
5138,0.0071908133,9.906555e-06,0.0062001576,0.012278754,0.025529932
5139,0.0070887594,8.89609e-06,0.0061991503,0.013422614,0.027878497
5140,0.0070985346,8.986452e-06,0.0061998894,0.015753414,0.031971127
5141,0.0069237696,7.36948e-06,0.0061868215,0.012473269,0.026047384
5142,0.0069838967,8.073713e-06,0.0061765253,0.012306709,0.02572995
5143,0.0072427,1.0723231e-05,0.006170377,0.015643392,0.032004006
5144,0.007167674,1.0130397e-05,0.0061546345,0.013361061,0.027988657
5145,0.00704323,8.975467e-06,0.006145683,0.0126812495,0.026608596
5146,0.0070352335,8.9366695e-06,0.0061415667,0.013748425,0.028590716
5147,0.00705883,9.258192e-06,0.0061330106,0.014370541,0.029661275
5148,0.0070877094,9.706742e-06,0.006117035,0.012557945,0.02629817
5149,0.0073134718,1.2027278e-05,0.006110744,0.013613558,0.028382719
5150,0.0075018033,1.3939251e-05,0.006107878,0.014771744,0.030429276
5151,0.0074835215,1.379841e-05,0.0061036805,0.012056556,0.025215503
5152,0.007654655,1.5412726e-05,0.006113382,0.014966014,0.030533124
5153,0.0076083904,1.496395e-05,0.0061119953,0.014190076,0.029110936
5154,0.0074616843,1.3668198e-05,0.0060948646,0.010974016,0.022512529
5155,0.007691662,1.5981832e-05,0.0060934788,0.015646722,0.032042228
5156,0.0073771356,1.2883733e-05,0.0060887625,0.0147717735,0.030635698
5157,0.006889803,8.01387e-06,0.006088416,0.012415099,0.026067495
5158,0.0067829993,6.855952e-06,0.0060974043,0.014834766,0.030613061
5159,0.006851439,7.5572248e-06,0.0060957163,0.0153421145,0.031457476
5160,0.006957121,8.758932e-06,0.006081228,0.012316649,0.025898864
5161,0.0073376456,1.2649257e-05,0.00607272,0.01413136,0.029589115
5162,0.007601682,1.5364794e-05,0.0060652024,0.016804274,0.034236494
5163,0.007196361,1.1524751e-05,0.0060438863,0.011290153,0.023427045
5164,0.0071192,1.073475e-05,0.006045725,0.014337939,0.03010503
5165,0.0069078947,8.563086e-06,0.006051586,0.015967734,0.032793988
5166,0.00663953,5.8984174e-06,0.0060496884,0.01205205,0.025292523
5167,0.0068129036,7.5824796e-06,0.0060546556,0.013224697,0.027730953
5168,0.007294235,1.2345102e-05,0.006059725,0.01584643,0.03235987
5169,0.0074768853,1.4191065e-05,0.006057779,0.012716578,0.026636463
5170,0.007680134,1.6153735e-05,0.0060647605,0.013158316,0.02736652
5171,0.007856287,1.7852142e-05,0.006071073,0.016572023,0.033190306
5172,0.0074773417,1.4194882e-05,0.0060578533,0.011971562,0.02489184
5173,0.0073050666,1.2577283e-05,0.0060473382,0.013216599,0.02747103
5174,0.00718089,1.1456863e-05,0.0060352036,0.015530274,0.031702098
5175,0.006936783,9.203683e-06,0.0060164146,0.013489542,0.028191505
5176,0.00684485,8.450868e-06,0.005999763,0.012632073,0.02658364
5177,0.0069965622,1.0052103e-05,0.005991352,0.016032245,0.032706782
5178,0.0068657855,8.9180585e-06,0.0059739794,0.013087427,0.027557194
5179,0.006902648,9.442364e-06,0.005958412,0.011825688,0.02496823
5180,0.0072092786,1.2502986e-05,0.00595898,0.015829453,0.032405436
5181,0.007115392,1.1675686e-05,0.0059478236,0.014108171,0.029437888
5182,0.006920453,9.811762e-06,0.005939277,0.011946057,0.025196671
5183,0.0070895785,1.149745e-05,0.0059398334,0.015185678,0.031185273
5184,0.0070611346,1.1299738e-05,0.005931161,0.013642351,0.028510815
5185,0.007130409,1.2111142e-05,0.005919295,0.011328333,0.023711907
5186,0.0075503103,1.6244056e-05,0.0059259045,0.015589653,0.031940326
5187,0.0074402736,1.5141204e-05,0.005926153,0.015318039,0.031433545
5188,0.0069543114,1.0354054e-05,0.005918906,0.0100117,0.019470194
5189,0.007306369,1.3765661e-05,0.005929803,0.015097974,0.03101022
5190,0.0074313562,1.4966025e-05,0.005934754,0.01680101,0.03374255
5191,0.0070630163,1.1419066e-05,0.0059211096,0.010498428,0.021159733
5192,0.0072468817,1.3209139e-05,0.005925968,0.014256482,0.029544802
5193,0.007184458,1.2607424e-05,0.0059237154,0.016232893,0.032868188
5194,0.006718625,8.065247e-06,0.0059121,0.01098967,0.022814263
5195,0.006733548,8.127575e-06,0.0059207906,0.014227628,0.029418087
5196,0.006755081,8.33397e-06,0.0059216837,0.014843331,0.03042249
5197,0.006708041,7.983863e-06,0.0059096543,0.012104467,0.025371335
5198,0.006868046,9.633344e-06,0.0059047113,0.013569329,0.028308732
5199,0.006933579,1.0303387e-05,0.0059032408,0.014872052,0.03050336
5200,0.006759721,8.6119935e-06,0.0058985217,0.012792785,0.026681634
5201,0.0067645013,8.718055e-06,0.005892696,0.012780444,0.026571944
5202,0.006965829,1.08370305e-05,0.005882126,0.0130695,0.027216747
5203,0.0071806214,1.30794815e-05,0.0058726734,0.012895758,0.026974462
5204,0.0072091846,1.33301855e-05,0.005876166,0.01324846,0.027559595
5205,0.007063249,1.180609e-05,0.00588264,0.013302189,0.027514717
5206,0.006918917,1.0248264e-05,0.0058940905,0.014367115,0.029040106
5207,0.006776285,8.905603e-06,0.0058857244,0.011519777,0.023715002
5208,0.007058097,1.1859912e-05,0.0058721057,0.01228685,0.025490535
5209,0.007530059,1.6695418e-05,0.0058605173,0.015520912,0.0313668
5210,0.0072645806,1.4192973e-05,0.005845283,0.012396421,0.025939113
5211,0.006860405,1.014425e-05,0.0058459803,0.0108573865,0.02250163
5212,0.0067817317,9.222136e-06,0.005859518,0.01552816,0.031280566
5213,0.006511263,6.541346e-06,0.0058571286,0.011622539,0.024228562
5214,0.00659766,7.244934e-06,0.0058731665,0.012521593,0.02593972
5215,0.0069415173,1.054635e-05,0.0058868825,0.014356479,0.029138315
5216,0.007149959,1.2575064e-05,0.0058924523,0.012292159,0.025341239
5217,0.007309153,1.4113593e-05,0.005897794,0.013486412,0.02746473
5218,0.0073113716,1.4197802e-05,0.0058915913,0.013907001,0.028196411
5219,0.007069756,1.2023248e-05,0.005867431,0.011289693,0.023351487
5220,0.0070802844,1.2302521e-05,0.0058500324,0.014066259,0.028910372
5221,0.0068927277,1.0576083e-05,0.0058351196,0.015233359,0.03094564
5222,0.006534337,7.1928066e-06,0.0058150566,0.011039091,0.022920828
5223,0.0066527044,8.407519e-06,0.0058119525,0.014735837,0.030070785
5224,0.006835246,1.0371035e-05,0.0057981424,0.014076573,0.028991893
5225,0.006999867,1.2243949e-05,0.005775472,0.01162339,0.024423864
5226,0.0074261716,1.6666085e-05,0.0057595633,0.013436898,0.028187431
5227,0.007606817,1.8574276e-05,0.0057493895,0.0157978,0.03230555
5228,0.007066463,1.32973455e-05,0.0057367287,0.011895125,0.025194112
5229,0.006738244,1.0018871e-05,0.005736357,0.013077565,0.027537463
5230,0.006639803,9.011574e-06,0.0057386453,0.014812161,0.030608136
5231,0.0065944176,8.651132e-06,0.0057293046,0.012069768,0.025591688
5232,0.0068586413,1.1276607e-05,0.0057309805,0.014046702,0.029452056
5233,0.007050293,1.3129324e-05,0.0057373606,0.015163294,0.031307578
5234,0.0069113895,1.1712477e-05,0.005740142,0.012057175,0.025430493
5235,0.0069812136,1.2366682e-05,0.0057445453,0.01302092,0.027343055
5236,0.0071531804,1.4069068e-05,0.005746274,0.015730187,0.03210118
5237,0.0068587544,1.1219935e-05,0.005736761,0.011932317,0.025192449
5238,0.006792076,1.056155e-05,0.0057359207,0.013968995,0.029187549
5239,0.006566869,8.319006e-06,0.0057349685,0.015239407,0.031350434
5240,0.0062562306,5.286821e-06,0.0057275486,0.012114602,0.025587067
5241,0.006264381,5.329942e-06,0.005731387,0.0124662835,0.026235942
5242,0.0065288534,7.89594e-06,0.0057392595,0.0149860345,0.030667672
5243,0.006693765,9.552393e-06,0.0057385257,0.0128535805,0.026814012
5244,0.006931873,1.1959057e-05,0.0057359673,0.012700912,0.026442852
5245,0.0071859104,1.44828755e-05,0.0057376227,0.014686871,0.02979142
5246,0.007041664,1.3207297e-05,0.005720934,0.010974289,0.022810841
5247,0.007000514,1.2859996e-05,0.0057145143,0.012930769,0.026821377
5248,0.006783343,1.0792437e-05,0.0057040993,0.013832562,0.02845676
5249,0.0064890594,7.9063275e-06,0.0056984266,0.011805904,0.024639608
5250,0.0064192167,7.186174e-06,0.0057005994,0.012636418,0.026168741
5251,0.0064960355,7.888823e-06,0.005707153,0.013040691,0.026754355
5252,0.00674309,1.0354725e-05,0.005707618,0.011573245,0.023954315
5253,0.007221899,1.5117441e-05,0.005710155,0.013587075,0.027658558
5254,0.007372617,1.6687382e-05,0.0057038786,0.012617054,0.025979491
5255,0.0072263083,1.530574e-05,0.005695734,0.012626606,0.026034106
5256,0.0068259463,1.1363843e-05,0.005689562,0.011487621,0.023862379
5257,0.0066424166,9.5349e-06,0.0056889267,0.013689053,0.027970497
5258,0.006387457,7.068659e-06,0.005680591,0.012297789,0.025509875
5259,0.006309339,6.333713e-06,0.005675968,0.012198252,0.025333816
5260,0.006431897,7.5236717e-06,0.00567953,0.014414655,0.029166894
5261,0.0065395734,8.674991e-06,0.0056720744,0.010656752,0.022033611
5262,0.0070791235,1.4046162e-05,0.0056745075,0.013926054,0.028367158
5263,0.007307306,1.6468723e-05,0.005660434,0.012758225,0.026435064
5264,0.0072082384,1.562346e-05,0.005645892,0.011245109,0.023490855
5265,0.007073443,1.4302879e-05,0.005643155,0.014455638,0.029422494
5266,0.0065817684,9.4576635e-06,0.005636002,0.013735938,0.028066425
5267,0.0062296703,6.1435294e-06,0.0056153173,0.009922289,0.020148365
5268,0.0066026496,9.973454e-06,0.005605304,0.014033225,0.028880471
5269,0.0069126473,1.3222791e-05,0.005590368,0.0150966495,0.030843992
5270,0.0067828945,1.2047752e-05,0.0055781193,0.010198593,0.020964528
5271,0.007118919,1.530784e-05,0.005588135,0.013612953,0.02820122
5272,0.006997003,1.40154625e-05,0.005595457,0.014343295,0.02933622
5273,0.0066385143,1.0507768e-05,0.0055877375,0.010720898,0.022331493
5274,0.006652347,1.0602559e-05,0.005592091,0.013793531,0.028458422
5275,0.0066373344,1.0448536e-05,0.005592481,0.014544907,0.029746564
5276,0.0064823674,8.9654695e-06,0.0055858204,0.011045167,0.023114927
5277,0.006684838,1.0918417e-05,0.0055929963,0.014430102,0.029449996
5278,0.0066537093,1.06207135e-05,0.005591638,0.014341754,0.029203035
5279,0.006468175,8.9447785e-06,0.0055736974,0.010186272,0.020955283
5280,0.006732708,1.1668966e-05,0.0055658114,0.014388004,0.02955386
5281,0.0067167454,1.1589288e-05,0.0055578165,0.015577936,0.03151817
5282,0.0062482837,7.0764263e-06,0.005540641,0.0102441665,0.021102292
5283,0.0062943758,7.528087e-06,0.005541567,0.014388721,0.02934814
5284,0.006221911,6.931697e-06,0.005528741,0.013600202,0.028026156
5285,0.006205845,6.9259704e-06,0.005513248,0.010237264,0.021263907
5286,0.0066177268,1.1047008e-05,0.005513026,0.013939609,0.02868998
5287,0.006715661,1.1985456e-05,0.0055171154,0.013494443,0.02776715
5288,0.006520517,1.002321e-05,0.005518196,0.010920753,0.022738185
5289,0.0065598404,1.0355109e-05,0.0055243294,0.012563578,0.025923615
5290,0.0067254566,1.1942161e-05,0.0055312403,0.014008505,0.02828892
5291,0.006718957,1.19021315e-05,0.005528744,0.010852045,0.022441953
5292,0.0069568963,1.4296568e-05,0.0055272393,0.0123483585,0.025408525
5293,0.007095656,1.5732967e-05,0.005522359,0.013494904,0.027592318
5294,0.006730307,1.217761e-05,0.005512546,0.011682464,0.024307335
5295,0.006403393,8.8931565e-06,0.0055140774,0.012946168,0.026548587
5296,0.0061385804,6.2713148e-06,0.0055114487,0.012529157,0.025703274
5297,0.0060543106,5.5346345e-06,0.005500847,0.010450775,0.021614129
5298,0.0063811215,8.870419e-06,0.0054940796,0.0130807515,0.02700604
5299,0.00663443,1.1441131e-05,0.005490317,0.013108531,0.027099272
5300,0.0065794736,1.0810558e-05,0.0054984177,0.011697232,0.024347838
5301,0.006373509,8.595734e-06,0.0055139353,0.012799778,0.02604015
5302,0.0062361658,7.1981626e-06,0.0055163493,0.0131969955,0.026476337
5303,0.0062251086,7.320373e-06,0.0054930714,0.009912322,0.020234812
5304,0.006791129,1.31522265e-05,0.005475906,0.014264921,0.028857704
5305,0.006878342,1.4257268e-05,0.005452615,0.0140444,0.028713696
5306,0.006430055,9.988048e-06,0.00543125,0.009693888,0.019719945
5307,0.0064031547,9.730899e-06,0.0054300646,0.013431655,0.027688358
5308,0.0062118997,7.85237e-06,0.0054266625,0.013607987,0.027915495
5309,0.0060817827,6.644344e-06,0.0054173484,0.010682683,0.022369739
5310,0.0064266007,1.0133337e-05,0.0054132673,0.013589398,0.027923446
5311,0.006703116,1.2999737e-05,0.0054031424,0.012583126,0.026254075
5312,0.006826305,1.4276517e-05,0.0053986534,0.0107754795,0.022627976
5313,0.007031269,1.6247179e-05,0.005406551,0.015004679,0.030366076
5314,0.0065389546,1.1301641e-05,0.0054087904,0.010576467,0.022107113
5315,0.006359793,9.340531e-06,0.0054257396,0.012447952,0.025702268
5316,0.0063338894,8.9624355e-06,0.005437646,0.015359402,0.030359266
5317,0.006148531,7.2741623e-06,0.005421115,0.009334965,0.018588249
5318,0.006648101,1.2281205e-05,0.0054199803,0.013720234,0.028075375
5319,0.006878835,1.4578302e-05,0.0054210047,0.016388785,0.032307304
5320,0.006287666,8.836102e-06,0.005404056,0.009104948,0.0176122
5321,0.0063421926,9.3476365e-06,0.005407429,0.013969464,0.028333656
5322,0.006213415,8.162788e-06,0.0053971363,0.013549943,0.027726045
5323,0.005997818,6.1628243e-06,0.0053815353,0.009252226,0.018291801
5324,0.0063479515,9.528735e-06,0.005395078,0.01625765,0.032090243
5325,0.0061906027,7.9781385e-06,0.005392789,0.012535179,0.02586223
5326,0.0060377754,6.494325e-06,0.005388343,0.008743935,0.01630933
5327,0.006566248,1.1575089e-05,0.0054087387,0.01630471,0.03162117
5328,0.006613948,1.209103e-05,0.005404845,0.013093127,0.026458979
5329,0.0063935225,1.0041996e-05,0.005389323,0.008445295,0.013561569
5330,0.0070327856,1.6329812e-05,0.0053998046,0.016951716,0.03264429
5331,0.0066706333,1.2823684e-05,0.005388265,0.013200134,0.026741078
5332,0.006107618,7.3215015e-06,0.0053754677,0.00848882,0.015168941
5333,0.006353491,9.780513e-06,0.0053754398,0.014850707,0.029351689
5334,0.006304535,9.419026e-06,0.005362632,0.013175153,0.026743473
5335,0.006166055,8.198418e-06,0.005346213,0.009127331,0.018209646
5336,0.006617768,1.274047e-05,0.0053437212,0.0138695305,0.028004205
5337,0.0066284686,1.301672e-05,0.005326797,0.01198929,0.024972573
5338,0.006402044,1.086108e-05,0.005315936,0.010327516,0.021586739
5339,0.0062435116,9.205853e-06,0.005322926,0.012494767,0.025928758
5340,0.0060547506,7.2209687e-06,0.005332654,0.012733474,0.026243396
5341,0.0059081335,5.7049665e-06,0.005337637,0.01126187,0.02338323
5342,0.0060423887,6.9841317e-06,0.0053439755,0.012389787,0.025502017
5343,0.0062412582,8.953783e-06,0.00534588,0.011659916,0.024139753
5344,0.0065647783,1.2076319e-05,0.0053571463,0.012552945,0.025695924
5345,0.0066839107,1.3190732e-05,0.0053648376,0.013068946,0.026376989
5346,0.0065169088,1.1619441e-05,0.0053549646,0.011279373,0.023131788
5347,0.006443374,1.105216e-05,0.005338158,0.011303948,0.023462625
5348,0.006321962,9.993511e-06,0.005322611,0.013109633,0.026926734
5349,0.00604506,7.3652736e-06,0.0053085326,0.012203816,0.025454145
5350,0.005851149,5.5098426e-06,0.0053001647,0.01082948,0.022699527
5351,0.005929394,6.275868e-06,0.0053018075,0.014526043,0.029260058
5352,0.0059294114,6.3977013e-06,0.005289641,0.010819538,0.022739982
5353,0.006241429,9.556815e-06,0.005285748,0.010925593,0.022927824
5354,0.0066423565,1.3497294e-05,0.005292627,0.014434881,0.029245317
5355,0.006462143,1.1680066e-05,0.0052941362,0.011343196,0.02364389
5356,0.0063116513,1.0183015e-05,0.0052933497,0.010500763,0.02181532
5357,0.0064087966,1.1079918e-05,0.005300805,0.014399414,0.028917808
5358,0.0062218807,9.2794235e-06,0.0052939383,0.011801403,0.02446305
5359,0.006185192,8.9752875e-06,0.0052876635,0.010330144,0.02147329
5360,0.006435027,1.147634e-05,0.005287393,0.013943198,0.02829726
5361,0.0064056097,1.1337136e-05,0.005271896,0.012206496,0.02543357
5362,0.0062919734,1.03331595e-05,0.0052586575,0.01025532,0.021464027
5363,0.006480199,1.2211121e-05,0.005259087,0.014391671,0.029279519
5364,0.0062468224,9.9262625e-06,0.005254196,0.011642907,0.024425838
5365,0.0061033736,8.494068e-06,0.005253967,0.01116218,0.023370834
5366,0.0061666355,9.143747e-06,0.0052522607,0.01313788,0.027037326
5367,0.0061356025,8.9654695e-06,0.0052390555,0.011645949,0.024469478
5368,0.0061826743,9.468665e-06,0.005235808,0.013114238,0.02715658
5369,0.0060552782,8.24114e-06,0.0052311644,0.011922356,0.024971385
5370,0.006073588,8.430868e-06,0.0052305013,0.01240188,0.025765639
5371,0.006159474,9.367602e-06,0.005222714,0.011308564,0.023776686
5372,0.0063452506,1.1211351e-05,0.0052241157,0.013833833,0.028274382
5373,0.006158874,9.361309e-06,0.005222743,0.010690791,0.022405786
5374,0.0061591566,9.352466e-06,0.00522391,0.011465141,0.02396948
5375,0.00628218,1.05539e-05,0.00522679,0.015146009,0.030203039
5376,0.00604489,8.287147e-06,0.005216175,0.010733232,0.022408102
5377,0.0060813315,8.725624e-06,0.005208769,0.01063841,0.022232901
5378,0.0063990764,1.1940204e-05,0.005205056,0.013781582,0.02808448
5379,0.0063619073,1.1631939e-05,0.0051987134,0.012542401,0.025980892
5380,0.006110739,9.146811e-06,0.0051960577,0.011794039,0.02449286
5381,0.0059709772,7.819917e-06,0.0051889857,0.011286241,0.023513766
5382,0.006034901,8.519362e-06,0.0051829647,0.013769975,0.027897617
5383,0.0060255043,8.5932e-06,0.005166184,0.011146776,0.023372395
5384,0.0061164843,9.622987e-06,0.0051541855,0.010875096,0.022910455
5385,0.0063024196,1.1499067e-05,0.005152513,0.013953881,0.02843825
5386,0.0060447487,8.9831465e-06,0.005146434,0.009855039,0.0205869
5387,0.0060399347,8.846736e-06,0.005155261,0.012980375,0.026625883
5388,0.0059545413,7.969302e-06,0.0051576113,0.013055176,0.026608178
5389,0.0058583464,7.095228e-06,0.0051488234,0.00915675,0.01862497
5390,0.0062749977,1.1248603e-05,0.0051501375,0.01340149,0.027322792
5391,0.006477538,1.3332471e-05,0.005144291,0.013645275,0.027772779
5392,0.006174626,1.0384572e-05,0.0051361686,0.009394266,0.019218462
5393,0.0062660393,1.1210154e-05,0.005145024,0.014306954,0.02860683
5394,0.0060471823,9.114661e-06,0.005135716,0.011453733,0.023719467
5395,0.005973891,8.524322e-06,0.005121459,0.009590603,0.019884998
5396,0.006320601,1.2025108e-05,0.00511809,0.014290307,0.028760156
5397,0.0061605424,1.0515015e-05,0.005109041,0.011162368,0.023405988
5398,0.005936412,8.3074065e-06,0.0051056715,0.010014756,0.02098473
5399,0.005954667,8.409421e-06,0.005113725,0.013993924,0.028086012
5400,0.005794104,6.8749277e-06,0.005106611,0.010997446,0.02288318
5401,0.005838726,7.378949e-06,0.0051008314,0.0105473,0.022010177
5402,0.0061677536,1.0687152e-05,0.005099038,0.012573076,0.025809817
5403,0.0062890667,1.1942985e-05,0.005094768,0.011808195,0.024454718
5404,0.0061153066,1.02260465e-05,0.005092702,0.009738572,0.020233652
5405,0.0061788186,1.07783435e-05,0.005100984,0.013452437,0.027007738
5406,0.005989383,8.936046e-06,0.0050957785,0.01105075,0.02280795
5407,0.0059532067,8.67385e-06,0.0050858217,0.010508052,0.02179827
5408,0.006064726,9.871878e-06,0.005077538,0.011601948,0.02394856
5409,0.006063333,9.93124e-06,0.0050702086,0.010113576,0.021133022
5410,0.006090041,1.0135899e-05,0.0050764508,0.012183036,0.02501349
5411,0.0058432664,7.5547673e-06,0.0050877896,0.011926667,0.024308003
5412,0.0056333877,5.4160855e-06,0.0050917794,0.00950355,0.01941136
5413,0.0057983403,7.0687383e-06,0.0050914665,0.010970945,0.022404822
5414,0.006090442,1.0020002e-05,0.005088442,0.011628989,0.023705732
5415,0.0062561077,1.1676705e-05,0.0050884373,0.010774608,0.0221032
5416,0.006264133,1.1727578e-05,0.005091375,0.010480367,0.021468397
5417,0.0061215744,1.0269455e-05,0.005094629,0.012135336,0.024348738
5418,0.005794282,7.094037e-06,0.0050848783,0.008927179,0.018020358
5419,0.005880259,7.969218e-06,0.0050833374,0.012140458,0.024398495
5420,0.005897202,8.237975e-06,0.0050734044,0.012547539,0.025110284
5421,0.005771649,7.1939253e-06,0.0050522564,0.008139043,0.015302483
5422,0.006131726,1.0807618e-05,0.005050964,0.013511408,0.026950946
5423,0.005906408,8.6043865e-06,0.0050459695,0.013101496,0.02616835
5424,0.005565172,5.29203e-06,0.005035969,0.007844877,0.013856676
5425,0.005933052,8.877965e-06,0.005045255,0.013384219,0.026439652
5426,0.006109711,1.0685593e-05,0.0050411513,0.013804074,0.027139764
5427,0.005865457,8.436579e-06,0.005021799,0.007880192,0.01349544
5428,0.006206042,1.1798002e-05,0.005026242,0.015189704,0.029503103
5429,0.0059521724,9.401656e-06,0.005012007,0.011392993,0.023491161
5430,0.0057208575,7.2161642e-06,0.004999241,0.008848474,0.017956648
5431,0.0059256395,9.2845075e-06,0.0049971887,0.014007368,0.028031744
5432,0.005789028,7.982937e-06,0.004990734,0.010581978,0.0221013
5433,0.00580255,8.14109e-06,0.004988441,0.009261062,0.019128399
5434,0.0061958185,1.2048165e-05,0.004991002,0.014836746,0.02941215
5435,0.006007703,1.0287322e-05,0.004978971,0.010622189,0.02231645
5436,0.005926646,9.498768e-06,0.004976769,0.009905875,0.020774422
5437,0.006093406,1.1055132e-05,0.004987893,0.015225575,0.030057348
5438,0.005742326,7.6434935e-06,0.0049779764,0.009823642,0.020516954
5439,0.005840627,8.687284e-06,0.0049718986,0.010174134,0.021379035
5440,0.006204645,1.2321867e-05,0.0049724584,0.016559131,0.0323198
5441,0.005825602,8.702399e-06,0.004955362,0.009088453,0.018441506
5442,0.005763231,8.028894e-06,0.0049603414,0.0113099115,0.023774786
5443,0.005724776,7.546005e-06,0.0049701757,0.015772808,0.031007618
5444,0.005390393,4.3065593e-06,0.004959737,0.008858251,0.017926687
5445,0.005590928,6.276988e-06,0.004963229,0.011992616,0.024752097
5446,0.005924031,9.661021e-06,0.0049579293,0.01401918,0.02812064
5447,0.005867931,9.285143e-06,0.004939417,0.009387228,0.019531328
5448,0.006033308,1.1026019e-05,0.0049307058,0.011139745,0.023380948
5449,0.006049171,1.1198881e-05,0.004929283,0.0128784105,0.02634416
5450,0.0057531805,8.274025e-06,0.004925778,0.010202807,0.02137695
5451,0.005704962,7.740945e-06,0.004930868,0.011344207,0.023343334
5452,0.005771034,8.428618e-06,0.004928172,0.011251721,0.023158215
5453,0.0059926575,1.0704014e-05,0.004922256,0.01081344,0.022440651
5454,0.006153017,1.2354213e-05,0.0049175955,0.010644034,0.022165898
5455,0.006210497,1.2881486e-05,0.0049223485,0.012672937,0.025694227
5456,0.0058682105,9.47793e-06,0.0049204174,0.00887882,0.018077115
5457,0.0058856932,9.579216e-06,0.0049277716,0.012948572,0.026040096
5458,0.0056701866,7.4371897e-06,0.004926468,0.011087859,0.02284865
5459,0.005554733,6.313029e-06,0.00492343,0.009435986,0.01955092
5460,0.005730636,8.059154e-06,0.0049247206,0.013444481,0.02695931
5461,0.005611001,6.9420585e-06,0.004916795,0.011406327,0.023539154
5462,0.0055000107,5.949265e-06,0.004905084,0.009586458,0.019943094
5463,0.005604848,7.062876e-06,0.0048985602,0.012886581,0.026125923
5464,0.0055496423,6.681577e-06,0.0048814844,0.011246381,0.023450216
5465,0.005504049,6.3842153e-06,0.0048656273,0.009528345,0.0200003
5466,0.005578931,7.1878517e-06,0.004860146,0.012304482,0.025492052
5467,0.005493226,6.325016e-06,0.0048607243,0.012527509,0.025734788
5468,0.0053510107,4.9382843e-06,0.0048571825,0.009029796,0.018675974
5469,0.005657498,7.901552e-06,0.0048673428,0.012991614,0.02617913
5470,0.0059280847,1.0621393e-05,0.0048659453,0.011185105,0.023095034
5471,0.0062622847,1.4005088e-05,0.004861776,0.009728915,0.02023619
5472,0.0065572467,1.6953469e-05,0.0048618997,0.012217421,0.024953695
5473,0.00623547,1.3768978e-05,0.004858572,0.010560196,0.021963771
5474,0.005834697,9.737315e-06,0.0048609655,0.010296484,0.021379463
5475,0.00556401,6.9558064e-06,0.004868429,0.0122172,0.024694826
5476,0.005320081,4.564754e-06,0.004863606,0.009995716,0.020664984
5477,0.005400862,5.381462e-06,0.004862716,0.011029941,0.02270883
5478,0.005607141,7.472912e-06,0.00485985,0.011375914,0.0234252
5479,0.0057417024,8.87397e-06,0.0048543056,0.009794083,0.020439504
5480,0.005830616,9.717516e-06,0.0048588645,0.011144171,0.02303316
5481,0.005741623,8.784088e-06,0.0048632147,0.011877762,0.024172254
5482,0.005438227,5.791351e-06,0.004859092,0.008936751,0.018333158
5483,0.0054804725,6.2197755e-06,0.0048584947,0.011512629,0.023425478
5484,0.0055244905,6.716365e-06,0.004852854,0.011795235,0.023905663
5485,0.005529743,6.9194625e-06,0.004837797,0.009017949,0.01854079
5486,0.00582603,9.9861645e-06,0.0048274132,0.010232427,0.021296665
5487,0.0059203696,1.0947486e-05,0.004825621,0.012381999,0.025166776
5488,0.0056322883,8.078371e-06,0.004824451,0.009723738,0.020203602
5489,0.0055928864,7.636328e-06,0.0048292535,0.011020465,0.022470847
5490,0.0057145013,8.877965e-06,0.0048267045,0.010964049,0.022328129
5491,0.005990879,1.1752698e-05,0.004815609,0.010318872,0.021306109
5492,0.0062330686,1.4273364e-05,0.004805732,0.011691333,0.023903644
5493,0.005982144,1.1866481e-05,0.004795496,0.010091405,0.021033924
5494,0.005633307,8.412014e-06,0.004792106,0.010048831,0.020939749
5495,0.0054393043,6.4019237e-06,0.0047991117,0.011995832,0.024340047
5496,0.0052842214,4.8694505e-06,0.004797276,0.0102610625,0.021196727
5497,0.005374286,5.756476e-06,0.004798638,0.009890348,0.02047235
5498,0.0057103294,9.081312e-06,0.004802198,0.012234656,0.02469983
5499,0.0058484348,1.05184945e-05,0.004796585,0.010071826,0.02088505
5500,0.0059190546,1.12385105e-05,0.0047952035,0.010998225,0.022605421
5501,0.005865945,1.0775017e-05,0.0047884434,0.01103497,0.022720553
5502,0.005648978,8.75955e-06,0.004773023,0.010532691,0.021929933
5503,0.0055017783,7.409906e-06,0.004760788,0.011819889,0.024311077
5504,0.0053245258,5.7492566e-06,0.0047496,0.0102600185,0.021502003
5505,0.0053313538,5.891109e-06,0.004742243,0.010751808,0.0224491
5506,0.005415973,6.7861342e-06,0.0047373595,0.011924346,0.024506181
5507,0.0054221535,6.932639e-06,0.0047288896,0.009407183,0.019715933
5508,0.0056124344,8.839203e-06,0.0047285142,0.01235905,0.025235081
5509,0.005596252,8.738306e-06,0.0047224215,0.010211747,0.021411395
5510,0.0056421594,9.184074e-06,0.004723752,0.01060469,0.022132114
5511,0.005665529,9.357571e-06,0.004729772,0.011584447,0.02382651
5512,0.0056023747,8.706092e-06,0.0047317655,0.010142848,0.02112445
5513,0.0055684876,8.3159985e-06,0.0047368878,0.010558156,0.02184981
5514,0.005604646,8.628968e-06,0.0047417493,0.011207144,0.022974674
5515,0.005585398,8.449742e-06,0.004740424,0.010062528,0.020865332
5516,0.0056476183,9.040763e-06,0.004743542,0.011191631,0.022928093
5517,0.0055371975,7.941982e-06,0.004742999,0.00922559,0.019067455
5518,0.0055766506,8.258003e-06,0.00475085,0.012988235,0.025761625
5519,0.0053607235,6.1733344e-06,0.0047433903,0.009503694,0.019566562
5520,0.0053860657,6.503746e-06,0.004735691,0.009695011,0.02007114
5521,0.0055395667,8.104226e-06,0.0047291443,0.013439341,0.026586246
5522,0.0053289,6.1617147e-06,0.004712729,0.008609598,0.017711898
5523,0.0054111695,7.0322576e-06,0.0047079436,0.011536197,0.023489872
5524,0.0053947517,6.962332e-06,0.0046985187,0.012782488,0.025469234
5525,0.005191008,5.153027e-06,0.0046757055,0.0078404825,0.015370654
5526,0.0055100704,8.466297e-06,0.0046634404,0.011658608,0.023911271
5527,0.0056318277,9.767562e-06,0.0046550715,0.012424627,0.025271183
5528,0.0053616283,7.154811e-06,0.004646147,0.008002609,0.015339212
5529,0.005610954,9.539502e-06,0.004657004,0.013057339,0.026027078
5530,0.0055375784,8.755405e-06,0.004662038,0.0116042625,0.023481183
5531,0.0054682908,8.071003e-06,0.0046611903,0.007839323,0.015103715
5532,0.0060383766,1.3710209e-05,0.0046673557,0.013121256,0.026017154
5533,0.006163754,1.504973e-05,0.004658781,0.0107326815,0.022208106
5534,0.005941298,1.2875284e-05,0.0046537695,0.008591284,0.017458938
5535,0.0058042896,1.1340649e-05,0.0046702246,0.015315279,0.029609235
5536,0.005070081,4.0327463e-06,0.004666806,0.008686901,0.017822077
5537,0.004972202,3.0316241e-06,0.0046690395,0.009593424,0.019822776
5538,0.00525819,5.9264617e-06,0.004665544,0.01490093,0.028900715
5539,0.005309841,6.6925973e-06,0.0046405816,0.009072379,0.018854957
5540,0.0054763835,8.500237e-06,0.00462636,0.00871396,0.017915094
5541,0.005684308,1.049251e-05,0.004635057,0.016662965,0.031986244
5542,0.0050202,3.9185975e-06,0.0046283402,0.008615814,0.017847508
5543,0.0048920237,2.6525565e-06,0.004626768,0.007952998,0.015616929
5544,0.0053909086,7.56501e-06,0.0046344073,0.01734692,0.03256281
5545,0.0052906047,6.69761e-06,0.0046208436,0.008398544,0.01716745
5546,0.00554209,9.178836e-06,0.0046242066,0.009077084,0.018849906
5547,0.006046455,1.41379e-05,0.004632665,0.015776627,0.02990622
5548,0.0056891944,1.0743637e-05,0.004614831,0.007964981,0.01575275
5549,0.005736114,1.12959315e-05,0.0046065208,0.009664573,0.01996098
5550,0.0057188836,1.1276607e-05,0.004591223,0.013330405,0.026460573
5551,0.0051983395,6.2770628e-06,0.004570633,0.009169711,0.01923543
5552,0.005021846,4.58024e-06,0.004563822,0.009116374,0.019098243
5553,0.005161003,5.9611193e-06,0.004564891,0.013168561,0.026268743
5554,0.005164682,6.054547e-06,0.0045592273,0.008669666,0.01809104
5555,0.0054966724,9.335704e-06,0.004563102,0.010159582,0.021201942
5556,0.005790525,1.2206852e-05,0.0045698397,0.010992584,0.022658378
5557,0.0057471716,1.1695145e-05,0.004577657,0.010213186,0.021119578
5558,0.0055580176,9.76272e-06,0.0045817457,0.0091167595,0.018861907
5559,0.005496541,9.086971e-06,0.004587844,0.011992444,0.024057662
5560,0.0052459557,6.6500297e-06,0.0045809527,0.010205451,0.021038668
5561,0.0051003504,5.2615655e-06,0.0045741936,0.008791381,0.018208504
5562,0.0052570375,6.8187805e-06,0.0045751594,0.0121805575,0.024545059
5563,0.005245715,6.759454e-06,0.0045697694,0.00933167,0.019426607
5564,0.0053402428,7.6752485e-06,0.004572718,0.009987204,0.020723093
5565,0.0054333718,8.58272e-06,0.0045751,0.011629277,0.023569668
5566,0.005275083,7.037396e-06,0.0045713433,0.010336951,0.021201372
5567,0.0051299753,5.721849e-06,0.0045577902,0.008303931,0.017025592
5568,0.00535824,8.103124e-06,0.0045479275,0.013433615,0.0265699
5569,0.00519029,6.6302164e-06,0.0045272685,0.009650526,0.020248996
5570,0.005056005,5.3921835e-06,0.0045167864,0.008575988,0.017880708
5571,0.0051799733,6.6178673e-06,0.0045181867,0.013490168,0.026772546
5572,0.005004503,4.9367613e-06,0.004510827,0.008750774,0.018248577
5573,0.005213699,7.071987e-06,0.0045065,0.008818475,0.018393997
5574,0.0057803,1.2678953e-05,0.0045124046,0.014837531,0.02866083
5575,0.005587381,1.083448e-05,0.004503933,0.00811347,0.016506456
5576,0.005668041,1.1669577e-05,0.004501083,0.009208647,0.019099595
5577,0.005815969,1.3211414e-05,0.0044948272,0.013870832,0.02718603
5578,0.0052223727,7.4497925e-06,0.0044773933,0.008091824,0.016632112
5579,0.005067093,5.9290014e-06,0.004474193,0.010933338,0.022609796
5580,0.004966093,4.9646114e-06,0.004469632,0.012569076,0.025255356
5581,0.004814212,3.5615324e-06,0.004458059,0.007426427,0.013833312
5582,0.0052182553,7.5856806e-06,0.0044596875,0.012670221,0.025571972
5583,0.005321348,8.5740785e-06,0.0044639404,0.011103171,0.022909798
5584,0.0051088333,6.3754833e-06,0.004471285,0.0075568743,0.014765923
5585,0.005421884,9.3516455e-06,0.004486719,0.013208925,0.0258911
5586,0.0053623277,8.762373e-06,0.0044860905,0.010024497,0.020575868
5587,0.005338839,8.559249e-06,0.0044829138,0.0077934163,0.015623294
5588,0.005715229,1.2279847e-05,0.0044872444,0.013896574,0.026871745
5589,0.005362478,8.919839e-06,0.004470494,0.008089339,0.016467186
5590,0.0051649217,6.983029e-06,0.004466619,0.00893505,0.01857906
5591,0.005086626,6.132528e-06,0.0044733733,0.013316315,0.026106177
5592,0.0047859773,3.1302795e-06,0.0044729495,0.0077473638,0.015575675
5593,0.0049800943,4.9705895e-06,0.0044830353,0.010084157,0.020510659
5594,0.0053722165,8.857643e-06,0.0044864523,0.011767404,0.023354424
5595,0.005454223,9.768493e-06,0.004477374,0.007841317,0.015781485
5596,0.0056805937,1.2033273e-05,0.004477266,0.010840124,0.02199071
5597,0.005419366,9.43861e-06,0.004475505,0.011096489,0.022364872
5598,0.0049404018,4.7218928e-06,0.0044682124,0.0077042957,0.015443271
5599,0.0049812566,5.1131897e-06,0.0044699376,0.012731661,0.024714049
5600,0.0049573136,5.0052004e-06,0.0044567934,0.008659437,0.017767191
5601,0.0052365195,7.876607e-06,0.004448859,0.00965652,0.019893704
5602,0.005527822,1.0858821e-05,0.0044419398,0.010949725,0.02228651
5603,0.0054533873,1.0190624e-05,0.004434325,0.007956461,0.016169367
5604,0.0054991376,1.0537931e-05,0.004445344,0.0127390055,0.025095306
5605,0.005071876,6.284009e-06,0.004443475,0.009126952,0.018787526
5606,0.0049155205,4.773387e-06,0.004438182,0.00835531,0.017141307
5607,0.0051402086,7.033127e-06,0.0044368957,0.012740393,0.025050204
5608,0.0051639187,7.387857e-06,0.004425133,0.008068726,0.016417565
5609,0.0054769516,1.0491738e-05,0.0044277776,0.010810479,0.022087788
5610,0.005437588,1.008028e-05,0.0044295597,0.012160622,0.024220288
5611,0.0050098235,5.873256e-06,0.004422498,0.008250215,0.016818538
5612,0.005015696,6.0264206e-06,0.004413054,0.009888489,0.020289406
5613,0.005188775,7.939715e-06,0.004394803,0.012752064,0.0253796
5614,0.004983547,6.1390247e-06,0.004369645,0.007856573,0.015882576
5615,0.0050408244,6.7601513e-06,0.004364809,0.012559074,0.025418203
5616,0.004795779,4.328605e-06,0.0043629184,0.010485734,0.021799428
5617,0.0047145723,3.5280905e-06,0.004361763,0.008238478,0.017089115
5618,0.005094562,7.3616347e-06,0.0043583987,0.011273938,0.023132887
5619,0.005372235,1.02005215e-05,0.004352183,0.009789189,0.020587185
5620,0.0054833866,1.1260801e-05,0.0043573063,0.009766962,0.020455914
5621,0.0054154135,1.0438712e-05,0.0043715425,0.010934667,0.022295585
5622,0.005133758,7.509128e-06,0.004382845,0.009191791,0.018776597
5623,0.0051457193,7.559683e-06,0.004389751,0.010358509,0.020771038
5624,0.005283105,8.990652e-06,0.00438404,0.010793538,0.021669455
5625,0.005239032,8.70618e-06,0.004368414,0.007991929,0.016353507
5626,0.0054127495,1.0448728e-05,0.004367877,0.012669732,0.025046293
5627,0.0049645514,6.026201e-06,0.0043619312,0.008620617,0.017914863
5628,0.0047524986,3.9026263e-06,0.004362236,0.008264255,0.017080626
5629,0.004813183,4.4713815e-06,0.004366045,0.013196435,0.0256014
5630,0.004667762,3.112693e-06,0.004356493,0.0072560776,0.014226993
5631,0.0049287453,5.67873e-06,0.0043608723,0.009390859,0.019347498
5632,0.0052074837,8.39085e-06,0.004368399,0.012598004,0.024599662
5633,0.0050354074,6.718914e-06,0.004363516,0.007117336,0.0136595415
5634,0.0051856614,8.129614e-06,0.0043727,0.010676482,0.021195251
5635,0.0052186777,8.472715e-06,0.004371406,0.01086975,0.021388607
5636,0.0051451907,7.88648e-06,0.0043565426,0.0069143083,0.012668907
5637,0.005611999,1.2532404e-05,0.0043587587,0.012954678,0.024908328
5638,0.0053289253,9.7974835e-06,0.0043491772,0.008467631,0.01732158
5639,0.005096296,7.4598825e-06,0.004350308,0.008123234,0.016532194
5640,0.005090189,7.348218e-06,0.0043553673,0.012226458,0.023682352
5641,0.0048797904,5.325058e-06,0.004347285,0.008508274,0.017283347
5642,0.0049717864,6.3176726e-06,0.004340019,0.007905215,0.0161116
5643,0.0052923,9.545486e-06,0.004337752,0.011603097,0.023152009
5644,0.005106549,7.690696e-06,0.0043374794,0.0091036605,0.018780641
5645,0.0049118255,5.711588e-06,0.004340667,0.008409994,0.017161766
5646,0.00492954,5.838855e-06,0.0043456545,0.011841316,0.023302006
5647,0.004834721,4.993273e-06,0.0043353937,0.008710057,0.017962754
5648,0.0049709305,6.4234323e-06,0.004328587,0.008971192,0.018616023
5649,0.0052185347,8.953159e-06,0.004323219,0.012477119,0.024766965
5650,0.005061194,7.5326666e-06,0.004307927,0.008454653,0.017481556
5651,0.0050135213,7.124312e-06,0.0043010903,0.009131639,0.01906198
5652,0.005064424,7.672606e-06,0.0042971633,0.0121449195,0.024320299
5653,0.0048999763,6.1424953e-06,0.0042857267,0.008454208,0.017615942
5654,0.0050431727,7.6092565e-06,0.0042822473,0.0111235,0.022718651
5655,0.0050815893,8.083708e-06,0.0042732186,0.0092396485,0.019330822
5656,0.005161119,8.919661e-06,0.004269153,0.011038482,0.022731228
5657,0.005082282,8.188607e-06,0.004263421,0.009195244,0.019373823
5658,0.005156103,8.872993e-06,0.0042688036,0.010404958,0.02160017
5659,0.0051352186,8.6290565e-06,0.004272313,0.009646342,0.020109456
5660,0.00515827,8.838494e-06,0.0042744204,0.0098340595,0.020408386
5661,0.0052202605,9.478756e-06,0.004272385,0.010625006,0.021936426
5662,0.0050668544,7.977717e-06,0.0042690826,0.009763871,0.020402718
5663,0.005010467,7.4112045e-06,0.0042693466,0.010952021,0.02251189
5664,0.0048816996,6.1540973e-06,0.00426629,0.009934696,0.020660704
5665,0.0048726834,6.109818e-06,0.0042617014,0.010895609,0.02236622
5666,0.0048895422,6.3910697e-06,0.004250435,0.009892969,0.020732157
5667,0.004911868,6.710882e-06,0.0042407797,0.010159609,0.021308377
5668,0.0048505445,6.180297e-06,0.0042325146,0.011439002,0.02355352
5669,0.004622651,3.9859024e-06,0.0042240606,0.007912991,0.01620352
5670,0.004778762,5.5602554e-06,0.004222736,0.012264357,0.024826558
5671,0.004700697,4.8213647e-06,0.0042185606,0.009579274,0.020162141
5672,0.0047600064,5.396267e-06,0.00422038,0.008868006,0.018632999
5673,0.0050848853,8.572856e-06,0.0042275996,0.012137585,0.024266016
5674,0.0051491954,9.2301925e-06,0.004226176,0.0094423825,0.019512653
5675,0.0052895425,1.0705477e-05,0.004218995,0.009044238,0.01880578
5676,0.005378203,1.167029e-05,0.004211174,0.0110279955,0.0225138
5677,0.00509015,8.883206e-06,0.0042018294,0.009494273,0.019878939
5678,0.004799674,6.021593e-06,0.0041975146,0.009410022,0.01968023
5679,0.004648448,4.5262495e-06,0.004195823,0.010638966,0.0218546
5680,0.0046016127,4.125802e-06,0.0041890326,0.009338764,0.019577188
5681,0.004720073,5.326571e-06,0.004187416,0.00952893,0.019975668
5682,0.0049237306,7.304577e-06,0.004193273,0.0113967145,0.023180036
5683,0.004901401,7.036368e-06,0.004197764,0.008484394,0.017643357
5684,0.0050216536,8.173945e-06,0.0042042593,0.010150221,0.020845897
5685,0.0050319326,8.284659e-06,0.0042034667,0.0103013795,0.021164073
5686,0.004889832,6.8915037e-06,0.0042006816,0.0093076,0.0193507
5687,0.0048176786,6.2181402e-06,0.0041958643,0.00912149,0.019015752
5688,0.0048393146,6.442178e-06,0.004195097,0.012031333,0.024065528
5689,0.0046580974,4.663917e-06,0.0041917055,0.009185445,0.01903834
5690,0.004685708,4.9857504e-06,0.0041871327,0.00858087,0.017801642
5691,0.004993032,8.074475e-06,0.004185585,0.012141866,0.024094043
5692,0.004999843,8.2676825e-06,0.004173075,0.008252685,0.017169023
5693,0.005118319,9.500054e-06,0.0041683135,0.010203244,0.021044115
5694,0.00496177,7.979485e-06,0.0041638217,0.010543514,0.021589931
5695,0.004697971,5.4139355e-06,0.0041565774,0.008172286,0.016985366
5696,0.0047323476,5.7498282e-06,0.004157365,0.011550051,0.023016123
5697,0.004678549,5.284423e-06,0.0041501066,0.008807096,0.018239638
5698,0.004828036,6.8297577e-06,0.00414506,0.008124551,0.01683838
5699,0.0052185026,1.0734555e-05,0.004145047,0.012206804,0.02399288
5700,0.0050506974,9.151047e-06,0.004135593,0.0082225,0.017006988
5701,0.004936125,8.07998e-06,0.004128127,0.008252058,0.017077858
5702,0.0049323305,8.087013e-06,0.004123629,0.010998939,0.022016233
5703,0.0047219223,6.0759053e-06,0.0041143317,0.008553032,0.017721688
5704,0.0046571046,5.46558e-06,0.004110547,0.00832893,0.017241977
5705,0.0048006633,6.9229122e-06,0.004108372,0.0107010435,0.021489471
5706,0.0047531785,6.498579e-06,0.0041033207,0.009001862,0.018538129
5707,0.0047515044,6.5108165e-06,0.004100423,0.0068988753,0.013563289
5708,0.005074053,9.67455e-06,0.004106598,0.012669254,0.024634019
5709,0.004739462,6.3065163e-06,0.0041088103,0.0074819783,0.015301799
5710,0.004627713,5.0588164e-06,0.0041218316,0.008399874,0.017198503
5711,0.0046709855,5.3670224e-06,0.0041342834,0.0104696145,0.020706298
5712,0.0046484927,5.1343723e-06,0.0041350555,0.008700333,0.01761803
5713,0.0047248956,5.947956e-06,0.0041301,0.0073753074,0.014888875
5714,0.0049931793,8.620917e-06,0.0041310876,0.012616346,0.024252236
5715,0.00463882,5.150795e-06,0.0041237404,0.006852067,0.013267637
5716,0.004633046,5.0226176e-06,0.0041307844,0.010412622,0.020586241
5717,0.004572249,4.472201e-06,0.004125029,0.009727762,0.019524181
5718,0.004515968,4.0519203e-06,0.004110776,0.007783586,0.015945856
5719,0.0046461993,5.4647444e-06,0.004099725,0.011360452,0.022479774
5720,0.004544408,4.624547e-06,0.0040819533,0.007891529,0.016364437
5721,0.004588139,5.1910497e-06,0.004069034,0.009288203,0.019221164
5722,0.0046592234,5.9997465e-06,0.0040592486,0.011076842,0.022207342
5723,0.0045531048,5.070017e-06,0.004046103,0.00699173,0.014082922
5724,0.0048194006,7.7534705e-06,0.0040440536,0.0108737545,0.021907263
5725,0.004897235,8.601938e-06,0.004037041,0.009685979,0.019948475
5726,0.004814223,7.850199e-06,0.004029203,0.0071590277,0.014548359
5727,0.0050137187,9.8033615e-06,0.0040333825,0.011639538,0.023192985
5728,0.004793303,7.5823978e-06,0.0040350636,0.008881613,0.018433608
5729,0.0047026323,6.63605e-06,0.0040390273,0.006810766,0.013165011
5730,0.005123906,1.06911475e-05,0.004054791,0.013376169,0.025602566
5731,0.005002027,9.4403495e-06,0.004057992,0.0078059686,0.01605341
5732,0.0050220075,9.581521e-06,0.0040638554,0.008365982,0.017218005
5733,0.0051395525,1.0703429e-05,0.0040692096,0.011658394,0.022863504
5734,0.00473664,6.739246e-06,0.0040627155,0.0073953653,0.015004899
5735,0.0046720854,6.117703e-06,0.004060315,0.009984222,0.02033815
5736,0.004555321,5.010669e-06,0.004054254,0.011096324,0.022255033
5737,0.0043709576,3.2535886e-06,0.0040455987,0.007536989,0.015526231
5738,0.004461002,4.1757726e-06,0.004043425,0.009478325,0.019537294
5739,0.0046007186,5.599185e-06,0.0040408,0.010288025,0.020909566
5740,0.004591636,5.5560395e-06,0.004036032,0.008218046,0.017039405
5741,0.0046405694,6.082739e-06,0.0040322957,0.008578681,0.01771607
5742,0.004691014,6.625843e-06,0.0040284297,0.009729286,0.019774355
5743,0.0046387175,6.1595697e-06,0.0040227603,0.008221955,0.016980961
5744,0.0046909675,6.6763396e-06,0.0040233335,0.009274805,0.018835573
5745,0.004738983,7.175313e-06,0.004021452,0.009158803,0.018518198
5746,0.0048039546,7.87644e-06,0.0040163104,0.0077668945,0.0158606
5747,0.0050704917,1.0557967e-05,0.004014695,0.009944915,0.019879576
5748,0.004992432,9.874126e-06,0.0040050196,0.0080676675,0.016588608
5749,0.004894339,8.9530695e-06,0.003999032,0.008632344,0.017748713
5750,0.004792091,7.987569e-06,0.0039933342,0.009738737,0.019804101
5751,0.0045331847,5.454856e-06,0.0039876993,0.0077133114,0.016005112
5752,0.004473225,4.8446236e-06,0.003988763,0.009625034,0.019690664
5753,0.0044192807,4.290556e-06,0.003990225,0.008853102,0.018299464
5754,0.004460127,4.6502823e-06,0.0039950986,0.009406767,0.019180456
5755,0.004556273,5.6137214e-06,0.0039949007,0.009179767,0.018742915
5756,0.004620012,6.302849e-06,0.003989727,0.007248797,0.014792907
5757,0.0048422297,8.499889e-06,0.003992241,0.011872676,0.023335587
5758,0.004453793,4.625124e-06,0.0039912807,0.007848914,0.01623385
5759,0.004300358,3.0108517e-06,0.0039992724,0.00779707,0.015882507
5760,0.0044298316,4.219675e-06,0.0040078643,0.01228937,0.02333965
5761,0.004427227,4.321973e-06,0.0039950297,0.006605008,0.012784647
5762,0.0049193674,9.324416e-06,0.003986926,0.009391296,0.019098489
5763,0.005164887,1.1816128e-05,0.003983274,0.0109806955,0.021698803
5764,0.0047223056,7.486034e-06,0.003973702,0.006426228,0.011295017
5765,0.004722968,7.4436116e-06,0.0039786072,0.013604359,0.025471121
5766,0.00429531,3.2998753e-06,0.0039653224,0.006440187,0.011862544
5767,0.004436582,4.7415356e-06,0.0039624283,0.010210601,0.020558417
5768,0.004528219,5.730264e-06,0.0039551924,0.009062206,0.018695952
5769,0.00451635,5.626439e-06,0.0039537065,0.008281683,0.017250797
5770,0.004542972,5.8495903e-06,0.003958013,0.009424758,0.01935618
5771,0.0044610105,4.978167e-06,0.003963194,0.008916138,0.018291112
5772,0.0044830367,5.16826e-06,0.003966211,0.008087058,0.016614052
5773,0.004738302,7.720064e-06,0.0039662956,0.010359004,0.020748153
5774,0.0048566386,8.9938685e-06,0.0039572516,0.007665861,0.01582504
5775,0.004985898,1.0290572e-05,0.0039568404,0.010254878,0.020717548
5776,0.004654307,7.0008387e-06,0.003954223,0.008584978,0.017669844
5777,0.004453147,5.0207477e-06,0.003951072,0.0077081565,0.015793419
5778,0.0046098535,6.6155676e-06,0.003948297,0.0111014815,0.02193682
5779,0.0046574343,7.2265757e-06,0.003934777,0.007847801,0.016294077
5780,0.004805495,8.790979e-06,0.003926397,0.009582005,0.019693272
5781,0.004709339,7.904987e-06,0.00391884,0.0095565375,0.019655168
5782,0.0044941995,5.8322316e-06,0.0039109765,0.008207292,0.01713676
5783,0.004437586,5.3008775e-06,0.003907498,0.009480598,0.019589229
5784,0.004420004,5.1844654e-06,0.003901557,0.009225416,0.019234898
5785,0.004450052,5.523212e-06,0.003897731,0.0080542555,0.016954694
5786,0.00464121,7.381702e-06,0.0039030402,0.012125105,0.02397191
5787,0.004428167,5.269772e-06,0.0039011897,0.0070273946,0.0141556095
5788,0.0045892177,6.834276e-06,0.00390579,0.010514515,0.021177793
5789,0.0046778,7.78088e-06,0.0038997119,0.009752063,0.020014945
5790,0.0046665994,7.739867e-06,0.0038926129,0.008131708,0.016998714
5791,0.00478976,8.989222e-06,0.0038908378,0.010719667,0.021732105
5792,0.004609421,7.2572925e-06,0.0038836915,0.008846155,0.018448042
5793,0.0044928007,6.1292812e-06,0.0038798724,0.008465225,0.017679434
5794,0.00452788,6.5051904e-06,0.003877361,0.0106482785,0.021568265
5795,0.0044514835,5.802473e-06,0.0038712362,0.008476627,0.017701654
5796,0.0045618103,6.923618e-06,0.0038694486,0.009691785,0.01993342
5797,0.004575806,7.117234e-06,0.0038640827,0.009547053,0.019709582
5798,0.004532012,6.7387045e-06,0.0038581416,0.0087394705,0.018273482
5799,0.00450949,6.559576e-06,0.0038535323,0.0091704065,0.019131612
5800,0.004441863,5.9143517e-06,0.0038504277,0.010492159,0.021370664
5801,0.0042430526,4.016305e-06,0.003841422,0.007906489,0.016513748
5802,0.004281653,4.4451413e-06,0.0038371389,0.010642497,0.02158341
5803,0.0042572594,4.272118e-06,0.0038300476,0.007976467,0.016747544
5804,0.0044434643,6.148332e-06,0.0038286312,0.009732433,0.020120313
5805,0.0045137536,6.8600107e-06,0.0038277525,0.009942327,0.020391304
5806,0.0044386247,6.150845e-06,0.0038235402,0.007466024,0.015491372
5807,0.0046156575,7.873848e-06,0.0038282727,0.010648243,0.021427818
5808,0.0045087216,6.8054796e-06,0.0038281735,0.0077543226,0.016136061
5809,0.00456798,7.304577e-06,0.003837522,0.009536701,0.019368682
5810,0.004481333,6.3839893e-06,0.003842934,0.008865687,0.01799216
5811,0.004405287,5.6005247e-06,0.0038452346,0.008063445,0.016430685
5812,0.0045380984,6.90716e-06,0.0038473825,0.009575021,0.019113373
5813,0.0045339796,6.9265197e-06,0.0038413275,0.0078380685,0.016029598
5814,0.0045281295,6.8789136e-06,0.0038402379,0.009019261,0.018168105
5815,0.004374552,5.4142824e-06,0.003833124,0.009307427,0.018619867
5816,0.0042052,3.863514e-06,0.0038188486,0.0068586175,0.013925574
5817,0.0043339413,5.2313935e-06,0.003810802,0.010064094,0.02017137
5818,0.004237935,4.329039e-06,0.0038050308,0.007860298,0.016293237
5819,0.0042162417,4.0995114e-06,0.0038062904,0.00858154,0.017487999
5820,0.0042841686,4.784593e-06,0.0038057093,0.009331873,0.018699268
5821,0.004380221,5.800104e-06,0.0038002108,0.0070834807,0.0144625055
5822,0.0046566986,8.582894e-06,0.0037984094,0.008951956,0.018245714
5823,0.004691097,8.933106e-06,0.0037977865,0.009668066,0.019491388
5824,0.0044098874,6.150032e-06,0.003794884,0.007601711,0.015629923
5825,0.0043296684,5.344194e-06,0.0037952492,0.008421455,0.017225714
5826,0.00437059,5.787479e-06,0.0037918424,0.008960698,0.018317811
5827,0.004409746,6.1911187e-06,0.0037906338,0.008128534,0.01683344
5828,0.0045249145,7.2925804e-06,0.0037956566,0.00969596,0.019533468
5829,0.004460936,6.6410407e-06,0.0037968317,0.0075963596,0.015549925
5830,0.004539094,7.4145314e-06,0.0037976408,0.008957847,0.018223392
5831,0.004552979,7.5953694e-06,0.0037934422,0.009364935,0.018974584
5832,0.0043261847,5.4211496e-06,0.0037840698,0.006767825,0.013647457
5833,0.0044142106,6.3156504e-06,0.0037826453,0.012317678,0.02375826
5834,0.0041528307,3.806262e-06,0.0037722047,0.0068421,0.013928633
5835,0.0042172256,4.4799563e-06,0.0037692299,0.0075849467,0.01575086
5836,0.0044532735,6.827188e-06,0.0037705544,0.013671755,0.02562991
5837,0.0041369554,3.8183653e-06,0.003755119,0.0062957983,0.007964509
5838,0.0045280247,7.661054e-06,0.0037619194,0.012881987,0.024511617
5839,0.004347115,5.8821433e-06,0.0037589003,0.008622222,0.017688401
5840,0.0042185457,4.612314e-06,0.0037573143,0.0060328064,0.01073968
5841,0.0046843197,9.2299215e-06,0.0037613278,0.0137936445,0.025544379
5842,0.0044531072,7.060025e-06,0.0037471047,0.0066867,0.013512135
5843,0.004509019,7.681195e-06,0.0037408997,0.006363778,0.01253947
5844,0.0047843372,1.0367485e-05,0.003747589,0.013370597,0.024946567
5845,0.00435689,6.166746e-06,0.0037402152,0.005967187,0.010568259
5846,0.0045091715,7.6292463e-06,0.0037462467,0.009318798,0.018641867
5847,0.004423439,6.800427e-06,0.0037433961,0.010030846,0.019830473
5848,0.0041736285,4.404706e-06,0.003733158,0.0061730314,0.011853445
5849,0.0043258383,5.9226895e-06,0.0037335693,0.011113257,0.021756006
5850,0.004133576,4.0527e-06,0.003728306,0.008000326,0.016567139
5851,0.004093014,3.691894e-06,0.0037238246,0.0069147954,0.014231571
5852,0.0043075057,5.8264754e-06,0.0037248582,0.010662905,0.021059433
5853,0.004341435,6.2046224e-06,0.003720973,0.0074075796,0.015343663
5854,0.0045302333,8.11492e-06,0.0037187412,0.007903811,0.016384777
5855,0.00468773,9.719839e-06,0.003715746,0.010752777,0.021287942
5856,0.0044316156,7.2668495e-06,0.003704931,0.0069605475,0.0142889125
5857,0.0043433886,6.422526e-06,0.003701136,0.009079445,0.018605907
5858,0.00425056,5.5469814e-06,0.003695862,0.009164556,0.018831357
5859,0.00416701,4.7623894e-06,0.0036907713,0.007945528,0.016606167
5860,0.004271298,5.815187e-06,0.0036897794,0.010169302,0.020496584
5861,0.004262041,5.783393e-06,0.0036837016,0.008194755,0.017014552
5862,0.0043421034,6.6656403e-06,0.0036755395,0.007890725,0.01651017
5863,0.004471876,8.042242e-06,0.003667652,0.009292646,0.019207193
5864,0.0042931978,6.2988097e-06,0.0036633168,0.008458292,0.017774269
5865,0.0041056857,4.4337758e-06,0.0036623082,0.00810519,0.017026946
5866,0.004046859,3.8115547e-06,0.0036657038,0.008907012,0.018378096
5867,0.0040520784,3.8382495e-06,0.0036682535,0.007993004,0.016658725
5868,0.004207398,5.345021e-06,0.0036728957,0.009200895,0.018733582
5869,0.004319216,6.4382452e-06,0.0036753917,0.007961614,0.016412618
5870,0.0045201005,8.430262e-06,0.0036770746,0.008069267,0.01658
5871,0.0046674036,9.914624e-06,0.0036759414,0.009482738,0.019139083
5872,0.0043946584,7.24718e-06,0.0036699404,0.007763673,0.016079973
5873,0.004164337,4.985018e-06,0.0036658351,0.0074374857,0.015424681
5874,0.0041354913,4.6979617e-06,0.0036656952,0.009980347,0.019885885
5875,0.0040265135,3.6685678e-06,0.0036596567,0.007110219,0.014669189
5876,0.0041263234,4.682665e-06,0.003658057,0.0077708713,0.016070666
5877,0.004316065,6.5599575e-06,0.003660069,0.009720337,0.019448962
5878,0.004227928,5.664322e-06,0.0036614959,0.006931009,0.014151362
5879,0.004314325,6.4903006e-06,0.0036652947,0.00845794,0.017055456
5880,0.0043524634,6.8883746e-06,0.0036636258,0.008469845,0.017109292
5881,0.004323627,6.646495e-06,0.0036589776,0.0074577536,0.015279768
5882,0.0043259007,6.6963757e-06,0.003656263,0.0079626385,0.0163143
5883,0.0043011266,6.4281917e-06,0.0036583075,0.009610525,0.019042049
5884,0.004148241,4.947826e-06,0.0036534588,0.006875393,0.013913308
5885,0.0042925887,6.4438423e-06,0.0036482045,0.008489485,0.01724348
5886,0.0043558413,7.1518616e-06,0.0036406552,0.008726892,0.017804861
5887,0.0042543435,6.2044737e-06,0.0036338961,0.0070416527,0.014561251
5888,0.004211855,5.7694974e-06,0.0036349052,0.010326273,0.020431938
5889,0.0039690793,3.384267e-06,0.0036306526,0.00692436,0.014160794
5890,0.0041134004,4.8552556e-06,0.003627875,0.008200904,0.016881378
5891,0.004353724,7.299262e-06,0.0036237978,0.010178961,0.020348266
5892,0.0042841183,6.653335e-06,0.0036187847,0.007258051,0.015020927
5893,0.0043260087,7.1007858e-06,0.00361593,0.008227662,0.016932236
5894,0.0043541593,7.4172094e-06,0.0036124382,0.010904528,0.021321557
5895,0.00409732,4.985085e-06,0.0035988118,0.0065829502,0.013357244
5896,0.00421203,6.2127165e-06,0.0035907587,0.0084716,0.017566781
5897,0.004349899,7.666004e-06,0.0035832988,0.010370974,0.02090887
5898,0.004101687,5.225192e-06,0.0035791676,0.00625714,0.01202657
5899,0.0041815797,5.940109e-06,0.0035875689,0.010663261,0.021234155
5900,0.004045294,4.502757e-06,0.0035950185,0.007227922,0.014967641
5901,0.0041870396,5.816768e-06,0.0036053627,0.0074560693,0.015350515
5902,0.004562236,9.455281e-06,0.0036167079,0.010883239,0.021174315
5903,0.0044541624,8.424724e-06,0.00361169,0.0067734173,0.013725819
5904,0.0044298014,8.186134e-06,0.0036111881,0.009669094,0.019298246
5905,0.004162013,5.600313e-06,0.0036019816,0.008749948,0.017782995
5906,0.0039428277,3.5482715e-06,0.0035880003,0.007852449,0.016217118
5907,0.0039052502,3.3361925e-06,0.003571631,0.00868406,0.017973136
5908,0.0039107827,3.5221592e-06,0.003558567,0.007985875,0.01683738
5909,0.0039464147,3.9066895e-06,0.0035557458,0.009282594,0.01916196
5910,0.0039360123,3.772845e-06,0.0035587277,0.007049964,0.014698328
5911,0.004156797,5.916164e-06,0.003565181,0.010711068,0.02098794
5912,0.004173832,6.1278056e-06,0.0035610513,0.006220269,0.01220214
5913,0.0045658024,1.00148145e-05,0.003564321,0.010682519,0.020939358
5914,0.004427614,8.685703e-06,0.003559044,0.007728787,0.01597447
5915,0.004222948,6.6607936e-06,0.003556869,0.00694752,0.014280018
5916,0.0041632582,6.006026e-06,0.0035626558,0.011355403,0.021934954
5917,0.0038967435,3.3969986e-06,0.0035570436,0.0067710336,0.013746083
5918,0.004017164,4.631279e-06,0.003554036,0.008589459,0.017489513
5919,0.004210261,6.6474936e-06,0.0035455117,0.00888772,0.01823549
5920,0.004266978,7.270867e-06,0.003539891,0.008352954,0.017344939
5921,0.004157727,6.209523e-06,0.0035367748,0.0081854565,0.017017588
5922,0.003977304,4.4399276e-06,0.0035333112,0.008787082,0.018096503
5923,0.0038484065,3.1877507e-06,0.0035296313,0.008064997,0.016786925
5924,0.0038638173,3.374789e-06,0.0035263384,0.0096719265,0.019603623
5925,0.0039038272,3.8672056e-06,0.0035171066,0.007759038,0.016279291
5926,0.004080924,5.669501e-06,0.003513974,0.007921893,0.016652208
5927,0.0042204075,7.03787e-06,0.0035166205,0.010790654,0.021477982
5928,0.0039787306,4.610522e-06,0.0035176782,0.0066825734,0.013662018
5929,0.0041247057,6.0491952e-06,0.003519786,0.010003002,0.0199619
5930,0.004134303,6.2138306e-06,0.0035129199,0.007859882,0.016330523
5931,0.0042112907,7.035261e-06,0.0035077645,0.008839031,0.018155945
5932,0.00417308,6.7267956e-06,0.0035004006,0.008861739,0.018229432
5933,0.0040206,5.273946e-06,0.0034932054,0.007688507,0.01607327
5934,0.004000351,5.1209427e-06,0.0034882566,0.008992799,0.018531447
5935,0.0039523956,4.7256494e-06,0.0034798307,0.008523461,0.017793935
5936,0.0038951514,4.2277597e-06,0.0034723755,0.008183043,0.017179053
5937,0.0038372893,3.6628048e-06,0.0034710087,0.0077442112,0.01631802
5938,0.0039086905,4.3479718e-06,0.0034738935,0.009828637,0.019912185
5939,0.00388115,4.0514406e-06,0.0034760057,0.0070544723,0.014690642
5940,0.004026424,5.4530465e-06,0.0034811194,0.008001819,0.01656578
5941,0.0041581686,6.7251726e-06,0.0034856512,0.009981599,0.019845197
5942,0.004035335,5.5283263e-06,0.0034825024,0.0065977615,0.01346644
5943,0.0040839375,5.9791055e-06,0.003486027,0.009749253,0.019271912
5944,0.0039339224,4.54993e-06,0.0034789292,0.0071937516,0.014810669
5945,0.0039798976,5.057677e-06,0.0034741298,0.008015493,0.01647723
5946,0.003976588,5.0410017e-06,0.0034724881,0.00885769,0.017945504
5947,0.003863746,3.940752e-06,0.003469671,0.0071151904,0.014677054
5948,0.00389267,4.2175325e-06,0.0034709168,0.009107854,0.018104665
5949,0.0038460328,3.7908694e-06,0.0034669458,0.0063300817,0.012759971
5950,0.004101116,6.371195e-06,0.0034639966,0.009729027,0.019109426
5951,0.0040020593,5.4565267e-06,0.0034564068,0.0072108884,0.014773698
5952,0.0039446,4.9522682e-06,0.003449373,0.0071309633,0.014674755
5953,0.0039375112,4.9386817e-06,0.0034436432,0.009289875,0.018422956
5954,0.0037779799,3.4263937e-06,0.0034353405,0.006132284,0.012355181
5955,0.003992823,5.588189e-06,0.0034340038,0.0090424875,0.017953744
5956,0.0041877157,7.582562e-06,0.0034294594,0.0062851408,0.0127740735
5957,0.004448487,1.0144156e-05,0.0034340716,0.010289584,0.01993462
5958,0.0040492592,6.161789e-06,0.0034330804,0.005939091,0.011711857
5959,0.004042378,6.074216e-06,0.0034349568,0.008929982,0.01762785
5960,0.004009878,5.803263e-06,0.0034295514,0.0077822627,0.015838536
5961,0.0040103165,5.88236e-06,0.0034220803,0.0066183447,0.013629902
5962,0.004102027,6.7674373e-06,0.0034252834,0.011148478,0.021354109
5963,0.0037378909,3.1857292e-06,0.003419318,0.005811546,0.011276228
5964,0.0037813655,3.677535e-06,0.003413612,0.008439615,0.017102182
5965,0.0038648292,4.5754573e-06,0.0034072835,0.0077847694,0.016177727
5966,0.0038847288,4.7752756e-06,0.0034072013,0.0076658363,0.015957762
5967,0.00386859,4.5327824e-06,0.003415312,0.008430933,0.017109498
5968,0.0038024585,3.7941777e-06,0.0034230407,0.00745829,0.015071438
5969,0.0038644571,4.420545e-06,0.0034224025,0.0063703726,0.0128193265
5970,0.004150002,7.271349e-06,0.0034228668,0.009718064,0.019031318
5971,0.0040888935,6.695836e-06,0.00341931,0.0062821386,0.012512998
5972,0.004084858,6.587236e-06,0.0034261344,0.009457201,0.01844964
5973,0.0038528254,4.2863594e-06,0.0034241895,0.006481143,0.01299509
5974,0.003919361,4.9817586e-06,0.0034211855,0.007860141,0.015706677
5975,0.0040328093,6.2041026e-06,0.0034123992,0.007815162,0.015862167
5976,0.0040126024,6.0676807e-06,0.0034058343,0.008396137,0.016893169
5977,0.0037659623,3.6662848e-06,0.003399334,0.0068125995,0.013955899
5978,0.0036945883,3.0250376e-06,0.0033920845,0.008617999,0.017230902
5979,0.0036689045,2.8595773e-06,0.0033829468,0.0062695625,0.012798673
5980,0.0038231392,4.4484095e-06,0.0033782984,0.00799169,0.016322106
5981,0.00383545,4.5827915e-06,0.0033771708,0.008064735,0.016385071
5982,0.003754008,3.749264e-06,0.0033790816,0.00664608,0.013503596
5983,0.003874835,4.905952e-06,0.00338424,0.008855417,0.017126068
5984,0.0040609417,6.855562e-06,0.0033753857,0.0063079963,0.012635383
5985,0.0043807,1.0156024e-05,0.0033650976,0.008431477,0.016838687
5986,0.0042776694,9.240065e-06,0.0033536628,0.007242802,0.01493331
5987,0.0039970544,6.478765e-06,0.0033491778,0.0070032203,0.014475474
5988,0.0037195946,3.694987e-06,0.0033500958,0.008754689,0.01738519
5989,0.003585726,2.402974e-06,0.0033454287,0.006769294,0.013785253
5990,0.003763466,4.254642e-06,0.0033380017,0.0070708552,0.0146753015
5991,0.0041391742,8.031765e-06,0.003335998,0.009386407,0.018873774
5992,0.0039305002,5.9222543e-06,0.0033382748,0.0059780497,0.011958788
5993,0.003878524,5.2634796e-06,0.0033521762,0.009901026,0.019335868
5994,0.0036184608,2.5942945e-06,0.0033590314,0.006161219,0.012326757
5995,0.0037454101,3.8301964e-06,0.0033623904,0.0076722647,0.015550694
5996,0.0039619682,6.0083635e-06,0.0033611318,0.009429196,0.018628512
5997,0.0038907325,5.324439e-06,0.0033582887,0.0055236216,0.009859323
5998,0.00409181,7.2392395e-06,0.003367886,0.011004299,0.020880988
5999,0.0037542323,3.8896846e-06,0.0033652638,0.006151696,0.012351649


==> PINNs-example3/adaptive_PINN_ex3.csv <==
epoch,Loss,Ritz Loss,Boundary Loss,Test Error,Error,Error func,Est Error,Est Error prime
0,0.009503726,0.009027024,0.00047670197,49.278065,-4.905879,-4.905879,-0.0029058435,0.13448544
1,0.00924337,0.009025587,0.00021778324,33.558495,-3.7081103,-3.7081103,-0.0022631837,0.13445012
2,0.009086283,0.00902403,6.225358e-05,18.340654,-2.5242827,-2.5242827,-0.0016282311,0.13469458
3,0.009024324,0.009022205,2.118298e-06,4.264001,-1.377101,-1.377101,-0.0010130539,0.1351996
4,0.009037916,0.009020078,1.7837538e-05,8.6570635,-0.3037841,-0.3037841,-0.00043765176,0.13596074
5,0.00909461,0.009017956,7.665352e-05,18.608332,0.64195997,0.64195997,6.918512e-05,0.13697569
6,0.009156023,0.00901591,0.0001401124,25.394909,1.3954846,1.3954846,0.00047288684,0.13813683
7,0.009193964,0.009014235,0.00017972915,28.857508,1.9072088,1.9072088,0.00074689096,0.13924663
8,0.009198775,0.009012981,0.00018579353,29.364523,2.1680338,2.1680338,0.00088641845,0.14006034
9,0.009175492,0.0090120435,0.00016344943,27.511978,2.206083,2.206083,0.0009066311,0.14044638
10,0.009135604,0.009011158,0.0001244457,23.921122,2.0662758,2.0662758,0.00083153346,0.14041391
11,0.009091003,0.009010469,8.053423e-05,19.120253,1.7952368,1.7952368,0.0006860292,0.1400708
12,0.009051743,0.009009829,4.1914405e-05,13.623939,1.4325486,1.4325486,0.00049142714,0.13943668
13,0.0090240035,0.009009201,1.4802327e-05,7.8958898,1.0161494,1.0161494,0.00026800422,0.13861966
14,0.009010303,0.009008712,1.590524e-06,2.6761446,0.5780648,0.5780648,3.2906857e-05,0.13768972
15,0.009009364,0.009008137,1.2275609e-06,3.7770648,0.14698733,0.14698733,-0.0001983915,0.13670549
16,0.009017309,0.009007515,9.793659e-06,8.005923,-0.24848984,-0.24848984,-0.00041065773,0.13575694
17,0.009028766,0.009006718,2.2047976e-05,11.433169,-0.58633757,-0.58633757,-0.0005920499,0.1348952
18,0.009038863,0.009005786,3.3076474e-05,13.775584,-0.8489137,-0.8489137,-0.00073317264,0.13416035
19,0.009044286,0.009004822,3.9463826e-05,14.971346,-1.0267946,-1.0267946,-0.00082895247,0.13358566
20,0.0090431925,0.009003621,3.95723e-05,15.034236,-1.1171302,-1.1171302,-0.0008778083,0.13321143
21,0.009036355,0.009002326,3.4028497e-05,14.084954,-1.1211829,-1.1211829,-0.00088053464,0.1330375
22,0.009025777,0.009000954,2.4822646e-05,12.28878,-1.0480657,-1.0480657,-0.0008419646,0.13309418
23,0.009014283,0.008999611,1.4671731e-05,9.863463,-0.9097236,-0.9097236,-0.00076849,0.13339105
24,0.009004471,0.008998314,6.156815e-06,7.0852265,-0.721407,-0.721407,-0.0006682571,0.13393314
25,0.008998156,0.008997078,1.0779157e-06,4.351501,-0.50054646,-0.50054646,-0.0005506229,0.13469581
26,0.008996117,0.008995959,1.5868194e-07,2.7208266,-0.26447493,-0.26447493,-0.0004248844,0.13564022
27,0.008998001,0.008995046,2.9548003e-06,3.7420237,-0.029644715,-0.029644715,-0.00029985674,0.13671346
28,0.009002336,0.008994236,8.100791e-06,5.7191525,0.1863807,0.1863807,-0.00018486887,0.13782157
29,0.009007331,0.008993557,1.37739e-05,7.4303308,0.37004256,0.37004256,-8.725842e-05,0.13889174
30,0.009011195,0.008993031,1.8163662e-05,8.557697,0.5104285,0.5104285,-1.2813267e-05,0.13983873
31,0.009012579,0.008992693,1.9885481e-05,8.9755,0.59920293,0.59920293,3.4066165e-05,0.14056419
32,0.009010935,0.00899252,1.8414934e-05,8.655354,0.6307927,0.6307927,5.048608e-05,0.14095151
33,0.009007057,0.008992412,1.4645059e-05,7.740703,0.60429883,0.60429883,3.6036698e-05,0.14090541
34,0.009002014,0.008992357,9.657038e-06,6.3589644,0.52946085,0.52946085,-4.2931497e-06,0.1405222
35,0.008997273,0.008992317,4.9558666e-06,4.7879047,0.41407958,0.41407958,-6.6124325e-05,0.13981572
36,0.008993903,0.008992272,1.6303381e-06,3.4705129,0.27231908,0.27231908,-0.00014204098,0.13893138
37,0.008992334,0.008992224,1.09728425e-07,3.071238,0.11912975,0.11912975,-0.00022411914,0.13798673
38,0.008992408,0.00899215,2.5818053e-07,3.7579603,-0.03318803,-0.03318803,-0.00030566158,0.13704395
39,0.008993599,0.008992104,1.4946762e-06,4.800339,-0.16897811,-0.16897811,-0.00037853082,0.13621327
40,0.008995193,0.008992079,3.1143363e-06,5.713882,-0.28342718,-0.28342718,-0.00043993114,0.13549627
41,0.0089964,0.008992048,4.3520586e-06,6.268496,-0.36898902,-0.36898902,-0.00048585545,0.13494995
42,0.00899658,0.008991981,4.5991387e-06,6.3560185,-0.4182414,-0.4182414,-0.0005123961,0.13462432
43,0.008995982,0.00899195,4.0318637e-06,6.0561867,-0.42530668,-0.42530668,-0.000516622,0.13455313
44,0.008994756,0.008991979,2.7772137e-06,5.4042454,-0.39944577,-0.39944577,-0.0005031803,0.13469023
45,0.008993579,0.008992019,1.559695e-06,4.6201124,-0.3404938,-0.3404938,-0.00047223212,0.13505632
46,0.008992667,0.00899212,5.480619e-07,3.8092146,-0.26750323,-0.26750323,-0.00043348872,0.13552578
47,0.008992344,0.008992308,3.6392578e-08,3.2075365,-0.17965804,-0.17965804,-0.00038689727,0.13612173
48,0.008992686,0.008992578,1.0782649e-07,3.0344217,-0.08548211,-0.08548211,-0.00033704977,0.13679957
49,0.008993227,0.008992707,5.192451e-07,3.1814175,0.003601626,0.003601626,-0.00028994924,0.13748027
50,0.008993566,0.0089926515,9.148886e-07,3.3745806,0.073594585,0.073594585,-0.0002526386,0.13800313
51,0.008993458,0.008992413,1.0450777e-06,3.4203308,0.11900351,0.11900351,-0.00022808314,0.13830055
52,0.008993122,0.008992198,9.239043e-07,3.3240955,0.13697298,0.13697298,-0.00021788964,0.13833839
53,0.008992702,0.0089920685,6.3342253e-07,3.1104944,0.13408913,0.13408913,-0.00021881814,0.13821907
54,0.008992256,0.008991971,2.8464882e-07,2.8232334,0.11348992,0.11348992,-0.00022939935,0.13798481
55,0.00899199,0.008991935,5.4763156e-08,2.593163,0.07678279,0.07678279,-0.00024852098,0.1376477
56,0.008991942,0.008991934,7.838491e-09,2.4860435,0.03307364,0.03307364,-0.00027156595,0.13728994
57,0.008992112,0.008991957,1.5527249e-07,2.5427334,-0.015047028,-0.015047028,-0.00029701012,0.13691553
58,0.008992373,0.008991967,4.0559158e-07,2.69844,-0.06037318,-0.06037318,-0.00032096292,0.13658363
59,0.008992639,0.008991967,6.723446e-07,2.853716,-0.09604247,-0.09604247,-0.0003399562,0.1363416
60,0.0089928685,0.00899197,8.991645e-07,2.9625309,-0.121970624,-0.121970624,-0.00035374454,0.1361663
61,0.008993059,0.008991991,1.0678448e-06,3.0073578,-0.13915867,-0.13915867,-0.0003628789,0.13604249
62,0.008993091,0.008992004,1.0870939e-06,2.9516053,-0.14893802,-0.14893802,-0.00036782253,0.13595827
63,0.008992999,0.00899202,9.790668e-07,2.8158836,-0.14620402,-0.14620402,-0.00036615436,0.13595411
64,0.008992859,0.008992071,7.881161e-07,2.6230023,-0.1335294,-0.1335294,-0.00035922078,0.13601214
65,0.008992649,0.008992093,5.5606114e-07,2.4059105,-0.112929165,-0.112929165,-0.00034810847,0.13611554
66,0.008992459,0.008992109,3.4929266e-07,2.2241018,-0.08566396,-0.08566396,-0.00033345132,0.13625737
67,0.008992329,0.008992131,1.9793623e-07,2.105163,-0.056418087,-0.056418087,-0.0003177703,0.1364124
68,0.008992165,0.008992081,8.5033214e-08,2.068327,-0.02876229,-0.02876229,-0.00030292477,0.13655765
69,0.008992038,0.008992008,2.9953064e-08,2.0895972,-8.335444e-05,-8.335444e-05,-0.00028773496,0.1367258
70,0.00899191,0.008991902,8.366904e-09,2.14332,0.022575265,0.022575265,-0.00027574977,0.13686235
71,0.008991781,0.008991778,3.1379257e-09,2.1916146,0.039391432,0.039391432,-0.0002669835,0.13697775
72,0.0089916745,0.008991669,5.9551146e-09,2.2033417,0.04791713,0.04791713,-0.0002627159,0.13705462
73,0.008991643,0.008991609,3.3836642e-08,2.1455917,0.04659356,0.04659356,-0.00026381094,0.13707094
74,0.008991635,0.00899153,1.0506754e-07,2.104354,0.031148577,0.031148577,-0.0002720797,0.13697025
75,0.0089917425,0.008991485,2.5707251e-07,2.0918183,0.010284319,0.010284319,-0.00028324712,0.13683946
76,0.0089919595,0.008991462,4.9758194e-07,2.1482549,-0.017920861,-0.017920861,-0.00029813524,0.13664737
77,0.008992106,0.008991384,7.215115e-07,2.2507737,-0.04872801,-0.04872801,-0.000314296,0.13643575
78,0.008992215,0.0089913085,9.062788e-07,2.34152,-0.07022286,-0.07022286,-0.000325767,0.13630512
79,0.0089922,0.008991218,9.816341e-07,2.3865678,-0.08503373,-0.08503373,-0.00033369494,0.13621575
80,0.008992142,0.008991148,9.937553e-07,2.3914907,-0.08912136,-0.08912136,-0.00033616181,0.13620265
81,0.008992007,0.0089910915,9.151309e-07,2.359848,-0.08708206,-0.08708206,-0.0003352714,0.13622822
82,0.008991881,0.008991072,8.0886775e-07,2.320837,-0.07715955,-0.07715955,-0.00033020112,0.13631408
83,0.008991802,0.0089911325,6.694214e-07,2.2904825,-0.064044766,-0.064044766,-0.0003233603,0.136426
84,0.008991803,0.008991237,5.663758e-07,2.2877343,-0.04696747,-0.04696747,-0.00031458106,0.13657768
85,0.008991883,0.008991399,4.845089e-07,2.306305,-0.032761086,-0.032761086,-0.0003072571,0.13671531
86,0.008991981,0.008991507,4.7442316e-07,2.3292682,-0.020764645,-0.020764645,-0.00030112936,0.13684432
87,0.008992123,0.00899163,4.93957e-07,2.3559892,-0.017149588,-0.017149588,-0.00029927643,0.1369
88,0.008992295,0.008991715,5.803612e-07,2.3854563,-0.017430367,-0.017430367,-0.00029951934,0.1369265
89,0.008992164,0.008991324,8.397326e-07,2.4092972,-0.025229363,-0.025229363,-0.0003037081,0.13688846
90,0.008992093,0.008990933,1.1598569e-06,2.4786034,-0.049690954,-0.049690954,-0.00031602447,0.13666351
91,0.008992148,0.008990647,1.4999913e-06,2.5721567,-0.07564973,-0.07564973,-0.0003290952,0.13642943
92,0.008992239,0.008990431,1.8078258e-06,2.6573057,-0.09811878,-0.09811878,-0.00034039066,0.13623261
93,0.008992335,0.008990288,2.0466082e-06,2.7086504,-0.11620592,-0.11620592,-0.0003493739,0.13607104
94,0.00899238,0.008990257,2.1237777e-06,2.688239,-0.12907174,-0.12907174,-0.0003553704,0.13594778
95,0.008992355,0.0089903325,2.0230882e-06,2.5841157,-0.13222885,-0.13222885,-0.0003561016,0.13589764
96,0.008992254,0.008990478,1.7759013e-06,2.4095411,-0.12532617,-0.12532617,-0.00035137907,0.13591494
97,0.008991954,0.008990561,1.3933247e-06,2.1894765,-0.108725995,-0.108725995,-0.00034156078,0.13599244
98,0.008991641,0.008990627,1.0140527e-06,2.0006027,-0.081617005,-0.081617005,-0.0003263958,0.13613623
99,0.008991155,0.008990505,6.501887e-07,1.9010093,-0.05106011,-0.05106011,-0.00030951257,0.13629836
100,0.008990651,0.008990273,3.7850086e-07,1.9320804,-0.015288005,-0.015288005,-0.0002901945,0.1365067
101,0.008990294,0.0089900615,2.3245728e-07,2.02201,0.019036287,0.019036287,-0.00027177093,0.13672507
102,0.008990009,0.008989837,1.7247024e-07,2.1054678,0.043376148,0.043376148,-0.000258652,0.13689071
103,0.00898977,0.008989601,1.6874353e-07,2.1573458,0.0567922,0.0567922,-0.0002514409,0.1370041
104,0.008989616,0.0089894,2.156036e-07,2.1686575,0.06039089,0.06039089,-0.00024956506,0.1370744
105,0.008989612,0.008989264,3.4757306e-07,2.1376715,0.0540277,0.0540277,-0.00025318487,0.13709362
106,0.0089897625,0.008989188,5.7452405e-07,2.1244264,0.034963474,0.034963474,-0.00026353347,0.13702379
107,0.008990063,0.008989206,8.580195e-07,2.1904933,0.008456733,0.008456733,-0.00027795817,0.13689336
108,0.008990501,0.008989195,1.3052509e-06,2.3094518,-0.017048026,-0.017048026,-0.00029206864,0.13678598
109,0.008990968,0.008989165,1.8028004e-06,2.4865892,-0.051334042,-0.051334042,-0.00031050725,0.13657944
110,0.008991368,0.008989072,2.2955105e-06,2.680245,-0.08414417,-0.08414417,-0.0003280751,0.13636777
111,0.0089916205,0.008989045,2.575488e-06,2.806766,-0.11271253,-0.11271253,-0.00034316856,0.13617224
112,0.008991714,0.008989059,2.6541343e-06,2.8402271,-0.12743331,-0.12743331,-0.00035102738,0.1360819
113,0.008991634,0.008989092,2.5414997e-06,2.788042,-0.12993266,-0.12993266,-0.00035234587,0.13607809
114,0.008991388,0.008989086,2.3012146e-06,2.6801038,-0.12270389,-0.12270389,-0.00034851022,0.13613807
115,0.008991058,0.008988977,2.0805576e-06,2.5523837,-0.108698905,-0.108698905,-0.00034095076,0.13623965
116,0.008990706,0.008988827,1.8796511e-06,2.4193769,-0.095116474,-0.095116474,-0.0003334677,0.13631263
117,0.008990353,0.0089887865,1.5669426e-06,2.2865639,-0.081695594,-0.081695594,-0.00032597844,0.13636829
118,0.008990057,0.008988792,1.2649471e-06,2.1965528,-0.05928534,-0.05928534,-0.00031386988,0.13651617
119,0.008989866,0.008988817,1.0483936e-06,2.1518893,-0.035597987,-0.035597987,-0.00030119895,0.13668533
120,0.008989742,0.008988756,9.85935e-07,2.1177075,-0.016321702,-0.016321702,-0.00029096648,0.136823
121,0.008989709,0.008988657,1.0522267e-06,2.075536,-0.00965629,-0.00965629,-0.00028737675,0.13684493
122,0.008989781,0.008988585,1.1957898e-06,2.044694,-0.0139306765,-0.0139306765,-0.00028955433,0.13676739
123,0.008989901,0.008988557,1.34432e-06,2.0394433,-0.02423837,-0.02423837,-0.0002949115,0.13664941
124,0.008990051,0.008988555,1.4968905e-06,2.049398,-0.034252066,-0.034252066,-0.00030023858,0.13655256
125,0.008990323,0.0089886,1.7226021e-06,2.072128,-0.043697968,-0.043697968,-0.0003053334,0.13646926
126,0.008990425,0.008988634,1.7909355e-06,2.0775042,-0.057897963,-0.057897963,-0.00031283396,0.13634118
127,0.008990408,0.008988642,1.7656299e-06,2.0638578,-0.0601579,-0.0601579,-0.00031425926,0.13632128
128,0.008990412,0.008988683,1.7283862e-06,2.0491407,-0.055524684,-0.055524684,-0.0003121272,0.1363584
129,0.008990313,0.008988692,1.6207534e-06,2.0324106,-0.05095169,-0.05095169,-0.00031008286,0.13639304
130,0.008990288,0.008988725,1.562972e-06,2.0232468,-0.042467624,-0.042467624,-0.00030595352,0.13646571
131,0.008990281,0.008988767,1.513866e-06,2.0224972,-0.037319753,-0.037319753,-0.00030357586,0.13650735
132,0.008990343,0.008988815,1.5278137e-06,2.0278835,-0.03212244,-0.03212244,-0.00030115177,0.13655609
133,0.00899044,0.008988821,1.6183072e-06,2.0386207,-0.031346053,-0.031346053,-0.0003010914,0.13656598
134,0.008990568,0.008988741,1.8272923e-06,2.0587275,-0.035451192,-0.035451192,-0.0003034865,0.1365331
135,0.008990696,0.008988691,2.005366e-06,2.0850327,-0.048010707,-0.048010707,-0.00030997934,0.13642183
136,0.0089906985,0.008988651,2.0474504e-06,2.0933797,-0.057984874,-0.057984874,-0.000315158,0.13633645
137,0.008990647,0.008988613,2.0339228e-06,2.0907712,-0.058436517,-0.058436517,-0.0003154748,0.13633771
138,0.0089905895,0.008988613,1.9762258e-06,2.083966,-0.055810165,-0.055810165,-0.00031410105,0.13636492
139,0.008990547,0.008988652,1.8943687e-06,2.0777102,-0.05102958,-0.05102958,-0.00031173808,0.13641155
140,0.008990584,0.008988728,1.8563828e-06,2.07794,-0.04340889,-0.04340889,-0.00030780584,0.13648944
141,0.008990669,0.008988802,1.8668026e-06,2.086523,-0.03829207,-0.03829207,-0.0003051756,0.13654537
142,0.008990799,0.008988885,1.913408e-06,2.1030095,-0.036012158,-0.036012158,-0.00030404422,0.13657843
143,0.008990925,0.008988895,2.0294306e-06,2.1210165,-0.03639034,-0.03639034,-0.00030434394,0.13659173
144,0.0089911055,0.0089889495,2.1557105e-06,2.1465387,-0.04170186,-0.04170186,-0.0003073004,0.13655153
145,0.008991189,0.00898881,2.379896e-06,2.178141,-0.047107875,-0.047107875,-0.00031037588,0.13651562
146,0.008991335,0.008988904,2.4310284e-06,2.1943107,-0.059232697,-0.059232697,-0.00031669822,0.13640553
147,0.0089914445,0.008988945,2.499473e-06,2.204932,-0.059299123,-0.059299123,-0.00031684552,0.13642198
148,0.008991581,0.008989085,2.4960466e-06,2.2065995,-0.059227157,-0.059227157,-0.0003167428,0.13643365
149,0.008991671,0.008989167,2.5038569e-06,2.206005,-0.055263255,-0.055263255,-0.00031468488,0.13648261
150,0.008991929,0.0089894645,2.4644125e-06,2.211741,-0.051832397,-0.051832397,-0.0003128965,0.13652001
151,0.008992062,0.008989611,2.4514586e-06,2.2191613,-0.04468472,-0.04468472,-0.00030935506,0.13660648
152,0.008992185,0.008989665,2.5205077e-06,2.2344189,-0.040947933,-0.040947933,-0.00030747917,0.1366578
153,0.008992199,0.0089895,2.699162e-06,2.2547426,-0.042557914,-0.042557914,-0.00030857755,0.13665345
154,0.008992075,0.008989138,2.9370124e-06,2.2816553,-0.05032046,-0.05032046,-0.00031278096,0.13658063
155,0.008991914,0.008988731,3.1832428e-06,2.3093057,-0.061668117,-0.061668117,-0.0003185946,0.13646592
156,0.008991605,0.0089880545,3.5505032e-06,2.355403,-0.07336483,-0.07336483,-0.00032453836,0.13634086
157,0.008991419,0.008987716,3.7025384e-06,2.3610768,-0.092524655,-0.092524655,-0.00033379084,0.1361323
158,0.00899128,0.008987623,3.6567756e-06,2.3076723,-0.101234935,-0.101234935,-0.00033756107,0.13602476
159,0.008991069,0.008987659,3.4103593e-06,2.190702,-0.1006063,-0.1006063,-0.00033640393,0.13599077
160,0.00899082,0.0089878235,2.9962994e-06,2.0270154,-0.09107855,-0.09107855,-0.00033043124,0.13601485
161,0.008990281,0.008987845,2.4360727e-06,1.8541038,-0.07348613,-0.07348613,-0.00032017415,0.13608569
162,0.008989711,0.00898781,1.9006394e-06,1.7601112,-0.04504722,-0.04504722,-0.000304407,0.13623108
163,0.00898934,0.008987831,1.5091761e-06,1.757199,-0.013525986,-0.013525986,-0.00028744392,0.13640293
164,0.008988937,0.008987694,1.243395e-06,1.8168095,0.0128173735,0.0128173735,-0.00027333392,0.13654503
165,0.008988442,0.008987355,1.0872416e-06,1.9065622,0.033654056,0.033654056,-0.0002623904,0.13667437
166,0.008988284,0.008987167,1.1165617e-06,1.9388607,0.048518855,0.048518855,-0.00025492918,0.13680433
167,0.008988274,0.008987037,1.2370392e-06,1.970068,0.04863721,0.04863721,-0.00025543588,0.13685106
168,0.008988663,0.0089871315,1.531352e-06,1.9628088,0.042910792,0.042910792,-0.00025945724,0.13689563
169,0.008989315,0.0089872675,2.0468108e-06,1.9681085,0.024287788,0.024287788,-0.00027040503,0.1368445
170,0.008990336,0.008987722,2.614603e-06,2.0668726,-0.005910814,-0.005910814,-0.00028722076,0.1366805
171,0.008991704,0.008988476,3.2281312e-06,2.2242088,-0.033879988,-0.033879988,-0.00030326872,0.13654284
172,0.00899285,0.008988936,3.9137467e-06,2.4089465,-0.06022034,-0.06022034,-0.00031857117,0.13641046
173,0.008993827,0.00898928,4.5470065e-06,2.589996,-0.08816553,-0.08816553,-0.00033412338,0.13622667
174,0.008993906,0.008988747,5.1583224e-06,2.7476466,-0.11209141,-0.11209141,-0.000347346,0.13605562
175,0.008993458,0.008988011,5.447202e-06,2.799792,-0.13516442,-0.13516442,-0.0003590478,0.13585179
176,0.008992874,0.008987881,4.9926402e-06,2.6328492,-0.14556155,-0.14556155,-0.00036339532,0.1357426
177,0.008991947,0.008987639,4.3080126e-06,2.405694,-0.12719372,-0.12719372,-0.0003531395,0.1358718
178,0.0089906715,0.00898697,3.7010188e-06,2.1958692,-0.10002206,-0.10002206,-0.00033806454,0.1360584
179,0.008989448,0.008986289,3.1594e-06,2.018496,-0.075262524,-0.075262524,-0.00032335386,0.1361943
180,0.008988465,0.008985737,2.7280655e-06,1.8832322,-0.052299194,-0.052299194,-0.00030930343,0.13629878
181,0.008987938,0.008985526,2.4118638e-06,1.7870582,-0.033554472,-0.033554472,-0.00029725223,0.13635723
182,0.008987739,0.00898557,2.1687258e-06,1.7265749,-0.018977175,-0.018977175,-0.00028744122,0.13638137
183,0.008987706,0.008985705,2.0013904e-06,1.6980913,-0.007290167,-0.007290167,-0.00027935015,0.13639441
184,0.008987793,0.008985891,1.9019442e-06,1.6849165,0.0019242127,0.0019242127,-0.00027296552,0.13640553
185,0.008987421,0.008985624,1.7977121e-06,1.7009519,0.0077572353,0.0077572353,-0.00026874983,0.1364061
186,0.008986969,0.008985196,1.7727453e-06,1.7198651,0.015731381,0.015731381,-0.00026395317,0.13644671
187,0.008986436,0.008984622,1.8141425e-06,1.7428093,0.019329805,0.019329805,-0.0002616591,0.13647568
188,0.008985817,0.008983904,1.913449e-06,1.7688993,0.019624086,0.019624086,-0.00026144716,0.1365029
189,0.008985798,0.008983562,2.2365177e-06,1.7664908,0.017037762,0.017037762,-0.00026273492,0.13652718
190,0.008985221,0.008982788,2.4332478e-06,1.8213881,0.0005763235,0.0005763235,-0.00027120704,0.13644455
191,0.008985057,0.008982421,2.6360672e-06,1.8891824,-0.0044661677,-0.0044661677,-0.0002742795,0.13648394
192,0.008985509,0.0089826295,2.879936e-06,1.9550985,-0.008294494,-0.008294494,-0.00027687786,0.13654578
193,0.008986406,0.008983096,3.3095864e-06,2.0214915,-0.014192668,-0.014192668,-0.00028070083,0.13659169
194,0.008987728,0.008984083,3.6445472e-06,2.1043775,-0.029155279,-0.029155279,-0.00028926347,0.13654104
195,0.008988803,0.008984637,4.165563e-06,2.1928976,-0.037966818,-0.037966818,-0.00029471293,0.13656074
196,0.008990041,0.008985459,4.5825363e-06,2.283379,-0.056619268,-0.056619268,-0.0003051561,0.13644178
197,0.008990092,0.00898484,5.252614e-06,2.4227538,-0.06964859,-0.06964859,-0.00031294412,0.13637201
198,0.008989789,0.008983982,5.806584e-06,2.5548499,-0.095885515,-0.095885515,-0.0003267846,0.13612877
199,0.008989154,0.008983093,6.0612224e-06,2.6191933,-0.11843018,-0.11843018,-0.00033833418,0.13590947
200,0.008988916,0.008982903,6.0127836e-06,2.6070874,-0.13110995,-0.13110995,-0.00034408408,0.13577801
201,0.008989514,0.0089839855,5.528484e-06,2.468201,-0.13547331,-0.13547331,-0.0003449818,0.13571838
202,0.008989893,0.0089854505,4.4424714e-06,2.141901,-0.12473942,-0.12473942,-0.00033744407,0.13577065
203,0.0089894375,0.008986314,3.1234417e-06,1.8454971,-0.086575,-0.086575,-0.00031587319,0.13594902
204,0.008988766,0.008986748,2.0180048e-06,1.8421469,-0.030085834,-0.030085834,-0.000285163,0.13618326
205,0.008988229,0.008986936,1.2923954e-06,2.0719259,0.028459812,0.028459812,-0.00025342873,0.1364096
206,0.008986998,0.008986125,8.7315146e-07,2.3528018,0.076431505,0.076431505,-0.00022748986,0.13658558
207,0.008984679,0.008984003,6.7569044e-07,2.5676532,0.112846784,0.112846784,-0.00020820703,0.1367444
208,0.008982489,0.008981802,6.8721636e-07,2.6213741,0.13587289,0.13587289,-0.0001969642,0.13692549
209,0.008981586,0.008980717,8.7013257e-07,2.560975,0.13943079,0.13943079,-0.00019671618,0.13710338
210,0.008983219,0.008981912,1.307073e-06,2.4092495,0.1274654,0.1274654,-0.00020572265,0.13730232
211,0.008987042,0.008984785,2.2572792e-06,2.202276,0.09759257,0.09759257,-0.00022440447,0.13743618
212,0.008992469,0.008988706,3.7624036e-06,2.277137,0.040260542,0.040260542,-0.00025711855,0.13726154
213,0.008999135,0.008993626,5.5092655e-06,2.7027798,-0.032147482,-0.032147482,-0.0002977853,0.13683702
214,0.009001879,0.008993977,7.901866e-06,3.351157,-0.10092427,-0.10092427,-0.00033634022,0.13635649
215,0.009001565,0.008991556,1.0009016e-05,3.945982,-0.17900613,-0.17900613,-0.00037837875,0.13559748
216,0.008998029,0.008986641,1.138822e-05,4.3136697,-0.24011646,-0.24011646,-0.00041036398,0.13497338
217,0.008992779,0.0089814,1.1379019e-05,4.277154,-0.27868482,-0.27868482,-0.0004297054,0.13457918
218,0.00898744,0.008977461,9.979291e-06,3.821062,-0.28196543,-0.28196543,-0.00042973558,0.13455594
219,0.008983486,0.008976131,7.3558745e-06,2.9605823,-0.24934202,-0.24934202,-0.00041009433,0.13484977
220,0.008980302,0.008975994,4.307997e-06,1.9709771,-0.1782402,-0.1782402,-0.0003701517,0.13535689
221,0.00897825,0.008976255,1.9961342e-06,1.7143426,-0.074672,-0.074672,-0.00031327,0.13595252
222,0.008976749,0.008976118,6.309996e-07,2.4458132,0.034402963,0.034402963,-0.00025373374,0.13648422
223,0.008976008,0.008975854,1.5333211e-07,3.1683495,0.13718861,0.13718861,-0.0001983637,0.13697095
224,0.008975574,0.008975503,7.032099e-08,3.4213266,0.20501314,0.20501314,-0.00016201087,0.13729118
225,0.008975244,0.008975068,1.756626e-07,3.138947,0.22723371,0.22723371,-0.00015014494,0.13739423
226,0.008975328,0.008974659,6.6893995e-07,2.4359455,0.20303625,0.20303625,-0.00016334963,0.13728923
227,0.008975771,0.008973978,1.7930599e-06,1.746658,0.13843387,0.13843387,-0.00019805078,0.13696498
228,0.008975736,0.008972506,3.2298315e-06,1.642619,0.053687327,0.053687327,-0.00024365092,0.1365532
229,0.008976402,0.008971598,4.803745e-06,1.9594615,-0.017428493,-0.017428493,-0.00028294802,0.13623644
230,0.008977552,0.0089716045,5.9477748e-06,2.2923095,-0.07843518,-0.07843518,-0.00031673987,0.13591444
231,0.008979636,0.008973529,6.1072033e-06,2.35965,-0.11499968,-0.11499968,-0.00033767306,0.13570096
232,0.008981907,0.008975985,5.921112e-06,2.318683,-0.11532147,-0.11532147,-0.00033962747,0.13573779
233,0.0089831045,0.008977391,5.7135826e-06,2.2529085,-0.10433687,-0.10433687,-0.00033477938,0.13587677
234,0.008982365,0.008976751,5.613739e-06,2.1887004,-0.09366774,-0.09366774,-0.0003294982,0.13599235
235,0.008979725,0.008974103,5.6218623e-06,2.1343398,-0.08841663,-0.08841663,-0.00032662015,0.13601168
236,0.008976046,0.00897012,5.925863e-06,2.140196,-0.08868044,-0.08868044,-0.000325811,0.1359497
237,0.008974237,0.008968547,5.6906674e-06,2.0369966,-0.10072273,-0.10072273,-0.00033024998,0.13577758
238,0.008973382,0.008968504,4.8781517e-06,1.7916743,-0.0958537,-0.0958537,-0.00032584227,0.13578667
239,0.008972521,0.008968964,3.5563037e-06,1.5356148,-0.06821098,-0.06821098,-0.00030961167,0.13593942
240,0.0089709,0.00896858,2.3211837e-06,1.6048981,-0.01727487,-0.01727487,-0.0002817546,0.13619155
241,0.008969122,0.008967719,1.4028037e-06,1.9979674,0.042671658,0.042671658,-0.00024957702,0.13647178
242,0.008967609,0.008966755,8.538217e-07,2.4431198,0.1000843,0.1000843,-0.00021946951,0.13677117
243,0.008967642,0.008966955,6.861359e-07,2.6790485,0.14540295,0.14540295,-0.0001965272,0.13710575
244,0.008970417,0.008969618,7.993672e-07,2.6679516,0.16590971,0.16590971,-0.0001872186,0.13740693
245,0.008975778,0.008974372,1.4056643e-06,2.2984858,0.16135018,0.16135018,-0.00019196297,0.13768677
246,0.00897753,0.0089741545,3.3752542e-06,1.6686451,0.118706144,0.118706144,-0.00021694688,0.13764344
247,0.008977851,0.008971024,6.8263316e-06,2.231981,0.011776697,0.011776697,-0.00027427098,0.1367294
248,0.008978788,0.008968233,1.05548925e-05,3.3273642,-0.11716792,-0.11716792,-0.00034209606,0.13560407
249,0.008979759,0.008967684,1.2075102e-05,3.728181,-0.22212288,-0.22212288,-0.00039676463,0.13482396
250,0.008978067,0.00896591,1.2156456e-05,3.6791961,-0.2563649,-0.2563649,-0.00041454463,0.13459332
251,0.008975284,0.008965923,9.361035e-06,2.7779708,-0.25363955,-0.25363955,-0.00041107248,0.13472906
252,0.008971852,0.008966051,5.801109e-06,1.7005109,-0.17740525,-0.17740525,-0.0003693872,0.1352185
253,0.008969572,0.008966505,3.068239e-06,1.6191428,-0.064152144,-0.064152144,-0.00030801012,0.13589467
254,0.008968147,0.008966731,1.416985e-06,2.4593844,0.049944505,0.049944505,-0.0002459677,0.13654484
255,0.008967594,0.008966904,6.899738e-07,3.153497,0.1477261,0.1477261,-0.00019308954,0.13708933
256,0.008967576,0.008967069,5.0694376e-07,3.352307,0.20957713,0.20957713,-0.00015997174,0.13747205
257,0.008968072,0.008967282,7.8941304e-07,2.9575155,0.22649395,0.22649395,-0.00015152947,0.13767102
258,0.008968474,0.008966386,2.0878501e-06,2.0034945,0.19300348,0.19300348,-0.0001701675,0.13755187
259,0.008970267,0.008966233,4.034527e-06,1.4719685,0.10246572,0.10246572,-0.00021809064,0.13694642
260,0.0089726215,0.008966043,6.5790923e-06,1.8360337,0.0076460913,0.0076460913,-0.0002692037,0.1363606
261,0.008974501,0.008966363,8.137795e-06,2.2943978,-0.08305295,-0.08305295,-0.0003177122,0.13579695
262,0.008975085,0.008966707,8.378164e-06,2.395339,-0.13268559,-0.13268559,-0.0003449565,0.13547319
263,0.008974917,0.008967946,6.9713387e-06,2.0374699,-0.14229932,-0.14229932,-0.00035072537,0.13539869
264,0.008975869,0.008970888,4.980811e-06,1.6017891,-0.10553463,-0.10553463,-0.00033226493,0.13562986
265,0.008977937,0.008974717,3.219984e-06,1.555977,-0.043146484,-0.043146484,-0.00030034553,0.13609293
266,0.008978706,0.008976324,2.381149e-06,1.7677134,0.024921047,0.024921047,-0.00026532277,0.13667573
267,0.008976908,0.008974479,2.4296462e-06,1.7678281,0.067023456,0.067023456,-0.0002436628,0.1370348
268,0.008972778,0.008969314,3.463177e-06,1.5287415,0.06950341,0.06950341,-0.0002422412,0.13698137
269,0.008972096,0.008967525,4.5713787e-06,1.4865401,0.029545506,0.029545506,-0.00026185767,0.13654867
270,0.008971809,0.008966845,4.9643127e-06,1.5161189,-0.00890433,-0.00890433,-0.00028112106,0.13627063
271,0.008971342,0.00896634,5.0018007e-06,1.5274533,-0.023094052,-0.023094052,-0.00028845828,0.13620175
272,0.00897116,0.0089666145,4.545942e-06,1.5108616,-0.02436741,-0.02436741,-0.00028872004,0.13621463
273,0.008969716,0.008966294,3.421541e-06,1.574905,-0.0062117544,-0.0062117544,-0.0002789576,0.13631703
274,0.008969451,0.008967087,2.3650116e-06,1.8583682,0.037321165,0.037321165,-0.00025691648,0.13653387
275,0.008970114,0.008968052,2.0616967e-06,2.0019188,0.08412631,0.08412631,-0.00023347593,0.13683249
276,0.008971985,0.008970211,1.774174e-06,2.107548,0.100869805,0.100869805,-0.00022530988,0.13696949
277,0.008973845,0.008971672,2.173633e-06,1.8761644,0.11349879,0.11349879,-0.00022075856,0.1372009
278,0.008973943,0.008970504,3.4393008e-06,1.5004784,0.08778807,0.08778807,-0.00023567124,0.13710056
279,0.008970644,0.008964214,6.430988e-06,1.7235233,0.027423225,0.027423225,-0.00026806854,0.13664103
280,0.008970742,0.0089613255,9.417036e-06,2.4322221,-0.072080314,-0.072080314,-0.0003189667,0.13589458
281,0.008971921,0.008961682,1.0238511e-05,2.5778036,-0.1458337,-0.1458337,-0.00035608525,0.13560769
282,0.008969177,0.008961298,7.87897e-06,1.9282035,-0.15593529,-0.15593529,-0.0003602794,0.13571675
283,0.008965365,0.008960916,4.449132e-06,1.5321003,-0.08777796,-0.08777796,-0.00032447575,0.13597944
284,0.00896387,0.008961782,2.0884208e-06,2.2597752,0.023440499,0.023440499,-0.0002665703,0.13647303
285,0.008966147,0.008965263,8.8354165e-07,3.0867376,0.12927447,0.12927447,-0.00021156881,0.13713183
286,0.008970015,0.00896939,6.246769e-07,3.2932856,0.20504655,0.20504655,-0.00017293816,0.13782474
287,0.00896978,0.008968376,1.4040836e-06,2.543209,0.22233503,0.22233503,-0.00016537424,0.1381558
288,0.008970782,0.008967667,3.115099e-06,1.6398917,0.15715973,0.15715973,-0.00020076694,0.13760929
289,0.008971002,0.008964865,6.1377878e-06,1.6303374,0.05857517,0.05857517,-0.00025393663,0.13682207
290,0.008971669,0.008962698,8.970467e-06,2.3910174,-0.05769366,-0.05769366,-0.00031579536,0.13590951
291,0.008971449,0.008960989,1.04599785e-05,2.8399236,-0.14394486,-0.14394486,-0.00036157435,0.13529857
292,0.0089697335,0.008960323,9.409721e-06,2.567116,-0.18462238,-0.18462238,-0.00038274264,0.13504791
293,0.00896798,0.008961521,6.4590386e-06,1.7846538,-0.16126882,-0.16126882,-0.00037006065,0.13520369
294,0.008967664,0.0089641,3.5640637e-06,1.3816172,-0.08436716,-0.08436716,-0.00032966182,0.13569936
295,0.008968171,0.008966314,1.8567787e-06,1.8128872,0.012157429,0.012157429,-0.00027924916,0.13641174
296,0.008967861,0.008966533,1.3279827e-06,2.1266632,0.08982197,0.08982197,-0.0002383865,0.13703915
297,0.00896619,0.008964451,1.7391285e-06,1.9249616,0.12328886,0.12328886,-0.00022019126,0.13728547
298,0.008965701,0.008962871,2.8301713e-06,1.5206641,0.103720166,0.103720166,-0.00022894016,0.13704216
299,0.008966949,0.008962935,4.0144237e-06,1.3580668,0.053228717,0.053228717,-0.00025369908,0.13663131
300,0.008968488,0.008963523,4.964512e-06,1.4126476,0.006320618,0.006320618,-0.00027722225,0.1363476
301,0.008968346,0.008963206,5.140215e-06,1.4363627,-0.026633311,-0.026633311,-0.00029367185,0.13618986
302,0.008967117,0.008962646,4.4716653e-06,1.3548228,-0.033860467,-0.033860467,-0.00029718096,0.13615322
303,0.008965891,0.008962272,3.6186636e-06,1.332164,-0.014552815,-0.014552815,-0.0002876459,0.13623185
304,0.008964925,0.008962224,2.7009248e-06,1.4444206,0.014192458,0.014192458,-0.0002730234,0.13637404
305,0.008964929,0.008962895,2.034029e-06,1.6195673,0.048485592,0.048485592,-0.0002559072,0.13657697
306,0.0089653265,0.00896351,1.81612e-06,1.654552,0.07550577,0.07550577,-0.0002425893,0.136775
307,0.00896549,0.008963553,1.9375898e-06,1.5389435,0.081063785,0.081063785,-0.00024039399,0.13683966
308,0.008965356,0.00896277,2.585913e-06,1.3180952,0.06793084,0.06793084,-0.00024801568,0.13677141
309,0.008965496,0.008961864,3.6319275e-06,1.2724092,0.032071937,0.032071937,-0.000267196,0.13650881
310,0.008965364,0.008960516,4.847182e-06,1.4936602,-0.013857392,-0.013857392,-0.00029116438,0.1361782
311,0.008965842,0.008960828,5.0145727e-06,1.557327,-0.05703557,-0.05703557,-0.00031317674,0.13591118
312,0.008966169,0.008962158,4.011021e-06,1.3597804,-0.064620465,-0.064620465,-0.00031680038,0.13587333
313,0.008966448,0.008963455,2.9927023e-06,1.283024,-0.03413164,-0.03413164,-0.00030112208,0.13605049
314,0.008966041,0.008963688,2.3528476e-06,1.3820307,0.0064453576,0.0064453576,-0.00027983604,0.13632728
315,0.008965923,0.00896396,1.962769e-06,1.5182987,0.037817102,0.037817102,-0.00026289426,0.13654968
316,0.008965438,0.008963398,2.0406862e-06,1.5481628,0.059419066,0.059419066,-0.0002512606,0.13669965
317,0.008965478,0.008963094,2.3839436e-06,1.4962537,0.06042227,0.06042227,-0.00025019102,0.13668653
318,0.008965503,0.008962698,2.805021e-06,1.4438298,0.047232658,0.047232658,-0.0002564956,0.13658422
319,0.00896598,0.008963262,2.7186595e-06,1.4224738,0.029536163,0.029536163,-0.00026547705,0.1364726
320,0.008966748,0.008964318,2.4297158e-06,1.4168878,0.028196562,0.028196562,-0.00026657424,0.13646702
321,0.008968163,0.008966017,2.1464002e-06,1.4101808,0.033187237,0.033187237,-0.00026467582,0.13650835
322,0.008970071,0.00896821,1.8609842e-06,1.3866392,0.036959495,0.036959495,-0.00026359898,0.1365519
323,0.008970628,0.008968591,2.036527e-06,1.3118489,0.037722744,0.037722744,-0.00026435297,0.136586
324,0.0089697605,0.008967315,2.4456526e-06,1.2751151,0.020505277,0.020505277,-0.0002739241,0.1364528
325,0.008969778,0.00896723,2.5480367e-06,1.2698859,-0.0041432194,-0.0041432194,-0.0002870517,0.13625048
326,0.008969767,0.00896725,2.5172321e-06,1.2624433,-0.017078916,-0.017078916,-0.00029451793,0.13614458
327,0.008969396,0.008966987,2.4092149e-06,1.2410185,-0.021420103,-0.021420103,-0.0002972961,0.13610557
328,0.008968113,0.008965526,2.5868956e-06,1.2636397,-0.019048657,-0.019048657,-0.00029638683,0.13611935
329,0.008966459,0.008963255,3.2041605e-06,1.3623323,-0.023836419,-0.023836419,-0.00029839127,0.13608357
330,0.008965673,0.008962367,3.3065917e-06,1.3786075,-0.035074785,-0.035074785,-0.00030223164,0.13604209
331,0.008965638,0.008962707,2.9311418e-06,1.39067,-0.025118172,-0.025118172,-0.00029523237,0.1361453
332,0.00896547,0.008963134,2.335793e-06,1.5382117,0.0033335069,0.0033335069,-0.00027858542,0.13632672
333,0.008965023,0.008963408,1.6151714e-06,1.8459481,0.04218035,0.04218035,-0.0002566929,0.13653097
334,0.0089634145,0.008962579,8.3518484e-07,2.2493196,0.08667003,0.08667003,-0.00023232662,0.13673323
335,0.00896216,0.008961628,5.315798e-07,2.423682,0.13392182,0.13392182,-0.0002081478,0.13696975
336,0.008961624,0.008960889,7.351887e-07,2.185129,0.15291172,0.15291172,-0.00019904926,0.13710587
337,0.008962018,0.008960869,1.1489379e-06,1.7765887,0.13110933,0.13110933,-0.0002107355,0.1369908
338,0.00896321,0.0089612845,1.9254023e-06,1.3877813,0.09118333,0.09118333,-0.00023250005,0.13677797
339,0.0089644035,0.008961719,2.6836142e-06,1.2823914,0.037430633,0.037430633,-0.00026126762,0.1364686
340,0.008965724,0.008962671,3.0530407e-06,1.3281147,-0.008325522,-0.008325522,-0.00028631865,0.1361903
341,0.008967223,0.008964391,2.831337e-06,1.2910585,-0.034387898,-0.034387898,-0.00030093378,0.13600868
342,0.008970224,0.008968107,2.1165959e-06,1.1786118,-0.03445175,-0.03445175,-0.00030224826,0.13598922
343,0.008971818,0.008970053,1.7646598e-06,1.1604817,-0.011222022,-0.011222022,-0.0002915251,0.13616548
344,0.008971988,0.0089703,1.6881787e-06,1.1632018,0.0049784807,0.0049784807,-0.00028380525,0.13631219
345,0.008969444,0.008967375,2.068485e-06,1.1653863,0.010178753,0.010178753,-0.00028152118,0.13636245
346,0.008966365,0.008963727,2.637398e-06,1.2387861,-0.0052322624,-0.0052322624,-0.00028914216,0.1362211
347,0.008964263,0.008961288,2.9742994e-06,1.3115609,-0.025359465,-0.025359465,-0.00029895382,0.13606665
348,0.008963196,0.008960415,2.7808778e-06,1.2964561,-0.03332737,-0.03332737,-0.00030232308,0.1360366
349,0.0089622205,0.008959899,2.3221714e-06,1.2983562,-0.020013424,-0.020013424,-0.00029466048,0.13614456
350,0.008961163,0.008959561,1.6027627e-06,1.421981,0.005650924,0.005650924,-0.00028054597,0.13631031
351,0.008960736,0.008959821,9.1419747e-07,1.7370349,0.045240063,0.045240063,-0.00025967046,0.13653462
352,0.008960824,0.008960201,6.2332913e-07,1.9374094,0.09011904,0.09011904,-0.00023651138,0.13681133
353,0.008960759,0.008960146,6.1316507e-07,1.8776798,0.11203228,0.11203228,-0.00022523737,0.1369646
354,0.008961061,0.008960269,7.9150624e-07,1.6269618,0.10760551,0.10760551,-0.00022790396,0.13696192
355,0.008961733,0.00896054,1.1926306e-06,1.2902149,0.08354675,0.08354675,-0.00024126841,0.13683805
356,0.00896114,0.008959021,2.1190137e-06,1.1964055,0.041768674,0.041768674,-0.00026396563,0.13656813
357,0.008960143,0.008956996,3.1469108e-06,1.5114479,-0.018933684,-0.018933684,-0.00029580848,0.13611224
358,0.008958833,0.008954845,3.9876577e-06,1.8262525,-0.071020566,-0.071020566,-0.00032280866,0.13573937
359,0.00895744,0.008953586,3.8535036e-06,1.7650545,-0.102468506,-0.102468506,-0.0003384489,0.13556412
360,0.008955917,0.008953082,2.8349864e-06,1.415162,-0.09377001,-0.09377001,-0.0003326223,0.13565536
361,0.00895449,0.008953073,1.416515e-06,1.3037028,-0.046391923,-0.046391923,-0.00030651642,0.13595437
362,0.008954041,0.008953605,4.360112e-07,1.8246096,0.027179604,0.027179604,-0.00026721795,0.13638443
363,0.008954981,0.0089549115,6.948577e-08,2.3356867,0.10255012,0.10255012,-0.00022764692,0.13687831
364,0.008956517,0.008956501,1.6059714e-08,2.4086802,0.15241323,0.15241323,-0.00020205909,0.1372774
365,0.008958653,0.008958602,5.0685404e-08,2.0171478,0.16023353,0.16023353,-0.00019903075,0.13741538
366,0.008960488,0.008960172,3.1623887e-07,1.3455701,0.12741864,0.12741864,-0.00021785204,0.13724844
367,0.008961456,0.008960368,1.0881662e-06,1.1072099,0.0607515,0.0607515,-0.00025456183,0.13674872
368,0.008962584,0.008960486,2.0971836e-06,1.6544338,-0.024186933,-0.024186933,-0.00030069062,0.13604611
369,0.0089642145,0.008961654,2.5603013e-06,2.0145423,-0.09649585,-0.09649585,-0.00033987509,0.13544619
370,0.008962965,0.00896012,2.844315e-06,2.1455746,-0.13013844,-0.13013844,-0.000358446,0.13515721
371,0.008961086,0.008958649,2.4371077e-06,1.871446,-0.14192714,-0.14192714,-0.00036422233,0.13507998
372,0.008958948,0.008957218,1.7297676e-06,1.389665,-0.11806425,-0.11806425,-0.00035083393,0.13529573
373,0.008957204,0.008956234,9.708568e-07,1.0609031,-0.07010097,-0.07010097,-0.00032420838,0.1356849
374,0.008956365,0.008955852,5.1271047e-07,1.2703121,-0.008142798,-0.008142798,-0.00028982377,0.13613077
375,0.008956547,0.008956263,2.8381467e-07,1.680395,0.047141947,0.047141947,-0.00025878372,0.13647966
376,0.008958039,0.008957819,2.1949221e-07,1.9742305,0.09051661,0.09051661,-0.00023407156,0.1367086
377,0.008960277,0.008959993,2.8364005e-07,2.0616467,0.1144101,0.1144101,-0.00021973607,0.13680916
378,0.008961693,0.008961354,3.392687e-07,2.0384972,0.11710514,0.11710514,-0.00021699262,0.13681015
379,0.008962683,0.008962187,4.9656813e-07,1.8838,0.112233125,0.112233125,-0.00021938088,0.1367958
380,0.008962817,0.008962208,6.079372e-07,1.7064834,0.093491316,0.093491316,-0.00022943255,0.13672818
381,0.008962689,0.00896217,5.1853664e-07,1.5555723,0.07439782,0.07439782,-0.00024066039,0.1366541
382,0.008963796,0.008963391,4.0547772e-07,1.3910294,0.06484188,0.06484188,-0.0002480966,0.13661176
383,0.008966828,0.008966506,3.2110088e-07,1.2371573,0.05352545,0.05352545,-0.00025681476,0.13656843
384,0.0089721065,0.008971887,2.195725e-07,1.1246139,0.03950509,0.03950509,-0.00026717182,0.13651626
385,0.008974955,0.008974582,3.7347095e-07,1.0644355,0.026653979,0.026653979,-0.0002770413,0.13648236
386,0.0089776125,0.008977106,5.066255e-07,1.1856872,-0.009987668,-0.009987668,-0.0002978276,0.13620257
387,0.008976966,0.008976143,8.2299397e-07,1.4326317,-0.04176298,-0.04176298,-0.00031607592,0.13594237
388,0.008974451,0.008973365,1.0861775e-06,1.5917159,-0.07384375,-0.07384375,-0.00033324026,0.13565665
389,0.008971408,0.008970343,1.0654901e-06,1.5094901,-0.0904842,-0.0904842,-0.0003415016,0.13551427
390,0.008966791,0.00896571,1.0816784e-06,1.3806996,-0.08219128,-0.08219128,-0.00033639636,0.13558738
391,0.008962715,0.008961751,9.63544e-07,1.2122984,-0.06614555,-0.06614555,-0.0003260781,0.13572855
392,0.0089599565,0.008959217,7.398916e-07,1.1797487,-0.03641863,-0.03641863,-0.0003080624,0.13595992
393,0.008958222,0.00895771,5.1212913e-07,1.3988346,0.0035993315,0.0035993315,-0.0002845946,0.13622953
394,0.008956807,0.008956581,2.2529301e-07,1.7754207,0.046350602,0.046350602,-0.0002595559,0.13647513
395,0.008955726,0.0089556025,1.2367258e-07,2.0493577,0.09264091,0.09264091,-0.00023352425,0.13670915
396,0.00895501,0.008954865,1.4515558e-07,2.117436,0.11892491,0.11892491,-0.00021811383,0.13682705
397,0.0089544095,0.008954192,2.180808e-07,2.0142667,0.123010375,0.123010375,-0.00021469331,0.13683492
398,0.008952831,0.008952587,2.4426382e-07,1.8448294,0.11166317,0.11166317,-0.00022005015,0.13678674
399,0.008951774,0.008951494,2.7991842e-07,1.6133747,0.098359205,0.098359205,-0.0002277179,0.13674074
400,0.008956221,0.008956189,3.127881e-08,1.6950097,0.07949754,0.07949754,-0.00023888667,-0.0033361132
401,0.0089838,0.008983541,2.5869565e-07,2.280015,0.09922078,0.09922078,-0.00023236797,-0.0032523505
402,0.009065516,0.009063416,2.0996767e-06,3.2981806,0.15052566,0.15052566,-0.0002120694,-0.002595282
403,0.009240965,0.009235116,5.8496803e-06,4.2902727,0.21817619,0.21817619,-0.00018690624,-0.0005679657
404,0.009513215,0.009505429,7.785827e-06,4.393075,0.2668343,0.2668343,-0.00017640652,0.0032914353
405,0.009756629,0.009754315,2.314208e-06,3.8715374,0.21657567,0.21657567,-0.00022198123,0.0069482583
406,0.009822799,0.009820424,2.3750365e-06,7.780716,-0.048588593,-0.048588593,-0.00037951517,0.003937356
407,0.009750809,0.009725701,2.5107094e-05,13.387647,-0.5177329,-0.5177329,-0.0006359167,-0.007463675
408,0.009652291,0.009600604,5.1687588e-05,16.150496,-0.98207545,-0.98207545,-0.00087904447,-0.017792754
409,0.009593257,0.009543346,4.9910304e-05,14.107181,-1.2012935,-1.2012935,-0.0009845388,-0.019341683
410,0.009608814,0.009587559,2.1254626e-05,7.8070397,-1.0420233,-1.0420233,-0.0008858962,-0.013427099
411,0.00972975,0.009729266,4.839801e-07,5.2553334,-0.52174616,-0.52174616,-0.00059653516,-0.0053385077
412,0.009969108,0.009959217,9.890357e-06,12.664614,0.20313063,0.20313063,-0.00020317402,0.002335298
413,0.010301772,0.010274869,2.6902275e-05,16.888706,0.87259245,0.87259245,0.00015382629,0.010909861
414,0.01066366,0.010645631,1.802953e-05,14.8083,1.2063452,1.2063452,0.00032652446,0.020319276
415,0.010978863,0.0109788,6.201134e-08,7.751066,1.0372041,1.0372041,0.00023092958,0.02400546
416,0.011225235,0.011196608,2.8626977e-05,8.577272,0.39839196,0.39839196,-0.00011007632,0.0147263035
417,0.011425896,0.011330699,9.519703e-05,15.818263,-0.44722354,-0.44722354,-0.0005559627,-0.0027329903
418,0.011568426,0.011457638,0.00011078816,16.75962,-1.0707349,-1.0707349,-0.0008819369,-0.014115051
419,0.011649451,0.011590742,5.8710044e-05,11.424456,-1.1284976,-1.1284976,-0.00090853067,-0.013104243
420,0.011683704,0.011674017,9.687254e-06,7.6904345,-0.63798285,-0.63798285,-0.0006455529,-0.0026517818
421,0.011619076,0.011618685,3.9089903e-07,12.044358,0.10419289,0.10419289,-0.0002499664,0.013355132
422,0.011417398,0.011413765,3.6334043e-06,14.365628,0.7129984,0.7129984,7.450259e-05,0.026595287
423,0.011153044,0.011152468,5.761799e-07,12.29839,0.9283754,0.9283754,0.00019006932,0.029143672
424,0.010926962,0.010924027,2.934523e-06,8.333243,0.74664056,0.74664056,9.390288e-05,0.022901652
425,0.010782923,0.010765105,1.7817814e-05,6.8468466,0.33386087,0.33386087,-0.00012693371,0.013966595
426,0.010708966,0.010674881,3.4085195e-05,8.389453,-0.10698088,-0.10698088,-0.00036477752,0.005784494
427,0.010671751,0.010633104,3.8646864e-05,9.18555,-0.41934827,-0.41934827,-0.00053542125,-0.0002629283
428,0.010643467,0.010612797,3.0670206e-05,8.237502,-0.5299359,-0.5299359,-0.00059824775,-0.0030042722
429,0.0106140785,0.010595753,1.8325647e-05,6.531303,-0.44864345,-0.44864345,-0.0005570416,-0.001868939
430,0.010592469,0.010583714,8.7551625e-06,5.9237647,-0.24140294,-0.24140294,-0.00044622377,0.002214715
431,0.010598662,0.010594826,3.8364396e-06,6.9939275,0.006595738,0.006595738,-0.0003115478,0.0072864667
432,0.01065142,0.010649215,2.2043328e-06,8.309525,0.22004488,0.22004488,-0.00019436184,0.011665919
433,0.010758288,0.0107558295,2.458825e-06,8.933803,0.34912562,0.34912562,-0.00012281477,0.014683871
434,0.010913376,0.010908946,4.4292588e-06,8.814621,0.37452808,0.37452808,-0.000108598615,0.0163994
435,0.011099778,0.011091299,8.478376e-06,8.40576,0.305831,0.305831,-0.00014719322,0.016941631
436,0.011286998,0.011272599,1.439921e-05,8.278749,0.17442189,0.17442189,-0.00022124054,0.016315408
437,0.011431038,0.011410095,2.0943675e-05,8.636296,0.022847619,0.022847619,-0.00030634276,0.014817233
438,0.011498702,0.011473073,2.5628698e-05,9.160608,-0.1039253,-0.1039253,-0.000376486,0.013426901
439,0.011492977,0.011467536,2.5441168e-05,9.479496,-0.16412793,-0.16412793,-0.0004082493,0.013464379
440,0.011440184,0.011420633,1.955166e-05,9.63216,-0.13004641,-0.13004641,-0.000387371,0.015496319
441,0.011364768,0.0113536,1.1168608e-05,9.963147,-0.0043687867,-0.0043687867,-0.00031706307,0.018741649
442,0.01128237,0.011277517,4.853171e-06,10.50511,0.17232017,0.17232017,-0.00022083102,0.021912986
443,0.011200723,0.011198501,2.2219117e-06,10.771726,0.33368134,0.33368134,-0.00013481676,0.024187071
444,0.011122559,0.011120216,2.342881e-06,10.378687,0.41480836,0.41480836,-9.300446e-05,0.025032492
445,0.011054434,0.011049138,5.2955097e-06,9.605407,0.38159728,0.38159728,-0.00011230028,0.024073085
446,0.011008722,0.0109968865,1.1835344e-05,9.191854,0.2484847,0.2484847,-0.00018410583,0.021721145
447,0.010994477,0.010974915,1.9562829e-05,9.391769,0.07245882,0.07245882,-0.00027800896,0.019250253
448,0.011011718,0.010988611,2.3106846e-05,9.682721,-0.072189495,-0.072189495,-0.00035500625,0.017855903
449,0.011055324,0.011035341,1.9983248e-05,9.747142,-0.12596627,-0.12596627,-0.0003840185,0.017985327
450,0.011118863,0.011105341,1.3521667e-05,9.921142,-0.0723499,-0.0723499,-0.0003562372,0.019616459
451,0.011192854,0.011184443,8.411171e-06,10.54066,0.055857126,0.055857126,-0.00028831448,0.022552341
452,0.011267224,0.011260917,6.3066095e-06,11.379741,0.19767416,0.19767416,-0.00021166669,0.026157254
453,0.011333618,0.011326956,6.6624666e-06,12.027365,0.29911557,0.29911557,-0.000154736,0.029512089
454,0.011382136,0.011373696,8.4397825e-06,12.30902,0.33799046,0.33799046,-0.00013031371,0.032049343
455,0.011404094,0.011393466,1.0628266e-05,12.285673,0.32575485,0.32575485,-0.00013403776,0.03362105
456,0.011398188,0.011384678,1.3510163e-05,12.146452,0.28701496,0.28701496,-0.00015368272,0.03427783
457,0.011373084,0.011354832,1.8252364e-05,12.1132765,0.2347474,0.2347474,-0.00018110179,0.034392394
458,0.011347249,0.011323153,2.4096063e-05,12.2783985,0.17719007,0.17719007,-0.00020993763,0.03465165
459,0.0113406805,0.011314546,2.613475e-05,12.5309515,0.13864312,0.13864312,-0.00022703956,0.035625037
460,0.011364507,0.0113423765,2.2129705e-05,12.84736,0.15885133,0.15885133,-0.00021346823,0.037091926
461,0.011418317,0.011399394,1.8923627e-05,13.32136,0.24198294,0.24198294,-0.00016836455,0.03857801
462,0.011495957,0.011475224,2.0733214e-05,13.819581,0.32223284,0.32223284,-0.00012408479,0.040344447
463,0.0115916245,0.011568248,2.3375876e-05,14.202981,0.34966093,0.34966093,-0.000105303756,0.042404376
464,0.011687572,0.011665536,2.2035698e-05,14.418012,0.35369816,0.35369816,-9.9446355e-05,0.044173438
465,0.011756721,0.011734585,2.213591e-05,14.525446,0.37111053,0.37111053,-8.987385e-05,0.04493988
466,0.01178022,0.011755056,2.5164021e-05,14.574702,0.37012288,0.37012288,-8.9946756e-05,0.04518409
467,0.011760293,0.011736347,2.3945617e-05,14.483976,0.34850615,0.34850615,-9.943213e-05,0.04506913
468,0.011712909,0.011692978,1.9930227e-05,14.264672,0.3546127,0.3546127,-9.6624484e-05,0.04377073
469,0.011659083,0.011639051,2.0031905e-05,14.008755,0.37513688,0.37513688,-8.7788576e-05,0.041559696
470,0.011625438,0.011605194,2.0243746e-05,13.691587,0.35803702,0.35803702,-9.592754e-05,0.03947384
471,0.011623533,0.011606577,1.6956936e-05,13.297038,0.3270188,0.3270188,-0.00011140814,0.03720946
472,0.011632422,0.011616095,1.632707e-05,12.9710655,0.3101025,0.3101025,-0.00012250153,0.034366053
473,0.011630706,0.011615744,1.496153e-05,12.638331,0.27453327,0.27453327,-0.00014147733,0.031771876
474,0.011606466,0.0115967905,9.675964e-06,12.137762,0.25161117,0.25161117,-0.00015434387,0.028817825
475,0.011546846,0.011539593,7.2521348e-06,11.589729,0.26972368,0.26972368,-0.00014981197,0.02475119
476,0.011485525,0.0114816,3.9252964e-06,10.773821,0.27198467,0.27198467,-0.00015111078,0.02044316
477,0.011447522,0.01144614,1.3820378e-06,9.632233,0.27842337,0.27842337,-0.00015307148,0.015172454
478,0.011450952,0.011450172,7.794291e-07,8.151412,0.26472056,0.26472056,-0.00016745443,0.009387121
479,0.01153917,0.0115387,4.6920312e-07,6.185995,0.19264415,0.19264415,-0.0002094019,0.0039000874
480,0.011789887,0.011789797,9.022223e-08,4.63757,0.1561901,0.1561901,-0.00024309251,-0.00022365025
481,0.012324752,0.012308523,1.6229496e-05,4.6330514,-0.031399675,-0.031399675,-0.00033387786,-0.0003932067
482,0.012680101,0.0126789445,1.1566896e-06,6.9184403,0.04203037,0.04203037,-0.00033081806,0.0085460255
483,0.013733118,0.013722268,1.0850279e-05,8.369353,-0.30760556,-0.30760556,-0.0004899721,0.022706509
484,0.014707029,0.014692371,1.4657665e-05,9.836452,-0.28328192,-0.28328192,-0.00048729178,0.034896236
485,0.015158173,0.015153567,4.605836e-06,12.765962,-0.34762126,-0.34762126,-0.0005172851,0.048550423
486,0.0152724795,0.015254059,1.8421073e-05,11.499966,-0.5681081,-0.5681081,-0.0006111828,0.08002282
487,0.014801418,0.014774349,2.706936e-05,11.808928,-0.37494534,-0.37494534,-0.0005205658,0.07513888
488,0.014286792,0.014267532,1.9259749e-05,13.4173155,-0.2729079,-0.2729079,-0.0004704631,0.08438626
489,0.014170694,0.01414759,2.3104554e-05,11.555515,-0.34570116,-0.34570116,-0.0005055461,0.10829557
490,0.014049188,0.014027571,2.1616926e-05,10.499666,-0.2324133,-0.2324133,-0.00045411405,0.09408321
491,0.013691588,0.0136830695,8.518754e-06,11.770582,-0.16623184,-0.16623184,-0.0004199571,0.08557767
492,0.013777316,0.013768607,8.709236e-06,10.749531,-0.27426067,-0.27426067,-0.0004648086,0.10124881
493,0.014153963,0.014140019,1.3943507e-05,9.49916,-0.19756094,-0.19756094,-0.00042633232,0.09404061
494,0.0140398,0.014033041,6.7583305e-06,10.774909,-0.05920432,-0.05920432,-0.0003613872,0.08385106
495,0.013984448,0.013978125,6.324135e-06,10.627513,-0.13037567,-0.13037567,-0.0003914599,0.10066262
496,0.014088376,0.014076498,1.1877777e-05,9.743013,-0.08370242,-0.08370242,-0.00036525706,0.09890786
497,0.0139824115,0.013977487,4.924833e-06,10.823111,0.057177555,0.057177555,-0.00029681443,0.08620196
498,0.014091943,0.014086672,5.2714654e-06,10.752508,-0.05706208,-0.05706208,-0.00034980284,0.10005666
499,0.014144201,0.01413557,8.630873e-06,9.955779,-0.04759069,-0.04759069,-0.0003476775,0.09870717
500,0.013747629,0.0137462765,1.3523833e-06,10.8972,0.0276283,0.0276283,-0.00031453106,0.087496124
501,0.013609195,0.013607715,1.4803188e-06,10.269689,-0.15909311,-0.15909311,-0.00040216392,0.09523306
502,0.013653545,0.013651162,2.3822759e-06,9.51128,-0.14584221,-0.14584221,-0.00039691207,0.08578409
503,0.013432587,0.013432584,2.4016071e-09,10.403768,-0.103032775,-0.103032775,-0.00037784927,0.076116376
504,0.013314499,0.013314121,3.768342e-07,9.066987,-0.25953043,-0.25953043,-0.00045022086,0.079582535
505,0.0130989775,0.013098756,2.2167224e-07,8.425702,-0.16362855,-0.16362855,-0.00040177396,0.06574319
506,0.012833209,0.012832909,2.9996673e-07,8.660073,-0.14004408,-0.14004408,-0.00038515835,0.057458308
507,0.01291141,0.012910893,5.168159e-07,7.061611,-0.21769662,-0.21769662,-0.00041535267,0.055518243
508,0.012598116,0.0125981,1.5883636e-08,6.7914414,-0.029869586,-0.029869586,-0.00032067238,0.04210572
509,0.01229268,0.012292659,2.1069164e-08,6.2673526,-0.053008754,-0.053008754,-0.00032360287,0.0376884
510,0.012236241,0.012235515,7.2598647e-07,5.5417185,-0.03824712,-0.03824712,-0.00030869542,0.03163168
511,0.011760693,0.011760568,1.2483078e-07,5.2311707,0.11770296,0.11770296,-0.0002288639,0.022142861
512,0.011667539,0.01166721,3.2962163e-07,4.795624,0.0056074695,0.0056074695,-0.00027646343,0.020763794
513,0.011238794,0.011238794,6.981983e-11,4.273511,0.1397938,0.1397938,-0.00020981526,0.013476775
514,0.01082715,0.01082688,2.7042543e-07,3.8329444,0.09384578,0.09384578,-0.00022863506,0.010643093
515,0.010702377,0.010702312,6.530641e-08,3.8492339,0.045324836,0.045324836,-0.00025027507,0.008330399
516,0.010026077,0.010023411,2.665313e-06,3.5428488,0.14882603,0.14882603,-0.00020141558,0.0043670125
517,0.010195445,0.010195277,1.6874047e-07,4.003906,-0.06860559,-0.06860559,-0.00030401995,0.0054111825
518,0.009333756,0.00932748,6.2761483e-06,4.00918,0.19032036,0.19032036,-0.00018214204,0.0014695509
519,0.00953108,0.00953108,7.99473e-12,4.1746163,-0.14741187,-0.14741187,-0.00034085728,0.004061154
520,0.008910567,0.008908304,2.2626332e-06,3.8600395,0.17398418,0.17398418,-0.00018896382,0.0011883572
521,0.008697205,0.008695203,2.002023e-06,4.3483043,0.016062358,0.016062358,-0.00026147653,0.0021039122
522,0.008791938,0.008791926,1.166961e-08,5.99657,0.054168046,0.054168046,-0.00024172616,0.003290441
523,0.00856327,0.008553824,9.445478e-06,5.7743125,0.2682886,0.2682886,-0.00013917693,0.006474441
524,0.009366606,0.009362778,3.828636e-06,9.490348,-0.082773186,-0.082773186,-0.00030272294,0.010755947
525,0.009176728,0.0091708675,5.860569e-06,6.8130894,0.54305726,0.54305726,-9.755458e-06,0.020002492
526,0.009564869,0.009564143,7.262912e-07,7.749729,0.03858932,0.03858932,-0.00024892497,0.017687596
527,0.010305431,0.010302525,2.9054443e-06,10.571258,0.2293631,0.2293631,-0.00016438987,0.021944424
528,0.011226805,0.011220988,5.8170554e-06,8.197555,0.5494161,0.5494161,-1.6161554e-05,0.033818044
529,0.01136238,0.011362216,1.6353243e-07,8.753176,0.060712777,0.060712777,-0.00025286432,0.02768539
530,0.0114938645,0.011492441,1.4231912e-06,10.249745,0.27509725,0.27509725,-0.00015878072,0.030687809
531,0.01236958,0.012367183,2.3965451e-06,8.141273,0.47391793,0.47391793,-6.487308e-05,0.037426278
532,0.011797222,0.011797079,1.4373691e-07,8.360363,0.12048235,0.12048235,-0.00023989912,0.027693145
533,0.011260087,0.011257159,2.928336e-06,9.245179,0.3077484,0.3077484,-0.0001553965,0.029219992
534,0.011246119,0.011246072,4.6915368e-08,7.139069,0.45627844,0.45627844,-8.1995386e-05,0.031693652
535,0.010213911,0.010213598,3.132502e-07,6.827656,0.19983107,0.19983107,-0.00020406558,0.020677978
536,0.009545632,0.00954314,2.4916696e-06,7.032196,0.25441983,0.25441983,-0.000176143,0.01829213
537,0.0090796985,0.00907966,3.8462233e-08,5.168835,0.34623343,0.34623343,-0.00012810902,0.017173484
538,0.008469745,0.008469634,1.10946054e-07,4.606323,0.14029339,0.14029339,-0.00022637786,0.009631818
539,0.0077256216,0.0077230236,2.5980282e-06,4.9713025,0.120805256,0.120805256,-0.00023455678,0.0069781695
540,0.0073785554,0.0073779463,6.091984e-07,3.4069314,0.24238025,0.24238025,-0.0001744182,0.007250104
541,0.0071425424,0.007142454,8.8631424e-08,2.7488678,0.09110957,0.09110957,-0.00024894404,0.003046188
542,0.0066581536,0.006655102,3.0514918e-06,3.140766,-0.011081403,-0.011081403,-0.00030044484,0.0006751646
543,0.006375432,0.0063720676,3.3642852e-06,2.7344434,0.14467801,0.14467801,-0.0002253507,0.0021198227
544,0.0063621183,0.0063616,5.1825236e-07,2.3009987,0.11876469,0.11876469,-0.00023914866,0.0012482591
545,0.0060701035,0.00606751,2.5933107e-06,2.2744977,-0.06652555,-0.06652555,-0.00033184764,-0.0013367721
546,0.0059162285,0.0059095137,6.714878e-06,3.009373,0.019484345,0.019484345,-0.00029218302,-0.0002081471
547,0.005971912,0.005968664,3.2478392e-06,2.9725401,0.11598298,0.11598298,-0.00024821947,0.0019681267
548,0.0058317124,0.005827068,4.644709e-06,3.392759,-0.03198493,-0.03198493,-0.00032482797,0.00024771504
549,0.0056655635,0.005658012,7.5518187e-06,3.8853455,-0.020316975,-0.020316975,-0.00032235106,0.0013464127
550,0.005802232,0.0057973554,4.876523e-06,4.533675,0.02342542,0.02342542,-0.00030534624,0.003671769
551,0.0055489256,0.0055419374,6.988405e-06,4.8662972,-0.09460304,-0.09460304,-0.00036875694,0.0031493697
552,0.005549491,0.005546317,3.1737984e-06,6.0254707,-0.07191697,-0.07191697,-0.00036059815,0.0052477126
553,0.0052969074,0.005293228,3.6793926e-06,6.5197563,-0.22862111,-0.22862111,-0.00044198293,0.0042093615
554,0.005041975,0.0050382214,3.7537952e-06,7.0346394,-0.24733421,-0.24733421,-0.0004556985,0.006127366
555,0.005125859,0.005125553,3.058098e-07,9.212307,-0.27911362,-0.27911362,-0.0004743847,0.007653643
556,0.0046476005,0.0046451427,2.4578671e-06,8.244809,-0.5038318,-0.5038318,-0.0005878682,0.006223606
557,0.0048574246,0.0048574163,8.155623e-09,10.895111,-0.3770109,-0.3770109,-0.0005259967,0.010025236
558,0.004476462,0.004474923,1.5390697e-06,8.989512,-0.63426113,-0.63426113,-0.0006549278,0.008782614
559,0.0046208855,0.0046203635,5.218307e-07,11.943814,-0.43663058,-0.43663058,-0.00055386045,0.012373906
560,0.0042016436,0.0042008683,7.7513977e-07,9.442075,-0.7219566,-0.7219566,-0.0006948131,0.0114824325
561,0.0041789077,0.004178249,6.590319e-07,9.311262,-0.47562084,-0.47562084,-0.0005695178,0.013615351
562,0.0044139484,0.004413941,7.3969937e-09,10.261722,-0.46551067,-0.46551067,-0.0005608684,0.013805039
563,0.004294697,0.0042917402,2.9568498e-06,7.459041,-0.5718236,-0.5718236,-0.00060966733,0.013121145
564,0.0043475,0.004346556,9.4399286e-07,8.0296545,-0.27215445,-0.27215445,-0.00045523292,0.013640543
565,0.0041275537,0.004123825,3.7283744e-06,6.446222,-0.3639669,-0.3639669,-0.00049949484,0.011722097
566,0.004119377,0.0041163284,3.048564e-06,6.072446,-0.18031432,-0.18031432,-0.00040275932,0.011468038
567,0.004147085,0.0041452833,1.8018702e-06,5.9513464,-0.16983931,-0.16983931,-0.00039330265,0.010039533
568,0.003999657,0.0039936844,5.9724575e-06,4.840713,-0.19845888,-0.19845888,-0.00040523786,0.008598836
569,0.003986622,0.0039857617,8.604713e-07,5.2024465,0.011480342,0.011480342,-0.00029618372,0.0084158685
570,0.0037328214,0.0037304503,2.3710998e-06,4.132865,-0.18703894,-0.18703894,-0.0003945122,0.006348304
571,0.0035640732,0.0035626958,1.3773296e-06,3.857131,-0.050592396,-0.050592396,-0.0003226126,0.0056732264
572,0.003500438,0.0035001154,3.2281727e-07,3.8330464,-0.07330199,-0.07330199,-0.00033309325,0.0047578416
573,0.0034270822,0.0034262063,8.759106e-07,2.9959178,-0.13135979,-0.13135979,-0.00036130127,0.0039342567
574,0.0032976393,0.0032976265,1.2760409e-08,3.533861,-0.032357514,-0.032357514,-0.0003088453,0.003255765
575,0.0031057359,0.003105415,3.2093624e-07,2.3388336,-0.17059228,-0.17059228,-0.000379141,0.0025564805
576,0.002995578,0.002995334,2.439178e-07,1.9923787,-0.039315373,-0.039315373,-0.00031314665,0.0018636214
577,0.0029501347,0.0029500874,4.715613e-08,2.2814295,-0.026906028,-0.026906028,-0.00030727603,0.0013345089
578,0.002857684,0.0028575468,1.3725e-07,1.4103935,-0.11318527,-0.11318527,-0.00035082712,0.00075636304
579,0.0027448928,0.002744738,1.547738e-07,1.7544379,0.0085733505,0.0085733505,-0.00028834408,0.00066131353
580,0.0026057155,0.002605701,1.4393515e-08,1.0155318,-0.096404314,-0.096404314,-0.00034340553,0.00014033838
581,0.0024947505,0.00249447,2.8048635e-07,1.2978082,0.008327111,0.008327111,-0.00029043978,0.00034008472
582,0.0023975063,0.0023968734,6.327467e-07,1.4508034,-0.07223613,-0.07223613,-0.0003315988,-8.285831e-06
583,0.0023385677,0.0023382963,2.7153467e-07,0.9412934,-0.089836836,-0.089836836,-0.0003405245,-5.3042764e-05
584,0.0022836477,0.0022819908,1.6569211e-06,1.9162539,-0.022147905,-0.022147905,-0.0003060422,0.00020946638
585,0.0022390855,0.002238532,5.534807e-07,1.1427364,-0.12651718,-0.12651718,-0.00035961586,-0.00010942896
586,0.0021477295,0.002145584,2.1454616e-06,1.9838761,-0.018771822,-0.018771822,-0.0003043815,0.0003179654
587,0.002081729,0.002080994,7.350162e-07,1.4460438,-0.11950999,-0.11950999,-0.0003562305,-1.242444e-05
588,0.0020081452,0.002006274,1.8712129e-06,1.7758965,-0.0020877603,-0.0020877603,-0.0002957189,0.00057608396
589,0.0019605285,0.0019588093,1.7192399e-06,1.8064064,-0.0638185,-0.0638185,-0.00032609122,0.00042367371
590,0.0019148284,0.0019131937,1.6347173e-06,1.9538616,-0.033805154,-0.033805154,-0.00030941525,0.00069180934
591,0.0018801653,0.0018780921,2.0732455e-06,2.1483343,-0.013180134,-0.013180134,-0.0002984739,0.00095895043
592,0.0018747663,0.0018732252,1.54115e-06,2.3611155,-0.024589011,-0.024589011,-0.00030390662,0.0011405624
593,0.0018530342,0.0018490901,3.9441543e-06,2.6127307,0.028723879,0.028723879,-0.00027493402,0.0015929994
594,0.0019363408,0.0019350564,1.2844288e-06,2.9275553,-0.07135926,-0.07135926,-0.00032440014,0.0015784798
595,0.0019657356,0.0019601649,5.5706255e-06,3.0609453,0.085667185,0.085667185,-0.00024256948,0.0022698098
596,0.002192753,0.002192231,5.2202444e-07,3.8527472,-0.10322227,-0.10322227,-0.00033873104,0.0020963163
597,0.0019798442,0.0019741475,5.6967656e-06,3.1604373,0.18004045,0.18004045,-0.0001914491,0.0028623636
598,0.0018107698,0.0018096871,1.0827171e-06,3.7837195,-0.08016532,-0.08016532,-0.0003237048,0.0025578649
599,0.0017326523,0.0017316542,9.981051e-07,3.9869256,0.15581024,0.15581024,-0.0001998375,0.0027952257
600,0.0018190559,0.0018163673,2.6886453e-06,3.3981276,0.17400518,0.17400518,-0.0001882642,0.0027822014
601,0.0019271568,0.0019271472,9.707467e-09,5.504089,0.0725894,0.0725894,-0.00023920079,0.0027379384
602,0.0016680737,0.001667421,6.526843e-07,4.2952404,0.32494903,0.32494903,-0.000108529486,0.0029469775
603,0.0016246205,0.0016242556,3.6491943e-07,4.6473103,0.19954576,0.19954576,-0.0001743877,0.0028986698
604,0.0017916748,0.0017916745,2.4573765e-10,5.761717,0.2361568,0.2361568,-0.00015477186,0.0029890023
605,0.0016976921,0.0016962761,1.4159654e-06,3.970929,0.34409913,0.34409913,-9.709554e-05,0.0030604438
606,0.0016100368,0.0016097301,3.0669628e-07,4.800779,0.1509641,0.1509641,-0.00019708082,0.002931822
607,0.0016385337,0.0016382984,2.353327e-07,4.848111,0.24947461,0.24947461,-0.00014745843,0.003191992
608,0.001644449,0.0016425642,1.8847927e-06,3.703747,0.25365707,0.25365707,-0.00014658322,0.0034150956
609,0.0016334457,0.001632861,5.847627e-07,4.4404917,0.106606916,0.106606916,-0.00022272923,0.003259352
610,0.00154309,0.0015418597,1.2302205e-06,3.9484875,0.20889662,0.20889662,-0.00016924583,0.0034405685
611,0.0015613163,0.001559073,2.2432973e-06,3.530362,0.14681502,0.14681502,-0.00020192441,0.0034499005
612,0.0016188932,0.0016182386,6.5462996e-07,4.174954,0.07213207,0.07213207,-0.0002419794,0.0034436514
613,0.0015056434,0.0015035613,2.0820517e-06,3.500628,0.17789488,0.17789488,-0.00018808321,0.0037573366
614,0.0014895936,0.0014870678,2.525869e-06,3.401207,0.070827335,0.070827335,-0.00024365005,0.0035250974
615,0.0015633341,0.0015619567,1.3773995e-06,3.6782792,0.047850672,0.047850672,-0.0002549422,0.0034851348
616,0.0014914125,0.0014884233,2.9892103e-06,3.2844632,0.114244,0.114244,-0.00022042409,0.0035787125
617,0.0014696689,0.0014677126,1.9563026e-06,3.3708966,0.014945828,0.014945828,-0.00027277204,0.0033859704
618,0.0014890403,0.0014875632,1.4771116e-06,3.4616323,0.0630193,0.0630193,-0.00024824534,0.003398731
619,0.0014535381,0.0014509035,2.63464e-06,3.192452,0.09123277,0.09123277,-0.00023306905,0.0033457964
620,0.0014515516,0.0014504773,1.0743064e-06,3.5216045,0.022069048,0.022069048,-0.00026839232,0.0031130717
621,0.0014118002,0.0014107723,1.0277763e-06,3.4626143,0.11293629,0.11293629,-0.00022130705,0.003157217
622,0.0013957117,0.0013943536,1.3581079e-06,3.2619057,0.10899963,0.10899963,-0.00022369348,0.0030354073
623,0.001419286,0.0014188078,4.78285e-07,3.7074864,0.079001315,0.079001315,-0.00023918,0.0028291023
624,0.001362871,0.0013619638,9.072224e-07,3.3564453,0.15485777,0.15485777,-0.00019933644,0.0028682887
625,0.0013490724,0.0013483347,7.377718e-07,3.4003296,0.10958915,0.10958915,-0.00022254589,0.0026401542
626,0.0013680261,0.0013676769,3.492442e-07,3.6672828,0.1216182,0.1216182,-0.00021614446,0.0025561324
627,0.001324908,0.0013240875,8.2052196e-07,3.226215,0.16169468,0.16169468,-0.00019526001,0.002537727
628,0.0013184744,0.0013180928,3.8165646e-07,3.504057,0.10551761,0.10551761,-0.00022448089,0.002322751
629,0.0013019879,0.0013016358,3.521563e-07,3.4843912,0.14867133,0.14867133,-0.00020209848,0.0023348646
630,0.001278262,0.0012776008,6.612112e-07,3.1647546,0.1495377,0.1495377,-0.00020148506,0.0022524665
631,0.0012866936,0.0012864168,2.7688355e-07,3.4470873,0.110210106,0.110210106,-0.00022180009,0.0020878247
632,0.0012488884,0.0012483576,5.3088473e-07,3.1145637,0.15250018,0.15250018,-0.0002000758,0.0021102836
633,0.0012347201,0.0012341818,5.3829876e-07,3.0441475,0.11334002,0.11334002,-0.00022086567,0.0019742614
634,0.0012408465,0.0012404647,3.8176233e-07,3.1239712,0.10842675,0.10842675,-0.00022358086,0.001901583
635,0.001211033,0.0012102461,7.868136e-07,2.7644098,0.12495881,0.12495881,-0.00021491188,0.0018581059
636,0.001206723,0.0012062618,4.6119442e-07,2.8866072,0.076508544,0.076508544,-0.00024026292,0.00169055
637,0.0011857119,0.0011852173,4.946956e-07,2.7724557,0.10375075,0.10375075,-0.00022670926,0.0016802191
638,0.0011682843,0.0011676435,6.408147e-07,2.6044583,0.09333509,0.09333509,-0.00023261122,0.0015868723
639,0.0011725425,0.0011721771,3.652796e-07,2.7341626,0.07317695,0.07317695,-0.00024320523,0.001453234
640,0.0011432712,0.0011426869,5.843127e-07,2.4819179,0.101285525,0.101285525,-0.00022870264,0.0014274424
641,0.0011341561,0.0011337543,4.0189894e-07,2.5217059,0.06915388,0.06915388,-0.0002457532,0.0012707122
642,0.001124334,0.001123971,3.6308094e-07,2.4761312,0.08432823,0.08432823,-0.00023834006,0.0012297586
643,0.0011067042,0.001106185,5.1916993e-07,2.2884896,0.084982485,0.084982485,-0.00023818383,0.0011459263
644,0.0011068305,0.001106547,2.836083e-07,2.4045355,0.06210618,0.06210618,-0.00025003596,0.0010003939
645,0.0010825415,0.0010821428,3.987217e-07,2.2171311,0.08845205,0.08845205,-0.00023649796,0.0009824052
646,0.0010723284,0.0010720394,2.891143e-07,2.235801,0.06696091,0.06696091,-0.00024792532,0.00085022656
647,0.0010628212,0.0010625883,2.3294609e-07,2.2252336,0.07739417,0.07739417,-0.00024273653,0.0007987137
648,0.0010465666,0.00104625,3.165993e-07,2.0677223,0.08234309,0.08234309,-0.00024022756,0.0007329226
649,0.0010447587,0.0010445941,1.6460983e-07,2.1723666,0.06531317,0.06531317,-0.00024911456,0.0006161134
650,0.0010241065,0.0010238489,2.5765837e-07,1.9791261,0.08667025,0.08667025,-0.00023822562,0.00060763245
651,0.0010162768,0.0010160897,1.8709385e-07,1.9901104,0.06543417,0.06543417,-0.00024944198,0.0004935255
652,0.0010067679,0.001006589,1.788244e-07,1.932829,0.07338939,0.07338939,-0.00024548886,0.0004595894
653,0.0009935456,0.0009933239,2.2171433e-07,1.81276,0.071049176,0.071049176,-0.00024682545,0.00040154307
654,0.0009889356,0.000988809,1.2654505e-07,1.87354,0.059185144,0.059185144,-0.00025312466,0.0003231184
655,0.00097165,0.0009714498,2.0024669e-07,1.6988227,0.07349133,0.07349133,-0.00024594276,0.00031642406
656,0.00096683466,0.0009667141,1.2054579e-07,1.7428143,0.053775247,0.053775247,-0.00025639994,0.00022404597
657,0.00095356896,0.0009534177,1.512648e-07,1.6322135,0.065796934,0.065796934,-0.00025040575,0.00021893781
658,0.000944125,0.0009439809,1.4409588e-07,1.5802522,0.05502993,0.05502993,-0.0002561448,0.00015584685
659,0.0009381301,0.0009380166,1.13504356e-07,1.5631957,0.05252923,0.05252923,-0.00025761427,0.00011905099
660,0.0009263964,0.00092623744,1.5898779e-07,1.4380854,0.05517456,0.05517456,-0.00025647948,9.978257e-05
661,0.0009224464,0.0009223535,9.287777e-08,1.4759425,0.040704068,0.040704068,-0.00026421074,3.6650526e-05
662,0.00090896926,0.0009088253,1.439432e-07,1.3462564,0.05194271,0.05194271,-0.0002585992,4.2986496e-05
663,0.000904477,0.0009043907,8.631989e-08,1.3745505,0.03592275,0.03592275,-0.00026702636,-2.5067013e-05
664,0.00089327735,0.00089316996,1.07379236e-07,1.2851697,0.04581705,0.04581705,-0.00026210697,-2.155605e-05
665,0.0008861303,0.00088604883,8.1475534e-08,1.2724601,0.03594273,0.03594273,-0.0002674458,-6.9747744e-05
666,0.0008786199,0.0008785456,7.435849e-08,1.236115,0.038621243,0.038621243,-0.00026627973,-8.122691e-05
667,0.0008707622,0.000870681,8.118868e-08,1.1791086,0.036935832,0.036935832,-0.00026730634,-0.00010341751
668,0.0008660284,0.00086597644,5.1952945e-08,1.1855665,0.031219823,0.031219823,-0.00027041347,-0.00013457108
669,0.0008562229,0.00085614965,7.3225095e-08,1.104992,0.03648451,0.03648451,-0.00026790134,-0.00013188909
670,0.0008529346,0.0008528996,3.500324e-08,1.138834,0.025517395,0.025517395,-0.00027376888,-0.00017424997
671,0.00084311486,0.0008430524,6.2442524e-08,1.050645,0.03540652,0.03540652,-0.00026883633,-0.00015601756
672,0.0008404243,0.0008404011,2.3208091e-08,1.0978801,0.02167702,0.02167702,-0.0002760519,-0.00020561833
673,0.0008301259,0.0008300747,5.115279e-08,1.0077137,0.033909477,0.033909477,-0.0002699076,-0.0001774188
674,0.000828253,0.0008282385,1.4509952e-08,1.0619853,0.018256396,0.018256396,-0.00027815363,-0.00022892594
675,0.0008183925,0.00081834657,4.5905782e-08,0.9709753,0.03196207,0.03196207,-0.00027124977,-0.00019159287
676,0.00081803184,0.00081802346,8.362133e-09,1.0358207,0.013512673,0.013512673,-0.0002808745,-0.00024820544
677,0.00080779084,0.0008077452,4.5634806e-08,0.943003,0.030297948,0.030297948,-0.00027235423,-0.00019891873
678,0.00080984825,0.0008098462,2.047325e-09,1.0311853,0.0072289626,0.0072289626,-0.00028437897,-0.00026656364
679,0.00079928554,0.00079923344,5.208549e-08,0.9288133,0.031301267,0.031301267,-0.00027213604,-0.00019401623
680,0.0008080084,0.00080800767,7.7729845e-10,1.0628301,-0.001444234,-0.001444234,-0.00028911335,-0.00029017843
681,0.00079895736,0.0007988808,7.655652e-08,0.9476107,0.03716698,0.03716698,-0.00026935895,-0.00017316832
682,0.00082392216,0.0008238983,2.3858421e-08,1.170843,-0.015193423,-0.015193423,-0.00029642382,-0.00032583592
683,0.00082459627,0.0008244475,1.4880601e-07,1.063687,0.05176474,0.05176474,-0.00026209533,-0.000120918376
684,0.0008894374,0.00088930497,1.3241056e-07,1.4397204,-0.03864084,-0.03864084,-0.0003087059,-0.00038449635
685,0.0009077638,0.0009074716,2.9222738e-07,1.3191217,0.08041463,0.08041463,-0.00024750087,-2.4269077e-05
686,0.000996052,0.0009956822,3.6988257e-07,1.8286734,-0.06878634,-0.06878634,-0.00032430142,-0.0004599995
687,0.00093605224,0.00093579607,2.5618178e-07,1.3140023,0.115945265,0.115945265,-0.00022908067,6.5115055e-05
688,0.00088269805,0.0008823845,3.1357558e-07,1.7135715,-0.06681735,-0.06681735,-0.00032308145,-0.0004902199
689,0.00076234573,0.0007623417,3.9908876e-09,1.0123619,0.1063909,0.1063909,-0.00023339398,-8.56697e-05
690,0.00075247546,0.00075244356,3.1877242e-08,1.1049939,0.024993632,0.024993632,-0.00027499083,-0.000386899
691,0.00082146836,0.00082089077,5.77572e-07,2.003826,0.04185174,0.04185174,-0.00026615875,-0.00040359443
692,0.00083215523,0.0008321541,1.0962973e-09,0.96909875,0.13219222,0.13219222,-0.00021989198,-0.00013394037
693,0.0008071747,0.00080662535,5.4939204e-07,1.8895671,0.007447366,0.007447366,-0.00028498104,-0.00051472615
694,0.00073316594,0.0007331308,3.516792e-08,1.0654525,0.1217619,0.1217619,-0.00022596394,-9.917581e-05
695,0.00073277217,0.0007327596,1.2578428e-08,1.0273136,0.029937036,0.029937036,-0.0002734846,-0.00033554333
696,0.00078418734,0.0007839682,2.1917818e-07,1.3694075,0.015304162,0.015304162,-0.00028134487,-0.00029493953
697,0.00076893263,0.0007689004,3.2252135e-08,1.1797307,0.06946119,0.06946119,-0.00025397,-6.123064e-05
698,0.00073976687,0.00073968817,7.870712e-08,1.1070637,-0.041580483,-0.041580483,-0.00031204632,-0.00032035046
699,0.0007090544,0.00070905127,3.1316683e-09,1.0479757,0.030459287,0.030459287,-0.00027527183,-6.472123e-05
700,0.00072303234,0.00072299707,3.52504e-08,1.2540197,-0.008389559,-0.008389559,-0.00029561005,-0.00014196489
701,0.0007496447,0.0007496055,3.9243517e-08,1.06663,-0.050205983,-0.050205983,-0.00031745998,-0.00021445937
702,0.00072147866,0.0007213746,1.0404846e-07,1.5108945,0.01038518,0.01038518,-0.0002865057,2.0135398e-05
703,0.00070309965,0.0007030893,1.0362687e-08,1.2291961,-0.07871555,-0.07871555,-0.00033309686,-0.00019038611
704,0.0007051422,0.0007051262,1.5987093e-08,1.2581456,-0.042790435,-0.042790435,-0.00031449902,-4.0900544e-05
705,0.000713313,0.00071317225,1.4074155e-07,1.621645,-0.04599719,-0.04599719,-0.0003159452,-2.1512067e-05
706,0.0007196078,0.0007196031,4.6908064e-09,1.1213129,-0.08821246,-0.08821246,-0.000337896,-0.00013017334
707,0.0006915479,0.00069150777,4.008186e-08,1.3941395,-0.017839437,-0.017839437,-0.0003017771,3.4255616e-05
708,0.00068359065,0.0006835872,3.457876e-09,1.222278,-0.06352447,-0.06352447,-0.00032549564,-0.00013464896
709,0.00069339375,0.0006933798,1.3975582e-08,1.1030215,-0.039711405,-0.039711405,-0.00031293597,-9.457499e-05
710,0.0006939231,0.00069390895,1.4162047e-08,1.293898,-0.010334367,-0.010334367,-0.00029758876,-2.8724215e-05
711,0.00069326523,0.0006932275,3.7694594e-08,1.0945405,-0.050152406,-0.050152406,-0.0003182288,-0.00016635688
712,0.000676946,0.00067694584,1.6089942e-10,1.1648481,0.0014591321,0.0014591321,-0.00029139785,-2.5839763e-05
713,0.0006745923,0.00067458884,3.4163796e-09,1.129582,-0.028061567,-0.028061567,-0.00030652175,-0.00013607153
714,0.0006831393,0.00068307196,6.734798e-08,1.09492,-0.020308321,-0.020308321,-0.0003024254,-0.00013780518
715,0.0006775788,0.00067757774,1.0764063e-09,1.1312191,0.0132042365,0.0132042365,-0.00028498814,-6.296704e-05
716,0.00067382114,0.00067375216,6.895651e-08,1.0852425,-0.023768362,-0.023768362,-0.00030402327,-0.00020466643
717,0.0006636441,0.00066361984,2.4255948e-08,1.0716702,0.0138366725,0.0138366725,-0.0002845489,-0.00010764989
718,0.0006630203,0.0006630069,1.33666855e-08,1.0789119,-0.004392705,-0.004392705,-0.00029407901,-0.00017024575
719,0.0006698695,0.00066981575,5.3709933e-08,1.0718049,-0.010539562,-0.010539562,-0.0002971954,-0.00018492258
720,0.0006645851,0.0006645849,1.592968e-10,1.1337086,0.009564206,0.009564206,-0.00028662308,-0.00011538091
721,0.0006617534,0.0006617214,3.2030403e-08,1.066575,-0.02703285,-0.02703285,-0.00030562203,-0.0002107307
722,0.0006541381,0.0006541296,8.501012e-09,1.0914315,-0.0011386354,-0.0011386354,-0.0002924295,-0.00012634334
723,0.0006525324,0.00065252854,3.842615e-09,1.1082449,-0.016129484,-0.016129484,-0.00030025913,-0.00016690065
724,0.0006554876,0.00065545406,3.3511245e-08,1.0678656,-0.021125237,-0.021125237,-0.0003027891,-0.00017946694
725,0.0006501103,0.00065010926,1.0501683e-09,1.1423596,-0.0020238769,-0.0020238769,-0.00029297135,-0.0001187419
726,0.0006484644,0.0006484356,2.8797462e-08,1.079643,-0.02853519,-0.02853519,-0.00030688904,-0.00019103798
727,0.0006430059,0.0006430001,5.7725495e-09,1.1272279,-0.007041124,-0.007041124,-0.0002958425,-0.00011584668
728,0.00064171455,0.0006417071,7.4264994e-09,1.1274508,-0.022924725,-0.022924725,-0.0003040312,-0.000153939
729,0.0006423893,0.00064236135,2.7931668e-08,1.0963923,-0.021878837,-0.021878837,-0.00030349303,-0.00014294036
730,0.0006381001,0.000638096,4.059428e-09,1.1585224,-0.009585682,-0.009585682,-0.00029718483,-0.000103991144
731,0.0006372807,0.00063723966,4.106484e-08,1.0964714,-0.027725073,-0.027725073,-0.0003066169,-0.00016217664
732,0.00063180213,0.00063178595,1.6205448e-08,1.1294177,-0.005969122,-0.005969122,-0.00029540624,-0.00010185673
733,0.0006298385,0.0006298054,3.314807e-08,1.1092842,-0.019209865,-0.019209865,-0.00030227948,-0.00014731726
734,0.00062820397,0.0006281641,3.9850992e-08,1.108535,-0.010680116,-0.010680116,-0.00029783207,-0.00012298419
735,0.00062541506,0.00062539545,1.9637607e-08,1.1392102,-0.0083601205,-0.0083601205,-0.0002966082,-0.00011532278
736,0.0006254737,0.00062541716,5.654538e-08,1.1091084,-0.01919516,-0.01919516,-0.00030227416,-0.00014588502
737,0.0006215119,0.00062149024,2.1676945e-08,1.1453762,-0.004156567,-0.004156567,-0.00029456074,-9.6402044e-05
738,0.0006200151,0.00061996485,5.0211817e-08,1.1173054,-0.019451581,-0.019451581,-0.0003024434,-0.0001427088
739,0.0006163129,0.00061627437,3.8532402e-08,1.1295881,-0.007319666,-0.007319666,-0.00029615982,-0.00010564466
740,0.00061370165,0.000613663,3.8633384e-08,1.13376,-0.012922756,-0.012922756,-0.0002991367,-0.00012279718
741,0.00061262026,0.0006125651,5.5171906e-08,1.1238544,-0.014022106,-0.014022106,-0.00029980077,-0.00012446838
742,0.00060995854,0.00060993095,2.7568015e-08,1.1567268,-0.008411629,-0.008411629,-0.00029692656,-0.00010258815
743,0.0006091153,0.0006090598,5.5487362e-08,1.130278,-0.020199353,-0.020199353,-0.00030302428,-0.00013243311
744,0.0006054789,0.0006054516,2.7307612e-08,1.1672137,-0.009556861,-0.009556861,-0.00029757596,-9.1119844e-05
745,0.0006035538,0.00060351106,4.2745516e-08,1.1492513,-0.021913467,-0.021913467,-0.00030401457,-0.0001222617
746,0.00060080533,0.00060076953,3.579384e-08,1.1616143,-0.015885297,-0.015885297,-0.00030094694,-9.859039e-05
747,0.00059857697,0.00059854257,3.4427146e-08,1.1669763,-0.019465912,-0.019465912,-0.00030283764,-0.00010630689
748,0.000597109,0.0005970615,4.755823e-08,1.1532319,-0.020733021,-0.020733021,-0.00030352813,-0.000107873464
749,0.0005943153,0.000594286,2.9288843e-08,1.1840959,-0.016061062,-0.016061062,-0.00030114455,-9.12697e-05
750,0.00059292116,0.00059286965,5.1512345e-08,1.1565119,-0.024495736,-0.024495736,-0.00030554415,-0.000114654016
751,0.00059009733,0.00059006625,3.109066e-08,1.1889118,-0.016163405,-0.016163405,-0.00030129994,-8.509483e-05
752,0.0005887293,0.0005886812,4.807469e-08,1.165742,-0.024965914,-0.024965914,-0.00030586022,-0.0001090921
753,0.0005860255,0.00058598706,3.841403e-08,1.1818159,-0.01836225,-0.01836225,-0.0003024543,-8.671748e-05
754,0.0005837507,0.00058370485,4.5880245e-08,1.1734686,-0.022770694,-0.022770694,-0.0003047657,-0.00010055021
755,0.00058177183,0.00058172096,5.0866724e-08,1.1683742,-0.020543598,-0.020543598,-0.0003036788,-9.536417e-05
756,0.00057972135,0.0005796776,4.3757318e-08,1.1783073,-0.019189205,-0.019189205,-0.0003030084,-9.349358e-05
757,0.00057825184,0.0005781926,5.927042e-08,1.1597807,-0.022170883,-0.022170883,-0.00030455092,-0.000104909384
758,0.0005757598,0.00057571667,4.313458e-08,1.1805366,-0.016988536,-0.016988536,-0.00030190434,-8.93916e-05
759,0.00057434326,0.0005742828,6.047729e-08,1.1585504,-0.023262298,-0.023262298,-0.00030517325,-0.000109775836
760,0.0005718996,0.00057185616,4.3408903e-08,1.1792936,-0.01736694,-0.01736694,-0.00030215312,-9.150102e-05
761,0.0005702768,0.0005702174,5.9411988e-08,1.1570314,-0.023718137,-0.023718137,-0.00030543667,-0.000112875074
762,0.00056785,0.0005678019,4.812371e-08,1.169228,-0.018204106,-0.018204106,-0.00030261278,-9.7265554e-05
763,0.00056595774,0.00056590105,5.670672e-08,1.156408,-0.022397464,-0.022397464,-0.0003047881,-0.000113512564
764,0.00056376547,0.0005637127,5.2796967e-08,1.1594926,-0.019601239,-0.019601239,-0.00030336683,-0.0001074289
765,0.0005618609,0.0005618073,5.3585683e-08,1.1564829,-0.021230439,-0.021230439,-0.00030423075,-0.00011478612
766,0.00056010106,0.0005600453,5.573686e-08,1.1516293,-0.021123355,-0.021123355,-0.00030418715,-0.000115654606
767,0.0005580165,0.0005579668,4.967069e-08,1.1578735,-0.020468509,-0.020468509,-0.00030384806,-0.00011434042
768,0.00055619143,0.0005561329,5.8568723e-08,1.1446242,-0.022803321,-0.022803321,-0.0003050631,-0.00012283516
769,0.00055394426,0.0005538952,4.90549e-08,1.1550065,-0.019964432,-0.019964432,-0.00030362824,-0.00011529378
770,0.0005523074,0.0005522454,6.201319e-08,1.13588,-0.023461593,-0.023461593,-0.00030544013,-0.00012892438
771,0.00054999604,0.0005499459,5.0100024e-08,1.1486949,-0.019099992,-0.019099992,-0.00030319684,-0.000117611286
772,0.00054832466,0.00054825906,6.561141e-08,1.1273096,-0.023343746,-0.023343746,-0.00030539368,-0.00013410163
773,0.00054602,0.00054596935,5.0656894e-08,1.1435003,-0.018308446,-0.018308446,-0.0003028218,-0.000120108074
774,0.0005444933,0.0005444261,6.724168e-08,1.1205425,-0.023476044,-0.023476044,-0.00030548865,-0.00013902638
775,0.00054217817,0.0005421272,5.0989467e-08,1.1377964,-0.018018428,-0.018018428,-0.0003026859,-0.00012302576
776,0.00054065505,0.000540585,7.000326e-08,1.1120654,-0.023540657,-0.023540657,-0.00030553437,-0.00014304
777,0.00053823384,0.00053818274,5.1097196e-08,1.1319125,-0.017366853,-0.017366853,-0.00030236892,-0.00012531687
778,0.0005367417,0.0005366677,7.397297e-08,1.1020691,-0.02370673,-0.02370673,-0.00030563993,-0.00014901737
779,0.0005343516,0.00053430087,5.0754203e-08,1.1260955,-0.016397215,-0.016397215,-0.0003018975,-0.00012781461
780,0.0005331736,0.00053309504,7.8608906e-08,1.0911335,-0.02400529,-0.02400529,-0.00030581828,-0.00015551335
781,0.00053074263,0.0005306953,4.7301857e-08,1.1248909,-0.015132468,-0.015132468,-0.00030126228,-0.00012827008
782,0.0005298603,0.0005297753,8.5037556e-08,1.0793685,-0.025351705,-0.025351705,-0.00030652576,-0.0001639081
783,0.0005274701,0.0005274286,4.1497785e-08,1.1284381,-0.01347158,-0.01347158,-0.00030043736,-0.00012607539
784,0.0005274185,0.0005273221,9.64144e-08,1.064721,-0.027677061,-0.027677061,-0.00030774288,-0.00017507642
785,0.0005252383,0.0005252054,3.2878678e-08,1.1394308,-0.01044683,-0.01044683,-0.0002988951,-0.000119742195
786,0.00052688114,0.0005267624,1.18736686e-07,1.0480917,-0.031310238,-0.031310238,-0.0003096208,-0.00019150393
787,0.00052596803,0.0005259477,2.0300886e-08,1.168401,-0.005029814,-0.005029814,-0.00029613276,-0.000105884916
788,0.00053200714,0.00053184625,1.6090972e-07,1.037224,-0.037590533,-0.037590533,-0.0003128541,-0.00021691786
789,0.000535115,0.000535109,6.0115934e-09,1.2324705,0.004114939,0.004114939,-0.00029143217,-7.91036e-05
790,0.000551519,0.0005512718,2.471963e-07,1.0584338,-0.04795237,-0.04795237,-0.00031815417,-0.0002551636
791,0.0005643352,0.0005643348,3.801786e-10,1.353201,0.019696442,0.019696442,-0.0002833965,-3.0912794e-05
792,0.0005992109,0.0005987965,4.1438372e-07,1.1706372,-0.06336868,-0.06336868,-0.00032600286,-0.0003112711
793,0.00061904395,0.00061903056,1.3358934e-08,1.4915622,0.04361098,0.04361098,-0.00027099886,4.0458777e-05
794,0.00065224356,0.0006516176,6.2596126e-07,1.3588021,-0.07834267,-0.07834267,-0.00033352032,-0.0003741101
795,0.0006277852,0.00062778004,5.2047526e-09,1.413784,0.068340555,0.068340555,-0.00025798296,9.02959e-05
796,0.000592797,0.0005922022,5.948045e-07,1.3390523,-0.07009596,-0.07009596,-0.00032890803,-0.00039794558
797,0.00052564195,0.00052556844,7.3503585e-08,1.0345291,0.06708761,0.06708761,-0.00025809385,-4.325877e-06
798,0.0004994514,0.00049917115,2.8029302e-07,1.0674502,-0.012769101,-0.012769101,-0.0002989381,-0.0003207969
799,0.0005130545,0.0005125509,5.0359665e-07,1.2433252,0.029359698,0.029359698,-0.00027715176,-0.00022581646
800,0.0005386231,0.00053854636,7.6698825e-08,1.0213075,0.057645097,0.057645097,-0.00026273573,-0.00013605283
801,0.0005565124,0.00055587717,6.351968e-07,1.3505465,-0.013739603,-0.013739603,-0.0002997482,-0.00036980788
802,0.00052867667,0.00052865146,2.5208507e-08,1.11469,0.07005673,0.07005673,-0.00025672573,-3.0529365e-05
803,0.00050132186,0.00050110294,2.189271e-07,1.0182828,-0.033969738,-0.033969738,-0.00031052175,-0.00032910096
804,0.00048638467,0.00048630152,8.316213e-08,1.0208045,0.016053513,0.016053513,-0.00028490278,-0.00011457199
805,0.00049500185,0.0004949935,8.308396e-09,1.1901633,-0.013314045,-0.013314045,-0.00030022042,-0.00016414358
806,0.000513452,0.00051324896,2.0300338e-07,0.99181026,-0.046786707,-0.046786707,-0.0003178625,-0.00023919108
807,0.00050371356,0.0005037133,2.0495618e-10,1.3417596,0.009581693,0.009581693,-0.00028928247,-3.6399782e-05
808,0.0004891686,0.00048908254,8.6096755e-08,1.0033413,-0.06680431,-0.06680431,-0.00032894633,-0.00027315126
809,0.00047170682,0.000471701,5.8270206e-09,1.2051257,-0.016306892,-0.016306892,-0.00030293732,-7.993997e-05
810,0.00047265252,0.0004726525,2.3888447e-11,1.3015137,-0.051781088,-0.051781088,-0.0003213828,-0.00016641727
811,0.00048681375,0.0004867718,4.1939103e-08,1.0534776,-0.06350847,-0.06350847,-0.00032755343,-0.00017995595
812,0.00048417062,0.00048415977,1.0854555e-08,1.4531689,-0.030543165,-0.030543165,-0.00031055274,-6.812395e-05
813,0.00047901884,0.0004789652,5.363571e-08,1.009605,-0.08037462,-0.08037462,-0.00033627098,-0.00023625618
814,0.0004647823,0.00046477508,7.2098003e-09,1.1443629,-0.025490912,-0.025490912,-0.00030799434,-8.790537e-05
815,0.00046269599,0.0004626775,1.8468427e-08,1.0656239,-0.04837742,-0.04837742,-0.0003197113,-0.00019908398
816,0.00046904004,0.00046895238,8.765152e-08,0.92928493,-0.03881871,-0.03881871,-0.00031461383,-0.00019946069
817,0.00046913204,0.00046912342,8.619579e-09,1.0904078,-0.012126067,-0.012126067,-0.00030077243,-0.00013174831
818,0.00047029043,0.00047017448,1.1594717e-07,0.89738405,-0.0444892,-0.0444892,-0.0003174026,-0.00026424864
819,0.0004608744,0.0004608478,2.6607902e-08,0.9784097,-0.0025508492,-0.0025508492,-0.00029552038,-0.0001338079
820,0.00045718875,0.00045712205,6.6694106e-08,0.89834183,-0.029710317,-0.029710317,-0.0003092972,-0.00024532934
821,0.00045826085,0.0004581507,1.1016323e-07,0.86760354,-0.013452833,-0.013452833,-0.0003008322,-0.00021103596
822,0.0004581487,0.0004581105,3.8179284e-08,0.90969306,-0.0007278754,-0.0007278754,-0.0002941974,-0.00018877041
823,0.00046041925,0.0004602668,1.5244647e-07,0.8602984,-0.021792669,-0.021792669,-0.00030493294,-0.00028137772
824,0.00045325945,0.00045321198,4.7477023e-08,0.87485975,0.010704882,0.010704882,-0.00028808534,-0.00017909007
825,0.0004507794,0.0004506867,9.269848e-08,0.83924264,-0.01682217,-0.01682217,-0.00030226432,-0.0002757702
826,0.0004489269,0.00044885813,6.87864e-08,0.84306246,-0.001955273,-0.001955273,-0.0002945003,-0.00021941925
827,0.0004479271,0.00044789285,3.4265593e-08,0.8781992,-0.008126039,-0.008126039,-0.00029760163,-0.00023221073
828,0.00045010654,0.00045001195,9.459543e-08,0.8278234,-0.020607349,-0.020607349,-0.00030407152,-0.0002650685
829,0.00044574923,0.0004457242,2.502902e-08,0.8900516,-0.00077674835,-0.00077674835,-0.00029388518,-0.00019594895
830,0.00044438094,0.0004443033,7.766131e-08,0.8239667,-0.024746861,-0.024746861,-0.00030623,-0.00027396006
831,0.000439622,0.00043957692,4.5081023e-08,0.8479634,-0.005256615,-0.005256615,-0.00029620377,-0.00021009581
832,0.00043805366,0.00043800875,4.490086e-08,0.84703404,-0.016407315,-0.016407315,-0.0003020371,-0.00024430972
833,0.00043888576,0.0004388198,6.594198e-08,0.8254979,-0.016557615,-0.016557615,-0.00030213376,-0.00024022529
834,0.00043665938,0.0004366334,2.5983283e-08,0.8818498,-0.009173923,-0.009173923,-0.00029830483,-0.00021064394
835,0.00043707393,0.00043699887,7.504678e-08,0.819385,-0.024898222,-0.024898222,-0.00030644954,-0.00025795944
836,0.00043309995,0.0004330664,3.355081e-08,0.86338806,-0.006972344,-0.006972344,-0.0002972579,-0.00019817086
837,0.00043177628,0.0004317129,6.338627e-08,0.8228674,-0.021674052,-0.021674052,-0.00030482598,-0.00025066608
838,0.0004295124,0.00042944952,6.289202e-08,0.82175803,-0.010670827,-0.010670827,-0.0002991605,-0.00021984833
839,0.0004278225,0.00042777054,5.193936e-08,0.8310364,-0.011111434,-0.011111434,-0.00029942917,-0.0002265202
840,0.00042812258,0.00042803874,8.3844625e-08,0.8078162,-0.014922484,-0.014922484,-0.0003014001,-0.0002431044
841,0.00042544134,0.0004253971,4.422456e-08,0.8393584,-0.004912303,-0.004912303,-0.00029621844,-0.00021004715
842,0.00042505396,0.00042497064,8.331045e-08,0.8061916,-0.017814249,-0.017814249,-0.00030287015,-0.00025302893
843,0.0004221416,0.00042209038,5.1225275e-08,0.8278298,-0.005306938,-0.005306938,-0.00029644222,-0.0002089538
844,0.00042090108,0.0004208341,6.6954115e-08,0.81145495,-0.015276192,-0.015276192,-0.00030155038,-0.00024298622
845,0.00041920322,0.00041913407,6.916014e-08,0.80846536,-0.010071997,-0.010071997,-0.00029886691,-0.00022651284
846,0.0004173302,0.00041727492,5.525594e-08,0.81891316,-0.0096021285,-0.0096021285,-0.00029865728,-0.00022596892
847,0.00041698193,0.00041690367,7.825419e-08,0.8003388,-0.0142005365,-0.0142005365,-0.00030103562,-0.00024187611
848,0.00041449064,0.0004144438,4.68202e-08,0.82679135,-0.0069672246,-0.0069672246,-0.00029730034,-0.0002155395
849,0.00041378516,0.00041371302,7.214043e-08,0.8015633,-0.01722333,-0.01722333,-0.00030258563,-0.00024676893
850,0.00041132607,0.00041127932,4.674446e-08,0.82480764,-0.008943038,-0.008943038,-0.00029834363,-0.00021446275
851,0.00041019142,0.00041013365,5.775655e-08,0.80992544,-0.017323596,-0.017323596,-0.00030264579,-0.00023958214
852,0.00040844956,0.0004083943,5.5266447e-08,0.81070226,-0.013428028,-0.013428028,-0.00030064263,-0.00022509607
853,0.00040677915,0.00040672935,4.9785328e-08,0.81505615,-0.014345555,-0.014345555,-0.0003011361,-0.00022827898
854,0.00040600193,0.00040593866,6.3262526e-08,0.798579,-0.016270095,-0.016270095,-0.00030213606,-0.00023588199
855,0.00040392895,0.0004038839,4.5043063e-08,0.8172723,-0.011640194,-0.011640194,-0.00029975377,-0.00022138914
856,0.00040321704,0.0004031521,6.492237e-08,0.7932527,-0.01793068,-0.01793068,-0.00030299785,-0.00024291564
857,0.00040112165,0.00040107645,4.5194994e-08,0.81259,-0.011093373,-0.011093373,-0.0002994953,-0.00021955845
858,0.00040022578,0.00040016582,5.996535e-08,0.7926544,-0.017710986,-0.017710986,-0.00030288595,-0.00024213936
859,0.00039830682,0.0003982554,5.1431208e-08,0.79907715,-0.012423181,-0.012423181,-0.00030016832,-0.00022550218
860,0.00039701172,0.00039695477,5.6944717e-08,0.7900525,-0.015282766,-0.015282766,-0.00030165224,-0.00023751619
861,0.00039574175,0.0003956819,5.9850464e-08,0.78416586,-0.013290554,-0.013290554,-0.00030063614,-0.00023392154
862,0.000394113,0.00039405914,5.3868906e-08,0.7871856,-0.012163385,-0.012163385,-0.0003000539,-0.00023317433
863,0.0003931439,0.00039307852,6.53845e-08,0.7741432,-0.014051424,-0.014051424,-0.00030103105,-0.0002418537
864,0.00039136803,0.0003913171,5.0939008e-08,0.784889,-0.010174877,-0.010174877,-0.0002990499,-0.00022955751
865,0.0003905219,0.00039045737,6.450917e-08,0.7693205,-0.01478678,-0.01478678,-0.00030141103,-0.0002460046
866,0.00038857476,0.0003885241,5.067702e-08,0.779339,-0.010095633,-0.010095633,-0.00029900196,-0.0002302057
867,0.000387577,0.0003875142,6.278183e-08,0.76476675,-0.014565312,-0.014565312,-0.00030130104,-0.0002463675
868,0.00038580195,0.00038574915,5.2795254e-08,0.77054864,-0.010331065,-0.010331065,-0.00029912908,-0.00023301548
869,0.00038455898,0.0003844994,5.9586455e-08,0.761167,-0.01344302,-0.01344302,-0.0003007204,-0.00024537812
870,0.00038297696,0.00038292137,5.559096e-08,0.761738,-0.011004628,-0.011004628,-0.00029947452,-0.00023806319
871,0.00038162357,0.00038156868,5.4888762e-08,0.75943935,-0.012158229,-0.012158229,-0.00030006762,-0.0002425588
872,0.0003803185,0.00038026244,5.6066273e-08,0.7555388,-0.01216887,-0.01216887,-0.000300064,-0.0002426247
873,0.00037872492,0.0003786739,5.101302e-08,0.75765026,-0.0115703,-0.0115703,-0.00029975246,-0.00024041472
874,0.000377588,0.0003775309,5.7094162e-08,0.7489961,-0.013142558,-0.013142558,-0.0003005607,-0.00024598525
875,0.0003759285,0.00037587935,4.917048e-08,0.75351954,-0.010859924,-0.010859924,-0.0002993873,-0.00023887216
876,0.00037483618,0.00037477768,5.849302e-08,0.7420215,-0.013378357,-0.013378357,-0.0003006717,-0.0002489354
877,0.0003730829,0.00037303363,4.9263043e-08,0.7474438,-0.010006174,-0.010006174,-0.00029894683,-0.00023864278
878,0.00037208138,0.0003720227,5.8664327e-08,0.73631996,-0.012980185,-0.012980185,-0.0003004707,-0.00025025025
879,0.00037033303,0.0003702843,4.8723773e-08,0.7423025,-0.009555886,-0.009555886,-0.0002987123,-0.00023928657
880,0.00036927676,0.00036921861,5.814396e-08,0.7314344,-0.012766385,-0.012766385,-0.00030035534,-0.00025109592
881,0.00036755885,0.0003675101,4.8755027e-08,0.7367182,-0.009353224,-0.009353224,-0.0002986108,-0.00023977939
882,0.00036650238,0.00036644476,5.76277e-08,0.7264613,-0.012370694,-0.012370694,-0.0003001534,-0.00025116937
883,0.0003647675,0.00036471806,4.944843e-08,0.7304802,-0.0091306055,-0.0091306055,-0.00029849602,-0.0002409503
884,0.00036367937,0.0003636216,5.7769086e-08,0.72114915,-0.011762921,-0.011762921,-0.00029984934,-0.00025127298
885,0.00036201527,0.00036196585,4.94153e-08,0.725114,-0.008739096,-0.008739096,-0.00029830635,-0.00024158781
886,0.0003609211,0.00036086421,5.6903833e-08,0.7167531,-0.011394357,-0.011394357,-0.0002996653,-0.00025145235
887,0.00035923728,0.00035918882,4.8464276e-08,0.7210048,-0.008652915,-0.008652915,-0.00029826848,-0.00024192489
888,0.00035817464,0.00035811882,5.5831883e-08,0.7127146,-0.011388741,-0.011388741,-0.00029967315,-0.00025142322
889,0.00035648033,0.00035643342,4.6908912e-08,0.71746176,-0.008647474,-0.008647474,-0.00029827413,-0.00024170324
890,0.00035543583,0.0003553801,5.5740376e-08,0.7080186,-0.011573662,-0.011573662,-0.00029977376,-0.00025203364
891,0.00035369126,0.00035364582,4.5439247e-08,0.7138572,-0.00832149,-0.00832149,-0.00029811848,-0.00024077845
892,0.00035277588,0.0003527197,5.616158e-08,0.70306724,-0.011747654,-0.011747654,-0.00029987295,-0.0002531105
893,0.000350948,0.00035090494,4.3030965e-08,0.71138674,-0.0077984817,-0.0077984817,-0.00029785794,-0.0002393527
894,0.00035022112,0.0003501637,5.7431127e-08,0.6979339,-0.012268338,-0.012268338,-0.00030014542,-0.00025512622
895,0.0003482839,0.0003482445,3.941935e-08,0.71055067,-0.0069962535,-0.0069962535,-0.00029745512,-0.00023646426
896,0.00034790122,0.00034784083,6.039121e-08,0.69233096,-0.013254663,-0.013254663,-0.0003006504,-0.00025856818
897,0.00034576442,0.00034572955,3.486677e-08,0.7115022,-0.0056229266,-0.0056229266,-0.00029675546,-0.00023188136
898,0.00034605354,0.00034598645,6.706984e-08,0.6864858,-0.014701045,-0.014701045,-0.0003013909,-0.00026437343
899,0.00034375917,0.0003437309,2.8261367e-08,0.71706617,-0.0031178868,-0.0031178868,-0.00029547748,-0.00022410604
900,0.00034542684,0.0003453469,7.995362e-08,0.6831761,-0.017177919,-0.017177919,-0.00030265082,-0.0002744199
901,0.0003432828,0.00034326414,1.864706e-08,0.73415244,0.001047625,0.001047625,-0.00029335014,-0.00021048594
902,0.00034814546,0.00034804034,1.0512309e-07,0.69083846,-0.021679992,-0.021679992,-0.00030494033,-0.00029127448
903,0.0003475092,0.00034750233,6.869755e-09,0.7777836,0.008016173,0.008016173,-0.0002897854,-0.00018648189
904,0.00036013278,0.00035997364,1.5914824e-07,0.73663276,-0.02961039,-0.02961039,-0.0003089662,-0.00031974324
905,0.00036538602,0.000365386,2.1201041e-11,0.87712526,0.020220771,0.020220771,-0.00028353732,-0.00014339153
906,0.00039598998,0.00039571305,2.769306e-07,0.8828231,-0.04277139,-0.04277139,-0.0003156301,-0.00036591548
907,0.00041436905,0.00041435266,1.6371853e-08,1.0559846,0.040785007,0.040785007,-0.00027297562,-7.0005786e-05
908,0.00046986385,0.00046936594,4.979131e-07,1.1734321,-0.061388824,-0.061388824,-0.00032500408,-0.000430537
909,0.00048163306,0.00048158638,4.667522e-08,1.1938527,0.06990452,0.06990452,-0.00025790496,2.741602e-05
910,0.00050374446,0.000503065,6.794868e-07,1.4030849,-0.07394856,-0.07394856,-0.00033111445,-0.0004897886
911,0.00043242885,0.0004324267,2.15282e-09,0.89248127,0.09061003,0.09061003,-0.00024683157,4.533291e-05
912,0.00037431635,0.0003738658,4.5057007e-07,1.1468999,-0.044720363,-0.044720363,-0.00031560808,-0.00048229576
913,0.00032830294,0.00032809723,2.0570455e-07,0.80840105,0.06987781,0.06987781,-0.0002567169,-0.00016145041
914,0.00034165158,0.00034152696,1.2463342e-07,0.6937281,0.036479596,0.036479596,-0.00027363506,-0.00033181824
915,0.000388737,0.0003880599,6.770998e-07,1.4150631,0.020542642,0.020542642,-0.00028183218,-0.00040920457
916,0.0003917848,0.000391769,1.5791747e-08,0.68038356,0.09356431,0.09356431,-0.0002447198,-0.00010414825
917,0.00037583764,0.00037543522,4.0241395e-07,1.0641261,-0.018065507,-0.018065507,-0.00030220672,-0.00047799968
918,0.00032677047,0.00032675161,1.885212e-08,0.6827549,0.06249077,0.06249077,-0.00026102067,-0.00013343422
919,0.0003179905,0.00031796753,2.29647e-08,0.6791231,-0.016424773,-0.016424773,-0.00030163085,-0.0003362091
920,0.00034423755,0.00034410597,1.3158225e-07,0.692063,-0.015447296,-0.015447296,-0.00030153122,-0.00028197505
921,0.00034983954,0.00034982598,1.356988e-08,1.030806,0.016528888,0.016528888,-0.00028557854,-0.00014331525
922,0.0003466449,0.0003465344,1.1050228e-07,0.66702235,-0.060718644,-0.060718644,-0.0003255607,-0.0003678742
923,0.0003136056,0.0003136049,6.9584005e-10,0.9020756,0.009467223,0.009467223,-0.00028990704,-0.00011598907
924,0.000306662,0.000306662,3.637979e-12,0.8559611,-0.048227657,-0.048227657,-0.00031978884,-0.00028584345
925,0.00032227315,0.00032225758,1.5584577e-08,0.7153336,-0.042990245,-0.042990245,-0.00031708815,-0.00023512676
926,0.00032452817,0.00032448777,4.0409198e-08,1.1911793,-0.023354745,-0.023354745,-0.00030709195,-0.00014746538
927,0.00032686398,0.00032683538,2.8615684e-08,0.67942744,-0.07588472,-0.07588472,-0.0003342835,-0.000306628
928,0.00030599834,0.00030599488,3.453934e-09,0.92047244,-0.016443439,-0.016443439,-0.00030376983,-0.00012671726
929,0.0003017797,0.00030177593,3.7956505e-09,0.7432392,-0.05089949,-0.05089949,-0.00032125157,-0.0002693695
930,0.00031070082,0.00031063854,6.2271354e-08,0.62900203,-0.030750552,-0.030750552,-0.00031084105,-0.00023867778
931,0.00031144885,0.00031144856,3.0201153e-10,0.7744575,-0.00044655896,-0.00044655896,-0.00029529716,-0.00015941844
932,0.00031472108,0.00031463074,9.0349836e-08,0.64210856,-0.036169577,-0.036169577,-0.00031348394,-0.00031727567
933,0.00030055287,0.00030053867,1.4202862e-08,0.6493767,0.010604603,0.010604603,-0.00028919987,-0.00016176507
934,0.00029800017,0.000297964,3.6178275e-08,0.61466134,-0.017094802,-0.017094802,-0.00030329236,-0.0002745131
935,0.0003044323,0.00030434947,8.28423e-08,0.6418784,-0.004444891,-0.004444891,-0.0002966335,-0.00024031039
936,0.00030281025,0.00030279826,1.1993773e-08,0.6331241,0.012683528,0.012683528,-0.0002876161,-0.00019461545
937,0.000305218,0.00030509738,1.2062858e-07,0.6975655,-0.014858976,-0.014858976,-0.00030168222,-0.00030878824
938,0.00029515038,0.00029511636,3.401779e-08,0.60626006,0.023397967,0.023397967,-0.00028203224,-0.0001800314
939,0.00029356757,0.0002935207,4.6871804e-08,0.61472934,-0.0012774636,-0.0012774636,-0.0002945649,-0.0002761379
940,0.0002962837,0.00029621605,6.763057e-08,0.63934886,0.0050591696,0.0050591696,-0.00029114418,-0.00024918196
941,0.00029433132,0.0002943222,9.11841e-09,0.6318841,0.01214763,0.01214763,-0.00028751203,-0.00021180486
942,0.00029783402,0.0002977773,5.672269e-08,0.6329801,-0.014025079,-0.014025079,-0.00030098422,-0.0002864306
943,0.00029030262,0.00029029383,8.788487e-09,0.63194335,0.00921499,0.00921499,-0.00028896934,-0.00019975076
944,0.0002886713,0.000288645,2.627715e-08,0.6141215,-0.013370207,-0.013370207,-0.00030053582,-0.0002678011
945,0.00028900173,0.00028896498,3.6753065e-08,0.616602,-0.0027234752,-0.0027234752,-0.00029514157,-0.00023239557
946,0.00028724677,0.00028723897,7.81081e-09,0.63456726,0.0019009588,0.0019009588,-0.0002927954,-0.0002183303
947,0.0002901443,0.00029009554,4.8755027e-08,0.6243792,-0.014516323,-0.014516323,-0.00030122456,-0.0002722605
948,0.0002845265,0.0002845159,1.05976055e-08,0.6283733,0.0061886637,0.0061886637,-0.00029065023,-0.00020166382
949,0.0002842954,0.0002842668,2.860686e-08,0.6124836,-0.012715321,-0.012715321,-0.000300392,-0.00026006316
950,0.00028321202,0.0002831848,2.7217808e-08,0.61145365,-0.002059101,-0.002059101,-0.000294886,-0.00022394981
951,0.00028163253,0.0002816164,1.6119253e-08,0.6172701,-0.0028872064,-0.0028872064,-0.00029532917,-0.00022894412
952,0.00028387745,0.00028382352,5.3915606e-08,0.62128806,-0.009452745,-0.009452745,-0.00029878848,-0.00025590486
953,0.000279998,0.0002799785,1.9512516e-08,0.6104239,0.00704952,0.00704952,-0.00029034974,-0.00020736994
954,0.00027995423,0.00027990327,5.0950778e-08,0.61535716,-0.007476084,-0.007476084,-0.00029778047,-0.00026285285
955,0.00027732557,0.00027728887,3.6690246e-08,0.60573494,0.0058833566,0.0058833566,-0.00029097177,-0.00021946142
956,0.00027636864,0.0002763399,2.8712813e-08,0.60494727,0.00013173762,0.00013173762,-0.0002939713,-0.00023809046
957,0.00027747086,0.00027742385,4.698963e-08,0.6105678,-0.0034122267,-0.0034122267,-0.00029578258,-0.0002473612
958,0.00027468137,0.0002746607,2.0674134e-08,0.6091877,0.003966473,0.003966473,-0.0002920118,-0.00021862671
959,0.00027535684,0.00027531048,4.6376304e-08,0.60904205,-0.007827573,-0.007827573,-0.00029810474,-0.00025562255
960,0.00027254195,0.00027251706,2.4872497e-08,0.6057674,0.003351813,0.003351813,-0.00029239722,-0.00021632895
961,0.00027168333,0.00027165195,3.1381674e-08,0.60387826,-0.0057951394,-0.0057951394,-0.0002970895,-0.00024683823
962,0.00027109854,0.00027106304,3.5494224e-08,0.6041238,-0.0030032159,-0.0030032159,-0.00029570804,-0.00023516997
963,0.00026941227,0.00026939367,1.8611468e-08,0.612031,-0.0014025728,-0.0014025728,-0.0002949204,-0.00022570102
964,0.00027008192,0.0002700476,3.4304218e-08,0.60475767,-0.009500212,-0.009500212,-0.00029905088,-0.0002481433
965,0.00026745396,0.0002674379,1.6070102e-08,0.61660224,-0.0018522826,-0.0018522826,-0.000295143,-0.0002180792
966,0.0002674051,0.00026737765,2.7444448e-08,0.6057612,-0.011230346,-0.011230346,-0.00029997856,-0.0002461625
967,0.00026592793,0.00026590642,2.1519272e-08,0.6086705,-0.005054594,-0.005054594,-0.00029681725,-0.00022522036
968,0.00026479928,0.0002647781,2.1183956e-08,0.6082734,-0.007841205,-0.007841205,-0.00029822448,-0.00023589631
969,0.00026470458,0.00026467352,3.10552e-08,0.603099,-0.00797984,-0.00797984,-0.00029830963,-0.00023845903
970,0.00026294964,0.00026293166,1.7992608e-08,0.6101877,-0.0030924254,-0.0030924254,-0.00029581806,-0.0002242336
971,0.0002631283,0.00026309676,3.1550844e-08,0.6022733,-0.009487415,-0.009487415,-0.00029906808,-0.0002471761
972,0.00026110958,0.00026108892,2.0655927e-08,0.6061491,-0.0025046717,-0.0025046717,-0.00029549183,-0.00022489452
973,0.00026077076,0.0002607428,2.7982743e-08,0.601678,-0.0076975967,-0.0076975967,-0.0002981517,-0.0002431006
974,0.0002597752,0.00025974854,2.6672353e-08,0.6012566,-0.0037465685,-0.0037465685,-0.0002961155,-0.00023187723
975,0.00025858812,0.00025856338,2.4739895e-08,0.6011863,-0.0041448115,-0.0041448115,-0.00029630944,-0.00023603704
976,0.00025836827,0.00025833433,3.392441e-08,0.6001054,-0.0050083674,-0.0050083674,-0.00029677097,-0.00024173372
977,0.00025675318,0.00025672992,2.3242155e-08,0.60057276,-0.0006306496,-0.0006306496,-0.00029454063,-0.00022905579
978,0.00025657128,0.00025653763,3.3647773e-08,0.5997774,-0.005334052,-0.005334052,-0.00029693198,-0.00024596555
979,0.00025488748,0.0002548632,2.4266392e-08,0.59979475,-0.00035144616,-0.00035144616,-0.00029439878,-0.00022870701
980,0.00025441457,0.00025438602,2.8537595e-08,0.5990441,-0.0046019205,-0.0046019205,-0.00029658977,-0.00024203816
981,0.0002533758,0.00025334966,2.6126397e-08,0.5990503,-0.00236476,-0.00236476,-0.00029544882,-0.0002335413
982,0.00025228152,0.000252257,2.4497908e-08,0.59913427,-0.0033331083,-0.0033331083,-0.0002959488,-0.00023621571
983,0.00025180064,0.00025177153,2.9096622e-08,0.5987114,-0.004027186,-0.004027186,-0.00029632435,-0.0002382411
984,0.00025041634,0.00025039478,2.1563011e-08,0.5995771,-0.0016714369,-0.0016714369,-0.00029513112,-0.00023015958
985,0.00025003776,0.00025000935,2.8396801e-08,0.59858376,-0.0051829177,-0.0051829177,-0.0002969253,-0.0002417643
986,0.00024852593,0.00024850492,2.1006485e-08,0.599541,-0.001681519,-0.001681519,-0.00029515495,-0.00022898776
987,0.00024807343,0.00024804828,2.5156485e-08,0.5984465,-0.0051969886,-0.0051969886,-0.00029695645,-0.00023976843
988,0.00024689766,0.00024687612,2.1546603e-08,0.5988591,-0.0028245135,-0.0028245135,-0.00029573965,-0.00023099847
989,0.0002460472,0.00024602452,2.2669838e-08,0.5982654,-0.0044790804,-0.0044790804,-0.0002965871,-0.00023644367
990,0.000245301,0.00024527716,2.3825057e-08,0.5977539,-0.0037464532,-0.0037464532,-0.00029622525,-0.00023455551
991,0.00024420803,0.00024418707,2.0956842e-08,0.5977891,-0.002925806,-0.002925806,-0.0002958035,-0.00023289699
992,0.00024363208,0.00024360661,2.5472994e-08,0.59724927,-0.0041734977,-0.0041734977,-0.0002964344,-0.00023820295
993,0.00024234303,0.00024232254,2.0494552e-08,0.59720224,-0.0016893517,-0.0016893517,-0.00029517518,-0.00023054135
994,0.00024188694,0.00024186213,2.4816126e-08,0.59682035,-0.0040498683,-0.0040498683,-0.00029637897,-0.00023899516
995,0.00024061528,0.00024059479,2.0490285e-08,0.59659976,-0.0015952126,-0.0015952126,-0.0002951247,-0.00023103702
996,0.00023997841,0.00023995445,2.3967875e-08,0.59631276,-0.003652551,-0.003652551,-0.0002961772,-0.00023827434
997,0.00023893145,0.00023890984,2.1610083e-08,0.5958971,-0.001664313,-0.001664313,-0.00029517137,-0.00023202629
998,0.00023812526,0.00023810276,2.2497408e-08,0.59569764,-0.002674111,-0.002674111,-0.00029568534,-0.00023609147
999,0.00023723312,0.00023721038,2.274506e-08,0.59557694,-0.002043713,-0.002043713,-0.00029537195,-0.00023445438
1000,0.00023623972,0.00023621878,2.0937431e-08,0.5953637,-0.0017785603,-0.0017785603,-0.0002952502,-0.0002335936
1001,0.0002355525,0.00023553,2.2510822e-08,0.5955088,-0.002547228,-0.002547228,-0.0002956472,-0.00023582896
1002,0.00023441865,0.00023439933,1.933081e-08,0.59533995,-0.0015466852,-0.0015466852,-0.0002951441,-0.000231727
1003,0.00023380088,0.00023377899,2.1882562e-08,0.5954657,-0.0031139283,-0.0031139283,-0.00029595525,-0.00023620442
1004,0.00023267059,0.0002326523,1.8288638e-08,0.5953237,-0.001590847,-0.001590847,-0.00029519235,-0.00023043381
1005,0.00023204499,0.00023202399,2.0995689e-08,0.5953462,-0.0033798642,-0.0033798642,-0.0002961094,-0.00023607169
1006,0.00023092265,0.00023090455,1.80987e-08,0.5952101,-0.0017288646,-0.0017288646,-0.00029528196,-0.00023021217
1007,0.00023025597,0.00023023612,1.9854326e-08,0.5952544,-0.0031677259,-0.0031677259,-0.00029602455,-0.00023475851
1008,0.00022923021,0.0002292125,1.7702959e-08,0.5952172,-0.0020023107,-0.0020023107,-0.00029543883,-0.00023052706
1009,0.00022846716,0.00022844852,1.8634854e-08,0.5952499,-0.0030429505,-0.0030429505,-0.00029597612,-0.0002336448
1010,0.00022755208,0.0002275345,1.757926e-08,0.5952351,-0.0023410644,-0.0023410644,-0.00029562853,-0.00023094541
1011,0.00022672868,0.00022671105,1.7625721e-08,0.5952219,-0.002742755,-0.002742755,-0.0002958356,-0.0002322228
1012,0.00022589335,0.00022587557,1.777838e-08,0.59521115,-0.0025189794,-0.0025189794,-0.00029572553,-0.00023164657
1013,0.00022499934,0.00022498224,1.710342e-08,0.59514713,-0.0022455577,-0.0022455577,-0.00029559335,-0.00023110345
1014,0.00022424299,0.00022422514,1.785894e-08,0.5952578,-0.002437469,-0.002437469,-0.00029569346,-0.00023222565
1015,0.0002232811,0.00022326452,1.6572663e-08,0.5951467,-0.00178458,-0.00178458,-0.00029536287,-0.00023043797
1016,0.00022257498,0.00022255717,1.7809189e-08,0.59542614,-0.0023438034,-0.0023438034,-0.00029564984,-0.00023255672
1017,0.00022159576,0.00022157984,1.5920278e-08,0.5952119,-0.0014183525,-0.0014183525,-0.0002951828,-0.00022962438
1018,0.00022092959,0.00022091203,1.7566421e-08,0.59561926,-0.0023304187,-0.0023304187,-0.00029564605,-0.00023290007
1019,0.00021991358,0.00021989808,1.5503762e-08,0.59530884,-0.0011578877,-0.0011578877,-0.00029505492,-0.00022918015
1020,0.00021929218,0.00021927479,1.7392072e-08,0.5958777,-0.0021947229,-0.0021947229,-0.00029558406,-0.0002329243
1021,0.00021825095,0.00021823599,1.4952136e-08,0.59544516,-0.00085837697,-0.00085837697,-0.00029490827,-0.00022865407
1022,0.00021764902,0.0002176319,1.7129738e-08,0.5961942,-0.0021389606,-0.0021389606,-0.0002955616,-0.00023309374
1023,0.000216583,0.00021656876,1.4233068e-08,0.59565324,-0.0006399142,-0.0006399142,-0.00029480792,-0.00022801646
1024,0.00021603768,0.00021602097,1.670818e-08,0.5965505,-0.0022218418,-0.0022218418,-0.00029561343,-0.00023319764
1025,0.00021492054,0.00021490711,1.3429641e-08,0.5958951,-0.0005043024,-0.0005043024,-0.00029474768,-0.00022725263
1026,0.00021445208,0.00021443554,1.6552526e-08,0.5970175,-0.0023740362,-0.0023740362,-0.0002957014,-0.00023340242
1027,0.00021327956,0.00021326705,1.2521671e-08,0.59611744,-0.00023275979,-0.00023275979,-0.00029462273,-0.00022616211
1028,0.00021291368,0.00021289702,1.666006e-08,0.59764683,-0.002608438,-0.002608438,-0.00029583057,-0.0002341459
1029,0.00021162281,0.00021161132,1.1490817e-08,0.59636635,0.00020071368,0.00020071368,-0.0002944152,-0.00022471919
1030,0.00021144422,0.00021142715,1.7062519e-08,0.59855086,-0.0029585408,-0.0029585408,-0.00029601972,-0.00023529609
1031,0.00020998335,0.00020997328,1.006676e-08,0.5967264,0.00081471563,0.00081471563,-0.00029411487,-0.00022258515
1032,0.00021009981,0.00021008165,1.8167928e-08,0.60008645,-0.0036328533,-0.0036328533,-0.00029637065,-0.0002374718
1033,0.00020839077,0.00020838251,8.260925e-09,0.5973983,0.0018113359,0.0018113359,-0.00029362232,-0.00021923562
1034,0.00020904031,0.00020901982,2.0488152e-08,0.6030877,-0.004700274,-0.004700274,-0.000296919,-0.0002411709
1035,0.00020695657,0.00020695069,5.885748e-09,0.5991193,0.0034623798,0.0034623798,-0.0002927958,-0.00021392808
1036,0.00020860309,0.00020857794,2.5138762e-08,0.6096495,-0.0064866818,-0.0064866818,-0.00029783024,-0.0002474114
1037,0.00020608563,0.0002060828,2.8402507e-09,0.60446644,0.006179919,0.006179919,-0.0002914306,-0.00020500047
1038,0.00020975432,0.00020971964,3.467227e-08,0.6253863,-0.009675342,-0.009675342,-0.00029944602,-0.00025805522
1039,0.00020704532,0.00020704512,2.0602421e-10,0.6207787,0.010762432,0.010762432,-0.00028912103,-0.00018938634
1040,0.00021524602,0.00021519032,5.5708718e-08,0.66568565,-0.015219693,-0.015219693,-0.00030224706,-0.00027596878
1041,0.0002138416,0.000213839,2.6085258e-09,0.66801757,0.018735975,0.018735975,-0.000285091,-0.0001616115
1042,0.00023271545,0.00023260967,1.05773914e-07,0.7685835,-0.024754394,-0.024754394,-0.00030704873,-0.0003056956
1043,0.00023756562,0.000237541,2.4620505e-08,0.7865724,0.032737657,0.032737657,-0.00027799522,-0.000111169065
1044,0.00027967978,0.00027945513,2.2466044e-07,0.99636006,-0.040341154,-0.040341154,-0.0003148663,-0.00035132995
1045,0.0002970496,0.0002969603,8.933373e-08,0.99603957,0.055968568,0.055968568,-0.0002661649,-2.4725265e-05
1046,0.00036472172,0.00036427553,4.4620467e-07,1.3482705,-0.061192643,-0.061192643,-0.0003252458,-0.00040881516
1047,0.00036146984,0.00036133104,1.3880563e-07,1.1073321,0.08667278,0.08667278,-0.00025035432,8.186203e-05
1048,0.00037441065,0.00037384915,5.615025e-07,1.5209546,-0.0709384,-0.0709384,-0.00032979608,-0.00045563458
1049,0.00028083197,0.00028081634,1.5614354e-08,0.6992855,0.10169989,0.10169989,-0.00024209885,6.295213e-05
1050,0.00022528862,0.00022502174,2.6688033e-07,1.1167461,-0.030064376,-0.030064376,-0.00030841437,-0.00044785673
1051,0.00020079613,0.00020061109,1.850434e-07,0.9680672,0.069826715,0.069826715,-0.000257461,-0.00019766057
1052,0.00022736525,0.00022734042,2.4819649e-08,0.6009496,0.057152,0.057152,-0.0002638046,-0.0002796324
1053,0.000280162,0.00027963892,5.2306933e-07,1.4840286,0.014799081,0.014799081,-0.0002854198,-0.00042678273
1054,0.00026082824,0.00026082413,4.0951087e-09,0.6357078,0.100154035,0.100154035,-0.00024240403,-6.44292e-05
1055,0.00023562815,0.00023545949,1.686609e-07,0.90127456,-0.022869112,-0.022869112,-0.00030530634,-0.00044095606
1056,0.00019322793,0.00019322755,3.8105075e-10,0.5970028,0.049610518,0.049610518,-0.00026865068,-0.0001440038
1057,0.0001972302,0.00019722276,7.432922e-09,0.69419724,-0.011493805,-0.011493805,-0.00029998762,-0.00027082968
1058,0.00023398577,0.00023391444,7.132627e-08,0.68679005,-0.029661166,-0.029661166,-0.0003097293,-0.00027925588
1059,0.00022612637,0.00022604893,7.744967e-08,0.997165,0.023082836,0.023082836,-0.0002833804,-9.404126e-05
1060,0.00021600844,0.0002159852,2.323534e-08,0.60717994,-0.062187478,-0.062187478,-0.000327102,-0.00033516815
1061,0.00018574225,0.00018572787,1.4379216e-08,0.7704662,0.004121806,0.004121806,-0.000293522,-0.00011820607
1062,0.00018661859,0.00018658223,3.636842e-08,0.8678651,-0.038713153,-0.038713153,-0.00031560293,-0.00022760767
1063,0.0002109025,0.00021089993,2.5600455e-09,0.62149525,-0.049067933,-0.049067933,-0.00032085855,-0.00023061133
1064,0.00020308782,0.00020299586,9.196948e-08,1.047749,-0.011244961,-0.011244961,-0.00030157552,-0.000109785135
1065,0.00020027584,0.00020026878,7.0518835e-09,0.6090818,-0.066371575,-0.066371575,-0.00032982157,-0.00028385915
1066,0.00018213208,0.00018212934,2.7406801e-09,0.665909,-0.005151628,-0.005151628,-0.00029850745,-0.00012734007
1067,0.00018302113,0.00018302047,6.6187106e-10,0.6355567,-0.02408095,-0.02408095,-0.00030786975,-0.0002271852
1068,0.00019851328,0.00019845543,5.785328e-08,0.69645566,-0.01871418,-0.01871418,-0.00030501257,-0.00024620193
1069,0.0001918661,0.00019186354,2.5540174e-09,0.64418095,0.02318843,0.02318843,-0.000283604,-0.00012003021
1070,0.00019165491,0.00019161183,4.307889e-08,0.6811103,-0.020728026,-0.020728026,-0.00030581275,-0.00029645476
1071,0.00017971083,0.00017970255,8.274474e-09,0.6085793,0.021042768,0.021042768,-0.00028422844,-0.00015934448
1072,0.00017989251,0.00017988757,4.9289977e-09,0.60699624,0.003933352,0.003933352,-0.0002928452,-0.00022577496
1073,0.00019115298,0.00019109358,5.940654e-08,0.7492912,0.0017090949,0.0017090949,-0.0002938665,-0.00024180702
1074,0.0001843116,0.00018431131,2.9352631e-10,0.60866785,0.029773502,0.029773502,-0.00027938996,-0.00015552953
1075,0.00018492185,0.00018487292,4.8941104e-08,0.7343563,-0.0049557383,-0.0049557383,-0.00029707252,-0.00028316263
1076,0.00017680769,0.00017679772,9.967582e-09,0.6365651,0.027124558,0.027124558,-0.00028068395,-0.00017266774
1077,0.0001765768,0.00017657512,1.6755506e-09,0.621174,0.009124703,0.009124703,-0.00028975614,-0.00022709352
1078,0.00018389561,0.0001838736,2.2008386e-08,0.6787324,0.0004995651,0.0004995651,-0.00029407503,-0.00023935486
1079,0.0001783652,0.00017836239,2.8113385e-09,0.643286,0.016865985,0.016865985,-0.0002857755,-0.00017208143
1080,0.00018041804,0.00018040942,8.621654e-09,0.64485353,-0.014592612,-0.014592612,-0.00030185716,-0.00025694433
1081,0.00017426765,0.00017426745,2.0709502e-10,0.6253292,0.008382981,0.008382981,-0.0002900763,-0.00018560409
1082,0.00017356954,0.00017356931,2.3797464e-10,0.62393147,-0.0037621828,-0.0037621828,-0.00029628305,-0.00022265119
1083,0.00017823391,0.00017822176,1.21452e-08,0.64965445,-0.0038679028,-0.0038679028,-0.0002963912,-0.00022689617
1084,0.00017409993,0.00017409907,8.5322416e-10,0.6291533,0.010700283,0.010700283,-0.00028896413,-0.00018672434
1085,0.00017635198,0.00017634059,1.1395177e-08,0.64053565,-0.011238892,-0.011238892,-0.00030018526,-0.00025368735
1086,0.00017146049,0.0001714597,7.9002116e-10,0.6148967,0.009512289,0.009512289,-0.00028964205,-0.00019104106
1087,0.00017112754,0.00017112562,1.9195912e-09,0.6128832,-0.002748512,-0.002748512,-0.00029589186,-0.00022908494
1088,0.00017365489,0.00017364135,1.3540387e-08,0.63424766,-0.00042095006,-0.00042095006,-0.00029470708,-0.00022672773
1089,0.00017081972,0.00017081888,8.499628e-10,0.60492945,0.010337696,0.010337696,-0.00028929178,-0.00020106195
1090,0.00017315689,0.00017313629,2.0606699e-08,0.64399385,-0.003586247,-0.003586247,-0.00029645042,-0.0002523425
1091,0.00016884314,0.0001688385,4.63535e-09,0.6039223,0.014031946,0.014031946,-0.00028747946,-0.00020153567
1092,0.00016850959,0.00016850063,8.96891e-09,0.61003906,0.0021405728,0.0021405728,-0.00029357232,-0.00024000253
1093,0.00016920424,0.00016919266,1.1578838e-08,0.6137026,0.0058227386,0.0058227386,-0.00029175822,-0.00022457614
1094,0.00016731575,0.00016731479,9.583458e-10,0.59770477,0.0074671707,0.0074671707,-0.00029095914,-0.00021417711
1095,0.00016936786,0.00016935516,1.27108e-08,0.612766,-0.0046997424,-0.0046997424,-0.00029719842,-0.00024719763
1096,0.00016598275,0.00016598146,1.2966233e-09,0.5962935,0.007573026,0.007573026,-0.00029101124,-0.00020448308
1097,0.00016631519,0.00016630959,5.6011875e-09,0.5979959,-0.004462307,-0.004462307,-0.0002971729,-0.00023978854
1098,0.00016553278,0.00016552836,4.4232618e-09,0.5959257,0.0013857061,0.0013857061,-0.00029421912,-0.00021972087
1099,0.00016424738,0.00016424661,7.7584505e-10,0.5967967,-0.00022820148,-0.00022820148,-0.00029509503,-0.00022216224
1100,0.00016578217,0.00016577622,5.9585648e-09,0.5975029,-0.0064434763,-0.0064434763,-0.00029830032,-0.00023747032
1101,0.00016323144,0.00016323137,7.437419e-11,0.60173756,0.0011816415,0.0011816415,-0.0002944156,-0.00020948227
1102,0.00016393467,0.00016393096,3.7134762e-09,0.59520996,-0.009383066,-0.009383066,-0.00029979408,-0.00023873337
1103,0.00016245467,0.0001624535,1.1575697e-09,0.59546745,-0.001400362,-0.001400362,-0.0002957538,-0.00021420456
1104,0.00016197383,0.00016197258,1.2577495e-09,0.59459966,-0.0054589305,-0.0054589305,-0.0002978101,-0.000229267
1105,0.00016242948,0.00016242443,5.0452766e-09,0.59510285,-0.0050426754,-0.0050426754,-0.00029757924,-0.00023204062
1106,0.00016070127,0.00016070034,9.292773e-10,0.5941411,0.0006034116,0.0006034116,-0.0002947017,-0.00021859143
1107,0.00016163818,0.00016163205,6.1271006e-09,0.5967045,-0.0054065464,-0.0054065464,-0.00029773725,-0.00024028584
1108,0.0001597694,0.00015976786,1.5425834e-09,0.59303606,0.0022055767,0.0022055767,-0.00029383803,-0.00021928332
1109,0.00015976212,0.00015975806,4.0599026e-09,0.59430784,-0.0036234749,-0.0036234749,-0.00029679053,-0.00023916177
1110,0.00015925315,0.000159249,4.153483e-09,0.5947228,0.00031945793,0.00031945793,-0.00029477934,-0.0002290259
1111,0.0001582931,0.00015829068,2.4096465e-09,0.593122,0.0007413303,0.0007413303,-0.00029453888,-0.0002302024
1112,0.00015877176,0.00015876477,6.988833e-09,0.59969014,-0.0013878753,-0.0013878753,-0.0002956116,-0.00023943702
1113,0.00015717096,0.00015716882,2.1452213e-09,0.5931467,0.004021167,0.004021167,-0.00029287842,-0.00022482521
1114,0.00015751478,0.00015750896,5.824746e-09,0.5986664,-0.0015437211,-0.0015437211,-0.00029570737,-0.00024303002
1115,0.0001561789,0.00015617617,2.7219897e-09,0.5946192,0.0032250078,0.0032250078,-0.00029328864,-0.00022749805
1116,0.00015582876,0.00015582553,3.23084e-09,0.59575236,-0.0003816342,-0.0003816342,-0.00029513723,-0.00023687727
1117,0.00015557991,0.00015557634,3.5593781e-09,0.59667176,0.00042608965,0.00042608965,-0.00029474404,-0.00023259422
1118,0.00015458053,0.00015457891,1.6175064e-09,0.59495735,0.0009648957,0.0009648957,-0.00029448318,-0.00022990344
1119,0.00015480389,0.00015479959,4.2978066e-09,0.59853745,-0.0019450575,-0.0019450575,-0.00029598316,-0.00023844266
1120,0.00015349401,0.00015349261,1.3927792e-09,0.59544927,0.002028936,0.002028936,-0.00029398748,-0.00022590808
1121,0.00015358388,0.0001535805,3.3781644e-09,0.59801257,-0.0021176697,-0.0021176697,-0.00029609617,-0.00023846564
1122,0.00015256782,0.0001525661,1.7123478e-09,0.5962844,0.0011879763,0.0011879763,-0.0002944323,-0.00022770235
1123,0.00015219925,0.00015219733,1.9225301e-09,0.5968538,-0.0012835324,-0.0012835324,-0.00029570208,-0.00023471647
1124,0.00015185964,0.0001518574,2.2471696e-09,0.59760606,-0.0007471584,-0.0007471584,-0.0002954339,-0.00023264649
1125,0.00015100067,0.0001509994,1.2670146e-09,0.59678245,-1.1059897e-05,-1.1059897e-05,-0.00029505987,-0.00023051361
1126,0.00015104181,0.00015103891,2.9013276e-09,0.59911263,-0.0016513774,-0.0016513774,-0.00029589553,-0.00023639057
1127,0.00015000578,0.0001500046,1.1804964e-09,0.5969191,0.0013204305,0.0013204305,-0.0002943902,-0.00022857646
1128,0.00014997456,0.00014997182,2.7348324e-09,0.59935236,-0.001461643,-0.001461643,-0.0002957962,-0.00023856164
1129,0.00014904691,0.00014904542,1.4952539e-09,0.5976812,0.0014351525,0.0014351525,-0.00029433152,-0.00023049158
1130,0.00014873274,0.00014873077,1.9701911e-09,0.59875846,-0.00046335065,-0.00046335065,-0.000295292,-0.00023668594
1131,0.00014821372,0.0001482119,1.817824e-09,0.5987959,0.0005954785,0.0005954785,-0.00029475277,-0.00023351418
1132,0.00014757126,0.00014756991,1.3464576e-09,0.5982833,0.00046954947,0.00046954947,-0.000294821,-0.00023402605
1133,0.00014737174,0.00014736963,2.104011e-09,0.5999189,-0.00031385652,-0.00031385652,-0.00029522472,-0.00023669534
1134,0.00014650612,0.00014650506,1.0557288e-09,0.5984358,0.0012399623,0.0012399623,-0.00029444144,-0.00023220858
1135,0.00014637253,0.00014637048,2.044966e-09,0.60056454,-0.000653152,-0.000653152,-0.00029540458,-0.00023809889
1136,0.00014550985,0.00014550892,9.279151e-10,0.5989611,0.0014003345,0.0014003345,-0.0002943766,-0.0002315271
1137,0.00014528057,0.00014527912,1.4560443e-09,0.60031897,-0.00072039413,-0.00072039413,-0.00029545717,-0.00023751067
1138,0.00014458211,0.00014458121,8.981985e-10,0.5997995,0.00056372664,0.00056372664,-0.0002948178,-0.00023284701
1139,0.00014415618,0.00014415522,9.555801e-10,0.6003682,-0.00056404836,-0.00056404836,-0.00029539916,-0.00023556428
1140,0.00014370843,0.00014370747,9.555801e-10,0.6008204,-0.00028248035,-0.00028248035,-0.00029526465,-0.00023421645
1141,0.00014308371,0.00014308307,6.452999e-10,0.6006853,-0.00014419344,-0.00014419344,-0.00029520175,-0.00023364718
1142,0.00014279633,0.00014279532,1.0010194e-09,0.6017979,-0.00085450767,-0.00085450767,-0.00029557146,-0.00023586272
1143,0.00014206137,0.0001420609,4.678152e-10,0.60128856,0.00023289268,0.00023289268,-0.0002950295,-0.00023258239
1144,0.00014181137,0.00014181047,9.0513397e-10,0.6026337,-0.0011209169,-0.0011209169,-0.00029571593,-0.00023667944
1145,0.00014107529,0.00014107488,4.0888382e-10,0.6020793,0.0003110224,0.0003110224,-0.0002949986,-0.00023222282
1146,0.0001408148,0.00014081407,7.294512e-10,0.60320604,-0.0010293295,-0.0010293295,-0.00029567938,-0.00023640685
1147,0.00014016134,0.00014016092,4.2885806e-10,0.602952,0.00016265904,0.00016265904,-0.0002950789,-0.00023308715
1148,0.00013977989,0.00013977928,6.148184e-10,0.6038183,-0.00062594726,-0.00062594726,-0.00029547876,-0.00023598938
1149,0.00013925103,0.00013925052,5.074581e-10,0.6040031,0.00015367322,0.00015367322,-0.0002950868,-0.00023415808
1150,0.00013875807,0.0001387576,4.70074e-10,0.6043559,-1.3274939e-05,-1.3274939e-05,-0.0002951693,-0.00023518986
1151,0.00013832812,0.00013832758,5.355292e-10,0.6050112,2.0082553e-05,2.0082553e-05,-0.00029515306,-0.00023549386
1152,0.00013775201,0.00013775167,3.4169118e-10,0.60493994,0.00039015253,0.00039015253,-0.00029496884,-0.00023459046
1153,0.00013741039,0.0001374099,5.014339e-10,0.60594904,-0.00015149605,-0.00015149605,-0.0002952413,-0.00023639027
1154,0.00013678307,0.00013678281,2.6139646e-10,0.6056414,0.0006025112,0.0006025112,-0.00029486106,-0.00023421379
1155,0.00013647931,0.00013647886,4.5548898e-10,0.6067944,-0.00019152772,-0.00019152772,-0.00029526372,-0.00023682382
1156,0.00013584839,0.00013584818,2.0102858e-10,0.6063682,0.0007403744,0.0007403744,-0.00029479593,-0.00023419269
1157,0.00013553204,0.00013553166,3.715122e-10,0.60752404,-0.00019144516,-0.00019144516,-0.00029526703,-0.00023718858
1158,0.00013490563,0.00013490547,1.577022e-10,0.6071868,0.0007172277,0.0007172277,-0.00029481284,-0.00023442642
1159,0.00013457343,0.00013457317,2.638112e-10,0.60816383,-0.00014952019,-0.00014952019,-0.0002952523,-0.0002369602
1160,0.00013399281,0.0001339927,1.1550795e-10,0.6079781,0.00054683664,0.00054683664,-0.00029490478,-0.0002347462
1161,0.00013362663,0.00013362645,1.8015602e-10,0.60878265,-0.00014493834,-0.00014493834,-0.0002952577,-0.00023679106
1162,0.00013309132,0.00013309123,9.2161404e-11,0.6088018,0.0003936581,0.0003936581,-0.00029499087,-0.00023519342
1163,0.00013268754,0.00013268742,1.2142737e-10,0.60943747,-3.5561912e-05,-3.5561912e-05,-0.00029520955,-0.00023657264
1164,0.00013218721,0.00013218714,7.592428e-11,0.6096122,0.00031324677,0.00031324677,-0.00029503787,-0.00023562758
1165,0.00013175084,0.00013175077,7.220559e-11,0.61004996,0.0001003739,0.0001003739,-0.0002951491,-0.00023638361
1166,0.00013128405,0.00013128399,5.4516447e-11,0.6103705,0.00020791306,0.00020791306,-0.00029509832,-0.00023613819
1167,0.00013081942,0.00013081938,3.954259e-11,0.61069,0.00017344179,0.00017344179,-0.00029511904,-0.00023630279
1168,0.00013038926,0.00013038922,3.8703762e-11,0.6111281,0.00014308232,0.00014308232,-0.00029513752,-0.0002364589
1169,0.0001299077,0.00012990768,1.8035573e-11,0.61132246,0.00026990438,0.00026990438,-0.0002950764,-0.0002362217
1170,0.0001295016,0.00012950157,2.635231e-11,0.61186206,0.000107732405,0.000107732405,-0.0002951611,-0.00023687916
1171,0.00012900097,0.00012900097,5.147008e-12,0.61196023,0.0003713116,0.0003713116,-0.00029503222,-0.00023624873
1172,0.00012861229,0.00012861227,1.4381885e-11,0.6125975,7.504704e-05,7.504704e-05,-0.0002951837,-0.00023725077
1173,0.0001280915,0.0001280915,4.0106807e-15,0.6126021,0.00043098137,0.00043098137,-0.000295008,-0.00023621402
1174,0.00012773223,0.00012773223,5.0964233e-12,0.61332387,-5.7594013e-07,-5.7594013e-07,-0.00029522832,-0.00023753324
1175,0.0001271954,0.0001271954,5.935752e-12,0.6132325,0.0004554304,0.0004554304,-0.00029500294,-0.00023617869
1176,0.00012686611,0.00012686611,9.672263e-13,0.6140989,-0.00011884993,-0.00011884993,-0.00029529462,-0.00023793726
1177,0.00012630118,0.00012630115,2.4548419e-11,0.6138818,0.0005220957,0.0005220957,-0.00029497678,-0.00023604141
1178,0.00012601657,0.00012601657,1.0116907e-14,0.6149193,-0.00023562701,-0.00023562701,-0.00029536014,-0.0002383574
1179,0.00012540388,0.00012540382,6.3495334e-11,0.6145056,0.00061610766,0.00061610766,-0.00029493653,-0.00023581498
1180,0.00012518217,0.00012518217,6.17853e-13,0.61581343,-0.0004343656,-0.0004343656,-0.00029546706,-0.00023898437
1181,0.00012450058,0.00012450045,1.3587244e-10,0.6151136,0.0007681657,0.0007681657,-0.0002948674,-0.0002353737
1182,0.0001243807,0.0001243807,2.917805e-13,0.6168573,-0.0007236056,-0.0007236056,-0.00029561803,-0.00023985666
1183,0.0001235909,0.00012359064,2.5947267e-10,0.6156876,0.0010610938,0.0010610938,-0.00029472692,-0.00023455305
1184,0.00012364205,0.00012364205,1.3422735e-12,0.6181584,-0.0011279401,-0.0011279401,-0.00029582644,-0.00024122502
1185,0.00012267263,0.00012267214,4.9461685e-10,0.61625755,0.0015727377,0.0015727377,-0.0002944761,-0.00023323248
1186,0.00012300958,0.00012300955,2.8101535e-11,0.6200309,-0.0017791609,-0.0017791609,-0.00029615723,-0.00024336399
1187,0.00012176061,0.00012175962,9.927859e-10,0.6170109,0.002444678,0.002444678,-0.00029404426,-0.00023077171
1188,0.0001226229,0.00012262272,1.8427948e-10,0.62320113,-0.0028947638,-0.0028947638,-0.00029671995,-0.00024683654
1189,0.000120950346,0.000120948214,2.1331603e-09,0.6186534,0.0039288695,0.0039288695,-0.00029330628,-0.00022647102
1190,0.00012283493,0.00012283406,8.74465e-10,0.6297842,-0.004822603,-0.004822603,-0.00029768856,-0.0002526654
1191,0.00012060924,0.00012060422,5.022546e-09,0.62371045,0.0065517128,0.0065517128,-0.000291998,-0.0002185906
1192,0.00012466202,0.00012465847,3.555823e-09,0.64582855,-0.008222471,-0.008222471,-0.00029939122,-0.00026256443
1193,0.0001220703,0.00012205732,1.298102e-08,0.640707,0.011258671,0.011258671,-0.00028964598,-0.00020390854
1194,0.0001312057,0.00013119227,1.3425325e-08,0.68912303,-0.014342149,-0.014342149,-0.00030244922,-0.00027947375
1195,0.00012997728,0.00012994124,3.6050842e-08,0.6952004,0.019854808,0.019854808,-0.0002853424,-0.00017573129
1196,0.00015196619,0.00015191763,4.856438e-08,0.8070625,-0.025297025,-0.025297025,-0.00030790898,-0.00030735624
1197,0.0001587857,0.00015868383,1.01863435e-07,0.8438715,0.03564244,0.03564244,-0.00027741792,-0.00012016611
1198,0.0002114443,0.00021128252,1.617836e-07,1.0838785,-0.044062287,-0.044062287,-0.00031722846,-0.0003483154
1199,0.00023711451,0.000236862,2.5250694e-07,1.1234183,0.063077725,0.063077725,-0.00026357875,-1.4327505e-05
1200,0.00032719542,0.00032677932,4.160881e-07,1.5219421,-0.070576526,-0.070576526,-0.00033030435,-0.00039307587
1201,0.00032539546,0.0003250334,3.6204014e-07,1.2818611,0.10030655,0.10030655,-0.00024455832,0.00012997692
1202,0.0003334654,0.0003329408,5.245846e-07,1.6961777,-0.08376478,-0.08376478,-0.00033643248,-0.0004292269
1203,0.00020488059,0.00020481102,6.957025e-08,0.7313392,0.11530159,0.11530159,-0.00023613917,9.326857e-05
1204,0.0001352511,0.00013510346,1.4765e-07,1.1196549,-0.029632967,-0.029632967,-0.00030833337,-0.00045136048
1205,0.00013362666,0.00013342584,2.0081389e-07,1.2314286,0.069230124,0.069230124,-0.00025820485,-0.00025908998
1206,0.00018193435,0.00018193209,2.2623823e-09,0.60278505,0.07913318,0.07913318,-0.00025315254,-0.00025519938
1207,0.00023703613,0.00023655026,4.8587907e-07,1.654379,0.003685591,0.003685591,-0.00029133327,-0.000486999
1208,0.00017974795,0.0001797026,4.535035e-08,0.69856364,0.11305808,0.11305808,-0.0002366573,-3.5579742e-05
1209,0.0001340074,0.00013398299,2.4396556e-08,0.7313356,-0.026744856,-0.026744856,-0.0003077305,-0.0004276554
1210,0.00012378718,0.00012378707,9.613732e-11,0.6307798,0.027697451,0.027697451,-0.00028052813,-0.00019924296
1211,0.00015030245,0.00015015423,1.4822314e-07,0.98949695,0.003922324,0.003922324,-0.0002929712,-0.00019333973
1212,0.00018510719,0.00018506838,3.880638e-08,0.7546293,-0.058507573,-0.058507573,-0.00032517646,-0.00029861514
1213,0.00013929816,0.00013913389,1.6427447e-07,1.0487081,0.027460821,0.027460821,-0.00028221213,-5.195984e-05
1214,0.00011596041,0.000115936135,2.4274518e-08,0.71418154,-0.06450322,-0.06450322,-0.00032898213,-0.0002987435
1215,0.00012408718,0.0001240804,6.781731e-09,0.6695733,-0.026183516,-0.026183516,-0.0003096078,-0.00018394289
1216,0.00013676682,0.00013654525,2.2156351e-07,1.1661581,-0.015744485,-0.015744485,-0.0003045878,-0.00012815888
1217,0.00015107854,0.00015107758,9.650464e-10,0.65366584,-0.0747433,-0.0747433,-0.00033455068,-0.00026156142
1218,0.000115213814,0.00011509714,1.16678976e-07,0.93713754,-0.0065122237,-0.0065122237,-0.00029973628,-9.3273964e-05
1219,0.000108319044,0.000108291366,2.7679464e-08,0.7060905,-0.053140156,-0.053140156,-0.00032334815,-0.00024881342
1220,0.00012783802,0.00012783006,7.961663e-09,0.6928239,-0.024543203,-0.024543203,-0.00030863204,-0.00021888371
1221,0.00012609974,0.00012606144,3.8307505e-08,0.7048851,0.017134124,0.017134124,-0.00028711325,-0.00013343417
1222,0.0001266186,0.00012658737,3.122744e-08,0.7933243,-0.025175525,-0.025175525,-0.00030845427,-0.0003109812
1223,0.00010758754,0.000107587424,1.14628806e-10,0.6448004,0.032672502,0.032672502,-0.00027893117,-0.00014405794
1224,0.00010855044,0.000108548076,2.363422e-09,0.6418424,0.005452142,0.005452142,-0.00029253637,-0.00025340565
1225,0.00012568501,0.00012564832,3.668739e-08,0.8494017,0.0012062627,0.0012062627,-0.00029447547,-0.00026711848
1226,0.000114880604,0.00011487101,9.594018e-09,0.64637023,0.038700473,0.038700473,-0.00027535562,-0.00014119431
1227,0.00011290595,0.00011289529,1.0659823e-08,0.75523883,-0.005003598,-0.005003598,-0.0002974949,-0.00029192358
1228,0.00010775197,0.000107749765,2.2014894e-09,0.7062338,0.026423154,0.026423154,-0.00028141428,-0.00020031397
1229,0.00010884685,0.000108840315,6.534309e-09,0.65304416,0.018065518,0.018065518,-0.00028564202,-0.0002270533
1230,0.000119229226,0.0001192182,1.102287e-08,0.7734604,-0.0012459145,-0.0012459145,-0.00029544844,-0.00027370208
1231,0.00010756081,0.00010753838,2.2433756e-08,0.67029953,0.027600812,0.027600812,-0.00028070743,-0.00016737699
1232,0.000106598236,0.00010659357,4.665327e-09,0.6608192,-0.011827562,-0.011827562,-0.00030078483,-0.0002620596
1233,0.000108419146,0.000108415676,3.47191e-09,0.66210675,0.00019153304,0.00019153304,-0.00029469578,-0.000216437
1234,0.0001071023,0.00010706761,3.469447e-08,0.6890492,0.0016062765,0.0016062765,-0.00029394074,-0.00020667896
1235,0.00011293606,0.00011293578,2.8127506e-10,0.6882695,-0.017893013,-0.017893013,-0.00030383974,-0.00025724847
1236,0.00010432032,0.00010430634,1.3985272e-08,0.6541887,0.013019662,0.013019662,-0.00028812748,-0.00018561038
1237,0.000104061655,0.000104056744,4.911751e-09,0.6464633,-0.008025716,-0.008025716,-0.00029883313,-0.00025216324
1238,0.000107397165,0.000107397165,3.3772984e-13,0.662503,-0.0009013176,-0.0009013176,-0.000295189,-0.00024078146
1239,0.00010441425,0.00010440073,1.3516988e-08,0.6449246,0.009470019,0.009470019,-0.0002899535,-0.00021504161
1240,0.00010790937,0.00010790854,8.3202956e-10,0.6699405,-0.0087895,-0.0087895,-0.00029926913,-0.00026500208
1241,0.00010256778,0.00010256518,2.5963631e-09,0.6327298,0.013305641,0.013305641,-0.00028801826,-0.00020953108
1242,0.00010243366,0.00010243294,7.186254e-10,0.63222,0.00057620165,0.00057620165,-0.00029453888,-0.00025318502
1243,0.00010591517,0.000105912455,2.7153855e-09,0.6679972,0.0035707408,0.0035707408,-0.00029311507,-0.0002534436
1244,0.00010249086,0.00010248746,3.402893e-09,0.62279,0.015338836,0.015338836,-0.0002871722,-0.00022290231
1245,0.00010423006,0.00010422847,1.5847128e-09,0.65254647,-0.0018514482,-0.0018514482,-0.00029594588,-0.000271042
1246,0.00010099799,0.000100996935,1.0513759e-09,0.62222046,0.012507965,0.012507965,-0.00028874865,-0.00022201352
1247,0.00010067152,0.000100667625,3.889404e-09,0.6214294,0.0007533285,0.0007533285,-0.00029481348,-0.0002473247
1248,0.00010336947,0.00010336945,2.2737368e-11,0.6262643,-0.004312982,-0.004312982,-0.00029744412,-0.0002520815
1249,0.00010025205,0.00010024301,9.045277e-09,0.62921846,0.0040094513,0.0040094513,-0.00029329263,-0.00022060698
1250,0.000101693615,0.00010169306,5.5326016e-10,0.6205011,-0.010213301,-0.010213301,-0.00030058905,-0.00025599907
1251,9.981329e-05,9.9808974e-05,4.316877e-09,0.62106454,0.00048253222,0.00048253222,-0.00029518906,-0.00022344525
1252,9.926441e-05,9.925745e-05,6.959589e-09,0.6255214,-0.0062828567,-0.0062828567,-0.00029866214,-0.00024101861
1253,0.00010115392,0.00010115289,1.0340537e-09,0.61829066,-0.009335378,-0.009335378,-0.00030026102,-0.00024691434
1254,9.8676544e-05,9.866555e-05,1.09931655e-08,0.6337863,-0.0015709928,-0.0015709928,-0.00029632074,-0.00022173242
1255,9.979951e-05,9.9797726e-05,1.7858817e-09,0.617592,-0.012589824,-0.012589824,-0.00030189357,-0.0002505517
1256,9.842226e-05,9.8418146e-05,4.11038e-09,0.6189907,-0.003046758,-0.003046758,-0.00029704795,-0.0002262077
1257,9.8002936e-05,9.799824e-05,4.689786e-09,0.61858857,-0.0062907385,-0.0062907385,-0.0002986745,-0.00024081915
1258,9.9331795e-05,9.933156e-05,2.3545277e-10,0.6168516,-0.0066996054,-0.0066996054,-0.0002988412,-0.00024893874
1259,9.73291e-05,9.732507e-05,4.0343076e-09,0.615987,0.0016752016,0.0016752016,-0.00029455946,-0.00023153215
1260,9.828014e-05,9.827991e-05,2.3579588e-10,0.6171111,-0.0053734756,-0.0053734756,-0.00029809983,-0.00025603906
1261,9.705639e-05,9.705474e-05,1.6515439e-09,0.61460596,0.0022527894,0.0022527894,-0.0002941936,-0.00023738202
1262,9.668319e-05,9.66811e-05,2.091385e-09,0.6148229,-0.001413084,-0.001413084,-0.0002960331,-0.0002495312
1263,9.752242e-05,9.752219e-05,2.27181e-10,0.6187738,-0.002017059,-0.002017059,-0.00029633028,-0.00025233155
1264,9.596148e-05,9.5958305e-05,3.174341e-09,0.6157412,0.0029142268,0.0029142268,-0.00029381138,-0.0002394944
1265,9.6780495e-05,9.6780226e-05,2.697742e-10,0.6194647,-0.00314339,-0.00314339,-0.00029687452,-0.00025766663
1266,9.56142e-05,9.561227e-05,1.9366033e-09,0.6163442,0.0030023023,0.0030023023,-0.00029377802,-0.00024113113
1267,9.536035e-05,9.5358155e-05,2.1955504e-09,0.61699045,-0.0011115194,-0.0011115194,-0.00029587623,-0.00025219654
1268,9.568778e-05,9.568676e-05,1.0199664e-09,0.61893713,-0.0014601982,-0.0014601982,-0.0002960678,-0.00025084027
1269,9.449413e-05,9.448969e-05,4.436651e-09,0.6192827,0.000836345,0.000836345,-0.0002949319,-0.00024109457
1270,9.5227064e-05,9.5225645e-05,1.420162e-09,0.61960274,-0.004387021,-0.004387021,-0.00029759956,-0.00025286683
1271,9.413914e-05,9.4135205e-05,3.934606e-09,0.61962765,5.9550017e-05,5.9550017e-05,-0.00029536485,-0.00023911148
1272,9.408763e-05,9.408491e-05,2.7157738e-09,0.6193889,-0.003715017,-0.003715017,-0.0002972986,-0.0002497508
1273,9.4063e-05,9.406102e-05,1.980788e-09,0.61994636,-0.0020385308,-0.0020385308,-0.00029646783,-0.00024570568
1274,9.323115e-05,9.322703e-05,4.1261585e-09,0.62040645,-0.0007277855,-0.0007277855,-0.0002958045,-0.00024254878
1275,9.374172e-05,9.3740186e-05,1.5367364e-09,0.62112397,-0.003592645,-0.003592645,-0.00029725843,-0.00025088256
1276,9.276066e-05,9.2756534e-05,4.124723e-09,0.62104076,0.00027884723,0.00027884723,-0.00029530918,-0.00024020125
1277,9.289511e-05,9.289264e-05,2.4755578e-09,0.6212656,-0.0033703293,-0.0033703293,-0.00029715142,-0.00025083724
1278,9.253061e-05,9.252807e-05,2.5419826e-09,0.62157714,-0.0010194984,-0.0010194984,-0.00029595697,-0.00024489185
1279,9.204092e-05,9.203751e-05,3.411591e-09,0.6217284,-0.00096421904,-0.00096421904,-0.00029592714,-0.00024583476
1280,9.2333605e-05,9.233186e-05,1.745807e-09,0.62304497,-0.002004394,-0.002004394,-0.00029644681,-0.00025016084
1281,9.148951e-05,9.1485665e-05,3.8504706e-09,0.62250304,0.00065548427,0.00065548427,-0.000295099,-0.0002437366
1282,9.168698e-05,9.1684764e-05,2.2161963e-09,0.6236634,-0.0023027945,-0.0023027945,-0.0002965975,-0.0002523439
1283,9.110423e-05,9.110074e-05,3.4960976e-09,0.6237731,7.961876e-05,7.961876e-05,-0.00029539602,-0.00024496965
1284,9.0865884e-05,9.086223e-05,3.6492844e-09,0.62437373,-0.0016156262,-0.0016156262,-0.00029625205,-0.00024854936
1285,9.0859525e-05,9.085651e-05,3.0131484e-09,0.62507606,-0.001728971,-0.001728971,-0.00029631768,-0.00024782843
1286,9.024117e-05,9.023632e-05,4.855e-09,0.62559503,-0.0008279612,-0.0008279612,-0.00029587222,-0.00024470445
1287,9.040268e-05,9.039957e-05,3.1137655e-09,0.62614644,-0.0029657192,-0.0029657192,-0.00029695666,-0.0002502574
1288,8.9739435e-05,8.973461e-05,4.8254543e-09,0.6266344,-0.0007836332,-0.0007836332,-0.00029586285,-0.00024368934
1289,8.968933e-05,8.968525e-05,4.08415e-09,0.62713397,-0.00275764,-0.00275764,-0.00029686638,-0.0002485106
1290,8.939951e-05,8.939498e-05,4.53646e-09,0.6277368,-0.0018261457,-0.0018261457,-0.0002964005,-0.0002451451
1291,8.9014604e-05,8.900925e-05,5.354164e-09,0.62846154,-0.0022610535,-0.0022610535,-0.00029662604,-0.00024570097
1292,8.903074e-05,8.9026544e-05,4.196328e-09,0.62881404,-0.0030542456,-0.0030542456,-0.00029703206,-0.0002474958
1293,8.845823e-05,8.845251e-05,5.729044e-09,0.6295328,-0.0016643443,-0.0016643443,-0.00029633043,-0.00024360229
1294,8.8481174e-05,8.847694e-05,4.237938e-09,0.6297474,-0.003171452,-0.003171452,-0.0002970887,-0.000248178
1295,8.80106e-05,8.800532e-05,5.281901e-09,0.63024426,-0.0014653206,-0.0014653206,-0.00029623075,-0.00024405305
1296,8.7830675e-05,8.782575e-05,4.9289977e-09,0.63071656,-0.0024772931,-0.0024772931,-0.00029673905,-0.00024744275
1297,8.760354e-05,8.7598804e-05,4.7368447e-09,0.63126916,-0.0019746872,-0.0019746872,-0.00029648346,-0.00024633153
1298,8.7200846e-05,8.719529e-05,5.5622227e-09,0.6318623,-0.0016449998,-0.0016449998,-0.00029631736,-0.00024548388
1299,8.717321e-05,8.716862e-05,4.58779e-09,0.6324107,-0.002379031,-0.002379031,-0.00029668497,-0.0002475726
1300,8.669525e-05,8.668947e-05,5.774814e-09,0.6328869,-0.0012264062,-0.0012264062,-0.00029610243,-0.0002445721
1301,8.663285e-05,8.6628046e-05,4.800127e-09,0.63340956,-0.0023593653,-0.0023593653,-0.00029667348,-0.00024808286
1302,8.623993e-05,8.623441e-05,5.5222866e-09,0.6339049,-0.0012352745,-0.0012352745,-0.00029610656,-0.00024522375
1303,8.602072e-05,8.6015316e-05,5.4049853e-09,0.63446265,-0.0018681868,-0.0018681868,-0.0002964227,-0.00024702927
1304,8.581486e-05,8.580952e-05,5.3421765e-09,0.635035,-0.0016442987,-0.0016442987,-0.0002963102,-0.0002462894
1305,8.546045e-05,8.54543e-05,6.14753e-09,0.63560516,-0.0014873374,-0.0014873374,-0.00029623174,-0.00024561124
1306,8.537117e-05,8.5365726e-05,5.4439457e-09,0.636158,-0.0021857724,-0.0021857724,-0.00029658293,-0.0002472853
1307,8.495982e-05,8.495339e-05,6.43113e-09,0.63668805,-0.0013974255,-0.0013974255,-0.00029618616,-0.00024489657
1308,8.485894e-05,8.4853215e-05,5.722842e-09,0.6371823,-0.0022547273,-0.0022547273,-0.0002966168,-0.0002471886
1309,8.451244e-05,8.450605e-05,6.388182e-09,0.63766706,-0.0014786208,-0.0014786208,-0.0002962249,-0.00024508085
1310,8.4312305e-05,8.430608e-05,6.22547e-09,0.63815665,-0.0020321752,-0.0020321752,-0.00029650313,-0.00024668677
1311,8.407784e-05,8.407155e-05,6.2885306e-09,0.6386807,-0.0017930374,-0.0017930374,-0.0002963834,-0.0002460138
1312,8.3774285e-05,8.376754e-05,6.74252e-09,0.6392142,-0.0017572464,-0.0017572464,-0.00029636399,-0.0002457954
1313,8.3632796e-05,8.362653e-05,6.2613816e-09,0.6397015,-0.002089099,-0.002089099,-0.00029653037,-0.00024658223
1314,8.328883e-05,8.3281804e-05,7.027504e-09,0.6402074,-0.001566318,-0.001566318,-0.00029626844,-0.00024510227
1315,8.316407e-05,8.315763e-05,6.4359105e-09,0.6406674,-0.0021852236,-0.0021852236,-0.00029657906,-0.00024688517
1316,8.282577e-05,8.2818726e-05,7.045628e-09,0.6411603,-0.0015645428,-0.0015645428,-0.00029626748,-0.0002452465
1317,8.264872e-05,8.264198e-05,6.746191e-09,0.6416554,-0.0020379692,-0.0020379692,-0.00029650598,-0.0002465865
1318,8.238017e-05,8.237312e-05,7.050007e-09,0.6421693,-0.0016899878,-0.0016899878,-0.00029633153,-0.00024553348
1319,8.213663e-05,8.2129416e-05,7.2135964e-09,0.64267987,-0.001889713,-0.001889713,-0.00029643247,-0.0002459461
1320,8.194373e-05,8.1936625e-05,7.1032815e-09,0.6431865,-0.0019677277,-0.0019677277,-0.00029647385,-0.00024600196
1321,8.164887e-05,8.164126e-05,7.610617e-09,0.643728,-0.0018001411,-0.0018001411,-0.00029639105,-0.0002453717
1322,8.149161e-05,8.1484395e-05,7.2167605e-09,0.64420086,-0.0021651166,-0.0021651166,-0.0002965749,-0.00024621066
1323,8.118278e-05,8.117494e-05,7.83915e-09,0.64474183,-0.0017600794,-0.0017600794,-0.0002963735,-0.00024497203
1324,8.102316e-05,8.101565e-05,7.5114945e-09,0.64521796,-0.0022259722,-0.0022259722,-0.0002966086,-0.00024613677
1325,8.0733145e-05,8.0725134e-05,8.010268e-09,0.6457693,-0.0018813679,-0.0018813679,-0.00029643715,-0.00024501898
1326,8.0539096e-05,8.0531216e-05,7.878119e-09,0.6462667,-0.0022349705,-0.0022349705,-0.00029661605,-0.00024579852
1327,8.0293954e-05,8.0285834e-05,8.117316e-09,0.6467992,-0.0020548503,-0.0020548503,-0.00029652682,-0.000245096
1328,8.006618e-05,8.005793e-05,8.24874e-09,0.64730906,-0.0021830243,-0.0021830243,-0.00029659175,-0.00024528254
1329,7.98642e-05,7.9856e-05,8.198068e-09,0.64779586,-0.0022259809,-0.0022259809,-0.0002966145,-0.00024532023
1330,7.9602476e-05,7.959393e-05,8.552612e-09,0.6483403,-0.0021153344,-0.0021153344,-0.0002965597,-0.0002449697
1331,7.942302e-05,7.9414705e-05,8.318586e-09,0.6488128,-0.0023284266,-0.0023284266,-0.00029666643,-0.00024548054
1332,7.914609e-05,7.91373e-05,8.78709e-09,0.6493756,-0.0020710079,-0.0020710079,-0.0002965375,-0.0002446898
1333,7.897535e-05,7.8966805e-05,8.544346e-09,0.64984727,-0.0023726025,-0.0023726025,-0.00029668864,-0.00024543784
1334,7.8706624e-05,7.869764e-05,8.985146e-09,0.6504076,-0.0021093881,-0.0021093881,-0.00029655654,-0.00024463696
1335,7.8524325e-05,7.851553e-05,8.796172e-09,0.6508812,-0.002382983,-0.002382983,-0.00029669335,-0.00024531787
1336,7.8275174e-05,7.826607e-05,9.102765e-09,0.6514256,-0.0021656123,-0.0021656123,-0.0002965842,-0.0002446633
1337,7.8073215e-05,7.806415e-05,9.0665475e-09,0.6519163,-0.002333717,-0.002333717,-0.00029666783,-0.00024507882
1338,7.784777e-05,7.783854e-05,9.230451e-09,0.6524394,-0.002236723,-0.002236723,-0.0002966191,-0.00024476013
1339,7.762596e-05,7.761659e-05,9.372005e-09,0.6529648,-0.0022939672,-0.0022939672,-0.00029664775,-0.00024484028
1340,7.7419754e-05,7.7410376e-05,9.382107e-09,0.65347105,-0.0023349763,-0.0023349763,-0.00029666815,-0.00024483498
1341,7.718286e-05,7.717322e-05,9.640781e-09,0.654014,-0.0022794672,-0.0022794672,-0.00029664056,-0.0002445527
1342,7.6995166e-05,7.6985605e-05,9.557564e-09,0.6544987,-0.0024114572,-0.0024114572,-0.0002967069,-0.00024479665
1343,7.675161e-05,7.6741715e-05,9.892595e-09,0.6550521,-0.0022850214,-0.0022850214,-0.00029664423,-0.00024434205
1344,7.657059e-05,7.656084e-05,9.747883e-09,0.6555239,-0.002477426,-0.002477426,-0.0002967411,-0.0002447536
1345,7.632265e-05,7.631253e-05,1.01206545e-08,0.65609175,-0.002308196,-0.002308196,-0.0002966572,-0.00024415666
1346,7.614299e-05,7.6133016e-05,9.974278e-09,0.6565665,-0.0025220679,-0.0025220679,-0.00029676454,-0.00024460253
1347,7.590017e-05,7.588983e-05,1.0339188e-08,0.6571352,-0.0023580152,-0.0023580152,-0.00029668366,-0.00024401075
1348,7.571878e-05,7.570855e-05,1.0230384e-08,0.6576138,-0.00256647,-0.00256647,-0.00029678835,-0.000244434
1349,7.5484335e-05,7.547379e-05,1.0543219e-08,0.658176,-0.0024279507,-0.0024279507,-0.00029672007,-0.00024390957
1350,7.529825e-05,7.528778e-05,1.0466855e-08,0.6586605,-0.002598215,-0.002598215,-0.00029680564,-0.0002442437
1351,7.507167e-05,7.506094e-05,1.072994e-08,0.6592143,-0.0024867377,-0.0024867377,-0.00029675063,-0.00024380983
1352,7.488115e-05,7.487043e-05,1.0717595e-08,0.65971035,-0.0026182393,-0.0026182393,-0.00029681667,-0.00024405103
1353,7.4662494e-05,7.465156e-05,1.09385505e-08,0.6602609,-0.0025519605,-0.0025519605,-0.00029678456,-0.00024372942
1354,7.4465956e-05,7.445498e-05,1.0970522e-08,0.6607704,-0.0026511943,-0.0026511943,-0.00029683457,-0.00024386049
1355,7.425461e-05,7.424348e-05,1.1131869e-08,0.6613092,-0.0026185436,-0.0026185436,-0.0002968186,-0.00024360922
1356,7.405587e-05,7.4044656e-05,1.1209039e-08,0.6618286,-0.0026789017,-0.0026789017,-0.0002968494,-0.0002436236
1357,7.3852316e-05,7.384098e-05,1.1337192e-08,0.66235864,-0.0026793312,-0.0026793312,-0.00029685008,-0.00024348304
1358,7.3650255e-05,7.363881e-05,1.1444541e-08,0.6628858,-0.0027139718,-0.0027139718,-0.0002968678,-0.0002434348
1359,7.345191e-05,7.3440366e-05,1.1545991e-08,0.6634123,-0.002737291,-0.002737291,-0.0002968799,-0.00024335734
1360,7.3248215e-05,7.323653e-05,1.1687323e-08,0.663951,-0.0027498303,-0.0027498303,-0.00029688672,-0.00024323203
1361,7.305402e-05,7.304226e-05,1.17550805e-08,0.66447073,-0.0027969882,-0.0027969882,-0.00029691073,-0.00024320885
1362,7.2849616e-05,7.283768e-05,1.1931026e-08,0.6650191,-0.0027923407,-0.0027923407,-0.00029690895,-0.00024301896
1363,7.266054e-05,7.264858e-05,1.19652315e-08,0.6655314,-0.002860059,-0.002860059,-0.0002969434,-0.00024304751
1364,7.2454044e-05,7.2441886e-05,1.2161627e-08,0.6660869,-0.0028354758,-0.0028354758,-0.0002969318,-0.00024281457
1365,7.2270544e-05,7.2258365e-05,1.2178066e-08,0.66659474,-0.0029172564,-0.0029172564,-0.00029697298,-0.00024287598
1366,7.206233e-05,7.2049916e-05,1.2411031e-08,0.6671637,-0.0028758927,-0.0028758927,-0.00029695316,-0.00024259425
1367,7.18842e-05,7.1871815e-05,1.2381997e-08,0.66766036,-0.0029840001,-0.0029840001,-0.00029700718,-0.00024272419
1368,7.167213e-05,7.1659466e-05,1.2664643e-08,0.6682469,-0.0029165817,-0.0029165817,-0.0002969744,-0.00024237261
1369,7.1501774e-05,7.14892e-05,1.257425e-08,0.6687257,-0.00305395,-0.00305395,-0.00029704333,-0.00024257104
1370,7.1283815e-05,7.1270886e-05,1.2930137e-08,0.66933435,-0.0029471572,-0.0029471572,-0.00029699074,-0.00024210599
1371,7.1125825e-05,7.111308e-05,1.2746946e-08,0.6697859,-0.0031281773,-0.0031281773,-0.00029708125,-0.00024243727
1372,7.08973e-05,7.088409e-05,1.3214654e-08,0.6704319,-0.0029653555,-0.0029653555,-0.00029700057,-0.00024182134
1373,7.0754904e-05,7.074202e-05,1.2884429e-08,0.67083853,-0.0032173179,-0.0032173179,-0.00029712636,-0.00024235625
1374,7.050995e-05,7.049642e-05,1.3536919e-08,0.6715479,-0.0029624023,-0.0029624023,-0.0002970003,-0.0002414883
1375,7.0393944e-05,7.038097e-05,1.2972532e-08,0.67188066,-0.0033299408,-0.0033299408,-0.00029718323,-0.00024231027
1376,7.011957e-05,7.010564e-05,1.3928938e-08,0.6726928,-0.0029297925,-0.0029297925,-0.00029698497,-0.00024105149
1377,7.0046335e-05,7.0033355e-05,1.2976776e-08,0.6729022,-0.003484195,-0.003484195,-0.00029726065,-0.00024237538
1378,6.9723574e-05,6.970913e-05,1.4440033e-08,0.6738939,-0.0028440787,-0.0028440787,-0.00029694315,-0.00024045556
1379,6.9721216e-05,6.970839e-05,1.2826984e-08,0.67389,-0.003710761,-0.003710761,-0.0002973739,-0.0002426477
1380,6.931515e-05,6.9299975e-05,1.5179848e-08,0.6752073,-0.0026632969,-0.0026632969,-0.0002968544,-0.00023960759
1381,6.9436246e-05,6.942383e-05,1.2416011e-08,0.67483735,-0.004067098,-0.004067098,-0.00029755183,-0.00024324658
1382,6.888795e-05,6.8871625e-05,1.6328983e-08,0.67676044,-0.0023146495,-0.0023146495,-0.0002966823,-0.00023828514
1383,6.92342e-05,6.9222646e-05,1.1552396e-08,0.67577744,-0.0046503367,-0.0046503367,-0.00029784194,-0.0002444547
1384,6.844712e-05,6.842882e-05,1.8307787e-08,0.6788938,-0.0016569141,-0.0016569141,-0.00029635694,-0.0002360782
1385,6.922111e-05,6.9211215e-05,9.8918544e-09,0.67692775,-0.005657308,-0.005657308,-0.00029834238,-0.0002467461
1386,6.804621e-05,6.8024245e-05,2.1969717e-08,0.6825546,-0.0004171092,-0.0004171092,-0.0002957429,-0.00023223774
1387,6.96963e-05,6.968927e-05,7.0325012e-09,0.6793033,-0.0074521694,-0.0074521694,-0.00029923246,-0.000251089
1388,6.796992e-05,6.794052e-05,2.9401159e-08,0.6906177,0.0019240623,0.0019240623,-0.00029458274,-0.00022519896
1389,7.158107e-05,7.15782e-05,2.8681137e-09,0.6869942,-0.010739199,-0.010739199,-0.00030086105,-0.0002591099
1390,6.9423404e-05,6.937738e-05,4.6019192e-08,0.7122587,0.006393896,0.006393896,-0.00029236547,-0.00021169691
1391,7.793771e-05,7.793768e-05,3.048012e-11,0.71557814,-0.016887462,-0.016887462,-0.000303903,-0.00027361215
1392,7.714517e-05,7.7058e-05,8.716251e-08,0.775741,0.015037579,0.015037579,-0.00028807385,-0.00018432403
1393,9.920475e-05,9.919031e-05,1.4445406e-08,0.81688535,-0.028460925,-0.028460925,-0.00030961906,-0.00029806854
1394,0.00010805821,0.00010786247,1.9573476e-07,0.9502884,0.03176859,0.03176859,-0.0002797506,-0.00012592443
1395,0.00016692266,0.0001668126,1.1006186e-07,1.1074595,-0.04957689,-0.04957689,-0.00032001938,-0.0003321378
1396,0.00020426392,0.00020381276,4.511704e-07,1.3055353,0.06272019,0.06272019,-0.00026428245,-4.1848398e-07
1397,0.00032082226,0.00032041458,4.0769157e-07,1.6384473,-0.08234743,-0.08234743,-0.00033606743,-0.00035780578
1398,0.00033691723,0.00033622814,6.8908906e-07,1.5709987,0.108323276,0.108323276,-0.00024120623,0.00020483573
1399,0.00035132928,0.00035075747,5.7180523e-07,1.8850614,-0.103943124,-0.103943124,-0.00034623835,-0.0003705566
1400,0.00018058854,0.00018040574,1.8280672e-07,0.8910162,0.12909037,0.12909037,-0.00022973219,0.00018783404
1401,8.3824714e-05,8.3728875e-05,9.5839205e-08,1.1541548,-0.040757935,-0.040757935,-0.0003135655,-0.00044672622
1402,0.00010063696,0.00010040248,2.3447328e-07,1.4488347,0.06967622,0.06967622,-0.00025786774,-0.00028464844
1403,0.00017447142,0.00017442691,4.45149e-08,0.68732435,0.0955179,0.0955179,-0.00024485926,-0.00022168146
1404,0.00022154774,0.0002210582,4.895369e-07,1.7850451,-0.008455003,-0.008455003,-0.00029710453,-0.00052521913
1405,0.00012255191,0.00012246241,8.949191e-08,0.78913987,0.12209315,0.12209315,-0.00023237211,1.3401097e-05
1406,7.1019786e-05,7.1009075e-05,1.07114255e-08,0.69726855,-0.02985142,-0.02985142,-0.00030939383,-0.00040252117
1407,0.000111720285,0.000111718706,1.5781945e-09,0.74057204,-0.0026170248,-0.0026170248,-0.00029610842,-0.00022545207
1408,0.0001416731,0.00014128072,3.923771e-07,1.3548172,0.015429606,0.015429606,-0.00028778167,-8.851486e-05
1409,0.00013635494,0.00013635366,1.2755154e-09,0.72946966,-0.0873762,-0.0873762,-0.00034027596,-0.000277499
1410,7.172524e-05,7.154723e-05,1.7801244e-07,1.0378247,0.010164398,0.010164398,-0.00029142215,-5.0586055e-05
1411,7.5737815e-05,7.550989e-05,2.2792824e-07,1.1166515,-0.0586533,-0.0586533,-0.00032625944,-0.00022978341
1412,0.00012419355,0.00012419299,5.7217064e-10,0.71400386,-0.06636525,-0.06636525,-0.0003301391,-0.00022640673
1413,0.0001027337,0.00010238083,3.5287292e-07,1.3084946,0.001669151,0.001669151,-0.00029588677,-3.4721394e-05
1414,7.9462916e-05,7.940279e-05,6.012784e-08,0.7898943,-0.084072106,-0.084072106,-0.00033926836,-0.000251074
1415,7.384946e-05,7.3811534e-05,3.792059e-08,0.73418736,-0.028525922,-0.028525922,-0.0003105977,-0.00014807987
1416,8.743778e-05,8.7308e-05,1.297804e-07,0.8765232,-0.01915913,-0.01915913,-0.00030562005,-0.00017257809
1417,0.00010183565,0.000101809135,2.6515616e-08,0.8845949,-0.04241185,-0.04241185,-0.0003172463,-0.00029759613
1418,6.7397275e-05,6.738406e-05,1.3212085e-08,0.6757059,0.040086567,0.040086567,-0.00027493638,-0.00010692859
1419,6.472922e-05,6.4726024e-05,3.19368e-09,0.6911205,-0.00030872456,-0.00030872456,-0.00029516735,-0.00029137096
1420,8.805849e-05,8.802878e-05,2.9714988e-08,0.9259811,0.009586263,0.009586263,-0.00029002092,-0.000282484
1421,7.727481e-05,7.7243116e-05,3.1692608e-08,0.6848154,0.045215096,0.045215096,-0.00027186977,-0.00015761396
1422,7.1213384e-05,7.121014e-05,3.245255e-09,0.8012101,-0.007291635,-0.007291635,-0.00029848816,-0.00031602758
1423,6.633426e-05,6.633421e-05,4.9310903e-11,0.7439737,0.029231204,0.029231204,-0.0002798631,-0.0001927397
1424,7.0660164e-05,7.061928e-05,4.0886874e-08,0.6947568,0.01966399,0.01966399,-0.00028470508,-0.00022058334
1425,8.160897e-05,8.160562e-05,3.3449026e-09,0.80741054,-0.010330794,-0.010330794,-0.00029999224,-0.00030556333
1426,6.357933e-05,6.354568e-05,3.364914e-08,0.6936355,0.029267555,0.029267555,-0.00027986814,-0.00017810083
1427,6.1837156e-05,6.1800536e-05,3.6617497e-08,0.69824994,-0.007607075,-0.007607075,-0.0002986043,-0.0002664436
1428,7.342064e-05,7.341304e-05,7.601519e-09,0.7030123,-0.008699241,-0.008699241,-0.0002990681,-0.00024381033
1429,6.7459274e-05,6.73544e-05,1.04874424e-07,0.7904086,0.0063654035,0.0063654035,-0.0002914608,-0.00018696566
1430,6.753444e-05,6.751044e-05,2.4001336e-08,0.69019127,-0.030705065,-0.030705065,-0.00031036662,-0.0002663846
1431,6.302342e-05,6.299675e-05,2.6672353e-08,0.6867261,-0.004448678,-0.004448678,-0.0002968138,-0.0002102032
1432,6.364062e-05,6.359453e-05,4.6089543e-08,0.69880754,-0.005914714,-0.005914714,-0.0002975141,-0.00022723229
1433,7.1319104e-05,7.1318624e-05,4.7704574e-10,0.71178555,-0.014404436,-0.014404436,-0.00030186636,-0.00026684822
1434,6.2085135e-05,6.2058745e-05,2.638717e-08,0.6732285,0.0151273245,0.0151273245,-0.00028671775,-0.00021093471
1435,6.1192084e-05,6.1183375e-05,8.710432e-09,0.66944903,-0.0069518946,-0.0069518946,-0.0002979571,-0.0002780082
1436,6.5726235e-05,6.572602e-05,2.200507e-10,0.6995757,0.0029690675,0.0029690675,-0.00029295703,-0.0002575702
1437,6.264421e-05,6.2623585e-05,2.0629166e-08,0.6646688,0.014615267,0.014615267,-0.00028705157,-0.00022704218
1438,6.482561e-05,6.482557e-05,4.11038e-11,0.69494206,-0.005617617,-0.005617617,-0.00029740462,-0.0002819681
1439,6.1022416e-05,6.101855e-05,3.8675956e-09,0.66398436,0.014664184,0.014664184,-0.0002871726,-0.00023222572
1440,6.084442e-05,6.0832903e-05,1.1519587e-08,0.6567068,0.005316056,0.005316056,-0.0002920443,-0.00026027477
1441,6.5381195e-05,6.538104e-05,1.5444446e-10,0.68103224,-0.0022237082,-0.0022237082,-0.00029597888,-0.0002757544
1442,6.0362938e-05,6.034226e-05,2.0677348e-08,0.6664513,0.011629985,0.011629985,-0.0002890426,-0.00022387985
1443,6.064196e-05,6.0629216e-05,1.274274e-08,0.66180396,-0.0094402,-0.0094402,-0.00029992402,-0.0002655044
1444,6.156566e-05,6.155104e-05,1.46169485e-08,0.665363,-0.0054087355,-0.0054087355,-0.0002979682,-0.00023797402
1445,6.0029124e-05,5.9988524e-05,4.059813e-08,0.7069834,-0.0073312274,-0.0073312274,-0.00029903857,-0.00023061411
1446,6.263819e-05,6.262707e-05,1.1120866e-08,0.663273,-0.020378374,-0.020378374,-0.00030578862,-0.00025746739
1447,5.935065e-05,5.9322956e-05,2.7690621e-08,0.685457,-0.0059061367,-0.0059061367,-0.00029845457,-0.00021662322
1448,5.929919e-05,5.927481e-05,2.4376778e-08,0.680306,-0.015444163,-0.015444163,-0.0003033193,-0.00024310392
1449,6.165619e-05,6.164554e-05,1.064675e-08,0.6616408,-0.014177353,-0.014177353,-0.00030269765,-0.00024229377
1450,5.9231206e-05,5.920092e-05,3.0287968e-08,0.68998873,-0.006167067,-0.006167067,-0.00029860804,-0.00022300812
1451,6.0352853e-05,6.0343027e-05,9.826752e-09,0.65969855,-0.016938569,-0.016938569,-0.00030405135,-0.00025390176
1452,5.9189406e-05,5.9177706e-05,1.16994086e-08,0.66000795,-0.0052928114,-0.0052928114,-0.00029808166,-0.0002271098
1453,5.868776e-05,5.8672496e-05,1.5263497e-08,0.6621229,-0.006432105,-0.006432105,-0.00029861135,-0.00023786788
1454,6.079771e-05,6.0794566e-05,3.142936e-09,0.6558885,-0.008478682,-0.008478682,-0.00029959128,-0.00025331764
1455,5.8522368e-05,5.8510966e-05,1.1400745e-08,0.6555402,0.0021394053,0.0021394053,-0.0002941418,-0.0002335077
1456,5.896047e-05,5.8955105e-05,5.36671e-09,0.65386194,-0.005337322,-0.005337322,-0.00029791184,-0.00025972095
1457,5.904581e-05,5.9040627e-05,5.1838107e-09,0.6545748,0.00014081884,0.00014081884,-0.00029508688,-0.00024596442
1458,5.8097547e-05,5.8083966e-05,1.3579429e-08,0.6579044,0.0005285558,0.0005285558,-0.00029488065,-0.00024324571
1459,5.9597907e-05,5.9592156e-05,5.7516236e-09,0.6557239,-0.006228302,-0.006228302,-0.00029833385,-0.00025875343
1460,5.7945806e-05,5.793173e-05,1.4074405e-08,0.65924376,0.000113098344,0.000113098344,-0.00029511758,-0.00023893281
1461,5.8023965e-05,5.8012094e-05,1.1869256e-08,0.65789676,-0.0063395975,-0.0063395975,-0.0002984174,-0.00025374052
1462,5.8642694e-05,5.8633763e-05,8.932257e-09,0.6570865,-0.004831771,-0.004831771,-0.0002976873,-0.00024750628
1463,5.7499452e-05,5.7480327e-05,1.9123156e-08,0.6659757,-0.0025895045,-0.0025895045,-0.00029657458,-0.00023893609
1464,5.8471185e-05,5.846007e-05,1.1113796e-08,0.65955096,-0.009279835,-0.009279835,-0.0003000003,-0.00025387254
1465,5.7449495e-05,5.7432742e-05,1.6753473e-08,0.66493165,-0.0043146675,-0.0043146675,-0.00029751015,-0.0002377055
1466,5.729413e-05,5.7276924e-05,1.7205883e-08,0.6658063,-0.007976266,-0.007976266,-0.0002993915,-0.00024497337
1467,5.8002013e-05,5.7990932e-05,1.1080831e-08,0.66089535,-0.008122936,-0.008122936,-0.00029946494,-0.00024463196
1468,5.6936995e-05,5.6919605e-05,1.7389123e-08,0.6658668,-0.004090794,-0.004090794,-0.00029741944,-0.00023569666
1469,5.7615038e-05,5.76046e-05,1.0437148e-08,0.66050106,-0.008075657,-0.008075657,-0.00029944308,-0.00024990804
1470,5.7050354e-05,5.7038396e-05,1.1959527e-08,0.6613554,-0.0033595755,-0.0033595755,-0.000297028,-0.00024082538
1471,5.672153e-05,5.6708617e-05,1.2912352e-08,0.66224945,-0.004301968,-0.004301968,-0.000297495,-0.00024575111
1472,5.73538e-05,5.734509e-05,8.7076515e-09,0.6613085,-0.004824127,-0.004824127,-0.0002977539,-0.00024827273
1473,5.646408e-05,5.6449782e-05,1.4298029e-08,0.6641849,-0.0015628668,-0.0015628668,-0.00029608677,-0.0002398528
1474,5.6880614e-05,5.6870213e-05,1.0400644e-08,0.66271776,-0.00546371,-0.00546371,-0.00029806505,-0.00025068285
1475,5.65824e-05,5.657081e-05,1.1591669e-08,0.66366327,-0.0026994292,-0.0026994292,-0.00029666643,-0.0002434957
1476,5.6220997e-05,5.620714e-05,1.3857804e-08,0.6654166,-0.0034518025,-0.0034518025,-0.00029705255,-0.00024536444
1477,5.6710796e-05,5.670023e-05,1.0566182e-08,0.6647322,-0.0048864004,-0.0048864004,-0.00029778876,-0.0002483461
1478,5.600942e-05,5.599332e-05,1.6098449e-08,0.66857594,-0.002563672,-0.002563672,-0.00029662484,-0.00024041954
1479,5.6273042e-05,5.6258803e-05,1.424018e-08,0.6682085,-0.0062044533,-0.0062044533,-0.000298489,-0.00024785483
1480,5.6082088e-05,5.606646e-05,1.5628324e-08,0.6700017,-0.0050110924,-0.0050110924,-0.00029789662,-0.00024187694
1481,5.5731874e-05,5.5713586e-05,1.8286622e-08,0.67280996,-0.005834724,-0.005834724,-0.00029832692,-0.00024154826
1482,5.6099863e-05,5.6084955e-05,1.4907528e-08,0.67069453,-0.0073217927,-0.0073217927,-0.00029908976,-0.00024389217
1483,5.553053e-05,5.5511668e-05,1.8864398e-08,0.6741363,-0.0052338694,-0.0052338694,-0.000298031,-0.00023790228
1484,5.5695473e-05,5.5679215e-05,1.6258605e-08,0.67234343,-0.0074754716,-0.0074754716,-0.00029916747,-0.00024423504
1485,5.554793e-05,5.553143e-05,1.650272e-08,0.6728749,-0.005882954,-0.005882954,-0.00029835638,-0.00024049207
1486,5.5237586e-05,5.5219527e-05,1.806063e-08,0.6743866,-0.005888123,-0.005888123,-0.00029834788,-0.00024083219
1487,5.5504588e-05,5.548967e-05,1.4918447e-08,0.67255384,-0.006670087,-0.006670087,-0.0002987367,-0.00024326354
1488,5.5057204e-05,5.50394e-05,1.7803224e-08,0.67469984,-0.0046931114,-0.0046931114,-0.00029772695,-0.00023869201
1489,5.516327e-05,5.514782e-05,1.5451853e-08,0.67334354,-0.0062752,-0.0062752,-0.0002985173,-0.0002439793
1490,5.50101e-05,5.4994784e-05,1.5314166e-08,0.67348444,-0.0047716666,-0.0047716666,-0.000297749,-0.00024122166
1491,5.4755066e-05,5.4738626e-05,1.643961e-08,0.67440706,-0.0045648655,-0.0045648655,-0.00029763966,-0.00024168724
1492,5.491869e-05,5.490432e-05,1.4371176e-08,0.67375505,-0.005117383,-0.005117383,-0.00029791432,-0.00024369612
1493,5.454136e-05,5.452434e-05,1.7023613e-08,0.6755862,-0.0037602594,-0.0037602594,-0.00029722785,-0.00024006152
1494,5.4627562e-05,5.4611726e-05,1.5837658e-08,0.67543155,-0.0052947546,-0.0052947546,-0.00029800902,-0.00024369554
1495,5.4465007e-05,5.444838e-05,1.662642e-08,0.6763454,-0.004514283,-0.004514283,-0.00029761659,-0.0002407834
1496,5.427042e-05,5.425272e-05,1.7699985e-08,0.6774199,-0.0049037137,-0.0049037137,-0.00029781694,-0.00024095165
1497,5.4368415e-05,5.4352073e-05,1.6343266e-08,0.67707705,-0.0054566837,-0.0054566837,-0.00029810087,-0.00024181986
1498,5.405147e-05,5.403285e-05,1.86196e-08,0.6788443,-0.004599489,-0.004599489,-0.0002976687,-0.00023914508
1499,5.411319e-05,5.409586e-05,1.7327281e-08,0.67848325,-0.00584007,-0.00584007,-0.00029829648,-0.00024211888
1500,5.3933785e-05,5.3915617e-05,1.8166922e-08,0.67942774,-0.0050457413,-0.0050457413,-0.00029789517,-0.00023958684
1501,5.3800162e-05,5.3781438e-05,1.8725483e-08,0.6802065,-0.0054526087,-0.0054526087,-0.00029809843,-0.00024018383
1502,5.384122e-05,5.3823616e-05,1.7604956e-08,0.6799329,-0.0056903097,-0.0056903097,-0.0002982142,-0.00024050637
1503,5.358392e-05,5.3564825e-05,1.9094319e-08,0.68116546,-0.0050048335,-0.0050048335,-0.00029786408,-0.00023873185
1504,5.3637727e-05,5.3620162e-05,1.756346e-08,0.68058974,-0.005770121,-0.005770121,-0.00029824537,-0.00024113579
1505,5.3441774e-05,5.342365e-05,1.8125773e-08,0.6812219,-0.0048468974,-0.0048468974,-0.00029777188,-0.000239153
1506,5.3347456e-05,5.3329484e-05,1.7971628e-08,0.68149626,-0.005101127,-0.005101127,-0.000297895,-0.00024025259
1507,5.33305e-05,5.331314e-05,1.7361625e-08,0.68158525,-0.0049556824,-0.0049556824,-0.0002978164,-0.00024014419
1508,5.312207e-05,5.3103566e-05,1.8501856e-08,0.68260634,-0.0045617498,-0.0045617498,-0.00029761333,-0.00023917944
1509,5.315569e-05,5.3138243e-05,1.7446155e-08,0.68248475,-0.005164888,-0.005164888,-0.00029791618,-0.00024071634
1510,5.296639e-05,5.294798e-05,1.8408736e-08,0.68341076,-0.004529575,-0.004529575,-0.00029759348,-0.00023881417
1511,5.2910116e-05,5.2891974e-05,1.8140822e-08,0.68369627,-0.005029939,-0.005029939,-0.0002978453,-0.0002398879
1512,5.283992e-05,5.282177e-05,1.8149855e-08,0.684141,-0.0048551746,-0.0048551746,-0.00029775774,-0.00023915705
1513,5.2677875e-05,5.2658805e-05,1.9069617e-08,0.685101,-0.004833455,-0.004833455,-0.00029774779,-0.00023877271
1514,5.2675427e-05,5.2657022e-05,1.8403682e-08,0.6852071,-0.0053139455,-0.0053139455,-0.00029799162,-0.00023957396
1515,5.2490464e-05,5.2470965e-05,1.9498989e-08,0.6862944,-0.004930482,-0.004930482,-0.00029780035,-0.00023797489
1516,5.2461968e-05,5.2442832e-05,1.9136554e-08,0.6865405,-0.005504782,-0.005504782,-0.00029809194,-0.00023888085
1517,5.2356405e-05,5.2336924e-05,1.9482346e-08,0.68716764,-0.0052873353,-0.0052873353,-0.00029798332,-0.00023779967
1518,5.2242318e-05,5.2222513e-05,1.9803966e-08,0.68776214,-0.0054518078,-0.0054518078,-0.00029806708,-0.00023792461
1519,5.2209933e-05,5.2190662e-05,1.9270775e-08,0.6878414,-0.005602156,-0.005602156,-0.00029814342,-0.00023815135
1520,5.2044838e-05,5.2024865e-05,1.997208e-08,0.6886403,-0.0052864645,-0.0052864645,-0.00029798297,-0.00023719441
1521,5.201862e-05,5.199928e-05,1.93391e-08,0.68865037,-0.0056329854,-0.0056329854,-0.00029815608,-0.00023803464
1522,5.1889772e-05,5.186997e-05,1.980187e-08,0.68930435,-0.005263732,-0.005263732,-0.0002979685,-0.00023699609
1523,5.1814073e-05,5.1794374e-05,1.9700302e-08,0.6896198,-0.0054814313,-0.0054814313,-0.0002980757,-0.00023754334
1524,5.17451e-05,5.1725623e-05,1.9479227e-08,0.6898601,-0.005392741,-0.005392741,-0.00029802855,-0.00023728186
1525,5.1616276e-05,5.159638e-05,1.989634e-08,0.6904662,-0.005239386,-0.005239386,-0.00029794904,-0.00023688182
1526,5.1582723e-05,5.1563322e-05,1.9401316e-08,0.6905544,-0.0054270197,-0.0054270197,-0.00029804037,-0.00023738123
1527,5.1446124e-05,5.1426174e-05,1.9949976e-08,0.69124115,-0.0051280893,-0.0051280893,-0.00029788775,-0.00023656353
1528,5.139425e-05,5.1374533e-05,1.9718083e-08,0.6915036,-0.0053923065,-0.0053923065,-0.00029801915,-0.00023718046
1529,5.129411e-05,5.1274157e-05,1.9953132e-08,0.6920316,-0.005237413,-0.005237413,-0.00029793923,-0.00023657092
1530,5.119815e-05,5.1177976e-05,2.017264e-08,0.69255704,-0.005330759,-0.005330759,-0.0002979851,-0.00023656704
1531,5.114298e-05,5.1122955e-05,2.0023709e-08,0.6928717,-0.0054195817,-0.0054195817,-0.00029802942,-0.00023651078
1532,5.1022016e-05,5.1001487e-05,2.052763e-08,0.6935517,-0.00531626,-0.00531626,-0.00029797613,-0.00023597745
1533,5.097593e-05,5.0955703e-05,2.0225585e-08,0.69376624,-0.0055561904,-0.0055561904,-0.00029809645,-0.00023637408
1534,5.0859402e-05,5.083877e-05,2.0631306e-08,0.6943884,-0.005374976,-0.005374976,-0.0002980048,-0.00023567589
1535,5.0792252e-05,5.0771712e-05,2.054151e-08,0.6947275,-0.005560578,-0.005560578,-0.00029809735,-0.00023592028
1536,5.0709274e-05,5.068865e-05,2.0624885e-08,0.6951644,-0.0054931254,-0.0054931254,-0.00029806263,-0.00023551582
1537,5.0613e-05,5.059215e-05,2.0854502e-08,0.6956747,-0.005516581,-0.005516581,-0.0002980736,-0.0002353811
1538,5.0556555e-05,5.0535917e-05,2.0636657e-08,0.6959258,-0.005607736,-0.005607736,-0.0002981184,-0.00023545872
1539,5.0445164e-05,5.042421e-05,2.0954685e-08,0.69648,-0.0054738587,-0.0054738587,-0.00029804968,-0.00023496867
1540,5.039065e-05,5.0369945e-05,2.0705214e-08,0.6967042,-0.005614884,-0.005614884,-0.00029811912,-0.00023523753
1541,5.028985e-05,5.0268893e-05,2.0956842e-08,0.6972239,-0.0054621333,-0.0054621333,-0.0002980407,-0.0002347325
1542,5.0218263e-05,5.0197366e-05,2.0897561e-08,0.69756657,-0.005572515,-0.005572515,-0.00029809485,-0.00023490775
1543,5.013882e-05,5.0117873e-05,2.0949292e-08,0.69797724,-0.0055237003,-0.0055237003,-0.00029806915,-0.00023462815
1544,5.0047234e-05,5.002611e-05,2.1126521e-08,0.6984642,-0.0055291005,-0.0055291005,-0.00029807072,-0.00023447076
1545,4.9985894e-05,4.996489e-05,2.1005405e-08,0.69877034,-0.005603435,-0.005603435,-0.00029810742,-0.00023445608
1546,4.9887014e-05,4.98657e-05,2.1314285e-08,0.6993345,-0.005521471,-0.005521471,-0.00029806534,-0.0002340347
1547,4.9827428e-05,4.980624e-05,2.1186125e-08,0.69964087,-0.005662984,-0.005662984,-0.00029813583,-0.0002342096
1548,4.973328e-05,4.9711853e-05,2.142756e-08,0.7001637,-0.005582668,-0.005582668,-0.0002980951,-0.00023377265
1549,4.9663337e-05,4.9641905e-05,2.1431923e-08,0.70055413,-0.00568841,-0.00568841,-0.00029814773,-0.00023380303
1550,4.9584298e-05,4.956276e-05,2.153567e-08,0.7009928,-0.005677056,-0.005677056,-0.00029814165,-0.00023352221
1551,4.9501316e-05,4.9479633e-05,2.1681332e-08,0.7014594,-0.0057107476,-0.0057107476,-0.00029815797,-0.0002333636
1552,4.9435628e-05,4.9413986e-05,2.1644048e-08,0.70181185,-0.0057711424,-0.0057711424,-0.000298188,-0.00023329182
1553,4.9344988e-05,4.9323142e-05,2.1846205e-08,0.7023034,-0.005735845,-0.005735845,-0.00029816912,-0.00023298559
1554,4.9281913e-05,4.9260158e-05,2.1753799e-08,0.70261264,-0.00582353,-0.00582353,-0.00029821237,-0.00023302808
1555,4.9194812e-05,4.9172868e-05,2.194322e-08,0.7030915,-0.0057601826,-0.0057601826,-0.00029817942,-0.0002326922
1556,4.9127368e-05,4.9105452e-05,2.1913431e-08,0.7034373,-0.0058378535,-0.0058378535,-0.00029821708,-0.00023271944
1557,4.904855e-05,4.9026556e-05,2.1995124e-08,0.7038462,-0.0058080424,-0.0058080424,-0.00029820087,-0.00023246276
1558,4.8972033e-05,4.894997e-05,2.20659e-08,0.70424724,-0.0058325594,-0.0058325594,-0.00029821185,-0.00023236644
1559,4.8903323e-05,4.8881277e-05,2.204709e-08,0.7045971,-0.0058502858,-0.0058502858,-0.0002982191,-0.0002322581
1560,4.8820646e-05,4.8798465e-05,2.2182261e-08,0.70503217,-0.0058280393,-0.0058280393,-0.0002982066,-0.00023203014
1561,4.87563e-05,4.8734164e-05,2.2136788e-08,0.7053623,-0.005879681,-0.005879681,-0.00029823158,-0.00023200913
1562,4.8673537e-05,4.8651247e-05,2.2291143e-08,0.70581484,-0.0058426387,-0.0058426387,-0.00029821158,-0.00023173908
1563,4.8607406e-05,4.8585138e-05,2.2266676e-08,0.7061539,-0.0059072,-0.0059072,-0.000298243,-0.0002317247
1564,4.8529488e-05,4.8507092e-05,2.2394714e-08,0.7065896,-0.005879745,-0.005879745,-0.00029822823,-0.0002314508
1565,4.8459846e-05,4.8437414e-05,2.2431523e-08,0.70696557,-0.005930219,-0.005930219,-0.00029825227,-0.00023138768
1566,4.8387377e-05,4.8364884e-05,2.2492939e-08,0.70735985,-0.0059353504,-0.0059353504,-0.00029825425,-0.0002312054
1567,4.8313133e-05,4.829055e-05,2.258578e-08,0.70777094,-0.0059553846,-0.0059553846,-0.00029826324,-0.00023106221
1568,4.8246045e-05,4.822345e-05,2.2596979e-08,0.7081254,-0.0059899343,-0.0059899343,-0.00029827966,-0.00023095754
1569,4.816856e-05,4.8145845e-05,2.2715854e-08,0.70855355,-0.0059820455,-0.0059820455,-0.0002982748,-0.00023072545
1570,4.8104408e-05,4.8081693e-05,2.2716977e-08,0.708899,-0.0060327007,-0.0060327007,-0.000298299,-0.0002306664
1571,4.802819e-05,4.8005357e-05,2.2831664e-08,0.7093193,-0.006018647,-0.006018647,-0.000298291,-0.00023043728
1572,4.796307e-05,4.7940248e-05,2.2821531e-08,0.7096595,-0.006066521,-0.006066521,-0.0002983139,-0.00023037895
1573,4.7889363e-05,4.786644e-05,2.2924072e-08,0.71006423,-0.006051791,-0.006051791,-0.00029830544,-0.00023015711
1574,4.782231e-05,4.7799374e-05,2.2935353e-08,0.71041554,-0.006088042,-0.006088042,-0.0002983223,-0.00023007748
1575,4.7752485e-05,4.7729485e-05,2.2998584e-08,0.71079475,-0.0060856296,-0.0060856296,-0.00029832005,-0.00022989235
1576,4.768279e-05,4.765973e-05,2.3060771e-08,0.71117467,-0.0061053517,-0.0061053517,-0.0002983289,-0.00022977701
1577,4.761655e-05,4.759348e-05,2.3073218e-08,0.7115238,-0.0061247256,-0.0061247256,-0.00029833728,-0.00022963935
1578,4.754489e-05,4.7521735e-05,2.3154776e-08,0.71192074,-0.006122869,-0.006122869,-0.00029833525,-0.00022946426
1579,4.748175e-05,4.7458583e-05,2.3167248e-08,0.71226275,-0.0061578997,-0.0061578997,-0.00029835157,-0.00022936998
1580,4.7409838e-05,4.7386573e-05,2.3263741e-08,0.7126674,-0.006151171,-0.006151171,-0.0002983471,-0.00022916714
1581,4.7346894e-05,4.7323632e-05,2.3262606e-08,0.71300197,-0.0061941165,-0.0061941165,-0.0002983674,-0.00022909034
1582,4.727592e-05,4.7252553e-05,2.3368408e-08,0.7134046,-0.006184257,-0.006184257,-0.0002983614,-0.0002288837
1583,4.7212758e-05,4.7189373e-05,2.3385494e-08,0.71374893,-0.0062262886,-0.0062262886,-0.00029838138,-0.00022879703
1584,4.7144258e-05,4.71208e-05,2.345847e-08,0.714133,-0.0062256516,-0.0062256516,-0.00029837995,-0.00022860582
1585,4.7079368e-05,4.7055866e-05,2.3502997e-08,0.71449596,-0.0062565645,-0.0062565645,-0.00029839447,-0.00022849138
1586,4.7014124e-05,4.6990575e-05,2.3549852e-08,0.714857,-0.0062712994,-0.0062712994,-0.00029840073,-0.00022832648
1587,4.6947385e-05,4.692378e-05,2.3607054e-08,0.71522486,-0.0062871366,-0.0062871366,-0.00029840777,-0.00022819376
1588,4.6884234e-05,4.68606e-05,2.3632246e-08,0.71557045,-0.006309861,-0.006309861,-0.000298418,-0.00022806304
1589,4.6817167e-05,4.6793448e-05,2.3719373e-08,0.7159499,-0.0063157673,-0.0063157673,-0.0002984199,-0.00022789271
1590,4.6755682e-05,4.6731962e-05,2.372052e-08,0.71627784,-0.006348327,-0.006348327,-0.0002984351,-0.000227794
1591,4.668792e-05,4.6664118e-05,2.3804361e-08,0.7166601,-0.006344372,-0.006344372,-0.00029843196,-0.0002276089
1592,4.6628214e-05,4.6604408e-05,2.3805512e-08,0.716982,-0.006380521,-0.006380521,-0.0002984489,-0.0002275155
1593,4.656094e-05,4.653705e-05,2.3889504e-08,0.71735996,-0.0063743247,-0.0063743247,-0.00029844476,-0.00022732033
1594,4.6501144e-05,4.6477246e-05,2.3896412e-08,0.7176819,-0.0064101354,-0.0064101354,-0.0002984612,-0.00022723991
1595,4.6435078e-05,4.6411104e-05,2.3972488e-08,0.7180524,-0.006405911,-0.006405911,-0.0002984582,-0.00022705928
1596,4.6375095e-05,4.635112e-05,2.397595e-08,0.71837753,-0.006437961,-0.006437961,-0.00029847288,-0.00022695694
1597,4.6310346e-05,4.6286295e-05,2.4052152e-08,0.7187432,-0.006437737,-0.006437737,-0.00029847157,-0.00022676832
1598,4.6250872e-05,4.6226804e-05,2.4069488e-08,0.71907073,-0.00646901,-0.00646901,-0.00029848615,-0.00022667198
1599,4.6187222e-05,4.616308e-05,2.4141206e-08,0.7194307,-0.0064722495,-0.0064722495,-0.0002984868,-0.00022650848
1600,4.612722e-05,4.610306e-05,2.416089e-08,0.71975946,-0.0065008653,-0.0065008653,-0.0002984999,-0.00022639989
1601,4.60648e-05,4.604058e-05,2.421999e-08,0.7201096,-0.0065074437,-0.0065074437,-0.0002985021,-0.00022623502
1602,4.6004927e-05,4.5980676e-05,2.4251307e-08,0.72044265,-0.0065305727,-0.0065305727,-0.00029851252,-0.00022611707
1603,4.594322e-05,4.5918914e-05,2.4307031e-08,0.7207864,-0.0065425416,-0.0065425416,-0.00029851735,-0.00022597954
1604,4.5883913e-05,4.5859575e-05,2.4339567e-08,0.7211156,-0.0065636863,-0.0065636863,-0.0002985265,-0.00022585102
1605,4.5823264e-05,4.5798875e-05,2.4387248e-08,0.72145474,-0.0065749562,-0.0065749562,-0.00029853138,-0.0002256952
1606,4.5763754e-05,4.573934e-05,2.4414016e-08,0.72178346,-0.006593965,-0.006593965,-0.00029853955,-0.000225567
1607,4.5704517e-05,4.568006e-05,2.4458274e-08,0.722113,-0.0066078715,-0.0066078715,-0.00029854535,-0.0002254299
1608,4.5644796e-05,4.5620298e-05,2.449674e-08,0.7224422,-0.006622844,-0.006622844,-0.00029855157,-0.00022530337
1609,4.55863e-05,4.5561774e-05,2.4528235e-08,0.72276527,-0.006638772,-0.006638772,-0.00029855833,-0.0002251692
1610,4.552725e-05,4.5502682e-05,2.4567926e-08,0.723092,-0.0066516977,-0.0066516977,-0.0002985638,-0.00022503542
1611,4.5469103e-05,4.5444496e-05,2.4607647e-08,0.72341627,-0.006667762,-0.006667762,-0.00029857067,-0.00022491098
1612,4.5410794e-05,4.5386154e-05,2.4641553e-08,0.7237388,-0.0066828188,-0.0066828188,-0.00029857695,-0.00022477
1613,4.535365e-05,4.5328965e-05,2.4682505e-08,0.7240604,-0.0066983495,-0.0066983495,-0.00029858368,-0.0002246447
1614,4.529502e-05,4.5270295e-05,2.472232e-08,0.72438395,-0.006713737,-0.006713737,-0.0002985899,-0.00022451002
1615,4.5238383e-05,4.5213634e-05,2.4748099e-08,0.72469515,-0.0067316424,-0.0067316424,-0.00029859794,-0.00022438489
1616,4.5180703e-05,4.51559e-05,2.4802045e-08,0.7250216,-0.0067430087,-0.0067430087,-0.0002986022,-0.00022424542
1617,4.5124663e-05,4.509984e-05,2.4821995e-08,0.72532755,-0.006764665,-0.006764665,-0.0002986119,-0.0002241223
1618,4.506716e-05,4.5042285e-05,2.4876021e-08,0.72565246,-0.006774043,-0.006774043,-0.00029861546,-0.00022398509
1619,4.5012544e-05,4.4987657e-05,2.4887774e-08,0.72595227,-0.0067970683,-0.0067970683,-0.00029862585,-0.00022387091
1620,4.495419e-05,4.4929246e-05,2.4946578e-08,0.7262783,-0.0068040793,-0.0068040793,-0.00029862812,-0.0002237118
1621,4.490069e-05,4.487574e-05,2.4951285e-08,0.7265671,-0.0068302643,-0.0068302643,-0.00029864008,-0.00022361102
1622,4.4842804e-05,4.4817774e-05,2.502902e-08,0.7268984,-0.0068322197,-0.0068322197,-0.00029863993,-0.0002234513
1623,4.4790628e-05,4.4765617e-05,2.5012522e-08,0.72717243,-0.0068641,-0.0068641,-0.00029865478,-0.00022336942
1624,4.473161e-05,4.4706518e-05,2.5092712e-08,0.72750944,-0.0068585137,-0.0068585137,-0.00029865073,-0.00022319182
1625,4.468172e-05,4.4656652e-05,2.5069113e-08,0.7277706,-0.0068965093,-0.0068965093,-0.00029866834,-0.00022313072
1626,4.4621174e-05,4.4596e-05,2.5176579e-08,0.72812027,-0.006883673,-0.006883673,-0.00029866095,-0.00022293095
1627,4.4574106e-05,4.4548993e-05,2.51116e-08,0.72835296,-0.0069324207,-0.0069324207,-0.00029868388,-0.00022289855
1628,4.451093e-05,4.448567e-05,2.52594e-08,0.72872907,-0.006903683,-0.006903683,-0.00029866834,-0.00022266529
1629,4.446824e-05,4.4443088e-05,2.5151758e-08,0.7289231,-0.0069717597,-0.0069717597,-0.00029870102,-0.0002226847
1630,4.4400604e-05,4.4375247e-05,2.5357778e-08,0.72934103,-0.006919558,-0.006919558,-0.0002986738,-0.00022237242
1631,4.4365035e-05,4.4339868e-05,2.5167122e-08,0.72947854,-0.0070173987,-0.0070173987,-0.00029872157,-0.00022247652
1632,4.428993e-05,4.426445e-05,2.548013e-08,0.72996384,-0.006929998,-0.006929998,-0.0002986768,-0.00022206837
1633,4.4264798e-05,4.423964e-05,2.5156485e-08,0.73000383,-0.007074149,-0.007074149,-0.00029874736,-0.00022230113
1634,4.4177035e-05,4.415139e-05,2.5643324e-08,0.7306074,-0.0069244117,-0.0069244117,-0.00029867186,-0.00022173778
1635,4.4170214e-05,4.414513e-05,2.5084452e-08,0.7304825,-0.0071478807,-0.0071478807,-0.00029878152,-0.00022217383
1636,4.4060085e-05,4.4034212e-05,2.5871712e-08,0.7312969,-0.0068936315,-0.0068936315,-0.00029865402,-0.00022134805
1637,4.4084354e-05,4.4059438e-05,2.4914815e-08,0.730894,-0.0072540664,-0.0072540664,-0.00029883202,-0.0002221598
1638,4.393542e-05,4.3909193e-05,2.6225242e-08,0.7320687,-0.0068208054,-0.0068208054,-0.00029861546,-0.00022083332
1639,4.4014047e-05,4.3989454e-05,2.4592456e-08,0.7311896,-0.0074154595,-0.0074154595,-0.00029890984,-0.00022228829
1640,4.379731e-05,4.3770495e-05,2.681735e-08,0.73301816,-0.0066708666,-0.0066708666,-0.00029853842,-0.00022011693
1641,4.397439e-05,4.3950426e-05,2.3962107e-08,0.731286,-0.0076819733,-0.0076819733,-0.0002990398,-0.00022269142
1642,4.363919e-05,4.3611333e-05,2.7855762e-08,0.73432326,-0.006378097,-0.006378097,-0.00029839066,-0.00021902178
1643,4.3999433e-05,4.397666e-05,2.2775408e-08,0.73106396,-0.00814267,-0.00814267,-0.00029926616,-0.00022361866
1644,4.345709e-05,4.3427324e-05,2.976767e-08,0.7363757,-0.0058196047,-0.0058196047,-0.00029811083,-0.00021718432
1645,4.4176224e-05,4.4155597e-05,2.0627025e-08,0.73040664,-0.008962453,-0.008962453,-0.00029967053,-0.00022550879
1646,4.3285283e-05,4.3251835e-05,3.3445808e-08,0.7401561,-0.004760421,-0.004760421,-0.0002975823,-0.00021396129
1647,4.474736e-05,4.473055e-05,1.681042e-08,0.7294868,-0.010467711,-0.010467711,-0.00030041492,-0.00022919741
1648,4.333453e-05,4.329359e-05,4.0941128e-08,0.7483084,-0.0027367354,-0.0027367354,-0.0002965745,-0.00020798983
1649,4.6474317e-05,4.6463767e-05,1.055087e-08,0.7302025,-0.013294822,-0.013294822,-0.00030181452,-0.0002362003
1650,4.4564607e-05,4.450726e-05,5.7349023e-08,0.76856786,0.0011747596,0.0011747596,-0.00029462893,-0.00019643047
1651,5.1935192e-05,5.1932686e-05,2.5075408e-09,0.7422767,-0.018682025,-0.018682025,-0.00030448174,-0.0002492174
1652,5.0944607e-05,5.084799e-05,9.661577e-08,0.8242024,0.0088215275,0.0088215275,-0.00029082407,-0.00017290995
1653,7.019623e-05,7.019339e-05,2.8346945e-09,0.8053187,-0.029011665,-0.029011665,-0.00030959083,-0.00027211866
1654,7.748243e-05,7.728436e-05,1.9806885e-07,0.97606397,0.023860268,0.023860268,-0.00028333272,-0.00012245102
1655,0.00013079801,0.0001307354,6.261393e-08,1.0331641,-0.04838484,-0.04838484,-0.00031914908,-0.0003067677
1656,0.00016741728,0.00016696863,4.4864666e-07,1.311792,0.052628037,0.052628037,-0.00026895502,-1.09414395e-05
1657,0.0002876439,0.00028732212,3.2178096e-07,1.5474375,-0.08062035,-0.08062035,-0.00033495977,-0.00033896184
1658,0.0003288827,0.0003280967,7.8600095e-07,1.673163,0.09941029,0.09941029,-0.00024537643,0.00020001919
1659,0.0003845833,0.00038395944,6.2388216e-07,1.9703472,-0.11055196,-0.11055196,-0.00034922626,-0.00034332718
1660,0.00021785185,0.00021748834,3.6350306e-07,1.1563305,0.13453215,0.13453215,-0.00022694172,0.00029311626
1661,8.848368e-05,8.831033e-05,1.7335321e-07,1.3627074,-0.06418381,-0.06418381,-0.0003247364,-0.0004162257
1662,5.9964288e-05,5.982733e-05,1.3696032e-07,1.2994087,0.0860602,0.0860602,-0.00024944462,-0.00018158004
1663,0.00014194334,0.00014189389,4.9450087e-08,0.7348034,0.08090436,0.08090436,-0.0002515799,-0.00026277275
1664,0.00021935887,0.00021881255,5.4632034e-07,1.8770074,-0.0071988003,-0.0071988003,-0.0002957023,-0.00050347496
1665,0.00012590407,0.00012573064,1.7342457e-07,0.9627982,0.12809771,0.12809771,-0.00022912168,9.657342e-05
1666,5.5512995e-05,5.548954e-05,2.3452765e-08,0.7604995,-0.046848733,-0.046848733,-0.00031765745,-0.00039392943
1667,8.338814e-05,8.338503e-05,3.1166763e-09,0.75834006,-0.009992471,-0.009992471,-0.00029959434,-0.00017378261
1668,0.00012735333,0.00012682664,5.266967e-07,1.563716,-0.0008400022,-0.0008400022,-0.0002961656,-4.862259e-05
1669,0.00012975482,0.00012975304,1.7711139e-09,0.75852436,-0.10332483,-0.10332483,-0.00034832608,-0.00023046933
1670,5.4241376e-05,5.3993666e-05,2.4771148e-07,1.1865098,-0.0011128322,-0.0011128322,-0.00029673663,-1.7388877e-05
1671,5.392532e-05,5.3658983e-05,2.663379e-07,1.1918246,-0.07062764,-0.07062764,-0.00033212485,-0.00021669165
1672,0.000109318215,0.00010931643,1.7855668e-09,0.74350953,-0.07127509,-0.07127509,-0.00033210378,-0.00020797866
1673,8.917493e-05,8.8852714e-05,3.222122e-07,1.2590299,0.0015310711,0.0015310711,-0.00029508866,-2.309568e-05
1674,5.956816e-05,5.9521637e-05,4.6524036e-08,0.7702702,-0.0782365,-0.0782365,-0.00033568736,-0.0002514273
1675,5.63721e-05,5.6350225e-05,2.1873744e-08,0.7201171,-0.020486861,-0.020486861,-0.00030553044,-0.00014715918
1676,7.2999246e-05,7.291411e-05,8.5135355e-08,0.7858255,-0.00730676,-0.00730676,-0.00029841618,-0.00017896903
1677,8.305652e-05,8.299908e-05,5.74347e-08,1.0411819,-0.028147876,-0.028147876,-0.00030904016,-0.00031666982
1678,4.5610876e-05,4.5608653e-05,2.2225142e-09,0.7227905,0.05634991,0.05634991,-0.00026555447,-0.00010471227
1679,4.6497524e-05,4.6493835e-05,3.6885468e-09,0.71419543,0.014871507,0.014871507,-0.0002863658,-0.00029047567
1680,7.481488e-05,7.478186e-05,3.301662e-08,0.97655743,0.012771109,0.012771109,-0.0002875498,-0.00029925662
1681,5.6932455e-05,5.6884317e-05,4.813842e-08,0.7082737,0.049679205,0.049679205,-0.0002688935,-0.00014430522
1682,4.681847e-05,4.681593e-05,2.5404803e-09,0.73581475,-0.011055799,-0.011055799,-0.00029984463,-0.0003079733
1683,5.1386596e-05,5.138487e-05,1.7253212e-09,0.7398017,0.014902522,0.014902522,-0.00028665818,-0.0002034011
1684,5.4800665e-05,5.469844e-05,1.0222282e-07,0.7800064,0.015435604,0.015435604,-0.00028652075,-0.00018763091
1685,5.858524e-05,5.8579615e-05,5.625749e-09,0.7223497,-0.027445015,-0.027445015,-0.00030836693,-0.00030118515
1686,4.1785093e-05,4.173092e-05,5.4173686e-08,0.7240475,0.010161538,0.010161538,-0.0002890696,-0.00018855071
1687,4.3333002e-05,4.3235945e-05,9.70586e-08,0.7792703,-0.015123368,-0.015123368,-0.0003020751,-0.00023805119
1688,5.740338e-05,5.7385918e-05,1.7461904e-08,0.70362735,-0.027002681,-0.027002681,-0.0003079686,-0.00024553662
1689,4.5779667e-05,4.567223e-05,1.074354e-07,0.799993,0.00027601837,0.00027601837,-0.0002939138,-0.00017464867
1690,4.3125747e-05,4.3088276e-05,3.7472155e-08,0.7012185,-0.031210134,-0.031210134,-0.0003100648,-0.0002590859
1691,4.6661582e-05,4.6653968e-05,7.613867e-09,0.695804,-0.009703141,-0.009703141,-0.0002987675,-0.00023221924
1692,4.54221e-05,4.539174e-05,3.036192e-08,0.6843,0.006680818,0.006680818,-0.000290273,-0.00022129952
1693,4.818788e-05,4.818769e-05,1.9401315e-10,0.7433685,-0.007847009,-0.007847009,-0.0002978057,-0.00028550642
1694,4.0883268e-05,4.087735e-05,5.9200937e-09,0.68280274,0.0215103,0.0215103,-0.00028263227,-0.00022702523
1695,4.1134237e-05,4.112336e-05,1.0877854e-08,0.6735924,0.006743466,0.006743466,-0.00029021813,-0.0002718185
1696,4.8295566e-05,4.8295147e-05,4.1888765e-10,0.73195237,0.0012899659,0.0012899659,-0.00029318986,-0.00028139475
1697,4.166885e-05,4.165138e-05,1.746978e-08,0.6737296,0.020040281,0.020040281,-0.0002836941,-0.00021876307
1698,4.134136e-05,4.133625e-05,5.1116453e-09,0.67613506,-0.004306617,-0.004306617,-0.00029626806,-0.0002759684
1699,4.348373e-05,4.3479795e-05,3.9374104e-09,0.6767749,0.00399436,0.00399436,-0.00029220653,-0.0002462766
1700,4.1864714e-05,4.1825144e-05,3.957038e-08,0.7069703,0.0042212866,0.0042212866,-0.0002922822,-0.00023427162
1701,4.4070493e-05,4.4059347e-05,1.1148383e-08,0.6770649,-0.017560298,-0.017560298,-0.00030353162,-0.00027668593
1702,4.0159608e-05,4.012628e-05,3.3327368e-08,0.70923233,-0.004022112,-0.004022112,-0.00029676664,-0.00021855938
1703,4.0044295e-05,3.9989634e-05,5.4662074e-08,0.75091183,-0.01718484,-0.01718484,-0.00030371646,-0.00023418566
1704,4.4013046e-05,4.39883e-05,2.4746926e-08,0.7009198,-0.025338724,-0.025338724,-0.00030787353,-0.00024164464
1705,4.0526495e-05,4.0475352e-05,5.114268e-08,0.7503495,-0.014061076,-0.014061076,-0.000302159,-0.00020945756
1706,4.095146e-05,4.092617e-05,2.5292566e-08,0.69986045,-0.025461098,-0.025461098,-0.00030809522,-0.00024602184
1707,4.1144664e-05,4.1129133e-05,1.5529748e-08,0.683901,-0.014490369,-0.014490369,-0.00030233536,-0.00022556899
1708,4.0150833e-05,4.01253e-05,2.5536057e-08,0.69781464,-0.009223312,-0.009223312,-0.0002996193,-0.00022214209
1709,4.256111e-05,4.2554046e-05,7.0656547e-09,0.6741856,-0.01490033,-0.01490033,-0.00030253403,-0.00024902495
1710,3.9994004e-05,3.997956e-05,1.44445105e-08,0.6786718,-0.0024958774,-0.0024958774,-0.0002960279,-0.00022288112
1711,3.9792754e-05,3.9782924e-05,9.831184e-09,0.67276543,-0.008012717,-0.008012717,-0.00029882806,-0.00024501164
1712,4.1633335e-05,4.163046e-05,2.8737026e-09,0.6729877,-0.0044990303,-0.0044990303,-0.0002970021,-0.00024252338
1713,3.984893e-05,3.9836712e-05,1.2215093e-08,0.6714496,0.003120517,0.003120517,-0.00029301984,-0.00022778845
1714,4.0846902e-05,4.084211e-05,4.7913558e-09,0.66950285,-0.0055512283,-0.0055512283,-0.000297457,-0.00025717093
1715,4.0075676e-05,4.006701e-05,8.66668e-09,0.66920346,0.0010993085,0.0010993085,-0.0002940449,-0.00023975378
1716,3.9490275e-05,3.9472936e-05,1.733709e-08,0.6765448,-0.0024794503,-0.0024794503,-0.0002958966,-0.0002443625
1717,4.110949e-05,4.1099534e-05,9.956428e-09,0.67181534,-0.008346071,-0.008346071,-0.0002989304,-0.0002511994
1718,3.9430357e-05,3.940634e-05,2.4016344e-08,0.6869636,-0.003371828,-0.003371828,-0.00029642615,-0.00022852825
1719,3.9802242e-05,3.9780258e-05,2.1984075e-08,0.6845102,-0.0120898895,-0.0120898895,-0.00030094996,-0.0002451003
1720,4.0196002e-05,4.0177503e-05,1.8498815e-08,0.6803669,-0.0108596,-0.0108596,-0.0003003172,-0.00023837111
1721,3.9253337e-05,3.9226547e-05,2.6791733e-08,0.69119465,-0.009010114,-0.009010114,-0.00029940825,-0.00023247892
1722,4.032839e-05,4.031206e-05,1.6327078e-08,0.6779547,-0.013347832,-0.013347832,-0.00030166112,-0.0002440536
1723,3.924532e-05,3.9224004e-05,2.131646e-08,0.6836577,-0.007444049,-0.007444049,-0.00029859564,-0.00022915455
1724,3.9236813e-05,3.9216673e-05,2.0140906e-08,0.6821538,-0.010359768,-0.010359768,-0.0003001072,-0.00023886208
1725,4.0066087e-05,4.0052495e-05,1.3590718e-08,0.6755059,-0.009614415,-0.009614415,-0.00029970816,-0.00023985252
1726,3.8960017e-05,3.894228e-05,1.7739657e-08,0.67839056,-0.0053264434,-0.0053264434,-0.00029745692,-0.00023253409
1727,3.9569924e-05,3.9559807e-05,1.0116907e-08,0.6726865,-0.007881288,-0.007881288,-0.00029877046,-0.0002447305
1728,3.9246057e-05,3.923459e-05,1.1468465e-08,0.67296684,-0.0025609138,-0.0025609138,-0.00029601553,-0.00023592703
1729,3.8955688e-05,3.8942304e-05,1.338392e-08,0.67395693,-0.0033268894,-0.0033268894,-0.00029637959,-0.00024224128
1730,3.968446e-05,3.9675153e-05,9.3050465e-09,0.67325634,-0.004630374,-0.004630374,-0.0002970613,-0.0002472011
1731,3.8815946e-05,3.880022e-05,1.572721e-08,0.67684495,-0.0014991135,-0.0014991135,-0.00029546418,-0.0002370712
1732,3.91173e-05,3.910328e-05,1.4020538e-08,0.67656547,-0.0059219515,-0.0059219515,-0.00029775072,-0.0002454015
1733,3.9142506e-05,3.9127073e-05,1.5432411e-08,0.6782867,-0.0047971457,-0.0047971457,-0.00029720142,-0.00023831926
1734,3.8746064e-05,3.8725026e-05,2.1037813e-08,0.6839575,-0.005694987,-0.005694987,-0.00029769435,-0.00023750677
1735,3.931853e-05,3.9301405e-05,1.7122913e-08,0.6809468,-0.008908433,-0.008908433,-0.00029936802,-0.00024312557
1736,3.868293e-05,3.866063e-05,2.2302267e-08,0.6865624,-0.006608954,-0.006608954,-0.00029820422,-0.00023394714
1737,3.8830603e-05,3.8808645e-05,2.1957572e-08,0.68680257,-0.009482083,-0.009482083,-0.00029970543,-0.0002388705
1738,3.90347e-05,3.9013292e-05,2.1409024e-08,0.6867318,-0.00920446,-0.00920446,-0.00029956838,-0.00023556211
1739,3.8567065e-05,3.8541566e-05,2.5499162e-08,0.6914712,-0.008765516,-0.008765516,-0.00029933156,-0.00023310317
1740,3.9017457e-05,3.899725e-05,2.0210754e-08,0.6857584,-0.010792436,-0.010792436,-0.0003003738,-0.00023878986
1741,3.860112e-05,3.8579205e-05,2.1913431e-08,0.6870502,-0.007855145,-0.007855145,-0.00029884418,-0.00023248838
1742,3.8574184e-05,3.8554117e-05,2.0066958e-08,0.6850115,-0.008546195,-0.008546195,-0.00029916986,-0.00023710151
1743,3.8851875e-05,3.883463e-05,1.7244997e-08,0.6826824,-0.007429294,-0.007429294,-0.00029858746,-0.00023733026
1744,3.842465e-05,3.8404338e-05,2.0310441e-08,0.6848709,-0.005588624,-0.005588624,-0.00029761466,-0.00023512902
1745,3.8735805e-05,3.871925e-05,1.655732e-08,0.6822916,-0.0071559967,-0.0071559967,-0.00029839962,-0.00024114727
1746,3.8512935e-05,3.849488e-05,1.8054624e-08,0.6833047,-0.004889136,-0.004889136,-0.0002972391,-0.00023580367
1747,3.8416983e-05,3.8398066e-05,1.8917648e-08,0.6839704,-0.005594703,-0.005594703,-0.00029759,-0.00023792588
1748,3.8679926e-05,3.866303e-05,1.6894568e-08,0.68289214,-0.005971952,-0.005971952,-0.00029778585,-0.0002389155
1749,3.8314938e-05,3.829439e-05,2.0547917e-08,0.68543077,-0.0047263913,-0.0047263913,-0.00029716126,-0.00023530479
1750,3.8516202e-05,3.8497135e-05,1.906756e-08,0.6846906,-0.0066904044,-0.0066904044,-0.00029817066,-0.0002397995
1751,3.8391227e-05,3.8370792e-05,2.0434864e-08,0.6859927,-0.0057913754,-0.0057913754,-0.0002977228,-0.0002357848
1752,3.825609e-05,3.823338e-05,2.2713607e-08,0.6881573,-0.0064981626,-0.0064981626,-0.00029810137,-0.0002357505
1753,3.849308e-05,3.8471677e-05,2.1401393e-08,0.6874671,-0.0076180934,-0.0076180934,-0.00029867896,-0.00023686877
1754,3.819884e-05,3.8174712e-05,2.4128475e-08,0.6899019,-0.0068590133,-0.0068590133,-0.0002982959,-0.0002334714
1755,3.8315146e-05,3.8292575e-05,2.2571227e-08,0.6887076,-0.008203297,-0.008203297,-0.00029898752,-0.00023658607
1756,3.8259586e-05,3.823711e-05,2.2475064e-08,0.6886739,-0.0073094503,-0.0073094503,-0.0002985233,-0.00023428895
1757,3.810966e-05,3.8086513e-05,2.3147974e-08,0.68923706,-0.007161306,-0.007161306,-0.00029843955,-0.00023455461
1758,3.8281287e-05,3.826022e-05,2.106592e-08,0.68779206,-0.0074262475,-0.0074262475,-0.00029856703,-0.0002362802
1759,3.806936e-05,3.8046855e-05,2.2502997e-08,0.68889916,-0.006244672,-0.006244672,-0.0002979503,-0.0002340883
1760,3.813876e-05,3.8117832e-05,2.0930964e-08,0.68791467,-0.006910169,-0.006910169,-0.0002982782,-0.00023674895
1761,3.8106813e-05,3.808629e-05,2.0522293e-08,0.687765,-0.0060087484,-0.0060087484,-0.00029780928,-0.00023514067
1762,3.798859e-05,3.796732e-05,2.1272971e-08,0.68834925,-0.0057226187,-0.0057226187,-0.00029765532,-0.00023513606
1763,3.8108832e-05,3.808905e-05,1.9783002e-08,0.68762416,-0.0060499483,-0.0060499483,-0.0002978142,-0.0002367337
1764,3.793228e-05,3.7911104e-05,2.1176366e-08,0.68865633,-0.0052039977,-0.0052039977,-0.00029738026,-0.00023486096
1765,3.797775e-05,3.795695e-05,2.0797515e-08,0.68873096,-0.0059227305,-0.0059227305,-0.00029774738,-0.00023666085
1766,3.7946807e-05,3.792566e-05,2.1148185e-08,0.68927056,-0.005676092,-0.005676092,-0.00029762046,-0.00023532298
1767,3.7848604e-05,3.7826132e-05,2.2470596e-08,0.69048035,-0.005853872,-0.005853872,-0.00029771775,-0.00023481544
1768,3.7943686e-05,3.792169e-05,2.1994019e-08,0.6904962,-0.0065284763,-0.0065284763,-0.00029806545,-0.0002356034
1769,3.7805225e-05,3.77819e-05,2.3322873e-08,0.6916895,-0.006255776,-0.006255776,-0.0002979278,-0.0002339755
1770,3.783155e-05,3.780857e-05,2.2977122e-08,0.6917023,-0.0069373334,-0.0069373334,-0.00029828164,-0.00023509399
1771,3.779793e-05,3.7774742e-05,2.31888e-08,0.692084,-0.006732281,-0.006732281,-0.00029817686,-0.00023401325
1772,3.7716665e-05,3.769289e-05,2.3775632e-08,0.6927215,-0.006816555,-0.006816555,-0.0002982201,-0.00023388208
1773,3.777401e-05,3.7750997e-05,2.3015536e-08,0.6923815,-0.007096786,-0.007096786,-0.0002983638,-0.00023448862
1774,3.766495e-05,3.764123e-05,2.3718226e-08,0.69303447,-0.0066801887,-0.0066801887,-0.0002981476,-0.00023337833
1775,3.768911e-05,3.7666217e-05,2.2894751e-08,0.6925809,-0.007007273,-0.007007273,-0.00029831173,-0.0002344242
1776,3.765062e-05,3.7627873e-05,2.2747306e-08,0.69258064,-0.0065576737,-0.0065576737,-0.00029807846,-0.00023358282
1777,3.7596124e-05,3.7573263e-05,2.2860943e-08,0.69275063,-0.006447689,-0.006447689,-0.00029801799,-0.00023378573
1778,3.7628335e-05,3.7606227e-05,2.2107976e-08,0.6923759,-0.006470178,-0.006470178,-0.00029802468,-0.0002343563
1779,3.7532383e-05,3.7509722e-05,2.2660863e-08,0.6928557,-0.006049031,-0.006049031,-0.00029780634,-0.00023360574
1780,3.7553997e-05,3.753178e-05,2.2218895e-08,0.6927309,-0.0063079773,-0.0063079773,-0.00029793681,-0.00023447326
1781,3.750579e-05,3.74833e-05,2.2490704e-08,0.6930729,-0.0060404027,-0.0060404027,-0.00029779703,-0.00023366809
1782,3.747078e-05,3.7447982e-05,2.2797902e-08,0.6934425,-0.0061627324,-0.0061627324,-0.00029785975,-0.00023383762
1783,3.748753e-05,3.7464866e-05,2.2664228e-08,0.6935387,-0.0062986547,-0.0062986547,-0.00029792974,-0.00023395073
1784,3.7408325e-05,3.738501e-05,2.3314907e-08,0.6941418,-0.0061969687,-0.0061969687,-0.00029787637,-0.00023335754
1785,3.7427413e-05,3.740437e-05,2.3043803e-08,0.6941484,-0.0065183043,-0.0065183043,-0.00029804278,-0.00023387824
1786,3.7372964e-05,3.7349404e-05,2.3561286e-08,0.69467866,-0.006356989,-0.006356989,-0.0002979612,-0.00023305489
1787,3.734948e-05,3.7325794e-05,2.3686109e-08,0.69494337,-0.0065917093,-0.0065917093,-0.00029808003,-0.0002333253
1788,3.7348855e-05,3.732529e-05,2.3563574e-08,0.6950278,-0.0066416217,-0.0066416217,-0.00029810696,-0.00023319412
1789,3.7283906e-05,3.7259913e-05,2.3993257e-08,0.69546646,-0.0065527256,-0.0065527256,-0.00029806007,-0.00023278617
1790,3.729942e-05,3.7275924e-05,2.3495001e-08,0.6952597,-0.006742427,-0.006742427,-0.00029815463,-0.00023322873
1791,3.7244372e-05,3.7220623e-05,2.3749216e-08,0.695545,-0.006469788,-0.006469788,-0.00029801438,-0.00023258012
1792,3.723002e-05,3.7206428e-05,2.3592175e-08,0.6955607,-0.0065646986,-0.0065646986,-0.0002980593,-0.00023298693
1793,3.7215043e-05,3.7191658e-05,2.3385494e-08,0.6955523,-0.0064579626,-0.0064579626,-0.00029800154,-0.00023287446
1794,3.716208e-05,3.713848e-05,2.360133e-08,0.69581413,-0.0063321707,-0.0063321707,-0.00029793475,-0.00023270566
1795,3.7169026e-05,3.714578e-05,2.3246699e-08,0.69571686,-0.006411053,-0.006411053,-0.00029797177,-0.00023301868
1796,3.711654e-05,3.7093017e-05,2.3523562e-08,0.6960248,-0.0062056133,-0.0062056133,-0.0002978648,-0.00023252398
1797,3.7109206e-05,3.70858e-05,2.3408289e-08,0.6960977,-0.006323953,-0.006323953,-0.00029792346,-0.00023287637
1798,3.7084097e-05,3.706061e-05,2.348815e-08,0.6963022,-0.0062473295,-0.0062473295,-0.00029788315,-0.00023262267
1799,3.7045098e-05,3.7021393e-05,2.3703311e-08,0.69659466,-0.0062716804,-0.0062716804,-0.0002978949,-0.00023256047
1800,3.7041285e-05,3.7017675e-05,2.3609344e-08,0.69670075,-0.0063629756,-0.0063629756,-0.00029794188,-0.00023261321
1801,3.6993933e-05,3.6969934e-05,2.4001336e-08,0.6971175,-0.0063010356,-0.0063010356,-0.0002979104,-0.00023219231
1802,3.698826e-05,3.6964324e-05,2.3933282e-08,0.6972351,-0.0064805793,-0.0064805793,-0.0002980022,-0.00023241584
1803,3.6954545e-05,3.693041e-05,2.4133104e-08,0.6975209,-0.006432984,-0.006432984,-0.00029797852,-0.00023204174
1804,3.6928446e-05,3.6904214e-05,2.4233906e-08,0.6977286,-0.006518741,-0.006518741,-0.00029802235,-0.0002320692
1805,3.6914607e-05,3.6890455e-05,2.4153943e-08,0.69781846,-0.0065472843,-0.0065472843,-0.0002980362,-0.00023198995
1806,3.6874928e-05,3.6850553e-05,2.4373287e-08,0.69808894,-0.0064954483,-0.0064954483,-0.00029800934,-0.00023175198
1807,3.6867805e-05,3.6843587e-05,2.421883e-08,0.69811666,-0.006581418,-0.006581418,-0.0002980514,-0.00023193646
1808,3.682995e-05,3.6805606e-05,2.4344217e-08,0.69830966,-0.006486678,-0.006486678,-0.00029800122,-0.00023167036
1809,3.681167e-05,3.67874e-05,2.4267553e-08,0.69837177,-0.0065260837,-0.0065260837,-0.0002980197,-0.00023179932
1810,3.6788842e-05,3.67646e-05,2.4243185e-08,0.69846195,-0.0064640674,-0.0064640674,-0.0002979857,-0.00023165949
1811,3.675803e-05,3.673373e-05,2.42989e-08,0.6986125,-0.006429194,-0.006429194,-0.0002979657,-0.0002316217
1812,3.6746158e-05,3.6721958e-05,2.4199123e-08,0.6986549,-0.006442411,-0.006442411,-0.00029797046,-0.00023170328
1813,3.671023e-05,3.6685888e-05,2.4341892e-08,0.69885963,-0.0063683293,-0.0063683293,-0.00029793088,-0.00023150587
1814,3.669601e-05,3.667174e-05,2.4269875e-08,0.6989308,-0.0064215777,-0.0064215777,-0.00029795652,-0.00023162208
1815,3.6667487e-05,3.664309e-05,2.4395392e-08,0.69912636,-0.0063681267,-0.0063681267,-0.00029792817,-0.00023140878
1816,3.6644804e-05,3.6620346e-05,2.4459439e-08,0.69928586,-0.006411524,-0.006411524,-0.00029794907,-0.00023142582
1817,3.6626032e-05,3.6601556e-05,2.4475755e-08,0.6994187,-0.006426996,-0.006426996,-0.00029795608,-0.00023135898
1818,3.6595564e-05,3.657094e-05,2.462635e-08,0.69962883,-0.00642287,-0.00642287,-0.00029795332,-0.00023123936
1819,3.658083e-05,3.6556234e-05,2.459596e-08,0.69972426,-0.006480463,-0.006480463,-0.00029798207,-0.00023127027
1820,3.654983e-05,3.6525085e-05,2.4744583e-08,0.6999281,-0.006450396,-0.006450396,-0.00029796563,-0.00023107282
1821,3.6532965e-05,3.6508227e-05,2.4739895e-08,0.70003515,-0.00650648,-0.00650648,-0.00029799328,-0.0002311182
1822,3.650747e-05,3.6482663e-05,2.4806738e-08,0.7001811,-0.0064887735,-0.0064887735,-0.00029798312,-0.00023099054
1823,3.6483885e-05,3.645906e-05,2.482669e-08,0.7002941,-0.0065043564,-0.0065043564,-0.00029798973,-0.00023096954
1824,3.646478e-05,3.643998e-05,2.480087e-08,0.70037776,-0.006501021,-0.006501021,-0.00029798684,-0.00023091544
1825,3.6436722e-05,3.641185e-05,2.4873671e-08,0.70051426,-0.0064734262,-0.0064734262,-0.00029797107,-0.00023082035
1826,3.6420526e-05,3.639572e-05,2.480791e-08,0.7005655,-0.0064911996,-0.0064911996,-0.0002979786,-0.00023087437
1827,3.6392332e-05,3.6367455e-05,2.4874847e-08,0.7007049,-0.0064453254,-0.0064453254,-0.00029795372,-0.00023075064
1828,3.637329e-05,3.634844e-05,2.4852525e-08,0.700779,-0.0064648604,-0.0064648604,-0.00029796202,-0.00023078569
1829,3.634988e-05,3.6325007e-05,2.4873671e-08,0.70088786,-0.0064366315,-0.0064366315,-0.00029794622,-0.0002306916
1830,3.6326055e-05,3.6301124e-05,2.493246e-08,0.70101357,-0.00643566,-0.00643566,-0.0002979443,-0.00023065861
1831,3.630783e-05,3.628291e-05,2.4919519e-08,0.7011011,-0.0064465883,-0.0064465883,-0.00029794843,-0.000230646
1832,3.628063e-05,3.6255624e-05,2.500663e-08,0.70125127,-0.00643017,-0.00643017,-0.00029793914,-0.00023054235
1833,3.6263362e-05,3.623836e-05,2.500074e-08,0.7013436,-0.0064610825,-0.0064610825,-0.00029795355,-0.00023055411
1834,3.62376e-05,3.6212517e-05,2.5085631e-08,0.7014914,-0.00644694,-0.00644694,-0.00029794552,-0.00023043255
1835,3.6217752e-05,3.619264e-05,2.511396e-08,0.7016016,-0.006477601,-0.006477601,-0.00029795984,-0.00023043518
1836,3.6195608e-05,3.6170448e-05,2.5161212e-08,0.70172155,-0.0064793173,-0.0064793173,-0.00029795975,-0.0002303585
1837,3.6172183e-05,3.6146972e-05,2.520969e-08,0.7018402,-0.006490335,-0.006490335,-0.00029796432,-0.0002303171
1838,3.615307e-05,3.612785e-05,2.5216789e-08,0.7019262,-0.006503673,-0.006503673,-0.0002979699,-0.00023028924
1839,3.6127534e-05,3.610226e-05,2.5274796e-08,0.7020529,-0.006492363,-0.006492363,-0.00029796298,-0.00023021027
1840,3.6109737e-05,3.6084486e-05,2.5251111e-08,0.70211947,-0.006514222,-0.006514222,-0.00029797264,-0.00023022329
1841,3.6084908e-05,3.60596e-05,2.5309157e-08,0.70223284,-0.006492511,-0.006492511,-0.00029796042,-0.00023013722
1842,3.6065023e-05,3.603973e-05,2.5292566e-08,0.70230293,-0.0065074423,-0.0065074423,-0.00029796647,-0.00023014747
1843,3.6042842e-05,3.6017525e-05,2.5317455e-08,0.70238703,-0.0064909966,-0.0064909966,-0.00029795666,-0.00023008249
1844,3.602089e-05,3.5995552e-05,2.53388e-08,0.70247597,-0.0064881444,-0.0064881444,-0.00029795375,-0.00023005226
1845,3.6001285e-05,3.597594e-05,2.5345916e-08,0.70255166,-0.0064882706,-0.0064882706,-0.00029795244,-0.00023003283
1846,3.5977322e-05,3.595193e-05,2.5393383e-08,0.7026544,-0.0064791413,-0.0064791413,-0.00029794633,-0.00022998857
1847,3.595863e-05,3.593325e-05,2.5380325e-08,0.70272225,-0.006491819,-0.006491819,-0.00029795142,-0.00022997553
1848,3.593408e-05,3.590864e-05,2.5440897e-08,0.70283395,-0.0064772097,-0.0064772097,-0.00029794287,-0.00022989145
1849,3.5915935e-05,3.589049e-05,2.5443274e-08,0.70290524,-0.0064976513,-0.0064976513,-0.00029795192,-0.00022989651
1850,3.5892404e-05,3.586691e-05,2.5494403e-08,0.7030083,-0.006488502,-0.006488502,-0.0002979461,-0.00022982666
1851,3.5872417e-05,3.5846897e-05,2.5519391e-08,0.7030888,-0.006504489,-0.006504489,-0.000297953,-0.00022982163
1852,3.585134e-05,3.58258e-05,2.5539629e-08,0.70317286,-0.0065035713,-0.0065035713,-0.00029795137,-0.00022977137
1853,3.5829176e-05,3.5803594e-05,2.5582512e-08,0.7032641,-0.006506639,-0.006506639,-0.00029795177,-0.00022972666
1854,3.5810208e-05,3.5784622e-05,2.5587278e-08,0.703333,-0.0065176333,-0.0065176333,-0.0002979561,-0.00022971194
1855,3.5787e-05,3.5761368e-05,2.5634973e-08,0.7034256,-0.0065111076,-0.0065111076,-0.00029795145,-0.00022965163
1856,3.5768302e-05,3.5742683e-05,2.5618274e-08,0.70347834,-0.006525107,-0.006525107,-0.00029795733,-0.00022965018
1857,3.5745e-05,3.5719335e-05,2.5667191e-08,0.7035664,-0.0065100337,-0.0065100337,-0.00029794843,-0.00022958359
1858,3.5726338e-05,3.570068e-05,2.5657643e-08,0.70362025,-0.0065222504,-0.0065222504,-0.0002979532,-0.00022959571
1859,3.570438e-05,3.5678684e-05,2.5694652e-08,0.70369625,-0.0065110745,-0.0065110745,-0.00029794624,-0.00022954989
1860,3.568392e-05,3.5658213e-05,2.5706598e-08,0.70376015,-0.0065163244,-0.0065163244,-0.00029794744,-0.00022954916
1861,3.56638e-05,3.563809e-05,2.5711376e-08,0.70382184,-0.0065137423,-0.0065137423,-0.0002979449,-0.00022951764
1862,3.5642042e-05,3.56163e-05,2.5743642e-08,0.70389575,-0.0065103155,-0.0065103155,-0.00029794185,-0.0002294773
1863,3.562283e-05,3.5597077e-05,2.575201e-08,0.7039528,-0.0065166657,-0.0065166657,-0.0002979437,-0.00022946586
1864,3.5601068e-05,3.5575285e-05,2.578191e-08,0.7040253,-0.006511586,-0.006511586,-0.0002979396,-0.00022942401
1865,3.558139e-05,3.5555597e-05,2.5792678e-08,0.70408267,-0.0065192585,-0.0065192585,-0.00029794243,-0.00022941391
1866,3.5560053e-05,3.553423e-05,2.5823798e-08,0.7041533,-0.0065157907,-0.0065157907,-0.0002979394,-0.00022937151
1867,3.5540383e-05,3.551454e-05,2.5844157e-08,0.7042128,-0.0065235677,-0.0065235677,-0.00029794214,-0.00022935068
1868,3.5519704e-05,3.5493835e-05,2.5869316e-08,0.70427907,-0.006522769,-0.006522769,-0.0002979405,-0.00022930872
1869,3.5499277e-05,3.547339e-05,2.5888493e-08,0.70433825,-0.006529436,-0.006529436,-0.0002979425,-0.00022929095
1870,3.5479396e-05,3.545349e-05,2.5906477e-08,0.7043924,-0.0065311417,-0.0065311417,-0.00029794226,-0.00022925777
1871,3.5458288e-05,3.5432357e-05,2.5932867e-08,0.7044516,-0.0065303985,-0.0065303985,-0.00029794054,-0.00022923328
1872,3.5438934e-05,3.5413e-05,2.5936467e-08,0.70449996,-0.0065348623,-0.0065348623,-0.00029794165,-0.00022922203
1873,3.541816e-05,3.539219e-05,2.5970074e-08,0.7045583,-0.0065322607,-0.0065322607,-0.00029793917,-0.00022919339
1874,3.5398454e-05,3.5372475e-05,2.597848e-08,0.7046038,-0.006537443,-0.006537443,-0.00029794037,-0.0002291881
1875,3.537789e-05,3.535189e-05,2.5995295e-08,0.7046539,-0.006534357,-0.006534357,-0.00029793748,-0.00022916024
1876,3.535848e-05,3.533248e-05,2.60013e-08,0.7046977,-0.006536219,-0.006536219,-0.00029793725,-0.00022914824
1877,3.5337413e-05,3.5311383e-05,2.602894e-08,0.7047466,-0.0065333843,-0.0065333843,-0.00029793437,-0.00022911295
1878,3.531829e-05,3.529226e-05,2.6030143e-08,0.7047858,-0.0065366444,-0.0065366444,-0.00029793475,-0.00022910896
1879,3.529753e-05,3.5271474e-05,2.605419e-08,0.7048342,-0.006533017,-0.006533017,-0.00029793166,-0.00022908735
1880,3.5277815e-05,3.525175e-05,2.6065015e-08,0.70487446,-0.0065368097,-0.0065368097,-0.00029793213,-0.00022907896
1881,3.525813e-05,3.5232035e-05,2.6093891e-08,0.70491946,-0.006535438,-0.006535438,-0.00029793027,-0.0002290525
1882,3.5238172e-05,3.521206e-05,2.6114355e-08,0.7049642,-0.006538027,-0.006538027,-0.00029793035,-0.00022903743
1883,3.521842e-05,3.5192294e-05,2.6127601e-08,0.70500284,-0.0065417695,-0.0065417695,-0.00029793096,-0.00022901657
1884,3.519805e-05,3.51719e-05,2.6150488e-08,0.70504534,-0.0065418347,-0.0065418347,-0.00029793,-0.00022899565
1885,3.5179073e-05,3.515292e-05,2.6151694e-08,0.70507795,-0.0065452927,-0.0065452927,-0.00029793038,-0.00022898722
1886,3.515832e-05,3.5132136e-05,2.6183029e-08,0.70511925,-0.0065428875,-0.0065428875,-0.0002979279,-0.00022896411
1887,3.5139954e-05,3.511377e-05,2.6181823e-08,0.7051451,-0.006548504,-0.006548504,-0.00029792954,-0.00022896225
1888,3.5118996e-05,3.5092784e-05,2.6211971e-08,0.7051853,-0.0065427274,-0.0065427274,-0.0002979253,-0.00022893114
1889,3.510054e-05,3.507433e-05,2.6210765e-08,0.705209,-0.0065492922,-0.0065492922,-0.00029792736,-0.0002289291
1890,3.5079887e-05,3.5053643e-05,2.6243343e-08,0.70524657,-0.0065435087,-0.0065435087,-0.00029792308,-0.00022889859
1891,3.5061206e-05,3.503496e-05,2.6248172e-08,0.7052669,-0.006550074,-0.006550074,-0.00029792511,-0.00022889595
1892,3.5040644e-05,3.5014375e-05,2.6268696e-08,0.7053018,-0.0065442477,-0.0065442477,-0.00029792098,-0.000228871
1893,3.502226e-05,3.4995996e-05,2.626749e-08,0.70531934,-0.006550335,-0.006550335,-0.00029792287,-0.0002288849
1894,3.5001216e-05,3.4974924e-05,2.6292852e-08,0.70535356,-0.006543414,-0.006543414,-0.00029791793,-0.00022885101
1895,3.4983415e-05,3.4957116e-05,2.6298894e-08,0.7053691,-0.006550895,-0.006550895,-0.00029792043,-0.00022886414
1896,3.496261e-05,3.4936274e-05,2.6333945e-08,0.7054033,-0.0065447437,-0.0065447437,-0.00029791618,-0.00022882994
1897,3.494437e-05,3.4918052e-05,2.631823e-08,0.7054097,-0.006553379,-0.006553379,-0.00029791903,-0.00022884489
1898,3.492368e-05,3.489733e-05,2.6348456e-08,0.70544183,-0.0065434063,-0.0065434063,-0.00029791304,-0.00022880793
1899,3.4905697e-05,3.4879344e-05,2.6352083e-08,0.705453,-0.006552297,-0.006552297,-0.00029791618,-0.00022882005
1900,3.4885037e-05,3.485866e-05,2.637991e-08,0.70547557,-0.0065458347,-0.0065458347,-0.00029791155,-0.00022879874
1901,3.4866807e-05,3.484042e-05,2.638596e-08,0.7054889,-0.0065510347,-0.0065510347,-0.00029791298,-0.00022880506
1902,3.484677e-05,3.482036e-05,2.6407749e-08,0.7055099,-0.006547822,-0.006547822,-0.00029790998,-0.00022879057
1903,3.4828252e-05,3.4801844e-05,2.640896e-08,0.7055158,-0.00655242,-0.00655242,-0.00029791106,-0.00022878964
1904,3.480806e-05,3.4781624e-05,2.6438027e-08,0.70553786,-0.006546612,-0.006546612,-0.00029790704,-0.00022877328
1905,3.4789817e-05,3.4763376e-05,2.644045e-08,0.70554346,-0.006552796,-0.006552796,-0.0002979088,-0.00022877578
1906,3.4769997e-05,3.474354e-05,2.6453778e-08,0.7055602,-0.0065486575,-0.0065486575,-0.00029790547,-0.0002287623
1907,3.4750814e-05,3.4724344e-05,2.646832e-08,0.7055687,-0.0065528387,-0.0065528387,-0.00029790637,-0.00022877048
1908,3.4732242e-05,3.470576e-05,2.6480445e-08,0.70557284,-0.006552014,-0.006552014,-0.00029790463,-0.00022876267
1909,3.471212e-05,3.4685618e-05,2.650106e-08,0.7055863,-0.0065491847,-0.0065491847,-0.00029790204,-0.00022874973
1910,3.469499e-05,3.4668494e-05,2.6494996e-08,0.705579,-0.006554443,-0.006554443,-0.00029790337,-0.00022875899
1911,3.4673303e-05,3.464677e-05,2.6530177e-08,0.70560145,-0.0065444084,-0.0065444084,-0.00029789718,-0.00022872814
1912,3.4657645e-05,3.463114e-05,2.6507124e-08,0.7055803,-0.0065576374,-0.0065576374,-0.00029790268,-0.00022875806
1913,3.4634246e-05,3.4607674e-05,2.657024e-08,0.7056136,-0.006538729,-0.006538729,-0.00029789182,-0.0002287034
1914,3.4620567e-05,3.4594046e-05,2.6519256e-08,0.70557654,-0.0065621454,-0.0065621454,-0.00029790233,-0.00022876804
1915,3.4595447e-05,3.4568842e-05,2.6605472e-08,0.7056222,-0.0065332106,-0.0065332106,-0.00029788667,-0.00022868504
1916,3.4583696e-05,3.4557168e-05,2.6528964e-08,0.7055664,-0.0065669096,-0.0065669096,-0.0002979022,-0.0002287838
1917,3.455681e-05,3.4530174e-05,2.6637078e-08,0.7056221,-0.006526307,-0.006526307,-0.0002978804,-0.00022866306
1918,3.4546872e-05,3.4520323e-05,2.6549598e-08,0.7055545,-0.006569869,-0.006569869,-0.00029790116,-0.00022878285
1919,3.4517794e-05,3.4491117e-05,2.6678437e-08,0.70562285,-0.0065203398,-0.0065203398,-0.00029787488,-0.00022864368
1920,3.451061e-05,3.4484063e-05,2.6545955e-08,0.7055324,-0.006576181,-0.006576181,-0.000297902,-0.00022880535
1921,3.4478348e-05,3.4451623e-05,2.67247e-08,0.7056247,-0.00651035,-0.00651035,-0.0002978674,-0.00022862651
1922,3.4475514e-05,3.444897e-05,2.6542313e-08,0.7054985,-0.006585949,-0.006585949,-0.00029790436,-0.00022884367
1923,3.4438162e-05,3.441138e-05,2.6781978e-08,0.7056227,-0.0064957025,-0.0064957025,-0.00029785754,-0.00022859676
1924,3.444083e-05,3.44143e-05,2.652775e-08,0.7054578,-0.006597243,-0.006597243,-0.0002979075,-0.00022889242
1925,3.4397275e-05,3.4370434e-05,2.6839317e-08,0.7056282,-0.0064786747,-0.0064786747,-0.0002978465,-0.00022856405
1926,3.4407723e-05,3.4381224e-05,2.6499848e-08,0.7054012,-0.0066161463,-0.0066161463,-0.00029791458,-0.000228961
1927,3.4354776e-05,3.4327844e-05,2.6932161e-08,0.7056424,-0.006452202,-0.006452202,-0.00029783064,-0.00022849374
1928,3.4377503e-05,3.435106e-05,2.6445296e-08,0.7053252,-0.0066456394,-0.0066456394,-0.00029792683,-0.00022905224
1929,3.4309305e-05,3.428225e-05,2.7055798e-08,0.7056728,-0.006413961,-0.006413961,-0.0002978088,-0.00022840424
1930,3.435089e-05,3.4324552e-05,2.6339992e-08,0.7052178,-0.0066897655,-0.0066897655,-0.0002979467,-0.00022920061
1931,3.4260214e-05,3.4232984e-05,2.72301e-08,0.70573115,-0.0063546607,-0.0063546607,-0.00029777663,-0.00022825354
1932,3.4330566e-05,3.4304394e-05,2.6170975e-08,0.70506936,-0.006757374,-0.006757374,-0.00029797817,-0.00022940543
1933,3.420504e-05,3.4177545e-05,2.7496313e-08,0.70584136,-0.0062639485,-0.0062639485,-0.0002977283,-0.00022802065
1934,3.4321067e-05,3.429518e-05,2.5886095e-08,0.70485514,-0.006865226,-0.006865226,-0.00029803012,-0.00022972122
1935,3.4140725e-05,3.4112814e-05,2.7910504e-08,0.7060487,-0.006121027,-0.006121027,-0.0002976538,-0.00022764222
1936,3.4331395e-05,3.430597e-05,2.5424264e-08,0.7045413,-0.0070408555,-0.0070408555,-0.0002981159,-0.00023023528
1937,3.406283e-05,3.4034256e-05,2.8574107e-08,0.7064271,-0.005891007,-0.005891007,-0.00029753562,-0.00022701218
1938,3.437901e-05,3.4354358e-05,2.4652081e-08,0.70407987,-0.0073285783,-0.0073285783,-0.00029825844,-0.00023106582
1939,3.3968718e-05,3.3939024e-05,2.9694442e-08,0.70712835,-0.0055133803,-0.0055133803,-0.00029734286,-0.00022596394
1940,3.450142e-05,3.447805e-05,2.3370685e-08,0.70341474,-0.007807034,-0.007807034,-0.00029849668,-0.00023244353
1941,3.3866057e-05,3.383444e-05,3.161705e-08,0.7084844,-0.0048790663,-0.0048790663,-0.00029702098,-0.00022421335
1942,3.478766e-05,3.4766403e-05,2.125776e-08,0.7025599,-0.008618058,-0.008618058,-0.00029890242,-0.00023473459
1943,3.3805634e-05,3.3770604e-05,3.5028336e-08,0.7112229,-0.00380403,-0.00380403,-0.00029647688,-0.00022116941
1944,3.546055e-05,3.544273e-05,1.7823112e-08,0.7018285,-0.0100047095,-0.0100047095,-0.00029959736,-0.00023862725
1945,3.3993583e-05,3.3952278e-05,4.1305253e-08,0.7171246,-0.0019479743,-0.0019479743,-0.00029553936,-0.00021586841
1946,3.712976e-05,3.7117254e-05,1.2509168e-08,0.70275706,-0.012401257,-0.012401257,-0.00030079985,-0.00024529424
1947,3.5169425e-05,3.5115892e-05,5.353223e-08,0.73085994,0.0013157438,0.0013157438,-0.00029389205,-0.00020642293
1948,4.1555606e-05,4.1550244e-05,5.3612537e-09,0.71127844,-0.016596286,-0.016596286,-0.00030290475,-0.00025672078
1949,3.9821207e-05,3.974243e-05,7.877611e-08,0.7646027,0.0071357894,0.0071357894,-0.00029095446,-0.0001891742
1950,5.3909476e-05,5.390946e-05,1.4780177e-11,0.74741966,-0.023941455,-0.023941455,-0.0003065861,-0.0002760804
1951,5.5726927e-05,5.5593333e-05,1.3359254e-07,0.8470717,0.017584851,0.017584851,-0.00028567546,-0.00015701394
1952,8.833514e-05,8.832107e-05,1.40752885e-08,0.86554193,-0.03653993,-0.03653993,-0.00031288355,-0.00030726515
1953,0.00010245939,0.00010220909,2.5030286e-07,1.0227706,0.03605762,0.03605762,-0.000276326,-9.6720236e-05
1954,0.00017028999,0.00017019048,9.9504085e-08,1.147452,-0.056362107,-0.056362107,-0.00032272624,-0.00035089534
1955,0.00019500268,0.00019456973,4.329516e-07,1.2635442,0.06583356,0.06583356,-0.00026120094,7.4920536e-06
1956,0.00026729214,0.00026700544,2.866917e-07,1.529694,-0.078686506,-0.078686506,-0.00033355222,-0.0003932519
1957,0.0002169469,0.00021652484,4.220495e-07,1.2195452,0.099535026,0.099535026,-0.00024390257,0.00011723612
1958,0.00017032518,0.00017004802,2.7715413e-07,1.5298154,-0.0738305,-0.0738305,-0.0003301244,-0.00041714116
1959,6.0756694e-05,6.071899e-05,3.770472e-08,0.70176077,0.100347035,0.100347035,-0.00024278252,1.2359749e-05
1960,3.611321e-05,3.610475e-05,8.463272e-09,0.8584475,-0.0022340443,-0.0022340443,-0.0002931886,-0.00040254154
1961,8.282544e-05,8.2688945e-05,1.3649749e-07,1.2476251,0.03796368,0.03796368,-0.00027340627,-0.0003177889
1962,0.00011672604,0.000116503645,2.2239897e-07,0.9749947,0.076452985,0.076452985,-0.00025456666,-0.00012381162
1963,0.0001353449,0.00013529864,4.6264056e-08,0.95479226,-0.050951254,-0.050951254,-0.00031895406,-0.00038952875
1964,6.778365e-05,6.7468485e-05,3.1516717e-07,1.208379,0.04543249,0.04543249,-0.00027165556,-2.2290038e-05
1965,4.0725325e-05,4.058684e-05,1.3848383e-07,0.93529254,-0.07369855,-0.07369855,-0.00033231333,-0.00024721643
1966,5.742744e-05,5.739532e-05,3.2125147e-08,0.7586595,-0.045263387,-0.045263387,-0.00031797373,-0.00013678664
1967,7.9280835e-05,7.891823e-05,3.6260522e-07,1.2851341,-0.01862018,-0.01862018,-0.00030506516,-8.70223e-05
1968,9.8663004e-05,9.866165e-05,1.3516571e-09,0.7200785,-0.08157491,-0.08157491,-0.00033676007,-0.0002690766
1969,5.555124e-05,5.5378692e-05,1.725507e-07,0.97201985,0.006564873,0.006564873,-0.00029159823,-8.015902e-05
1970,3.7503283e-05,3.744642e-05,5.6861182e-08,0.74619013,-0.05220022,-0.05220022,-0.00032182966,-0.00026645
1971,5.0156388e-05,5.0150076e-05,6.312186e-09,0.70210904,-0.020665478,-0.020665478,-0.00030499414,-0.00018405856
1972,5.9429654e-05,5.9344344e-05,8.530936e-08,0.7617671,0.0054744366,0.0054744366,-0.00029150894,-0.00014649924
1973,7.068896e-05,7.067409e-05,1.4869346e-08,0.88676614,-0.026778808,-0.026778808,-0.00030803643,-0.00030274072
1974,4.0171217e-05,4.015599e-05,1.5230377e-08,0.68058795,0.040863477,0.040863477,-0.00027286127,-0.00015422353
1975,3.4484277e-05,3.448389e-05,3.8411108e-10,0.77408713,0.0048978548,0.0048978548,-0.00029107148,-0.00030915567
1976,4.9837578e-05,4.982933e-05,8.24874e-09,0.8719562,0.026531791,0.026531791,-0.0002802838,-0.00024124335
1977,4.9825656e-05,4.97538e-05,7.1858544e-08,0.7140235,0.03891103,0.03891103,-0.00027379027,-0.0001773414
1978,5.3072206e-05,5.3071875e-05,3.3144e-10,0.74806714,-0.017109722,-0.017109722,-0.0003025931,-0.00031325835
1979,3.4791075e-05,3.471982e-05,7.125664e-08,0.7233233,0.019598348,0.019598348,-0.00028418002,-0.00016618718
1980,3.4316046e-05,3.4246146e-05,6.990079e-08,0.72342205,-0.017887354,-0.017887354,-0.00030313298,-0.00025192212
1981,4.779909e-05,4.7793426e-05,5.666057e-09,0.71022874,-0.017931646,-0.017931646,-0.00030319885,-0.00024260236
1982,4.2187396e-05,4.2056352e-05,1.3104498e-07,0.808663,0.009897752,0.009897752,-0.00028910593,-0.00016414034
1983,4.2440573e-05,4.2413525e-05,2.7049671e-08,0.6865441,-0.033893865,-0.033893865,-0.00031122347,-0.0002802382
1984,3.3152763e-05,3.310243e-05,5.0332098e-08,0.70154536,-0.0034300403,-0.0034300403,-0.00029546564,-0.00020340222
1985,3.3659933e-05,3.359383e-05,6.610279e-08,0.7138508,-0.0142554995,-0.0142554995,-0.00030114932,-0.00023089327
1986,4.312832e-05,4.3124546e-05,3.7713614e-09,0.69944066,-0.018062646,-0.018062646,-0.00030273083,-0.000247061
1987,3.6961625e-05,3.692699e-05,3.463482e-08,0.671648,0.0121225985,0.0121225985,-0.00028716336,-0.0001995416
1988,3.7371243e-05,3.7369973e-05,1.2688717e-09,0.70464325,-0.008411025,-0.008411025,-0.00029778268,-0.00028695105
1989,3.27724e-05,3.2769844e-05,2.5589149e-09,0.6872756,0.016288439,0.016288439,-0.00028480263,-0.00024799758
1990,3.2726744e-05,3.271941e-05,7.3356055e-09,0.6658298,0.013012106,0.013012106,-0.0002866306,-0.000263205
1991,3.945182e-05,3.945176e-05,6.05036e-11,0.7124339,0.006339962,0.006339962,-0.00029028903,-0.00027388032
1992,3.4170153e-05,3.4139135e-05,3.101845e-08,0.6668545,0.018557655,0.018557655,-0.00028400068,-0.0002238508
1993,3.4704477e-05,3.4695753e-05,8.722954e-09,0.66239107,-0.009262849,-0.009262849,-0.00029854066,-0.00028375606
1994,3.3105178e-05,3.308412e-05,2.1056188e-08,0.6630875,0.0024668376,0.0024668376,-0.00029275898,-0.0002360318
1995,3.249979e-05,3.2458654e-05,4.1135834e-08,0.6875803,-0.005781106,-0.005781106,-0.00029704015,-0.00024369443
1996,3.7014124e-05,3.7001006e-05,1.3118902e-08,0.6626732,-0.015991399,-0.015991399,-0.00030249657,-0.00025913716
1997,3.3371995e-05,3.3302604e-05,6.938957e-08,0.7425152,-0.0032916407,-0.0032916407,-0.00029615534,-0.0002103514
1998,3.3590502e-05,3.3552416e-05,3.8084718e-08,0.69354355,-0.026769424,-0.026769424,-0.00030817854,-0.00026225304
1999,3.2632382e-05,3.259859e-05,3.379417e-08,0.68865997,-0.016744372,-0.016744372,-0.000303094,-0.00022722984
2000,3.2239685e-05,3.2190914e-05,4.8769834e-08,0.7092782,-0.015690397,-0.015690397,-0.00030265658,-0.00022395219
2001,3.5380548e-05,3.536858e-05,1.1967677e-08,0.6592735,-0.020819811,-0.020819811,-0.0003051129,-0.00024663864
2002,3.261772e-05,3.259162e-05,2.6101112e-08,0.66948295,-0.003519031,-0.003519031,-0.0002961992,-0.00021693265
2003,3.329742e-05,3.328675e-05,1.0670596e-08,0.65459037,-0.011888215,-0.011888215,-0.00030050302,-0.00025883171
2004,3.2310447e-05,3.2303138e-05,7.3075546e-09,0.65361637,-0.0015791146,-0.0015791146,-0.00029496796,-0.00024104724
2005,3.1927164e-05,3.1915293e-05,1.1872503e-08,0.6521901,0.0009037728,0.0009037728,-0.00029377063,-0.00023934088
2006,3.4364566e-05,3.4359386e-05,5.1822013e-09,0.6571335,-0.002608058,-0.002608058,-0.00029557355,-0.00025203783
2007,3.211286e-05,3.209629e-05,1.6569786e-08,0.65331286,0.004120507,0.004120507,-0.00029196052,-0.00023473415
2008,3.284561e-05,3.283724e-05,8.371675e-09,0.6528391,-0.005274886,-0.005274886,-0.0002969247,-0.00026209
2009,3.2051128e-05,3.2035987e-05,1.5140401e-08,0.65325636,0.0010031691,0.0010031691,-0.0002936782,-0.00024166543
2010,3.1672113e-05,3.1651143e-05,2.0970866e-08,0.657695,-0.003456714,-0.003456714,-0.00029593433,-0.0002476597
2011,3.335317e-05,3.3336208e-05,1.6963396e-08,0.6565108,-0.0073798136,-0.0073798136,-0.00029810064,-0.0002502076
2012,3.1796535e-05,3.175646e-05,4.0075896e-08,0.6824312,-0.0047766254,-0.0047766254,-0.000296731,-0.00023373868
2013,3.255806e-05,3.25346e-05,2.345847e-08,0.6630365,-0.0156694,-0.0156694,-0.0003023288,-0.00025532485
2014,3.1663643e-05,3.1634496e-05,2.9146207e-08,0.6682956,-0.00858301,-0.00858301,-0.00029876913,-0.00023287897
2015,3.1556723e-05,3.1527183e-05,2.9541855e-08,0.6677202,-0.011003751,-0.011003751,-0.00029995848,-0.00024013386
2016,3.2617652e-05,3.260112e-05,1.6530487e-08,0.6559863,-0.011026835,-0.011026835,-0.0002999375,-0.00024528013
2017,3.1451185e-05,3.1424188e-05,2.699823e-08,0.6630556,-0.0043221167,-0.0043221167,-0.0002965044,-0.00023427341
2018,3.23579e-05,3.2343796e-05,1.4106243e-08,0.6542719,-0.00960658,-0.00960658,-0.00029914765,-0.00025421675
2019,3.1379965e-05,3.1364514e-05,1.5451853e-08,0.6538377,-0.00222047,-0.00222047,-0.00029531616,-0.00023807632
2020,3.1456864e-05,3.1441403e-05,1.546297e-08,0.6536168,-0.0031747054,-0.0031747054,-0.00029583785,-0.00024457418
2021,3.2124943e-05,3.211385e-05,1.1092599e-08,0.6536969,-0.0028014036,-0.0028014036,-0.0002955816,-0.00024741312
2022,3.123797e-05,3.1221418e-05,1.6552526e-08,0.6532442,0.00033236618,0.00033236618,-0.00029396624,-0.00024255621
2023,3.209107e-05,3.2079533e-05,1.1535586e-08,0.65409744,-0.0034483096,-0.0034483096,-0.0002959626,-0.0002544169
2024,3.1226118e-05,3.1208085e-05,1.8033607e-08,0.65507823,0.00024393167,0.00024393167,-0.00029403658,-0.00024155526
2025,3.1418724e-05,3.140027e-05,1.8454255e-08,0.6563466,-0.004040861,-0.004040861,-0.0002962989,-0.00024853757
2026,3.1722087e-05,3.1700434e-05,2.1652818e-08,0.6591889,-0.0044250926,-0.0044250926,-0.00029655767,-0.00024339795
2027,3.1187294e-05,3.1158685e-05,2.8608122e-08,0.66565967,-0.0059633018,-0.0059633018,-0.00029733492,-0.0002417143
2028,3.185288e-05,3.1831212e-05,2.166817e-08,0.6605719,-0.009561379,-0.009561379,-0.0002992472,-0.00024730584
2029,3.1120922e-05,3.109096e-05,2.996209e-08,0.667521,-0.0061168014,-0.0061168014,-0.00029750276,-0.00023501218
2030,3.145991e-05,3.1434996e-05,2.491364e-08,0.66322684,-0.009934198,-0.009934198,-0.00029943726,-0.0002444651
2031,3.140115e-05,3.1375843e-05,2.5305603e-08,0.66351664,-0.0076035885,-0.0076035885,-0.0002982636,-0.00023865202
2032,3.11474e-05,3.111936e-05,2.8036363e-08,0.66550523,-0.007663106,-0.007663106,-0.000298272,-0.00023993856
2033,3.16441e-05,3.1623986e-05,2.0115536e-08,0.6598596,-0.008700929,-0.008700929,-0.00029876188,-0.00024435538
2034,3.1046482e-05,3.10224e-05,2.408336e-08,0.66157794,-0.0046412353,-0.0046412353,-0.0002966783,-0.00023589487
2035,3.148686e-05,3.1467618e-05,1.924286e-08,0.65883934,-0.0064938716,-0.0064938716,-0.00029759112,-0.00024462063
2036,3.123093e-05,3.121135e-05,1.9580224e-08,0.6586085,-0.0036474587,-0.0036474587,-0.00029608878,-0.00024061832
2037,3.1140622e-05,3.1120606e-05,2.0016328e-08,0.65876746,-0.0037729924,-0.0037729924,-0.00029615776,-0.0002438576
2038,3.1426283e-05,3.140831e-05,1.7972626e-08,0.65858805,-0.003784484,-0.003784484,-0.00029614227,-0.0002447901
2039,3.101605e-05,3.0993997e-05,2.2053726e-08,0.6600422,-0.002464138,-0.002464138,-0.00029546386,-0.00024032309
2040,3.142883e-05,3.1408512e-05,2.0318936e-08,0.65990496,-0.0047114375,-0.0047114375,-0.00029664405,-0.00024494185
2041,3.1128566e-05,3.110409e-05,2.4475755e-08,0.66201323,-0.0036234455,-0.0036234455,-0.00029608503,-0.00023988531
2042,3.1196127e-05,3.1172458e-05,2.3670058e-08,0.6619331,-0.005735584,-0.005735584,-0.00029718693,-0.00024363096
2043,3.125428e-05,3.122997e-05,2.4310516e-08,0.6625876,-0.005311741,-0.005311741,-0.00029699624,-0.00024052669
2044,3.104442e-05,3.1017036e-05,2.7384e-08,0.6646677,-0.005519579,-0.005519579,-0.00029710654,-0.00023921381
2045,3.1327683e-05,3.1302894e-05,2.4790312e-08,0.66336083,-0.0069616497,-0.0069616497,-0.0002978557,-0.00024187355
2046,3.10423e-05,3.1014e-05,2.8300208e-08,0.6655572,-0.0056806025,-0.0056806025,-0.0002972081,-0.0002376365
2047,3.1204472e-05,3.117924e-05,2.5232172e-08,0.6636383,-0.007244813,-0.007244813,-0.0002979981,-0.0002417838
2048,3.1087617e-05,3.106261e-05,2.500663e-08,0.663336,-0.005690596,-0.005690596,-0.00029719263,-0.00023834365
2049,3.106048e-05,3.103554e-05,2.4940695e-08,0.663095,-0.005529861,-0.005529861,-0.00029710648,-0.00023958817
2050,3.118226e-05,3.115961e-05,2.2648528e-08,0.66198665,-0.005335832,-0.005335832,-0.00029697822,-0.00024110405
2051,3.097619e-05,3.0952382e-05,2.380781e-08,0.6623042,-0.0041099293,-0.0041099293,-0.0002963394,-0.00023968332
2052,3.115418e-05,3.1132444e-05,2.1735122e-08,0.6616961,-0.0046542627,-0.0046542627,-0.00029661346,-0.0002424399
2053,3.0958956e-05,3.093593e-05,2.302458e-08,0.66210604,-0.0034416034,-0.0034416034,-0.0002959711,-0.0002396254
2054,3.1055428e-05,3.1033014e-05,2.2413673e-08,0.66206104,-0.004119131,-0.004119131,-0.00029632662,-0.0002416883
2055,3.1036587e-05,3.1013325e-05,2.3260332e-08,0.6625203,-0.0037539734,-0.0037539734,-0.00029613814,-0.00024054118
2056,3.0948417e-05,3.0924322e-05,2.4094923e-08,0.66301185,-0.0041248975,-0.0041248975,-0.00029632376,-0.00024100879
2057,3.1063155e-05,3.1039617e-05,2.3537277e-08,0.6631002,-0.0045851353,-0.0045851353,-0.0002965772,-0.00024132074
2058,3.089337e-05,3.086731e-05,2.6060203e-08,0.664433,-0.0042566666,-0.0042566666,-0.00029641102,-0.00023907327
2059,3.1024414e-05,3.0999385e-05,2.502902e-08,0.6642153,-0.0054954076,-0.0054954076,-0.0002970511,-0.00024110469
2060,3.0912583e-05,3.0885763e-05,2.6818569e-08,0.66525495,-0.0050181407,-0.0050181407,-0.0002968185,-0.0002387149
2061,3.0934647e-05,3.0908253e-05,2.6394433e-08,0.66513354,-0.0058423355,-0.0058423355,-0.0002972374,-0.00024024775
2062,3.0939093e-05,3.091333e-05,2.5765164e-08,0.66484725,-0.0056245257,-0.0056245257,-0.00029712645,-0.0002393961
2063,3.086291e-05,3.0836323e-05,2.6584814e-08,0.6652158,-0.005311902,-0.005311902,-0.00029696795,-0.00023878897
2064,3.0960276e-05,3.0935204e-05,2.5071472e-08,0.6644822,-0.0056497357,-0.0056497357,-0.00029713023,-0.00024025596
2065,3.0831045e-05,3.080523e-05,2.5816615e-08,0.6647455,-0.0048925793,-0.0048925793,-0.0002967378,-0.00023889652
2066,3.0913765e-05,3.0889194e-05,2.4569093e-08,0.66418743,-0.0052335076,-0.0052335076,-0.00029690933,-0.00024054067
2067,3.0830557e-05,3.0805844e-05,2.4714119e-08,0.66418445,-0.0045577884,-0.0045577884,-0.0002965528,-0.00023925127
2068,3.0843144e-05,3.081876e-05,2.4386084e-08,0.6640273,-0.0046148966,-0.0046148966,-0.00029658183,-0.00024001361
2069,3.0866096e-05,3.0841857e-05,2.4239705e-08,0.66399086,-0.004418742,-0.004418742,-0.00029647874,-0.00023994962
2070,3.079008e-05,3.0765288e-05,2.4793831e-08,0.66422486,-0.0042998386,-0.0042998386,-0.00029641305,-0.0002398301
2071,3.086091e-05,3.083666e-05,2.4245505e-08,0.66413033,-0.0045714863,-0.0045714863,-0.0002965582,-0.00024044851
2072,3.076715e-05,3.0741612e-05,2.5538439e-08,0.6647307,-0.0042679487,-0.0042679487,-0.0002964038,-0.00023910732
2073,3.082368e-05,3.0798587e-05,2.5096254e-08,0.66466606,-0.004880325,-0.004880325,-0.00029671926,-0.00024017069
2074,3.07747e-05,3.0748688e-05,2.6010914e-08,0.665134,-0.0046666726,-0.0046666726,-0.0002966171,-0.0002390237
2075,3.0771287e-05,3.074521e-05,2.6075842e-08,0.66522634,-0.005078397,-0.005078397,-0.00029682752,-0.00023967185
2076,3.077719e-05,3.0751326e-05,2.586572e-08,0.6651791,-0.0050863153,-0.0050863153,-0.0002968334,-0.00023935371
2077,3.0727515e-05,3.0700983e-05,2.6530177e-08,0.6654934,-0.0049746307,-0.0049746307,-0.00029677927,-0.00023885301
2078,3.077483e-05,3.0748946e-05,2.5883697e-08,0.665221,-0.0052508106,-0.0052508106,-0.00029691597,-0.00023955913
2079,3.0706702e-05,3.068032e-05,2.638233e-08,0.6654085,-0.0049209963,-0.0049209963,-0.000296747,-0.00023876694
2080,3.0742343e-05,3.0716597e-05,2.5747228e-08,0.6651142,-0.005131696,-0.005131696,-0.00029685214,-0.00023958492
2081,3.0696716e-05,3.0670948e-05,2.576636e-08,0.6650627,-0.0047788857,-0.0047788857,-0.00029666512,-0.0002389527
2082,3.0698327e-05,3.067284e-05,2.5487266e-08,0.6649122,-0.0047676526,-0.0047676526,-0.0002966584,-0.00023936263
2083,3.06967e-05,3.0671326e-05,2.537439e-08,0.66484416,-0.004592884,-0.004592884,-0.0002965637,-0.00023930514
2084,3.0663206e-05,3.0637726e-05,2.5481318e-08,0.6648732,-0.004504516,-0.004504516,-0.0002965147,-0.00023937358
2085,3.0682404e-05,3.065717e-05,2.523454e-08,0.6648135,-0.004537344,-0.004537344,-0.00029653168,-0.00023958646
2086,3.0636125e-05,3.0610383e-05,2.5741251e-08,0.66502804,-0.0043837293,-0.0043837293,-0.00029645057,-0.00023909227
2087,3.0660245e-05,3.063476e-05,2.5483697e-08,0.6649787,-0.004610603,-0.004610603,-0.00029656754,-0.00023955663
2088,3.062087e-05,3.0594805e-05,2.6066218e-08,0.6652371,-0.0044708215,-0.0044708215,-0.00029649772,-0.00023896908
2089,3.0630308e-05,3.060434e-05,2.5966472e-08,0.6652458,-0.0047273217,-0.0047273217,-0.0002966288,-0.00023943982
2090,3.060721e-05,3.058101e-05,2.6202322e-08,0.6653792,-0.0046655335,-0.0046655335,-0.00029659926,-0.00023900034
2091,3.059627e-05,3.0569834e-05,2.6435604e-08,0.6655099,-0.0047636726,-0.0047636726,-0.0002966514,-0.00023900962
2092,3.059933e-05,3.0572955e-05,2.637386e-08,0.6655137,-0.0048505585,-0.0048505585,-0.00029669568,-0.00023902103
2093,3.0567284e-05,3.054063e-05,2.6656537e-08,0.6656329,-0.0048077195,-0.0048077195,-0.0002966748,-0.00023877074
2094,3.0581956e-05,3.0555588e-05,2.636781e-08,0.6655094,-0.0049230815,-0.0049230815,-0.0002967335,-0.00023905742
2095,3.0543073e-05,3.0516532e-05,2.65411e-08,0.66555095,-0.0047555305,-0.0047555305,-0.000296646,-0.0002386711
2096,3.05559e-05,3.0529656e-05,2.6244551e-08,0.66541123,-0.0048196055,-0.0048196055,-0.00029667804,-0.00023900048
2097,3.0529267e-05,3.0502866e-05,2.6399276e-08,0.66544336,-0.004648961,-0.004648961,-0.00029658838,-0.00023872186
2098,3.0527222e-05,3.0501007e-05,2.6216796e-08,0.665356,-0.004694786,-0.004694786,-0.00029660919,-0.00023902145
2099,3.051462e-05,3.0488382e-05,2.6239723e-08,0.66535,-0.0045891176,-0.0045891176,-0.0002965543,-0.00023885215
2100,3.0497704e-05,3.0471392e-05,2.6310978e-08,0.6653638,-0.0045678252,-0.0045678252,-0.00029654108,-0.00023886061
2101,3.0499281e-05,3.047308e-05,2.6201116e-08,0.6653188,-0.0045779715,-0.0045779715,-0.00029654504,-0.00023893622
2102,3.0473762e-05,3.0447278e-05,2.6484082e-08,0.66541916,-0.0045065554,-0.0045065554,-0.00029650843,-0.0002387576
2103,3.0480009e-05,3.0453653e-05,2.6354503e-08,0.66538054,-0.0046132677,-0.0046132677,-0.00029656172,-0.00023901266
2104,3.04521e-05,3.0425466e-05,2.663343e-08,0.6654884,-0.004534868,-0.004534868,-0.00029652216,-0.00023869141
2105,3.0455849e-05,3.0429232e-05,2.6617625e-08,0.66549355,-0.0046448302,-0.0046448302,-0.00029657883,-0.00023886592
2106,3.0436187e-05,3.0409383e-05,2.680393e-08,0.66556484,-0.0046133916,-0.0046133916,-0.00029656215,-0.0002386294
2107,3.043091e-05,3.040409e-05,2.682101e-08,0.6655672,-0.00468554,-0.00468554,-0.00029659978,-0.00023873028
2108,3.0420115e-05,3.0393254e-05,2.6861292e-08,0.66556793,-0.004672989,-0.004672989,-0.00029659263,-0.00023863523
2109,3.0404954e-05,3.0378065e-05,2.6888163e-08,0.66555697,-0.0046700262,-0.0046700262,-0.0002965904,-0.00023862204
2110,3.0402109e-05,3.0375271e-05,2.6838094e-08,0.665511,-0.00466417,-0.00466417,-0.00029658683,-0.00023864159
2111,3.0382631e-05,3.0355688e-05,2.6943168e-08,0.665523,-0.00461271,-0.00461271,-0.00029655907,-0.00023854442
2112,3.0382296e-05,3.03555e-05,2.6795393e-08,0.6654414,-0.004641929,-0.004641929,-0.00029657243,-0.00023869649
2113,3.0361223e-05,3.0334311e-05,2.691138e-08,0.6654492,-0.0045531434,-0.0045531434,-0.0002965261,-0.00023852766
2114,3.035991e-05,3.033313e-05,2.6779539e-08,0.66537154,-0.0045831203,-0.0045831203,-0.00029653974,-0.00023869575
2115,3.034174e-05,3.0314866e-05,2.6873504e-08,0.66537535,-0.0045004226,-0.0045004226,-0.00029649617,-0.00023854195
2116,3.0337927e-05,3.0311086e-05,2.6841757e-08,0.66533977,-0.004527389,-0.004527389,-0.00029650913,-0.00023866825
2117,3.032246e-05,3.0295549e-05,2.6912602e-08,0.66534436,-0.0044897986,-0.0044897986,-0.0002964888,-0.00023858125
2118,3.0314044e-05,3.0287105e-05,2.69395e-08,0.6653379,-0.0045083305,-0.0045083305,-0.00029649812,-0.00023861806
2119,3.030377e-05,3.027676e-05,2.7010472e-08,0.6653453,-0.0045036916,-0.0045036916,-0.00029649548,-0.00023855235
2120,3.0290925e-05,3.026383e-05,2.7095028e-08,0.665355,-0.004517786,-0.004517786,-0.00029650223,-0.00023852693
2121,3.02847e-05,3.0257594e-05,2.7107294e-08,0.6653412,-0.0045407796,-0.0045407796,-0.00029651402,-0.00023854252
2122,3.0268375e-05,3.024117e-05,2.7204289e-08,0.6653523,-0.0045306697,-0.0045306697,-0.00029650828,-0.00023846897
2123,3.0263895e-05,3.0236724e-05,2.7171119e-08,0.665316,-0.004561877,-0.004561877,-0.00029652374,-0.00023852599
2124,3.0247225e-05,3.0219937e-05,2.7289147e-08,0.665327,-0.004529223,-0.004529223,-0.0002965067,-0.00023840822
2125,3.0242756e-05,3.0215524e-05,2.7232561e-08,0.66527486,-0.0045657414,-0.0045657414,-0.00029652443,-0.00023850406
2126,3.0226314e-05,3.0199002e-05,2.7311307e-08,0.66526717,-0.004522847,-0.004522847,-0.00029650185,-0.00023840246
2127,3.0220524e-05,3.019327e-05,2.7254696e-08,0.66520876,-0.004542581,-0.004542581,-0.00029651079,-0.00023849498
2128,3.0205461e-05,3.0178173e-05,2.7289147e-08,0.6651797,-0.004497619,-0.004497619,-0.0002964869,-0.00023841158
2129,3.0197847e-05,3.017057e-05,2.7276842e-08,0.66513556,-0.004497762,-0.004497762,-0.00029648602,-0.00023847
2130,3.0186045e-05,3.0158748e-05,2.7297764e-08,0.6651055,-0.004473477,-0.004473477,-0.00029647237,-0.00023844797
2131,3.0174831e-05,3.0147523e-05,2.7308843e-08,0.66507244,-0.0044678077,-0.0044678077,-0.00029646856,-0.0002384691
2132,3.0165787e-05,3.0138457e-05,2.732978e-08,0.6650428,-0.004457875,-0.004457875,-0.00029646256,-0.00023846522
2133,3.0152582e-05,3.0125202e-05,2.7380302e-08,0.6650245,-0.0044493983,-0.0044493983,-0.00029645758,-0.00023843691
2134,3.0144476e-05,3.0117093e-05,2.7382768e-08,0.6649899,-0.004458054,-0.004458054,-0.0002964613,-0.00023845867
2135,3.0131208e-05,3.0103749e-05,2.7459262e-08,0.66497827,-0.0044446513,-0.0044446513,-0.00029645406,-0.00023841247
2136,3.0123052e-05,3.0095596e-05,2.7455558e-08,0.66494054,-0.0044636037,-0.0044636037,-0.00029646294,-0.00023845115
2137,3.0109504e-05,3.0081974e-05,2.7530916e-08,0.66492754,-0.0044469554,-0.0044469554,-0.00029645397,-0.00023838627
2138,3.010181e-05,3.007428e-05,2.752968e-08,0.6648872,-0.0044658748,-0.0044658748,-0.00029646285,-0.0002384235
2139,3.0088135e-05,3.0060555e-05,2.7580388e-08,0.6648645,-0.0044485787,-0.0044485787,-0.00029645342,-0.00023836727
2140,3.0080322e-05,3.005276e-05,2.7560594e-08,0.6648174,-0.00446139,-0.00446139,-0.00029645936,-0.00023840612
2141,3.0066441e-05,3.0038826e-05,2.7616283e-08,0.66478497,-0.00444019,-0.00444019,-0.0002964477,-0.00023836362
2142,3.0058594e-05,3.0031002e-05,2.7592764e-08,0.66473216,-0.004445094,-0.004445094,-0.00029644946,-0.00023839906
2143,3.004535e-05,3.001771e-05,2.7639812e-08,0.66470116,-0.0044211242,-0.0044211242,-0.00029643634,-0.00023836228
2144,3.0036668e-05,3.0009049e-05,2.7619997e-08,0.6646464,-0.0044272603,-0.0044272603,-0.0002964385,-0.00023840368
2145,3.0024263e-05,2.9996601e-05,2.7660874e-08,0.6646116,-0.004404298,-0.004404298,-0.000296426,-0.00023837271
2146,3.0014813e-05,2.9987152e-05,2.7660874e-08,0.66456205,-0.00440798,-0.00440798,-0.00029642688,-0.00023839626
2147,3.0002537e-05,2.9974852e-05,2.7685662e-08,0.66452026,-0.00439193,-0.00439193,-0.000296418,-0.00023836894
2148,2.9992905e-05,2.9965197e-05,2.7709222e-08,0.6644809,-0.004388579,-0.004388579,-0.00029641588,-0.0002383814
2149,2.9981524e-05,2.99538e-05,2.7724106e-08,0.6644383,-0.004384698,-0.004384698,-0.00029641268,-0.00023837945
2150,2.9970495e-05,2.9942745e-05,2.7750165e-08,0.66439813,-0.0043809908,-0.0043809908,-0.00029641026,-0.00023838588
2151,2.9960112e-05,2.9932336e-05,2.7776235e-08,0.6643584,-0.004377751,-0.004377751,-0.00029640784,-0.00023837452
2152,2.9948536e-05,2.992073e-05,2.7806044e-08,0.66431504,-0.0043765423,-0.0043765423,-0.00029640648,-0.00023837165
2153,2.993853e-05,2.9910709e-05,2.7820954e-08,0.6642718,-0.0043736394,-0.0043736394,-0.00029640467,-0.000238367
2154,2.9926887e-05,2.9899033e-05,2.7853275e-08,0.6642284,-0.0043697394,-0.0043697394,-0.00029640176,-0.00023836426
2155,2.9916519e-05,2.9888663e-05,2.7855762e-08,0.6641769,-0.0043692193,-0.0043692193,-0.00029640086,-0.00023837383
2156,2.9904411e-05,2.9876514e-05,2.7898057e-08,0.6641356,-0.004357377,-0.004357377,-0.0002963941,-0.00023835365
2157,2.9894723e-05,2.9866827e-05,2.7895569e-08,0.66408145,-0.004360454,-0.004360454,-0.00029639486,-0.0002383801
2158,2.9882684e-05,2.9854758e-05,2.7925442e-08,0.6640353,-0.004348493,-0.004348493,-0.000296388,-0.00023836156
2159,2.987274e-05,2.984481e-05,2.7929177e-08,0.6639792,-0.0043487274,-0.0043487274,-0.00029638744,-0.00023838734
2160,2.986075e-05,2.9832798e-05,2.795284e-08,0.66393006,-0.004335034,-0.004335034,-0.00029637985,-0.00023836803
2161,2.9850722e-05,2.9822766e-05,2.7955332e-08,0.6638738,-0.0043335073,-0.0043335073,-0.00029637822,-0.00023837796
2162,2.9838902e-05,2.9810912e-05,2.7990223e-08,0.66382563,-0.0043220646,-0.0043220646,-0.0002963716,-0.00023836485
2163,2.9828661e-05,2.9800673e-05,2.7988976e-08,0.66376793,-0.0043222173,-0.0043222173,-0.00029637074,-0.00023838591
2164,2.981628e-05,2.9788256e-05,2.802264e-08,0.6637196,-0.0043102554,-0.0043102554,-0.00029636396,-0.000238377
2165,2.980671e-05,2.9778683e-05,2.802763e-08,0.66366166,-0.004312265,-0.004312265,-0.00029636425,-0.00023839551
2166,2.979392e-05,2.9765853e-05,2.806631e-08,0.66361517,-0.0042996923,-0.0042996923,-0.00029635726,-0.0002383714
2167,2.9785202e-05,2.9757139e-05,2.8063814e-08,0.6635551,-0.00430644,-0.00430644,-0.00029635988,-0.00023840005
2168,2.9771281e-05,2.9743167e-05,2.8113762e-08,0.66350883,-0.004291538,-0.004291538,-0.00029635147,-0.00023836446
2169,2.9763329e-05,2.9735234e-05,2.8093778e-08,0.6634415,-0.004300912,-0.004300912,-0.00029635563,-0.00023840004
2170,2.9748526e-05,2.9720371e-05,2.8155004e-08,0.66340005,-0.004278448,-0.004278448,-0.00029634344,-0.00023835838
2171,2.9741841e-05,2.9713725e-05,2.8116261e-08,0.66332465,-0.0042957957,-0.0042957957,-0.00029635156,-0.00023841359
2172,2.9725405e-05,2.9697205e-05,2.8200027e-08,0.66328585,-0.004265006,-0.004265006,-0.00029633532,-0.00023835368
2173,2.9720735e-05,2.96926e-05,2.8136254e-08,0.6632027,-0.0042896713,-0.0042896713,-0.00029634705,-0.00023843319
2174,2.9701561e-05,2.967332e-05,2.8241331e-08,0.66316956,-0.0042474153,-0.0042474153,-0.00029632502,-0.0002383413
2175,2.9699968e-05,2.9671824e-05,2.8143752e-08,0.6630764,-0.0042834277,-0.0042834277,-0.00029634236,-0.00023845935
2176,2.9677234e-05,2.9648934e-05,2.8300208e-08,0.66305465,-0.0042269086,-0.0042269086,-0.0002963127,-0.00023832693
2177,2.9680155e-05,2.9652012e-05,2.8142502e-08,0.6629424,-0.0042834072,-0.0042834072,-0.00029634096,-0.00023851119
2178,2.965106e-05,2.962268e-05,2.8380482e-08,0.66294444,-0.004198684,-0.004198684,-0.00029629705,-0.00023828613
2179,2.9662262e-05,2.9634148e-05,2.8113762e-08,0.6628012,-0.004292674,-0.004292674,-0.0002963441,-0.00023858118
2180,2.9623016e-05,2.9594541e-05,2.8474698e-08,0.6628416,-0.004160628,-0.004160628,-0.00029627612,-0.00023822137
2181,2.9647395e-05,2.9619332e-05,2.8062566e-08,0.6626528,-0.004315284,-0.004315284,-0.000296354,-0.00023867577
2182,2.9591574e-05,2.9562954e-05,2.8620725e-08,0.66274846,-0.004112245,-0.004112245,-0.00029625025,-0.00023811722
2183,2.9637267e-05,2.9609313e-05,2.7954085e-08,0.6624863,-0.0043563163,-0.0043563163,-0.00029637368,-0.00023883078
2184,2.955476e-05,2.952592e-05,2.8840466e-08,0.6626757,-0.0040375963,-0.0040375963,-0.00029621084,-0.00023794844
2185,2.963553e-05,2.9607783e-05,2.7747681e-08,0.66229564,-0.0044298717,-0.0044298717,-0.00029640977,-0.00023907104
2186,2.9509429e-05,2.9480234e-05,2.9194563e-08,0.66264576,-0.0039191023,-0.0039191023,-0.00029614923,-0.00023764506
2187,2.965027e-05,2.9622897e-05,2.7372906e-08,0.6620649,-0.0045629023,-0.0045629023,-0.0002964755,-0.00023948231
2188,2.9451056e-05,2.9421286e-05,2.9768954e-08,0.66269433,-0.0037217468,-0.0037217468,-0.0002960477,-0.00023710784
2189,2.9697168e-05,2.967045e-05,2.671983e-08,0.6617852,-0.0047941236,-0.0047941236,-0.0002965916,-0.00024017936
2190,2.9374913e-05,2.9344174e-05,3.0738274e-08,0.6629064,-0.0033917287,-0.0033917287,-0.00029587874,-0.00023619705
2191,2.9810779e-05,2.97852e-05,2.5577744e-08,0.661467,-0.0051987926,-0.0051987926,-0.00029679586,-0.00024138555
2192,2.9285531e-05,2.9253053e-05,3.2477317e-08,0.6634971,-0.0028261992,-0.0028261992,-0.00029558956,-0.00023463575
2193,3.007697e-05,3.0053387e-05,2.358302e-08,0.66121745,-0.005921223,-0.005921223,-0.0002971613,-0.00024348256
2194,2.9229477e-05,2.9193814e-05,3.5662865e-08,0.66501737,-0.0018286057,-0.0018286057,-0.0002950817,-0.00023181488
2195,3.072618e-05,3.0705996e-05,2.0182165e-08,0.6615555,-0.0072191637,-0.0072191637,-0.00029781845,-0.0002472186
2196,2.9421946e-05,2.9380197e-05,4.1750116e-08,0.6690149,-3.9105696e-05,-3.9105696e-05,-0.00029417124,-0.00022669933
2197,3.242713e-05,3.2412514e-05,1.4616047e-08,0.6645356,-0.0095618665,-0.0095618665,-0.00029900507,-0.00025387885
2198,3.07088e-05,3.06548e-05,5.4003873e-08,0.68009037,0.0032257799,0.0032257799,-0.00029251046,-0.00021725416
2199,3.7250324e-05,3.724364e-05,6.68148e-09,0.677652,-0.013821051,-0.013821051,-0.0003011622,-0.00026586518
2200,3.6158803e-05,3.6078527e-05,8.027416e-08,0.7118322,0.009256135,0.009256135,-0.00028944243,-0.00019956227
2201,5.1732393e-05,5.173232e-05,7.411739e-11,0.72619945,-0.021560347,-0.021560347,-0.00030507697,-0.00028719183
2202,5.6039542e-05,5.5899618e-05,1.3992377e-07,0.7993877,0.02050353,0.02050353,-0.00028371546,-0.00016567571
2203,9.4871655e-05,9.485588e-05,1.5773027e-08,0.8782626,-0.035291705,-0.035291705,-0.0003120006,-0.00032353433
2204,0.000117092364,0.00011682051,2.718531e-07,0.9979548,0.04113447,0.04113447,-0.00027319518,-0.000100776786
2205,0.00019992593,0.0001998052,1.2071659e-07,1.2291521,-0.057301022,-0.057301022,-0.00032300554,-0.00037752488
2206,0.00023158184,0.00023111049,4.7135416e-07,1.2546784,0.07523118,0.07523118,-0.00025576912,1.2632176e-05
2207,0.000298759,0.0002984124,3.4660738e-07,1.6703928,-0.08052248,-0.08052248,-0.0003342102,-0.00043001416
2208,0.00021280062,0.00021241278,3.8783992e-07,1.098219,0.112457216,0.112457216,-0.00023661288,0.00012557823
2209,0.00013118864,0.00013090046,2.8818164e-07,1.5875076,-0.06511761,-0.06511761,-0.00032495568,-0.00044724875
2210,3.7685215e-05,3.768311e-05,2.106062e-09,0.7437678,0.10653843,0.10653843,-0.00023892097,-2.734104e-05
2211,4.9316535e-05,4.9315848e-05,6.8897826e-10,0.7206857,0.02579097,0.02579097,-0.00027805008,-0.0003989247
2212,0.00012764531,0.00012743445,2.108593e-07,1.4153616,0.023722855,0.023722855,-0.0002800431,-0.0003918271
2213,0.0001343301,0.00013389974,4.3035232e-07,1.223394,0.09185162,0.09185162,-0.00024655927,-4.0174287e-05
2214,0.00010750704,0.00010750591,1.1278509e-09,0.7383304,-0.07734504,-0.07734504,-0.00033215078,-0.00036007492
2215,3.8215014e-05,3.7950937e-05,2.6407795e-07,1.0975977,0.018608915,0.018608915,-0.00028528323,-5.2774376e-05
2216,4.2381987e-05,4.2006825e-05,3.751621e-07,1.2472304,-0.06589889,-0.06589889,-0.00032847034,-0.00018764156
2217,9.5090494e-05,9.50893e-05,1.1933305e-09,0.6980443,-0.079406574,-0.079406574,-0.000334995,-0.0001756461
2218,9.135527e-05,9.09528e-05,4.0247068e-07,1.2893765,0.005017795,0.005017795,-0.00029289455,-2.614791e-05
2219,7.171571e-05,7.169392e-05,2.1792278e-08,0.6708415,-0.08436592,-0.08436592,-0.00033794076,-0.00030426666
2220,3.4284116e-05,3.4252746e-05,3.1369794e-08,0.6799009,-0.004594188,-0.004594188,-0.00029626887,-0.00013850893
2221,4.0029583e-05,3.9927174e-05,1.0240871e-07,0.7513209,-0.012662808,-0.012662808,-0.00030139773,-0.00018387022
2222,7.590963e-05,7.59027e-05,6.9235853e-09,0.8418089,-0.028117144,-0.028117144,-0.00030811006,-0.0002497453
2223,5.9518636e-05,5.949229e-05,2.6344829e-08,0.65319484,0.037259,0.037259,-0.00027425785,-0.00012398648
2224,4.344789e-05,4.344428e-05,3.6102321e-09,0.85157645,-0.002932559,-0.002932559,-0.00029555804,-0.00030638048
2225,3.470665e-05,3.4702593e-05,4.0565804e-09,0.86740154,0.03857977,0.03857977,-0.00027307475,-0.00022237122
2226,4.5880992e-05,4.5872555e-05,8.436562e-09,0.7028462,0.039620887,0.039620887,-0.00027277804,-0.00021317074
2227,6.2611696e-05,6.261107e-05,6.244625e-10,0.8363368,0.012291125,0.012291125,-0.0002876529,-0.00026195392
2228,3.9099115e-05,3.8987415e-05,1.1169928e-07,0.74878883,0.033803258,0.033803258,-0.0002759726,-0.00015438182
2229,3.2001124e-05,3.1951415e-05,4.9708888e-08,0.70068735,-0.024470957,-0.024470957,-0.0003063933,-0.0002747831
2230,4.1477055e-05,4.1433486e-05,4.356894e-08,0.69596684,-0.009515122,-0.009515122,-0.00029914483,-0.00019787686
2231,4.26953e-05,4.254072e-05,1.545804e-07,0.81913406,-0.0047281664,-0.0047281664,-0.0002960806,-0.00016943236
2232,4.6053803e-05,4.603914e-05,1.4664728e-08,0.69511753,-0.035507977,-0.035507977,-0.0003121511,-0.00025647052
2233,3.0616953e-05,3.0511368e-05,1.05584995e-07,0.7370388,0.0060503953,0.0060503953,-0.00029065995,-0.00016023245
2234,2.9669247e-05,2.9599698e-05,6.954863e-08,0.6904781,-0.024489703,-0.024489703,-0.00030582797,-0.00024888676
2235,4.086171e-05,4.0859693e-05,2.0164275e-09,0.71025103,-0.015624637,-0.015624637,-0.00030119074,-0.00024041459
2236,3.562388e-05,3.557083e-05,5.3054073e-08,0.6597309,0.017612858,0.017612858,-0.00028406776,-0.00017616517
2237,3.5181187e-05,3.5180743e-05,4.4536907e-10,0.719915,-0.010449439,-0.010449439,-0.00029815422,-0.00027768718
2238,2.9277418e-05,2.9276782e-05,6.3587136e-10,0.6993915,0.02257137,0.02257137,-0.00028094643,-0.00023522532
2239,2.9927378e-05,2.9919913e-05,7.46443e-09,0.6562943,0.020262806,0.020262806,-0.00028236743,-0.00026312863
2240,3.7031357e-05,3.7028396e-05,2.9618374e-09,0.7823759,0.0116409,0.0116409,-0.00028666193,-0.00029297938
2241,3.0761654e-05,3.0746196e-05,1.5456486e-08,0.6327865,0.032729074,0.032729074,-0.0002760258,-0.00021921712
2242,3.0889103e-05,3.0873314e-05,1.5788938e-08,0.63623977,0.0020176081,0.0020176081,-0.00029237467,-0.00027585946
2243,2.9765004e-05,2.9740795e-05,2.4209555e-08,0.6352622,0.002562118,0.002562118,-0.00029199463,-0.00024728742
2244,2.9385048e-05,2.9330844e-05,5.4204904e-08,0.6698779,-0.0041885152,-0.0041885152,-0.00029588403,-0.00023931894
2245,3.4531142e-05,3.450783e-05,2.3312632e-08,0.6366771,-0.018082222,-0.018082222,-0.00030341744,-0.0002597368
2246,2.9006489e-05,2.893938e-05,6.711037e-08,0.69491583,-0.0047057467,-0.0047057467,-0.00029639187,-0.00021099996
2247,2.8718947e-05,2.8669347e-05,4.960097e-08,0.66746336,-0.023519251,-0.023519251,-0.00030639523,-0.0002567185
2248,3.0367431e-05,3.032511e-05,4.232142e-08,0.65369046,-0.0182189,-0.0182189,-0.00030364582,-0.00023854867
2249,2.8894932e-05,2.8840297e-05,5.4635947e-08,0.6741926,-0.015221154,-0.015221154,-0.00030196737,-0.00022975515
2250,3.1641233e-05,3.1629374e-05,1.1859518e-08,0.6222527,-0.0208341,-0.0208341,-0.00030498742,-0.00025373872
2251,2.8464166e-05,2.8439385e-05,2.4782102e-08,0.62256885,-0.0005951927,-0.0005951927,-0.00029435652,-0.00021508992
2252,2.8087612e-05,2.8077548e-05,1.0065265e-08,0.6147068,-0.007993954,-0.007993954,-0.00029805297,-0.0002589526
2253,2.9619914e-05,2.9617813e-05,2.1012778e-09,0.6317467,0.0010689537,0.0010689537,-0.00029329926,-0.00025397984
2254,2.8696379e-05,2.8685055e-05,1.1322916e-08,0.6119939,0.010037634,0.010037634,-0.00028861512,-0.00023919033
2255,3.0183455e-05,3.018143e-05,2.0248003e-09,0.63468087,0.0007294714,0.0007294714,-0.00029342173,-0.00026664906
2256,2.781713e-05,2.7804128e-05,1.3001401e-08,0.6137308,0.0107076075,0.0107076075,-0.00028825412,-0.00023346
2257,2.8186405e-05,2.8168133e-05,1.827252e-08,0.6158082,-0.0004436752,-0.0004436752,-0.0002941223,-0.0002573487
2258,2.9158024e-05,2.9145358e-05,1.2665481e-08,0.6184442,-0.0030971845,-0.0030971845,-0.00029544323,-0.00025669162
2259,2.7831285e-05,2.7801028e-05,3.0256857e-08,0.62737405,0.0004429926,0.0004429926,-0.00029370622,-0.00023825259
2260,2.9379189e-05,2.9356062e-05,2.3126441e-08,0.62296283,-0.009469829,-0.009469829,-0.0002989511,-0.00025690105
2261,2.7519947e-05,2.7482221e-05,3.7724977e-08,0.6375163,-0.005103866,-0.005103866,-0.0002965755,-0.0002372289
2262,2.770781e-05,2.7669268e-05,3.854264e-08,0.63842493,-0.012325148,-0.012325148,-0.00030042604,-0.00025065505
2263,2.8795861e-05,2.876672e-05,2.914112e-08,0.6275778,-0.012434934,-0.012434934,-0.0003004576,-0.000247709
2264,2.733255e-05,2.7299375e-05,3.3173848e-08,0.6303734,-0.0076790713,-0.0076790713,-0.0002978735,-0.00023713917
2265,2.8575525e-05,2.8558643e-05,1.688198e-08,0.61968803,-0.010045256,-0.010045256,-0.00029918872,-0.00025156065
2266,2.7431191e-05,2.7409813e-05,2.137851e-08,0.618042,-0.0010892195,-0.0010892195,-0.0002944085,-0.00023913402
2267,2.7349533e-05,2.733563e-05,1.3901692e-08,0.6173839,-0.0033563715,-0.0033563715,-0.00029549643,-0.0002563802
2268,2.8169181e-05,2.8160071e-05,9.109875e-09,0.62284815,0.00080441975,0.00080441975,-0.00029340587,-0.00025196772
2269,2.7164062e-05,2.714769e-05,1.6372807e-08,0.6164176,0.004949053,0.004949053,-0.0002911682,-0.00024377616
2270,2.8134931e-05,2.8126375e-05,8.556057e-09,0.6237499,-0.00021723422,-0.00021723422,-0.0002938636,-0.0002578365
2271,2.7274871e-05,2.7257844e-05,1.7027501e-08,0.6175611,0.0052370126,0.0052370126,-0.00029110798,-0.00024154231
2272,2.728698e-05,2.726912e-05,1.786093e-08,0.6184499,-0.00042092224,-0.00042092224,-0.00029400253,-0.00025475293
2273,2.7801827e-05,2.7787315e-05,1.4512644e-08,0.62099904,-0.0009391077,-0.0009391077,-0.00029433105,-0.00025153154
2274,2.7024731e-05,2.6996302e-05,2.8429454e-08,0.62405246,0.0009638815,0.0009638815,-0.00029344793,-0.00023960385
2275,2.7872693e-05,2.784894e-05,2.3751513e-08,0.623336,-0.0063863597,-0.0063863597,-0.00029723867,-0.0002525687
2276,2.7151036e-05,2.7120032e-05,3.1004017e-08,0.6283318,-0.004119958,-0.004119958,-0.00029611553,-0.00023997134
2277,2.7200185e-05,2.7167016e-05,3.316842e-08,0.62979656,-0.0078079025,-0.0078079025,-0.0002980973,-0.00024545824
2278,2.7577878e-05,2.7551976e-05,2.590168e-08,0.6253639,-0.008303037,-0.008303037,-0.00029828728,-0.00024510428
2279,2.6953858e-05,2.692411e-05,2.9747104e-08,0.6268356,-0.0050191353,-0.0050191353,-0.00029662647,-0.00023784024
2280,2.7628617e-05,2.760479e-05,2.3826209e-08,0.6234223,-0.0068340907,-0.0068340907,-0.00029756862,-0.0002467727
2281,2.7062692e-05,2.703844e-05,2.4251307e-08,0.6229537,-0.0034098348,-0.0034098348,-0.0002956853,-0.00024208527
2282,2.711512e-05,2.7094104e-05,2.1017286e-08,0.62224394,-0.0037940263,-0.0037940263,-0.0002959221,-0.00024682088
2283,2.7336942e-05,2.731756e-05,1.9383677e-08,0.62249607,-0.0018468804,-0.0018468804,-0.0002948771,-0.00024430343
2284,2.6934962e-05,2.691402e-05,2.0942823e-08,0.62206155,-0.0005385226,-0.0005385226,-0.00029413198,-0.0002430398
2285,2.7456641e-05,2.7438971e-05,1.7670262e-08,0.6233791,-0.001548465,-0.001548465,-0.00029470204,-0.0002476301
2286,2.70014e-05,2.6978785e-05,2.2616023e-08,0.62292075,0.0006649517,0.0006649517,-0.00029351254,-0.00024273059
2287,2.7125709e-05,2.7105369e-05,2.033912e-08,0.6239285,-0.0019137016,-0.0019137016,-0.0002948366,-0.00024880588
2288,2.7188964e-05,2.716636e-05,2.260482e-08,0.624766,-0.00073332415,-0.00073332415,-0.00029428306,-0.00024293792
2289,2.6941647e-05,2.6913454e-05,2.819252e-08,0.62652093,-0.0017172211,-0.0017172211,-0.00029478164,-0.00024200986
2290,2.7339187e-05,2.7314143e-05,2.5043168e-08,0.6266266,-0.004402784,-0.004402784,-0.00029618497,-0.00024573455
2291,2.69649e-05,2.6934285e-05,3.0615606e-08,0.62867916,-0.0028839884,-0.0028839884,-0.00029544186,-0.00023913546
2292,2.7128879e-05,2.710088e-05,2.7998949e-08,0.6280769,-0.0053342367,-0.0053342367,-0.0002966992,-0.00024422028
2293,2.7093261e-05,2.7066246e-05,2.7015371e-08,0.62797076,-0.0039858995,-0.0039858995,-0.00029600452,-0.00024039985
2294,2.6980682e-05,2.6951235e-05,2.9448447e-08,0.6285223,-0.0035229868,-0.0035229868,-0.00029579105,-0.00023986107
2295,2.7228918e-05,2.7203223e-05,2.5694652e-08,0.62770563,-0.0044343597,-0.0044343597,-0.00029622464,-0.00024355456
2296,2.6926717e-05,2.6899883e-05,2.6833213e-08,0.6276629,-0.0025485773,-0.0025485773,-0.00029524288,-0.000239951
2297,2.7121318e-05,2.7096901e-05,2.4416345e-08,0.6274666,-0.0031130952,-0.0031130952,-0.0002955464,-0.00024296032
2298,2.6976384e-05,2.6952432e-05,2.3951728e-08,0.6273202,-0.0016459893,-0.0016459893,-0.00029474113,-0.00024078054
2299,2.6967873e-05,2.6944033e-05,2.383886e-08,0.6272835,-0.0014189263,-0.0014189263,-0.00029463318,-0.00024196235
2300,2.711615e-05,2.7092983e-05,2.3166114e-08,0.6276178,-0.0013022554,-0.0013022554,-0.0002945682,-0.00024294334
2301,2.6872516e-05,2.6847829e-05,2.4687187e-08,0.62763727,-0.0007649169,-0.0007649169,-0.000294261,-0.00024182683
2302,2.7083244e-05,2.7059641e-05,2.360362e-08,0.6281977,-0.0016309154,-0.0016309154,-0.00029473973,-0.00024324315
2303,2.691593e-05,2.6889387e-05,2.6543528e-08,0.628467,-0.0009829629,-0.0009829629,-0.00029439986,-0.00024000746
2304,2.6954645e-05,2.6928306e-05,2.6338782e-08,0.6287947,-0.0023931658,-0.0023931658,-0.00029512736,-0.00024232363
2305,2.701207e-05,2.6985215e-05,2.6855187e-08,0.62914723,-0.0023557853,-0.0023557853,-0.00029513356,-0.00024095226
2306,2.6856114e-05,2.682754e-05,2.8575366e-08,0.62957406,-0.002503757,-0.002503757,-0.00029520254,-0.00024043713
2307,2.7012235e-05,2.6985668e-05,2.6566596e-08,0.6295363,-0.0033036033,-0.0033036033,-0.000295623,-0.00024188019
2308,2.6862434e-05,2.6833453e-05,2.8979816e-08,0.6298864,-0.002359383,-0.002359383,-0.00029514657,-0.00023889284
2309,2.6949063e-05,2.692127e-05,2.779238e-08,0.62973183,-0.0034247348,-0.0034247348,-0.00029568467,-0.00024166584
2310,2.6910328e-05,2.6882979e-05,2.7348257e-08,0.6296267,-0.0028523423,-0.0028523423,-0.00029538837,-0.00024033857
2311,2.6846004e-05,2.6818263e-05,2.7741477e-08,0.62955666,-0.0026331851,-0.0026331851,-0.0002952756,-0.00024032408
2312,2.6945861e-05,2.6920105e-05,2.5756794e-08,0.6293792,-0.0027307454,-0.0027307454,-0.00029531002,-0.0002414812
2313,2.6808259e-05,2.678145e-05,2.680881e-08,0.62927216,-0.0017617892,-0.0017617892,-0.0002948091,-0.0002398837
2314,2.6924046e-05,2.6898218e-05,2.5828587e-08,0.6292964,-0.0022524232,-0.0022524232,-0.000295058,-0.00024201593
2315,2.684124e-05,2.681509e-05,2.6150488e-08,0.6293312,-0.0017012353,-0.0017012353,-0.00029476205,-0.00024084967
2316,2.6833795e-05,2.68074e-05,2.6395643e-08,0.629461,-0.0018842639,-0.0018842639,-0.00029486706,-0.0002411228
2317,2.6887928e-05,2.6861602e-05,2.6325482e-08,0.62961185,-0.0019630315,-0.0019630315,-0.00029490495,-0.00024089111
2318,2.6795306e-05,2.6768e-05,2.730515e-08,0.62975186,-0.001895433,-0.001895433,-0.0002948717,-0.0002402474
2319,2.6880665e-05,2.68538e-05,2.6864955e-08,0.6299114,-0.0023871954,-0.0023871954,-0.00029513662,-0.00024114919
2320,2.6799788e-05,2.677195e-05,2.7837112e-08,0.63009655,-0.0021166487,-0.0021166487,-0.00029499366,-0.00023999486
2321,2.6830186e-05,2.6802725e-05,2.7460496e-08,0.6302233,-0.0025715458,-0.0025715458,-0.00029523723,-0.00024071653
2322,2.6822212e-05,2.6794176e-05,2.8036363e-08,0.6303711,-0.0023753522,-0.0023753522,-0.00029514023,-0.00023972112
2323,2.6799447e-05,2.6771124e-05,2.8324028e-08,0.6304522,-0.0026017013,-0.0026017013,-0.00029525466,-0.00024003052
2324,2.6834663e-05,2.6807007e-05,2.7655918e-08,0.6304342,-0.0027199837,-0.0027199837,-0.0002953191,-0.00024031535
2325,2.676653e-05,2.6738342e-05,2.8187516e-08,0.63044673,-0.00236389,-0.00236389,-0.00029513263,-0.00023956901
2326,2.6819338e-05,2.6792144e-05,2.719323e-08,0.63038474,-0.0025710228,-0.0025710228,-0.00029523624,-0.00024052076
2327,2.6764123e-05,2.6736543e-05,2.7580388e-08,0.6303616,-0.0020649203,-0.0020649203,-0.00029497297,-0.00023962437
2328,2.6786023e-05,2.6758647e-05,2.7376604e-08,0.6303644,-0.002219904,-0.002219904,-0.00029504966,-0.00024042529
2329,2.6783197e-05,2.6756046e-05,2.7150245e-08,0.6303877,-0.0020772107,-0.0020772107,-0.0002949717,-0.0002402492
2330,2.6743086e-05,2.6715583e-05,2.7503726e-08,0.630423,-0.0019492332,-0.0019492332,-0.00029490612,-0.00023994462
2331,2.6786603e-05,2.6759475e-05,2.7128152e-08,0.6304822,-0.0020905356,-0.0020905356,-0.0002949778,-0.00024028677
2332,2.6730882e-05,2.670318e-05,2.770302e-08,0.63052386,-0.0018732343,-0.0018732343,-0.00029486374,-0.00023966545
2333,2.6764064e-05,2.6736581e-05,2.748396e-08,0.6306033,-0.0021345622,-0.0021345622,-0.00029500155,-0.00024030353
2334,2.673268e-05,2.6704796e-05,2.7883125e-08,0.6306884,-0.001994813,-0.001994813,-0.00029492803,-0.0002397488
2335,2.6728389e-05,2.6700422e-05,2.796779e-08,0.63077307,-0.0021614004,-0.0021614004,-0.00029501598,-0.00023991865
2336,2.6737904e-05,2.6709844e-05,2.8058823e-08,0.630851,-0.0021826944,-0.0021826944,-0.0002950297,-0.00023967898
2337,2.6706439e-05,2.6677966e-05,2.847344e-08,0.630906,-0.0021968887,-0.0021968887,-0.00029503592,-0.00023949402
2338,2.673332e-05,2.6705227e-05,2.809253e-08,0.6309255,-0.0023666157,-0.0023666157,-0.00029512495,-0.00023986817
2339,2.6691247e-05,2.66628e-05,2.8447046e-08,0.6309453,-0.0021617946,-0.0021617946,-0.000295019,-0.00023934475
2340,2.6710599e-05,2.6682512e-05,2.8086285e-08,0.63094366,-0.0022960806,-0.0022960806,-0.0002950875,-0.0002397974
2341,2.6690803e-05,2.6662567e-05,2.8236322e-08,0.63094574,-0.002106433,-0.002106433,-0.0002949895,-0.00023939752
2342,2.6685786e-05,2.6657506e-05,2.8280159e-08,0.6309529,-0.002152387,-0.002152387,-0.00029501267,-0.00023960856
2343,2.6691754e-05,2.6663667e-05,2.8087534e-08,0.6309601,-0.0021427248,-0.0021427248,-0.00029500597,-0.00023962944
2344,2.6663003e-05,2.6634701e-05,2.8301463e-08,0.63097036,-0.0020331964,-0.0020331964,-0.00029495015,-0.00023936447
2345,2.6682093e-05,2.665402e-05,2.8073801e-08,0.6309892,-0.0021106696,-0.0021106696,-0.00029499002,-0.00023959248
2346,2.6653648e-05,2.6625288e-05,2.8359148e-08,0.63100475,-0.0019761196,-0.0019761196,-0.00029491962,-0.00023924292
2347,2.6664653e-05,2.6636371e-05,2.8281411e-08,0.63104224,-0.002090899,-0.002090899,-0.00029498024,-0.00023953474
2348,2.6649413e-05,2.662095e-05,2.8463383e-08,0.6310829,-0.002025696,-0.002025696,-0.00029494608,-0.00023926473
2349,2.6641343e-05,2.66128e-05,2.854263e-08,0.63112473,-0.0020898364,-0.0020898364,-0.00029497987,-0.00023928973
2350,2.6645735e-05,2.6617168e-05,2.856781e-08,0.6311635,-0.0021066223,-0.0021066223,-0.00029498956,-0.0002391916
2351,2.6625243e-05,2.6596437e-05,2.8805049e-08,0.63119125,-0.0020914837,-0.0020914837,-0.0002949814,-0.0002390595
2352,2.663575e-05,2.660712e-05,2.8629549e-08,0.63121116,-0.0021776415,-0.0021776415,-0.0002950261,-0.00023925901
2353,2.6613485e-05,2.6584641e-05,2.8842996e-08,0.6312274,-0.0020707585,-0.0020707585,-0.0002949708,-0.00023897755
2354,2.6619256e-05,2.6590546e-05,2.8710287e-08,0.63123995,-0.0021436147,-0.0021436147,-0.0002950081,-0.0002391841
2355,2.6606138e-05,2.6577316e-05,2.8822754e-08,0.6312466,-0.0020544354,-0.0020544354,-0.00029496127,-0.00023895467
2356,2.6603811e-05,2.6574968e-05,2.8842996e-08,0.63125217,-0.0020836398,-0.0020836398,-0.00029497658,-0.00023905534
2357,2.6598793e-05,2.6570006e-05,2.8787348e-08,0.63125384,-0.0020654171,-0.0020654171,-0.00029496587,-0.00023903426
2358,2.6586085e-05,2.6557214e-05,2.887084e-08,0.6312525,-0.002018782,-0.002018782,-0.00029494168,-0.00023892992
2359,2.6590651e-05,2.6561873e-05,2.87785e-08,0.6312564,-0.002032359,-0.002032359,-0.00029494867,-0.00023899181
2360,2.6571892e-05,2.6542959e-05,2.8932906e-08,0.63125587,-0.0019674466,-0.0019674466,-0.000294914,-0.00023883827
2361,2.6579397e-05,2.655052e-05,2.8875904e-08,0.63126516,-0.0020229958,-0.0020229958,-0.0002949431,-0.00023898468
2362,2.6562728e-05,2.6533697e-05,2.9030572e-08,0.63127226,-0.0019691365,-0.0019691365,-0.00029491482,-0.00023879649
2363,2.656166e-05,2.6532662e-05,2.8998844e-08,0.6312788,-0.0020214447,-0.0020214447,-0.00029494154,-0.00023886605
2364,2.6555876e-05,2.6526792e-05,2.9083914e-08,0.6312826,-0.0019893355,-0.0019893355,-0.00029492585,-0.00023872839
2365,2.6545935e-05,2.6516782e-05,2.915384e-08,0.63128036,-0.0020060916,-0.0020060916,-0.00029493374,-0.00023873619
2366,2.6546435e-05,2.6517326e-05,2.9109332e-08,0.6312793,-0.0020212582,-0.0020212582,-0.00029494174,-0.0002387621
2367,2.6531947e-05,2.6502697e-05,2.9249328e-08,0.63127553,-0.0019795676,-0.0019795676,-0.0002949204,-0.00023863243
2368,2.6533415e-05,2.6504253e-05,2.9161473e-08,0.63126993,-0.0020209695,-0.0020209695,-0.00029494148,-0.00023872445
2369,2.6521102e-05,2.6491816e-05,2.9286294e-08,0.6312581,-0.0019652324,-0.0019652324,-0.00029491313,-0.00023855492
2370,2.652014e-05,2.6490883e-05,2.9256976e-08,0.6312479,-0.0020022877,-0.0020022877,-0.00029493208,-0.00023866181
2371,2.651048e-05,2.6481199e-05,2.9282468e-08,0.63123244,-0.0019713268,-0.0019713268,-0.00029491546,-0.00023858374
2372,2.6504833e-05,2.6475516e-05,2.9316903e-08,0.63121873,-0.0019675107,-0.0019675107,-0.00029491406,-0.00023857963
2373,2.650038e-05,2.6471067e-05,2.9313075e-08,0.63120276,-0.0019594547,-0.0019594547,-0.00029490923,-0.00023856432
2374,2.6490312e-05,2.6460933e-05,2.9378167e-08,0.63118774,-0.0019413382,-0.0019413382,-0.00029489995,-0.0002385141
2375,2.6489677e-05,2.6460299e-05,2.9378167e-08,0.6311745,-0.001958893,-0.001958893,-0.00029490897,-0.00023855288
2376,2.6477344e-05,2.6447888e-05,2.9457397e-08,0.631158,-0.0019393482,-0.0019393482,-0.00029489826,-0.00023846935
2377,2.6475842e-05,2.6446407e-05,2.9434384e-08,0.63114357,-0.0019607607,-0.0019607607,-0.00029490973,-0.0002384999
2378,2.6465594e-05,2.6436071e-05,2.952265e-08,0.6311237,-0.0019322354,-0.0019322354,-0.00029489462,-0.00023840065
2379,2.6462507e-05,2.6433003e-05,2.950345e-08,0.63110584,-0.0019562952,-0.0019562952,-0.00029490676,-0.00023845596
2380,2.6453887e-05,2.6424323e-05,2.956363e-08,0.631086,-0.001931277,-0.001931277,-0.00029489392,-0.00023837377
2381,2.6448173e-05,2.6418595e-05,2.9577723e-08,0.631067,-0.0019427795,-0.0019427795,-0.00029489942,-0.0002383971
2382,2.6442201e-05,2.6412608e-05,2.9593101e-08,0.6310468,-0.0019323064,-0.0019323064,-0.00029489407,-0.00023835768
2383,2.6434274e-05,2.6404628e-05,2.9645674e-08,0.6310232,-0.0019225599,-0.0019225599,-0.000294889,-0.00023832425
2384,2.6430924e-05,2.6401296e-05,2.9627717e-08,0.63100046,-0.001932565,-0.001932565,-0.0002948936,-0.00023835382
2385,2.6420434e-05,2.6390746e-05,2.9688023e-08,0.6309762,-0.0019085245,-0.0019085245,-0.00029488126,-0.00023828652
2386,2.6417718e-05,2.6388047e-05,2.9671337e-08,0.6309536,-0.0019202041,-0.0019202041,-0.00029488726,-0.000238318
2387,2.6407826e-05,2.6378093e-05,2.9732972e-08,0.63092667,-0.0018963327,-0.0018963327,-0.00029487436,-0.0002382507
2388,2.640432e-05,2.6374584e-05,2.9734256e-08,0.6309016,-0.001909119,-0.001909119,-0.00029488103,-0.00023828358
2389,2.6395779e-05,2.6366006e-05,2.9774096e-08,0.63087386,-0.0018944289,-0.0018944289,-0.00029487323,-0.00023823808
2390,2.639002e-05,2.6360243e-05,2.9776668e-08,0.63084614,-0.001899098,-0.001899098,-0.0002948754,-0.00023824506
2391,2.6383661e-05,2.6353853e-05,2.980753e-08,0.6308182,-0.0018867862,-0.0018867862,-0.00029486898,-0.00023820993
2392,2.6376274e-05,2.6346434e-05,2.98397e-08,0.63078827,-0.0018864503,-0.0018864503,-0.00029486843,-0.00023820395
2393,2.6371652e-05,2.6341806e-05,2.9846134e-08,0.630759,-0.0018848104,-0.0018848104,-0.00029486782,-0.00023819262
2394,2.636248e-05,2.6332582e-05,2.989893e-08,0.63072807,-0.0018745217,-0.0018745217,-0.00029486226,-0.00023815782
2395,2.6358453e-05,2.6328566e-05,2.988734e-08,0.6306982,-0.0018835467,-0.0018835467,-0.0002948668,-0.00023817229
2396,2.6349351e-05,2.6319405e-05,2.994533e-08,0.63066506,-0.0018634454,-0.0018634454,-0.00029485652,-0.00023810608
2397,2.6345062e-05,2.631513e-05,2.9931147e-08,0.6306324,-0.0018761429,-0.0018761429,-0.0002948624,-0.00023813716
2398,2.6336093e-05,2.630612e-05,2.9973698e-08,0.63059837,-0.0018568853,-0.0018568853,-0.00029485254,-0.00023808496
2399,2.633132e-05,2.6301343e-05,2.997757e-08,0.6305654,-0.0018634031,-0.0018634031,-0.00029485574,-0.00023810647
2400,2.632306e-05,2.629305e-05,3.000983e-08,0.6305301,-0.0018506203,-0.0018506203,-0.00029484878,-0.00023806714
2401,2.6317386e-05,2.6287365e-05,3.0020153e-08,0.6304956,-0.0018532044,-0.0018532044,-0.00029485012,-0.00023807294
2402,2.6309976e-05,2.6279919e-05,3.005631e-08,0.6304586,-0.0018439812,-0.0018439812,-0.00029484511,-0.00023804295
2403,2.6303283e-05,2.6273212e-05,3.0071813e-08,0.6304223,-0.001843252,-0.001843252,-0.00029484462,-0.00023803418
2404,2.6297143e-05,2.6267058e-05,3.0084735e-08,0.63038504,-0.0018403429,-0.0018403429,-0.00029484305,-0.00023802787
2405,2.628888e-05,2.6258766e-05,3.0114464e-08,0.6303467,-0.001831826,-0.001831826,-0.00029483845,-0.00023800565
2406,2.6283833e-05,2.6253714e-05,3.0118343e-08,0.63030946,-0.0018349481,-0.0018349481,-0.00029483985,-0.00023800184
2407,2.6275313e-05,2.6245145e-05,3.0168792e-08,0.6302694,-0.0018249248,-0.0018249248,-0.00029483455,-0.00023796743
2408,2.6269914e-05,2.6239755e-05,3.0159736e-08,0.6302309,-0.0018322656,-0.0018322656,-0.00029483813,-0.00023798365
2409,2.6261556e-05,2.6231355e-05,3.0201154e-08,0.6301892,-0.0018170946,-0.0018170946,-0.0002948303,-0.00023793902
2410,2.6255842e-05,2.6225644e-05,3.0198564e-08,0.6301493,-0.0018239465,-0.0018239465,-0.0002948336,-0.00023795695
2411,2.6247613e-05,2.6217385e-05,3.022835e-08,0.6301066,-0.0018096224,-0.0018096224,-0.0002948262,-0.00023792387
2412,2.6241862e-05,2.6211617e-05,3.0245193e-08,0.6300651,-0.0018115921,-0.0018115921,-0.00029482698,-0.00023793145
2413,2.6234164e-05,2.6203901e-05,3.026204e-08,0.63002306,-0.0018058381,-0.0018058381,-0.0002948236,-0.00023790957
2414,2.6227255e-05,2.6196984e-05,3.027241e-08,0.6299797,-0.0018025012,-0.0018025012,-0.00029482195,-0.00023790283
2415,2.6220856e-05,2.6190553e-05,3.0302232e-08,0.62993646,-0.001797217,-0.001797217,-0.00029481907,-0.00023788409
2416,2.621279e-05,2.6182468e-05,3.0322987e-08,0.6298927,-0.0017953711,-0.0017953711,-0.0002948177,-0.00023787621
2417,2.6206651e-05,2.6176318e-05,3.0333368e-08,0.6298485,-0.0017904321,-0.0017904321,-0.00029481528,-0.00023785727
2418,2.6198388e-05,2.6168034e-05,3.0354133e-08,0.6298031,-0.0017852983,-0.0017852983,-0.0002948124,-0.0002378438
2419,2.6192682e-05,2.6162319e-05,3.036322e-08,0.62975895,-0.0017866341,-0.0017866341,-0.00029481278,-0.0002378414
2420,2.6183507e-05,2.6153099e-05,3.0407378e-08,0.6297121,-0.0017743558,-0.0017743558,-0.00029480673,-0.00023780268
2421,2.6179403e-05,2.6149017e-05,3.0386595e-08,0.62966734,-0.0017859767,-0.0017859767,-0.00029481214,-0.00023783222
2422,2.616838e-05,2.6137934e-05,3.0446365e-08,0.62961775,-0.0017644936,-0.0017644936,-0.00029480117,-0.00023777565
2423,2.6165273e-05,2.6134854e-05,3.0419073e-08,0.6295725,-0.0017797267,-0.0017797267,-0.00029480868,-0.00023781293
2424,2.6153706e-05,2.6123233e-05,3.0473675e-08,0.629521,-0.0017554059,-0.0017554059,-0.00029479602,-0.0002377481
2425,2.6151229e-05,2.6120784e-05,3.0445065e-08,0.6294749,-0.0017719566,-0.0017719566,-0.00029480457,-0.00023779507
2426,2.613923e-05,2.6108717e-05,3.0514006e-08,0.6294219,-0.0017461885,-0.0017461885,-0.00029479087,-0.00023772982
2427,2.613666e-05,2.610619e-05,3.046977e-08,0.6293758,-0.0017660991,-0.0017660991,-0.00029480128,-0.00023779023
2428,2.6124262e-05,2.6093714e-05,3.0547856e-08,0.62932193,-0.0017332339,-0.0017332339,-0.00029478414,-0.00023770142
2429,2.6122116e-05,2.6091615e-05,3.0500992e-08,0.62927437,-0.0017586646,-0.0017586646,-0.00029479692,-0.00023777488
2430,2.6109938e-05,2.6079357e-05,3.058042e-08,0.62922144,-0.0017264904,-0.0017264904,-0.00029478056,-0.00023768816
2431,2.610705e-05,2.6076506e-05,3.0543948e-08,0.6291727,-0.0017503187,-0.0017503187,-0.00029479238,-0.00023775647
2432,2.6095431e-05,2.6064828e-05,3.060257e-08,0.6291183,-0.0017247526,-0.0017247526,-0.000294779,-0.0002376831
2433,2.6091971e-05,2.606139e-05,3.058042e-08,0.6290699,-0.0017413414,-0.0017413414,-0.0002947877,-0.00023772477
2434,2.6080314e-05,2.6049674e-05,3.0639075e-08,0.62901324,-0.0017187253,-0.0017187253,-0.00029477556,-0.000237663
2435,2.6077245e-05,2.6046644e-05,3.0601267e-08,0.6289636,-0.0017363731,-0.0017363731,-0.00029478484,-0.00023770753
2436,2.6065216e-05,2.6034537e-05,3.067952e-08,0.62890595,-0.0017094172,-0.0017094172,-0.0002947708,-0.00023763545
2437,2.6062631e-05,2.6032003e-05,3.062734e-08,0.6288556,-0.0017318957,-0.0017318957,-0.00029478216,-0.00023770565
2438,2.6050035e-05,2.6019325e-05,3.0709543e-08,0.62879694,-0.0016993624,-0.0016993624,-0.00029476525,-0.0002376122
2439,2.6047474e-05,2.6016807e-05,3.066647e-08,0.6287458,-0.0017243563,-0.0017243563,-0.00029477797,-0.00023768385
2440,2.6034711e-05,2.600398e-05,3.073174e-08,0.62868553,-0.0016922368,-0.0016922368,-0.00029476138,-0.00023760056
2441,2.6032823e-05,2.6002144e-05,3.067952e-08,0.62863404,-0.0017163323,-0.0017163323,-0.00029477366,-0.00023767211
2442,2.6019012e-05,2.5988245e-05,3.0767016e-08,0.62857324,-0.0016816453,-0.0016816453,-0.0002947554,-0.0002375787
2443,2.6018277e-05,2.5987576e-05,3.070171e-08,0.62852204,-0.0017110488,-0.0017110488,-0.0002947706,-0.00023765498
2444,2.6003048e-05,2.5972244e-05,3.0804927e-08,0.62845886,-0.0016712225,-0.0016712225,-0.00029475006,-0.00023754535
2445,2.600392e-05,2.5973204e-05,3.0714766e-08,0.62840885,-0.0017102753,-0.0017102753,-0.00029476997,-0.0002376485
2446,2.598661e-05,2.5955764e-05,3.084679e-08,0.62834305,-0.0016573771,-0.0016573771,-0.00029474276,-0.00023750355
2447,2.5990144e-05,2.595942e-05,3.072521e-08,0.6282935,-0.0017092417,-0.0017092417,-0.000294769,-0.00023765395
2448,2.5969137e-05,2.5938234e-05,3.090308e-08,0.62822497,-0.0016432015,-0.0016432015,-0.00029473504,-0.00023746969
2449,2.5977179e-05,2.5946449e-05,3.0730437e-08,0.6281793,-0.0017110627,-0.0017110627,-0.00029476982,-0.0002376581
2450,2.5950518e-05,2.591955e-05,3.0968604e-08,0.6281052,-0.0016232255,-0.0016232255,-0.0002947244,-0.00023741648
2451,2.5965286e-05,2.5934569e-05,3.0717377e-08,0.62806404,-0.0017209823,-0.0017209823,-0.00029477465,-0.0002376821
2452,2.593086e-05,2.5899806e-05,3.1053887e-08,0.6279819,-0.0015966753,-0.0015966753,-0.0002947105,-0.00023733987
2453,2.5954903e-05,2.5924233e-05,3.066908e-08,0.6279483,-0.0017375333,-0.0017375333,-0.0002947828,-0.00023773448
2454,2.5909287e-05,2.5878131e-05,3.1155068e-08,0.6278557,-0.0015576042,-0.0015576042,-0.0002946904,-0.0002372363
2455,2.5947656e-05,2.5917061e-05,3.059475e-08,0.62783533,-0.0017659965,-0.0017659965,-0.00029479715,-0.00023781191
2456,2.5883619e-05,2.585232e-05,3.1298576e-08,0.62772584,-0.0015066,-0.0015066,-0.00029466377,-0.0002371011
2457,2.5945672e-05,2.5915198e-05,3.0473675e-08,0.6277267,-0.0018128306,-0.0018128306,-0.00029482116,-0.00023795904
2458,2.5853058e-05,2.5821533e-05,3.152438e-08,0.62759227,-0.0014281125,-0.0014281125,-0.00029462308,-0.00023689037
2459,2.595246e-05,2.5922212e-05,3.0247786e-08,0.6276294,-0.0018915127,-0.0018915127,-0.00029486138,-0.0002381836
2460,2.581504e-05,2.5783165e-05,3.1873252e-08,0.62745786,-0.0013089936,-0.0013089936,-0.00029456159,-0.00023656334
2461,2.5974674e-05,2.5944802e-05,2.9871885e-08,0.62755734,-0.0020294052,-0.0020294052,-0.00029493205,-0.00023857506
2462,2.5765303e-05,2.5732867e-05,3.243705e-08,0.6273264,-0.0011203641,-0.0011203641,-0.00029446455,-0.00023603669
2463,2.6026584e-05,2.599734e-05,2.9244232e-08,0.62753683,-0.0022539168,-0.0022539168,-0.00029504712,-0.00023920793
2464,2.5702338e-05,2.5669007e-05,3.333145e-08,0.62722254,-0.0008136673,-0.0008136673,-0.0002943066,-0.00023517731
2465,2.6137675e-05,2.6109477e-05,2.8197524e-08,0.6276439,-0.0026296473,-0.0026296473,-0.0002952398,-0.00024027226
2466,2.5631261e-05,2.559639e-05,3.4872333e-08,0.6272253,-0.0003076391,-0.0003076391,-0.00029404636,-0.00023376831
2467,2.6374828e-05,2.634838e-05,2.6447719e-08,0.62807655,-0.0032616802,-0.0032616802,-0.00029556444,-0.0002420497
2468,2.5589776e-05,2.5552255e-05,3.7519765e-08,0.6275836,0.00054195715,0.00054195715,-0.00029360945,-0.00023138546
2469,2.6908023e-05,2.6884447e-05,2.3576156e-08,0.6293806,-0.004339298,-0.004339298,-0.0002961175,-0.00024508167
2470,2.5728074e-05,2.5685802e-05,4.2270855e-08,0.6290652,0.0019927067,0.0019927067,-0.00029286326,-0.00022732391
2471,2.8186805e-05,2.8167862e-05,1.894225e-08,0.63316524,-0.0061907195,-0.0061907195,-0.00029706745,-0.0002503179
2472,2.6579022e-05,2.6527874e-05,5.1147733e-08,0.6340243,0.004519214,0.004519214,-0.00029156404,-0.0002202683
2473,3.148342e-05,3.1471438e-05,1.1982352e-08,0.6442222,-0.009401078,-0.009401078,-0.0002987135,-0.00025938122
2474,2.9909925e-05,2.9841352e-05,6.8571616e-08,0.6494243,0.008973984,0.008973984,-0.0002892723,-0.00020783633
2475,4.047163e-05,4.0468127e-05,3.5035908e-09,0.67673725,-0.014969947,-0.014969947,-0.00030156504,-0.00027519447
2476,4.1215437e-05,4.1111103e-05,1.04332244e-07,0.69385296,0.016916793,0.016916793,-0.00028518343,-0.00018565918
2477,6.5252316e-05,6.525141e-05,9.033416e-10,0.7679859,-0.024480509,-0.024480509,-0.0003064216,-0.00030225993
2478,7.493169e-05,7.4753654e-05,1.7803758e-07,0.80313414,0.031001104,0.031001104,-0.00027792752,-0.00014634724
2479,0.00012641221,0.00012637979,3.2424975e-08,0.98497254,-0.039696056,-0.039696056,-0.00031413976,-0.00034583692
2480,0.00014923477,0.00014893015,3.0462022e-07,0.98665947,0.054613408,0.054613408,-0.00026575726,-8.0157806e-05
2481,0.0002188387,0.0002186912,1.474983e-07,1.3414016,-0.058918472,-0.058918472,-0.00032368265,-0.00040276858
2482,0.00020164142,0.00020126691,3.7451437e-07,1.0532203,0.08647908,0.08647908,-0.00024933697,7.4016016e-06
2483,0.00019125335,0.00019100167,2.5167648e-07,1.560207,-0.06465931,-0.06465931,-0.00032570027,-0.00043991924
2484,8.83686e-05,8.822735e-05,1.4124791e-07,0.69243896,0.104782335,0.104782335,-0.00023980887,2.3278179e-05
2485,3.985405e-05,3.9788414e-05,6.563622e-08,1.1173928,-0.022597183,-0.022597183,-0.00030289302,-0.00042497693
2486,3.9629726e-05,3.9620456e-05,9.268429e-09,0.8876265,0.06799593,0.06799593,-0.00025812368,-0.0001943085
2487,7.3498515e-05,7.334294e-05,1.555721e-07,0.7488303,0.04641829,0.04641829,-0.0002683443,-0.00026500653
2488,0.000121726785,0.00012169565,3.1135343e-08,0.9223611,-0.032952752,-0.032952752,-0.00030947744,-0.00037052238
2489,8.813239e-05,8.753193e-05,6.004548e-07,1.4355862,0.046841394,0.046841394,-0.00027040337,-3.0028985e-05
2490,5.8855712e-05,5.8803893e-05,5.1820567e-08,0.6859887,-0.09750525,-0.09750525,-0.00034346967,-0.0002522371
2491,2.9597873e-05,2.9454402e-05,1.4347151e-07,0.8330933,-0.018433163,-0.018433163,-0.0003042241,-9.368405e-05
2492,4.1931027e-05,4.1645122e-05,2.8590634e-07,1.0201606,-0.041635808,-0.041635808,-0.00031610468,-0.00016452033
2493,7.8453966e-05,7.845028e-05,3.6858323e-09,0.7618548,-0.061388757,-0.061388757,-0.00032528,-0.0002381415
2494,6.71784e-05,6.700055e-05,1.7785216e-07,0.83956516,0.028359853,0.028359853,-0.00027996668,-6.351264e-05
2495,5.596848e-05,5.5966128e-05,2.3536524e-09,0.6937611,-0.0437359,-0.0437359,-0.00031645974,-0.0003095633
2496,3.0196654e-05,3.019252e-05,4.1352566e-09,0.6693082,0.019409703,0.019409703,-0.00028316697,-0.00015964852
2497,3.0976604e-05,3.0943593e-05,3.3012558e-08,0.6405335,0.013436861,0.013436861,-0.00028731578,-0.00018129809
2498,5.584695e-05,5.5831788e-05,1.5164247e-08,0.9576367,0.0016007454,0.0016007454,-0.00029227004,-0.00026016266
2499,5.0422543e-05,5.0405757e-05,1.6785313e-08,0.674791,0.05078289,0.05078289,-0.00026695803,-0.00014602442
2500,4.496196e-05,4.496195e-05,6.323067e-12,0.8302218,0.008874619,0.008874619,-0.00028930133,-0.00027932797
2501,2.7969982e-05,2.7947057e-05,2.2924072e-08,0.69224024,0.034761745,0.034761745,-0.0002750539,-0.0001870678
2502,2.9567915e-05,2.9492336e-05,7.557839e-08,0.70249087,0.0073562744,0.0073562744,-0.00029002107,-0.00020473282
2503,4.646266e-05,4.6411897e-05,5.076595e-08,0.68746305,-0.013758763,-0.013758763,-0.00030125052,-0.00021280033
2504,3.866239e-05,3.8485698e-05,1.7669149e-07,0.8319131,-0.0037000116,-0.0037000116,-0.00029547652,-0.00015348494
2505,3.5567682e-05,3.5526908e-05,4.0773962e-08,0.67947584,-0.038019113,-0.038019113,-0.00031380038,-0.00024169785
2506,2.6504136e-05,2.6427484e-05,7.6651375e-08,0.6831633,-0.0025970603,-0.0025970603,-0.00029507175,-0.00016283496
2507,2.7856586e-05,2.7803968e-05,5.2617363e-08,0.66165406,-0.013194358,-0.013194358,-0.00030005752,-0.0002144179
2508,3.817511e-05,3.816838e-05,6.7296786e-09,0.6924934,-0.007987596,-0.007987596,-0.0002975896,-0.00022667547
2509,3.2157823e-05,3.2094977e-05,6.2847185e-08,0.64502054,0.016492175,0.016492175,-0.000284368,-0.00018803608
2510,3.162174e-05,3.1621206e-05,5.343229e-10,0.72256446,-0.010574805,-0.010574805,-0.00029824447,-0.00027090014
2511,2.5448764e-05,2.5442803e-05,5.9608656e-09,0.6693978,0.024706407,0.024706407,-0.00028001302,-0.00020571961
2512,2.6070677e-05,2.6063763e-05,6.914289e-09,0.6595741,0.016686229,0.016686229,-0.0002839452,-0.0002496847
2513,3.2517888e-05,3.2516924e-05,9.636582e-10,0.7701359,0.015481996,0.015481996,-0.0002846499,-0.00026828382
2514,2.8403801e-05,2.8373512e-05,3.0289264e-08,0.6162221,0.032540563,0.032540563,-0.00027601927,-0.00021928984
2515,2.9568322e-05,2.9559345e-05,8.976674e-09,0.6443972,-0.0005814569,-0.0005814569,-0.00029330864,-0.00028446913
2516,2.5032725e-05,2.4994359e-05,3.8365854e-08,0.6248091,0.011126954,0.011126954,-0.00028753537,-0.00021859589
2517,2.5169345e-05,2.5098305e-05,7.104003e-08,0.6577168,-0.0068934574,-0.0068934574,-0.0002972567,-0.00023142579
2518,2.9888244e-05,2.9853602e-05,3.464314e-08,0.62386584,-0.018310416,-0.018310416,-0.0003032308,-0.00024191738
2519,2.679899e-05,2.671588e-05,8.311057e-08,0.68141747,-0.0066106585,-0.0066106585,-0.00029738442,-0.0002063057
2520,2.8405833e-05,2.8372384e-05,3.3449897e-08,0.6158374,-0.023936577,-0.023936577,-0.0003064712,-0.00025679823
2521,2.5202722e-05,2.5161724e-05,4.0998437e-08,0.61990196,-0.006687841,-0.006687841,-0.00029740128,-0.00021624354
2522,2.4821433e-05,2.4781612e-05,3.9821252e-08,0.6129173,-0.011163321,-0.011163321,-0.00029988808,-0.00023368749
2523,2.7816499e-05,2.780119e-05,1.5307712e-08,0.5999993,-0.010524182,-0.010524182,-0.0002993753,-0.00024097558
2524,2.5909138e-05,2.5883466e-05,2.5671966e-08,0.5945046,0.0016928281,0.0016928281,-0.00029295313,-0.00022164003
2525,2.7469287e-05,2.7464992e-05,4.2943884e-09,0.61694133,-0.0047770953,-0.0047770953,-0.00029635808,-0.00025607125
2526,2.5026719e-05,2.50181e-05,8.618195e-09,0.6003242,0.011431464,0.011431464,-0.00028770402,-0.00022889093
2527,2.4874284e-05,2.4866105e-05,8.177842e-09,0.6029728,0.0066709886,0.0066709886,-0.00029029415,-0.00024973904
2528,2.6034524e-05,2.6025818e-05,8.704871e-09,0.6050989,0.007457422,0.007457422,-0.00028982633,-0.00024690182
2529,2.5350104e-05,2.5324063e-05,2.603976e-08,0.5959829,0.007349858,0.007349858,-0.00028987604,-0.00023718047
2530,2.6864323e-05,2.6846095e-05,1.8227226e-08,0.60034186,-0.0039837966,-0.0039837966,-0.0002959482,-0.00025239872
2531,2.462152e-05,2.45828e-05,3.87213e-08,0.60878414,0.0010097186,0.0010097186,-0.00029327173,-0.00022666967
2532,2.518839e-05,2.515573e-05,3.2660182e-08,0.6058769,-0.00913118,-0.00913118,-0.00029866287,-0.00024606698
2533,2.5082794e-05,2.5047852e-05,3.4941934e-08,0.6073292,-0.006164981,-0.006164981,-0.00029710963,-0.00023559456
2534,2.4550967e-05,2.4508781e-05,4.2185118e-08,0.613323,-0.0066933525,-0.0066933525,-0.00029730835,-0.00023712844
2535,2.612389e-05,2.6097487e-05,2.6402907e-08,0.6039247,-0.009911953,-0.009911953,-0.00029905405,-0.00024578834
2536,2.4308347e-05,2.4269642e-05,3.8703707e-08,0.6072899,-0.0023535718,-0.0023535718,-0.00029499212,-0.00022838886
2537,2.5152282e-05,2.5131261e-05,2.1019446e-08,0.6016253,-0.007941843,-0.007941843,-0.0002978778,-0.0002482725
2538,2.4539959e-05,2.4519111e-05,2.084697e-08,0.60007894,0.00053943705,0.00053943705,-0.0002934234,-0.00023512851
2539,2.4170573e-05,2.4153096e-05,1.747766e-08,0.60082924,0.0011224037,0.0011224037,-0.00029300488,-0.0002447573
2540,2.531002e-05,2.5300349e-05,9.672263e-09,0.61358273,0.0028960924,0.0028960924,-0.00029211238,-0.0002482265
2541,2.413979e-05,2.4119381e-05,2.0408246e-08,0.598928,0.00864237,0.00864237,-0.00028908675,-0.00023690253
2542,2.5042975e-05,2.502977e-05,1.3203522e-08,0.6077138,0.0015682637,0.0015682637,-0.0002927668,-0.0002534971
2543,2.4237384e-05,2.4214276e-05,2.3108315e-08,0.6005993,0.0058908137,0.0058908137,-0.00029059633,-0.00023542867
2544,2.4264593e-05,2.4239442e-05,2.5150577e-08,0.60177165,9.60401e-05,9.60401e-05,-0.00029363213,-0.00024355999
2545,2.4732091e-05,2.4709558e-05,2.2533184e-08,0.6040935,-0.0009268629,-0.0009268629,-0.00029421205,-0.00024011683
2546,2.410179e-05,2.4066456e-05,3.5334384e-08,0.6058423,0.00031357768,0.00031357768,-0.00029365174,-0.00023228451
2547,2.4931234e-05,2.4904522e-05,2.6712524e-08,0.6052689,-0.0054863067,-0.0054863067,-0.00029665412,-0.0002446591
2548,2.4069062e-05,2.4033929e-05,3.5132995e-08,0.60730714,-0.0015697824,-0.0015697824,-0.00029465996,-0.00023114053
2549,2.4394865e-05,2.4362387e-05,3.247866e-08,0.60599744,-0.005510156,-0.005510156,-0.00029675473,-0.00023907707
2550,2.4325465e-05,2.4296414e-05,2.9050886e-08,0.6050593,-0.003945679,-0.003945679,-0.0002958727,-0.00023490119
2551,2.40478e-05,2.4017127e-05,3.06743e-08,0.6041739,-0.0025668212,-0.0025668212,-0.00029520085,-0.00023369188
2552,2.4637186e-05,2.4614177e-05,2.3008756e-08,0.60455215,-0.0030897106,-0.0030897106,-0.00029542632,-0.0002401668
2553,2.3965029e-05,2.3940222e-05,2.4806738e-08,0.60308236,0.0009956456,0.0009956456,-0.00029323527,-0.00023479034
2554,2.442984e-05,2.4408972e-05,2.0869567e-08,0.605171,-0.00016087352,-0.00016087352,-0.00029388675,-0.00024101611
2555,2.4068535e-05,2.4044377e-05,2.4158574e-08,0.6034343,0.0023507138,0.0023507138,-0.00029250223,-0.00023583898
2556,2.4091749e-05,2.4067926e-05,2.3822757e-08,0.6041127,0.0005737437,0.0005737437,-0.0002934376,-0.0002394531
2557,2.432316e-05,2.429846e-05,2.4700066e-08,0.60472405,0.0007169208,0.0007169208,-0.0002933947,-0.00023708754
2558,2.3939907e-05,2.391145e-05,2.84571e-08,0.60456824,0.000629015,0.000629015,-0.00029339158,-0.00023568042
2559,2.4389976e-05,2.4364841e-05,2.5135218e-08,0.6064545,-0.0013155901,-0.0013155901,-0.00029445623,-0.00023885017
2560,2.3976494e-05,2.3944085e-05,3.2408877e-08,0.60626626,0.00049815566,0.00049815566,-0.00029351568,-0.00023240154
2561,2.4197607e-05,2.4168236e-05,2.9370506e-08,0.6071795,-0.0027373466,-0.0027373466,-0.00029518182,-0.00023884996
2562,2.4108276e-05,2.4076573e-05,3.170322e-08,0.6076341,-0.0013824237,-0.0013824237,-0.00029451965,-0.00023314229
2563,2.3995759e-05,2.3962592e-05,3.3167062e-08,0.60793453,-0.0022651826,-0.0022651826,-0.00029496706,-0.00023427022
2564,2.4242434e-05,2.4214174e-05,2.8260114e-08,0.6083587,-0.0027618597,-0.0027618597,-0.00029521325,-0.00023590759
2565,2.3945662e-05,2.3914092e-05,3.1570696e-08,0.60770905,-0.0004989429,-0.0004989429,-0.00029405692,-0.00023178529
2566,2.4221714e-05,2.419506e-05,2.6654105e-08,0.6086501,-0.0018283821,-0.0018283821,-0.00029471502,-0.00023783669
2567,2.3969516e-05,2.3941797e-05,2.7720384e-08,0.6081391,0.0005908311,0.0005908311,-0.00029344854,-0.00023355843
2568,2.4088447e-05,2.4061055e-05,2.73914e-08,0.6083314,3.5273206e-05,3.5273206e-05,-0.00029375515,-0.00023590549
2569,2.4074294e-05,2.4047635e-05,2.665897e-08,0.6086666,0.00039852256,0.00039852256,-0.00029353093,-0.0002351938
2570,2.3960527e-05,2.3932183e-05,2.834284e-08,0.60822016,0.0006999795,0.0006999795,-0.0002933947,-0.0002340348
2571,2.4159139e-05,2.4132136e-05,2.7003127e-08,0.6090046,-8.693022e-05,-8.693022e-05,-0.0002938075,-0.00023575548
2572,2.3893415e-05,2.3864459e-05,2.895699e-08,0.60857797,0.0007125855,0.0007125855,-0.0002933725,-0.0002334392
2573,2.4115017e-05,2.4086998e-05,2.80189e-08,0.6092354,-0.00033686633,-0.00033686633,-0.00029395378,-0.00023539558
2574,2.394836e-05,2.391779e-05,3.0569996e-08,0.6088942,0.00024285735,0.00024285735,-0.00029363742,-0.00023295135
2575,2.3994033e-05,2.3964018e-05,3.001499e-08,0.60924953,-0.0009328144,-0.0009328144,-0.0002942548,-0.00023480058
2576,2.4035666e-05,2.400506e-05,3.0606483e-08,0.609298,-0.0007272806,-0.0007272806,-0.00029416708,-0.00023315234
2577,2.389936e-05,2.386815e-05,3.1210327e-08,0.60920334,-0.00085933966,-0.00085933966,-0.00029421615,-0.00023326537
2578,2.4054392e-05,2.402544e-05,2.8953187e-08,0.6096059,-0.0011651911,-0.0011651911,-0.00029438798,-0.00023447006
2579,2.387961e-05,2.3848672e-05,3.0937144e-08,0.60900176,-7.360285e-05,-7.360285e-05,-0.000293815,-0.00023254936
2580,2.4006284e-05,2.3977862e-05,2.8421917e-08,0.6095073,-0.00091573986,-0.00091573986,-0.000294238,-0.00023572972
2581,2.3900653e-05,2.3870945e-05,2.9707282e-08,0.6090191,0.00022061336,0.00022061336,-0.00029365663,-0.00023316183
2582,2.3931705e-05,2.3902303e-05,2.9402436e-08,0.6090161,-0.00033577872,-0.00033577872,-0.0002939351,-0.0002347614
2583,2.3951781e-05,2.3923041e-05,2.8739331e-08,0.60912645,-0.00017263617,-0.00017263617,-0.0002938471,-0.00023430801
2584,2.386482e-05,2.3834684e-05,3.0136448e-08,0.60870796,0.00010439863,0.00010439863,-0.0002937104,-0.00023356704
2585,2.397553e-05,2.3946914e-05,2.8616943e-08,0.6091478,-0.00048913015,-0.00048913015,-0.00029400783,-0.00023525213
2586,2.3837105e-05,2.3806946e-05,3.015844e-08,0.6087589,0.0002046806,0.0002046806,-0.000293655,-0.0002332817
2587,2.394361e-05,2.3913964e-05,2.9645674e-08,0.60899687,-0.0005212589,-0.0005212589,-0.0002940363,-0.0002347911
2588,2.3870141e-05,2.3839677e-05,3.046457e-08,0.60888237,-0.00022832159,-0.00022832159,-0.0002938789,-0.00023346685
2589,2.3885594e-05,2.3855013e-05,3.058172e-08,0.6089446,-0.00064849295,-0.00064849295,-0.0002941111,-0.00023394679
2590,2.390166e-05,2.3871307e-05,3.0352837e-08,0.6090484,-0.0006498401,-0.0006498401,-0.00029410658,-0.00023368413
2591,2.3843451e-05,2.381291e-05,3.0540043e-08,0.6090207,-0.00052339426,-0.00052339426,-0.00029404397,-0.00023341835
2592,2.3904937e-05,2.3875065e-05,2.9871885e-08,0.6092044,-0.00060585345,-0.00060585345,-0.00029409232,-0.00023394833
2593,2.3831411e-05,2.3800923e-05,3.0487982e-08,0.60905194,-0.00022713275,-0.00022713275,-0.0002938874,-0.00023335336
2594,2.3892471e-05,2.38628e-05,2.9671337e-08,0.60929275,-0.00051580515,-0.00051580515,-0.0002940445,-0.00023427575
2595,2.3828587e-05,2.3798138e-05,3.0447666e-08,0.60910994,-9.60115e-05,-9.60115e-05,-0.0002938229,-0.00023322896
2596,2.3867256e-05,2.38374e-05,2.9856434e-08,0.60928136,-0.00042621564,-0.00042621564,-0.0002939941,-0.00023406916
2597,2.384104e-05,2.3810886e-05,3.0153267e-08,0.6092149,-0.0001432837,-0.0001432837,-0.0002938505,-0.00023333397
2598,2.3829069e-05,2.3798812e-05,3.0256857e-08,0.6092055,-0.0002428916,-0.0002428916,-0.00029389816,-0.00023370131
2599,2.385678e-05,2.3826864e-05,2.9916972e-08,0.60933876,-0.0002799302,-0.0002799302,-0.00029391953,-0.00023379963
2600,2.3797138e-05,2.3766426e-05,3.0712155e-08,0.6091682,-9.681605e-05,-9.681605e-05,-0.00029382456,-0.00023319715
2601,2.3855378e-05,2.3825218e-05,3.016103e-08,0.60935485,-0.00044504023,-0.00044504023,-0.00029400486,-0.0002338718
2602,2.3792674e-05,2.3761719e-05,3.0955494e-08,0.60917705,-0.0001742723,-0.0001742723,-0.00029386595,-0.0002329112
2603,2.3831102e-05,2.3800654e-05,3.0447666e-08,0.60931915,-0.00051683636,-0.00051683636,-0.00029404322,-0.0002337076
2604,2.3798262e-05,2.3767598e-05,3.0663863e-08,0.6092632,-0.00025718412,-0.00025718412,-0.00029390762,-0.00023306099
2605,2.3798837e-05,2.376829e-05,3.0546552e-08,0.6092935,-0.00033768057,-0.00033768057,-0.00029394976,-0.00023343544
2606,2.3803605e-05,2.3773197e-05,3.0407378e-08,0.60933495,-0.00025172962,-0.00025172962,-0.0002939032,-0.00023338139
2607,2.3774925e-05,2.3744175e-05,3.075003e-08,0.6092493,-0.00016589423,-0.00016589423,-0.00029385902,-0.00023323979
2608,2.3801807e-05,2.3771423e-05,3.0385294e-08,0.60936034,-0.00029709013,-0.00029709013,-0.0002939262,-0.00023359823
2609,2.3758621e-05,2.372778e-05,3.0841555e-08,0.609241,-0.00010737283,-0.00010737283,-0.0002938277,-0.00023307098
2610,2.3790935e-05,2.3760454e-05,3.0481477e-08,0.6093446,-0.00030059446,-0.00030059446,-0.00029392913,-0.00023355806
2611,2.3753028e-05,2.3722168e-05,3.0858565e-08,0.60923874,-0.00010903359,-0.00010903359,-0.00029382855,-0.00023306915
2612,2.3772029e-05,2.3741326e-05,3.0703013e-08,0.6092892,-0.00027244305,-0.00027244305,-0.00029391577,-0.00023346381
2613,2.3753386e-05,2.3722445e-05,3.0941077e-08,0.6092297,-0.00017718873,-0.00017718873,-0.00029386568,-0.00023312616
2614,2.3750226e-05,2.371923e-05,3.0994833e-08,0.6092189,-0.00027477846,-0.00027477846,-0.000293918,-0.00023321487
2615,2.3754194e-05,2.3723174e-05,3.101976e-08,0.60920495,-0.0002847961,-0.0002847961,-0.0002939249,-0.00023308885
2616,2.3732964e-05,2.370178e-05,3.1185323e-08,0.6091466,-0.00027783477,-0.00027783477,-0.00029392057,-0.00023298993
2617,2.374928e-05,2.3718352e-05,3.092797e-08,0.6091979,-0.00033974176,-0.00033974176,-0.00029395465,-0.00023314341
2618,2.371998e-05,2.3688777e-05,3.1203744e-08,0.6091065,-0.0002015983,-0.0002015983,-0.00029388248,-0.0002328415
2619,2.3738578e-05,2.3707695e-05,3.0883438e-08,0.609181,-0.00030697187,-0.00030697187,-0.00029393716,-0.00023318587
2620,2.3713415e-05,2.3682207e-05,3.1207694e-08,0.60908645,-0.00014415257,-0.00014415257,-0.00029385352,-0.00023279175
2621,2.3724097e-05,2.3693085e-05,3.1011886e-08,0.6091356,-0.00026688798,-0.00026688798,-0.0002939165,-0.00023312058
2622,2.3708755e-05,2.367761e-05,3.114455e-08,0.6090981,-0.00016091556,-0.00016091556,-0.0002938618,-0.0002328433
2623,2.3708133e-05,2.367698e-05,3.1153753e-08,0.60909855,-0.00020296435,-0.00020296435,-0.0002938845,-0.00023296461
2624,2.3703582e-05,2.3672439e-05,3.1143234e-08,0.609104,-0.00018210617,-0.00018210617,-0.00029387258,-0.000232918
2625,2.369378e-05,2.3662471e-05,3.1307803e-08,0.60906255,-0.00016073002,-0.00016073002,-0.00029386304,-0.00023284653
2626,2.36985e-05,2.3667228e-05,3.127222e-08,0.60907704,-0.0002152475,-0.0002152475,-0.00029389124,-0.00023293727
2627,2.3680092e-05,2.3648632e-05,3.1459592e-08,0.6090209,-0.00017754489,-0.00017754489,-0.0002938716,-0.0002327508
2628,2.3691537e-05,2.3660157e-05,3.1379034e-08,0.60903436,-0.0002527627,-0.0002527627,-0.00029391222,-0.00023286388
2629,2.366955e-05,2.3637993e-05,3.155746e-08,0.60896236,-0.00019119437,-0.00019119437,-0.00029387936,-0.00023265724
2630,2.3680628e-05,2.3649245e-05,3.1382992e-08,0.6089834,-0.0002614267,-0.0002614267,-0.0002939166,-0.00023284506
2631,2.3662184e-05,2.363062e-05,3.1562752e-08,0.60890716,-0.0001648047,-0.0001648047,-0.00029386644,-0.00023262434
2632,2.3665916e-05,2.3634511e-05,3.1405435e-08,0.6089165,-0.00022280662,-0.00022280662,-0.0002938958,-0.00023280937
2633,2.3656834e-05,2.3625318e-05,3.151512e-08,0.608857,-0.00014298584,-0.00014298584,-0.00029385515,-0.00023262741
2634,2.3652246e-05,2.3620738e-05,3.1508506e-08,0.6088305,-0.00017330414,-0.00017330414,-0.00029387022,-0.00023272663
2635,2.3649725e-05,2.3618244e-05,3.148074e-08,0.60881114,-0.00015358665,-0.00015358665,-0.00029386012,-0.00023268735
2636,2.3640323e-05,2.360874e-05,3.1583937e-08,0.60875744,-0.00012589876,-0.00012589876,-0.0002938464,-0.00023263291
2637,2.364071e-05,2.3609216e-05,3.149396e-08,0.6087552,-0.00015358477,-0.00015358477,-0.00029386007,-0.00023272635
2638,2.3629149e-05,2.3597488e-05,3.1662108e-08,0.6086882,-0.000105158826,-0.000105158826,-0.0002938361,-0.00023258351
2639,2.3632023e-05,2.3600403e-05,3.1619695e-08,0.6086764,-0.00016114814,-0.00016114814,-0.00029386536,-0.0002326995
2640,2.3618068e-05,2.3586317e-05,3.1750993e-08,0.60861367,-0.0001295311,-0.0001295311,-0.00029384936,-0.00023255241
2641,2.3621973e-05,2.359025e-05,3.1723122e-08,0.6085923,-0.00017794732,-0.00017794732,-0.00029387572,-0.00023262048
2642,2.360881e-05,2.3576999e-05,3.1812093e-08,0.6085265,-0.00014809656,-0.00014809656,-0.00029385975,-0.0002325097
2643,2.3610275e-05,2.3578516e-05,3.1760287e-08,0.6085007,-0.00018214039,-0.00018214039,-0.00029387866,-0.00023258303
2644,2.3600223e-05,2.3568371e-05,3.185197e-08,0.608431,-0.00014426185,-0.00014426185,-0.00029385896,-0.00023248969
2645,2.3598535e-05,2.3566754e-05,3.1781536e-08,0.60840315,-0.00017063337,-0.00017063337,-0.00029387264,-0.0002325697
2646,2.3590592e-05,2.3558734e-05,3.185729e-08,0.6083361,-0.0001319731,-0.0001319731,-0.00029385326,-0.0002324713
2647,2.3587556e-05,2.3555727e-05,3.182937e-08,0.6082949,-0.0001503505,-0.0001503505,-0.0002938622,-0.00023253112
2648,2.3581166e-05,2.3549319e-05,3.1846653e-08,0.60824347,-0.00012970774,-0.00012970774,-0.00029385206,-0.00023249164
2649,2.3575509e-05,2.3543631e-05,3.1877242e-08,0.60819006,-0.00012431706,-0.00012431706,-0.0002938491,-0.00023250352
2650,2.3572284e-05,2.354043e-05,3.18533e-08,0.6081544,-0.00012455467,-0.00012455467,-0.00029384939,-0.00023251717
2651,2.3562889e-05,2.3530956e-05,3.1931805e-08,0.60809034,-0.00010242745,-0.00010242745,-0.0002938383,-0.00023245567
2652,2.3563216e-05,2.35313e-05,3.191583e-08,0.60805744,-0.00012648985,-0.00012648985,-0.00029385067,-0.00023251375
2653,2.3552064e-05,2.3520053e-05,3.2010405e-08,0.6079898,-0.00010503155,-0.00010503155,-0.00029384016,-0.0002324257
2654,2.3552317e-05,2.3520339e-05,3.197842e-08,0.6079574,-0.00013829287,-0.00013829287,-0.0002938577,-0.00023248707
2655,2.354185e-05,2.3509792e-05,3.2057077e-08,0.6078899,-0.0001124675,-0.0001124675,-0.00029384455,-0.00023239435
2656,2.3541093e-05,2.3509072e-05,3.202107e-08,0.6078545,-0.00013888006,-0.00013888006,-0.00029385855,-0.00023246005
2657,2.3531487e-05,2.349939e-05,3.209711e-08,0.6077854,-0.00010986465,-0.00010986465,-0.00029384362,-0.00023238563
2658,2.3530325e-05,2.3498264e-05,3.206108e-08,0.60774535,-0.00013372034,-0.00013372034,-0.00029385628,-0.00023244444
2659,2.3521046e-05,2.3488923e-05,3.212381e-08,0.60767674,-0.000106942054,-0.000106942054,-0.00029384255,-0.00023237691
2660,2.3519064e-05,2.3486968e-05,3.2095773e-08,0.60763216,-0.00012444297,-0.00012444297,-0.00029385177,-0.00023242093
2661,2.3510669e-05,2.3478537e-05,3.2131823e-08,0.6075667,-0.00010086312,-0.00010086312,-0.00029383952,-0.0002323706
2662,2.3507677e-05,2.3475559e-05,3.211847e-08,0.6075191,-0.00010852025,-0.00010852025,-0.00029384377,-0.00023240659
2663,2.3500446e-05,2.3468288e-05,3.215854e-08,0.6074547,-8.845973e-05,-8.845973e-05,-0.0002938335,-0.00023236846
2664,2.3496588e-05,2.3464443e-05,3.214518e-08,0.60740495,-9.634784e-05,-9.634784e-05,-0.0002938376,-0.0002323941
2665,2.3489763e-05,2.3457578e-05,3.218527e-08,0.6073405,-8.2804196e-05,-8.2804196e-05,-0.00029383108,-0.00023235218
2666,2.3485536e-05,2.345334e-05,3.2195963e-08,0.6072882,-9.2691334e-05,-9.2691334e-05,-0.00029383652,-0.00023237245
2667,2.3478977e-05,2.3446744e-05,3.223207e-08,0.60722697,-8.637165e-05,-8.637165e-05,-0.00029383338,-0.00023234214
2668,2.3474226e-05,2.3441971e-05,3.2253475e-08,0.6071703,-9.2183895e-05,-9.2183895e-05,-0.00029383684,-0.00023234655
2669,2.3467817e-05,2.3435554e-05,3.226418e-08,0.60710996,-8.902521e-05,-8.902521e-05,-0.0002938352,-0.00023233338
2670,2.3463304e-05,2.3431017e-05,3.2286934e-08,0.6070512,-9.044982e-05,-9.044982e-05,-0.00029383638,-0.00023233012
2671,2.3456583e-05,2.342427e-05,3.2312375e-08,0.6069871,-8.762193e-05,-8.762193e-05,-0.00029383492,-0.00023231942
2672,2.34522e-05,2.3419894e-05,3.2305678e-08,0.60692966,-9.091449e-05,-9.091449e-05,-0.000293837,-0.00023232037
2673,2.3445216e-05,2.3412875e-05,3.2341845e-08,0.6068611,-8.04534e-05,-8.04534e-05,-0.0002938319,-0.00023229653
2674,2.3441129e-05,2.34088e-05,3.2329787e-08,0.6068049,-8.645887e-05,-8.645887e-05,-0.00029383495,-0.0002323189
2675,2.343375e-05,2.3401386e-05,3.236329e-08,0.60673386,-7.172173e-05,-7.172173e-05,-0.0002938277,-0.00023228515
2676,2.3430082e-05,2.3397733e-05,3.2348545e-08,0.60667676,-7.920511e-05,-7.920511e-05,-0.0002938317,-0.00023231705
2677,2.3421815e-05,2.3389422e-05,3.2392784e-08,0.60660464,-6.3885345e-05,-6.3885345e-05,-0.00029382386,-0.00023228317
2678,2.3419172e-05,2.33868e-05,3.237267e-08,0.6065505,-7.356206e-05,-7.356206e-05,-0.00029382913,-0.00023231798
2679,2.3409879e-05,2.337745e-05,3.2429e-08,0.60647285,-5.652486e-05,-5.652486e-05,-0.0002938205,-0.00023227397
2680,2.3408003e-05,2.3375605e-05,3.2398148e-08,0.60642177,-7.516975e-05,-7.516975e-05,-0.0002938302,-0.00023232146
2681,2.3398221e-05,2.336575e-05,3.2470606e-08,0.60634106,-5.2941872e-05,-5.2941872e-05,-0.0002938193,-0.00023225721
2682,2.3396698e-05,2.3364266e-05,3.2431682e-08,0.6062929,-7.5997574e-05,-7.5997574e-05,-0.00029383134,-0.00023231312
2683,2.3386288e-05,2.3353774e-05,3.2514926e-08,0.606208,-4.879875e-05,-4.879875e-05,-0.00029381746,-0.00023223969
2684,2.3386194e-05,2.335374e-05,3.2454494e-08,0.60616446,-7.758994e-05,-7.758994e-05,-0.00029383253,-0.00023231204
2685,2.3373064e-05,2.3340503e-05,3.2561964e-08,0.6060697,-4.187145e-05,-4.187145e-05,-0.0002938144,-0.00023221495
2686,2.3376168e-05,2.3343706e-05,3.246121e-08,0.6060346,-8.217262e-05,-8.217262e-05,-0.00029383547,-0.00023231904
2687,2.3359278e-05,2.3326682e-05,3.2595583e-08,0.6059289,-3.0285328e-05,-3.0285328e-05,-0.00029380876,-0.0002321842
2688,2.3366096e-05,2.3333643e-05,3.2451812e-08,0.6059067,-8.424727e-05,-8.424727e-05,-0.00029383693,-0.00023234064
2689,2.3345627e-05,2.331298e-05,3.2646717e-08,0.605783,-1.1617992e-05,-1.1617992e-05,-0.00029379962,-0.00023214384
2690,2.3356903e-05,2.332447e-05,3.2433025e-08,0.60577947,-9.176662e-05,-9.176662e-05,-0.00029384127,-0.00023237237
2691,2.3330369e-05,2.329765e-05,3.2718106e-08,0.6056316,9.732273e-06,9.732273e-06,-0.0002937889,-0.00023209548
2692,2.3349854e-05,2.3317445e-05,3.2408877e-08,0.6056566,-0.00010685468,-0.00010685468,-0.00029384947,-0.00023241818
2693,2.3312828e-05,2.3280016e-05,3.2812512e-08,0.60547096,3.6887952e-05,3.6887952e-05,-0.00029377535,-0.00023202457
2694,2.334509e-05,2.3312741e-05,3.2348545e-08,0.6055427,-0.00013574636,-0.00013574636,-0.00029386498,-0.000232494
2695,2.3292798e-05,2.3259841e-05,3.2955725e-08,0.60529965,7.769095e-05,7.769095e-05,-0.0002937546,-0.00023191693
2696,2.3344017e-05,2.3311783e-05,3.2234745e-08,0.60544497,-0.00018158255,-0.00018158255,-0.00029388917,-0.00023261154
2697,2.3268625e-05,2.3235483e-05,3.3141287e-08,0.6051108,0.00014085606,0.00014085606,-0.00029372246,-0.00023174468
2698,2.3350402e-05,2.3318347e-05,3.205441e-08,0.605371,-0.00025426145,-0.00025426145,-0.0002939272,-0.00023280951
2699,2.323719e-05,2.3203744e-05,3.3445808e-08,0.60489535,0.00023879454,0.00023879454,-0.00029367217,-0.00023149398
2700,2.3369508e-05,2.3337778e-05,3.1731084e-08,0.60534567,-0.00037104377,-0.00037104377,-0.0002939882,-0.00023314684
2701,2.319662e-05,2.3162698e-05,3.3921665e-08,0.60464203,0.00039750323,0.00039750323,-0.0002935905,-0.00023106014
2702,2.341235e-05,2.3381166e-05,3.1185323e-08,0.60541147,-0.0005637567,-0.0005637567,-0.0002940883,-0.00023365853
2703,2.3143495e-05,2.3108805e-05,3.4690306e-08,0.60434103,0.0006559473,0.0006559473,-0.00029345718,-0.00023037438
2704,2.3502284e-05,2.3472006e-05,3.0277594e-08,0.6056592,-0.0008825931,-0.0008825931,-0.00029425372,-0.00023453956
2705,2.3080349e-05,2.3044351e-05,3.5997108e-08,0.60400605,0.001082065,0.001082065,-0.00029323724,-0.00022922049
2706,2.3691084e-05,2.3662316e-05,2.8767126e-08,0.6062989,-0.001423257,-0.001423257,-0.00029453347,-0.00023601667
2707,2.3032402e-05,2.2994158e-05,3.8243368e-08,0.6037369,0.0017987742,0.0017987742,-0.00029286725,-0.00022728609
2708,2.4107323e-05,2.4081079e-05,2.6244551e-08,0.60784453,-0.0023407019,-0.0023407019,-0.000295008,-0.00023852412
2709,2.3105926e-05,2.3063694e-05,4.2231036e-08,0.6039622,0.0030232503,0.0030232503,-0.00029223427,-0.0002240002
2710,2.5090936e-05,2.5068794e-05,2.214233e-08,0.61166775,-0.003911744,-0.003911744,-0.00029582015,-0.00024283015
2711,2.3684595e-05,2.363503e-05,4.9566133e-08,0.60617626,0.0051485277,0.0051485277,-0.00029113505,-0.00021829022
2712,2.7591106e-05,2.7575372e-05,1.5734685e-08,0.621632,-0.0066279024,-0.0066279024,-0.00029722304,-0.0002502988
2713,2.6057714e-05,2.5994004e-05,6.3709315e-08,0.6152293,0.008896591,0.008896591,-0.00028919586,-0.00020825864
2714,3.4355067e-05,3.4348068e-05,6.9994255e-09,0.64880127,-0.011347768,-0.011347768,-0.00029965694,-0.00026340882
2715,3.4313856e-05,3.4221583e-05,9.227251e-08,0.6451883,0.015583059,0.015583059,-0.0002857343,-0.00019051174
2716,5.31225e-05,5.3122418e-05,8.214941e-11,0.7227027,-0.019461982,-0.019461982,-0.00030383095,-0.00028622127
2717,5.9863993e-05,5.971285e-05,1.5114313e-07,0.7275777,0.027513426,0.027513426,-0.00027955524,-0.00015915206
2718,0.000101670455,0.000101656085,1.4370284e-08,0.9033222,-0.03276499,-0.03276499,-0.00031063595,-0.00032446184
2719,0.00012238549,0.00012212528,2.602175e-07,0.8896983,0.048054885,0.048054885,-0.00026891707,-0.00010567923
2720,0.00019004697,0.00018994937,9.759554e-08,1.2355701,-0.051171687,-0.051171687,-0.00031989676,-0.00037989102
2721,0.00019331097,0.0001929445,3.664784e-07,1.017627,0.078421995,0.078421995,-0.00025322434,-2.6937516e-05
2722,0.00021073152,0.00021049888,2.3263694e-07,1.5507776,-0.063199945,-0.063199945,-0.00032531912,-0.00042806412
2723,0.0001215446,0.00012131287,2.3173223e-07,0.7772879,0.10459596,0.10459596,-0.00023976035,3.0385312e-05
2724,6.5245964e-05,6.510873e-05,1.3723067e-07,1.3355737,-0.0375542,-0.0375542,-0.00031065487,-0.00042478633
2725,2.8696104e-05,2.8690896e-05,5.207978e-09,0.69721395,0.087095685,0.087095685,-0.00024854625,-9.683693e-05
2726,4.7803667e-05,4.7749767e-05,5.3900038e-08,0.5950295,0.025932435,0.025932435,-0.00027804496,-0.0003324542
2727,0.000101372054,0.000101351136,2.0919108e-08,0.9020452,-0.0063679446,-0.0063679446,-0.00029605647,-0.00033908675
2728,9.6466254e-05,9.5811636e-05,6.546179e-07,1.4430453,0.04698466,0.04698466,-0.000269714,-7.529953e-05
2729,8.189732e-05,8.1885744e-05,1.1577235e-08,0.63454425,-0.09919579,-0.09919579,-0.0003439659,-0.00025615343
2730,3.2066753e-05,3.175667e-05,3.1008489e-07,1.0433286,0.0007577032,0.0007577032,-0.00029469022,-4.4910863e-05
2731,2.8647732e-05,2.845433e-05,1.9340139e-07,0.84118456,-0.06501445,-0.06501445,-0.00032751556,-0.00019123821
2732,5.972727e-05,5.9724953e-05,2.3183626e-09,0.7404247,-0.045280766,-0.045280766,-0.0003170602,-0.00020357505
2733,6.4240616e-05,6.4032014e-05,2.0860391e-07,0.8296805,0.027999692,0.027999692,-0.00028016375,-6.759488e-05
2734,6.6169014e-05,6.616124e-05,7.768724e-09,0.8387944,-0.04452741,-0.04452741,-0.00031615843,-0.00031066875
2735,3.5038323e-05,3.5023164e-05,1.515966e-08,0.6240173,0.041271053,0.041271053,-0.00027210533,-0.000112900125
2736,2.7813194e-05,2.7786338e-05,2.6856407e-08,0.6373564,0.006252031,0.006252031,-0.00029089383,-0.0002138948
2737,4.104727e-05,4.1033025e-05,1.4244626e-08,0.9427854,0.008172671,0.008172671,-0.00028837466,-0.00023518039
2738,4.4755696e-05,4.4719643e-05,3.6053674e-08,0.6532912,0.0495804,0.0495804,-0.0002680955,-0.00010881211
2739,5.2704843e-05,5.2704778e-05,6.4568476e-11,0.8361329,0.0025141716,0.0025141716,-0.00029232947,-0.00027199244
2740,3.251371e-05,3.247712e-05,3.6590414e-08,0.6880114,0.035743784,0.035743784,-0.00027440992,-0.00016459613
2741,2.5530531e-05,2.5436451e-05,9.4080534e-08,0.70249826,0.00054031855,0.00054031855,-0.00029414718,-0.00019290812
2742,3.473925e-05,3.466325e-05,7.599888e-08,0.69391555,-0.014615415,-0.014615415,-0.00030127747,-0.00018798618
2743,3.691655e-05,3.675457e-05,1.6198145e-07,0.8072757,-0.010478171,-0.010478171,-0.00029921983,-0.00014412036
2744,4.1386724e-05,4.1334966e-05,5.1757834e-08,0.6694598,-0.034788188,-0.034788188,-0.00031251842,-0.00021294893
2745,2.6719403e-05,2.664336e-05,7.6042014e-08,0.671278,-0.002430469,-0.002430469,-0.0002944789,-0.00015769072
2746,2.3797778e-05,2.3778726e-05,1.905213e-08,0.66175205,-0.012559218,-0.012559218,-0.00030002027,-0.00021813654
2747,2.9810852e-05,2.9801024e-05,9.828229e-09,0.68102294,0.008911219,0.008911219,-0.00028866762,-0.0001969898
2748,3.0105864e-05,3.0078876e-05,2.6988436e-08,0.62270343,0.017478859,0.017478859,-0.00028340364,-0.00020891873
2749,3.3979464e-05,3.3979464e-05,8.881784e-16,0.7549829,0.003775344,0.003775344,-0.0002910264,-0.0002517021
2750,2.454311e-05,2.4523872e-05,1.9237692e-08,0.6226481,0.031270094,0.031270094,-0.00027627463,-0.00020273258
2751,2.3686505e-05,2.3685534e-05,9.71538e-10,0.7006948,0.009106751,0.009106751,-0.00028772824,-0.00026457888
2752,2.6066089e-05,2.6062917e-05,3.1726621e-09,0.6785876,0.024475146,0.024475146,-0.00028018,-0.00022609375
2753,2.582517e-05,2.5782516e-05,4.265314e-08,0.60534805,0.02117267,0.02117267,-0.00028171137,-0.00022965844
2754,2.9921635e-05,2.9909696e-05,1.193998e-08,0.6293598,-0.0043567666,-0.0043567666,-0.00029537125,-0.00026549242
2755,2.376671e-05,2.36785e-05,8.8210484e-08,0.65609306,0.00969919,0.00969919,-0.000288437,-0.00019500527
2756,2.3724686e-05,2.3666225e-05,5.8460586e-08,0.62468725,-0.020835333,-0.020835333,-0.00030437004,-0.00024265145
2757,2.4534449e-05,2.4488185e-05,4.6264056e-08,0.6118942,-0.013259192,-0.013259192,-0.00030075232,-0.00021085344
2758,2.3923232e-05,2.3842218e-05,8.10147e-08,0.6454952,-0.009884686,-0.009884686,-0.00029910062,-0.00020635068
2759,2.7809392e-05,2.7794265e-05,1.5127569e-08,0.5965138,-0.020910375,-0.020910375,-0.0003046914,-0.0002515503
2760,2.3530516e-05,2.3492477e-05,3.8038202e-08,0.5874065,0.0041951668,0.0041951668,-0.00029176602,-0.00020118564
2761,2.36854e-05,2.3667626e-05,1.7773413e-08,0.57940584,-0.0079002045,-0.0079002045,-0.00029800748,-0.00024604026
2762,2.3739687e-05,2.3730348e-05,9.338136e-09,0.5859416,0.0025726978,0.0025726978,-0.00029234798,-0.00022778205
2763,2.2922615e-05,2.2900434e-05,2.2180043e-08,0.56916445,0.007200622,0.007200622,-0.00029015573,-0.00022005265
2764,2.570084e-05,2.5696969e-05,3.870376e-09,0.6056993,-0.0005210535,-0.0005210535,-0.00029394473,-0.0002518969
2765,2.3435845e-05,2.3421446e-05,1.43988785e-08,0.5748238,0.013706715,0.013706715,-0.00028652183,-0.000220783
2766,2.3857854e-05,2.384505e-05,1.2803368e-08,0.58190763,0.0035165113,0.0035165113,-0.00029207065,-0.00024548886
2767,2.2709757e-05,2.2689337e-05,2.0419956e-08,0.5770595,0.006176894,0.006176894,-0.00029040113,-0.00023350469
2768,2.2663937e-05,2.2627812e-05,3.6124444e-08,0.58287275,0.00042459334,0.00042459334,-0.0002937033,-0.00023153068
2769,2.4240813e-05,2.4208013e-05,3.2800365e-08,0.582849,-0.006841573,-0.006841573,-0.00029749415,-0.00023659988
2770,2.2898266e-05,2.2853328e-05,4.4938762e-08,0.5948973,-0.0044100024,-0.0044100024,-0.00029608025,-0.00022278707
2771,2.387408e-05,2.384294e-05,3.1139287e-08,0.5843829,-0.010351776,-0.010351776,-0.00029945266,-0.00023652472
2772,2.2135373e-05,2.2098035e-05,3.7338147e-08,0.58575374,-0.0031003144,-0.0031003144,-0.00029537894,-0.00022532883
2773,2.2464003e-05,2.243809e-05,2.5912474e-08,0.583336,-0.0058565815,-0.0058565815,-0.00029682383,-0.00024005666
2774,2.3055287e-05,2.3031638e-05,2.3649429e-08,0.5828363,-0.00077889225,-0.00077889225,-0.00029421487,-0.00023299157
2775,2.209237e-05,2.2065604e-05,2.6766129e-08,0.5800504,0.0015573348,0.0015573348,-0.0002927238,-0.00023410868
2776,2.3505041e-05,2.349122e-05,1.38209915e-08,0.59182423,-0.0007589679,-0.0007589679,-0.00029406228,-0.00024312804
2777,2.1936887e-05,2.1912438e-05,2.4448953e-08,0.579324,0.007263808,0.007263808,-0.0002897591,-0.00022878514
2778,2.2359265e-05,2.2345906e-05,1.3358934e-08,0.5920831,0.0013511991,0.0013511991,-0.00029275607,-0.00024858306
2779,2.231644e-05,2.2298651e-05,1.7790303e-08,0.5868231,0.0074370536,0.0074370536,-0.0002897195,-0.00023326243
2780,2.1828007e-05,2.1801729e-05,2.6278357e-08,0.5812151,0.005161381,0.005161381,-0.000290821,-0.00023723056
2781,2.2934964e-05,2.2915785e-05,1.9179865e-08,0.58804446,0.00033277896,0.00033277896,-0.00029341356,-0.00024196642
2782,2.1900403e-05,2.1862314e-05,3.8089077e-08,0.58472097,0.0038969144,0.0038969144,-0.00029167018,-0.00022405686
2783,2.2520317e-05,2.249318e-05,2.713797e-08,0.5858968,-0.004805952,-0.004805952,-0.0002961651,-0.00024021589
2784,2.1988331e-05,2.1957327e-05,3.1005328e-08,0.5860008,-9.120229e-05,-9.120229e-05,-0.00029380483,-0.00022504773
2785,2.1962418e-05,2.1928217e-05,3.4200802e-08,0.58577067,-0.0019046062,-0.0019046062,-0.00029479698,-0.00023006223
2786,2.2457478e-05,2.2433242e-05,2.4236225e-08,0.5881869,-0.0027937796,-0.0027937796,-0.00029517623,-0.00023516089
2787,2.1804046e-05,2.1771099e-05,3.294761e-08,0.5852925,0.0015832252,0.0015832252,-0.00029299385,-0.00022500372
2788,2.2515429e-05,2.249044e-05,2.4990138e-08,0.58700216,-0.0023048786,-0.0023048786,-0.000294975,-0.00023653336
2789,2.1803397e-05,2.1776656e-05,2.6741755e-08,0.5854771,0.0017731622,0.0017731622,-0.00029279478,-0.00022747641
2790,2.2040873e-05,2.2014698e-05,2.6174591e-08,0.58533895,0.0004610565,0.0004610565,-0.00029357677,-0.00023164773
2791,2.2052554e-05,2.2028904e-05,2.3650575e-08,0.5866657,0.001359435,0.001359435,-0.00029298235,-0.00023254815
2792,2.1750182e-05,2.1724329e-05,2.5853739e-08,0.5853664,0.0024968924,0.0024968924,-0.00029243086,-0.00023059538
2793,2.227914e-05,2.2253955e-05,2.5186036e-08,0.5864149,0.0012626399,0.0012626399,-0.0002931103,-0.00023295534
2794,2.1730992e-05,2.1701084e-05,2.990795e-08,0.58491486,0.0021056912,0.0021056912,-0.0002925772,-0.00022914911
2795,2.211304e-05,2.2084832e-05,2.8206284e-08,0.58616114,-0.00061113865,-0.00061113865,-0.00029410212,-0.00023191611
2796,2.1812875e-05,2.1779795e-05,3.308028e-08,0.5856149,0.0005313346,0.0005313346,-0.00029345954,-0.00022687454
2797,2.1827276e-05,2.1797636e-05,2.9640542e-08,0.58698547,-0.0015256414,-0.0015256414,-0.00029451525,-0.00023123053
2798,2.199012e-05,2.196035e-05,2.9768954e-08,0.5873998,-9.139399e-05,-9.139399e-05,-0.0002938311,-0.00022783977
2799,2.1709586e-05,2.1677282e-05,3.2303e-08,0.5870959,0.00031809372,0.00031809372,-0.0002935424,-0.00022861455
2800,2.208357e-05,2.2056598e-05,2.6972527e-08,0.5895427,-0.00083830446,-0.00083830446,-0.0002941679,-0.00023231175
2801,2.1705879e-05,2.1673068e-05,3.2811162e-08,0.5875498,0.0017452494,0.0017452494,-0.00029283055,-0.00022611704
2802,2.1927228e-05,2.1899325e-05,2.7903035e-08,0.5896537,-0.00069209037,-0.00069209037,-0.0002940535,-0.00023277724
2803,2.1790029e-05,2.1761136e-05,2.8892366e-08,0.5893269,0.0015500966,0.0015500966,-0.0002929153,-0.00022752942
2804,2.1748894e-05,2.1718703e-05,3.019209e-08,0.5889349,0.0011814163,0.0011814163,-0.0002931001,-0.0002295353
2805,2.1927923e-05,2.1901229e-05,2.6693042e-08,0.5910557,0.0007714134,0.0007714134,-0.0002932845,-0.00023156335
2806,2.1676155e-05,2.1644973e-05,3.1181376e-08,0.5890231,0.0023365046,0.0023365046,-0.00029250982,-0.00022721643
2807,2.1951468e-05,2.192249e-05,2.8978548e-08,0.5902858,0.0003156043,0.0003156043,-0.0002935492,-0.0002312576
2808,2.1701342e-05,2.1669952e-05,3.1389593e-08,0.58943564,0.0014094285,0.0014094285,-0.00029297842,-0.0002269095
2809,2.1841952e-05,2.1810652e-05,3.1298576e-08,0.58959967,0.00013933303,0.00013933303,-0.000293682,-0.00022858175
2810,2.177356e-05,2.1742966e-05,3.0593448e-08,0.5899553,0.00039244624,0.00039244624,-0.0002935139,-0.00022787722
2811,2.1702526e-05,2.1671709e-05,3.0816697e-08,0.5898836,0.00065814046,0.00065814046,-0.0002934011,-0.00022753178
2812,2.1851143e-05,2.1821423e-05,2.9720125e-08,0.5904131,0.0005831191,0.0005831191,-0.0002934425,-0.00022848262
2813,2.1653765e-05,2.1622867e-05,3.0897844e-08,0.5898615,0.0012644919,0.0012644919,-0.00029305968,-0.0002275698
2814,2.1850177e-05,2.1820702e-05,2.9474023e-08,0.5905439,0.0006046355,0.0006046355,-0.00029343486,-0.00022916328
2815,2.1671021e-05,2.1639824e-05,3.1197164e-08,0.58975446,0.0014171737,0.0014171737,-0.00029298489,-0.0002273211
2816,2.1754351e-05,2.1724942e-05,2.9408826e-08,0.59055775,0.0006233913,0.0006233913,-0.00029340413,-0.00022944089
2817,2.1719667e-05,2.1689255e-05,3.0412576e-08,0.59004587,0.0014360669,0.0014360669,-0.00029298972,-0.00022763951
2818,2.1666548e-05,2.1635999e-05,3.055046e-08,0.5899469,0.0010774795,0.0010774795,-0.00029315625,-0.00022906649
2819,2.1762145e-05,2.1732258e-05,2.988734e-08,0.5902457,0.00095139234,0.00095139234,-0.00029323943,-0.00022916091
2820,2.1623631e-05,2.1591368e-05,3.226284e-08,0.58922225,0.0012871308,0.0012871308,-0.0002930598,-0.00022774746
2821,2.1763242e-05,2.1732769e-05,3.0473675e-08,0.58986276,0.00020791922,0.00020791922,-0.00029362107,-0.00022965705
2822,2.1628943e-05,2.1596463e-05,3.2480003e-08,0.5889597,0.0009755176,0.0009755176,-0.00029323294,-0.00022698661
2823,2.1707629e-05,2.167644e-05,3.118927e-08,0.5892918,9.917574e-05,9.917574e-05,-0.00029368035,-0.00022916847
2824,2.1666516e-05,2.1635507e-05,3.100795e-08,0.5892221,0.0006889075,0.0006889075,-0.00029337432,-0.00022803913
2825,2.163138e-05,2.1599937e-05,3.1443737e-08,0.5889308,0.00076161965,0.00076161965,-0.00029334013,-0.00022832915
2826,2.1704376e-05,2.1674165e-05,3.0211513e-08,0.5893995,0.0006288058,0.0006288058,-0.00029339778,-0.00022916115
2827,2.1602173e-05,2.1570651e-05,3.152041e-08,0.58879113,0.0011752109,0.0011752109,-0.00029312208,-0.00022787125
2828,2.1698555e-05,2.1668135e-05,3.042037e-08,0.5892969,0.0006071569,0.0006071569,-0.00029341373,-0.00022938651
2829,2.1611726e-05,2.1580647e-05,3.1080152e-08,0.58904415,0.0011560845,0.0011560845,-0.0002931252,-0.00022808163
2830,2.1659645e-05,2.1628935e-05,3.0709543e-08,0.5892992,0.00082805444,0.00082805444,-0.00029330835,-0.0002289456
2831,2.162717e-05,2.159618e-05,3.0988275e-08,0.5892651,0.0010794994,0.0010794994,-0.00029316693,-0.0002284765
2832,2.1629236e-05,2.1597954e-05,3.128144e-08,0.589245,0.0009302268,0.0009302268,-0.00029325744,-0.00022864925
2833,2.1640473e-05,2.1608988e-05,3.1484706e-08,0.58925515,0.0008243605,0.0008243605,-0.0002933134,-0.0002285389
2834,2.1603457e-05,2.157154e-05,3.191583e-08,0.5891413,0.00076591223,0.00076591223,-0.00029334243,-0.00022820481
2835,2.1652877e-05,2.1621272e-05,3.1605126e-08,0.58927596,0.0005406039,0.0005406039,-0.00029347252,-0.00022831082
2836,2.1583266e-05,2.1551128e-05,3.2137166e-08,0.58903146,0.0007420324,0.0007420324,-0.0002933583,-0.00022779914
2837,2.1645035e-05,2.161382e-05,3.1215592e-08,0.589357,0.0004941142,0.0004941142,-0.00029349365,-0.00022856923
2838,2.15825e-05,2.1550653e-05,3.1846653e-08,0.5890296,0.0009380556,0.0009380556,-0.00029326073,-0.00022773881
2839,2.1611539e-05,2.1580387e-05,3.115112e-08,0.58927286,0.0006917378,0.0006917378,-0.000293383,-0.00022866172
2840,2.1599839e-05,2.156841e-05,3.1427884e-08,0.58911484,0.0010022192,0.0010022192,-0.00029322642,-0.00022795606
2841,2.1578679e-05,2.154716e-05,3.151909e-08,0.5890517,0.00092365796,0.00092365796,-0.0002932606,-0.0002283357
2842,2.1607611e-05,2.157659e-05,3.1021074e-08,0.58928484,0.0008972531,0.0008972531,-0.00029327464,-0.00022850679
2843,2.1559677e-05,2.1527956e-05,3.1720468e-08,0.5889954,0.001140998,0.001140998,-0.00029314982,-0.00022798772
2844,2.1599195e-05,2.1568088e-05,3.1106428e-08,0.58930904,0.0008635573,0.0008635573,-0.00029328998,-0.00022879423
2845,2.1554451e-05,2.1522541e-05,3.1910506e-08,0.589,0.0011452892,0.0011452892,-0.0002931479,-0.00022794804
2846,2.1584636e-05,2.155288e-05,3.1756304e-08,0.5891073,0.0008050192,0.0008050192,-0.00029332525,-0.00022860919
2847,2.1554164e-05,2.1522108e-05,3.2055745e-08,0.589004,0.00089909957,0.00089909957,-0.00029327537,-0.00022809756
2848,2.1563665e-05,2.1531492e-05,3.217324e-08,0.5889535,0.0007581384,0.0007581384,-0.0002933553,-0.000228195
2849,2.1558673e-05,2.1526628e-05,3.2045072e-08,0.5889684,0.00074499566,0.00074499566,-0.00029335768,-0.00022819842
2850,2.1541968e-05,2.1509812e-05,3.2155867e-08,0.58886695,0.0008028349,0.0008028349,-0.00029333113,-0.0002280862
2851,2.1560953e-05,2.1528991e-05,3.19611e-08,0.58888555,0.00076894276,0.00076894276,-0.00029334903,-0.00022829381
2852,2.1528002e-05,2.149592e-05,3.2081093e-08,0.5887633,0.0008853119,0.0008853119,-0.00029328512,-0.00022811272
2853,2.15539e-05,2.1522046e-05,3.18533e-08,0.5888071,0.0008212469,0.0008212469,-0.00029332336,-0.00022830581
2854,2.1523363e-05,2.149123e-05,3.2131823e-08,0.58863485,0.0009612654,0.0009612654,-0.00029324624,-0.00022803254
2855,2.1541398e-05,2.1509626e-05,3.1772238e-08,0.58875716,0.00084430195,0.00084430195,-0.00029330957,-0.00022839724
2856,2.151997e-05,2.1487864e-05,3.210779e-08,0.5885895,0.0010203406,0.0010203406,-0.00029321926,-0.0002280074
2857,2.1527694e-05,2.1495776e-05,3.191716e-08,0.5886703,0.000892175,0.000892175,-0.00029328442,-0.00022838223
2858,2.1518874e-05,2.1486725e-05,3.2149188e-08,0.5885811,0.0009820202,0.0009820202,-0.0002932417,-0.00022804995
2859,2.1513837e-05,2.14815e-05,3.2336487e-08,0.58851177,0.0009003429,0.0009003429,-0.00029328413,-0.00022813727
2860,2.1519158e-05,2.1486918e-05,3.2240095e-08,0.5885586,0.00083027466,0.00083027466,-0.00029332176,-0.00022815671
2861,2.1499965e-05,2.146739e-05,3.257541e-08,0.5884179,0.00088115287,0.00088115287,-0.0002932983,-0.00022789458
2862,2.1514945e-05,2.1482634e-05,3.2311036e-08,0.58850986,0.0007594545,0.0007594545,-0.00029336044,-0.00022817946
2863,2.1491052e-05,2.1458503e-05,3.254852e-08,0.5883751,0.000889714,0.000889714,-0.00029329435,-0.00022786393
2864,2.1505792e-05,2.1473415e-05,3.2376693e-08,0.5884089,0.0007976219,0.0007976219,-0.00029334248,-0.00022815197
2865,2.1486121e-05,2.1453629e-05,3.249209e-08,0.58831054,0.0008982261,0.0008982261,-0.00029328855,-0.00022795914
2866,2.1494341e-05,2.1461938e-05,3.2403513e-08,0.588302,0.0008520699,0.0008520699,-0.00029331486,-0.00022809724
2867,2.1482196e-05,2.1449734e-05,3.246121e-08,0.58822113,0.0009182859,0.0009182859,-0.00029327816,-0.00022799497
2868,2.1482658e-05,2.145027e-05,3.238742e-08,0.5882053,0.000900477,0.000900477,-0.00029328838,-0.0002281027
2869,2.1477816e-05,2.1445374e-05,3.2441076e-08,0.5881395,0.00094705384,0.00094705384,-0.00029326434,-0.0002280424
2870,2.1470694e-05,2.143822e-05,3.247463e-08,0.58809274,0.00094063923,0.00094063923,-0.00029326678,-0.00022809781
2871,2.1473325e-05,2.1440828e-05,3.2496118e-08,0.5880539,0.00093564024,0.00093564024,-0.0002932713,-0.00022807806
2872,2.1460304e-05,2.142763e-05,3.2673647e-08,0.5879461,0.0009436153,0.0009436153,-0.00029326676,-0.00022800731
2873,2.1467775e-05,2.1435202e-05,3.257272e-08,0.58795667,0.0008722335,0.0008722335,-0.00029330506,-0.00022812148
2874,2.1451757e-05,2.1418964e-05,3.2792272e-08,0.58782744,0.0009262399,0.0009262399,-0.00029327805,-0.00022793385
2875,2.1459256e-05,2.1426626e-05,3.2630567e-08,0.587853,0.00084517925,0.00084517925,-0.00029332016,-0.0002281379
2876,2.1444528e-05,2.141173e-05,3.2799015e-08,0.5877304,0.0009262934,0.0009262934,-0.00029327927,-0.00022794091
2877,2.14503e-05,2.1417602e-05,3.2697894e-08,0.5877158,0.00086413947,0.00086413947,-0.00029331178,-0.00022811953
2878,2.1438385e-05,2.1405596e-05,3.2789572e-08,0.5876164,0.00091897196,0.00091897196,-0.00029328346,-0.00022799784
2879,2.1440303e-05,2.1407548e-05,3.2754503e-08,0.5875698,0.000886398,0.000886398,-0.00029330142,-0.00022808548
2880,2.1432386e-05,2.1399615e-05,3.2770686e-08,0.5874937,0.0009176157,0.0009176157,-0.00029328483,-0.00022803583
2881,2.1430369e-05,2.13976e-05,3.276934e-08,0.58743,0.000913817,0.000913817,-0.000293288,-0.0002280708
2882,2.1425853e-05,2.1393069e-05,3.2782825e-08,0.5873579,0.0009277591,0.0009277591,-0.00029328073,-0.00022807627
2883,2.1421e-05,2.1388192e-05,3.280711e-08,0.58728635,0.00092810916,0.00092810916,-0.0002932812,-0.0002280866
2884,2.1418871e-05,2.1386026e-05,3.284491e-08,0.58721226,0.00092414516,0.00092414516,-0.00029328448,-0.00022808426
2885,2.1411877e-05,2.1378974e-05,3.2903e-08,0.58712745,0.00091990334,0.00091990334,-0.00029328634,-0.00022807068
2886,2.1412276e-05,2.1379376e-05,3.2900296e-08,0.5870715,0.0008983193,0.0008983193,-0.000293299,-0.00022809996
2887,2.1402515e-05,2.136953e-05,3.298549e-08,0.58697414,0.0009118044,0.0009118044,-0.000293292,-0.00022805073
2888,2.1404661e-05,2.1371758e-05,3.290435e-08,0.5869467,0.0008821529,0.0008821529,-0.00029330826,-0.00022813988
2889,2.1393986e-05,2.1360962e-05,3.302339e-08,0.5868319,0.00092468935,0.00092468935,-0.00029328687,-0.00022803931
2890,2.1396156e-05,2.1363216e-05,3.2939496e-08,0.58680177,0.0008828159,0.0008828159,-0.00029330823,-0.00022816463
2891,2.1386366e-05,2.1353317e-05,3.304912e-08,0.58669275,0.0009254641,0.0009254641,-0.0002932872,-0.00022806693
2892,2.1387108e-05,2.135411e-05,3.2999022e-08,0.58664733,0.0008900688,0.0008900688,-0.0002933056,-0.00022816667
2893,2.137853e-05,2.1345493e-05,3.303693e-08,0.5865596,0.0009221102,0.0009221102,-0.00029328914,-0.00022810446
2894,2.1378237e-05,2.1345217e-05,3.302068e-08,0.5864966,0.00090801937,0.00090801937,-0.00029329752,-0.00022815986
2895,2.1370479e-05,2.1337411e-05,3.306673e-08,0.58640957,0.0009250164,0.0009250164,-0.00029328818,-0.00022814231
2896,2.1369748e-05,2.1336698e-05,3.304912e-08,0.5863477,0.00091162696,0.00091162696,-0.00029329618,-0.00022818269
2897,2.1362308e-05,2.1329188e-05,3.311959e-08,0.5862516,0.00092588,0.00092588,-0.0002932889,-0.00022814499
2898,2.1360966e-05,2.1327882e-05,3.308299e-08,0.58619565,0.0009028614,0.0009028614,-0.00029330145,-0.00022819564
2899,2.1354295e-05,2.132113e-05,3.3165705e-08,0.5860948,0.0009213068,0.0009213068,-0.0002932926,-0.00022814081
2900,2.1352356e-05,2.1319225e-05,3.3131794e-08,0.5860395,0.0008974227,0.0008974227,-0.000293305,-0.00022821306
2901,2.134607e-05,2.13129e-05,3.3169776e-08,0.5859508,0.00091830484,0.00091830484,-0.0002932951,-0.00022816818
2902,2.1343554e-05,2.1310385e-05,3.3169776e-08,0.58588415,0.00090709457,0.00090709457,-0.00029330116,-0.00022820751
2903,2.1337457e-05,2.1304266e-05,3.319149e-08,0.58579946,0.0009181172,0.0009181172,-0.00029329566,-0.00022818649
2904,2.133528e-05,2.1302074e-05,3.3205065e-08,0.58572406,0.00091058324,0.00091058324,-0.00029330034,-0.00022821696
2905,2.1329026e-05,2.12958e-05,3.3225437e-08,0.5856421,0.00091539667,0.00091539667,-0.00029329816,-0.00022821852
2906,2.1326146e-05,2.1292928e-05,3.3218644e-08,0.5855715,0.00091107306,0.00091107306,-0.00029330113,-0.00022824013
2907,2.1320762e-05,2.1287513e-05,3.3249886e-08,0.58548236,0.0009207115,0.0009207115,-0.0002932963,-0.00022822806
2908,2.1317175e-05,2.128393e-05,3.3245808e-08,0.58540916,0.00091246294,0.00091246294,-0.00029330116,-0.00022826121
2909,2.1312282e-05,2.1278996e-05,3.3285218e-08,0.5853196,0.00091969786,0.00091969786,-0.00029329798,-0.00022824768
2910,2.1308018e-05,2.1274738e-05,3.327978e-08,0.58524334,0.00091180037,0.00091180037,-0.00029330235,-0.00022827536
2911,2.1303444e-05,2.1270147e-05,3.3297454e-08,0.58515733,0.0009164578,0.0009164578,-0.0002933005,-0.00022826264
2912,2.1298913e-05,2.1265589e-05,3.332329e-08,0.5850697,0.0009130041,0.0009130041,-0.00029330264,-0.0002282829
2913,2.1295145e-05,2.1261822e-05,3.332465e-08,0.5849915,0.00090951775,0.00090951775,-0.0002933049,-0.00022830376
2914,2.1289721e-05,2.1256368e-05,3.3353217e-08,0.5849013,0.0009151523,0.0009151523,-0.00029330255,-0.00022829873
2915,2.1286225e-05,2.1252888e-05,3.3336892e-08,0.58482593,0.0009092636,0.0009092636,-0.00029330578,-0.0002283265
2916,2.1280588e-05,2.1247217e-05,3.337091e-08,0.5847324,0.00091795006,0.00091795006,-0.00029330185,-0.00022831329
2917,2.12773e-05,2.1243932e-05,3.3368185e-08,0.58465374,0.0009100454,0.0009100454,-0.00029330628,-0.00022834541
2918,2.1271664e-05,2.1238275e-05,3.3389966e-08,0.5845642,0.0009160173,0.0009160173,-0.00029330366,-0.00022834096
2919,2.1268304e-05,2.123492e-05,3.338316e-08,0.5844861,0.0009107771,0.0009107771,-0.00029330712,-0.00022837025
2920,2.1262062e-05,2.122864e-05,3.3422648e-08,0.5843932,0.0009190431,0.0009190431,-0.00029330282,-0.00022836028
2921,2.1259566e-05,2.1226155e-05,3.341039e-08,0.5843169,0.0009103672,0.0009103672,-0.00029330802,-0.00022839049
2922,2.1252506e-05,2.121905e-05,3.345671e-08,0.58421636,0.000919703,0.000919703,-0.0002933035,-0.00022837549
2923,2.125109e-05,2.1217664e-05,3.3425373e-08,0.58414936,0.00090389786,0.00090389786,-0.00029331236,-0.00022841562
2924,2.124248e-05,2.1208987e-05,3.3492153e-08,0.58403784,0.00092262117,0.00092262117,-0.00029330316,-0.00022837521
2925,2.1242293e-05,2.1208858e-05,3.3434908e-08,0.58397585,0.0008982824,0.0008982824,-0.00029331606,-0.00022844745
2926,2.123277e-05,2.1199261e-05,3.350988e-08,0.58386034,0.00092494156,0.00092494156,-0.0002933028,-0.0002283899
2927,2.1233318e-05,2.1199863e-05,3.3453983e-08,0.5838016,0.0008968713,0.0008968713,-0.00029331777,-0.00022847325
2928,2.1222602e-05,2.1189066e-05,3.3537162e-08,0.5836824,0.00092647196,0.00092647196,-0.00029330293,-0.00022841262
2929,2.122508e-05,2.119161e-05,3.3468975e-08,0.5836287,0.00089448603,0.00089448603,-0.00029332007,-0.00022850397
2930,2.1212032e-05,2.1178463e-05,3.3568554e-08,0.58349675,0.0009315707,0.0009315707,-0.00029330107,-0.00022842294
2931,2.1217065e-05,2.11836e-05,3.3464886e-08,0.58346117,0.0008868541,0.0008868541,-0.000293325,-0.00022854644
2932,2.1200616e-05,2.1166996e-05,3.3620445e-08,0.58330786,0.00094230723,0.00094230723,-0.00029329633,-0.0002284151
2933,2.1209964e-05,2.1176515e-05,3.3449897e-08,0.5832964,0.00087714015,0.00087714015,-0.00029333096,-0.00022859724
2934,2.1187769e-05,2.115409e-05,3.3679214e-08,0.58310807,0.0009572891,0.0009572891,-0.00029328943,-0.00022840421
2935,2.1204589e-05,2.117118e-05,3.340903e-08,0.5831396,0.00085571106,0.00085571106,-0.00029334307,-0.00022867601
2936,2.1172844e-05,2.1139072e-05,3.377089e-08,0.5828975,0.0009796849,0.0009796849,-0.00029327866,-0.00022836664
2937,2.1202273e-05,2.116893e-05,3.3343692e-08,0.58299744,0.0008231611,0.0008231611,-0.00029336073,-0.00022877764
2938,2.1154841e-05,2.1120937e-05,3.3903827e-08,0.5826661,0.0010181358,0.0010181358,-0.00029325963,-0.00022828515
2939,2.1204387e-05,2.1171165e-05,3.322136e-08,0.582876,0.0007717996,0.0007717996,-0.00029338856,-0.00022893453
2940,2.1132062e-05,2.1097965e-05,3.4096164e-08,0.58240855,0.0010795888,0.0010795888,-0.0002932284,-0.00022814824
2941,2.121459e-05,2.1181595e-05,3.299496e-08,0.58280295,0.00069241034,0.00069241034,-0.00029343084,-0.00022917165
2942,2.1101543e-05,2.1067122e-05,3.4421614e-08,0.5821012,0.0011870394,0.0011870394,-0.00029317327,-0.0002278911
2943,2.1240583e-05,2.1207961e-05,3.2621145e-08,0.5828066,0.0005560806,0.0005560806,-0.00029350293,-0.0002295439
2944,2.1059956e-05,2.1024987e-05,3.49684e-08,0.5817225,0.0013613595,0.0013613595,-0.00029308334,-0.0002274609
2945,2.1297581e-05,2.1265621e-05,3.1959768e-08,0.5829746,0.00032417764,0.00032417764,-0.00029362465,-0.00023016208
2946,2.1005028e-05,2.0969126e-05,3.5901046e-08,0.5812417,0.0016668391,0.0016668391,-0.000292925,-0.00022670896
2947,2.1421325e-05,2.1390499e-05,3.0825856e-08,0.5834679,-7.18477e-05,-7.18477e-05,-0.0002938319,-0.00023123244
2948,2.0946349e-05,2.090879e-05,3.7558742e-08,0.58065546,0.0021945694,0.0021945694,-0.00029265092,-0.00022536554
2949,2.1697184e-05,2.1668315e-05,2.8869575e-08,0.58467734,-0.00076698995,-0.00076698995,-0.00029419496,-0.0002330538
2950,2.094254e-05,2.0901987e-05,4.0553108e-08,0.58012444,0.0031207635,0.0031207635,-0.0002921692,-0.00022298364
2951,2.2357297e-05,2.2331766e-05,2.5531294e-08,0.58762145,-0.0019891465,-0.0019891465,-0.00029483257,-0.00023627852
2952,2.1234078e-05,2.1187956e-05,4.612154e-08,0.580446,0.004774361,0.004774361,-0.00029130824,-0.00021876222
2953,2.4070063e-05,2.4050067e-05,1.9995252e-08,0.59512705,-0.004154132,-0.004154132,-0.00029596034,-0.00024202862
2954,2.2705126e-05,2.2648175e-05,5.695005e-08,0.584717,0.0077636535,0.0077636535,-0.0002897505,-0.0002111671
2955,2.8865381e-05,2.8853767e-05,1.1614141e-08,0.615508,-0.008018439,-0.008018439,-0.00029797072,-0.00025238344
2956,2.8408827e-05,2.8329661e-05,7.9165545e-08,0.60340095,0.013237504,0.013237504,-0.00028689724,-0.00019738545
2957,4.2923144e-05,4.2921052e-05,2.0910444e-09,0.67258906,-0.014903772,-0.014903772,-0.00030154607,-0.00027117238
2958,4.7960697e-05,4.7834248e-05,1.2644965e-07,0.6650701,0.023320252,0.023320252,-0.00028163946,-0.00017250013
2959,8.296349e-05,8.2959006e-05,4.479433e-09,0.82314116,-0.026792856,-0.026792856,-0.00030769376,-0.00030471574
2960,0.000103708604,0.000103485516,2.2309169e-07,0.8130607,0.0415642,0.0415642,-0.00027213013,-0.00012856386
2961,0.00017233414,0.0001722701,6.4038844e-08,1.1406244,-0.0450587,-0.0450587,-0.00031702768,-0.00035937614
2962,0.0001947758,0.00019441952,3.5627127e-07,0.99320287,0.07136663,0.07136663,-0.0002566462,-5.7665227e-05
2963,0.00023846091,0.00023824109,2.1982395e-07,1.5444429,-0.06257544,-0.06257544,-0.00032547946,-0.00042101904
2964,0.00016287845,0.00016257219,3.0625495e-07,0.859288,0.10488919,0.10488919,-0.0002394025,2.3914461e-05
2965,0.000101541176,0.000101313,2.2817373e-07,1.5509616,-0.04867668,-0.04867668,-0.00031662447,-0.0004317969
2966,3.3711847e-05,3.367896e-05,3.2888135e-08,0.6123225,0.10520111,0.10520111,-0.00023932246,-2.0631513e-05
2967,3.8373346e-05,3.8368325e-05,5.022018e-09,0.6417201,0.013646767,0.013646767,-0.0002835973,-0.0003773118
2968,9.2366274e-05,9.234848e-05,1.7795273e-08,0.9111275,0.019708276,0.019708276,-0.00028284633,-0.00030373706
2969,0.00010439053,0.00010370115,6.893736e-07,1.4450047,0.050054282,0.050054282,-0.00026739732,-0.00012413651
2970,9.877826e-05,9.877476e-05,3.4983008e-09,0.637042,-0.10028862,-0.10028862,-0.00034428638,-0.00025971516
2971,3.8016085e-05,3.7533846e-05,4.8224007e-07,1.2479918,0.0083863605,0.0083863605,-0.0002909818,-1.4246892e-05
2972,2.6415468e-05,2.6236123e-05,1.7934462e-07,0.80305165,-0.08397281,-0.08397281,-0.00033682623,-0.00017096201
2973,5.829854e-05,5.8296166e-05,2.3757531e-09,0.7236841,-0.043220714,-0.043220714,-0.0003161881,-0.00017943782
2974,6.8042034e-05,6.7807865e-05,2.3416672e-07,0.8338357,0.028694054,0.028694054,-0.00027972477,-6.369152e-05
2975,7.005329e-05,7.0023016e-05,3.0275004e-08,0.9540503,-0.046886973,-0.046886973,-0.00031694825,-0.00031082012
2976,3.5240588e-05,3.5230063e-05,1.0526395e-08,0.608985,0.05475284,0.05475284,-0.00026514145,-8.8796245e-05
2977,2.7653705e-05,2.7625803e-05,2.7901791e-08,0.6181929,0.010392166,0.010392166,-0.00028861102,-0.00021290177
2978,4.2323292e-05,4.2300177e-05,2.3116245e-08,0.9831584,0.009177904,0.009177904,-0.000287585,-0.00023330678
2979,4.5269717e-05,4.521533e-05,5.438893e-08,0.6383808,0.054464187,0.054464187,-0.00026579364,-7.044356e-05
2980,5.2261294e-05,5.2259347e-05,1.9448088e-09,0.7998466,-0.003219258,-0.003219258,-0.000295307,-0.00026564574
2981,3.2164597e-05,3.2128508e-05,3.6087634e-08,0.6976492,0.031613614,0.031613614,-0.00027651555,-0.00015628024
2982,2.4515577e-05,2.4379011e-05,1.3656631e-07,0.7380722,0.0010602613,0.0010602613,-0.0002942646,-0.00015666932
2983,3.6787515e-05,3.6699083e-05,8.8431904e-08,0.7022949,-0.022798512,-0.022798512,-0.00030559843,-0.00018112702
2984,3.8857488e-05,3.8678416e-05,1.7907338e-07,0.8326557,-0.01244089,-0.01244089,-0.00030038707,-0.00012190481
2985,3.906453e-05,3.8996342e-05,6.81878e-08,0.66755784,-0.037722997,-0.037722997,-0.00031444101,-0.00019508216
2986,2.3646575e-05,2.3590454e-05,5.6120975e-08,0.6530092,-0.005706939,-0.005706939,-0.00029611553,-0.00015157144
2987,2.2805185e-05,2.2794593e-05,1.0591471e-08,0.68013,-0.004701182,-0.004701182,-0.00029594352,-0.0001959368
2988,3.2656615e-05,3.2654858e-05,1.7585939e-09,0.7435238,0.015503267,0.015503267,-0.00028534277,-0.00018878616
2989,3.058333e-05,3.0566083e-05,1.7245975e-08,0.6256503,0.029206514,0.029206514,-0.0002769741,-0.00020791225
2990,3.0742165e-05,3.0741867e-05,3.0007247e-10,0.77430916,0.010235518,0.010235518,-0.0002876199,-0.00024935452
2991,2.190266e-05,2.1883006e-05,1.9654316e-08,0.6147867,0.035054572,0.035054572,-0.00027425468,-0.00019743506
2992,2.214055e-05,2.2134984e-05,5.5655573e-09,0.6503625,0.010634842,0.010634842,-0.00028669927,-0.0002514198
2993,2.7586508e-05,2.7582504e-05,4.0031347e-09,0.6665549,0.017907215,0.017907215,-0.00028367076,-0.00022187424
2994,2.5323709e-05,2.5251535e-05,7.217445e-08,0.60970515,0.020844549,0.020844549,-0.00028185063,-0.00021136609
2995,2.707763e-05,2.7059525e-05,1.810672e-08,0.6072139,-0.013129056,-0.013129056,-0.00029980615,-0.00026503106
2996,2.111787e-05,2.1034508e-05,8.336207e-08,0.631928,0.006062746,0.006062746,-0.00029038923,-0.00018810958
2997,2.1297366e-05,2.121556e-05,8.1807634e-08,0.6309536,-0.01879213,-0.01879213,-0.00030328886,-0.00022497831
2998,2.5606554e-05,2.5577967e-05,2.8587962e-08,0.5829392,-0.019390384,-0.019390384,-0.000303832,-0.00022039349
2999,2.3111486e-05,2.3037217e-05,7.426912e-08,0.6094241,-0.002131247,-0.002131247,-0.00029508086,-0.00018932555
3000,2.4946481e-05,2.4937546e-05,8.9357775e-09,0.58520603,-0.018260458,-0.018260458,-0.00030320435,-0.00025690405
3001,2.1180153e-05,2.1167558e-05,1.2595145e-08,0.5655844,0.009799624,0.009799624,-0.0002886679,-0.00020734822
3002,2.0912768e-05,2.0894337e-05,1.8430983e-08,0.5515925,0.0056168158,0.0056168158,-0.00029099284,-0.00022829461
3003,2.3937191e-05,2.3933306e-05,3.8856873e-09,0.582577,0.0027777294,0.0027777294,-0.00029213866,-0.00024348534
3004,2.210581e-05,2.2080203e-05,2.5607543e-08,0.54442847,0.013177639,0.013177639,-0.00028699994,-0.00020926933
3005,2.374269e-05,2.3731858e-05,1.0832831e-08,0.5581118,-0.0029856514,-0.0029856514,-0.0002954435,-0.00024831571
3006,2.1303233e-05,2.1286856e-05,1.6376621e-08,0.55098975,0.007301324,0.007301324,-0.00028984217,-0.00022201639
3007,2.0780664e-05,2.0754444e-05,2.6220416e-08,0.5491913,0.001716087,0.001716087,-0.00029322004,-0.0002269592
3008,2.210227e-05,2.2077724e-05,2.4544574e-08,0.5522481,-0.002394314,-0.002394314,-0.0002950991,-0.00023536856
3009,2.1617756e-05,2.1577513e-05,4.0243123e-08,0.56519514,-0.0013185242,-0.0013185242,-0.00029457256,-0.00022406274
3010,2.2903756e-05,2.2872211e-05,3.1544225e-08,0.5565853,-0.009499651,-0.009499651,-0.00029916828,-0.00023384007
3011,2.0649664e-05,2.0610601e-05,3.9062183e-08,0.56268,-0.0037379267,-0.0037379267,-0.00029576046,-0.00021927437
3012,2.1080308e-05,2.1056243e-05,2.4066019e-08,0.55787843,-0.0077018514,-0.0077018514,-0.00029803818,-0.00023262498
3013,2.1156653e-05,2.1133028e-05,2.3624228e-08,0.5568579,-0.00029170967,-0.00029170967,-0.0002940927,-0.00022561754
3014,2.0560825e-05,2.0539363e-05,2.1461384e-08,0.55796814,0.0014349831,0.0014349831,-0.0002928526,-0.00023680029
3015,2.1982225e-05,2.1970494e-05,1.17300525e-08,0.5735873,0.0016740572,0.0016740572,-0.00029294487,-0.00024049717
3016,2.0114512e-05,2.0086069e-05,2.8443274e-08,0.5544413,0.008907243,0.008907243,-0.0002889498,-0.00022608641
3017,2.084124e-05,2.0824706e-05,1.6535278e-08,0.56401926,-0.00065876247,-0.00065876247,-0.00029387002,-0.00024698148
3018,2.0510717e-05,2.0486643e-05,2.4074112e-08,0.5576961,0.0052745487,0.0052745487,-0.00029091217,-0.00022763129
3019,1.997011e-05,1.9941432e-05,2.8678736e-08,0.556625,0.0018284968,0.0018284968,-0.00029254367,-0.00023614688
3020,2.1285941e-05,2.1269969e-05,1.5972965e-08,0.56860477,-0.0006814866,-0.0006814866,-0.00029391845,-0.00024060454
3021,2.0030828e-05,1.9995809e-05,3.5018576e-08,0.55816156,0.006118323,0.006118323,-0.00029046144,-0.00022208205
3022,2.066775e-05,2.064393e-05,2.3819307e-08,0.56184435,-0.0031555907,-0.0031555907,-0.00029521488,-0.0002425882
3023,2.0194446e-05,2.016662e-05,2.7824683e-08,0.5608239,0.0019108223,0.0019108223,-0.00029266533,-0.00022603292
3024,2.0030811e-05,1.9998002e-05,3.280846e-08,0.5600722,-0.00020003575,-0.00020003575,-0.00029385203,-0.00022812441
3025,2.0711515e-05,2.0691461e-05,2.0054294e-08,0.56726843,-0.0018498119,-0.0018498119,-0.00029461377,-0.00023394485
3026,2.0028567e-05,2.0000103e-05,2.8463383e-08,0.5614697,0.0041984427,0.0041984427,-0.00029158097,-0.00022151276
3027,2.0713884e-05,2.0692121e-05,2.1762592e-08,0.5665145,9.482645e-05,9.482645e-05,-0.0002937056,-0.00023596891
3028,1.9992664e-05,1.9969253e-05,2.3410568e-08,0.5651232,0.0040814593,0.0040814593,-0.00029153354,-0.00022877166
3029,2.0132946e-05,2.0105816e-05,2.7130607e-08,0.5631241,0.0025342046,0.0025342046,-0.00029251503,-0.00022883338
3030,2.0336174e-05,2.0309475e-05,2.669913e-08,0.5635885,0.0012372603,0.0012372603,-0.0002930876,-0.0002298386
3031,1.9900866e-05,1.9870453e-05,3.0413876e-08,0.5624618,0.0013937559,0.0013937559,-0.00029302842,-0.00022609171
3032,2.0532414e-05,2.050442e-05,2.7993963e-08,0.56303144,-0.00079976814,-0.00079976814,-0.00029427945,-0.00022901563
3033,1.9865029e-05,1.983429e-05,3.0739578e-08,0.5620703,0.0010714389,0.0010714389,-0.00029315925,-0.0002258954
3034,2.0142226e-05,2.0115966e-05,2.6260244e-08,0.5637475,-0.00065916346,-0.00065916346,-0.00029416752,-0.00022940793
3035,2.0068928e-05,2.0038126e-05,3.0802312e-08,0.5614304,0.0016096594,0.0016096594,-0.00029297188,-0.00022398749
3036,1.9891466e-05,1.9862126e-05,2.9341146e-08,0.56199616,-0.0001566393,-0.0001566393,-0.00029380992,-0.00022875477
3037,2.0249428e-05,2.0223284e-05,2.6144464e-08,0.56379604,0.00017367916,0.00017367916,-0.00029372927,-0.00022701459
3038,1.9813777e-05,1.9782727e-05,3.104995e-08,0.56163436,0.0021417304,0.0021417304,-0.00029263264,-0.00022389792
3039,2.0160007e-05,2.0136644e-05,2.3363851e-08,0.5669991,-8.434664e-06,-8.434664e-06,-0.00029373285,-0.00023122868
3040,1.9851632e-05,1.9822966e-05,2.866612e-08,0.5637747,0.0037206418,0.0037206418,-0.00029182833,-0.0002236651
3041,1.993137e-05,1.9903104e-05,2.826763e-08,0.5648841,0.001445845,0.001445845,-0.0002929525,-0.00023059275
3042,2.003769e-05,2.0010919e-05,2.6772225e-08,0.56680536,0.0017309819,0.0017309819,-0.00029281244,-0.00022879476
3043,1.979309e-05,1.9759509e-05,3.358084e-08,0.5643553,0.002395276,0.002395276,-0.00029250918,-0.00022458451
3044,2.0127702e-05,2.0098641e-05,2.9059777e-08,0.5667402,-0.00046917284,-0.00046917284,-0.00029395576,-0.00023001718
3045,1.9786916e-05,1.9754494e-05,3.242229e-08,0.5655703,0.0015642099,0.0015642099,-0.00029292647,-0.0002239903
3046,1.9975147e-05,1.9944004e-05,3.1143234e-08,0.5661103,-2.1787288e-05,-2.1787288e-05,-0.00029377607,-0.00022780697
3047,1.9882475e-05,1.9853063e-05,2.941138e-08,0.5669636,0.00087926077,0.00087926077,-0.00029325008,-0.00022682112
3048,1.9819998e-05,1.9789124e-05,3.0872965e-08,0.56605065,0.0014708694,0.0014708694,-0.00029300377,-0.00022526125
3049,2.0008438e-05,1.9978968e-05,2.9468907e-08,0.566615,0.0009173386,0.0009173386,-0.0002932691,-0.0002269598
3050,1.9785028e-05,1.9754982e-05,3.0045978e-08,0.56615514,0.001723608,0.001723608,-0.0002928231,-0.00022543747
3051,1.9991034e-05,1.9962674e-05,2.8360404e-08,0.56718373,0.0012370048,0.0012370048,-0.00029313378,-0.00022651065
3052,1.9784613e-05,1.9755169e-05,2.9443333e-08,0.56655186,0.002329168,0.002329168,-0.00029250843,-0.00022523156
3053,1.9874095e-05,1.9846379e-05,2.7716665e-08,0.5678549,0.0017688058,0.0017688058,-0.00029282257,-0.00022722989
3054,1.9861565e-05,1.983187e-05,2.9694442e-08,0.56684846,0.0025733006,0.0025733006,-0.0002924192,-0.00022540995
3055,1.9778137e-05,1.974769e-05,3.0447666e-08,0.5667184,0.0018408062,0.0018408062,-0.000292765,-0.00022705372
3056,1.99304e-05,1.9900792e-05,2.9608485e-08,0.56744146,0.0013615972,0.0013615972,-0.00029305616,-0.00022665365
3057,1.9741305e-05,1.970837e-05,3.293409e-08,0.5659532,0.0018224028,0.0018224028,-0.0002928098,-0.00022446674
3058,1.9902767e-05,1.9872678e-05,3.0089904e-08,0.5672429,0.00036924824,0.00036924824,-0.00029355937,-0.00022754305
3059,1.9771922e-05,1.974003e-05,3.1893208e-08,0.5661612,0.0015887835,0.0015887835,-0.00029294682,-0.00022448455
3060,1.9797142e-05,1.9766061e-05,3.1081466e-08,0.56630224,0.000838997,0.000838997,-0.00029332226,-0.00022693539
3061,1.9829495e-05,1.9799607e-05,2.9888625e-08,0.5666366,0.0012263085,0.0012263085,-0.00029311806,-0.00022641949
3062,1.972948e-05,1.9697769e-05,3.1709853e-08,0.5653482,0.0017110493,0.0017110493,-0.00029287956,-0.00022528775
3063,1.9854975e-05,1.9825275e-05,2.9699578e-08,0.5661143,0.00094879,0.00094879,-0.00029325584,-0.00022748392
3064,1.9722744e-05,1.9691863e-05,3.088082e-08,0.5652082,0.0018466472,0.0018466472,-0.0002927932,-0.00022547388
3065,1.9809155e-05,1.9779209e-05,2.9946616e-08,0.56559074,0.0012776976,0.0012776976,-0.0002930931,-0.00022721571
3066,1.9745416e-05,1.9715379e-05,3.003694e-08,0.56546575,0.0018111359,0.0018111359,-0.00029279478,-0.00022652192
3067,1.9750243e-05,1.9719671e-05,3.05713e-08,0.5651738,0.0016970566,0.0016970566,-0.00029287388,-0.00022676153
3068,1.9777588e-05,1.9746945e-05,3.064299e-08,0.56521964,0.0015183283,0.0015183283,-0.00029295502,-0.00022710713
3069,1.9715928e-05,1.96846e-05,3.132758e-08,0.56497294,0.0015039226,0.0015039226,-0.00029296518,-0.00022662681
3070,1.9786934e-05,1.975586e-05,3.1073586e-08,0.56519365,0.001145411,0.001145411,-0.00029316932,-0.00022681896
3071,1.9708317e-05,1.9676601e-05,3.1716485e-08,0.5649339,0.0013583582,0.0013583582,-0.00029304478,-0.00022619775
3072,1.9772287e-05,1.9741428e-05,3.0858565e-08,0.5653838,0.0010218888,0.0010218888,-0.00029323788,-0.00022690205
3073,1.9716657e-05,1.9685074e-05,3.1582612e-08,0.5650074,0.001461174,0.001461174,-0.0002930054,-0.00022609775
3074,1.9739804e-05,1.9708925e-05,3.0879512e-08,0.5653592,0.0011662794,0.0011662794,-0.0002931575,-0.00022700676
3075,1.9737814e-05,1.9706715e-05,3.109986e-08,0.56521094,0.0014638469,0.0014638469,-0.00029301422,-0.00022620027
3076,1.970403e-05,1.9672541e-05,3.148867e-08,0.5649644,0.0014226605,0.0014226605,-0.0002930273,-0.00022636146
3077,1.9758061e-05,1.9727428e-05,3.063386e-08,0.56538904,0.0012423722,0.0012423722,-0.00029312586,-0.00022678214
3078,1.9682206e-05,1.9650613e-05,3.159188e-08,0.5648531,0.0016496073,0.0016496073,-0.00029291504,-0.00022591442
3079,1.9742793e-05,1.9712179e-05,3.0614302e-08,0.5653747,0.001253451,0.001253451,-0.0002931157,-0.00022710496
3080,1.9692507e-05,1.966116e-05,3.1347366e-08,0.56498283,0.0017023557,0.0017023557,-0.00029288646,-0.00022603142
3081,1.9708217e-05,1.967684e-05,3.1377713e-08,0.56498086,0.0013923445,0.0013923445,-0.00029304693,-0.0002267418
3082,1.9711248e-05,1.9679992e-05,3.1256413e-08,0.56507236,0.0014121925,0.0014121925,-0.00029303296,-0.00022656862
3083,1.9681194e-05,1.9649402e-05,3.1792162e-08,0.5648177,0.001459169,0.001459169,-0.0002930163,-0.00022622116
3084,1.9711737e-05,1.9680485e-05,3.125246e-08,0.56510437,0.0012656054,0.0012656054,-0.00029311155,-0.00022673074
3085,1.9671286e-05,1.963964e-05,3.16462e-08,0.564891,0.0015244196,0.0015244196,-0.00029297898,-0.00022618081
3086,1.9703433e-05,1.9672045e-05,3.138827e-08,0.56502163,0.0013519124,0.0013519124,-0.00029307258,-0.00022672168
3087,1.9666419e-05,1.9634803e-05,3.1615723e-08,0.56489015,0.0015246616,0.0015246616,-0.0002929749,-0.00022645855
3088,1.9687854e-05,1.9656332e-05,3.1521733e-08,0.56493366,0.0014063838,0.0014063838,-0.00029304513,-0.00022664873
3089,1.9669276e-05,1.9637486e-05,3.1790833e-08,0.56475633,0.0014915048,0.0014915048,-0.00029299664,-0.00022641648
3090,1.9667197e-05,1.9635512e-05,3.168465e-08,0.56477594,0.0013829796,0.0013829796,-0.00029305258,-0.00022665499
3091,1.9675961e-05,1.9644223e-05,3.173772e-08,0.5647103,0.001431041,0.001431041,-0.00029303212,-0.00022652937
3092,1.964813e-05,1.9616225e-05,3.1905184e-08,0.5645737,0.001451086,0.001451086,-0.00029301597,-0.00022660584
3093,1.9674506e-05,1.9642908e-05,3.1597178e-08,0.5646898,0.0013714216,0.0013714216,-0.0002930619,-0.00022678057
3094,1.964254e-05,1.9610377e-05,3.216255e-08,0.564343,0.001526714,0.001526714,-0.00029298125,-0.0002263736
3095,1.9664416e-05,1.9632662e-05,3.1754976e-08,0.5645078,0.0012925721,0.0012925721,-0.0002931019,-0.00022689757
3096,1.9643532e-05,1.9611447e-05,3.2085097e-08,0.56429183,0.0014787599,0.0014787599,-0.00029300907,-0.00022636673
3097,1.965026e-05,1.9618336e-05,3.1925147e-08,0.56433505,0.0013493825,0.0013493825,-0.0002930762,-0.00022670667
3098,1.9644078e-05,1.9612218e-05,3.185995e-08,0.5643384,0.0014382588,0.0014382588,-0.00029303037,-0.00022655712
3099,1.9638353e-05,1.960627e-05,3.208376e-08,0.5641974,0.0014731785,0.0014731785,-0.00029301623,-0.00022649732
3100,1.9644955e-05,1.9613031e-05,3.192382e-08,0.56427145,0.0014013329,0.0014013329,-0.00029305133,-0.00022672566
3101,1.962691e-05,1.959473e-05,3.2179923e-08,0.56412536,0.0014836249,0.0014836249,-0.00029301172,-0.00022644867
3102,1.964276e-05,1.9610643e-05,3.211847e-08,0.5641489,0.0013789588,0.0013789588,-0.00029306818,-0.00022662728
3103,1.9620504e-05,1.9588239e-05,3.226552e-08,0.56404734,0.0014382954,0.0014382954,-0.00029303532,-0.00022647587
3104,1.9634024e-05,1.9601826e-05,3.2198635e-08,0.5640567,0.0013691837,0.0013691837,-0.0002930756,-0.00022661047
3105,1.9619029e-05,1.9586685e-05,3.2343188e-08,0.5639451,0.0014304736,0.0014304736,-0.00029304135,-0.00022652328
3106,1.9621546e-05,1.9589323e-05,3.2224044e-08,0.5639599,0.001376565,0.001376565,-0.0002930707,-0.00022666511
3107,1.9618252e-05,1.9585874e-05,3.2378033e-08,0.5638296,0.0014350574,0.0014350574,-0.00029304205,-0.00022650292
3108,1.961172e-05,1.9579342e-05,3.2378033e-08,0.56377524,0.0013902065,0.0013902065,-0.00029306344,-0.00022663616
3109,1.96155e-05,1.958319e-05,3.2309696e-08,0.5637538,0.0013969376,0.0013969376,-0.00029306253,-0.00022661182
3110,1.9602643e-05,1.9570185e-05,3.2458523e-08,0.5636197,0.0014454357,0.0014454357,-0.00029303666,-0.00022655049
3111,1.9611049e-05,1.9578814e-05,3.2234745e-08,0.5636818,0.0013940956,0.0013940956,-0.00029306312,-0.0002267438
3112,1.9595398e-05,1.9562916e-05,3.2481346e-08,0.5635026,0.0015015964,0.0015015964,-0.000293009,-0.00022651878
3113,1.9604533e-05,1.9572168e-05,3.236463e-08,0.56351894,0.0014083799,0.0014083799,-0.00029305642,-0.00022678396
3114,1.9591975e-05,1.9559457e-05,3.2518955e-08,0.56339914,0.0014722205,0.0014722205,-0.0002930241,-0.00022660538
3115,1.9594274e-05,1.9561738e-05,3.2536423e-08,0.5633466,0.0014143104,0.0014143104,-0.00029305575,-0.00022671043
3116,1.9588995e-05,1.9556455e-05,3.2540456e-08,0.5632918,0.0014242525,0.0014242525,-0.00029304967,-0.00022669678
3117,1.958487e-05,1.955225e-05,3.2619802e-08,0.56320137,0.0014229922,0.0014229922,-0.00029305258,-0.00022669326
3118,1.9585228e-05,1.9552619e-05,3.2609037e-08,0.5631478,0.0014069818,0.0014069818,-0.00029306032,-0.00022676558
3119,1.957733e-05,1.9544676e-05,3.2654796e-08,0.56305414,0.0014227537,0.0014227537,-0.00029305284,-0.00022674142
3120,1.9580099e-05,1.9547455e-05,3.264268e-08,0.5629895,0.0014037002,0.0014037002,-0.00029306472,-0.00022678319
3121,1.9570347e-05,1.9537623e-05,3.27235e-08,0.56287277,0.0014250396,0.0014250396,-0.0002930528,-0.00022674404
3122,1.9575333e-05,1.9542698e-05,3.2634603e-08,0.56284004,0.0013926639,0.0013926639,-0.00029307173,-0.00022682952
3123,1.9563191e-05,1.9530436e-05,3.2754503e-08,0.56269586,0.0014437694,0.0014437694,-0.0002930452,-0.00022674142
3124,1.9568984e-05,1.9536346e-05,3.2637296e-08,0.56268424,0.0013961754,0.0013961754,-0.0002930705,-0.00022689905
3125,1.9558067e-05,1.95253e-05,3.276799e-08,0.5625382,0.0014574955,0.0014574955,-0.00029303983,-0.00022676968
3126,1.9560777e-05,1.9528045e-05,3.273293e-08,0.56248593,0.0014054748,0.0014054748,-0.0002930671,-0.00022690695
3127,1.955502e-05,1.9522222e-05,3.2799015e-08,0.5623815,0.001428688,0.001428688,-0.00029305593,-0.00022684118
3128,1.9551673e-05,1.9518835e-05,3.283816e-08,0.56229126,0.0014055381,0.0014055381,-0.0002930689,-0.00022688694
3129,1.9550778e-05,1.9517958e-05,3.282061e-08,0.5622323,0.0013979387,0.0013979387,-0.0002930729,-0.00022691472
3130,1.9544132e-05,1.9511239e-05,3.289219e-08,0.56212056,0.0014132719,0.0014132719,-0.0002930662,-0.00022689447
3131,1.9544832e-05,1.9511985e-05,3.284761e-08,0.5620677,0.0013896746,0.0013896746,-0.00029307845,-0.00022698333
3132,1.9537409e-05,1.9504483e-05,3.292598e-08,0.5619527,0.0014153492,0.0014153492,-0.00029306606,-0.0002269391
3133,1.9539139e-05,1.9506251e-05,3.288678e-08,0.56189346,0.0013874893,0.0013874893,-0.00029308157,-0.00022701776
3134,1.9530748e-05,1.9497787e-05,3.2959786e-08,0.5617773,0.0014118139,0.0014118139,-0.00029306882,-0.0002269759
3135,1.9533109e-05,1.9500189e-05,3.2919218e-08,0.56171983,0.0013847833,0.0013847833,-0.00029308407,-0.00022705116
3136,1.9524414e-05,1.9491428e-05,3.298549e-08,0.56160253,0.001414529,0.001414529,-0.00029306865,-0.0002270075
3137,1.9526007e-05,1.9493069e-05,3.2938146e-08,0.5615488,0.0013879267,0.0013879267,-0.00029308317,-0.00022710343
3138,1.9518804e-05,1.9485791e-05,3.3012558e-08,0.5614273,0.0014173419,0.0014173419,-0.00029306833,-0.00022705819
3139,1.9518671e-05,1.9485688e-05,3.2984136e-08,0.5613622,0.0013884153,0.0013884153,-0.00029308387,-0.00022714402
3140,1.9513174e-05,1.948013e-05,3.30437e-08,0.56125295,0.0014055714,0.0014055714,-0.0002930756,-0.00022711275
3141,1.9511781e-05,1.9478735e-05,3.3046412e-08,0.56117463,0.0013858812,0.0013858812,-0.00029308646,-0.00022717267
3142,1.9507075e-05,1.9474013e-05,3.3062665e-08,0.5610853,0.0013928119,0.0013928119,-0.00029308329,-0.00022716726
3143,1.9504529e-05,1.9471447e-05,3.3081633e-08,0.56099504,0.0013899802,0.0013899802,-0.00029308556,-0.00022719079
3144,1.9501333e-05,1.9468249e-05,3.308299e-08,0.5609131,0.0013890337,0.0013890337,-0.00029308637,-0.00022722087
3145,1.9497318e-05,1.9464203e-05,3.3114166e-08,0.5608159,0.0013936083,0.0013936083,-0.0002930848,-0.00022722998
3146,1.9495634e-05,1.9462508e-05,3.3125012e-08,0.5607294,0.0013864989,0.0013864989,-0.00029308916,-0.00022725918
3147,1.9490368e-05,1.9457226e-05,3.3142644e-08,0.5606325,0.0013895321,0.0013895321,-0.00029308788,-0.00022726717
3148,1.9489185e-05,1.9456045e-05,3.313993e-08,0.5605508,0.0013819302,0.0013819302,-0.0002930929,-0.00022729395
3149,1.948347e-05,1.9450297e-05,3.317249e-08,0.5604434,0.0013904166,0.0013904166,-0.0002930887,-0.00022729095
3150,1.9482832e-05,1.9449677e-05,3.315485e-08,0.5603692,0.0013763903,0.0013763903,-0.0002930968,-0.00022735444
3151,1.9476365e-05,1.9443149e-05,3.321593e-08,0.56025064,0.0013909871,0.0013909871,-0.00029308972,-0.00022734026
3152,1.9476513e-05,1.9443329e-05,3.3183348e-08,0.5601816,0.0013689381,0.0013689381,-0.0002931018,-0.00022741067
3153,1.946911e-05,1.9435858e-05,3.3251244e-08,0.56005734,0.0013886822,0.0013886822,-0.00029309222,-0.00022737126
3154,1.947009e-05,1.9436879e-05,3.3211855e-08,0.5599872,0.0013620153,0.0013620153,-0.00029310663,-0.0002274591
3155,1.946224e-05,1.942897e-05,3.3271625e-08,0.55986816,0.0013837493,0.0013837493,-0.0002930958,-0.0002274234
3156,1.9462916e-05,1.9429677e-05,3.3237658e-08,0.5597977,0.0013603857,0.0013603857,-0.00029310852,-0.0002274985
3157,1.9455423e-05,1.9422127e-05,3.3296093e-08,0.55967575,0.0013833364,0.0013833364,-0.000293097,-0.00022746602
3158,1.9456249e-05,1.9422994e-05,3.325396e-08,0.55960655,0.0013593689,0.0013593689,-0.00029311026,-0.00022754617
3159,1.9448496e-05,1.9415176e-05,3.3320568e-08,0.5594823,0.0013820555,0.0013820555,-0.00029309883,-0.00022751141
3160,1.9449011e-05,1.9415735e-05,3.327706e-08,0.559411,0.0013563647,0.0013563647,-0.00029311297,-0.00022759689
3161,1.9441526e-05,1.940818e-05,3.3345053e-08,0.5592883,0.0013781694,0.0013781694,-0.000293102,-0.00022756254
3162,1.9442088e-05,1.9408786e-05,3.330289e-08,0.559219,0.0013529392,0.0013529392,-0.0002931159,-0.0002276372
3163,1.943438e-05,1.9401004e-05,3.337499e-08,0.5590908,0.0013752303,0.0013752303,-0.0002931048,-0.00022760469
3164,1.9435101e-05,1.9401772e-05,3.333009e-08,0.55902255,0.0013464493,0.0013464493,-0.00029312045,-0.00022768554
3165,1.9427203e-05,1.9393798e-05,3.3406305e-08,0.55889225,0.0013710187,0.0013710187,-0.0002931082,-0.0002276454
3166,1.9428291e-05,1.9394942e-05,3.3349135e-08,0.5588246,0.0013412912,0.0013412912,-0.00029312418,-0.00022773331
3167,1.94197e-05,1.9386283e-05,3.3415837e-08,0.5586922,0.0013680811,0.0013680811,-0.00029311073,-0.0002276886
3168,1.942159e-05,1.9388233e-05,3.335594e-08,0.5586273,0.0013378285,0.0013378285,-0.00029312712,-0.00022777711
3169,1.941196e-05,1.9378513e-05,3.3447172e-08,0.5584902,0.0013678961,0.0013678961,-0.00029311192,-0.00022772657
3170,1.9414818e-05,1.938145e-05,3.3368185e-08,0.5584329,0.0013334539,0.0013334539,-0.00029313075,-0.0002278366
3171,1.9404284e-05,1.9370807e-05,3.3477153e-08,0.5582866,0.0013696491,0.0013696491,-0.00029311227,-0.00022776908
3172,1.9408266e-05,1.9374882e-05,3.338452e-08,0.5582342,0.0013268321,0.0013268321,-0.0002931353,-0.00022788759
3173,1.9396273e-05,1.936277e-05,3.3504424e-08,0.5580794,0.001368761,0.001368761,-0.0002931138,-0.00022781115
3174,1.9401954e-05,1.9368568e-05,3.338588e-08,0.5580411,0.0013184788,0.0013184788,-0.0002931409,-0.00022795342
3175,1.9387411e-05,1.9353869e-05,3.3541255e-08,0.55786926,0.0013725745,0.0013725745,-0.00029311303,-0.00022783937
3176,1.939629e-05,1.93629e-05,3.3388606e-08,0.55784696,0.0013073229,0.0013073229,-0.00029314787,-0.00022801086
3177,1.9378018e-05,1.934444e-05,3.3578107e-08,0.557654,0.0013761667,0.0013761667,-0.0002931123,-0.00022786307
3178,1.9391136e-05,1.9357758e-05,3.3379074e-08,0.5576573,0.0012925774,0.0012925774,-0.00029315686,-0.00022808998
3179,1.9368095e-05,1.9334462e-05,3.363274e-08,0.5574292,0.0013858129,0.0013858129,-0.0002931083,-0.00022787345
3180,1.9386802e-05,1.9353454e-05,3.3347774e-08,0.55747527,0.0012720933,0.0012720933,-0.00029316873,-0.00022817645
3181,1.9356923e-05,1.9323217e-05,3.37052e-08,0.55719525,0.001403245,0.001403245,-0.0002931003,-0.00022787624
3182,1.9384363e-05,1.9351068e-05,3.3294732e-08,0.5573015,0.0012441868,0.0012441868,-0.00029318448,-0.00022828947
3183,1.934337e-05,1.9309573e-05,3.379691e-08,0.55694944,0.0014296175,0.0014296175,-0.00029308756,-0.00022785536
3184,1.938483e-05,1.9351606e-05,3.3224076e-08,0.5571447,0.0012061071,0.0012061071,-0.0002932057,-0.0002284199
3185,1.9326586e-05,1.9292647e-05,3.3938136e-08,0.55668503,0.0014698952,0.0014698952,-0.00029306754,-0.00022779054
3186,1.9389936e-05,1.9356854e-05,3.3081633e-08,0.5570168,0.0011490666,0.0011490666,-0.00029323675,-0.0002285948
3187,1.9305873e-05,1.9271723e-05,3.414984e-08,0.55638456,0.0015348474,0.0015348474,-0.00029303465,-0.00022766842
3188,1.9402702e-05,1.9369836e-05,3.2865167e-08,0.5569365,0.0010583167,0.0010583167,-0.0002932856,-0.00022885698
3189,1.9278801e-05,1.9244333e-05,3.446725e-08,0.55603695,0.0016380275,0.0016380275,-0.00029298168,-0.00022745403
3190,1.9429646e-05,1.9397146e-05,3.2500147e-08,0.55694515,0.0009183651,0.0009183651,-0.00029336012,-0.00022924179
3191,1.9242485e-05,1.9207519e-05,3.496701e-08,0.5556182,0.0018096375,0.0018096375,-0.0002928927,-0.00022707545
3192,1.9483761e-05,1.9451854e-05,3.1906513e-08,0.5571016,0.00069740677,0.00069740677,-0.00029347732,-0.00022983235
3193,1.9196916e-05,1.9161118e-05,3.5798067e-08,0.55509776,0.0020850324,0.0020850324,-0.00029274932,-0.00022643284
3194,1.9590076e-05,1.9559151e-05,3.0925353e-08,0.5575466,0.0003367581,0.0003367581,-0.00029366775,-0.00023074065
3195,1.9149791e-05,1.9112633e-05,3.71584e-08,0.55446756,0.0025390182,0.0025390182,-0.00029251215,-0.00022535946
3196,1.9808158e-05,1.9778809e-05,2.9348804e-08,0.5585679,-0.0002496405,-0.0002496405,-0.0002939766,-0.00023223613
3197,1.9137784e-05,1.9098303e-05,3.9481506e-08,0.55380136,0.0032953513,0.0032953513,-0.00029211637,-0.00022356477
3198,2.028403e-05,2.0257281e-05,2.6749067e-08,0.56085104,-0.0012238981,-0.0012238981,-0.00029448883,-0.00023470804
3199,1.9298002e-05,1.9254468e-05,4.3533177e-08,0.55350494,0.0045771436,0.0045771436,-0.0002914446,-0.00022050721
3200,2.139739e-05,2.137481e-05,2.2581302e-08,0.5660854,-0.0028630244,-0.0028630244,-0.00029534934,-0.00023886528
3201,2.0086278e-05,2.00354e-05,5.0876807e-08,0.5551081,0.006773267,0.006773267,-0.00029029272,-0.00021528327
3202,2.4184234e-05,2.4168054e-05,1.617985e-08,0.5787156,-0.00564232,-0.00564232,-0.00029680625,-0.00024599384
3203,2.2941953e-05,2.2877279e-05,6.467391e-08,0.5635399,0.010583257,0.010583257,-0.0002882935,-0.00020631496
3204,3.152765e-05,3.1520118e-05,7.531526e-09,0.61057574,-0.010356825,-0.010356825,-0.000299274,-0.00025831148
3205,3.2131557e-05,3.2039996e-05,9.156097e-08,0.59252065,0.017254863,0.017254863,-0.00028479143,-0.00019097357
3206,5.101638e-05,5.1016115e-05,2.6490143e-10,0.69039685,-0.018237997,-0.018237997,-0.0003033873,-0.00027966502
3207,5.8376125e-05,5.823219e-05,1.4393471e-07,0.66945463,0.028872045,0.028872045,-0.00027869397,-0.0001652146
3208,9.749457e-05,9.748428e-05,1.0295294e-08,0.86866164,-0.030605718,-0.030605718,-0.00030979808,-0.00031536983
3209,0.00011500554,0.00011477411,2.3142388e-07,0.80575275,0.048127823,0.048127823,-0.0002686068,-0.00012449878
3210,0.0001686477,0.0001685766,7.109564e-08,1.1636944,-0.04626387,-0.04626387,-0.00031773717,-0.00036642584
3211,0.00016070617,0.00016041138,2.947986e-07,0.87572116,0.07464343,0.07464343,-0.00025480508,-7.0133094e-05
3212,0.0001620513,0.00016189944,1.5185942e-07,1.3915277,-0.053098626,-0.053098626,-0.0003205188,-0.0004073329
3213,8.541268e-05,8.523749e-05,1.7518828e-07,0.6525752,0.09344656,0.09344656,-0.00024518068,-3.7852446e-05
3214,4.4697004e-05,4.464229e-05,5.4714345e-08,1.0897815,-0.027706973,-0.027706973,-0.00030605396,-0.00039290902
3215,2.44588e-05,2.4443454e-05,1.5347377e-08,0.60339683,0.06799352,0.06799352,-0.00025835453,-0.00014263192
3216,4.1751784e-05,4.162297e-05,1.2881326e-07,0.63905764,0.01731094,0.01731094,-0.00028304057,-0.00028940543
3217,8.456103e-05,8.456097e-05,5.7414573e-11,0.67577726,-0.026180713,-0.026180713,-0.00030672757,-0.0003037945
3218,7.9240075e-05,7.8578574e-05,6.61502e-07,1.4308677,0.024526095,0.024526095,-0.00028146082,-9.115957e-05
3219,7.129735e-05,7.128242e-05,1.49321e-08,0.578828,-0.10015501,-0.10015501,-0.0003450194,-0.00023005046
3220,2.9430805e-05,2.9210134e-05,2.2067012e-07,0.8322177,0.0021773223,0.0021773223,-0.000293653,-6.186804e-05
3221,2.234294e-05,2.2278216e-05,6.472319e-08,0.56336504,-0.048337515,-0.048337515,-0.0003187495,-0.00021299865
3222,4.1127332e-05,4.1108164e-05,1.916955e-08,0.86896014,-0.011838972,-0.011838972,-0.00029936133,-0.00021662995
3223,4.7920214e-05,4.7839636e-05,8.0576314e-08,0.5678281,0.048076786,0.048076786,-0.0002690924,-0.000106770414
3224,5.9031427e-05,5.9002807e-05,2.8618205e-08,0.97889996,-0.012937275,-0.012937275,-0.00029952318,-0.00031165392
3225,3.6168167e-05,3.613701e-05,3.1155068e-08,0.57963246,0.058101095,0.058101095,-0.0002632342,-0.00011142292
3226,2.717506e-05,2.7148277e-05,2.6781978e-08,0.61594826,0.0016315024,0.0016315024,-0.00029325695,-0.00023070068
3227,2.6520367e-05,2.6516225e-05,4.141008e-09,0.7053795,0.010069963,0.010069963,-0.00028779925,-0.000197754
3228,3.14484e-05,3.134492e-05,1.0347726e-07,0.66412896,0.02200529,0.02200529,-0.00028291144,-0.00012825357
3229,4.656843e-05,4.654914e-05,1.9292502e-08,0.6891732,-0.016554374,-0.016554374,-0.00030263828,-0.0002350704
3230,3.539704e-05,3.526088e-05,1.3615912e-07,0.7378565,0.014766606,0.014766606,-0.00028600058,-0.00013484087
3231,2.8278122e-05,2.8179504e-05,9.861768e-08,0.66547245,-0.027238136,-0.027238136,-0.0003090003,-0.00020851418
3232,2.1866264e-05,2.177688e-05,8.938496e-08,0.65646887,-0.014533067,-0.014533067,-0.00030131082,-0.00015709751
3233,2.4401368e-05,2.433009e-05,7.127852e-08,0.63387305,-0.0143311815,-0.0143311815,-0.00030146583,-0.0001637597
3234,3.5461922e-05,3.5455927e-05,5.9954295e-09,0.69517946,-0.0107328305,-0.0107328305,-0.0002996405,-0.0001961863
3235,2.9373487e-05,2.9351675e-05,2.181098e-08,0.6097198,0.023684047,0.023684047,-0.00028047408,-0.00018228001
3236,2.7350645e-05,2.7350085e-05,5.5993965e-10,0.78755844,0.008806284,0.008806284,-0.00028877,-0.00024683564
3237,1.9907191e-05,1.9893807e-05,1.338392e-08,0.61719817,0.03788085,0.03788085,-0.00027302266,-0.00019920742
3238,2.0405609e-05,2.0393287e-05,1.2321549e-08,0.6075772,0.0152325425,0.0152325425,-0.00028469253,-0.00024096243
3239,2.6148024e-05,2.6136286e-05,1.17381225e-08,0.61503243,0.013211321,0.013211321,-0.0002862961,-0.00021912048
3240,2.3748256e-05,2.3680366e-05,6.789046e-08,0.5837129,0.0151324365,0.0151324365,-0.00028487158,-0.00020813281
3241,2.6213522e-05,2.6202708e-05,1.0814228e-08,0.6118602,-0.011041119,-0.011041119,-0.0002989222,-0.00025391436
3242,2.010361e-05,2.003147e-05,7.213843e-08,0.5885051,0.013400801,0.013400801,-0.00028641394,-0.0001909362
3243,1.9848945e-05,1.9802079e-05,4.6866965e-08,0.5727387,-0.012750964,-0.012750964,-0.0002999376,-0.0002425008
3244,2.1781963e-05,2.1743137e-05,3.8825462e-08,0.56457394,-0.006154341,-0.006154341,-0.00029692412,-0.00021605543
3245,2.1037918e-05,2.0955613e-05,8.2304915e-08,0.59558773,-0.0036242679,-0.0036242679,-0.0002956396,-0.00020557117
3246,2.4703142e-05,2.4693156e-05,9.986932e-09,0.5755041,-0.01827364,-0.01827364,-0.00030321287,-0.0002476022
3247,2.0305099e-05,2.0270149e-05,3.495029e-08,0.54015785,0.010510022,0.010510022,-0.00028845842,-0.00019204998
3248,2.0418307e-05,2.0408514e-05,9.794282e-09,0.55990195,-0.0033749996,-0.0033749996,-0.0002955084,-0.0002493029
3249,2.0094745e-05,2.0087278e-05,7.467005e-09,0.5601039,0.010700932,0.010700932,-0.0002881291,-0.00022765128
3250,1.9586261e-05,1.9556102e-05,3.0159736e-08,0.52763844,0.01127611,0.01127611,-0.00028807943,-0.00022143176
3251,2.2521435e-05,2.251132e-05,1.0115409e-08,0.54793704,-0.00221583,-0.00221583,-0.00029490862,-0.00024861578
3252,2.0417272e-05,2.0375946e-05,4.132494e-08,0.5374125,0.008590828,0.008590828,-0.00028951713,-0.00020583894
3253,2.1304651e-05,2.1277818e-05,2.6833213e-08,0.53048193,-0.0085829925,-0.0085829925,-0.0002986017,-0.00023996558
3254,1.9485453e-05,1.945627e-05,2.9181834e-08,0.534157,-0.00085942727,-0.00085942727,-0.00029431342,-0.00022193845
3255,1.9229787e-05,1.9195422e-05,3.4363584e-08,0.53404343,-0.0033332207,-0.0033332207,-0.00029598075,-0.00022601719
3256,2.0294061e-05,2.0270476e-05,2.3584164e-08,0.5358398,-0.0043255934,-0.0043255934,-0.00029624577,-0.00023352918
3257,1.9727346e-05,1.9692385e-05,3.4961435e-08,0.5372336,0.0010481151,0.0010481151,-0.00029344458,-0.00022121397
3258,2.1156562e-05,2.1132852e-05,2.3710195e-08,0.5369204,-0.0050111613,-0.0050111613,-0.00029679458,-0.00023513557
3259,1.9175277e-05,1.9146099e-05,2.9178016e-08,0.5354421,0.002189852,0.002189852,-0.00029264283,-0.00022462518
3260,1.9602816e-05,1.9585052e-05,1.7764474e-08,0.54440254,-0.001435392,-0.001435392,-0.00029475888,-0.00023639649
3261,1.9031186e-05,1.9008365e-05,2.2820407e-08,0.5393005,0.0055269147,0.0055269147,-0.00029095338,-0.00022769738
3262,1.8910589e-05,1.8888013e-05,2.2575703e-08,0.54005206,0.0033981374,0.0033981374,-0.00029189282,-0.00023874686
3263,2.0003532e-05,1.9981593e-05,2.1938806e-08,0.5423352,0.0026630678,0.0026630678,-0.000292475,-0.00023630357
3264,1.872574e-05,1.8688004e-05,3.7735106e-08,0.5378086,0.0041688257,0.0041688257,-0.0002914392,-0.00023004893
3265,1.9787e-05,1.9764235e-05,2.276529e-08,0.5426879,-0.0038833132,-0.0038833132,-0.0002957684,-0.00024065052
3266,1.8607707e-05,1.8569177e-05,3.852948e-08,0.53780425,0.0031514831,0.0031514831,-0.0002921191,-0.00022093658
3267,1.8830566e-05,1.8805045e-05,2.5520581e-08,0.5407439,-0.003515915,-0.003515915,-0.00029546133,-0.0002392465
3268,1.9005378e-05,1.898195e-05,2.3428811e-08,0.542868,0.0019090681,0.0019090681,-0.00029276713,-0.0002294015
3269,1.8511197e-05,1.8480177e-05,3.101976e-08,0.53842103,0.0035166286,0.0035166286,-0.00029185638,-0.00022992138
3270,1.9499465e-05,1.9481547e-05,1.7917731e-08,0.55098283,-4.373776e-05,-4.373776e-05,-0.00029371041,-0.00023906695
3271,1.85284e-05,1.849502e-05,3.3380438e-08,0.53904945,0.006526763,0.006526763,-0.00029039048,-0.00022126951
3272,1.917746e-05,1.9154726e-05,2.2733824e-08,0.5465246,-0.0008862397,-0.0008862397,-0.00029419185,-0.00023846817
3273,1.8587876e-05,1.856146e-05,2.6415014e-08,0.5441598,0.004263636,0.004263636,-0.00029155592,-0.00022539448
3274,1.864411e-05,1.8614124e-05,2.998531e-08,0.5428526,0.0022568495,0.0022568495,-0.00029267446,-0.00022957571
3275,1.8988745e-05,1.8963983e-05,2.4762166e-08,0.5471007,0.0010618764,0.0010618764,-0.00029321387,-0.00023277228
3276,1.8467603e-05,1.8431661e-05,3.5941998e-08,0.54239047,0.0032233445,0.0032233445,-0.00029220176,-0.00022390053
3277,1.917552e-05,1.9145673e-05,2.984742e-08,0.5438085,-0.0018663988,-0.0018663988,-0.0002948421,-0.0002327943
3278,1.8462017e-05,1.8427387e-05,3.4630663e-08,0.5422802,0.0010373766,0.0010373766,-0.00029329598,-0.00022328737
3279,1.8834182e-05,1.8803554e-05,3.0628645e-08,0.5421713,-0.0015841732,-0.0015841732,-0.00029477428,-0.0002279589
3280,1.8572346e-05,1.8542984e-05,2.9362846e-08,0.5419712,0.0007538174,0.0007538174,-0.00029343244,-0.0002258661
3281,1.8501734e-05,1.8474093e-05,2.764105e-08,0.5423855,0.0011348282,0.0011348282,-0.0002932833,-0.00022779766
3282,1.8789027e-05,1.8762856e-05,2.6170975e-08,0.54339343,0.0020226017,0.0020226017,-0.00029281163,-0.0002283571
3283,1.8413992e-05,1.838506e-05,2.8930371e-08,0.54153895,0.0031116044,0.0031116044,-0.00029216745,-0.0002272025
3284,1.884195e-05,1.8815525e-05,2.6425914e-08,0.5439087,0.0014575623,0.0014575623,-0.00029311565,-0.00022930535
3285,1.8392435e-05,1.8359955e-05,3.2480003e-08,0.54106367,0.003077167,0.003077167,-0.00029219603,-0.000225121
3286,1.8658217e-05,1.8630648e-05,2.7568015e-08,0.5446701,0.00022841746,0.00022841746,-0.00029370125,-0.00023093102
3287,1.8452954e-05,1.8420755e-05,3.2199974e-08,0.5427778,0.0025631418,0.0025631418,-0.00029250496,-0.00022507558
3288,1.8457542e-05,1.8425933e-05,3.1609098e-08,0.5437398,0.00069821713,0.00069821713,-0.0002934291,-0.00022965892
3289,1.862154e-05,1.8590563e-05,3.0977784e-08,0.54443955,0.0008845308,0.0008845308,-0.00029337368,-0.00022796435
3290,1.8366505e-05,1.8330671e-05,3.5834727e-08,0.54280597,0.0012911509,0.0012911509,-0.00029314915,-0.0002259469
3291,1.8682113e-05,1.8652576e-05,2.9536734e-08,0.54535514,-0.00075802096,-0.00075802096,-0.0002942049,-0.00023012125
3292,1.8347733e-05,1.8314142e-05,3.3591764e-08,0.5430033,0.0019972865,0.0019972865,-0.00029279524,-0.0002239001
3293,1.856938e-05,1.8540559e-05,2.8822754e-08,0.5452562,0.00028023543,0.00028023543,-0.0002936645,-0.00022981135
3294,1.8407289e-05,1.8377938e-05,2.9351357e-08,0.5446007,0.0025345571,0.0025345571,-0.0002924815,-0.00022653784
3295,1.843521e-05,1.8405202e-05,3.0008536e-08,0.5441274,0.0022040743,0.0022040743,-0.00029267572,-0.000228154
3296,1.8504652e-05,1.8475994e-05,2.865729e-08,0.5451509,0.00206745,0.00206745,-0.0002927144,-0.00022862981
3297,1.8364804e-05,1.8332948e-05,3.185596e-08,0.54334795,0.0025964857,0.0025964857,-0.00029247292,-0.00022600446
3298,1.8559109e-05,1.8528988e-05,3.012093e-08,0.5445849,0.0011448384,0.0011448384,-0.0002932286,-0.0002283954
3299,1.8338716e-05,1.8306544e-05,3.217324e-08,0.54367596,0.0020472521,0.0020472521,-0.0002927455,-0.00022597697
3300,1.8516925e-05,1.8486275e-05,3.064951e-08,0.54466176,0.0009921518,0.0009921518,-0.00029333407,-0.00022807869
3301,1.8350263e-05,1.8318142e-05,3.212114e-08,0.54392296,0.0018768482,0.0018768482,-0.00029283974,-0.00022646431
3302,1.843951e-05,1.8408173e-05,3.1338132e-08,0.54426634,0.0011182356,0.0011182356,-0.00029326414,-0.0002278602
3303,1.8409342e-05,1.8377163e-05,3.2179923e-08,0.54365087,0.0015082197,0.0015082197,-0.0002930574,-0.00022668451
3304,1.8366318e-05,1.8334622e-05,3.1696587e-08,0.54365736,0.0011914208,0.0011914208,-0.00029321096,-0.0002274632
3305,1.8456802e-05,1.8426192e-05,3.060909e-08,0.5439668,0.0013085409,0.0013085409,-0.00029317403,-0.00022727839
3306,1.8311444e-05,1.8279785e-05,3.1659454e-08,0.543029,0.0019246062,0.0019246062,-0.00029282604,-0.00022685056
3307,1.8459757e-05,1.8430244e-05,2.951369e-08,0.5440687,0.0013804571,0.0013804571,-0.00029312228,-0.00022873485
3308,1.829705e-05,1.8264936e-05,3.2114464e-08,0.5422742,0.0023806703,0.0023806703,-0.0002925961,-0.00022664554
3309,1.8413968e-05,1.8383582e-05,3.0386595e-08,0.54309535,0.0012062654,0.0012062654,-0.00029319932,-0.00022918824
3310,1.8326113e-05,1.8293951e-05,3.2161214e-08,0.5419559,0.0019288101,0.0019288101,-0.00029283713,-0.00022670065
3311,1.8346687e-05,1.831481e-05,3.1877242e-08,0.54197377,0.0011529528,0.0011529528,-0.00029323122,-0.00022821335
3312,1.8370245e-05,1.8339046e-05,3.1199797e-08,0.5422242,0.0012795052,0.0012795052,-0.00029316676,-0.00022790296
3313,1.8292067e-05,1.8259727e-05,3.2340505e-08,0.54151905,0.0015677875,0.0015677875,-0.0002930224,-0.00022745872
3314,1.838609e-05,1.8355477e-05,3.0614302e-08,0.54239434,0.0011155877,0.0011155877,-0.0002932461,-0.00022895838
3315,1.8279e-05,1.8246748e-05,3.2252135e-08,0.5414189,0.001868326,0.001868326,-0.00029286603,-0.00022719902
3316,1.8371487e-05,1.83404e-05,3.108672e-08,0.5420024,0.0011494844,0.0011494844,-0.00029323853,-0.000228876
3317,1.8291285e-05,1.8259496e-05,3.1789504e-08,0.54158336,0.0017138345,0.0017138345,-0.00029294137,-0.00022754812
3318,1.8339828e-05,1.830851e-05,3.131835e-08,0.5418313,0.0013503073,0.0013503073,-0.0002931463,-0.00022832639
3319,1.8302762e-05,1.827134e-05,3.1423923e-08,0.5417697,0.0016477517,0.0016477517,-0.00029297752,-0.00022796128
3320,1.8311353e-05,1.8279801e-05,3.1552165e-08,0.5416967,0.0015610838,0.0015610838,-0.0002930372,-0.00022810788
3321,1.8315857e-05,1.8284094e-05,3.1762944e-08,0.54158235,0.001532116,0.001532116,-0.00029304918,-0.0002281114
3322,1.8285236e-05,1.825317e-05,3.206775e-08,0.54140806,0.0014608519,0.0014608519,-0.0002930849,-0.00022798915
3323,1.8326207e-05,1.8294333e-05,3.1873252e-08,0.54146177,0.0012844374,0.0012844374,-0.00029318916,-0.0002279788
3324,1.8265026e-05,1.8232706e-05,3.2319072e-08,0.54115033,0.0014344732,0.0014344732,-0.00029309955,-0.00022764166
3325,1.8324054e-05,1.8292654e-05,3.1398834e-08,0.5415593,0.001202661,0.001202661,-0.0002932297,-0.00022826875
3326,1.825789e-05,1.8225719e-05,3.2170565e-08,0.54104936,0.0016584048,0.0016584048,-0.00029298698,-0.00022756995
3327,1.8305778e-05,1.8274617e-05,3.1161644e-08,0.5415492,0.0013305641,0.0013305641,-0.00029315584,-0.00022860894
3328,1.8262417e-05,1.8230436e-05,3.1981084e-08,0.54104054,0.0017812736,0.0017812736,-0.00029292612,-0.00022762438
3329,1.8283168e-05,1.8251563e-05,3.1605126e-08,0.5412252,0.0014480551,0.0014480551,-0.00029309455,-0.00022843551
3330,1.8269458e-05,1.8237697e-05,3.1761616e-08,0.54113215,0.0016192015,0.0016192015,-0.0002930089,-0.00022795523
3331,1.82597e-05,1.822765e-05,3.2049073e-08,0.5409756,0.0015639284,0.0015639284,-0.00029303876,-0.00022808491
3332,1.82738e-05,1.8242139e-05,3.1662108e-08,0.54118645,0.0014659226,0.0014659226,-0.00029308678,-0.0002283666
3333,1.8240506e-05,1.820812e-05,3.238608e-08,0.5407735,0.0016352744,0.0016352744,-0.0002930037,-0.00022790032
3334,1.8275337e-05,1.8243374e-05,3.1963765e-08,0.5409542,0.0013370691,0.0013370691,-0.00029315616,-0.00022852149
3335,1.8229004e-05,1.8196473e-05,3.2531048e-08,0.5405882,0.0015306697,0.0015306697,-0.00029305622,-0.00022792157
3336,1.8266806e-05,1.823468e-05,3.212782e-08,0.540709,0.0012763449,0.0012763449,-0.0002931919,-0.00022842888
3337,1.8225861e-05,1.8193501e-05,3.2360607e-08,0.54046637,0.0014911455,0.0014911455,-0.00029307505,-0.00022802922
3338,1.8251696e-05,1.8219718e-05,3.197842e-08,0.540556,0.0013720682,0.0013720682,-0.00029314222,-0.00022844847
3339,1.8226698e-05,1.8194509e-05,3.218794e-08,0.54032975,0.001574515,0.001574515,-0.00029303218,-0.00022821815
3340,1.8236731e-05,1.8204792e-05,3.1939795e-08,0.54038227,0.0014794302,0.0014794302,-0.00029308407,-0.00022854115
3341,1.8227835e-05,1.819564e-05,3.2194624e-08,0.54016775,0.001597772,0.001597772,-0.00029302418,-0.00022826206
3342,1.8224266e-05,1.8192095e-05,3.2170565e-08,0.5401325,0.0014965668,0.0014965668,-0.00029307566,-0.0002284495
3343,1.8228782e-05,1.8196575e-05,3.2206657e-08,0.54008,0.0015028483,0.0015028483,-0.00029307712,-0.00022833978
3344,1.8212053e-05,1.8179611e-05,3.2441076e-08,0.53992504,0.0015079826,0.0015079826,-0.00029307362,-0.0002283022
3345,1.8227638e-05,1.8195442e-05,3.2195963e-08,0.5400291,0.0014107979,0.0014107979,-0.00029312642,-0.00022849771
3346,1.8202392e-05,1.8169738e-05,3.2654796e-08,0.5397425,0.0015295212,0.0015295212,-0.00029306702,-0.00022817806
3347,1.8224035e-05,1.8191726e-05,3.2309696e-08,0.5398747,0.0013390778,0.0013390778,-0.00029316588,-0.00022858352
3348,1.8196404e-05,1.81637e-05,3.2703284e-08,0.53960073,0.0014973087,0.0014973087,-0.00029308576,-0.00022815597
3349,1.8216382e-05,1.8184026e-05,3.235659e-08,0.53970593,0.0013340521,0.0013340521,-0.0002931714,-0.00022855459
3350,1.819157e-05,1.8159013e-05,3.2556585e-08,0.53950983,0.0015039485,0.0015039485,-0.0002930822,-0.00022824864
3351,1.8207218e-05,1.8174886e-05,3.233247e-08,0.5395427,0.0014156199,0.0014156199,-0.00029313035,-0.00022854924
3352,1.8187995e-05,1.8155497e-05,3.249746e-08,0.5393706,0.0015358323,0.0015358323,-0.0002930655,-0.00022838713
3353,1.8197956e-05,1.8165565e-05,3.239144e-08,0.5393531,0.0014619182,0.0014619182,-0.0002931067,-0.00022857096
3354,1.8184177e-05,1.81516e-05,3.2576754e-08,0.5391801,0.00152275,0.00152275,-0.0002930743,-0.00022841747
3355,1.8188317e-05,1.8155813e-05,3.2502832e-08,0.53915256,0.0014454653,0.0014454653,-0.00029311524,-0.00022857044
3356,1.8181261e-05,1.8148627e-05,3.2634603e-08,0.53901654,0.0014828787,0.0014828787,-0.00029309717,-0.00022846162
3357,1.817791e-05,1.8145314e-05,3.2595583e-08,0.5389671,0.0014406443,0.0014406443,-0.0002931183,-0.00022859388
3358,1.8177658e-05,1.814505e-05,3.260769e-08,0.5388881,0.0014582513,0.0014582513,-0.00029311093,-0.0002285703
3359,1.816879e-05,1.8136074e-05,3.271676e-08,0.5387587,0.0014634769,0.0014634769,-0.00029310782,-0.00022858367
3360,1.8173147e-05,1.8140534e-05,3.2613073e-08,0.5387332,0.0014257549,0.0014257549,-0.0002931281,-0.00022868383
3361,1.8161105e-05,1.812832e-05,3.2785525e-08,0.5385579,0.0014754015,0.0014754015,-0.0002931033,-0.00022857728
3362,1.816728e-05,1.8134679e-05,3.260231e-08,0.5385661,0.0014117862,0.0014117862,-0.00029313608,-0.00022876998
3363,1.8154098e-05,1.8121347e-05,3.2751807e-08,0.53839004,0.0014953878,0.0014953878,-0.00029309397,-0.00022862482
3364,1.8161067e-05,1.812844e-05,3.2626527e-08,0.5383687,0.0014341478,0.0014341478,-0.0002931259,-0.00022883041
3365,1.8147877e-05,1.8115099e-05,3.277878e-08,0.5381962,0.0014993119,0.0014993119,-0.00029309254,-0.0002287009
3366,1.815482e-05,1.8122126e-05,3.26952e-08,0.53814477,0.0014328813,0.0014328813,-0.00029312883,-0.00022884694
3367,1.814162e-05,1.810878e-05,3.283951e-08,0.5379763,0.0014753649,0.0014753649,-0.00029310607,-0.00022873575
3368,1.8148727e-05,1.8115985e-05,3.274237e-08,0.5379348,0.0014103429,0.0014103429,-0.0002931423,-0.00022887235
3369,1.8134864e-05,1.8101982e-05,3.2881378e-08,0.5377616,0.0014631441,0.0014631441,-0.00029311457,-0.00022877159
3370,1.8142608e-05,1.8109877e-05,3.2730238e-08,0.5377481,0.0013999745,0.0013999745,-0.00029314883,-0.0002289462
3371,1.8128118e-05,1.809521e-05,3.2907053e-08,0.53755647,0.0014737131,0.0014737131,-0.00029311096,-0.00022881103
3372,1.8136234e-05,1.8103483e-05,3.2751807e-08,0.5375442,0.0013997799,0.0013997799,-0.00029314987,-0.00022901224
3373,1.8122315e-05,1.8089377e-05,3.2938146e-08,0.53735006,0.0014715878,0.0014715878,-0.0002931136,-0.0002288563
3374,1.8129469e-05,1.8096684e-05,3.2785525e-08,0.5373355,0.0013944494,0.0013944494,-0.00029315415,-0.00022905963
3375,1.8116021e-05,1.8083087e-05,3.293409e-08,0.5371615,0.0014644675,0.0014644675,-0.00029311853,-0.0002289223
3376,1.8122937e-05,1.8090126e-05,3.2811162e-08,0.5371317,0.0014018848,0.0014018848,-0.00029315206,-0.00022910371
3377,1.8109375e-05,1.8076416e-05,3.2958432e-08,0.53696024,0.0014615569,0.0014615569,-0.000293121,-0.00022899538
3378,1.8116745e-05,1.8083885e-05,3.2859766e-08,0.53691936,0.0013970418,0.0013970418,-0.0002931562,-0.00022914668
3379,1.8102688e-05,1.8069673e-05,3.3015265e-08,0.53673744,0.0014490319,0.0014490319,-0.0002931289,-0.00022903559
3380,1.811071e-05,1.8077824e-05,3.288543e-08,0.5367131,0.0013765985,0.0013765985,-0.00029316804,-0.00022920154
3381,1.8095518e-05,1.8062456e-05,3.3061312e-08,0.5365182,0.0014436389,0.0014436389,-0.0002931331,-0.0002290648
3382,1.8105166e-05,1.80723e-05,3.2865167e-08,0.53652185,0.0013655198,0.0013655198,-0.0002931745,-0.00022928505
3383,1.8087105e-05,1.8054023e-05,3.3081633e-08,0.5363055,0.0014569786,0.0014569786,-0.00029312714,-0.00022911516
3384,1.8100704e-05,1.8067847e-05,3.2857063e-08,0.5363282,0.001362692,0.001362692,-0.00029317697,-0.00022937404
3385,1.8078483e-05,1.8045359e-05,3.312366e-08,0.5360849,0.0014685205,0.0014685205,-0.00029312223,-0.00022915535
3386,1.8096393e-05,1.806354e-05,3.2853013e-08,0.5361341,0.00134861,0.00134861,-0.0002931857,-0.0002294554
3387,1.8069499e-05,1.8036317e-05,3.318199e-08,0.5358635,0.0014763952,0.0014763952,-0.00029311917,-0.00022917896
3388,1.8092733e-05,1.8059902e-05,3.283006e-08,0.53595483,0.0013305738,0.0013305738,-0.0002931964,-0.00022953964
3389,1.8059383e-05,1.8026123e-05,3.3260754e-08,0.53562933,0.0014936316,0.0014936316,-0.0002931114,-0.00022918699
3390,1.8091236e-05,1.8058443e-05,3.279362e-08,0.5357805,0.0012994129,0.0012994129,-0.00029321414,-0.00022965347
3391,1.804697e-05,1.8013587e-05,3.338452e-08,0.5353754,0.0015139858,0.0015139858,-0.000293102,-0.0002291642
3392,1.809231e-05,1.8059587e-05,3.27235e-08,0.53562343,0.0012513939,0.0012513939,-0.0002932406,-0.00022978435
3393,1.8032384e-05,1.7998858e-05,3.3524884e-08,0.5351003,0.0015506183,0.0015506183,-0.0002930843,-0.00022909863
3394,1.8097042e-05,1.8064458e-05,3.258348e-08,0.5354948,0.0011914175,0.0011914175,-0.0002932733,-0.00022996706
3395,1.8014096e-05,1.798039e-05,3.37052e-08,0.5348005,0.0016176424,0.0016176424,-0.00029305034,-0.0002289984
3396,1.8108005e-05,1.8075634e-05,3.2371332e-08,0.5354077,0.001113439,0.001113439,-0.00029331533,-0.00023022339
3397,1.7991097e-05,1.7957118e-05,3.397795e-08,0.53446025,0.0017182423,0.0017182423,-0.00029299877,-0.0002288191
3398,1.8129316e-05,1.8097244e-05,3.2071753e-08,0.5353789,0.000991887,0.000991887,-0.00029338046,-0.00023055339
3399,1.7961507e-05,1.792709e-05,3.4417468e-08,0.5340557,0.0018586189,0.0018586189,-0.00029292612,-0.00022853454
3400,1.816963e-05,1.8138042e-05,3.1589234e-08,0.53547746,0.00079999346,0.00079999346,-0.00029348236,-0.00023104988
3401,1.7924898e-05,1.7889812e-05,3.5086927e-08,0.5335742,0.0020851586,0.0020851586,-0.00029280855,-0.00022804472
3402,1.8244104e-05,1.8213272e-05,3.0832396e-08,0.5357887,0.0005074717,0.0005074717,-0.00029363704,-0.00023178922
3403,1.7883578e-05,1.7847424e-05,3.6154187e-08,0.53299093,0.0024415744,0.0024415744,-0.00029262292,-0.0002272427
3404,1.8386727e-05,1.8357097e-05,2.9630282e-08,0.5364981,4.491663e-05,4.491663e-05,-0.00029388088,-0.00023291707
3405,1.7853654e-05,1.7815793e-05,3.7861128e-08,0.5323348,0.0030127752,0.0030127752,-0.0002923246,-0.00022593538
3406,1.8673147e-05,1.864543e-05,2.7715423e-08,0.5380164,-0.0006810612,-0.0006810612,-0.0002942626,-0.00023469728
3407,1.7893855e-05,1.7853163e-05,4.069276e-08,0.5317741,0.0039466755,0.0039466755,-0.0002918358,-0.0002238163
3408,1.9283541e-05,1.9258832e-05,2.4709434e-08,0.541249,-0.0018529532,-0.0018529532,-0.00029487762,-0.00023758774
3409,1.819114e-05,1.81456e-05,4.553936e-08,0.53197986,0.0054766065,0.0054766065,-0.00029103423,-0.0002203281
3410,2.06691e-05,2.0649006e-05,2.0094408e-08,0.54840076,-0.0037678017,-0.0037678017,-0.0002958816,-0.0002422724
3411,1.9307767e-05,1.925364e-05,5.412514e-08,0.5351065,0.008020799,0.008020799,-0.00028970072,-0.00021451747
3412,2.400378e-05,2.3990395e-05,1.3386505e-08,0.5650108,-0.006919285,-0.006919285,-0.0002975315,-0.00025008013
3413,2.2866714e-05,2.2796874e-05,6.983974e-08,0.5473186,0.012309608,0.012309608,-0.0002874516,-0.00020483565
3414,3.2330612e-05,3.23255e-05,5.111113e-09,0.60469747,-0.0120829735,-0.0120829735,-0.00030022927,-0.00026316408
3415,3.322719e-05,3.3127744e-05,9.9442985e-08,0.58362836,0.019579425,0.019579425,-0.00028363828,-0.00018882884
3416,5.2827276e-05,5.282727e-05,6.800116e-12,0.6967046,-0.02036301,-0.02036301,-0.00030453922,-0.00028492534
3417,5.9732072e-05,5.957817e-05,1.5390154e-07,0.668005,0.031736042,0.031736042,-0.00027726433,-0.00016289674
3418,9.646808e-05,9.645382e-05,1.4262416e-08,0.8821235,-0.03262292,-0.03262292,-0.00031086424,-0.00031927557
3419,0.00010855828,0.00010832256,2.3571961e-07,0.7957344,0.05073634,0.05073634,-0.00026732706,-0.00012367626
3420,0.00015093297,0.00015086093,7.2050405e-08,1.1513572,-0.046656374,-0.046656374,-0.00031789576,-0.00036374072
3421,0.00013433263,0.00013405195,2.8067973e-07,0.8373946,0.074449435,0.074449435,-0.00025502004,-7.4822296e-05
3422,0.0001301466,0.00013002232,1.2427859e-07,1.303187,-0.050561678,-0.050561678,-0.00031912222,-0.00039207266
3423,6.6724126e-05,6.6551715e-05,1.7241145e-07,0.6369794,0.08684228,0.08684228,-0.00024875544,-5.3524098e-05
3424,3.7264817e-05,3.7239657e-05,2.5161212e-08,0.93337333,-0.027875679,-0.027875679,-0.00030628708,-0.00036969368
3425,2.2460179e-05,2.242629e-05,3.388874e-08,0.53840065,0.05494263,0.05494263,-0.00026533633,-0.00015406379
3426,3.501312e-05,3.4860357e-05,1.5276373e-07,0.673006,0.006062553,0.006062553,-0.00028920188,-0.0002712031
3427,6.898618e-05,6.8982175e-05,4.0003068e-09,0.5970913,-0.03283955,-0.03283955,-0.00031052335,-0.000280455
3428,6.6486406e-05,6.593043e-05,5.559778e-07,1.297063,0.015381371,0.015381371,-0.000286301,-0.0001042853
3429,6.627003e-05,6.626731e-05,2.7184923e-09,0.5901644,-0.090006724,-0.090006724,-0.00033997477,-0.00023589173
3430,3.0817107e-05,3.0645097e-05,1.720095e-07,0.7165349,0.014122245,0.014122245,-0.00028742233,-6.876266e-05
3431,2.1423628e-05,2.1410407e-05,1.3219793e-08,0.54845,-0.038100015,-0.038100015,-0.00031326202,-0.0002416881
3432,2.8095394e-05,2.8081555e-05,1.3838515e-08,0.8362848,0.010968455,0.010968455,-0.0002876024,-0.00021127566
3433,3.4621724e-05,3.4563407e-05,5.831656e-08,0.53320706,0.046518505,0.046518505,-0.00026977411,-0.00014442288
3434,5.024665e-05,5.0224662e-05,2.1986285e-08,0.93315625,-0.0048950436,-0.0048950436,-0.0002953277,-0.00030014338
3435,3.5850095e-05,3.5767534e-05,8.256161e-08,0.58887,0.054254606,0.054254606,-0.00026566262,-0.00010303982
3436,3.1419506e-05,3.138939e-05,3.0114464e-08,0.59777355,-0.014513974,-0.014513974,-0.00030154444,-0.00025372382
3437,2.1773842e-05,2.1737349e-05,3.649214e-08,0.6135801,0.007410726,0.007410726,-0.00028960736,-0.0001739794
3438,2.2003383e-05,2.1875709e-05,1.2767397e-07,0.6641139,0.00060153956,0.00060153956,-0.00029440678,-0.00015978074
3439,3.4603403e-05,3.4581328e-05,2.2074754e-08,0.64684224,-0.02164366,-0.02164366,-0.00030509575,-0.0002228543
3440,3.240249e-05,3.227206e-05,1.3043076e-07,0.69315046,0.010636259,0.010636259,-0.00028860095,-0.00013635244
3441,3.4106e-05,3.4061122e-05,4.4877186e-08,0.6045213,-0.025954252,-0.025954252,-0.0003080813,-0.0002257512
3442,2.2127824e-05,2.207333e-05,5.4494976e-08,0.59654844,0.0017477139,0.0017477139,-0.00029253948,-0.00016506192
3443,1.8948716e-05,1.892253e-05,2.6185441e-08,0.59136474,-0.0061750095,-0.0061750095,-0.0002974552,-0.00019295563
3444,2.3270271e-05,2.3267256e-05,3.0160119e-09,0.67508215,0.0076825344,0.0076825344,-0.00028940165,-0.00020311587
3445,2.4798688e-05,2.4788158e-05,1.0530981e-08,0.60435086,0.025670664,0.025670664,-0.00027960696,-0.00020611627
3446,3.0323661e-05,3.0323163e-05,4.9760396e-10,0.7068649,0.014976657,0.014976657,-0.0002856958,-0.00024223256
3447,2.2852717e-05,2.2816597e-05,3.6118777e-08,0.55332726,0.031132294,0.031132294,-0.00027634398,-0.0002177736
3448,2.1556963e-05,2.1537513e-05,1.945116e-08,0.57154787,0.0003004591,0.0003004591,-0.00029322357,-0.00024557396
3449,1.8557166e-05,1.8496567e-05,6.0600115e-08,0.5575142,0.008799448,0.008799448,-0.00028865726,-0.00020185753
3450,1.9163233e-05,1.9114255e-05,4.8977373e-08,0.55604213,-0.00813089,-0.00813089,-0.0002973821,-0.00022650737
3451,2.357975e-05,2.3555014e-05,2.4736378e-08,0.55651486,-0.006570391,-0.006570391,-0.0002971805,-0.00022620027
3452,2.1167734e-05,2.11033e-05,6.443351e-08,0.55816317,0.005517194,0.005517194,-0.00029042797,-0.00021431058
3453,2.3298222e-05,2.3285622e-05,1.2600999e-08,0.5627579,-0.011884694,-0.011884694,-0.00029989178,-0.00025510782
3454,1.8782974e-05,1.872581e-05,5.7163614e-08,0.5397186,0.010189468,0.010189468,-0.00028850065,-0.00019973006
3455,1.8714221e-05,1.8692159e-05,2.206258e-08,0.52810913,-0.010162422,-0.010162422,-0.00029893688,-0.00024681035
3456,1.948365e-05,1.9468522e-05,1.5128485e-08,0.531378,0.0027080323,0.0027080323,-0.0002925719,-0.00021894336
3457,1.8807385e-05,1.8776209e-05,3.117611e-08,0.5124755,0.0070837443,0.0070837443,-0.00029012465,-0.00022212954
3458,2.2150174e-05,2.2146987e-05,3.1865262e-09,0.56903875,-0.001816757,-0.001816757,-0.00029474858,-0.0002550499
3459,1.9284354e-05,1.9243387e-05,4.096676e-08,0.5138538,0.016568864,0.016568864,-0.00028537988,-0.00020670534
3460,2.0081961e-05,2.0061663e-05,2.0297701e-08,0.51429933,-0.0068762456,-0.0068762456,-0.00029750745,-0.00025520884
3461,1.8390861e-05,1.8354502e-05,3.6359896e-08,0.51607037,0.002350686,0.002350686,-0.00029281966,-0.00021622548
3462,1.8115132e-05,1.8069113e-05,4.6019192e-08,0.51967984,-0.006376223,-0.006376223,-0.0002976021,-0.0002252616
3463,1.9448886e-05,1.9431e-05,1.7885831e-08,0.5182799,-0.008915729,-0.008915729,-0.00029865047,-0.00023585351
3464,1.8513525e-05,1.8477444e-05,3.608197e-08,0.51330376,0.0033982168,0.0033982168,-0.0002924727,-0.00021391905
3465,2.0199292e-05,2.0184474e-05,1.4816698e-08,0.5256593,-0.0049268794,-0.0049268794,-0.00029667857,-0.00024669617
3466,1.845998e-05,1.843338e-05,2.659818e-08,0.5147357,0.007044997,0.007044997,-0.00029027197,-0.00022342918
3467,1.8951894e-05,1.8926208e-05,2.5686294e-08,0.5152985,-0.00081058627,-0.00081058627,-0.00029467567,-0.00023572976
3468,1.7906574e-05,1.7881153e-05,2.5420698e-08,0.5170114,0.001501201,0.001501201,-0.00029306658,-0.00023093092
3469,1.783311e-05,1.7805329e-05,2.7781201e-08,0.5169984,0.0007812218,0.0007812218,-0.0002936643,-0.00022959671
3470,1.866614e-05,1.8643437e-05,2.2703503e-08,0.52192926,0.0001787612,0.0001787612,-0.0002938698,-0.00023585788
3471,1.7903127e-05,1.7874241e-05,2.8886035e-08,0.5190091,0.0038263581,0.0038263581,-0.0002917389,-0.00023365305
3472,1.9012206e-05,1.8986848e-05,2.5357778e-08,0.52127045,-0.00046289174,-0.00046289174,-0.00029424828,-0.00023940417
3473,1.7522741e-05,1.7484115e-05,3.8626062e-08,0.51919,0.0027376306,0.0027376306,-0.00029224544,-0.0002308554
3474,1.8163591e-05,1.8137125e-05,2.646711e-08,0.5204389,-0.0041532433,-0.0041532433,-0.000296032,-0.0002389659
3475,1.7531409e-05,1.7497923e-05,3.3485335e-08,0.5171362,0.0015410642,0.0015410642,-0.0002930231,-0.00022564697
3476,1.7523136e-05,1.7500353e-05,2.278328e-08,0.5227393,-0.00097630295,-0.00097630295,-0.00029418032,-0.0002380918
3477,1.8085515e-05,1.8065863e-05,1.9652227e-08,0.52815884,0.003518817,0.003518817,-0.00029202364,-0.00023322625
3478,1.7384356e-05,1.7356417e-05,2.7939139e-08,0.5197614,0.0062722713,0.0062722713,-0.00029039607,-0.0002339177
3479,1.8364124e-05,1.8345887e-05,1.823628e-08,0.53215986,0.0015855624,0.0015855624,-0.00029295674,-0.0002417647
3480,1.735508e-05,1.7317669e-05,3.7411606e-08,0.5198664,0.0067279465,0.0067279465,-0.00029033475,-0.00022369155
3481,1.7955077e-05,1.7929533e-05,2.5543201e-08,0.52569675,-0.0022832016,-0.0022832016,-0.00029497928,-0.00023954108
3482,1.7432443e-05,1.7399883e-05,3.2560617e-08,0.5226192,0.0027684062,0.0027684062,-0.00029248098,-0.00022417538
3483,1.746385e-05,1.7431315e-05,3.253508e-08,0.52289873,-0.00022843291,-0.00022843291,-0.00029400457,-0.00023242745
3484,1.7842316e-05,1.7816987e-05,2.5329312e-08,0.5271423,-5.829679e-05,-5.829679e-05,-0.0002939087,-0.00023349284
3485,1.7310631e-05,1.7272923e-05,3.7707615e-08,0.5215311,0.0030494006,0.0030494006,-0.00029237947,-0.00022493767
3486,1.804639e-05,1.8019946e-05,2.6444084e-08,0.52487826,-0.0022776525,-0.0022776525,-0.00029508056,-0.00023633512
3487,1.730192e-05,1.7267654e-05,3.426697e-08,0.52043194,0.0025723535,0.0025723535,-0.0002926113,-0.00022291979
3488,1.7774619e-05,1.7747461e-05,2.7157611e-08,0.5226516,-0.0011507324,-0.0011507324,-0.0002945703,-0.00023226638
3489,1.7386803e-05,1.7360646e-05,2.6157718e-08,0.52279234,0.0025470927,0.0025470927,-0.0002925488,-0.00022782556
3490,1.7417951e-05,1.739066e-05,2.729284e-08,0.5219242,0.0026513336,0.0026513336,-0.0002925936,-0.00022970332
3491,1.7560405e-05,1.7534447e-05,2.595807e-08,0.52338386,0.0025649709,0.0025649709,-0.00029253607,-0.00023221466
3492,1.7287175e-05,1.7255757e-05,3.141732e-08,0.52063715,0.0030843331,0.0030843331,-0.00029231008,-0.00022845445
3493,1.7698463e-05,1.7667913e-05,3.055046e-08,0.52170515,0.00040645778,0.00040645778,-0.00029373867,-0.00023088875
3494,1.7265016e-05,1.723078e-05,3.4236635e-08,0.52112854,0.0011876804,0.0011876804,-0.00029325663,-0.00022729622
3495,1.7618246e-05,1.7588023e-05,3.0221873e-08,0.5228652,-0.0007801589,-0.0007801589,-0.00029437503,-0.00023066698
3496,1.7261124e-05,1.7228222e-05,3.2901646e-08,0.5217927,0.0015075954,0.0015075954,-0.0002930899,-0.00022809758
3497,1.7440621e-05,1.741179e-05,2.8830344e-08,0.52393776,0.0002235715,0.0002235715,-0.00029378716,-0.00023252402
3498,1.735007e-05,1.731825e-05,3.1818736e-08,0.5220796,0.0021522879,0.0021522879,-0.00029278133,-0.0002288838
3499,1.7306693e-05,1.7275865e-05,3.082847e-08,0.5224586,0.00096532336,0.00096532336,-0.00029335695,-0.00023161223
3500,1.7459892e-05,1.7430362e-05,2.9529051e-08,0.5230699,0.0012275038,0.0012275038,-0.00029326955,-0.00023000017
3501,1.722706e-05,1.7195214e-05,3.1845325e-08,0.52162075,0.00202795,0.00202795,-0.00029281157,-0.00022898607
3502,1.7493243e-05,1.7466285e-05,2.6957846e-08,0.52492356,0.0009195646,0.0009195646,-0.00029340302,-0.00023244563
3503,1.72061e-05,1.7174005e-05,3.2095773e-08,0.5215374,0.0032476613,0.0032476613,-0.0002921937,-0.0002279996
3504,1.7447323e-05,1.7418566e-05,2.8755753e-08,0.5237433,0.0009017923,0.0009017923,-0.00029340436,-0.00023321714
3505,1.7240862e-05,1.720813e-05,3.2731585e-08,0.5216494,0.0024019838,0.0024019838,-0.00029264408,-0.0002281441
3506,1.7352393e-05,1.732042e-05,3.197176e-08,0.5220765,0.00055969995,0.00055969995,-0.00029361204,-0.0002306898
3507,1.7310362e-05,1.7279224e-05,3.1136658e-08,0.52249205,0.00097144913,0.00097144913,-0.0002933899,-0.00022921305
3508,1.7254233e-05,1.7222255e-05,3.1977088e-08,0.52191913,0.0012911048,0.0012911048,-0.00029324676,-0.0002289841
3509,1.7368624e-05,1.7339564e-05,2.9061047e-08,0.5235632,0.0010438991,0.0010438991,-0.00029335165,-0.00023120857
3510,1.7204427e-05,1.717312e-05,3.1306485e-08,0.52198845,0.0023820573,0.0023820573,-0.0002926664,-0.00022910198
3511,1.7393784e-05,1.7364133e-05,2.9650806e-08,0.5228911,0.001320269,0.001320269,-0.0002932264,-0.00023154849
3512,1.7205306e-05,1.7173514e-05,3.1792162e-08,0.5215006,0.0021696168,0.0021696168,-0.00029276815,-0.00022913821
3513,1.736257e-05,1.7331993e-05,3.057651e-08,0.5220096,0.0010348933,0.0010348933,-0.00029339467,-0.00023072492
3514,1.7214732e-05,1.7183105e-05,3.162632e-08,0.52124894,0.0017213096,0.0017213096,-0.00029300686,-0.00022931755
3515,1.7292843e-05,1.7262335e-05,3.05088e-08,0.52166295,0.0011472254,0.0011472254,-0.0002933291,-0.00023073105
3516,1.7238182e-05,1.7206634e-05,3.1548197e-08,0.52084917,0.001690912,0.001690912,-0.00029303652,-0.00022984148
3517,1.7231563e-05,1.7200202e-05,3.1360557e-08,0.52073234,0.0012360192,0.0012360192,-0.00029326553,-0.00023083552
3518,1.727673e-05,1.7245198e-05,3.1532316e-08,0.5203865,0.0012331511,0.0012331511,-0.00029328544,-0.00023019045
3519,1.7185008e-05,1.7152914e-05,3.209444e-08,0.51986116,0.0012319459,0.0012319459,-0.00029326393,-0.00023009325
3520,1.7299164e-05,1.7268916e-05,3.0247786e-08,0.5206323,0.0009102706,0.0009102706,-0.0002934462,-0.0002309371
3521,1.7159953e-05,1.7128217e-05,3.1735066e-08,0.51960504,0.0018058183,0.0018058183,-0.0002929684,-0.00022974792
3522,1.7285434e-05,1.7255978e-05,2.9457397e-08,0.5208791,0.0011530644,0.0011530644,-0.0002933038,-0.00023210127
3523,1.716624e-05,1.7134578e-05,3.1662108e-08,0.519538,0.0021846786,0.0021846786,-0.00029277455,-0.00022993557
3524,1.724901e-05,1.7218434e-05,3.057651e-08,0.5201922,0.0012057903,0.0012057903,-0.00029327883,-0.00023192172
3525,1.718966e-05,1.715784e-05,3.1821397e-08,0.5195596,0.0016847358,0.0016847358,-0.0002930382,-0.00023011565
3526,1.7212591e-05,1.7180862e-05,3.172843e-08,0.5196284,0.001104925,0.001104925,-0.00029334752,-0.00023089876
3527,1.7205855e-05,1.7174536e-05,3.131967e-08,0.51984084,0.0011979978,0.0011979978,-0.00029329184,-0.00023069831
3528,1.7184693e-05,1.715278e-05,3.191184e-08,0.5194726,0.0013427809,0.0013427809,-0.00029323148,-0.00023041127
3529,1.7215198e-05,1.7184064e-05,3.113403e-08,0.51980543,0.001137818,0.001137818,-0.0002933268,-0.00023117979
3530,1.7165748e-05,1.7133827e-05,3.1921154e-08,0.51927906,0.0014707176,0.0014707176,-0.00029316064,-0.00023035596
3531,1.7220524e-05,1.7189268e-05,3.1256413e-08,0.5195166,0.0011110427,0.0011110427,-0.00029335034,-0.0002310644
3532,1.715125e-05,1.7119633e-05,3.1615723e-08,0.51920336,0.0014623426,0.0014623426,-0.00029315817,-0.00023039947
3533,1.7215873e-05,1.7184995e-05,3.08782e-08,0.5195275,0.0012474505,0.0012474505,-0.00029328407,-0.00023100685
3534,1.7143546e-05,1.7112141e-05,3.1405435e-08,0.5191676,0.0016671999,0.0016671999,-0.0002930494,-0.00023059151
3535,1.7203067e-05,1.7172299e-05,3.0768323e-08,0.51952714,0.0013894557,0.0013894557,-0.0002932063,-0.00023131359
3536,1.7143919e-05,1.711205e-05,3.186926e-08,0.51892346,0.0017179127,0.0017179127,-0.0002930301,-0.00023051696
3537,1.718615e-05,1.7154867e-05,3.128276e-08,0.5192622,0.001222724,0.001222724,-0.00029329033,-0.0002313094
3538,1.714761e-05,1.7115437e-05,3.217324e-08,0.51878124,0.0014765176,0.0014765176,-0.0002931648,-0.000230342
3539,1.7165965e-05,1.7134327e-05,3.1638248e-08,0.5190226,0.0011134627,0.0011134627,-0.00029334796,-0.00023112388
3540,1.7151819e-05,1.7120065e-05,3.175365e-08,0.518885,0.0013462417,0.0013462417,-0.00029323265,-0.00023066331
3541,1.7144432e-05,1.7112628e-05,3.180279e-08,0.5187667,0.0013196266,0.0013196266,-0.00029324286,-0.00023098887
3542,1.7157005e-05,1.7125574e-05,3.1430528e-08,0.5188603,0.0013149953,0.0013149953,-0.00029324397,-0.00023116835
3543,1.7127173e-05,1.709515e-05,3.2023735e-08,0.518426,0.001474196,0.001474196,-0.00029316437,-0.00023079559
3544,1.7158445e-05,1.7127055e-05,3.139091e-08,0.51865757,0.001233773,0.001233773,-0.00029328457,-0.00023138676
3545,1.7115644e-05,1.7083687e-05,3.195844e-08,0.5182458,0.0015092185,0.0015092185,-0.00029314504,-0.00023075126
3546,1.715249e-05,1.7121096e-05,3.139355e-08,0.5184603,0.001271461,0.001271461,-0.00029326748,-0.00023144229
3547,1.710988e-05,1.7078017e-05,3.1862612e-08,0.51812166,0.0015390503,0.0015390503,-0.00029312665,-0.000230959
3548,1.7144677e-05,1.7113058e-05,3.1619695e-08,0.51819783,0.001310282,0.001310282,-0.00029325145,-0.00023143188
3549,1.7107093e-05,1.707499e-05,3.210245e-08,0.51788634,0.0014532683,0.0014532683,-0.00029317255,-0.00023101669
3550,1.713801e-05,1.7106195e-05,3.181608e-08,0.5179793,0.0012117721,0.0012117721,-0.00029330683,-0.0002313272
3551,1.7103366e-05,1.7071146e-05,3.222003e-08,0.5177003,0.0013679861,0.0013679861,-0.0002932219,-0.00023092721
3552,1.7130034e-05,1.7098324e-05,3.1711178e-08,0.5178951,0.0011830595,0.0011830595,-0.00029332226,-0.00023136765
3553,1.7099508e-05,1.7067397e-05,3.211046e-08,0.5176001,0.0014264302,0.0014264302,-0.0002931955,-0.00023097679
3554,1.7121474e-05,1.7089793e-05,3.168067e-08,0.5177622,0.0012574473,0.0012574473,-0.0002932834,-0.00023148562
3555,1.7097234e-05,1.7065122e-05,3.2113128e-08,0.5174581,0.0014549192,0.0014549192,-0.00029318305,-0.00023105717
3556,1.7112929e-05,1.7081053e-05,3.187591e-08,0.51751715,0.0012735226,0.0012735226,-0.00029327712,-0.00023143494
3557,1.7094819e-05,1.7062717e-05,3.2101113e-08,0.51732135,0.0013852852,0.0013852852,-0.00029322042,-0.0002311269
3558,1.7103068e-05,1.7071083e-05,3.198508e-08,0.5173071,0.0012868352,0.0012868352,-0.00029327287,-0.00023136169
3559,1.7091897e-05,1.705986e-05,3.2038404e-08,0.51720417,0.0013511127,0.0013511127,-0.0002932386,-0.00023126804
3560,1.70939e-05,1.706182e-05,3.2079758e-08,0.5171017,0.0013265661,0.0013265661,-0.0002932542,-0.00023134306
3561,1.7088589e-05,1.705648e-05,3.2109124e-08,0.517007,0.0013229204,0.0013229204,-0.00029325444,-0.00023136481
3562,1.7086084e-05,1.7053917e-05,3.2166557e-08,0.5168923,0.0013083046,0.0013083046,-0.00029326466,-0.00023134526
3563,1.7084078e-05,1.7051934e-05,3.2143845e-08,0.51681113,0.0012925618,0.0012925618,-0.0002932724,-0.00023137688
3564,1.7078135e-05,1.7046017e-05,3.2117136e-08,0.51673836,0.0013067239,0.0013067239,-0.00029326533,-0.0002314006
3565,1.7079028e-05,1.7046941e-05,3.2087765e-08,0.5166637,0.0013251887,0.0013251887,-0.00029325683,-0.00023144782
3566,1.707047e-05,1.7038361e-05,3.2109124e-08,0.51656765,0.0013519226,0.0013519226,-0.0002932413,-0.0002315044
3567,1.7074213e-05,1.704211e-05,3.2103785e-08,0.5164919,0.001340913,0.001340913,-0.00029324918,-0.00023155825
3568,1.7063365e-05,1.703111e-05,3.2253475e-08,0.516332,0.001355608,0.001355608,-0.0002932407,-0.0002315203
3569,1.7069706e-05,1.703755e-05,3.2155867e-08,0.51630163,0.0012881096,0.0012881096,-0.00029327732,-0.00023163394
3570,1.7055974e-05,1.702362e-05,3.2353906e-08,0.5161087,0.0013366434,0.0013366434,-0.00029325273,-0.00023151067
3571,1.7064764e-05,1.703262e-05,3.214251e-08,0.5161238,0.0012550643,0.0012550643,-0.00029329557,-0.00023172397
3572,1.7048469e-05,1.7016106e-05,3.236329e-08,0.51590353,0.0013498176,0.0013498176,-0.00029324734,-0.00023154446
3573,1.7060256e-05,1.7028098e-05,3.215854e-08,0.51591176,0.0012529381,0.0012529381,-0.0002932982,-0.00023179696
3574,1.7041451e-05,1.7009055e-05,3.2395466e-08,0.5156763,0.0013512077,0.0013512077,-0.00029324766,-0.0002315827
3575,1.7056396e-05,1.7024222e-05,3.2174576e-08,0.51569146,0.0012404254,0.0012404254,-0.0002933069,-0.0002318356
3576,1.7033248e-05,1.700084e-05,3.2407534e-08,0.51545924,0.0013516179,0.0013516179,-0.00029324825,-0.00023162673
3577,1.7053511e-05,1.7021395e-05,3.21158e-08,0.51551175,0.0012388527,0.0012388527,-0.00029330942,-0.00023191118
3578,1.7023942e-05,1.6991484e-05,3.245718e-08,0.51523197,0.0013810107,0.0013810107,-0.0002932342,-0.00023165137
3579,1.7051689e-05,1.7019598e-05,3.2090437e-08,0.5153349,0.0012222357,0.0012222357,-0.00029331958,-0.0002320314
3580,1.7014272e-05,1.698166e-05,3.2613073e-08,0.51496977,0.001397895,0.001397895,-0.00029322723,-0.00023163832
3581,1.7051434e-05,1.701936e-05,3.207442e-08,0.5151628,0.0011603042,0.0011603042,-0.0002933534,-0.00023214988
3582,1.7002332e-05,1.6969576e-05,3.27572e-08,0.5147052,0.0014107805,0.0014107805,-0.00029322252,-0.00023157315
3583,1.7054283e-05,1.7022317e-05,3.1965097e-08,0.5150226,0.0010984293,0.0010984293,-0.00029338722,-0.00023230485
3584,1.69873e-05,1.6954422e-05,3.2878678e-08,0.5144409,0.0014620393,0.0014620393,-0.00029319685,-0.00023151726
3585,1.7061988e-05,1.7030174e-05,3.181475e-08,0.5149041,0.0010443619,0.0010443619,-0.0002934171,-0.0002325181
3586,1.6968599e-05,1.6935503e-05,3.3096544e-08,0.51413035,0.001539532,0.001539532,-0.0002931569,-0.0002314183
3587,1.7076842e-05,1.7045251e-05,3.1590556e-08,0.5148239,0.0009494084,0.0009494084,-0.00029346877,-0.00023276237
3588,1.6944896e-05,1.6911485e-05,3.341175e-08,0.51377565,0.0016451356,0.0016451356,-0.00029310206,-0.00023121892
3589,1.7104081e-05,1.7072849e-05,3.1231387e-08,0.5148454,0.00080589106,0.00080589106,-0.00029354566,-0.00023314245
3590,1.6914495e-05,1.6880593e-05,3.3902456e-08,0.513363,0.0018228429,0.0018228429,-0.0002930094,-0.00023090276
3591,1.7154967e-05,1.71243e-05,3.0667774e-08,0.5150131,0.0005882618,0.0005882618,-0.0002936615,-0.00023370587
3592,1.6877833e-05,1.684313e-05,3.4702797e-08,0.51286,0.002092333,0.002092333,-0.00029286847,-0.00023033617
3593,1.7250084e-05,1.7220287e-05,2.9797242e-08,0.5154419,0.0002324717,0.0002324717,-0.00029384982,-0.00023454062
3594,1.6841654e-05,1.6805698e-05,3.5956123e-08,0.5122752,0.0025108394,0.0025108394,-0.00029264946,-0.00022940456
3595,1.7434522e-05,1.7406135e-05,2.8388014e-08,0.51640177,-0.00031944254,-0.00031944254,-0.0002941418,-0.00023582978
3596,1.6833932e-05,1.6795972e-05,3.7961225e-08,0.5116809,0.0032007154,0.0032007154,-0.00029228712,-0.00022791105
3597,1.7812172e-05,1.7786e-05,2.6170975e-08,0.51842177,-0.0011788969,-0.0011788969,-0.00029459537,-0.00023788233
3598,1.6949469e-05,1.6908141e-05,4.132797e-08,0.5113889,0.0043203835,0.0043203835,-0.0002916983,-0.00022548612
3599,1.8634577e-05,1.8611843e-05,2.2733824e-08,0.52274835,-0.0025800294,-0.0025800294,-0.0002953342,-0.00024118429
3600,1.747467e-05,1.7427532e-05,4.7136716e-08,0.51250154,0.0061496613,0.0061496613,-0.0002907353,-0.00022147929
3601,2.0543574e-05,2.052605e-05,1.7524972e-08,0.5325499,-0.004867934,-0.004867934,-0.00029653887,-0.00024662013
3602,1.9252255e-05,1.919475e-05,5.7506146e-08,0.5183349,0.009212799,0.009212799,-0.000289122,-0.00021484694
3603,2.520581e-05,2.5195553e-05,1.0257531e-08,0.5556417,-0.008620909,-0.008620909,-0.0002985118,-0.0002556763
3604,2.464161e-05,2.45649e-05,7.670914e-08,0.5378233,0.014378799,0.014378799,-0.0002864004,-0.00020387761
3605,3.6815563e-05,3.6813184e-05,2.3790228e-09,0.61049753,-0.0147297755,-0.0147297755,-0.0003017147,-0.0002709144
3606,3.9542905e-05,3.9430197e-05,1.1270754e-07,0.5900283,0.023089807,0.023089807,-0.00028181262,-0.0001859629
3607,6.41856e-05,6.418417e-05,1.435082e-09,0.7322301,-0.024294442,-0.024294442,-0.00030670225,-0.00029604894
3608,7.3896386e-05,7.3720505e-05,1.758844e-07,0.69507754,0.037376326,0.037376326,-0.00027430145,-0.00015776942
3609,0.00011440094,0.00011437299,2.795035e-08,0.95328015,-0.03752284,-0.03752284,-0.00031350236,-0.00033400083
3610,0.000121108715,0.00012085422,2.544876e-07,0.81314355,0.058367502,0.058367502,-0.00026332765,-0.00011710915
3611,0.0001495569,0.00014946276,9.4137675e-08,1.2104923,-0.049565174,-0.049565174,-0.00031933613,-0.0003753214
3612,0.00011154809,0.000111291294,2.5679682e-07,0.7765721,0.080139644,0.080139644,-0.00025212334,-7.168133e-05
3613,8.925888e-05,8.9157984e-05,1.0089319e-07,1.2162149,-0.04555147,-0.04555147,-0.0003161713,-0.00038449685
3614,3.6891255e-05,3.676509e-05,1.2616631e-07,0.56112486,0.08017656,0.08017656,-0.0002524014,-7.511584e-05
3615,2.2884456e-05,2.2883934e-05,5.213141e-10,0.6308229,-0.01830249,-0.01830249,-0.00030124022,-0.00033897243
3616,3.264064e-05,3.261441e-05,2.6231275e-08,0.52417856,0.024606489,0.024606489,-0.00028124396,-0.00020860496
3617,4.838443e-05,4.804816e-05,3.3626793e-07,0.9802806,0.005997774,0.005997774,-0.00028987924,-0.00021448848
3618,7.526521e-05,7.5262455e-05,2.755522e-09,0.5778279,-0.06428672,-0.06428672,-0.0003269332,-0.00026725195
3619,5.6043915e-05,5.5592554e-05,4.513606e-07,1.1504285,0.014363947,0.014363947,-0.00028730193,-7.391652e-05
3620,4.5501172e-05,4.5501165e-05,6.917189e-12,0.62337786,-0.07848664,-0.07848664,-0.00033396986,-0.00023481016
3621,2.0268182e-05,2.0239333e-05,2.8849323e-08,0.500756,0.024378492,0.024378492,-0.00028173483,-0.00010714415
3622,1.965342e-05,1.964229e-05,1.1129511e-08,0.54553694,0.0015374621,0.0015374621,-0.00029264676,-0.0002410952
3623,3.5391717e-05,3.535393e-05,3.7788677e-08,0.9690746,0.01477078,0.01477078,-0.0002852554,-0.0002608636
3624,3.6692894e-05,3.6598023e-05,9.48729e-08,0.5587552,0.059284754,0.059284754,-0.0002632666,-0.000113623144
3625,4.4976823e-05,4.4976634e-05,1.8865422e-10,0.72768265,-0.015754249,-0.015754249,-0.00030131807,-0.00029230467
3626,2.7969536e-05,2.7859674e-05,1.0986174e-07,0.62975955,0.033321857,0.033321857,-0.00027672478,-0.00011922085
3627,2.3602228e-05,2.3516583e-05,8.5644814e-08,0.59562856,-0.022334773,-0.022334773,-0.00030611065,-0.0002270806
3628,2.2487515e-05,2.245567e-05,3.1845325e-08,0.60967946,-0.0115866,-0.0115866,-0.00029969955,-0.00019027313
3629,2.3640563e-05,2.3498382e-05,1.421819e-07,0.6710373,0.0025198166,0.0025198166,-0.0002935422,-0.00014439499
3630,3.474173e-05,3.4725348e-05,1.6382343e-08,0.6287914,-0.025797196,-0.025797196,-0.00030741448,-0.00023503845
3631,2.905582e-05,2.897425e-05,8.1571265e-08,0.6064943,0.01362714,0.01362714,-0.00028687803,-0.00014731042
3632,2.810633e-05,2.8081195e-05,2.5135218e-08,0.5857909,-0.014996982,-0.014996982,-0.00030232634,-0.0002216787
3633,1.9297833e-05,1.9283978e-05,1.385605e-08,0.58836275,0.009808082,0.009808082,-0.00028807548,-0.0001897674
3634,1.7474567e-05,1.746149e-05,1.307712e-08,0.5876567,0.012093609,0.012093609,-0.00028766823,-0.0001960307
3635,2.3728704e-05,2.3727582e-05,1.1223529e-09,0.6747037,0.014700876,0.014700876,-0.0002855915,-0.00022915653
3636,2.3944933e-05,2.392423e-05,2.0701998e-08,0.5525675,0.028573876,0.028573876,-0.0002779806,-0.00021904313
3637,2.7470469e-05,2.7455962e-05,1.4506362e-08,0.5765565,0.0069324225,0.0069324225,-0.00029006726,-0.00024463047
3638,2.0348862e-05,2.0282176e-05,6.668641e-08,0.5543025,0.014015498,0.014015498,-0.0002854702,-0.0002159747
3639,1.9108325e-05,1.9067622e-05,4.0703284e-08,0.53538376,-0.012293504,-0.012293504,-0.0003001117,-0.00023462229
3640,1.8015662e-05,1.7958442e-05,5.7220632e-08,0.5354341,-0.0025323827,-0.0025323827,-0.00029484203,-0.0002069081
3641,1.8656185e-05,1.8621473e-05,3.4712514e-08,0.52749765,-0.007848069,-0.007848069,-0.0002973885,-0.00023108519
3642,2.2458362e-05,2.2445376e-05,1.29861135e-08,0.54876256,-0.0019545953,-0.0019545953,-0.00029494648,-0.00023548833
3643,1.9724803e-05,1.9683594e-05,4.1209912e-08,0.5130891,0.011797979,0.011797979,-0.00028719904,-0.00022597205
3644,2.1450722e-05,2.1443024e-05,7.698617e-09,0.5452344,-0.004905609,-0.004905609,-0.00029637179,-0.00025849883
3645,1.77608e-05,1.7715705e-05,4.5095263e-08,0.50491494,0.01301371,0.01301371,-0.0002871164,-0.00020735111
3646,1.7584685e-05,1.7566188e-05,1.8496788e-08,0.50430316,-0.0069498178,-0.0069498178,-0.00029734915,-0.00024967312
3647,1.8414175e-05,1.8397344e-05,1.6830713e-08,0.50344896,0.0035015075,0.0035015075,-0.00029230744,-0.00022349395
3648,1.7849752e-05,1.7811315e-05,3.84374e-08,0.4957733,0.005123344,0.005123344,-0.00029125332,-0.00022803729
3649,2.0758442e-05,2.0748903e-05,9.537907e-09,0.5145755,-0.0061324565,-0.0061324565,-0.0002971988,-0.00025512118
3650,1.828296e-05,1.8227256e-05,5.57052e-08,0.5142166,0.008910032,0.008910032,-0.0002895651,-0.00020951386
3651,1.9047166e-05,1.9022804e-05,2.4361658e-08,0.4922591,-0.0132352775,-0.0132352775,-0.00030101647,-0.00025222922
3652,1.7315855e-05,1.7283306e-05,3.2549863e-08,0.49333474,-0.0005989923,-0.0005989923,-0.0002945238,-0.00021621911
3653,1.721451e-05,1.7183875e-05,3.0635164e-08,0.48912784,-0.004962973,-0.004962973,-0.00029693366,-0.00023028035
3654,1.8158547e-05,1.8149174e-05,9.372727e-09,0.51372564,-0.0026051542,-0.0026051542,-0.000295388,-0.00024132797
3655,1.7437624e-05,1.7411352e-05,2.6271112e-08,0.49088177,0.009429259,0.009429259,-0.00028933515,-0.0002215406
3656,1.9004658e-05,1.8990851e-05,1.3805229e-08,0.50819856,-0.00033106853,-0.00033106853,-0.00029428012,-0.0002507312
3657,1.7409695e-05,1.7378079e-05,3.1615723e-08,0.49697533,0.0075330976,0.0075330976,-0.00029007485,-0.00022659126
3658,1.8137718e-05,1.8105826e-05,3.1893208e-08,0.49663505,-0.0033830616,-0.0033830616,-0.0002960791,-0.00023794813
3659,1.6813734e-05,1.6781529e-05,3.220532e-08,0.49938503,-0.0017090027,-0.0017090027,-0.00029480425,-0.00023162641
3660,1.6839655e-05,1.6808512e-05,3.1143234e-08,0.49883506,-0.002783525,-0.002783525,-0.0002956077,-0.00023306032
3661,1.7356222e-05,1.733065e-05,2.5570596e-08,0.5004963,-0.001538136,-0.001538136,-0.0002947878,-0.00023805111
3662,1.6790358e-05,1.6761995e-05,2.8362912e-08,0.49910042,0.0019728593,0.0019728593,-0.00029276227,-0.00023761543
3663,1.7986986e-05,1.7963128e-05,2.385727e-08,0.50136995,-0.0004936273,-0.0004936273,-0.0002942949,-0.00024086823
3664,1.6580605e-05,1.6548434e-05,3.2170565e-08,0.4970479,0.003248114,0.003248114,-0.0002919899,-0.00023424807
3665,1.7355345e-05,1.7336031e-05,1.9314239e-08,0.50595874,-0.0017368363,-0.0017368363,-0.00029482116,-0.00024167393
3666,1.64646e-05,1.6437094e-05,2.7507433e-08,0.49842983,0.0053238277,0.0053238277,-0.0002910404,-0.00022992684
3667,1.6627891e-05,1.6609707e-05,1.8183998e-08,0.50929695,0.0015695574,0.0015695574,-0.00029290264,-0.00024437704
3668,1.6905222e-05,1.6882277e-05,2.294438e-08,0.50541013,0.00598217,0.00598217,-0.00029079622,-0.00023476666
3669,1.640646e-05,1.6374228e-05,3.223207e-08,0.501302,0.004212969,0.004212969,-0.00029155734,-0.00023786562
3670,1.7338556e-05,1.7313181e-05,2.537439e-08,0.5063571,-0.0008261546,-0.0008261546,-0.00029435725,-0.00023973588
3671,1.6445305e-05,1.640093e-05,4.4375103e-08,0.50514364,0.0024654432,0.0024654432,-0.00029268122,-0.00022472779
3672,1.714026e-05,1.711443e-05,2.5832179e-08,0.5068759,-0.0054646726,-0.0054646726,-0.00029676544,-0.00024029615
3673,1.6440674e-05,1.6407701e-05,3.297331e-08,0.5025911,0.0022728927,0.0022728927,-0.0002928436,-0.00022489636
3674,1.6631515e-05,1.6604907e-05,2.6607902e-08,0.5046893,-0.000713959,-0.000713959,-0.00029432544,-0.00023771128
3675,1.6692306e-05,1.6669244e-05,2.3060771e-08,0.5069561,0.0023825238,0.0023825238,-0.0002926976,-0.00023452213
3676,1.6397396e-05,1.6365075e-05,3.232175e-08,0.50024384,0.0038177373,0.0038177373,-0.0002920395,-0.00022998464
3677,1.6959884e-05,1.6936428e-05,2.3455048e-08,0.50554,-0.000295462,-0.000295462,-0.00029408623,-0.00023801721
3678,1.6364967e-05,1.6332551e-05,3.2416924e-08,0.49995312,0.0036093104,0.0036093104,-0.00029214958,-0.0002259255
3679,1.6892538e-05,1.6866587e-05,2.5952067e-08,0.50336605,-0.0006779761,-0.0006779761,-0.00029437567,-0.00023566853
3680,1.6415253e-05,1.63865e-05,2.8753227e-08,0.5017234,0.0027457748,0.0027457748,-0.00029252056,-0.00022993676
3681,1.6633745e-05,1.6604054e-05,2.9690591e-08,0.50154483,0.00091118057,0.00091118057,-0.00029360043,-0.0002331197
3682,1.6470975e-05,1.6440616e-05,3.0359327e-08,0.50176454,0.0010969472,0.0010969472,-0.00029336705,-0.00023299146
3683,1.6428765e-05,1.6396236e-05,3.2528362e-08,0.5012023,0.00040904034,0.00040904034,-0.00029382616,-0.00023107171
3684,1.6588154e-05,1.6557018e-05,3.1135343e-08,0.50159585,-0.00040288182,-0.00040288182,-0.00029421708,-0.00023203313
3685,1.6349417e-05,1.631922e-05,3.019727e-08,0.5019578,0.0005253192,0.0005253192,-0.00029367316,-0.00023175447
3686,1.6660466e-05,1.6633234e-05,2.7232561e-08,0.5037423,0.0006737037,0.0006737037,-0.0002936743,-0.00023353007
3687,1.6310318e-05,1.628099e-05,2.932711e-08,0.5022099,0.002670864,0.002670864,-0.00029250662,-0.00023328712
3688,1.6612914e-05,1.6586404e-05,2.6510763e-08,0.50441873,0.0013566351,0.0013566351,-0.0002932699,-0.0002360324
3689,1.63226e-05,1.6290014e-05,3.2584822e-08,0.5010295,0.002896696,0.002896696,-0.00029243244,-0.0002315797
3690,1.6490687e-05,1.6461603e-05,2.9083914e-08,0.50287527,6.536739e-05,6.536739e-05,-0.00029390393,-0.0002356629
3691,1.6380076e-05,1.6348038e-05,3.2038404e-08,0.5014131,0.0014930175,0.0014930175,-0.0002932105,-0.00023060529
3692,1.6357717e-05,1.6327149e-05,3.0567392e-08,0.5020203,0.00037212484,0.00037212484,-0.000293743,-0.00023392405
3693,1.6469472e-05,1.644093e-05,2.854263e-08,0.5030909,0.00091354625,0.00091354625,-0.00029349743,-0.00023341933
3694,1.6286029e-05,1.6253887e-05,3.2141173e-08,0.5010631,0.001955166,0.001955166,-0.00029294039,-0.00023208221
3695,1.654163e-05,1.6513828e-05,2.7801075e-08,0.50342256,0.00033769972,0.00033769972,-0.00029377462,-0.00023565236
3696,1.6268357e-05,1.623589e-05,3.246792e-08,0.5007622,0.0022790884,0.0022790884,-0.0002927906,-0.00023045253
3697,1.6512156e-05,1.6483917e-05,2.8240079e-08,0.5029503,0.00019772393,0.00019772393,-0.0002938584,-0.00023519063
3698,1.629187e-05,1.6261862e-05,3.0007246e-08,0.5017532,0.0021750024,0.0021750024,-0.00029283424,-0.00023142999
3699,1.6412761e-05,1.6383816e-05,2.894558e-08,0.5024327,0.0013069904,0.0013069904,-0.000293302,-0.00023432168
3700,1.635058e-05,1.6321459e-05,2.9119501e-08,0.50237346,0.001955577,0.001955577,-0.0002929371,-0.00023361847
3701,1.6330983e-05,1.6299779e-05,3.120506e-08,0.5012616,0.0017199138,0.0017199138,-0.0002931033,-0.00023300858
3702,1.6409209e-05,1.637859e-05,3.0618214e-08,0.5015129,0.0008488983,0.0008488983,-0.00029353704,-0.00023377722
3703,1.6292262e-05,1.6260137e-05,3.2125147e-08,0.5006478,0.0010408314,0.0010408314,-0.00029345637,-0.00023196301
3704,1.6426475e-05,1.6396065e-05,3.0409975e-08,0.5010599,0.0003102956,0.0003102956,-0.00029384685,-0.00023335227
3705,1.6271186e-05,1.6240405e-05,3.0781393e-08,0.5004652,0.0012076347,0.0012076347,-0.00029334964,-0.00023246955
3706,1.6404234e-05,1.637506e-05,2.9175471e-08,0.50096995,0.00090254965,0.00090254965,-0.00029353786,-0.00023398832
3707,1.6264847e-05,1.6234324e-05,3.0521814e-08,0.49986434,0.0017943874,0.0017943874,-0.00029303491,-0.00023307286
3708,1.6370148e-05,1.6340955e-05,2.919329e-08,0.50042045,0.0010596787,0.0010596787,-0.00029343853,-0.00023446747
3709,1.627717e-05,1.6246244e-05,3.092666e-08,0.49931297,0.0017128204,0.0017128204,-0.0002930894,-0.00023276753
3710,1.6327123e-05,1.6297528e-05,2.9595665e-08,0.49997467,0.0009168693,0.0009168693,-0.00029349962,-0.00023439749
3711,1.6298618e-05,1.6268204e-05,3.0413876e-08,0.4994992,0.0014993534,0.0014993534,-0.00029320843,-0.00023313978
3712,1.628445e-05,1.6254056e-05,3.0394386e-08,0.49953935,0.001187132,0.001187132,-0.0002933581,-0.00023419697
3713,1.6320475e-05,1.6290289e-05,3.0186914e-08,0.4996959,0.0011694963,0.0011694963,-0.00029337837,-0.000234049
3714,1.6258857e-05,1.622718e-05,3.167669e-08,0.49896473,0.0012799904,0.0012799904,-0.00029332252,-0.00023336518
3715,1.633246e-05,1.6302163e-05,3.0297045e-08,0.49959323,0.0006059966,0.0006059966,-0.0002936737,-0.00023435729
3716,1.6245292e-05,1.6213655e-05,3.1638248e-08,0.49881682,0.0012248621,0.0012248621,-0.00029335966,-0.0002327568
3717,1.6328802e-05,1.6299005e-05,2.9795956e-08,0.49961755,0.0006387937,0.0006387937,-0.0002936606,-0.0002344722
3718,1.6236396e-05,1.6205762e-05,3.063386e-08,0.4990218,0.0015100341,0.0015100341,-0.00029320404,-0.0002331968
3719,1.631721e-05,1.6287402e-05,2.980753e-08,0.4994037,0.0011050054,0.0011050054,-0.00029342185,-0.00023450417
3720,1.62371e-05,1.6206497e-05,3.060257e-08,0.4989169,0.0015509416,0.0015509416,-0.00029317715,-0.00023365977
3721,1.6296482e-05,1.626603e-05,3.0451567e-08,0.49899188,0.0011189744,0.0011189744,-0.00029341894,-0.0002341422
3722,1.6247152e-05,1.6216209e-05,3.0942388e-08,0.4987238,0.0012464969,0.0012464969,-0.00029334225,-0.00023358266
3723,1.626785e-05,1.6237273e-05,3.057651e-08,0.4988891,0.000993333,0.000993333,-0.00029348335,-0.00023392527
3724,1.6259133e-05,1.6228305e-05,3.082847e-08,0.49872464,0.0011781489,0.0011781489,-0.00029338698,-0.00023363755
3725,1.624427e-05,1.6213631e-05,3.0639075e-08,0.49878463,0.0010993624,0.0010993624,-0.00029342348,-0.00023404328
3726,1.6266069e-05,1.6235357e-05,3.0712155e-08,0.49869552,0.0011636773,0.0011636773,-0.00029339906,-0.00023386175
3727,1.6230228e-05,1.6199172e-05,3.10552e-08,0.4984695,0.0011713186,0.0011713186,-0.00029338736,-0.00023382406
3728,1.6266726e-05,1.6236227e-05,3.049839e-08,0.49868557,0.0010040534,0.0010040534,-0.00029348137,-0.00023406341
3729,1.621881e-05,1.6187674e-05,3.1135343e-08,0.49826577,0.0012804719,0.0012804719,-0.0002933345,-0.00023357155
3730,1.6262175e-05,1.6231996e-05,3.0179148e-08,0.49870455,0.0010035177,0.0010035177,-0.000293477,-0.0002344447
3731,1.6209244e-05,1.617814e-05,3.1102484e-08,0.49813253,0.0014488366,0.0014488366,-0.0002932469,-0.00023365622
3732,1.6255588e-05,1.6225129e-05,3.045937e-08,0.49842364,0.0010391329,0.0010391329,-0.000293458,-0.00023462286
3733,1.6204844e-05,1.6173526e-05,3.1317033e-08,0.49790725,0.0013444737,0.0013444737,-0.0002933,-0.00023376409
3734,1.6247084e-05,1.6216189e-05,3.0895222e-08,0.4980429,0.00093690807,0.00093690807,-0.00029351644,-0.00023440098
3735,1.6201728e-05,1.6170467e-05,3.1260363e-08,0.49775654,0.0011612474,0.0011612474,-0.00029339426,-0.00023386693
3736,1.6237213e-05,1.6206386e-05,3.0825856e-08,0.4978647,0.00096760207,0.00096760207,-0.00029350343,-0.00023431412
3737,1.6198825e-05,1.6167758e-05,3.1065706e-08,0.49763045,0.0012084745,0.0012084745,-0.00029336987,-0.00023405618
3738,1.622808e-05,1.6197368e-05,3.0712155e-08,0.49772483,0.0010791837,0.0010791837,-0.00029344414,-0.00023444014
3739,1.6197691e-05,1.6166536e-05,3.1156382e-08,0.49741364,0.0012625336,0.0012625336,-0.00029334606,-0.00023408774
3740,1.621896e-05,1.6188143e-05,3.0818008e-08,0.49753526,0.0010580402,0.0010580402,-0.00029345445,-0.00023445947
3741,1.6198199e-05,1.6166963e-05,3.1235338e-08,0.49726328,0.0012152492,0.0012152492,-0.0002933761,-0.00023402793
3742,1.6208547e-05,1.6177617e-05,3.0929282e-08,0.49737504,0.0010449594,0.0010449594,-0.00029346254,-0.00023444125
3743,1.6198088e-05,1.6166936e-05,3.1152435e-08,0.4972035,0.0011829291,0.0011829291,-0.00029339505,-0.00023415289
3744,1.6199117e-05,1.6167964e-05,3.1153753e-08,0.49715564,0.0010924428,0.0010924428,-0.0002934415,-0.00023438265
3745,1.6197188e-05,1.6166e-05,3.1187952e-08,0.4970744,0.00110159,0.00110159,-0.00029343818,-0.00023430571
3746,1.619112e-05,1.6159747e-05,3.1372434e-08,0.49690595,0.0010808763,0.0010808763,-0.000293452,-0.0002342398
3747,1.6194037e-05,1.6162876e-05,3.1160326e-08,0.49692523,0.0010153222,0.0010153222,-0.0002934841,-0.00023438167
3748,1.618387e-05,1.6152575e-05,3.129594e-08,0.49675733,0.001105152,0.001105152,-0.0002934411,-0.00023421139
3749,1.6189411e-05,1.6158347e-05,3.1064392e-08,0.49678263,0.0010628379,0.0010628379,-0.00029346047,-0.00023447267
3750,1.6177504e-05,1.6146303e-05,3.120111e-08,0.49662194,0.0011729773,0.0011729773,-0.00029340453,-0.00023434259
3751,1.6185206e-05,1.615406e-05,3.1145863e-08,0.49657446,0.0011123483,0.0011123483,-0.00029343684,-0.00023451558
3752,1.6170507e-05,1.6139207e-05,3.1298576e-08,0.4964269,0.001152442,0.001152442,-0.00029341437,-0.00023441271
3753,1.6181742e-05,1.6150492e-05,3.1251144e-08,0.49638456,0.0010723885,0.0010723885,-0.00029346038,-0.00023450362
3754,1.616227e-05,1.6130856e-05,3.141468e-08,0.49623168,0.0011175626,0.0011175626,-0.00029343338,-0.00023442552
3755,1.6178517e-05,1.6147314e-05,3.120243e-08,0.496262,0.0010354836,0.0010354836,-0.00029348015,-0.00023461413
3756,1.6153786e-05,1.6122283e-05,3.1503216e-08,0.49602655,0.0011478874,0.0011478874,-0.0002934191,-0.0002344465
3757,1.6176416e-05,1.6145257e-05,3.115901e-08,0.49611884,0.001009232,0.001009232,-0.0002934934,-0.00023477945
3758,1.6145257e-05,1.611363e-05,3.162632e-08,0.4957901,0.0011731222,0.0011731222,-0.00029340805,-0.0002344173
3759,1.6174574e-05,1.6143442e-05,3.1132714e-08,0.49594828,0.00096502353,0.00096502353,-0.00029351693,-0.00023488274
3760,1.6136437e-05,1.610479e-05,3.16462e-08,0.4955795,0.0011947766,0.0011947766,-0.0002933979,-0.00023440747
3761,1.6173006e-05,1.614194e-05,3.1065706e-08,0.49578267,0.00095830427,0.00095830427,-0.00029352194,-0.00023498984
3762,1.6126696e-05,1.6095015e-05,3.1681996e-08,0.49536783,0.0012357169,0.0012357169,-0.00029337668,-0.00023445417
3763,1.6173886e-05,1.6142825e-05,3.1060452e-08,0.49559706,0.0009463247,0.0009463247,-0.0002935306,-0.0002351024
3764,1.6115158e-05,1.6083326e-05,3.183203e-08,0.49511003,0.0012487828,0.0012487828,-0.00029337013,-0.0002344423
3765,1.6178756e-05,1.6147731e-05,3.102501e-08,0.4954284,0.0008743789,0.0008743789,-0.00029357112,-0.00023519639
3766,1.6101154e-05,1.6069136e-05,3.2018402e-08,0.49483448,0.0012674176,0.0012674176,-0.00029336155,-0.00023435654
3767,1.618764e-05,1.6156808e-05,3.0832396e-08,0.49534285,0.0007905114,0.0007905114,-0.0002936171,-0.00023538737
3768,1.6083166e-05,1.6050924e-05,3.224143e-08,0.49453634,0.0013623704,0.0013623704,-0.0002933132,-0.00023421823
3769,1.6205116e-05,1.617456e-05,3.0556972e-08,0.49530986,0.00069369446,0.00069369446,-0.00029366917,-0.00023569902
3770,1.6059696e-05,1.6027077e-05,3.2618455e-08,0.49418446,0.0014976654,0.0014976654,-0.0002932437,-0.0002339899
3771,1.6236612e-05,1.620642e-05,3.0190797e-08,0.495342,0.00052698154,0.00052698154,-0.00029375844,-0.00023609621
3772,1.6030495e-05,1.5997373e-05,3.31223e-08,0.49379247,0.0016752713,0.0016752713,-0.00029315142,-0.0002336128
3773,1.6291498e-05,1.626186e-05,2.9637977e-08,0.49551758,0.00029260622,0.00029260622,-0.00029388384,-0.00023664611
3774,1.5997395e-05,1.5963504e-05,3.389148e-08,0.4933432,0.0019516964,0.0019516964,-0.00029300584,-0.00023308351
3775,1.639023e-05,1.6361428e-05,2.880252e-08,0.4959372,-5.4532775e-05,-5.4532775e-05,-0.00029406938,-0.0002374529
3776,1.5968155e-05,1.5933063e-05,3.5091112e-08,0.4928357,0.0023704155,0.0023704155,-0.000292785,-0.00023221986
3777,1.6576403e-05,1.6548913e-05,2.7490136e-08,0.49683088,-0.0006002657,-0.0006002657,-0.00029436004,-0.00023865583
3778,1.5971442e-05,1.5934436e-05,3.700632e-08,0.49235708,0.0030301714,0.0030301714,-0.00029243607,-0.00023083203
3779,1.6947104e-05,1.6921704e-05,2.5400508e-08,0.49875817,-0.0014424323,-0.0014424323,-0.00029480693,-0.0002405667
3780,1.6096046e-05,1.6055938e-05,4.0108716e-08,0.49222678,0.004115577,0.004115577,-0.0002918618,-0.00022861228
3781,1.7731663e-05,1.7709459e-05,2.220446e-08,0.50283325,-0.0027653612,-0.0027653612,-0.00029550787,-0.00024362306
3782,1.659974e-05,1.6554339e-05,4.5402725e-08,0.49348408,0.0058593145,0.0058593145,-0.00029093903,-0.00022500494
3783,1.9489331e-05,1.947185e-05,1.7480616e-08,0.51173514,-0.0049075363,-0.0049075363,-0.00029664146,-0.00024851825
3784,1.8205836e-05,1.8151222e-05,5.4613313e-08,0.49903512,0.008685268,0.008685268,-0.000289443,-0.0002191782
3785,2.3615412e-05,2.3604505e-05,1.0906625e-08,0.532111,-0.0083495295,-0.0083495295,-0.00029846057,-0.00025654514
3786,2.2852455e-05,2.2781349e-05,7.1105575e-08,0.51628953,0.013358971,0.013358971,-0.00028696813,-0.00020978897
3787,3.3485216e-05,3.348181e-05,3.4046317e-09,0.57916737,-0.013830068,-0.013830068,-0.0003013498,-0.00026980691
3788,3.5193836e-05,3.5092744e-05,1.0109208e-07,0.5607166,0.02108869,0.02108869,-0.0002828774,-0.00019484528
3789,5.5953504e-05,5.595324e-05,2.6587244e-10,0.6813612,-0.022272784,-0.022272784,-0.00030577715,-0.0002914801
3790,6.298512e-05,6.283238e-05,1.5273461e-07,0.6496429,0.033526868,0.033526868,-0.00027630877,-0.00017191359
3791,9.6970616e-05,9.695447e-05,1.6147643e-08,0.8668776,-0.033935886,-0.033935886,-0.00031181157,-0.00032426417
3792,0.00010291114,0.00010269108,2.2005106e-07,0.7577666,0.05167984,0.05167984,-0.00026678233,-0.00013944003
3793,0.00013110971,0.00013104641,6.330376e-08,1.093792,-0.04532691,-0.04532691,-0.00031742308,-0.00036189624
3794,0.00010417459,0.000103933955,2.4063925e-07,0.7590167,0.0712767,0.0712767,-0.00025666718,-0.00010148526
3795,9.1910275e-05,9.1829774e-05,8.050019e-08,1.1407332,-0.045164466,-0.045164466,-0.00031644406,-0.00037546462
3796,4.2933403e-05,4.278128e-05,1.5212375e-07,0.59098166,0.07478446,0.07478446,-0.00025516163,-9.17228e-05
3797,2.582648e-05,2.5825406e-05,1.0756731e-09,0.6874166,-0.02562747,-0.02562747,-0.00030541111,-0.00033917843
3798,2.2595163e-05,2.2544718e-05,5.044415e-08,0.49528462,0.03295002,0.03295002,-0.00027706564,-0.0001838334
3799,3.366379e-05,3.3453543e-05,2.1024734e-07,0.7708049,-0.0032578018,-0.0032578018,-0.00029451918,-0.00024210868
3800,6.0128004e-05,6.012117e-05,6.8346004e-09,0.53778523,-0.046005484,-0.046005484,-0.0003177609,-0.000264318
3801,5.439059e-05,5.3982738e-05,4.0785335e-07,1.0874943,0.011154621,0.011154621,-0.00028863997,-0.00011205692
3802,5.4991357e-05,5.4989076e-05,2.2826272e-09,0.66593957,-0.07394977,-0.07394977,-0.00033181297,-0.00024674606
3803,2.6723477e-05,2.6649555e-05,7.3922315e-08,0.51111895,0.031149328,0.031149328,-0.00027834837,-9.340739e-05
3804,1.941422e-05,1.941422e-05,2.2737368e-13,0.6407776,-0.014320152,-0.014320152,-0.0003007501,-0.00026934873
3805,2.1790207e-05,2.177977e-05,1.0437909e-08,0.7977105,0.030115062,0.030115062,-0.00027764522,-0.00022191509
3806,2.6315487e-05,2.6246355e-05,6.91327e-08,0.5154391,0.045007367,0.045007367,-0.0002705657,-0.00017069578
3807,4.078463e-05,4.07838e-05,8.307406e-10,0.7224258,-0.008648052,-0.008648052,-0.00029762302,-0.00028333146
3808,3.1212046e-05,3.1034237e-05,1.7781132e-07,0.71017903,0.034066632,0.034066632,-0.00027671186,-0.00011357528
3809,3.064987e-05,3.0598432e-05,5.143797e-08,0.5623172,-0.036177326,-0.036177326,-0.00031308233,-0.00025363
3810,2.0082076e-05,2.0003368e-05,7.870712e-08,0.5995105,-0.0033055681,-0.0033055681,-0.00029581203,-0.00016274683
3811,1.8381927e-05,1.8279012e-05,1.02914804e-07,0.59644103,-0.014843998,-0.014843998,-0.00030265798,-0.00019013652
3812,2.4822157e-05,2.4813133e-05,9.024031e-09,0.61925876,-0.016672118,-0.016672118,-0.00030246726,-0.00022131283
3813,2.4287463e-05,2.4217925e-05,6.9538814e-08,0.55847317,0.016671423,0.016671423,-0.00028567435,-0.00015503522
3814,3.080826e-05,3.0803883e-05,4.3763126e-09,0.63430256,-0.010168296,-0.010168296,-0.00029934815,-0.00024395285
3815,2.314319e-05,2.3118366e-05,2.4824343e-08,0.5388265,0.02333098,0.02333098,-0.00028121474,-0.00018544089
3816,2.0867548e-05,2.0856056e-05,1.1492414e-08,0.57609457,0.004368364,0.004368364,-0.0002918939,-0.00022382893
3817,1.7256036e-05,1.7246091e-05,9.945279e-09,0.5665575,0.016413573,0.016413573,-0.00028447196,-0.00022191166
3818,1.690822e-05,1.6881617e-05,2.6601825e-08,0.52632916,0.014749321,0.014749321,-0.00028590235,-0.0002200045
3819,2.2368942e-05,2.2349042e-05,1.9900545e-08,0.5396538,0.0046421913,0.0046421913,-0.0002910684,-0.00024048974
3820,2.095022e-05,2.08876e-05,6.261952e-08,0.53689575,0.009411269,0.009411269,-0.00028819646,-0.00022142295
3821,2.3152508e-05,2.311525e-05,3.7257568e-08,0.51480544,-0.012082016,-0.012082016,-0.00030029644,-0.00024133945
3822,1.7976947e-05,1.7912576e-05,6.437111e-08,0.5289643,-0.00015286168,-0.00015286168,-0.00029335788,-0.00021359965
3823,1.7649993e-05,1.7630073e-05,1.9919469e-08,0.513925,-0.012591549,-0.012591549,-0.00030042126,-0.00024198157
3824,1.7146007e-05,1.7123875e-05,2.2132355e-08,0.5036458,0.0059198416,0.0059198416,-0.00029066854,-0.00022325406
3825,1.7213826e-05,1.7198832e-05,1.4993162e-08,0.50618845,0.0054908344,0.0054908344,-0.00029060576,-0.00024743512
3826,2.0038276e-05,2.0029202e-05,9.075772e-09,0.5227649,0.007256553,0.007256553,-0.0002902393,-0.00024468006
3827,1.8005265e-05,1.796265e-05,4.261468e-08,0.48891443,0.01283971,0.01283971,-0.00028695088,-0.00023096157
3828,1.9882706e-05,1.986749e-05,1.5216589e-08,0.4933934,-0.007303367,-0.007303367,-0.0002978824,-0.00025506964
3829,1.6918026e-05,1.686162e-05,5.6405504e-08,0.5012089,0.0056302496,0.0056302496,-0.00029122108,-0.00021130076
3830,1.6938264e-05,1.6914175e-05,2.4087985e-08,0.47955415,-0.012731577,-0.012731577,-0.00030068847,-0.0002499202
3831,1.6719301e-05,1.6692762e-05,2.6539887e-08,0.47562745,-0.00052338996,-0.00052338996,-0.00029457698,-0.000225533
3832,1.6474107e-05,1.6438638e-05,3.546896e-08,0.47607815,-0.0012131458,-0.0012131458,-0.00029478272,-0.00023566127
3833,1.8518527e-05,1.8506435e-05,1.2093526e-08,0.48697892,-0.005577617,-0.005577617,-0.00029709502,-0.00024830882
3834,1.7128532e-05,1.7087108e-05,4.1423448e-08,0.47855678,0.0067378236,0.0067378236,-0.00029078638,-0.00021779549
3835,1.8377039e-05,1.8364743e-05,1.2295925e-08,0.48717147,-0.007960515,-0.007960515,-0.00029834677,-0.00025288668
3836,1.6415643e-05,1.6390144e-05,2.5499162e-08,0.47353715,0.0071422257,0.0071422257,-0.00029050236,-0.00022087095
3837,1.6857912e-05,1.6838812e-05,1.9099467e-08,0.48016343,-0.0008003951,-0.0008003951,-0.00029471944,-0.00024403172
3838,1.6334976e-05,1.6316393e-05,1.858302e-08,0.4835978,0.0038943796,0.0038943796,-0.00029203683,-0.0002388234
3839,1.6203681e-05,1.6167374e-05,3.630735e-08,0.4807063,0.0034823476,0.0034823476,-0.00029248817,-0.00023356562
3840,1.7110346e-05,1.708298e-05,2.736551e-08,0.48238188,-0.0044332417,-0.0044332417,-0.00029643773,-0.0002454674
3841,1.6201053e-05,1.615712e-05,4.3932047e-08,0.4895863,-0.0003472096,-0.0003472096,-0.00029432654,-0.00022817179
3842,1.7423685e-05,1.7395017e-05,2.8667381e-08,0.48178762,-0.007903817,-0.007903817,-0.00029836234,-0.00024197465
3843,1.594208e-05,1.5912137e-05,2.994275e-08,0.48083663,-2.0306457e-05,-2.0306457e-05,-0.0002939169,-0.00023314309
3844,1.6531078e-05,1.6511329e-05,1.9748436e-08,0.48687178,-0.0015072132,-0.0015072132,-0.00029489805,-0.00024370538
3845,1.572369e-05,1.5702275e-05,2.1414476e-08,0.48392808,0.004959415,0.004959415,-0.00029123115,-0.00024045407
3846,1.580406e-05,1.5783817e-05,2.0243602e-08,0.48571533,0.003805792,0.003805792,-0.00029189355,-0.00024464217
3847,1.6266897e-05,1.624309e-05,2.380781e-08,0.48382795,0.0042991033,0.0042991033,-0.00029169224,-0.00024009153
3848,1.5711477e-05,1.5683008e-05,2.846967e-08,0.4823322,0.0031369026,0.0031369026,-0.0002921463,-0.00023986163
3849,1.6617198e-05,1.6593216e-05,2.3981718e-08,0.48720145,-5.9620293e-06,-5.9620293e-06,-0.0002940306,-0.00024055681
3850,1.5658881e-05,1.5623507e-05,3.537361e-08,0.48426217,0.0031297414,0.0031297414,-0.00029223648,-0.0002338985
3851,1.6384189e-05,1.636026e-05,2.3928672e-08,0.48980203,-0.0025037576,-0.0025037576,-0.00029529585,-0.00024399154
3852,1.5671121e-05,1.563372e-05,3.7401517e-08,0.48543352,0.002982117,0.002982117,-0.00029246186,-0.00023056396
3853,1.5941434e-05,1.5913996e-05,2.7437043e-08,0.48750818,-0.0029095619,-0.0029095619,-0.00029547812,-0.00024236795
3854,1.5850817e-05,1.582122e-05,2.9596947e-08,0.4856766,0.0012302503,0.0012302503,-0.00029343276,-0.00023209388
3855,1.567253e-05,1.5643102e-05,2.9427994e-08,0.4848613,0.0005162696,0.0005162696,-0.0002937391,-0.00023613313
3856,1.6130603e-05,1.6109758e-05,2.084482e-08,0.4916424,0.00061249174,0.00061249174,-0.00029369805,-0.00023921253
3857,1.5624075e-05,1.5593429e-05,3.0646902e-08,0.48323014,0.0048583816,0.0048583816,-0.00029152716,-0.00023175911
3858,1.6200684e-05,1.6178668e-05,2.2016124e-08,0.4897973,0.0001398289,0.0001398289,-0.00029393155,-0.00024263217
3859,1.562615e-05,1.559294e-05,3.3210497e-08,0.4831795,0.0041926377,0.0041926377,-0.0002918921,-0.00022997864
3860,1.6014304e-05,1.5985019e-05,2.9286294e-08,0.48441494,-0.0013476593,-0.0013476593,-0.00029479718,-0.00023816022
3861,1.5670721e-05,1.5639254e-05,3.14662e-08,0.4838962,0.0006531846,0.0006531846,-0.00029371472,-0.00023184191
3862,1.5777754e-05,1.5746453e-05,3.1301212e-08,0.4834656,-0.00072378945,-0.00072378945,-0.00029452794,-0.0002338744
3863,1.5746924e-05,1.5719528e-05,2.7396332e-08,0.48510924,-0.000108439606,-0.000108439606,-0.0002940868,-0.00023574437
3864,1.563609e-05,1.5606223e-05,2.9866733e-08,0.4835967,0.0014793619,0.0014793619,-0.00029332854,-0.0002336799
3865,1.5854408e-05,1.582725e-05,2.7157611e-08,0.48515218,0.00051872496,0.00051872496,-0.0002937808,-0.00023746872
3866,1.5581687e-05,1.5552134e-05,2.9553382e-08,0.48386922,0.002000745,0.002000745,-0.00029297202,-0.00023477594
3867,1.5908416e-05,1.588061e-05,2.7804802e-08,0.4850685,0.0005737326,0.0005737326,-0.00029378815,-0.00023685036
3868,1.5550482e-05,1.5520485e-05,2.9996922e-08,0.48406026,0.0019067124,0.0019067124,-0.00029298352,-0.00023532563
3869,1.584205e-05,1.5814387e-05,2.7663352e-08,0.4855872,0.00050259125,0.00050259125,-0.0002938109,-0.00023764235
3870,1.5555768e-05,1.5524052e-05,3.1716485e-08,0.48374045,0.001930573,0.001930573,-0.00029299766,-0.00023517615
3871,1.5729016e-05,1.5700123e-05,2.8893632e-08,0.4850763,-5.6811932e-05,-5.6811932e-05,-0.0002940599,-0.00023829137
3872,1.5612288e-05,1.557977e-05,3.251761e-08,0.48342046,0.0011621038,0.0011621038,-0.00029344886,-0.00023409796
3873,1.5622778e-05,1.5592748e-05,3.002919e-08,0.48410982,-0.0003166569,-0.0003166569,-0.00029417392,-0.00023713599
3874,1.5681275e-05,1.5652075e-05,2.9200928e-08,0.4841252,0.0006055964,0.0006055964,-0.0002937457,-0.00023514236
3875,1.5540061e-05,1.5510335e-05,2.9725264e-08,0.48352918,0.0012137971,0.0012137971,-0.00029337822,-0.00023594643
3876,1.5745125e-05,1.5719012e-05,2.6113153e-08,0.48583323,0.00091165875,0.00091165875,-0.0002935527,-0.0002380118
3877,1.5508693e-05,1.5477963e-05,3.072913e-08,0.48295322,0.002684218,0.002684218,-0.00029263058,-0.00023481713
3878,1.5763095e-05,1.5736094e-05,2.7000677e-08,0.48534822,0.00054978026,0.00054978026,-0.00029373003,-0.000239143
3879,1.5517295e-05,1.5485513e-05,3.1781536e-08,0.48295134,0.0022268125,0.0022268125,-0.000292889,-0.00023398636
3880,1.5707115e-05,1.567805e-05,2.9066127e-08,0.48430666,2.610639e-05,2.610639e-05,-0.00029403027,-0.00023790007
3881,1.5550668e-05,1.5519892e-05,3.0776167e-08,0.4834535,0.0012985632,0.0012985632,-0.00029337374,-0.00023477434
3882,1.5630432e-05,1.5600197e-05,3.023483e-08,0.483511,0.00042823612,0.00042823612,-0.00029385055,-0.0002365816
3883,1.5591373e-05,1.556174e-05,2.9632847e-08,0.48358142,0.00081578444,0.00081578444,-0.000293618,-0.00023632188
3884,1.557531e-05,1.5544678e-05,3.0632556e-08,0.48275578,0.0009366943,0.0009366943,-0.0002935941,-0.0002356613
3885,1.5619948e-05,1.559067e-05,2.9278644e-08,0.48305294,0.00058427267,0.00058427267,-0.00029374685,-0.0002367329
3886,1.5540953e-05,1.5510968e-05,2.998402e-08,0.4823249,0.0011416092,0.0011416092,-0.00029347016,-0.0002355302
3887,1.5629965e-05,1.5601165e-05,2.879999e-08,0.48264906,0.000796583,0.000796583,-0.0002936503,-0.00023680214
3888,1.5514495e-05,1.548506e-05,2.9434384e-08,0.48208526,0.0014426089,0.0014426089,-0.00029328835,-0.00023623744
3889,1.5629013e-05,1.5600115e-05,2.8898699e-08,0.48228878,0.0010084057,0.0010084057,-0.0002935456,-0.00023708175
3890,1.5500511e-05,1.547003e-05,3.0481477e-08,0.48145807,0.0014005213,0.0014005213,-0.00029330663,-0.00023630583
3891,1.5620199e-05,1.559072e-05,2.9479141e-08,0.48191983,0.00052411173,0.00052411173,-0.00029379525,-0.00023721116
3892,1.549879e-05,1.5467493e-05,3.1297258e-08,0.4810533,0.0010681736,0.0010681736,-0.00029349557,-0.0002356961
3893,1.5597307e-05,1.556809e-05,2.9216208e-08,0.48190886,0.00020096477,0.00020096477,-0.00029395483,-0.00023741045
3894,1.5503603e-05,1.5472897e-05,3.0705625e-08,0.48105043,0.0011687898,0.0011687898,-0.00029345392,-0.00023567509
3895,1.556858e-05,1.5539548e-05,2.9030572e-08,0.48177567,0.00052847364,0.00052847364,-0.00029377712,-0.0002376764
3896,1.5512816e-05,1.5482781e-05,3.0035647e-08,0.48116744,0.0012815472,0.0012815472,-0.0002933945,-0.00023624877
3897,1.5543073e-05,1.551336e-05,2.9713703e-08,0.48128292,0.00084196654,0.00084196654,-0.00029361865,-0.000237246
3898,1.5526006e-05,1.5496254e-05,2.9752245e-08,0.48122835,0.0009959703,0.0009959703,-0.00029354048,-0.00023668712
3899,1.5517515e-05,1.5487198e-05,3.03165e-08,0.4809203,0.0009564816,0.0009564816,-0.00029356836,-0.00023658393
3900,1.55384e-05,1.5508851e-05,2.954954e-08,0.48126805,0.0007408963,0.0007408963,-0.0002936725,-0.0002371323
3901,1.5492706e-05,1.5462225e-05,3.0481477e-08,0.48076963,0.0010661348,0.0010661348,-0.00029351347,-0.00023637142
3902,1.5547119e-05,1.5517406e-05,2.9713703e-08,0.4810939,0.00066429895,0.00066429895,-0.00029371754,-0.00023729017
3903,1.5478201e-05,1.5447635e-05,3.056609e-08,0.4806196,0.0010202976,0.0010202976,-0.00029353428,-0.00023637192
3904,1.5547166e-05,1.5517342e-05,2.9824257e-08,0.48089162,0.0006053596,0.0006053596,-0.0002937569,-0.00023712426
3905,1.5471946e-05,1.544161e-05,3.0335965e-08,0.48055518,0.0010006528,0.0010006528,-0.00029354123,-0.0002364173
3906,1.5539012e-05,1.5509508e-05,2.950345e-08,0.48089933,0.0007201003,0.0007201003,-0.00029370008,-0.00023713922
3907,1.5467667e-05,1.5437421e-05,3.024649e-08,0.48046565,0.0011795247,0.0011795247,-0.0002934475,-0.00023655241
3908,1.5531023e-05,1.5501553e-05,2.9468907e-08,0.48084787,0.00079668243,0.00079668243,-0.00029365797,-0.00023740815
3909,1.5462438e-05,1.5431782e-05,3.0656032e-08,0.48024392,0.0012023067,0.0012023067,-0.00029344,-0.0002365066
3910,1.5524824e-05,1.549505e-05,2.9772812e-08,0.48065293,0.00063397887,0.00063397887,-0.00029374167,-0.00023746306
3911,1.5456684e-05,1.5425765e-05,3.09188e-08,0.4800502,0.0010609082,0.0010609082,-0.00029351847,-0.0002363771
3912,1.5517055e-05,1.548719e-05,2.9864157e-08,0.48046273,0.00053223723,0.00053223723,-0.00029379487,-0.000237498
3913,1.545056e-05,1.5419831e-05,3.0727822e-08,0.47993046,0.0010361135,0.0010361135,-0.00029353096,-0.00023652705
3914,1.5508474e-05,1.5478623e-05,2.9851282e-08,0.4802344,0.00063188135,0.00063188135,-0.00029374345,-0.00023754798
3915,1.5445388e-05,1.5414822e-05,3.056609e-08,0.47975698,0.0010627838,0.0010627838,-0.00029351457,-0.00023674712
3916,1.5501393e-05,1.5471485e-05,2.990795e-08,0.47997218,0.00070511334,0.00070511334,-0.0002937067,-0.00023750942
3917,1.5441572e-05,1.5411035e-05,3.053744e-08,0.47956684,0.0010453737,0.0010453737,-0.00029352328,-0.00023683565
3918,1.549412e-05,1.5464231e-05,2.9889915e-08,0.4798095,0.00072903244,0.00072903244,-0.0002936955,-0.00023749712
3919,1.5438522e-05,1.540791e-05,3.0611695e-08,0.47939315,0.0010622318,0.0010622318,-0.0002935167,-0.0002368685
3920,1.548828e-05,1.5458316e-05,2.996338e-08,0.47966796,0.00071100425,0.00071100425,-0.0002937056,-0.00023758448
3921,1.5434021e-05,1.5403171e-05,3.0849407e-08,0.47919604,0.001035315,0.001035315,-0.0002935348,-0.0002368397
3922,1.5485472e-05,1.5455378e-05,3.009378e-08,0.47950912,0.0006139468,0.0006139468,-0.0002937586,-0.00023760408
3923,1.5427107e-05,1.5396141e-05,3.0965982e-08,0.47902742,0.0009824326,0.0009824326,-0.00029356588,-0.00023675046
3924,1.5485315e-05,1.5455284e-05,3.0031774e-08,0.47939375,0.0005716951,0.0005716951,-0.00029378338,-0.00023763705
3925,1.5417882e-05,1.538698e-05,3.0900463e-08,0.4788864,0.0010278064,0.0010278064,-0.00029354304,-0.00023678257
3926,1.5487107e-05,1.545721e-05,2.989764e-08,0.47928962,0.00061103166,0.00061103166,-0.0002937652,-0.00023776443
3927,1.5406269e-05,1.5375306e-05,3.096336e-08,0.47869518,0.0011063545,0.0011063545,-0.0002935019,-0.00023680337
3928,1.549243e-05,1.5462554e-05,2.9875746e-08,0.4791549,0.00058729143,0.00058729143,-0.00029377994,-0.00023785402
3929,1.5392e-05,1.5360798e-05,3.120111e-08,0.4784513,0.0011306852,0.0011306852,-0.0002934897,-0.00023670334
3930,1.5501562e-05,1.5471802e-05,2.9759956e-08,0.47907963,0.0004829136,0.0004829136,-0.00029383673,-0.00023799538
3931,1.537505e-05,1.5343574e-05,3.147545e-08,0.47819683,0.0011965875,0.0011965875,-0.00029345628,-0.00023654023
3932,1.5517966e-05,1.5488456e-05,2.950857e-08,0.47907168,0.00036948538,0.00036948538,-0.00029389714,-0.00023828787
3933,1.5354635e-05,1.5322792e-05,3.1842664e-08,0.47790033,0.0013239542,0.0013239542,-0.00029339056,-0.00023631881
3934,1.5546353e-05,1.5517186e-05,2.9167834e-08,0.4791161,0.00020771429,0.00020771429,-0.00029398283,-0.00023867206
3935,1.532968e-05,1.5297383e-05,3.2297645e-08,0.47757426,0.0014983837,0.0014983837,-0.00029329874,-0.00023599132
3936,1.5595047e-05,1.5566398e-05,2.8648461e-08,0.47928417,5.824438e-07,5.824438e-07,-0.00029409336,-0.00023917216
3937,1.5301537e-05,1.5268612e-05,3.2924625e-08,0.47721496,0.0017702107,0.0017702107,-0.00029315474,-0.00023554065
3938,1.568043e-05,1.5652518e-05,2.7911748e-08,0.47964638,-0.00028369605,-0.00028369605,-0.00029424575,-0.00023989996
3939,1.527644e-05,1.5242487e-05,3.3953235e-08,0.47681355,0.002153811,0.002153811,-0.00029295092,-0.0002348388
3940,1.5835261e-05,1.5808393e-05,2.6867397e-08,0.48033234,-0.0007581334,-0.0007581334,-0.00029449948,-0.00024090207
3941,1.527353e-05,1.523793e-05,3.5600983e-08,0.47643957,0.0026948464,0.0026948464,-0.00029266404,-0.00023368678
3942,1.6122603e-05,1.6097401e-05,2.520141e-08,0.4817612,-0.0014974735,-0.0014974735,-0.0002948933,-0.00024243518
3943,1.5349242e-05,1.5311172e-05,3.8068723e-08,0.476312,0.003571537,0.003571537,-0.00029219993,-0.00023190308
3944,1.6688386e-05,1.6665761e-05,2.2623865e-08,0.4847311,-0.0025779125,-0.0025779125,-0.0002954671,-0.00024483036
3945,1.5655949e-05,1.5613872e-05,4.2076536e-08,0.47707132,0.0049804603,0.0049804603,-0.0002914535,-0.00022912958
3946,1.7865748e-05,1.784686e-05,1.8887942e-08,0.49084798,-0.0042548645,-0.0042548645,-0.0002963565,-0.00024858178
3947,1.6592741e-05,1.6544005e-05,4.8736933e-08,0.48046958,0.0071705882,0.0071705882,-0.00029029234,-0.00022478805
3948,2.0431384e-05,2.0417725e-05,1.3658552e-08,0.5039873,-0.006880619,-0.006880619,-0.0002977479,-0.00025444597
3949,1.9183452e-05,1.9123348e-05,6.0102266e-08,0.4907557,0.010644667,0.010644667,-0.0002884496,-0.00021801775
3950,2.618823e-05,2.6181191e-05,7.040001e-09,0.5328714,-0.010957095,-0.010957095,-0.00029990397,-0.00026386158
3951,2.5869535e-05,2.5789615e-05,7.9919914e-08,0.517254,0.016206503,0.016206503,-0.0002854996,-0.00020749323
3952,3.894629e-05,3.8945305e-05,9.862235e-10,0.5949307,-0.017188272,-0.017188272,-0.0003031872,-0.00027888533
3953,4.1412717e-05,4.1298703e-05,1.1401448e-07,0.5745487,0.02501375,0.02501375,-0.00028083433,-0.00019149945
3954,6.426914e-05,6.4266795e-05,2.3464288e-09,0.715189,-0.026152499,-0.026152499,-0.00030787062,-0.00030207465
3955,6.9680726e-05,6.951474e-05,1.6598507e-07,0.6663472,0.038273036,0.038273036,-0.00027384004,-0.00016844421
3956,9.91846e-05,9.9161036e-05,2.3567004e-08,0.89776,-0.03700765,-0.03700765,-0.00031341257,-0.0003333225
3957,9.4446084e-05,9.422934e-05,2.167433e-07,0.7408343,0.055267915,0.055267915,-0.0002649685,-0.000138373
3958,0.00010707467,0.00010701692,5.775297e-08,1.0520531,-0.04453456,-0.04453456,-0.00031686304,-0.0003599959
3959,7.23895e-05,7.218222e-05,2.0727549e-07,0.6934819,0.068313465,0.068313465,-0.00025836582,-0.00011020411
3960,5.7294674e-05,5.7259113e-05,3.5560227e-08,0.9388723,-0.039354224,-0.039354224,-0.00031327977,-0.00035464118
3961,2.535965e-05,2.5235518e-05,1.2413153e-07,0.55103105,0.058138475,0.058138475,-0.00026399494,-0.00012597808
3962,1.8941899e-05,1.8926608e-05,1.5291125e-08,0.49929288,-0.021777788,-0.021777788,-0.00030376422,-0.00030437528
3963,2.5663585e-05,2.562077e-05,4.281486e-08,0.48197323,0.006666712,0.006666712,-0.0002908152,-0.00021648011
3964,3.4323388e-05,3.407993e-05,2.4345806e-07,0.82950014,-0.0038141666,-0.0038141666,-0.00029542367,-0.00020816745
3965,5.4459466e-05,5.4458505e-05,9.608847e-10,0.560532,-0.05238628,-0.05238628,-0.0003211348,-0.0002575466
3966,4.442496e-05,4.41776e-05,2.4735934e-07,0.8186242,0.018820446,0.018820446,-0.0002847505,-0.0001129227
3967,4.383586e-05,4.382507e-05,1.07855795e-08,0.75290495,-0.051340383,-0.051340383,-0.00032010904,-0.00026952516
3968,2.2358901e-05,2.232847e-05,3.043207e-08,0.46884662,0.04202976,0.04202976,-0.00027238447,-0.00012529713
3969,1.7807335e-05,1.780698e-05,3.5461944e-10,0.61631763,0.0015671037,0.0015671037,-0.00029264457,-0.0002735051
3970,1.9536976e-05,1.9536743e-05,2.3362712e-10,0.6645543,0.027818762,0.027818762,-0.00027893635,-0.00022845322
3971,2.2235543e-05,2.2126935e-05,1.0860835e-07,0.56305695,0.031259324,0.031259324,-0.00027797744,-0.0001784246
3972,3.420215e-05,3.4195582e-05,6.5668724e-09,0.5893961,-0.02004384,-0.02004384,-0.0003039885,-0.0002650248
3973,2.7423737e-05,2.7221451e-05,2.0228563e-07,0.7466068,0.016208969,0.016208969,-0.00028626135,-0.0001322006
3974,2.9149362e-05,2.9107234e-05,4.2126985e-08,0.54374725,-0.04103249,-0.04103249,-0.00031574952,-0.00025169994
3975,1.9522715e-05,1.9452076e-05,7.063945e-08,0.5608856,-0.0008813317,-0.0008813317,-0.00029469392,-0.00016770826
3976,1.7574637e-05,1.7525412e-05,4.9225015e-08,0.527259,-0.012812433,-0.012812433,-0.00030140605,-0.00021291838
3977,1.9468036e-05,1.9465251e-05,2.7845397e-09,0.61450714,-0.00186167,-0.00186167,-0.00029460544,-0.00022473179
3978,1.8949646e-05,1.8913413e-05,3.6232144e-08,0.5107477,0.022044351,0.022044351,-0.0002827577,-0.00018070087
3979,2.5845846e-05,2.5845115e-05,7.320695e-10,0.63998616,0.0013165142,0.0013165142,-0.0002929917,-0.00025306857
3980,2.1880105e-05,2.1846834e-05,3.327027e-08,0.5040728,0.027628431,0.027628431,-0.0002790689,-0.00019840707
3981,2.3128958e-05,2.3111737e-05,1.7220545e-08,0.53031886,-0.00036401054,-0.00036401054,-0.00029423888,-0.00024433306
3982,1.7634804e-05,1.7598199e-05,3.6606092e-08,0.5039504,0.011182087,0.011182087,-0.00028730455,-0.0002210354
3983,1.619672e-05,1.61544e-05,4.232142e-08,0.50009346,-0.0024887654,-0.0024887654,-0.00029534232,-0.0002303325
3984,1.6826729e-05,1.6793329e-05,3.33995e-08,0.4988922,-0.0024718246,-0.0024718246,-0.00029473501,-0.00023371188
3985,1.6711438e-05,1.6666849e-05,4.4588813e-08,0.49747717,0.00017524725,0.00017524725,-0.00029354813,-0.00022860081
3986,2.0368236e-05,2.0345573e-05,2.2661984e-08,0.49819753,-0.005804163,-0.005804163,-0.00029698008,-0.00024423155
3987,1.8120438e-05,1.8084746e-05,3.569242e-08,0.4845447,0.0059106555,0.0059106555,-0.0002903184,-0.00023164335
3988,1.9468418e-05,1.945598e-05,1.24376065e-08,0.50497824,-0.0035786165,-0.0035786165,-0.00029600403,-0.0002499372
3989,1.6358656e-05,1.6329233e-05,2.9421603e-08,0.47282493,0.010758928,0.010758928,-0.0002880289,-0.00023037673
3990,1.6485126e-05,1.6472146e-05,1.298102e-08,0.48864406,-0.0006566787,-0.0006566787,-0.00029430797,-0.00025318208
3991,1.6182566e-05,1.615442e-05,2.8146252e-08,0.46766445,0.008022853,0.008022853,-0.0002899094,-0.00023133236
3992,1.5842463e-05,1.5810854e-05,3.1607776e-08,0.46916136,-0.00015285212,-0.00015285212,-0.00029396158,-0.0002458036
3993,1.7767705e-05,1.7741295e-05,2.641017e-08,0.46567857,-0.003963015,-0.003963015,-0.00029643383,-0.00024049748
3994,1.6549397e-05,1.6496557e-05,5.2839773e-08,0.4863395,-0.0005304083,-0.0005304083,-0.00029436874,-0.00022829752
3995,1.8213743e-05,1.819651e-05,1.7233258e-08,0.46730363,-0.012708201,-0.012708201,-0.00030096612,-0.00025037478
3996,1.6186637e-05,1.614692e-05,3.9717243e-08,0.4644566,0.0034570503,0.0034570503,-0.00029249274,-0.00021977788
3997,1.6641341e-05,1.662965e-05,1.1690545e-08,0.4735556,-0.0072766165,-0.0072766165,-0.00029800637,-0.0002537132
3998,1.5520216e-05,1.550045e-05,1.976519e-08,0.4604263,0.007337138,0.007337138,-0.0002904541,-0.00022900116
3999,1.5653146e-05,1.5632553e-05,2.0592797e-08,0.46135333,0.002489286,0.002489286,-0.0002929269,-0.00024520408
4000,1.6157215e-05,1.6140599e-05,1.6616813e-08,0.4690016,0.002227153,0.002227153,-0.00029305494,-0.00024350939
4001,1.5697753e-05,1.5658326e-05,3.9426748e-08,0.46761817,0.0044311606,0.0044311606,-0.00029201334,-0.00023092881
4002,1.6861051e-05,1.6838634e-05,2.241702e-08,0.468662,-0.0064003747,-0.0064003747,-0.00029759295,-0.00024904625
4003,1.5580421e-05,1.5536609e-05,4.3811884e-08,0.47464016,0.0015888109,0.0015888109,-0.0002934544,-0.00022703536
4004,1.6621463e-05,1.6595266e-05,2.6196293e-08,0.4678929,-0.008045209,-0.008045209,-0.00029849238,-0.0002479089
4005,1.5281026e-05,1.524894e-05,3.2086433e-08,0.4669821,0.00047344744,0.00047344744,-0.0002938515,-0.00023388279
4006,1.5767822e-05,1.5742655e-05,2.5168303e-08,0.46672767,-0.002860295,-0.002860295,-0.00029571465,-0.00024421496
4007,1.5212096e-05,1.5190235e-05,2.1860524e-08,0.46843472,0.0014536686,0.0014536686,-0.0002932027,-0.00024190111
4008,1.5123743e-05,1.5100437e-05,2.3305807e-08,0.46707252,0.0028543829,0.0028543829,-0.00029255688,-0.00024193032
4009,1.5667994e-05,1.5648671e-05,1.932356e-08,0.47285688,0.002390484,0.002390484,-0.00029272365,-0.000245814
4010,1.5070199e-05,1.50438955e-05,2.6303727e-08,0.4671412,0.0050174785,0.0050174785,-0.0002912787,-0.0002411285
4011,1.6042526e-05,1.6019158e-05,2.3368408e-08,0.47150877,0.00074889435,0.00074889435,-0.00029367153,-0.00024563845
4012,1.5071555e-05,1.5037443e-05,3.4112674e-08,0.46928266,0.0031158603,0.0031158603,-0.0002922705,-0.00023805
4013,1.5809497e-05,1.5782489e-05,2.7009248e-08,0.47163683,-0.0026821997,-0.0026821997,-0.00029550729,-0.00024396359
4014,1.5017975e-05,1.498181e-05,3.616552e-08,0.47060102,0.0011999606,0.0011999606,-0.00029338186,-0.00023444637
4015,1.5370984e-05,1.5345426e-05,2.5558684e-08,0.47301552,-0.0030409975,-0.0030409975,-0.00029564893,-0.00024336313
4016,1.5141169e-05,1.5111601e-05,2.9567474e-08,0.47026622,0.0018914283,0.0018914283,-0.00029310485,-0.0002353876
4017,1.5089678e-05,1.50644155e-05,2.5261768e-08,0.4722717,0.0003133827,0.0003133827,-0.00029385276,-0.00024237859
4018,1.5364698e-05,1.5340634e-05,2.4062551e-08,0.47309017,0.0021630423,0.0021630423,-0.00029297356,-0.00023938653
4019,1.500366e-05,1.4973784e-05,2.9875746e-08,0.46926352,0.0030087545,0.0030087545,-0.00029248424,-0.00023782343
4020,1.5526824e-05,1.550339e-05,2.3433373e-08,0.47354418,4.307867e-06,4.307867e-06,-0.00029409336,-0.000242197
4021,1.5010072e-05,1.4975875e-05,3.4196667e-08,0.4687583,0.0031208678,0.0031208678,-0.00029249777,-0.00023311787
4022,1.548655e-05,1.546117e-05,2.5380325e-08,0.47191337,-0.0019846875,-0.0019846875,-0.00029515167,-0.00024235151
4023,1.5001528e-05,1.4967911e-05,3.361635e-08,0.46875593,0.0020716316,0.0020716316,-0.0002930686,-0.00023240273
4024,1.5315232e-05,1.5287418e-05,2.7814743e-08,0.4699515,-0.0018505029,-0.0018505029,-0.00029512148,-0.00024028984
4025,1.501348e-05,1.4983657e-05,2.982297e-08,0.46881402,0.0010167059,0.0010167059,-0.0002935885,-0.00023497774
4026,1.5160941e-05,1.5132255e-05,2.8686307e-08,0.4688714,-0.00016240292,-0.00016240292,-0.00029425882,-0.00023781513
4027,1.50719525e-05,1.5045535e-05,2.6417437e-08,0.47002572,0.00076473714,0.00076473714,-0.00029368533,-0.00023822555
4028,1.5038259e-05,1.5009697e-05,2.8562773e-08,0.46882933,0.001661626,0.001661626,-0.00029327584,-0.00023711401
4029,1.5154443e-05,1.5128005e-05,2.6438027e-08,0.47043422,0.0008604571,0.0008604571,-0.00029363908,-0.00024017647
4030,1.4955925e-05,1.4926007e-05,2.9918258e-08,0.46894726,0.0019327272,0.0019327272,-0.00029308238,-0.00023767613
4031,1.5229173e-05,1.5200315e-05,2.8858183e-08,0.46971968,0.00012348204,0.00012348204,-0.00029406245,-0.00023993409
4032,1.4924852e-05,1.48930885e-05,3.1762944e-08,0.4689742,0.0009182774,0.0009182774,-0.00029358396,-0.00023755293
4033,1.5239022e-05,1.520974e-05,2.9282468e-08,0.46956518,-0.00076826673,-0.00076826673,-0.0002945489,-0.00023941827
4034,1.4914274e-05,1.4882771e-05,3.1503216e-08,0.46853358,0.0007251006,0.0007251006,-0.00029368728,-0.00023719751
4035,1.5179569e-05,1.5152365e-05,2.7204289e-08,0.47001147,-0.00053154695,-0.00053154695,-0.00029439808,-0.00024023991
4036,1.4917583e-05,1.4887365e-05,3.021799e-08,0.46808994,0.0016505383,0.0016505383,-0.00029322127,-0.00023715464
4037,1.5094266e-05,1.50679525e-05,2.6313394e-08,0.47005558,0.00021801151,0.00021801151,-0.0002939654,-0.00024112724
4038,1.49497555e-05,1.492022e-05,2.9535453e-08,0.4681218,0.0020256317,0.0020256317,-0.00029304318,-0.00023741851
4039,1.5009412e-05,1.49816915e-05,2.7720384e-08,0.46919122,0.00060857687,0.00060857687,-0.0002937504,-0.00024063243
4040,1.5007386e-05,1.4978303e-05,2.9082644e-08,0.46862793,0.0013494048,0.0013494048,-0.0002934037,-0.00023827581
4041,1.4950193e-05,1.4920092e-05,3.0100246e-08,0.46834448,0.0007986158,0.0007986158,-0.00029367412,-0.00023910045
4042,1.50625e-05,1.5033888e-05,2.8611902e-08,0.4691137,0.00029144625,0.00029144625,-0.00029395358,-0.00023954475
4043,1.4922086e-05,1.4890476e-05,3.1609098e-08,0.4678465,0.0009633018,0.0009633018,-0.00029361912,-0.00023752206
4044,1.5083699e-05,1.5055639e-05,2.806007e-08,0.46915448,-0.00035616214,-0.00035616214,-0.00029429243,-0.00024028438
4045,1.4907876e-05,1.4876814e-05,3.1061766e-08,0.46750313,0.00121634,0.00121634,-0.00029349775,-0.0002368623
4046,1.5076684e-05,1.5049137e-05,2.754699e-08,0.46881384,-0.00013491164,-0.00013491164,-0.0002941863,-0.00024041066
4047,1.4900522e-05,1.4870808e-05,2.9713703e-08,0.46736857,0.00152158,0.00152158,-0.00029332374,-0.00023749459
4048,1.5063222e-05,1.5035353e-05,2.7869442e-08,0.46809185,0.00042274062,0.00042274062,-0.00029390928,-0.00024010574
4049,1.4899214e-05,1.4869686e-05,2.952777e-08,0.46709818,0.00141179,0.00141179,-0.00029336437,-0.00023830192
4050,1.504184e-05,1.5012989e-05,2.885059e-08,0.4673118,0.00044534623,0.00044534623,-0.00029390832,-0.00023956591
4051,1.4897282e-05,1.4867151e-05,3.0131275e-08,0.46667096,0.00092592614,0.00092592614,-0.0002936179,-0.00023848018
4052,1.5008934e-05,1.49798425e-05,2.9091538e-08,0.4669692,0.0001610004,0.0001610004,-0.00029405399,-0.0002393998
4053,1.4897168e-05,1.4866915e-05,3.025297e-08,0.4663153,0.0007584797,0.0007584797,-0.00029371606,-0.00023838948
4054,1.4978471e-05,1.4949869e-05,2.8601821e-08,0.46687394,0.00015856649,0.00015856649,-0.00029404045,-0.00023978665
4055,1.490433e-05,1.4874369e-05,2.9960802e-08,0.46608847,0.0009469879,0.0009469879,-0.00029362802,-0.00023844518
4056,1.495625e-05,1.492781e-05,2.8439505e-08,0.46668774,0.00035222096,0.00035222096,-0.00029392738,-0.00024004435
4057,1.4912341e-05,1.4882731e-05,2.9609765e-08,0.46604678,0.0010160775,0.0010160775,-0.00029359653,-0.00023860962
4058,1.4935693e-05,1.49068055e-05,2.88873e-08,0.46635807,0.00053116726,0.00053116726,-0.00029383428,-0.00023983573
4059,1.4918165e-05,1.4888847e-05,2.9318178e-08,0.46614745,0.00083176844,0.00083176844,-0.0002936905,-0.00023904811
4060,1.4914428e-05,1.4884793e-05,2.9635412e-08,0.46601018,0.0006527126,0.0006527126,-0.00029378047,-0.00023937214
4061,1.492512e-05,1.4895865e-05,2.9254426e-08,0.46617696,0.0005147496,0.0005147496,-0.0002938522,-0.00023949615
4062,1.4895894e-05,1.486572e-05,3.0173968e-08,0.465734,0.0006651317,0.0006651317,-0.00029378352,-0.00023890397
4063,1.4931679e-05,1.4902496e-05,2.9183107e-08,0.46608526,0.00027827773,0.00027827773,-0.00029397564,-0.00023971373
4064,1.4881171e-05,1.485116e-05,3.001112e-08,0.46560115,0.0007096077,0.0007096077,-0.00029376164,-0.00023874085
4065,1.4933745e-05,1.4904835e-05,2.89101e-08,0.46598375,0.0003543251,0.0003543251,-0.0002939394,-0.00023979136
4066,1.4869108e-05,1.4839501e-05,2.9607202e-08,0.4655602,0.0008769161,0.0008769161,-0.0002936684,-0.00023894689
4067,1.493359e-05,1.4904731e-05,2.8859448e-08,0.46585745,0.0005390517,0.0005390517,-0.0002938485,-0.00023982752
4068,1.4859222e-05,1.4829519e-05,2.9702147e-08,0.46544564,0.0009336519,0.0009336519,-0.00029363454,-0.00023908746
4069,1.4934976e-05,1.4905876e-05,2.9100434e-08,0.46572104,0.00048844086,0.00048844086,-0.00029388093,-0.0002397746
4070,1.4849236e-05,1.4819098e-05,3.013774e-08,0.46526045,0.0008391474,0.0008391474,-0.00029368504,-0.00023897993
4071,1.4938124e-05,1.49089965e-05,2.9127131e-08,0.46566862,0.00029562842,0.00029562842,-0.00029398443,-0.00023984705
4072,1.4836401e-05,1.4805945e-05,3.0455467e-08,0.46504083,0.0008318836,0.0008318836,-0.00029369202,-0.00023882567
4073,1.494406e-05,1.4915206e-05,2.8854386e-08,0.4656604,0.00017125082,0.00017125082,-0.00029404764,-0.00024017034
4074,1.4820076e-05,1.478944e-05,3.0636468e-08,0.46477005,0.00097210734,0.00097210734,-0.00029362048,-0.00023866342
4075,1.4956369e-05,1.4927881e-05,2.8488529e-08,0.46563074,0.00010956426,0.00010956426,-0.00029407736,-0.0002405246
4076,1.4800393e-05,1.47695955e-05,3.0797082e-08,0.4644813,0.0011558662,0.0011558662,-0.0002935245,-0.00023849151
4077,1.4978441e-05,1.4950255e-05,2.8186266e-08,0.4655984,3.9668583e-05,3.9668583e-05,-0.00029411394,-0.00024086957
4078,1.4777529e-05,1.4746408e-05,3.1120884e-08,0.46420282,0.0013167221,0.0013167221,-0.00029343873,-0.0002383052
4079,1.5013561e-05,1.4985575e-05,2.7986482e-08,0.46558437,-0.00011421405,-0.00011421405,-0.00029419834,-0.00024119715
4080,1.4754718e-05,1.4722997e-05,3.1721793e-08,0.46391395,0.0014360386,0.0014360386,-0.00029337464,-0.00023797862
4081,1.5069787e-05,1.5042145e-05,2.764229e-08,0.46568966,-0.0004029523,-0.0004029523,-0.00029435556,-0.00024158422
4082,1.4732312e-05,1.4699818e-05,3.2493432e-08,0.46361005,0.0016261426,0.0016261426,-0.0002932737,-0.00023745082
4083,1.5164638e-05,1.5137799e-05,2.6839317e-08,0.46610484,-0.0007585945,-0.0007585945,-0.00029454744,-0.0002422422
4084,1.4716234e-05,1.46827715e-05,3.346216e-08,0.4632934,0.002047005,0.002047005,-0.00029305124,-0.00023668165
4085,1.5330568e-05,1.530498e-05,2.558847e-08,0.4669794,-0.0012001044,-0.0012001044,-0.00029478382,-0.00024332151
4086,1.472854e-05,1.46934935e-05,3.5046465e-08,0.46306413,0.0027100872,0.0027100872,-0.00029270098,-0.0002355265
4087,1.5633019e-05,1.5609101e-05,2.391715e-08,0.46854463,-0.001912466,-0.001912466,-0.0002951632,-0.0002448994
4088,1.4827391e-05,1.4789772e-05,3.761941e-08,0.46323186,0.0036170403,0.0036170403,-0.0002922211,-0.00023371413
4089,1.6212784e-05,1.6191234e-05,2.1549885e-08,0.47149858,-0.0030423505,-0.0030423505,-0.00029576477,-0.0002471965
4090,1.5158085e-05,1.5116481e-05,4.1604096e-08,0.4644443,0.0049592922,0.0049592922,-0.0002915086,-0.00023100141
4091,1.7377013e-05,1.7358947e-05,1.8065638e-08,0.47749773,-0.0047236085,-0.0047236085,-0.00029665907,-0.00025072508
4092,1.6088694e-05,1.6040776e-05,4.791799e-08,0.4682782,0.0070679393,0.0070679393,-0.00029038743,-0.00022692913
4093,1.981479e-05,1.9801606e-05,1.3184694e-08,0.49014542,-0.007236173,-0.007236173,-0.00029799336,-0.00025619072
4094,1.8509505e-05,1.8451135e-05,5.8368748e-08,0.47853172,0.010395161,0.010395161,-0.00028861765,-0.00022073743
4095,2.504809e-05,2.5041032e-05,7.057516e-09,0.5171737,-0.011038675,-0.011038675,-0.00030000717,-0.0002648356
4096,2.4428397e-05,2.43522e-05,7.619618e-08,0.5032756,0.015619358,0.015619358,-0.00028584086,-0.00021131383
4097,3.6118345e-05,3.6117028e-05,1.3152011e-09,0.573075,-0.016754963,-0.016754963,-0.00030302178,-0.00027838352
4098,3.75358e-05,3.742957e-05,1.0622753e-07,0.55489343,0.023657829,0.023657829,-0.00028157703,-0.00019725502
4099,5.7198024e-05,5.7196827e-05,1.1959057e-09,0.6778631,-0.02489699,-0.02489699,-0.00030727926,-0.0002988271
4100,6.06327e-05,6.048114e-05,1.5156051e-07,0.63711363,0.035443123,0.035443123,-0.0002753553,-0.00017722629
4101,8.602728e-05,8.601114e-05,1.6135338e-08,0.8354805,-0.03478785,-0.03478785,-0.0003123382,-0.00032597373
4102,8.201849e-05,8.181933e-05,1.9915461e-07,0.7115509,0.050404463,0.050404463,-0.00026754392,-0.00015104875
4103,9.6016076e-05,9.597304e-05,4.3040238e-08,0.9765084,-0.042417765,-0.042417765,-0.00031591504,-0.0003500134
4104,6.878227e-05,6.857682e-05,2.0544782e-07,0.695911,0.062510215,0.062510215,-0.0002614172,-0.00012446177
4105,5.9636353e-05,5.9603615e-05,3.2739674e-08,0.9108356,-0.04048765,-0.04048765,-0.00031412824,-0.00034814316
4106,2.8987548e-05,2.8841161e-05,1.4638731e-07,0.58382314,0.05636643,0.05636643,-0.00026497024,-0.00012751065
4107,2.0917663e-05,2.0914047e-05,3.6165022e-09,0.5315545,-0.027610146,-0.027610146,-0.0003069431,-0.00030764707
4108,1.9270921e-05,1.9207411e-05,6.351013e-08,0.48180267,0.01598252,0.01598252,-0.00028613975,-0.00019652271
4109,2.4976584e-05,2.4824329e-05,1.5225454e-07,0.6622268,-0.01044475,-0.01044475,-0.00029868528,-0.00023168715
4110,4.2404303e-05,4.240019e-05,4.1142023e-09,0.51735914,-0.03692895,-0.03692895,-0.0003133495,-0.00025227986
4111,3.9801504e-05,3.958373e-05,2.1777473e-07,0.76663035,0.01440103,0.01440103,-0.00028683088,-0.0001440674
4112,4.63889e-05,4.637645e-05,1.2450073e-08,0.75163084,-0.04723592,-0.04723592,-0.000318157,-0.00027123065
4113,2.774911e-05,2.7683625e-05,6.548551e-08,0.47625402,0.042522598,0.042522598,-0.00027230114,-0.00011927654
4114,2.3101506e-05,2.30993e-05,2.2067361e-09,0.6889942,-0.011511278,-0.011511278,-0.00029940344,-0.00028870272
4115,1.5542759e-05,1.553597e-05,6.787868e-09,0.53240734,0.036499627,0.036499627,-0.0002748158,-0.00019390316
4116,1.6528435e-05,1.6462158e-05,6.6277224e-08,0.5021005,0.015892193,0.015892193,-0.00028581676,-0.00022347078
4117,2.5652644e-05,2.564294e-05,9.7045305e-09,0.5533714,-0.009425794,-0.009425794,-0.00029858132,-0.0002499269
4118,2.4221343e-05,2.4020075e-05,2.0126821e-07,0.72821283,0.01249685,0.01249685,-0.00028829108,-0.00015233472
4119,3.084661e-05,3.082552e-05,2.1092964e-08,0.53942275,-0.040477686,-0.040477686,-0.00031520173,-0.00025679
4120,2.195807e-05,2.1849999e-05,1.0807128e-07,0.586185,0.006604602,0.006604602,-0.00029113286,-0.00015557006
4121,2.1373553e-05,2.1352005e-05,2.1547697e-08,0.5260713,-0.02281313,-0.02281313,-0.00030636744,-0.00024475946
4122,1.6733859e-05,1.6723854e-05,1.0004064e-08,0.54014117,0.008752696,0.008752696,-0.00028920735,-0.00020708848
4123,1.5665586e-05,1.5641319e-05,2.4266392e-08,0.50334436,0.013055669,0.013055669,-0.0002875805,-0.00020875926
4124,1.9567124e-05,1.9566776e-05,3.4680592e-10,0.6187316,0.007286279,0.007286279,-0.00028960555,-0.0002506393
4125,1.8234568e-05,1.8193468e-05,4.1099575e-08,0.48499945,0.026617913,0.026617913,-0.00028004695,-0.00019862766
4126,2.3286868e-05,2.3274208e-05,1.2659612e-08,0.5223198,-0.002901291,-0.002901291,-0.00029528074,-0.00025719553
4127,1.9450752e-05,1.9391926e-05,5.8826853e-08,0.5068289,0.012472901,0.012472901,-0.00028696205,-0.0002140291
4128,2.017388e-05,2.0132265e-05,4.1614733e-08,0.48552123,-0.011841928,-0.011841928,-0.00030041704,-0.00024318496
4129,1.6279775e-05,1.6238126e-05,4.16497e-08,0.48693243,-0.0021671716,-0.0021671716,-0.00029447733,-0.00022656647
4130,1.5403706e-05,1.5370913e-05,3.2792272e-08,0.47643456,-0.0057385317,-0.0057385317,-0.00029716926,-0.00023502584
4131,1.6011389e-05,1.5994738e-05,1.6651407e-08,0.48711556,0.00020639336,0.00020639336,-0.00029349912,-0.00024435314
4132,1.5797103e-05,1.5777345e-05,1.975786e-08,0.47381413,0.007772272,0.007772272,-0.00028968163,-0.00024144552
4133,1.863264e-05,1.8619296e-05,1.3344299e-08,0.48729676,0.0044508493,0.0044508493,-0.00029174096,-0.00025098724
4134,1.6884362e-05,1.6853732e-05,3.062995e-08,0.46246433,0.0100877965,0.0100877965,-0.00028833406,-0.00024113302
4135,1.8404762e-05,1.8383096e-05,2.1665976e-08,0.46327195,-0.0029711386,-0.0029711386,-0.00029592402,-0.00024914226
4136,1.5832966e-05,1.5786694e-05,4.627207e-08,0.46994,0.0032454196,0.0032454196,-0.00029222033,-0.00023111075
4137,1.6147207e-05,1.6123602e-05,2.3604764e-08,0.4565481,-0.009721325,-0.009721325,-0.00029938616,-0.00024941156
4138,1.5226282e-05,1.518807e-05,3.821132e-08,0.45546022,0.00022230222,0.00022230222,-0.0002941778,-0.00022936627
4139,1.507371e-05,1.5049993e-05,2.3717078e-08,0.45082027,-0.006112617,-0.006112617,-0.00029730474,-0.00024835067
4140,1.601598e-05,1.599476e-05,2.1220842e-08,0.44912133,-0.0008332744,-0.0008332744,-0.0002948702,-0.0002380156
4141,1.54424e-05,1.5413789e-05,2.8610643e-08,0.44676524,0.001788269,0.001788269,-0.00029317575,-0.00023921912
4142,1.6951639e-05,1.694021e-05,1.1429402e-08,0.4630271,-0.0031422796,-0.0031422796,-0.00029601413,-0.00024900713
4143,1.5596852e-05,1.5564021e-05,3.283006e-08,0.44790906,0.007671587,0.007671587,-0.00029024694,-0.00022896404
4144,1.6548353e-05,1.6535972e-05,1.237951e-08,0.46421853,-0.004361702,-0.004361702,-0.00029656178,-0.00025578757
4145,1.4978903e-05,1.4943656e-05,3.5246206e-08,0.4529825,0.0070525003,0.0070525003,-0.00029066214,-0.00022851744
4146,1.5514464e-05,1.5489191e-05,2.5272428e-08,0.45407996,-0.004971118,-0.004971118,-0.00029689955,-0.00025139708
4147,1.4821501e-05,1.4787758e-05,3.374351e-08,0.45619076,-0.00023832434,-0.00023832434,-0.0002944536,-0.00023530105
4148,1.49620155e-05,1.4925136e-05,3.687887e-08,0.45699546,-0.0041830917,-0.0041830917,-0.00029652528,-0.00024065521
4149,1.5314732e-05,1.529147e-05,2.3260332e-08,0.45634872,-0.005091905,-0.005091905,-0.0002968847,-0.0002441788
4150,1.4758963e-05,1.4726489e-05,3.2473288e-08,0.45294335,0.001297708,0.001297708,-0.00029355806,-0.00023572287
4151,1.5731996e-05,1.5716188e-05,1.5807668e-08,0.464471,-0.0028032344,-0.0028032344,-0.0002955799,-0.00025170058
4152,1.4671167e-05,1.4643891e-05,2.7276842e-08,0.4521936,0.0063138925,0.0063138925,-0.00029074887,-0.00023804806
4153,1.5696973e-05,1.567858e-05,1.8391555e-08,0.46132472,-0.0002974934,-0.0002974934,-0.00029425308,-0.00025207998
4154,1.4559062e-05,1.4530853e-05,2.8208786e-08,0.45404464,0.005168203,0.005168203,-0.00029124797,-0.00024010014
4155,1.5175914e-05,1.5150913e-05,2.500074e-08,0.45693043,-0.0006891034,-0.0006891034,-0.00029449398,-0.00024686896
4156,1.4520619e-05,1.449092e-05,2.9698294e-08,0.4563832,0.001665312,0.001665312,-0.00029311428,-0.00024066631
4157,1.4669845e-05,1.464124e-05,2.860434e-08,0.4574902,-0.00097611704,-0.00097611704,-0.00029462928,-0.00024344551
4158,1.4770285e-05,1.47414485e-05,2.883667e-08,0.4579179,-0.00013362558,-0.00013362558,-0.0002941557,-0.0002415633
4159,1.45044e-05,1.4474681e-05,2.971884e-08,0.45794782,-3.2828335e-05,-3.2828335e-05,-0.00029408734,-0.00024144066
4160,1.5073771e-05,1.5048074e-05,2.5697041e-08,0.45950556,-0.00068355765,-0.00068355765,-0.00029451994,-0.0002424676
4161,1.4480817e-05,1.4451252e-05,2.956491e-08,0.45732552,0.0017928667,0.0017928667,-0.00029311675,-0.00023939024
4162,1.5137298e-05,1.5115267e-05,2.2030498e-08,0.46222582,-0.00047838734,-0.00047838734,-0.00029441906,-0.00024450826
4163,1.4486433e-05,1.4456324e-05,3.0109295e-08,0.45660362,0.0037219748,0.0037219748,-0.00029214396,-0.00023768241
4164,1.5014294e-05,1.4991624e-05,2.2669838e-08,0.46124864,-0.00057656557,-0.00057656557,-0.0002944537,-0.0002456975
4165,1.4521386e-05,1.4488788e-05,3.2598273e-08,0.45647335,0.0031988262,0.0031988262,-0.00029248185,-0.0002361356
4166,1.4805939e-05,1.4779183e-05,2.675516e-08,0.45811665,-0.0017397904,-0.0017397904,-0.0002950774,-0.00024355816
4167,1.4544503e-05,1.4512699e-05,3.180412e-08,0.45639482,0.00094541075,0.00094541075,-0.0002937018,-0.00023586527
4168,1.4613082e-05,1.45844215e-05,2.8661074e-08,0.45661858,-0.0014601185,-0.0014601185,-0.00029495807,-0.00024038187
4169,1.4588101e-05,1.4560996e-05,2.7106069e-08,0.45684385,8.3908584e-05,8.3908584e-05,-0.00029413842,-0.00023863408
4170,1.4518893e-05,1.4490211e-05,2.8682521e-08,0.45581037,0.0007924144,0.0007924144,-0.0002937818,-0.00023887034
4171,1.4671647e-05,1.4646978e-05,2.4668461e-08,0.45812583,0.0002139146,0.0002139146,-0.0002940408,-0.00024194704
4172,1.4474676e-05,1.4444842e-05,2.9834553e-08,0.45555416,0.0021469996,0.0021469996,-0.0002930555,-0.00023813374
4173,1.4743033e-05,1.4717221e-05,2.5811827e-08,0.4578378,-0.0003045825,-0.0003045825,-0.00029431554,-0.00024292707
4174,1.4431785e-05,1.4400892e-05,3.0892604e-08,0.4559569,0.0017354448,0.0017354448,-0.0002932417,-0.00023820276
4175,1.476336e-05,1.4735938e-05,2.7422235e-08,0.45736924,-0.00083727756,-0.00083727756,-0.00029461825,-0.0002426361
4176,1.4405989e-05,1.4375044e-05,3.0945007e-08,0.45621425,0.0010886802,0.0010886802,-0.00029355293,-0.00023905616
4177,1.4732752e-05,1.4704734e-05,2.8017652e-08,0.45696542,-0.00086950086,-0.00086950086,-0.00029464677,-0.00024226686
4178,1.4400911e-05,1.4370386e-05,3.052442e-08,0.45586267,0.0008246881,0.0008246881,-0.00029368504,-0.00023950447
4179,1.4663052e-05,1.463587e-05,2.7182175e-08,0.45680192,-0.00061292865,-0.00061292865,-0.00029449677,-0.00024216362
4180,1.4411188e-05,1.4381829e-05,2.9359015e-08,0.4554714,0.0011695324,0.0011695324,-0.00029351766,-0.00023955628
4181,1.457852e-05,1.4552364e-05,2.6156513e-08,0.45689943,5.7865032e-05,5.7865032e-05,-0.00029411298,-0.00024261592
4182,1.4444989e-05,1.441623e-05,2.8758281e-08,0.45545024,0.0016145653,0.0016145653,-0.0002933022,-0.00024000207
4183,1.4500332e-05,1.447312e-05,2.7211662e-08,0.45634887,0.00043979855,0.00043979855,-0.00029389444,-0.00024269945
4184,1.4495467e-05,1.4466265e-05,2.9202202e-08,0.45557967,0.0010670961,0.0010670961,-0.0002936049,-0.000240394
4185,1.4444125e-05,1.4414712e-05,2.9412657e-08,0.4556492,0.00022783858,0.00022783858,-0.00029401833,-0.00024146402
4186,1.4539502e-05,1.4510803e-05,2.8698928e-08,0.4558969,2.960487e-05,2.960487e-05,-0.00029415355,-0.00024097603
4187,1.4417544e-05,1.43873385e-05,3.020504e-08,0.4552011,0.0004246188,0.0004246188,-0.00029393987,-0.00024016887
4188,1.4561431e-05,1.4534295e-05,2.7136743e-08,0.45628813,-0.0002688871,-0.0002688871,-0.00029430262,-0.00024208159
4189,1.4406553e-05,1.4376569e-05,2.998402e-08,0.45476225,0.0011603707,0.0011603707,-0.00029357,-0.00023956323
4190,1.4566939e-05,1.4540333e-05,2.6606687e-08,0.45612976,-0.00013951828,-0.00013951828,-0.0002942324,-0.00024276435
4191,1.4393326e-05,1.4363383e-05,2.994275e-08,0.45440015,0.001421586,0.001421586,-0.00029343378,-0.0002393859
4192,1.4567123e-05,1.45399445e-05,2.7178489e-08,0.45547214,-0.0001771628,-0.0001771628,-0.00029426394,-0.00024253347
4193,1.4378739e-05,1.4348853e-05,2.988605e-08,0.45417696,0.0011673573,0.0011673573,-0.0002935569,-0.0002396099
4194,1.4567287e-05,1.4539451e-05,2.783587e-08,0.45485842,-0.00022753561,-0.00022753561,-0.00029430585,-0.00024213559
4195,1.4367886e-05,1.43380075e-05,2.9878322e-08,0.4539204,0.0008834453,0.0008834453,-0.00029369319,-0.00024008912
4196,1.45636905e-05,1.4535682e-05,2.8008923e-08,0.45445788,-0.00026786907,-0.00026786907,-0.0002943345,-0.00024196657
4197,1.4356039e-05,1.432614e-05,2.989893e-08,0.4535654,0.0007993946,0.0007993946,-0.0002937328,-0.0002401822
4198,1.4556786e-05,1.4529325e-05,2.7460496e-08,0.45438734,-0.00027017467,-0.00027017467,-0.0002943316,-0.00024212903
4199,1.4342958e-05,1.43131065e-05,2.9851282e-08,0.45324078,0.0010481814,0.0010481814,-0.00029360666,-0.0002400595
4200,1.4553779e-05,1.4526973e-05,2.680515e-08,0.4545486,-0.00019776975,-0.00019776975,-0.0002942823,-0.00024271697
4201,1.4333048e-05,1.4302786e-05,3.026204e-08,0.45301467,0.0013511007,0.0013511007,-0.00029345707,-0.00023982808
4202,1.4558715e-05,1.4531809e-05,2.690527e-08,0.4545017,-0.00034561777,-0.00034561777,-0.0002943526,-0.00024312908
4203,1.4324366e-05,1.4293378e-05,3.0988275e-08,0.45288864,0.0012881053,0.0012881053,-0.0002934988,-0.00023946694
4204,1.4567756e-05,1.4540575e-05,2.7180945e-08,0.45434794,-0.000673712,-0.000673712,-0.00029452704,-0.0002431662
4205,1.4311776e-05,1.4280697e-05,3.1078837e-08,0.45279548,0.001162617,0.001162617,-0.00029356522,-0.00023927995
4206,1.4583783e-05,1.4556794e-05,2.698966e-08,0.45429957,-0.00072455104,-0.00072455104,-0.00029456086,-0.00024319095
4207,1.4297343e-05,1.426656e-05,3.07827e-08,0.45264092,0.0013072193,0.0013072193,-0.00029348186,-0.00023942342
4208,1.4615658e-05,1.4589038e-05,2.6620055e-08,0.45432448,-0.00061381416,-0.00061381416,-0.00029451042,-0.00024338248
4209,1.4282905e-05,1.4251928e-05,3.0976473e-08,0.45244393,0.0015306273,0.0015306273,-0.00029335692,-0.00023937978
4210,1.4671584e-05,1.4645328e-05,2.6256622e-08,0.45447403,-0.0007160739,-0.0007160739,-0.0002945711,-0.00024363474
4211,1.4268552e-05,1.4236803e-05,3.1749668e-08,0.45225778,0.0017409881,0.0017409881,-0.00029324426,-0.00023893833
4212,1.476278e-05,1.4737132e-05,2.5648097e-08,0.4548999,-0.001074558,-0.001074558,-0.0002947638,-0.00024423853
4213,1.4261249e-05,1.42282715e-05,3.2977372e-08,0.45212266,0.002066615,0.002066615,-0.00029307487,-0.00023816265
4214,1.491453e-05,1.4889841e-05,2.4689529e-08,0.4556639,-0.0016274623,-0.0016274623,-0.00029505652,-0.00024522966
4215,1.4279186e-05,1.42445815e-05,3.4604323e-08,0.45207658,0.002578398,0.002578398,-0.00029280738,-0.0002369997
4216,1.517576e-05,1.5152578e-05,2.3181993e-08,0.45704785,-0.0023443096,-0.0023443096,-0.00029543467,-0.00024664085
4217,1.4362564e-05,1.43260095e-05,3.655479e-08,0.45222333,0.0034104432,0.0034104432,-0.00029236692,-0.00023547006
4218,1.5640619e-05,1.5619566e-05,2.1052946e-08,0.4595652,-0.0032013797,-0.0032013797,-0.0002958888,-0.0002486741
4219,1.4605774e-05,1.4566319e-05,3.945486e-08,0.45306337,0.0046392707,0.0046392707,-0.0002917114,-0.00023345453
4220,1.6499433e-05,1.6481046e-05,1.8386503e-08,0.46389186,-0.0044603837,-0.0044603837,-0.0002965598,-0.00025149644
4221,1.522375e-05,1.517952e-05,4.422926e-08,0.4558155,0.0062744427,0.0062744427,-0.00029083726,-0.00023043081
4222,1.8143972e-05,1.8129143e-05,1.4827584e-08,0.47201166,-0.0064443704,-0.0064443704,-0.00029761883,-0.00025547572
4223,1.6693377e-05,1.6641727e-05,5.16511e-08,0.4624906,0.008650037,0.008650037,-0.00028956812,-0.00022595013
4224,2.1378208e-05,2.1368216e-05,9.992145e-09,0.48865747,-0.00931474,-0.00931474,-0.00029914698,-0.0002615377
4225,2.0024001e-05,1.9960655e-05,6.334688e-08,0.47715566,0.012373873,0.012373873,-0.00028758234,-0.00021938063
4226,2.775032e-05,2.7745858e-05,4.461499e-09,0.52190846,-0.013405635,-0.013405635,-0.0003013147,-0.0002708628
4227,2.7095673e-05,2.7013386e-05,8.228781e-08,0.50736934,0.018003529,0.018003529,-0.00028458715,-0.00020980793
4228,3.9640523e-05,3.9640185e-05,3.3702463e-10,0.58396584,-0.019208247,-0.019208247,-0.00030436792,-0.00028470246
4229,4.0181392e-05,4.0069895e-05,1.1149767e-07,0.5603023,0.026140615,0.026140615,-0.00028027527,-0.0001962262
4230,5.8238948e-05,5.8236725e-05,2.2232167e-09,0.6847089,-0.02674955,-0.02674955,-0.00030828133,-0.00030389227
4231,5.7650763e-05,5.7501144e-05,1.496176e-07,0.6285936,0.0369391,0.0369391,-0.00027459746,-0.00017818788
4232,7.585463e-05,7.5840355e-05,1.4277546e-08,0.8067027,-0.03466229,-0.03466229,-0.00031224333,-0.0003256084
4233,6.524286e-05,6.506251e-05,1.8035257e-07,0.6719691,0.048368983,0.048368983,-0.00026869166,-0.00015685729
4234,7.125266e-05,7.122772e-05,2.4943049e-08,0.8667911,-0.03906806,-0.03906806,-0.00031410236,-0.00033843203
4235,4.6707682e-05,4.653372e-05,1.7396175e-07,0.64207727,0.05345627,0.05345627,-0.0002662692,-0.00014098993
4236,4.0166877e-05,4.0159437e-05,7.4380613e-09,0.72675335,-0.03560997,-0.03560997,-0.00031170022,-0.0003263393
4237,2.0662863e-05,2.0540552e-05,1.2231125e-07,0.5509943,0.040186983,0.040186983,-0.0002734774,-0.00015641798
4238,1.7324837e-05,1.7308166e-05,1.6671603e-08,0.46740103,-0.024683027,-0.024683027,-0.00030585213,-0.00028524685
4239,1.8174653e-05,1.812561e-05,4.904335e-08,0.4614042,0.004398599,0.004398599,-0.0002921698,-0.00021043183
4240,2.1557296e-05,2.1440637e-05,1.1665862e-07,0.58408016,-0.007356953,-0.007356953,-0.0002974419,-0.00022311593
4241,3.4269186e-05,3.4267825e-05,1.3587884e-09,0.533936,-0.029222915,-0.029222915,-0.00030936548,-0.00025183655
4242,3.153862e-05,3.140306e-05,1.3556044e-07,0.60254425,0.0192286,0.0192286,-0.00028428365,-0.0001608051
4243,3.8685328e-05,3.8676302e-05,9.025447e-09,0.7294637,-0.031477116,-0.031477116,-0.00031011074,-0.000279033
4244,2.5864538e-05,2.5796826e-05,6.771198e-08,0.4755668,0.041049708,0.041049708,-0.00027297752,-0.00014348613
4245,2.456123e-05,2.4561135e-05,9.526269e-11,0.6312277,-0.0124659855,-0.0124659855,-0.0003001683,-0.000286673
4246,1.5748521e-05,1.5713884e-05,3.4637594e-08,0.4745139,0.030352427,0.030352427,-0.00027825675,-0.00018816318
4247,1.5260124e-05,1.5206621e-05,5.3502927e-08,0.48916015,-0.0007253111,-0.0007253111,-0.00029458664,-0.00024147419
4248,1.8465284e-05,1.8439474e-05,2.5809433e-08,0.5049848,-0.0062793386,-0.0062793386,-0.00029724883,-0.0002325086
4249,1.8435898e-05,1.8297484e-05,1.3841452e-07,0.6125414,0.0026619008,0.0026619008,-0.00029332275,-0.00018722798
4250,2.549973e-05,2.5487141e-05,1.2589293e-08,0.52983177,-0.028779892,-0.028779892,-0.0003090871,-0.00025341412
4251,2.0919659e-05,2.082463e-05,9.502902e-08,0.54240793,0.010907056,0.010907056,-0.00028887493,-0.00017165895
4252,2.39129e-05,2.3907945e-05,4.954662e-09,0.55421025,-0.019747796,-0.019747796,-0.00030447656,-0.00026026374
4253,1.7723092e-05,1.7696846e-05,2.6245758e-08,0.4759966,0.018931765,0.018931765,-0.00028404922,-0.00019883433
4254,1.7437342e-05,1.7427832e-05,9.5095505e-09,0.51820856,0.002361385,0.002361385,-0.0002929643,-0.00024569282
4255,1.536194e-05,1.5353691e-05,8.249417e-09,0.508993,0.015218529,0.015218529,-0.00028550898,-0.00023638543
4256,1.4537902e-05,1.4501902e-05,3.5999935e-08,0.46671367,0.013179576,0.013179576,-0.00028725332,-0.00022668898
4257,1.7118717e-05,1.7101955e-05,1.6762154e-08,0.48552144,-0.00060109387,-0.00060109387,-0.00029385334,-0.00025344183
4258,1.5888332e-05,1.5819413e-05,6.891934e-08,0.4988627,0.00718567,0.00718567,-0.00029022995,-0.0002195219
4259,1.9434328e-05,1.9404484e-05,2.984485e-08,0.4693427,-0.014407514,-0.014407514,-0.00030151263,-0.00025286924
4260,1.6906339e-05,1.6852946e-05,5.339269e-08,0.48035064,0.00085794367,0.00085794367,-0.0002933168,-0.00022306183
4261,1.850058e-05,1.848042e-05,2.0159943e-08,0.46889526,-0.010839326,-0.010839326,-0.00029995144,-0.0002509375
4262,1.5632466e-05,1.5611491e-05,2.0974102e-08,0.4578149,0.006115884,0.006115884,-0.00029043356,-0.00023794091
4263,1.5716001e-05,1.5703656e-05,1.2344717e-08,0.47406703,0.0028641704,0.0028641704,-0.0002927603,-0.00025019154
4264,1.4784679e-05,1.4768047e-05,1.6632184e-08,0.4572649,0.010053613,0.010053613,-0.0002885578,-0.00024743416
4265,1.4545874e-05,1.4521297e-05,2.457727e-08,0.44815972,0.0055484106,0.0055484106,-0.00029123874,-0.0002467916
4266,1.5759802e-05,1.5728783e-05,3.101845e-08,0.447018,0.00048731736,0.00048731736,-0.00029399726,-0.00024455943
4267,1.5017049e-05,1.497205e-05,4.49988e-08,0.46204087,-0.0023322767,-0.0023322767,-0.00029533528,-0.00023830557
4268,1.6777853e-05,1.6746195e-05,3.165813e-08,0.4449325,-0.010128904,-0.010128904,-0.00029984725,-0.0002436511
4269,1.538468e-05,1.5343743e-05,4.0936605e-08,0.45252782,-0.0030208959,-0.0030208959,-0.00029571613,-0.00023324777
4270,1.6602778e-05,1.658728e-05,1.5498197e-08,0.44809854,-0.008698643,-0.008698643,-0.0002990523,-0.00024960976
4271,1.5021586e-05,1.4995097e-05,2.6487719e-08,0.43652585,0.0053301044,0.0053301044,-0.0002913816,-0.00023413275
4272,1.5634601e-05,1.5624888e-05,9.714075e-09,0.45995155,-0.0015791067,-0.0015791067,-0.0002951473,-0.00025463896
4273,1.4463643e-05,1.4439619e-05,2.4024427e-08,0.4380661,0.009326573,0.009326573,-0.00028937717,-0.00023547158
4274,1.4780813e-05,1.4762261e-05,1.8551548e-08,0.44549757,0.0003208572,0.0003208572,-0.00029408297,-0.00025226804
4275,1.4447046e-05,1.441614e-05,3.0905703e-08,0.44357425,0.0031789087,0.0031789087,-0.00029270284,-0.00023833054
4276,1.4480288e-05,1.44437545e-05,3.653343e-08,0.44922084,-0.0027307037,-0.0027307037,-0.0002957199,-0.00024423542
4277,1.4916811e-05,1.4884617e-05,3.2194624e-08,0.4473171,-0.005549163,-0.005549163,-0.0002973033,-0.00024284673
4278,1.4431566e-05,1.4389953e-05,4.1613212e-08,0.45232323,-0.0031160093,-0.0031160093,-0.0002959266,-0.00023721297
4279,1.5285845e-05,1.5264566e-05,2.1278405e-08,0.4482819,-0.0072421352,-0.0072421352,-0.0002980937,-0.00024842296
4280,1.4321305e-05,1.429075e-05,3.0554364e-08,0.44241235,0.002663172,0.002663172,-0.00029279818,-0.00023636714
4281,1.5299582e-05,1.5286201e-05,1.3380472e-08,0.45952073,-0.002038811,-0.002038811,-0.00029522667,-0.00025377976
4282,1.4169268e-05,1.4144329e-05,2.4939517e-08,0.4427529,0.0079565,0.0079565,-0.00028990622,-0.00023969104
4283,1.5028632e-05,1.5011431e-05,1.7200996e-08,0.45333377,0.0009682228,0.0009682228,-0.00029360031,-0.00025395554
4284,1.4065579e-05,1.4035318e-05,3.026204e-08,0.44494545,0.0056462004,0.0056462004,-0.00029109867,-0.00024087702
4285,1.460361e-05,1.4575441e-05,2.8168756e-08,0.4472146,-0.0015513961,-0.0015513961,-0.00029496994,-0.00024813606
4286,1.4093048e-05,1.405873e-05,3.431802e-08,0.4485885,-0.00024405561,-0.00024405561,-0.000294249,-0.00024012543
4287,1.4238597e-05,1.4206471e-05,3.2126483e-08,0.44829637,-0.0031857488,-0.0031857488,-0.0002958627,-0.00024304996
4288,1.4286089e-05,1.4257601e-05,2.8488529e-08,0.44819304,-0.0019713393,-0.0019713393,-0.00029520108,-0.00024185634
4289,1.4072505e-05,1.4044419e-05,2.8086285e-08,0.4474228,-0.00016331174,-0.00016331174,-0.00029425177,-0.00024169902
4290,1.4529479e-05,1.4507548e-05,2.1931083e-08,0.45117867,6.840356e-05,6.840356e-05,-0.00029413935,-0.00024510533
4291,1.4033309e-05,1.4006574e-05,2.6734446e-08,0.44691944,0.0034506167,0.0034506167,-0.00029232603,-0.00024118132
4292,1.46587345e-05,1.4637289e-05,2.1446105e-08,0.45166847,0.0007797708,0.0007797708,-0.00029377703,-0.00024671535
4293,1.4030349e-05,1.39994645e-05,3.088475e-08,0.44646174,0.003741627,0.003741627,-0.00029218983,-0.00023941464
4294,1.4644728e-05,1.4619588e-05,2.5139943e-08,0.4491966,-0.0012721822,-0.0012721822,-0.0002948857,-0.00024609608
4295,1.4050876e-05,1.4015538e-05,3.5338587e-08,0.44775113,0.0016601167,0.0016601167,-0.00029332834,-0.00023720584
4296,1.4550984e-05,1.4523917e-05,2.7066829e-08,0.448106,-0.003339122,-0.003339122,-0.00029599754,-0.00024463373
4297,1.4064376e-05,1.4030769e-05,3.3606785e-08,0.4465493,0.00060947286,0.00060947286,-0.0002939047,-0.0002365119
4298,1.442602e-05,1.440119e-05,2.4830213e-08,0.4480242,-0.00257413,-0.00257413,-0.0002955933,-0.0002440769
4299,1.405093e-05,1.4022495e-05,2.8435737e-08,0.44544932,0.0018124516,0.0018124516,-0.00029325407,-0.00023839153
4300,1.4310664e-05,1.4287121e-05,2.354185e-08,0.44826227,-9.183188e-05,-9.183188e-05,-0.0002942703,-0.0002444909
4301,1.4041883e-05,1.401483e-05,2.7053346e-08,0.44598913,0.0026199769,0.0026199769,-0.00029280115,-0.00024095408
4302,1.4229547e-05,1.4202897e-05,2.6650456e-08,0.44677895,0.00065270177,0.00065270177,-0.00029387514,-0.00024393486
4303,1.4055666e-05,1.4026023e-05,2.964311e-08,0.44624284,0.001066094,0.001066094,-0.00029361583,-0.000241768
4304,1.4169627e-05,1.4139367e-05,3.0260743e-08,0.44639102,-0.0005661817,-0.0005661817,-0.00029452168,-0.00024245853
4305,1.4074252e-05,1.4043706e-05,3.0546552e-08,0.4463649,-0.00071751775,-0.00071751775,-0.00029456874,-0.00024168473
4306,1.4113697e-05,1.4083975e-05,2.9722694e-08,0.44611695,-0.0009177181,-0.0009177181,-0.00029469523,-0.00024194169
4307,1.4098676e-05,1.4070453e-05,2.8222551e-08,0.44600636,-0.00050028076,-0.00050028076,-0.0002944639,-0.00024225366
4308,1.406278e-05,1.4035396e-05,2.7384e-08,0.44583872,0.0002864949,0.0002864949,-0.0002940335,-0.0002425483
4309,1.4142319e-05,1.4115972e-05,2.6347246e-08,0.4460973,0.0005973031,0.0005973031,-0.00029389033,-0.00024302237
4310,1.4018787e-05,1.3991576e-05,2.7210433e-08,0.44557488,0.0012800967,0.0012800967,-0.00029349184,-0.00024283842
4311,1.4190761e-05,1.4164052e-05,2.670887e-08,0.44605738,0.00067250925,0.00067250925,-0.00029385719,-0.00024344714
4312,1.3983911e-05,1.3954492e-05,2.9419047e-08,0.44526848,0.0011099745,0.0011099745,-0.00029358678,-0.00024223259
4313,1.42248655e-05,1.4197097e-05,2.7768785e-08,0.4460886,-0.00038348098,-0.00038348098,-0.0002944194,-0.0002436821
4314,1.3962093e-05,1.3930626e-05,3.1467522e-08,0.44522715,0.000551674,0.000551674,-0.00029390253,-0.00024111274
4315,1.4250292e-05,1.4223061e-05,2.7231332e-08,0.44628525,-0.0012965933,-0.0012965933,-0.0002948996,-0.00024411528
4316,1.3950616e-05,1.3919292e-05,3.1324944e-08,0.44472963,0.000778892,0.000778892,-0.00029380125,-0.00024024097
4317,1.4279834e-05,1.4254557e-05,2.5277165e-08,0.44675362,-0.0011843818,-0.0011843818,-0.00029483243,-0.00024501764
4318,1.3939743e-05,1.3909319e-05,3.042427e-08,0.44412017,0.0017596933,0.0017596933,-0.0002932903,-0.00024003466
4319,1.4319368e-05,1.4295044e-05,2.4324459e-08,0.44696638,-0.00075040065,-0.00075040065,-0.00029460032,-0.00024585612
4320,1.3927065e-05,1.3895979e-05,3.108672e-08,0.44380325,0.0022618608,0.0022618608,-0.0002930239,-0.00023983755
4321,1.4376603e-05,1.43515645e-05,2.5038451e-08,0.44638592,-0.0011120642,-0.0011120642,-0.0002948005,-0.00024602364
4322,1.3917611e-05,1.38849255e-05,3.268577e-08,0.4438413,0.0019021805,0.0019021805,-0.00029320826,-0.00023928746
4323,1.4470991e-05,1.44456235e-05,2.5367271e-08,0.44608635,-0.0019252066,-0.0019252066,-0.00029524468,-0.0002460111
4324,1.3919626e-05,1.3886258e-05,3.3368185e-08,0.44367066,0.0017657476,0.0017657476,-0.00029326908,-0.00023877625
4325,1.4631234e-05,1.4607166e-05,2.4068331e-08,0.44670263,-0.002291847,-0.002291847,-0.0002954485,-0.00024667865
4326,1.39490885e-05,1.3915474e-05,3.361498e-08,0.44320193,0.0024964912,0.0024964912,-0.00029286937,-0.00023831018
4327,1.4900744e-05,1.4878661e-05,2.2082505e-08,0.44832465,-0.0024348479,-0.0024348479,-0.0002955281,-0.00024809188
4328,1.4045223e-05,1.4009963e-05,3.5260197e-08,0.443244,0.0036123549,0.0036123549,-0.00029227178,-0.00023719779
4329,1.5362053e-05,1.5341819e-05,2.0235122e-08,0.45072156,-0.0031771895,-0.0031771895,-0.00029592242,-0.00025004396
4330,1.4294812e-05,1.42557765e-05,3.9035683e-08,0.44479144,0.00468576,0.00468576,-0.000291705,-0.00023499361
4331,1.618267e-05,1.6164626e-05,1.8043613e-08,0.45456326,-0.0047994046,-0.0047994046,-0.00029678235,-0.00025268353
4332,1.4882774e-05,1.4838308e-05,4.446618e-08,0.4485423,0.0060216845,0.0060216845,-0.00029100158,-0.00023164289
4333,1.7696466e-05,1.7681927e-05,1.4538686e-08,0.4624942,-0.007005627,-0.007005627,-0.0002979504,-0.0002565505
4334,1.6200873e-05,1.6149572e-05,5.1301186e-08,0.45508987,0.008342934,0.008342934,-0.00028977147,-0.00022712859
4335,2.0557562e-05,2.0547914e-05,9.647366e-09,0.47917682,-0.00961057,-0.00961057,-0.00029932693,-0.00026239667
4336,1.9054149e-05,1.899282e-05,6.13286e-08,0.46783432,0.012123892,0.012123892,-0.000287761,-0.0002210944
4337,2.5974114e-05,2.596961e-05,4.5044004e-09,0.5099993,-0.013125995,-0.013125995,-0.0003011824,-0.0002709546
4338,2.4884703e-05,2.4806555e-05,7.814793e-08,0.4949328,0.017387684,0.017387684,-0.00028496236,-0.00021254145
4339,3.5759207e-05,3.5758563e-05,6.4492145e-10,0.56242126,-0.01838475,-0.01838475,-0.00030394873,-0.00028301316
4340,3.543212e-05,3.5327666e-05,1.0445261e-07,0.5433504,0.024394521,0.024394521,-0.0002812493,-0.00020047539
4341,5.0948485e-05,5.0947525e-05,9.608847e-10,0.6466396,-0.025405815,-0.025405815,-0.00030760054,-0.00029932614
4342,4.987325e-05,4.9734488e-05,1.38764e-07,0.6065615,0.033690047,0.033690047,-0.00027636107,-0.00018445206
4343,6.662192e-05,6.661247e-05,9.448618e-09,0.7556433,-0.03287004,-0.03287004,-0.0003113611,-0.00031833496
4344,5.8621816e-05,5.845131e-05,1.7050488e-07,0.6559312,0.04418195,0.04418195,-0.00027093344,-0.00016498781
4345,6.739327e-05,6.737277e-05,2.0495618e-08,0.8290814,-0.037976924,-0.037976924,-0.00031365347,-0.00033170788
4346,4.772394e-05,4.754586e-05,1.780816e-07,0.6529674,0.05059213,0.05059213,-0.00026780096,-0.00014690551
4347,4.502367e-05,4.5011955e-05,1.1715532e-08,0.75272256,-0.037340865,-0.037340865,-0.000312753,-0.00032556852
4348,2.5067116e-05,2.4922128e-05,1.4498815e-07,0.5875261,0.04321183,0.04321183,-0.0002719702,-0.0001489896
4349,2.1065714e-05,2.1063148e-05,2.567213e-09,0.51344997,-0.029886404,-0.029886404,-0.0003085486,-0.0002945848
4350,1.5619715e-05,1.5544098e-05,7.5617315e-08,0.48188928,0.016170405,0.016170405,-0.0002862186,-0.00018938235
4351,1.7051078e-05,1.6988364e-05,6.271278e-08,0.48417675,-0.01505511,-0.01505511,-0.0003011894,-0.00024652382
4352,2.5292296e-05,2.5282297e-05,9.998104e-09,0.47016072,-0.01577094,-0.01577094,-0.00030263065,-0.00023744859
4353,2.5719459e-05,2.5606376e-05,1.1308305e-07,0.56189936,0.009886743,0.009886743,-0.00028891253,-0.00019093354
4354,3.532579e-05,3.532185e-05,3.9383456e-09,0.66490245,-0.027517777,-0.027517777,-0.0003082771,-0.00027023873
4355,2.7192642e-05,2.7101989e-05,9.065243e-08,0.5055505,0.035245966,0.035245966,-0.00027608022,-0.00015135575
4356,2.9494104e-05,2.9491184e-05,2.9190124e-09,0.67555475,-0.019518213,-0.019518213,-0.00030384187,-0.00028911122
4357,1.853989e-05,1.8476225e-05,6.366419e-08,0.47600704,0.035639524,0.035639524,-0.00027581808,-0.00016520348
4358,1.7611836e-05,1.7593766e-05,1.8069644e-08,0.4883851,-0.011057812,-0.011057812,-0.00029971535,-0.0002683581
4359,1.4784819e-05,1.4741661e-05,4.3157794e-08,0.48258895,0.0075784675,0.0075784675,-0.00029026778,-0.00021075152
4360,1.5116086e-05,1.50243695e-05,9.171659e-08,0.52950215,-0.0047669625,-0.0047669625,-0.00029696614,-0.00022074675
4361,2.0192992e-05,2.0177822e-05,1.517067e-08,0.50557965,-0.01832744,-0.01832744,-0.00030362752,-0.00024431263
4362,1.8523877e-05,1.8424742e-05,9.913544e-08,0.5364794,0.008192464,0.008192464,-0.0002903777,-0.00018552947
4363,2.3819794e-05,2.3817525e-05,2.2691207e-09,0.5597367,-0.020545991,-0.020545991,-0.0003046982,-0.000263809
4364,1.8732533e-05,1.8681136e-05,5.139742e-08,0.46811846,0.020735169,0.020735169,-0.0002834713,-0.00018685046
4365,2.0748212e-05,2.0744701e-05,3.5106504e-09,0.53942466,-0.0078022256,-0.0078022256,-0.00029810294,-0.0002639187
4366,1.608878e-05,1.6066382e-05,2.2396945e-08,0.46062192,0.019795783,0.019795783,-0.00028342073,-0.00021722303
4367,1.602813e-05,1.6006026e-05,2.2104652e-08,0.46559194,0.0030820847,0.0030820847,-0.00029258075,-0.00024591625
4368,1.4928046e-05,1.490997e-05,1.8076655e-08,0.4676859,0.005813122,0.005813122,-0.00029045757,-0.00024417852
4369,1.4168483e-05,1.411346e-05,5.502325e-08,0.4666872,0.0048949737,0.0048949737,-0.00029171762,-0.00022865155
4370,1.6221975e-05,1.620016e-05,2.1814282e-08,0.46283907,-0.00886802,-0.00886802,-0.00029829404,-0.0002546022
4371,1.4963366e-05,1.4905697e-05,5.7668846e-08,0.471894,0.0031361023,0.0031361023,-0.00029250834,-0.0002240563
4372,1.7830938e-05,1.7812028e-05,1.8910477e-08,0.45964116,-0.011486291,-0.011486291,-0.00030004574,-0.0002572245
4373,1.5781725e-05,1.5749847e-05,3.187857e-08,0.44622937,0.0055821557,0.0055821557,-0.00029096336,-0.0002326337
4374,1.7441038e-05,1.742658e-05,1.4457049e-08,0.46000585,-0.0031121934,-0.0031121934,-0.00029597117,-0.0002546142
4375,1.5151561e-05,1.5131612e-05,1.9948923e-08,0.44258282,0.008513309,0.008513309,-0.0002893093,-0.00024386594
4376,1.5530579e-05,1.5510393e-05,2.018534e-08,0.4422476,0.0020363487,0.0020363487,-0.000293399,-0.00024813667
4377,1.4404364e-05,1.437749e-05,2.6874725e-08,0.43775192,0.003841637,0.003841637,-0.00029195083,-0.00024563473
4378,1.4239681e-05,1.4207513e-05,3.2167893e-08,0.4379314,-0.0018138045,-0.0018138045,-0.0002953714,-0.00024331582
4379,1.4704466e-05,1.46707835e-05,3.368195e-08,0.43778643,-0.0039137974,-0.0039137974,-0.00029635566,-0.00024256187
4380,1.4188379e-05,1.4155288e-05,3.3091123e-08,0.43829155,-0.0046446314,-0.0046446314,-0.0002967041,-0.00024128181
4381,1.5397167e-05,1.5372223e-05,2.4943049e-08,0.4323474,-0.005421649,-0.005421649,-0.00029735337,-0.00024359027
4382,1.4524831e-05,1.4499173e-05,2.5658837e-08,0.43159056,-4.6643432e-05,-4.6643432e-05,-0.0002941596,-0.00024192575
4383,1.570262e-05,1.5687514e-05,1.5107416e-08,0.44025564,-0.0019946676,-0.0019946676,-0.00029556622,-0.00024810855
4384,1.4582124e-05,1.45570075e-05,2.5116323e-08,0.43069115,0.005790205,0.005790205,-0.00029109756,-0.0002410508
4385,1.5468542e-05,1.5453546e-05,1.4994987e-08,0.44258174,-0.0011985829,-0.0011985829,-0.00029507303,-0.00025210128
4386,1.428676e-05,1.4252972e-05,3.378869e-08,0.4359298,0.0057494636,0.0057494636,-0.00029123572,-0.00023771638
4387,1.4876785e-05,1.485456e-05,2.222556e-08,0.43824485,-0.004642815,-0.004642815,-0.0002968028,-0.0002526598
4388,1.394293e-05,1.39029635e-05,3.9967087e-08,0.4424608,0.0012994295,0.0012994295,-0.00029367695,-0.00023605181
4389,1.4292406e-05,1.4265015e-05,2.73914e-08,0.43807647,-0.0067081833,-0.0067081833,-0.00029780754,-0.00025009434
4390,1.387567e-05,1.38435735e-05,3.209711e-08,0.43694612,-0.0012553894,-0.0012553894,-0.00029500108,-0.00023917561
4391,1.3983289e-05,1.3957954e-05,2.5335241e-08,0.43624327,-0.0029410862,-0.0029410862,-0.00029573913,-0.00024760427
4392,1.4092217e-05,1.4071671e-05,2.054578e-08,0.43886846,0.00011423583,0.00011423583,-0.00029416807,-0.00024597612
4393,1.387541e-05,1.3850762e-05,2.4648571e-08,0.43515134,0.0031235921,0.0031235921,-0.00029249032,-0.0002455955
4394,1.4377428e-05,1.4359702e-05,1.7725768e-08,0.44320592,0.0007785373,0.0007785373,-0.00029373716,-0.00025118142
4395,1.3802792e-05,1.3772257e-05,3.0534835e-08,0.4358171,0.0048939637,0.0048939637,-0.00029155993,-0.00024209682
4396,1.45793665e-05,1.4557515e-05,2.1851712e-08,0.44105434,-0.0019815424,-0.0019815424,-0.00029520603,-0.0002512614
4397,1.3753131e-05,1.3716883e-05,3.6247748e-08,0.44005293,0.0026366943,0.0026366943,-0.00029277962,-0.00023853
4398,1.4640591e-05,1.4616093e-05,2.4497908e-08,0.44099984,-0.004434754,-0.004434754,-0.00029655494,-0.00024936438
4399,1.3734217e-05,1.370002e-05,3.4196667e-08,0.4396799,0.001474853,0.001474853,-0.00029340267,-0.00023804132
4400,1.453086e-05,1.4508043e-05,2.281703e-08,0.44218832,-0.0033620135,-0.0033620135,-0.00029601908,-0.00024865472
4401,1.370755e-05,1.3678275e-05,2.9276094e-08,0.4383203,0.0026148797,0.0026148797,-0.00029279437,-0.00023996017
4402,1.4294065e-05,1.427202e-05,2.2044876e-08,0.44228068,-0.00093604845,-0.00093604845,-0.00029474174,-0.00024819534
4403,1.3696756e-05,1.3668693e-05,2.8062566e-08,0.43821493,0.0031030145,0.0031030145,-0.000292546,-0.00024143641
4404,1.4046594e-05,1.4021918e-05,2.4675483e-08,0.43999678,-0.000289192,-0.000289192,-0.00029440105,-0.0002466398
4405,1.3747129e-05,1.37172365e-05,2.989249e-08,0.43815774,0.001570797,0.001570797,-0.00029339123,-0.00024139535
4406,1.3869793e-05,1.3841752e-05,2.8041352e-08,0.43851328,-0.0011889176,-0.0011889176,-0.00029488013,-0.00024433644
4407,1.3825995e-05,1.3795974e-05,3.0020153e-08,0.4378618,-0.00029215345,-0.00029215345,-0.00029441097,-0.000241146
4408,1.37602e-05,1.37317165e-05,2.8483498e-08,0.43764883,-0.0012648617,-0.0012648617,-0.0002949178,-0.00024260157
4409,1.3879234e-05,1.3852434e-05,2.680027e-08,0.437606,-0.00056017726,-0.00056017726,-0.00029455835,-0.00024217425
4410,1.3693848e-05,1.3666599e-05,2.7248547e-08,0.4370473,0.00034861322,0.00034861322,-0.0002940558,-0.00024218354
4411,1.39110925e-05,1.3886856e-05,2.4236225e-08,0.43863642,0.00013265925,0.00013265925,-0.00029417328,-0.0002443863
4412,1.3666554e-05,1.36383405e-05,2.8213792e-08,0.43688077,0.0017503012,0.0017503012,-0.00029330925,-0.00024217804
4413,1.3945291e-05,1.3920294e-05,2.4997206e-08,0.4388825,-0.00023790215,-0.00023790215,-0.0002943552,-0.00024588278
4414,1.366726e-05,1.3636055e-05,3.120506e-08,0.43734714,0.0014248099,0.0014248099,-0.0002934836,-0.00024152678
4415,1.3980534e-05,1.395394e-05,2.6594535e-08,0.43871695,-0.0016231324,-0.0016231324,-0.00029509087,-0.0002460829
4416,1.36664075e-05,1.36341605e-05,3.2246785e-08,0.43760133,0.0006656714,0.0006656714,-0.0002938834,-0.00024088795
4417,1.4015462e-05,1.3989507e-05,2.5954469e-08,0.43866828,-0.0021264865,-0.0021264865,-0.000295367,-0.00024613237
4418,1.3647939e-05,1.36173385e-05,3.0601267e-08,0.43681413,0.0010513832,0.0010513832,-0.0002936646,-0.00024111458
4419,1.4067854e-05,1.4043543e-05,2.4310516e-08,0.4388652,-0.0014087679,-0.0014087679,-0.00029499538,-0.00024659088
4420,1.3623352e-05,1.3593823e-05,2.9529051e-08,0.43622595,0.0019594107,0.0019594107,-0.0002931648,-0.00024158893
4421,1.414539e-05,1.412151e-05,2.3880292e-08,0.43887138,-0.0009495955,-0.0009495955,-0.00029476028,-0.00024697464
4422,1.3609765e-05,1.3579039e-05,3.0726518e-08,0.43615785,0.0022148949,0.0022148949,-0.00029302135,-0.00024138854
4423,1.4244893e-05,1.4220574e-05,2.4318648e-08,0.43877435,-0.0015382706,-0.0015382706,-0.00029507928,-0.0002473135
4424,1.3614053e-05,1.3581162e-05,3.2890835e-08,0.43655795,0.001983695,0.001983695,-0.00029314987,-0.00024048208
4425,1.4379454e-05,1.4355608e-05,2.3845763e-08,0.43928918,-0.00251822,-0.00251822,-0.00029560077,-0.0002480057
4426,1.36418585e-05,1.36076205e-05,3.4238013e-08,0.43665007,0.002229023,0.002229023,-0.00029303334,-0.000239254
4427,1.4586397e-05,1.4564479e-05,2.1917844e-08,0.44082323,-0.0030877853,-0.0030877853,-0.00029590013,-0.00024932108
4428,1.3716615e-05,1.3681538e-05,3.5077157e-08,0.43638,0.0032812809,0.0032812809,-0.0002924873,-0.00023798074
4429,1.4921042e-05,1.490127e-05,1.9771477e-08,0.4431402,-0.0034393724,-0.0034393724,-0.000296084,-0.00025114213
4430,1.38887435e-05,1.385157e-05,3.7174203e-08,0.43694547,0.0045143743,0.0045143743,-0.00029183863,-0.00023640796
4431,1.5479789e-05,1.5461532e-05,1.825641e-08,0.4454538,-0.0043887114,-0.0043887114,-0.00029659056,-0.00025312134
4432,1.4257539e-05,1.4216497e-05,4.1042195e-08,0.43934998,0.005452979,0.005452979,-0.00029133743,-0.0002341682
4433,1.6448319e-05,1.6431974e-05,1.6346124e-08,0.44917277,-0.006082667,-0.006082667,-0.0002974981,-0.00025544965
4434,1.5025665e-05,1.4980051e-05,4.561412e-08,0.44332942,0.006716685,0.006716685,-0.00029065245,-0.00023129892
4435,1.8178516e-05,1.816551e-05,1.3005649e-08,0.45775723,-0.007999986,-0.007999986,-0.00029852748,-0.00025901757
4436,1.6597445e-05,1.6546137e-05,5.1307936e-08,0.44962484,0.009121927,0.009121927,-0.0002893521,-0.00022770742
4437,2.1291666e-05,2.1282978e-05,8.686806e-09,0.47460765,-0.010238627,-0.010238627,-0.0002997275,-0.00026449215
4438,1.9701416e-05,1.9640644e-05,6.077265e-08,0.46295917,0.012733821,0.012733821,-0.00028741013,-0.00022258719
4439,2.6766551e-05,2.6762262e-05,4.289507e-09,0.5033706,-0.013624449,-0.013624449,-0.00030153015,-0.00027237475
4440,2.5396908e-05,2.5320245e-05,7.666375e-08,0.4898878,0.01748287,0.01748287,-0.00028487373,-0.00021496235
4441,3.56737e-05,3.567292e-05,7.7937706e-10,0.55096537,-0.018619195,-0.018619195,-0.00030416113,-0.00028341645
4442,3.4374185e-05,3.4274413e-05,9.9772194e-08,0.53276944,0.023801757,0.023801757,-0.00028152746,-0.00020431475
4443,4.7608857e-05,4.7608384e-05,4.7169074e-10,0.6235044,-0.024788015,-0.024788015,-0.00030734728,-0.00029786056
4444,4.447122e-05,4.4343473e-05,1.2774586e-07,0.58328104,0.031890504,0.031890504,-0.00027729658,-0.0001904092
4445,5.722834e-05,5.7222704e-05,5.6363723e-09,0.70736676,-0.030857464,-0.030857464,-0.0003103471,-0.00031314476
4446,4.795081e-05,4.7798712e-05,1.520976e-07,0.6200103,0.04011592,0.04011592,-0.00027309314,-0.0001739154
4447,5.43508e-05,5.4340053e-05,1.0747698e-08,0.74752474,-0.034741186,-0.034741186,-0.00031200767,-0.00032169177
4448,3.789875e-05,3.7741163e-05,1.575857e-07,0.6180079,0.04362339,0.04362339,-0.0002714938,-0.00015994169
4449,3.7043228e-05,3.703922e-05,4.0092654e-09,0.6670246,-0.03422412,-0.03422412,-0.00031127394,-0.00031357468
4450,2.1823016e-05,2.1693122e-05,1.2989315e-07,0.56414545,0.035524465,0.035524465,-0.00027600228,-0.00016329638
4451,1.9803025e-05,1.9799194e-05,3.8301553e-09,0.49245474,-0.027915873,-0.027915873,-0.0003077716,-0.00028704028
4452,1.4626055e-05,1.4556893e-05,6.916209e-08,0.46831334,0.014217518,0.014217518,-0.0002872253,-0.00019397729
4453,1.5267819e-05,1.5225427e-05,4.2391957e-08,0.44779053,-0.013881237,-0.013881237,-0.00030074344,-0.00024948813
4454,2.020687e-05,2.019454e-05,1.2328994e-08,0.4559471,-0.008624947,-0.008624947,-0.000298938,-0.00023330105
4455,2.0413037e-05,2.0332962e-05,8.007586e-08,0.49517816,0.008381596,0.008381596,-0.00028968256,-0.00020664316
4456,2.8587672e-05,2.8587328e-05,3.441747e-10,0.59711087,-0.019219808,-0.019219808,-0.00030409882,-0.00026508447
4457,2.3754521e-05,2.3666136e-05,8.8385384e-08,0.5014028,0.028580396,0.028580396,-0.00027952358,-0.00017164349
4458,2.8424603e-05,2.8424132e-05,4.712054e-10,0.62011904,-0.019511867,-0.019511867,-0.0003040439,-0.00028277427
4459,1.9905572e-05,1.982106e-05,8.4512585e-08,0.50018483,0.030139668,0.030139668,-0.00027878588,-0.0001701286
4460,2.0619827e-05,2.0611107e-05,8.72017e-09,0.5045226,-0.017618297,-0.017618297,-0.0003031911,-0.0002744179
4461,1.4817701e-05,1.47562605e-05,6.1441206e-08,0.48147324,0.013201034,0.013201034,-0.0002874956,-0.00019899562
4462,1.4766623e-05,1.4723198e-05,4.342598e-08,0.4673552,-0.011147815,-0.011147815,-0.00030012065,-0.00024662988
4463,1.5187661e-05,1.5163471e-05,2.4189852e-08,0.47095326,-0.004227029,-0.004227029,-0.00029636567,-0.00023191188
4464,1.4796936e-05,1.4733589e-05,6.334688e-08,0.47575796,0.0028478357,0.0028478357,-0.00029298576,-0.00021682733
4465,1.896915e-05,1.8964083e-05,5.0664672e-09,0.5143352,-0.0111734215,-0.0111734215,-0.00029979943,-0.00025597858
4466,1.6732743e-05,1.667417e-05,5.8574134e-08,0.46419537,0.015875272,0.015875272,-0.00028608053,-0.00020142319
4467,2.0764526e-05,2.0761634e-05,2.892906e-09,0.5241327,-0.010599751,-0.010599751,-0.0002994669,-0.00026630078
4468,1.6948761e-05,1.6902553e-05,4.6207983e-08,0.4503402,0.018854866,0.018854866,-0.00028421625,-0.00020895983
4469,1.9143266e-05,1.913329e-05,9.977255e-09,0.47929117,-0.007553663,-0.007553663,-0.0002980111,-0.00026359517
4470,1.557746e-05,1.55421e-05,3.5359598e-08,0.44523692,0.012122405,0.012122405,-0.00028742352,-0.00022848141
4471,1.620312e-05,1.6176813e-05,2.6306145e-08,0.44598728,-0.0041984357,-0.0041984357,-0.00029645493,-0.00025305725
4472,1.4352193e-05,1.4325513e-05,2.6679654e-08,0.44484857,0.0024536941,0.0024536941,-0.00029237274,-0.00024445122
4473,1.4149753e-05,1.4111751e-05,3.8001883e-08,0.44132626,-0.00058415625,-0.00058415625,-0.00029467838,-0.00024185052
4474,1.44529795e-05,1.443294e-05,2.0039526e-08,0.44505644,-0.003432875,-0.003432875,-0.00029561223,-0.0002534584
4475,1.3797513e-05,1.3760036e-05,3.7476482e-08,0.43811116,0.0030732441,0.0030732441,-0.00029271806,-0.00023637938
4476,1.5570466e-05,1.5552743e-05,1.772279e-08,0.44195625,-0.004701031,-0.004701031,-0.0002965944,-0.0002559471
4477,1.4402347e-05,1.4368263e-05,3.4083783e-08,0.43429595,0.0046467255,0.0046467255,-0.00029175816,-0.00023641679
4478,1.6381791e-05,1.6362503e-05,1.9289397e-08,0.43458542,-0.0049212957,-0.0049212957,-0.00029700864,-0.000253054
4479,1.476107e-05,1.4729022e-05,3.204774e-08,0.43147042,0.003662336,0.003662336,-0.00029216893,-0.00023789698
4480,1.6154181e-05,1.6134018e-05,2.0163117e-08,0.4301149,-0.00505881,-0.00505881,-0.0002972234,-0.00024994166
4481,1.4526886e-05,1.4496996e-05,2.9889915e-08,0.42807773,0.002898225,0.002898225,-0.00029255662,-0.00023959871
4482,1.5275487e-05,1.5256146e-05,1.934117e-08,0.42936614,-0.00414307,-0.00414307,-0.00029671824,-0.00024973913
4483,1.40664215e-05,1.4037353e-05,2.9068667e-08,0.4266077,0.0030422835,0.0030422835,-0.0002925661,-0.00024091177
4484,1.4424952e-05,1.4404768e-05,2.0183222e-08,0.42922756,-0.0032149847,-0.0032149847,-0.0002961344,-0.00025035965
4485,1.3768969e-05,1.3738907e-05,3.006277e-08,0.42758474,0.0022381498,0.0022381498,-0.0002931302,-0.0002408159
4486,1.3906071e-05,1.3882803e-05,2.3268287e-08,0.42926672,-0.003007308,-0.003007308,-0.00029593607,-0.00024941986
4487,1.3773168e-05,1.3743375e-05,2.9792098e-08,0.4286759,0.0003507776,0.0003507776,-0.0002942347,-0.00024122998
4488,1.37002135e-05,1.36735935e-05,2.6620055e-08,0.42976895,-0.0023335074,-0.0023335074,-0.00029551104,-0.00024737517
4489,1.3992179e-05,1.3965537e-05,2.6643157e-08,0.42926311,-0.0013448523,-0.0013448523,-0.00029514343,-0.00024387565
4490,1.3674422e-05,1.3645413e-05,2.9008994e-08,0.42956123,-0.00048753477,-0.00048753477,-0.00029448172,-0.00024507224
4491,1.4246149e-05,1.4223953e-05,2.2195579e-08,0.4312973,-0.0022883127,-0.0022883127,-0.00029556808,-0.00024790858
4492,1.3676519e-05,1.3646222e-05,3.0297045e-08,0.42892045,0.0019834747,0.0019834747,-0.00029313963,-0.00024297956
4493,1.4408551e-05,1.4389541e-05,1.9008963e-08,0.43472216,-0.0025722443,-0.0025722443,-0.0002956219,-0.00025168894
4494,1.362076e-05,1.35890805e-05,3.1679345e-08,0.42921728,0.0038864794,0.0038864794,-0.0002921217,-0.00024137848
4495,1.4468289e-05,1.44495125e-05,1.8776495e-08,0.43616292,-0.002908934,-0.002908934,-0.00029574608,-0.00025355944
4496,1.3533461e-05,1.3499797e-05,3.3664175e-08,0.43084675,0.004133236,0.004133236,-0.00029200353,-0.00023989755
4497,1.4459986e-05,1.4439583e-05,2.0403988e-08,0.43575266,-0.0035870704,-0.0035870704,-0.00029610857,-0.0002530135
4498,1.34714455e-05,1.3437186e-05,3.4260076e-08,0.4320598,0.0033368045,0.0033368045,-0.0002924463,-0.00023898113
4499,1.4384685e-05,1.4363132e-05,2.1552072e-08,0.43554696,-0.0036874062,-0.0036874062,-0.00029619,-0.0002516292
4500,1.3434265e-05,1.3401475e-05,3.2789572e-08,0.43184292,0.0028662563,0.0028662563,-0.00029270726,-0.00023935574
4501,1.4236094e-05,1.4213994e-05,2.2100222e-08,0.43514317,-0.0029011546,-0.0029011546,-0.00029579524,-0.00025052094
4502,1.3401665e-05,1.3370326e-05,3.1338132e-08,0.43132907,0.002682778,0.002682778,-0.00029280735,-0.00024034394
4503,1.405012e-05,1.4027116e-05,2.3004235e-08,0.43395644,-0.0021792117,-0.0021792117,-0.0002954229,-0.00024933228
4504,1.33866715e-05,1.3355916e-05,3.0755256e-08,0.43085822,0.0021907024,0.0021907024,-0.0002930752,-0.00024089596
4505,1.3879844e-05,1.38559235e-05,2.3920606e-08,0.43271595,-0.0019181431,-0.0019181431,-0.00029528924,-0.00024799057
4506,1.3401078e-05,1.3370771e-05,3.0307422e-08,0.4303773,0.0016271946,0.0016271946,-0.00029339094,-0.00024103514
4507,1.37555e-05,1.3731002e-05,2.4497908e-08,0.43186158,-0.0017318276,-0.0017318276,-0.00029519532,-0.0002468679
4508,1.3425262e-05,1.3395554e-05,2.9708566e-08,0.43004143,0.001261348,0.001261348,-0.0002936018,-0.00024117633
4509,1.3675005e-05,1.3650054e-05,2.4951285e-08,0.43137655,-0.0014503929,-0.0014503929,-0.00029505196,-0.00024603275
4510,1.3433028e-05,1.3403959e-05,2.9068667e-08,0.4300053,0.0010339943,0.0010339943,-0.00029372747,-0.00024165124
4511,1.3626992e-05,1.3601502e-05,2.5489644e-08,0.4311736,-0.0011157272,-0.0011157272,-0.00029487952,-0.00024566695
4512,1.34207985e-05,1.3392024e-05,2.8774709e-08,0.43020162,0.0008416299,0.0008416299,-0.00029381955,-0.00024256606
4513,1.3608731e-05,1.3582542e-05,2.6189058e-08,0.43106547,-0.0009164082,-0.0009164082,-0.00029477503,-0.00024569614
4514,1.3397997e-05,1.3369048e-05,2.8948115e-08,0.4303476,0.0005815673,0.0005815673,-0.00029394252,-0.00024337327
4515,1.3618346e-05,1.3591714e-05,2.6632215e-08,0.43093172,-0.00096207176,-0.00096207176,-0.00029479782,-0.00024578214
4516,1.337103e-05,1.3341941e-05,2.9088996e-08,0.43020663,0.00040915827,0.00040915827,-0.0002940235,-0.00024366567
4517,1.3644401e-05,1.3618211e-05,2.6190264e-08,0.4308462,-0.0010110555,-0.0010110555,-0.0002948202,-0.00024602105
4518,1.3344158e-05,1.3315083e-05,2.907502e-08,0.42981943,0.00062983483,0.00062983483,-0.00029390483,-0.00024354689
4519,1.3679575e-05,1.3654285e-05,2.5290197e-08,0.43093738,-0.0009887365,-0.0009887365,-0.00029480227,-0.0002465294
4520,1.332153e-05,1.3291896e-05,2.963413e-08,0.42944232,0.0010648658,0.0010648658,-0.00029368038,-0.00024307644
4521,1.373364e-05,1.3709108e-05,2.4531737e-08,0.43121734,-0.0012330926,-0.0012330926,-0.0002949238,-0.00024726117
4522,1.3304307e-05,1.3273428e-05,3.0879512e-08,0.42929637,0.0014277315,0.0014277315,-0.00029349854,-0.00024224803
4523,1.3829278e-05,1.3805545e-05,2.3733145e-08,0.4317655,-0.0017878367,-0.0017878367,-0.000295211,-0.00024823452
4524,1.330143e-05,1.3269077e-05,3.2353906e-08,0.42935672,0.0018490226,0.0018490226,-0.00029328503,-0.00024127624
4525,1.400096e-05,1.397842e-05,2.2539895e-08,0.43272716,-0.0024424193,-0.0024424193,-0.00029555525,-0.00024952908
4526,1.3338721e-05,1.3304706e-05,3.401504e-08,0.429586,0.0025172576,0.0025172576,-0.00029293707,-0.00024009918
4527,1.4311728e-05,1.4290812e-05,2.0915875e-08,0.4342949,-0.0032020658,-0.0032020658,-0.000295963,-0.00025104152
4528,1.3475899e-05,1.3439596e-05,3.630309e-08,0.43029055,0.0034617188,0.0034617188,-0.0002924378,-0.00023839962
4529,1.4894533e-05,1.4875807e-05,1.8725483e-08,0.43709245,-0.0042674337,-0.0042674337,-0.00029654,-0.00025299907
4530,1.3851827e-05,1.3811991e-05,3.983612e-08,0.432287,0.0047919434,0.0047919434,-0.0002917277,-0.00023597779
4531,1.6034064e-05,1.6018335e-05,1.5728144e-08,0.4425963,-0.005855997,-0.005855997,-0.00029739793,-0.00025591103
4532,1.4799895e-05,1.4754318e-05,4.5577526e-08,0.43740448,0.006756645,0.006756645,-0.0002906724,-0.00023250676
4533,1.8338955e-05,1.8327357e-05,1.1598088e-08,0.4541814,-0.008267955,-0.008267955,-0.0002986923,-0.00026053214
4534,1.7091297e-05,1.7036375e-05,5.4921934e-08,0.44921678,0.009807043,0.009807043,-0.00028903302,-0.0002273652
4535,2.3073368e-05,2.3067047e-05,6.3216605e-09,0.47925416,-0.011834962,-0.011834962,-0.00030059565,-0.000267914
4536,2.2350521e-05,2.2279983e-05,7.05385e-08,0.47485378,0.014638862,0.014638862,-0.0002864453,-0.00021968699
4537,3.2580498e-05,3.257919e-05,1.3065689e-09,0.53053033,-0.017078638,-0.017078638,-0.00030337484,-0.00027953082
4538,3.328679e-05,3.3189845e-05,9.69449e-08,0.52560085,0.02199289,0.02199289,-0.00028252858,-0.00020821468
4539,4.969352e-05,4.9692775e-05,7.4685946e-10,0.6242784,-0.024558632,-0.024558632,-0.00030729483,-0.00029683893
4540,5.146308e-05,5.132503e-05,1.3805163e-07,0.6063642,0.032544702,0.032544702,-0.00027695953,-0.00019127308
4541,7.219856e-05,7.2186216e-05,1.2350513e-08,0.76522577,-0.033896945,-0.033896945,-0.0003120634,-0.00031949088
4542,6.822484e-05,6.803658e-05,1.8826552e-07,0.69194186,0.045946807,0.045946807,-0.00027000534,-0.00016706793
4543,8.1916834e-05,8.187975e-05,3.708519e-08,0.9044372,-0.042347666,-0.042347666,-0.00031605246,-0.00033922374
4544,6.172688e-05,6.150576e-05,2.2112535e-07,0.7262647,0.057837073,0.057837073,-0.00026408857,-0.000135352
4545,5.960555e-05,5.956549e-05,4.0062474e-08,0.895933,-0.045058664,-0.045058664,-0.00031662462,-0.00033648562
4546,3.4198118e-05,3.3995624e-05,2.0249344e-07,0.6767641,0.056429178,0.056429178,-0.00026535563,-0.000115705036
4547,2.7981961e-05,2.7980564e-05,1.3969532e-09,0.59923863,-0.039502747,-0.039502747,-0.00031300055,-0.00030212122
4548,1.846872e-05,1.835545e-05,1.13271035e-07,0.53100914,0.027709158,0.027709158,-0.000280663,-0.0001584687
4549,1.9364152e-05,1.930821e-05,5.5941086e-08,0.47475573,-0.023673119,-0.023673119,-0.00030508454,-0.00025392257
4550,2.8277356e-05,2.8267059e-05,1.0297563e-08,0.4497496,-0.01603833,-0.01603833,-0.00030306797,-0.00023286289
4551,2.9786788e-05,2.9647861e-05,1.389278e-07,0.61429405,0.008664006,0.008664006,-0.00028942825,-0.00019053559
4552,4.0924973e-05,4.0906736e-05,1.823628e-08,0.7493497,-0.03446451,-0.03446451,-0.00031178078,-0.00027210257
4553,2.9520857e-05,2.9421013e-05,9.984516e-08,0.51042,0.044299353,0.044299353,-0.00027162858,-0.00012560727
4554,2.9077999e-05,2.9068136e-05,9.8622355e-09,0.71733814,-0.021986807,-0.021986807,-0.00030479775,-0.00029742258
4555,1.6101643e-05,1.6046357e-05,5.5285717e-08,0.4552847,0.040800992,0.040800992,-0.00027333832,-0.00015465159
4556,1.4818983e-05,1.4776996e-05,4.1986414e-08,0.4600169,-0.009261127,-0.009261127,-0.00029875687,-0.0002634451
4557,1.708517e-05,1.7056444e-05,2.8727964e-08,0.4750338,-0.0045800908,-0.0045800908,-0.00029656757,-0.00022625558
4558,1.8103998e-05,1.7944347e-05,1.5965097e-07,0.6372114,-0.00087847194,-0.00087847194,-0.00029531142,-0.00019275003
4559,2.5871754e-05,2.5868307e-05,3.4478065e-09,0.5421523,-0.03387612,-0.03387612,-0.00031154804,-0.00025861844
4560,2.068256e-05,2.0588446e-05,9.411482e-08,0.5198965,0.017047673,0.017047673,-0.0002859867,-0.00016176599
4561,2.33795e-05,2.3378856e-05,6.445431e-10,0.5770854,-0.019690245,-0.019690245,-0.00030422473,-0.00027437112
4562,1.7232327e-05,1.7211638e-05,2.0689136e-08,0.45744845,0.024728509,0.024728509,-0.0002811584,-0.00019941448
4563,1.7146493e-05,1.7127704e-05,1.8788748e-08,0.46667072,0.0037074622,0.0037074622,-0.00029246285,-0.00024481825
4564,1.5802634e-05,1.5795165e-05,7.468293e-09,0.48650837,0.008141933,0.008141933,-0.0002891795,-0.00024323369
4565,1.4283036e-05,1.4224133e-05,5.8902774e-08,0.46333942,0.01132546,0.01132546,-0.00028869577,-0.00020991343
4566,1.6865046e-05,1.684986e-05,1.5187192e-08,0.46552566,-0.010044152,-0.010044152,-0.00029880024,-0.0002569832
4567,1.5535068e-05,1.5476371e-05,5.8696813e-08,0.47217405,0.006711527,0.006711527,-0.00029064016,-0.0002173123
4568,1.923546e-05,1.9208432e-05,2.7028843e-08,0.44692206,-0.012810053,-0.012810053,-0.00030084688,-0.0002560371
4569,1.7207778e-05,1.717918e-05,2.8598041e-08,0.4426904,0.0021078524,0.0021078524,-0.00029240423,-0.0002380496
4570,1.778996e-05,1.777013e-05,1.9830187e-08,0.44496292,-0.0029345655,-0.0029345655,-0.00029606264,-0.0002467187
4571,1.4657839e-05,1.4645226e-05,1.2612711e-08,0.44493756,0.006023092,0.006023092,-0.00029023533,-0.0002539123
4572,1.41739565e-05,1.4162129e-05,1.1827084e-08,0.44810724,0.006726147,0.006726147,-0.00029081682,-0.00024941383
4573,1.397048e-05,1.39474805e-05,2.2999714e-08,0.4280564,0.008758652,0.008758652,-0.00028937726,-0.00025161105
4574,1.4449082e-05,1.4422711e-05,2.6371438e-08,0.43100005,0.0014021759,0.0014021759,-0.00029327985,-0.00025484167
4575,1.6037551e-05,1.5992036e-05,4.5513925e-08,0.4382762,-0.0031612222,-0.0031612222,-0.0002963339,-0.00024014196
4576,1.4912983e-05,1.486808e-05,4.4902443e-08,0.45058545,-0.009013438,-0.009013438,-0.000298712,-0.00024399495
4577,1.6303678e-05,1.6280343e-05,2.333539e-08,0.41958448,-0.012387151,-0.012387151,-0.00030129575,-0.00024378678
4578,1.4124071e-05,1.4092569e-05,3.1501894e-08,0.41762173,-0.0005662468,-0.0005662468,-0.00029448318,-0.00023622604
4579,1.5420559e-05,1.5417316e-05,3.2427088e-09,0.45918208,-0.0055361893,-0.0055361893,-0.00029724787,-0.000261985
4580,1.3742016e-05,1.3719148e-05,2.2867702e-08,0.4096873,0.013797694,0.013797694,-0.00028718184,-0.00023353576
4581,1.4192878e-05,1.4184497e-05,8.380539e-09,0.4317543,-0.00022568608,-0.00022568608,-0.00029418865,-0.0002684247
4582,1.3677561e-05,1.3647514e-05,3.004727e-08,0.4175347,0.007729443,0.007729443,-0.0002905159,-0.00023594832
4583,1.345002e-05,1.3412452e-05,3.7567407e-08,0.42899707,-0.0043722983,-0.0043722983,-0.00029660144,-0.0002504278
4584,1.4352776e-05,1.4327105e-05,2.5670772e-08,0.42228368,-0.008255684,-0.008255684,-0.0002988365,-0.00024690464
4585,1.3597954e-05,1.3550048e-05,4.7906575e-08,0.4395182,-0.002929947,-0.002929947,-0.00029613526,-0.00023372659
4586,1.4855294e-05,1.4842168e-05,1.312573e-08,0.4289869,-0.011280158,-0.011280158,-0.000300229,-0.00025873116
4587,1.3550107e-05,1.3517833e-05,3.2273547e-08,0.4190222,0.0048951576,0.0048951576,-0.0002919743,-0.00023233391
4588,1.4464126e-05,1.4452029e-05,1.2097623e-08,0.43099412,-0.0046283193,-0.0046283193,-0.000296671,-0.00026165176
4589,1.342101e-05,1.339926e-05,2.1750504e-08,0.41802242,0.006732241,0.006732241,-0.0002907228,-0.00024225398
4590,1.3895588e-05,1.38743035e-05,2.1284926e-08,0.42013288,0.00022328361,0.00022328361,-0.00029422177,-0.00025345772
4591,1.3443768e-05,1.3422277e-05,2.1490862e-08,0.4215766,0.0017686716,0.0017686716,-0.00029311646,-0.0002511526
4592,1.3423807e-05,1.3392023e-05,3.1784193e-08,0.42183083,0.00030794254,0.00030794254,-0.00029424086,-0.00024593787
4593,1.3394853e-05,1.3368798e-05,2.6055393e-08,0.42279524,-0.0034060231,-0.0034060231,-0.00029585673,-0.00025228199
4594,1.3215556e-05,1.3184401e-05,3.1155068e-08,0.4233219,-0.001495853,-0.001495853,-0.00029510047,-0.00024375085
4595,1.3546768e-05,1.3521213e-05,2.555511e-08,0.42184633,-0.0035893219,-0.0035893219,-0.00029612775,-0.00024830468
4596,1.3293734e-05,1.3271673e-05,2.2060366e-08,0.42249733,-0.0002837587,-0.0002837587,-0.00029428114,-0.00024653587
4597,1.3779454e-05,1.3759185e-05,2.0269052e-08,0.42465323,0.0007321861,0.0007321861,-0.0002939797,-0.0002468308
4598,1.326135e-05,1.3240436e-05,2.0914799e-08,0.42346513,0.003188934,0.003188934,-0.00029236707,-0.00024953822
4599,1.3798093e-05,1.3777334e-05,2.0758852e-08,0.4255573,0.0016667128,0.0016667128,-0.000293485,-0.00024874223
4600,1.3127261e-05,1.309549e-05,3.177091e-08,0.42394263,0.0027274631,0.0027274631,-0.00029272502,-0.00024528155
4601,1.3707258e-05,1.368288e-05,2.437794e-08,0.42505753,-0.0033144078,-0.0033144078,-0.00029603424,-0.00024994774
4602,1.3088288e-05,1.3051202e-05,3.7086625e-08,0.4266493,0.00022061887,0.00022061887,-0.0002942226,-0.00023885122
4603,1.3531833e-05,1.3509252e-05,2.2581302e-08,0.42479044,-0.0052966448,-0.0052966448,-0.00029701483,-0.00025005
4604,1.3113996e-05,1.3085493e-05,2.8502363e-08,0.42142978,0.0010168214,0.0010168214,-0.000293853,-0.00023927384
4605,1.3293629e-05,1.3272359e-05,2.1270798e-08,0.42330286,-0.0014276445,-0.0014276445,-0.0002949827,-0.00024937926
4606,1.3231698e-05,1.3209733e-05,2.1965299e-08,0.4223423,0.0019626282,0.0019626282,-0.00029328818,-0.00024418277
4607,1.3129129e-05,1.3102926e-05,2.6203528e-08,0.420543,0.0016125567,0.0016125567,-0.00029345957,-0.00024491374
4608,1.3381844e-05,1.33596905e-05,2.215342e-08,0.42294297,-0.00043070002,-0.00043070002,-0.00029448656,-0.00024752913
4609,1.3055084e-05,1.3023512e-05,3.157202e-08,0.4217277,0.0012892542,0.0012892542,-0.00029369353,-0.0002408459
4610,1.3437576e-05,1.3413569e-05,2.4007107e-08,0.42284387,-0.0029494616,-0.0029494616,-0.00029580752,-0.00024880064
4611,1.3042906e-05,1.3011772e-05,3.113403e-08,0.42204204,0.00044203867,0.00044203867,-0.0002941183,-0.00024104875
4612,1.3430493e-05,1.3405741e-05,2.4751614e-08,0.42219728,-0.002853739,-0.002853739,-0.00029579553,-0.0002485342
4613,1.3076426e-05,1.304917e-05,2.7255927e-08,0.42116892,0.00039357122,0.00039357122,-0.00029406385,-0.00024375047
4614,1.3404704e-05,1.3380638e-05,2.4066019e-08,0.42175698,-0.001156312,-0.001156312,-0.00029494325,-0.0002475225
4615,1.3090636e-05,1.3065692e-05,2.4944224e-08,0.4211187,0.0009998382,0.0009998382,-0.0002936839,-0.00024615222
4616,1.3356548e-05,1.3332627e-05,2.3921759e-08,0.42173216,-5.153106e-06,-5.153106e-06,-0.00029434636,-0.00024740616
4617,1.306908e-05,1.3041884e-05,2.7195687e-08,0.4209472,0.0010623107,0.0010623107,-0.00029365934,-0.00024642516
4618,1.332068e-05,1.3295366e-05,2.5313899e-08,0.42167765,-0.001030767,-0.001030767,-0.00029486307,-0.00024787738
4619,1.3048109e-05,1.3017624e-05,3.048538e-08,0.4213417,0.00012723073,0.00012723073,-0.0002942092,-0.00024443085
4620,1.3301668e-05,1.327663e-05,2.5038451e-08,0.42169777,-0.0024736314,-0.0024736314,-0.0002955878,-0.00024817197
4621,1.3037684e-05,1.3008492e-05,2.9192016e-08,0.42041925,0.000121962774,0.000121962774,-0.00029424985,-0.00024337816
4622,1.3261237e-05,1.323818e-05,2.3056245e-08,0.4217543,-0.00174398,-0.00174398,-0.00029517693,-0.00024899916
4623,1.3044426e-05,1.3018135e-05,2.6290436e-08,0.42001224,0.0012155162,0.0012155162,-0.00029366562,-0.00024468417
4624,1.3207113e-05,1.3183312e-05,2.3800913e-08,0.42109364,-0.00031314703,-0.00031314703,-0.00029443184,-0.00024891095
4625,1.3077657e-05,1.3051347e-05,2.6309769e-08,0.42034015,0.00092837797,0.00092837797,-0.00029379822,-0.00024593232
4626,1.3169348e-05,1.3142519e-05,2.6829552e-08,0.42045838,-0.0004293882,-0.0004293882,-0.0002945345,-0.00024702403
4627,1.3106131e-05,1.3079062e-05,2.7068054e-08,0.42064494,-0.0005609995,-0.0005609995,-0.0002945787,-0.00024617853
4628,1.3147119e-05,1.3119378e-05,2.7740237e-08,0.4203269,-0.00088176114,-0.00088176114,-0.0002948054,-0.00024553735
4629,1.310626e-05,1.3079789e-05,2.6470746e-08,0.42035884,-0.0009895265,-0.0009895265,-0.00029480917,-0.00024638083
4630,1.3130188e-05,1.3103836e-05,2.6352083e-08,0.41998887,-0.00055083976,-0.00055083976,-0.00029462672,-0.00024570717
4631,1.30945045e-05,1.3068513e-05,2.599169e-08,0.4197936,-0.00034289793,-0.00034289793,-0.00029447972,-0.00024638232
4632,1.3115866e-05,1.30905955e-05,2.5270058e-08,0.4198377,-0.00021729388,-0.00021729388,-0.00029442454,-0.00024647382
4633,1.3089196e-05,1.30627795e-05,2.6416226e-08,0.41936797,0.0001293109,0.0001293109,-0.0002942458,-0.00024594003
4634,1.3103784e-05,1.3078309e-05,2.5475373e-08,0.4196945,-0.00036790824,-0.00036790824,-0.00029448295,-0.00024702545
4635,1.308751e-05,1.3060405e-05,2.7104841e-08,0.41927782,-1.7458653e-05,-1.7458653e-05,-0.00029433225,-0.00024570693
4636,1.3091175e-05,1.306471e-05,2.6464685e-08,0.41948584,-0.000705634,-0.000705634,-0.00029466033,-0.0002469004
4637,1.3087597e-05,1.3060497e-05,2.7099935e-08,0.41928312,-0.0005031503,-0.0005031503,-0.00029458513,-0.00024579698
4638,1.3076201e-05,1.3049309e-05,2.6891827e-08,0.41919473,-0.0007472859,-0.0007472859,-0.00029469625,-0.0002462641
4639,1.3089675e-05,1.3063676e-05,2.5998899e-08,0.41924664,-0.0006558777,-0.0006558777,-0.00029465233,-0.000246308
4640,1.30619455e-05,1.3035432e-05,2.651319e-08,0.4189381,-0.00022463198,-0.00022463198,-0.00029443207,-0.00024595074
4641,1.30909775e-05,1.3065658e-05,2.5319826e-08,0.41927278,-0.0003982295,-0.0003982295,-0.00029450384,-0.00024699705
4642,1.3054662e-05,1.302792e-05,2.6741755e-08,0.4188721,0.00012941223,0.00012941223,-0.000294249,-0.00024596517
4643,1.3088804e-05,1.306274e-05,2.6063812e-08,0.41916916,-0.0004946525,-0.0004946525,-0.0002945552,-0.00024711262
4644,1.3050488e-05,1.30231565e-05,2.733101e-08,0.41893232,-0.0002212499,-0.0002212499,-0.0002944322,-0.00024589067
4645,1.3085904e-05,1.3059172e-05,2.6733229e-08,0.4190279,-0.0008218034,-0.0008218034,-0.00029474,-0.00024666707
4646,1.3041514e-05,1.3014504e-05,2.7010472e-08,0.4188678,-0.00051337655,-0.00051337655,-0.00029457847,-0.00024601782
4647,1.3088535e-05,1.30621665e-05,2.636781e-08,0.41884,-0.00069204415,-0.00069204415,-0.0002946829,-0.00024652013
4648,1.3027099e-05,1.3000624e-05,2.6475595e-08,0.41870096,-0.00028360463,-0.00028360463,-0.00029444828,-0.00024633706
4649,1.3100672e-05,1.3074709e-05,2.5962871e-08,0.41875523,-0.00043268505,-0.00043268505,-0.0002945515,-0.00024665345
4650,1.3008885e-05,1.2981996e-05,2.6888163e-08,0.41852078,-5.717192e-05,-5.717192e-05,-0.00029432788,-0.00024624233
4651,1.3124086e-05,1.3098253e-05,2.5833378e-08,0.4188117,-0.0006237819,-0.0006237819,-0.00029465288,-0.00024690447
4652,1.2984418e-05,1.2956596e-05,2.7822198e-08,0.4184049,1.5985047e-06,1.5985047e-06,-0.00029430384,-0.00024571508
4653,1.3163563e-05,1.3138101e-05,2.5462294e-08,0.418965,-0.0010606954,-0.0010606954,-0.00029488074,-0.0002474077
4654,1.2954092e-05,1.2925399e-05,2.869388e-08,0.41828254,0.00018953314,0.00018953314,-0.00029421088,-0.00024508964
4655,1.3232577e-05,1.3207905e-05,2.4671971e-08,0.41919574,-0.0014605876,-0.0014605876,-0.00029508915,-0.00024817354
4656,1.2925621e-05,1.2896164e-05,2.9457397e-08,0.41811195,0.00061876036,0.00061876036,-0.00029398472,-0.0002444078
4657,1.3359509e-05,1.3336005e-05,2.3502997e-08,0.41967484,-0.0018287668,-0.0018287668,-0.00029528487,-0.00024910306
4658,1.2917604e-05,1.2887014e-05,3.058954e-08,0.4180722,0.0012831821,0.0012831821,-0.00029362805,-0.00024353544
4659,1.3611817e-05,1.35897635e-05,2.2053726e-08,0.42068088,-0.0023970737,-0.0023970737,-0.0002955932,-0.00025037842
4660,1.2987353e-05,1.295446e-05,3.289354e-08,0.4187028,0.0021376137,0.0021376137,-0.00029316614,-0.00024215842
4661,1.4152446e-05,1.413241e-05,2.0036362e-08,0.42283297,-0.0035274075,-0.0035274075,-0.00029620584,-0.00025224918
4662,1.3310206e-05,1.3273277e-05,3.6928963e-08,0.42098463,0.003373583,0.003373583,-0.00029249836,-0.00023974547
4663,1.5383257e-05,1.5366766e-05,1.649028e-08,0.42847282,-0.005393721,-0.005393721,-0.0002972123,-0.000255444
4664,1.4398952e-05,1.43554e-05,4.3551836e-08,0.4271236,0.00566729,0.00566729,-0.00029126447,-0.00023580185
4665,1.8326664e-05,1.8315643e-05,1.1021306e-08,0.44348472,-0.008233213,-0.008233213,-0.00029873676,-0.00026112807
4666,1.7688608e-05,1.7632836e-05,5.5772045e-08,0.44424325,0.009727778,0.009727778,-0.0002890861,-0.00022941887
4667,2.5566935e-05,2.5562513e-05,4.422766e-09,0.48038104,-0.012922893,-0.012922893,-0.00030124516,-0.00027090084
4668,2.6873584e-05,2.6794225e-05,7.935853e-08,0.488768,0.0163549,0.0163549,-0.00028553675,-0.00021898869
4669,4.2886077e-05,4.2886062e-05,1.286983e-11,0.5651954,-0.020625474,-0.020625474,-0.0003053475,-0.00028735353
4670,4.926077e-05,4.9138136e-05,1.2263196e-07,0.5814384,0.027116492,0.027116492,-0.0002797898,-0.0002027656
4671,7.790901e-05,7.79e-05,9.016248e-09,0.7321012,-0.031950157,-0.031950157,-0.00031131523,-0.0003140141
4672,8.743276e-05,8.7243585e-05,1.8917501e-07,0.71317273,0.04364924,0.04364924,-0.00027102942,-0.00017903012
4673,0.00011765837,0.00011760958,4.8787935e-08,0.96628547,-0.04498576,-0.04498576,-0.0003179449,-0.00034882824
4674,0.00010333427,0.00010309184,2.4242982e-07,0.78133136,0.06380795,0.06380795,-0.00026056875,-0.00014525626
4675,0.00010027516,0.00010018674,8.841639e-08,1.0965309,-0.050905928,-0.050905928,-0.00032018762,-0.00036686234
4676,5.4054257e-05,5.384519e-05,2.0906695e-07,0.6772383,0.074018724,0.074018724,-0.00025573952,-0.0001100971
4677,3.4973677e-05,3.495668e-05,1.6995433e-08,0.7553347,-0.04023069,-0.04023069,-0.00031331767,-0.00033558265
4678,1.9572024e-05,1.9466415e-05,1.056092e-07,0.5034112,0.044048954,0.044048954,-0.0002719044,-0.00015319444
4679,2.4770858e-05,2.4654104e-05,1.16752794e-07,0.59693396,-0.020518601,-0.020518601,-0.0003031647,-0.0002655393
4680,4.579619e-05,4.5786128e-05,1.006377e-08,0.44506577,-0.032660473,-0.032660473,-0.00031157077,-0.00025427068
4681,4.8646576e-05,4.83278e-05,3.187746e-07,0.96450263,0.0070284563,0.0070284563,-0.0002904858,-0.00015929269
4682,5.6976216e-05,5.69408e-05,3.541426e-08,0.8091489,-0.065911785,-0.065911785,-0.00032788224,-0.00025040115
4683,3.044331e-05,3.0375322e-05,6.7987564e-08,0.45058328,0.05019504,0.05019504,-0.00026861703,-9.277013e-05
4684,2.1019443e-05,2.100221e-05,1.723228e-08,0.75493217,-0.014359277,-0.014359277,-0.00030048573,-0.0002954708
4685,1.518326e-05,1.5183121e-05,1.3901692e-10,0.5730154,0.04640688,0.04640688,-0.00026962734,-0.00020457765
4686,1.9680409e-05,1.9559433e-05,1.2097559e-07,0.55754226,0.02767654,0.02767654,-0.0002796899,-0.00021749543
4687,3.4476663e-05,3.4468885e-05,7.779235e-09,0.5039907,-0.026723867,-0.026723867,-0.00030754358,-0.0002637875
4688,2.8335444e-05,2.8024355e-05,3.1108974e-07,0.9258255,0.009842191,0.009842191,-0.00029014525,-0.00012864564
4689,2.9432276e-05,2.9405956e-05,2.6320647e-08,0.48523095,-0.061318904,-0.061318904,-0.000326393,-0.00025538963
4690,1.8562103e-05,1.8524423e-05,3.7680127e-08,0.47653684,0.0022179394,0.0022179394,-0.00029342907,-0.00016792104
4691,1.6665199e-05,1.664797e-05,1.7230324e-08,0.4950219,-0.0038340013,-0.0038340013,-0.00029687365,-0.00022703748
4692,1.9969326e-05,1.9964098e-05,5.2273528e-09,0.7229618,0.011586369,0.011586369,-0.00028742332,-0.0002540715
4693,1.9210207e-05,1.9163816e-05,4.6390745e-08,0.46064526,0.03958594,0.03958594,-0.00027391998,-0.00017329778
4694,2.5592859e-05,2.5585863e-05,6.9963093e-09,0.52058476,-0.0046654046,-0.0046654046,-0.00029630144,-0.00026998977
4695,2.1412654e-05,2.1333224e-05,7.94299e-08,0.53175664,0.015836932,0.015836932,-0.00028563626,-0.00019570583
4696,2.1027632e-05,2.096367e-05,6.396345e-08,0.47904837,-0.020552628,-0.020552628,-0.00030556254,-0.00023631414
4697,1.5753476e-05,1.5722018e-05,3.145695e-08,0.458822,-0.010670176,-0.010670176,-0.0002989113,-0.00022308914
4698,1.364023e-05,1.3612455e-05,2.7773751e-08,0.44515783,-0.0034215287,-0.0034215287,-0.00029623622,-0.00022601493
4699,1.6582579e-05,1.6577911e-05,4.6668536e-09,0.5047283,0.0012704398,0.0012704398,-0.0002928761,-0.0002563231
4700,1.727754e-05,1.726663e-05,1.0910516e-08,0.45104846,0.017663598,0.017663598,-0.00028408537,-0.00025144394
4701,2.0661364e-05,2.06504e-05,1.096428e-08,0.46492934,0.007939545,0.007939545,-0.00029005748,-0.00025786314
4702,1.6556636e-05,1.6524233e-05,3.2403513e-08,0.43365815,0.011873384,0.011873384,-0.00028694718,-0.0002538584
4703,1.5798561e-05,1.5778243e-05,2.0318936e-08,0.43240327,-0.0051304167,-0.0051304167,-0.00029705872,-0.00025535573
4704,1.3793034e-05,1.3743005e-05,5.0028337e-08,0.44406652,0.0021301592,0.0021301592,-0.00029295,-0.00023499754
4705,1.4622564e-05,1.45970835e-05,2.548013e-08,0.42756453,-0.010849267,-0.010849267,-0.00029966593,-0.00025865782
4706,1.6257432e-05,1.6228969e-05,2.8463383e-08,0.41732296,-0.003543043,-0.003543043,-0.0002965572,-0.00024118996
4707,1.5167816e-05,1.5130698e-05,3.71182e-08,0.42630348,-0.0025577208,-0.0025577208,-0.0002953025,-0.00025001576
4708,1.7025835e-05,1.7018729e-05,7.1064217e-09,0.4290799,-0.009347929,-0.009347929,-0.00029947047,-0.00025980707
4709,1.4145969e-05,1.4110455e-05,3.5513878e-08,0.41223574,0.008561903,0.008561903,-0.00028990157,-0.00022884658
4710,1.5141674e-05,1.5138007e-05,3.66731e-09,0.4356436,-0.008011402,-0.008011402,-0.00029839363,-0.00027076798
4711,1.3502065e-05,1.348269e-05,1.937538e-08,0.40043738,0.0110899815,0.0110899815,-0.0002887981,-0.00023167906
4712,1.3377914e-05,1.3355045e-05,2.286883e-08,0.40408418,-0.0003897629,-0.0003897629,-0.00029447398,-0.00025960905
4713,1.5017482e-05,1.5000557e-05,1.6924602e-08,0.40744758,-0.0032983106,-0.0032983106,-0.0002962808,-0.00025286764
4714,1.3815437e-05,1.37560855e-05,5.935207e-08,0.46187398,-0.00022444625,-0.00022444625,-0.0002948053,-0.0002319662
4715,1.562481e-05,1.5609525e-05,1.5284677e-08,0.4104736,-0.01776624,-0.01776624,-0.00030379137,-0.0002617135
4716,1.36188055e-05,1.358413e-05,3.4675043e-08,0.41549554,0.0009793876,0.0009793876,-0.00029422023,-0.00022579699
4717,1.4090076e-05,1.4078245e-05,1.1830326e-08,0.4136042,-0.008195759,-0.008195759,-0.00029879084,-0.00026013583
4718,1.3488762e-05,1.3477913e-05,1.0849122e-08,0.41525516,0.0052540163,0.0052540163,-0.00029156974,-0.00024896167
4719,1.3239707e-05,1.32159985e-05,2.3709047e-08,0.4057596,0.0052639986,0.0052639986,-0.00029177262,-0.000250428
4720,1.3856625e-05,1.3840445e-05,1.617985e-08,0.4130851,-0.0011786515,-0.0011786515,-0.00029475638,-0.00026270334
4721,1.316045e-05,1.31207535e-05,3.969646e-08,0.42456126,0.0020547104,0.0020547104,-0.00029336783,-0.00024164967
4722,1.4195079e-05,1.4167896e-05,2.7183402e-08,0.4124962,-0.009229955,-0.009229955,-0.0002991829,-0.0002558982
4723,1.3324365e-05,1.3295795e-05,2.8570328e-08,0.4143081,-0.002844303,-0.002844303,-0.00029565266,-0.000245282
4724,1.3788173e-05,1.3768016e-05,2.015677e-08,0.41126755,-0.0046481653,-0.0046481653,-0.00029688302,-0.0002519999
4725,1.30142425e-05,1.2996751e-05,1.7491454e-08,0.41183007,0.0016423089,0.0016423089,-0.0002931396,-0.00025304107
4726,1.3086445e-05,1.3070026e-05,1.64186e-08,0.41418514,0.0021368938,0.0021368938,-0.0002931664,-0.00025279744
4727,1.30367835e-05,1.301542e-05,2.1363261e-08,0.4112194,0.003526088,0.003526088,-0.00029230257,-0.00025115628
4728,1.302278e-05,1.3000709e-05,2.2070326e-08,0.41279748,0.00093274267,0.00093274267,-0.0002936253,-0.00025205902
4729,1.3403759e-05,1.3378497e-05,2.5261768e-08,0.41331622,-0.00021579192,-0.00021579192,-0.00029447663,-0.00024700462
4730,1.2954204e-05,1.2924661e-05,2.9543136e-08,0.41557172,-0.0006505636,-0.0006505636,-0.00029446016,-0.00024806018
4731,1.35309865e-05,1.350868e-05,2.2306718e-08,0.41558018,-0.0036193205,-0.0036193205,-0.00029627886,-0.0002499221
4732,1.2798542e-05,1.2766309e-05,3.2233405e-08,0.41556945,0.00072194217,0.00072194217,-0.00029388422,-0.00024330697
4733,1.3351924e-05,1.3333142e-05,1.87816e-08,0.4169428,-0.0042051394,-0.0042051394,-0.00029649003,-0.00025260265
4734,1.2823745e-05,1.2797017e-05,2.6728356e-08,0.41226444,0.0023826754,0.0023826754,-0.00029314004,-0.00024039764
4735,1.2983008e-05,1.2963073e-05,1.9935245e-08,0.4142937,-0.0013666385,-0.0013666385,-0.00029496968,-0.0002507447
4736,1.3040759e-05,1.30203525e-05,2.0406118e-08,0.4138978,0.001793262,0.001793262,-0.0002934366,-0.00024485585
4737,1.2786239e-05,1.2758618e-05,2.7619997e-08,0.41202492,0.0016947723,0.0016947723,-0.00029345,-0.00024509945
4738,1.32517025e-05,1.3230651e-05,2.1050784e-08,0.41426498,-0.0020467397,-0.0020467397,-0.00029539358,-0.0002496604
4739,1.274915e-05,1.271531e-05,3.3840752e-08,0.4153944,0.000992089,0.000992089,-0.00029390503,-0.0002394101
4740,1.3210797e-05,1.3187308e-05,2.3489292e-08,0.41294456,-0.0050182217,-0.0050182217,-0.00029696326,-0.0002493845
4741,1.27535895e-05,1.2726488e-05,2.7101162e-08,0.41180417,-0.0001497349,-0.0001497349,-0.00029444564,-0.00024098254
4742,1.302589e-05,1.3003627e-05,2.2263341e-08,0.4119428,-0.0020451488,-0.0020451488,-0.00029544465,-0.00024789106
4743,1.281567e-05,1.2794997e-05,2.0673063e-08,0.4125292,0.00096498634,0.00096498634,-0.00029374022,-0.00024756315
4744,1.2848177e-05,1.2824475e-05,2.3702164e-08,0.41134498,0.0013925845,0.0013925845,-0.00029363603,-0.0002474005
4745,1.288341e-05,1.2859785e-05,2.3625374e-08,0.41217154,0.00022656869,0.00022656869,-0.0002941279,-0.0002498951
4746,1.2767864e-05,1.2740343e-05,2.7521027e-08,0.4124858,1.0253745e-05,1.0253745e-05,-0.00029431708,-0.000246626
4747,1.2964064e-05,1.293675e-05,2.7313769e-08,0.4124531,-0.0020365082,-0.0020365082,-0.0002954135,-0.00024756804
4748,1.2754327e-05,1.2727089e-05,2.7238709e-08,0.41253802,-0.0016189747,-0.0016189747,-0.0002951201,-0.00024682595
4749,1.2999417e-05,1.29750215e-05,2.4395392e-08,0.411992,-0.001999362,-0.001999362,-0.0002954267,-0.00024775323
4750,1.2715553e-05,1.269031e-05,2.5242825e-08,0.41126987,-6.5684275e-05,-6.5684275e-05,-0.00029429022,-0.00024762395
4751,1.2967706e-05,1.2946099e-05,2.1607892e-08,0.4124345,-0.0008108468,-0.0008108468,-0.0002947515,-0.00024983851
4752,1.2715975e-05,1.2689987e-05,2.5988088e-08,0.41074196,0.0012610118,0.0012610118,-0.00029363294,-0.00024678613
4753,1.2879781e-05,1.2857167e-05,2.2613781e-08,0.41197708,-0.0009950801,-0.0009950801,-0.00029480061,-0.00025052528
4754,1.2771239e-05,1.27447765e-05,2.6462262e-08,0.41109857,0.00057372235,0.00057372235,-0.0002940368,-0.00024613374
4755,1.2777375e-05,1.2752003e-05,2.537083e-08,0.41148558,-0.0012047638,-0.0012047638,-0.0002949217,-0.0002491817
4756,1.2843779e-05,1.281857e-05,2.5208507e-08,0.41154534,-0.00080552825,-0.00080552825,-0.00029476316,-0.00024745194
4757,1.2731645e-05,1.2704141e-05,2.7503726e-08,0.41123927,-0.0006715096,-0.0006715096,-0.00029468944,-0.00024688168
4758,1.2891411e-05,1.2867918e-05,2.3492717e-08,0.41175058,-0.0017396985,-0.0017396985,-0.00029523618,-0.00024891752
4759,1.2717873e-05,1.2691015e-05,2.6857627e-08,0.41068718,0.00017149578,0.00017149578,-0.00029427523,-0.0002452543
4760,1.28885185e-05,1.2865725e-05,2.2793403e-08,0.41151184,-0.0013934523,-0.0013934523,-0.00029505673,-0.00024929488
4761,1.2710843e-05,1.268556e-05,2.5283088e-08,0.41053563,0.0006564409,0.0006564409,-0.00029399968,-0.00024607827
4762,1.2853451e-05,1.2829157e-05,2.4294255e-08,0.41083145,-0.0006876334,-0.0006876334,-0.00029471202,-0.00024869133
4763,1.2724535e-05,1.2698826e-05,2.5708987e-08,0.41069403,-1.6916003e-05,-1.6916003e-05,-0.0002943255,-0.00024725843
4764,1.2805337e-05,1.2779071e-05,2.6266282e-08,0.4105531,-0.0009832873,-0.0009832873,-0.0002948884,-0.00024735343
4765,1.2740537e-05,1.2714241e-05,2.6296478e-08,0.41047794,-0.0010528833,-0.0010528833,-0.0002948711,-0.0002471944
4766,1.2762938e-05,1.2737537e-05,2.5401697e-08,0.41020942,-0.0012373921,-0.0012373921,-0.00029500644,-0.00024708238
4767,1.2741517e-05,1.2716411e-05,2.5105697e-08,0.40988848,-0.0007023006,-0.0007023006,-0.0002947029,-0.00024711288
4768,1.273938e-05,1.2715389e-05,2.399095e-08,0.40997887,-0.0005098105,-0.0005098105,-0.00029458886,-0.00024794595
4769,1.27469875e-05,1.2722326e-05,2.466144e-08,0.4097251,-2.2215545e-05,-2.2215545e-05,-0.00029435568,-0.00024741914
4770,1.2716449e-05,1.2691345e-05,2.5104516e-08,0.40978825,-0.00022641548,-0.00022641548,-0.000294428,-0.0002480267
4771,1.2768657e-05,1.2743395e-05,2.5261768e-08,0.40990472,-0.00059812254,-0.00059812254,-0.00029466033,-0.00024753486
4772,1.2687968e-05,1.2661216e-05,2.6751504e-08,0.409841,-0.00058011303,-0.00058011303,-0.00029463068,-0.00024694286
4773,1.27878975e-05,1.2762956e-05,2.4940695e-08,0.41005158,-0.0013655388,-0.0013655388,-0.00029505504,-0.00024794028
4774,1.267114e-05,1.2644492e-05,2.6648022e-08,0.4096435,-0.00044106785,-0.00044106785,-0.0002945725,-0.00024646125
4775,1.2782913e-05,1.2758693e-05,2.421999e-08,0.40999287,-0.0012482001,-0.0012482001,-0.00029498286,-0.00024858394
4776,1.26739915e-05,1.2648053e-05,2.5938867e-08,0.4094693,-4.1009007e-05,-4.1009007e-05,-0.00029436222,-0.00024666468
4777,1.27625535e-05,1.2738009e-05,2.4544574e-08,0.40973884,-0.0008878373,-0.0008878373,-0.00029479785,-0.00024844712
4778,1.2685027e-05,1.2659391e-05,2.5636165e-08,0.40949997,-0.00016967127,-0.00016967127,-0.00029442232,-0.00024700607
4779,1.2740901e-05,1.2715594e-05,2.5307973e-08,0.409562,-0.00077287736,-0.00077287736,-0.00029475207,-0.0002478058
4780,1.2693043e-05,1.2667369e-05,2.567316e-08,0.40954593,-0.0005239613,-0.0005239613,-0.00029460466,-0.00024732386
4781,1.2723296e-05,1.26975765e-05,2.571974e-08,0.40949693,-0.0007995704,-0.0007995704,-0.00029477387,-0.00024743014
4782,1.2696162e-05,1.2670289e-05,2.5872911e-08,0.40944982,-0.0007338672,-0.0007338672,-0.00029472003,-0.00024738573
4783,1.2711747e-05,1.2686222e-05,2.5525342e-08,0.40941316,-0.00086162024,-0.00086162024,-0.00029480117,-0.00024745724
4784,1.26955e-05,1.26698e-05,2.5700624e-08,0.4092613,-0.00065354793,-0.00065354793,-0.0002946866,-0.00024726856
4785,1.27032135e-05,1.26780815e-05,2.5131675e-08,0.40929747,-0.0007170398,-0.0007170398,-0.00029471493,-0.00024769502
4786,1.2695794e-05,1.2670333e-05,2.5461103e-08,0.40915874,-0.00044661007,-0.00044661007,-0.00029458114,-0.00024741658
4787,1.269125e-05,1.2665834e-05,2.5415947e-08,0.4091923,-0.0005612963,-0.0005612963,-0.00029462908,-0.00024786548
4788,1.2700274e-05,1.26746e-05,2.5674353e-08,0.4091667,-0.0005727913,-0.0005727913,-0.00029464712,-0.0002476212
4789,1.2677578e-05,1.2651409e-05,2.6168564e-08,0.4091007,-0.00066527474,-0.00066527474,-0.00029468985,-0.00024754167
4790,1.2704931e-05,1.267923e-05,2.5700624e-08,0.40912265,-0.00092841353,-0.00092841353,-0.00029483234,-0.00024772595
4791,1.2667567e-05,1.2641319e-05,2.6248172e-08,0.40891716,-0.0006912331,-0.0006912331,-0.0002947098,-0.00024724865
4792,1.2703787e-05,1.2678533e-05,2.5254664e-08,0.40897313,-0.0009428698,-0.0009428698,-0.00029483673,-0.00024795395
4793,1.2660473e-05,1.2634545e-05,2.5928067e-08,0.408723,-0.000446764,-0.000446764,-0.00029458103,-0.00024731093
4794,1.2700799e-05,1.2675576e-05,2.5222704e-08,0.40881312,-0.00077108695,-0.00077108695,-0.00029474657,-0.00024813102
4795,1.2654693e-05,1.2628676e-05,2.6016922e-08,0.4086484,-0.00040471336,-0.00040471336,-0.00029455544,-0.0002474392
4796,1.2700053e-05,1.2674437e-05,2.561589e-08,0.40870893,-0.0008245267,-0.0008245267,-0.0002947811,-0.00024798408
4797,1.2648859e-05,1.2622615e-05,2.6244551e-08,0.4086086,-0.00058143045,-0.00058143045,-0.00029464686,-0.0002474232
4798,1.2701575e-05,1.2675881e-05,2.5693458e-08,0.40863982,-0.0009423519,-0.0009423519,-0.00029484913,-0.00024787942
4799,1.264148e-05,1.2615171e-05,2.630856e-08,0.40849805,-0.00060226483,-0.00060226483,-0.0002946591,-0.00024740334
4800,1.2704838e-05,1.2679409e-05,2.5429015e-08,0.40858087,-0.0009552703,-0.0009552703,-0.00029485647,-0.00024803018
4801,1.26316745e-05,1.2605248e-05,2.6425914e-08,0.40836203,-0.00045880553,-0.00045880553,-0.00029458763,-0.00024728416
4802,1.27103085e-05,1.2685068e-05,2.5240457e-08,0.4085383,-0.0009859848,-0.0009859848,-0.0002948712,-0.00024823754
4803,1.2621029e-05,1.2594375e-05,2.6654105e-08,0.40826538,-0.00035289323,-0.00035289323,-0.00029453568,-0.00024711413
4804,1.2717465e-05,1.2692274e-05,2.5190767e-08,0.40850314,-0.0010794159,-0.0010794159,-0.00029492044,-0.00024840792
4805,1.2610089e-05,1.2583175e-05,2.6913824e-08,0.40820253,-0.00031082975,-0.00031082975,-0.0002945145,-0.0002469872
4806,1.2727628e-05,1.2702428e-05,2.5200228e-08,0.40845078,-0.0011996194,-0.0011996194,-0.00029498653,-0.00024853268
4807,1.2596723e-05,1.2569582e-05,2.7140425e-08,0.40812427,-0.00028986705,-0.00028986705,-0.0002945011,-0.0002468945
4808,1.2745858e-05,1.2720836e-05,2.5021949e-08,0.40840122,-0.0013140134,-0.0013140134,-0.0002950505,-0.0002486538
4809,1.2578738e-05,1.2551416e-05,2.732239e-08,0.4079968,-0.00016691093,-0.00016691093,-0.0002944327,-0.0002467535
4810,1.277825e-05,1.2753661e-05,2.4587782e-08,0.4084219,-0.0014010237,-0.0014010237,-0.00029509934,-0.0002489323
4811,1.2557857e-05,1.2530103e-05,2.7753888e-08,0.40789378,8.859757e-05,8.859757e-05,-0.00029429529,-0.0002465069
4812,1.2833626e-05,1.2809533e-05,2.4093767e-08,0.4085543,-0.001612763,-0.001612763,-0.00029521273,-0.0002494206
4813,1.2537214e-05,1.2508547e-05,2.8667381e-08,0.4079149,0.00036953375,0.00036953375,-0.00029414656,-0.00024598482
4814,1.2927448e-05,1.2904025e-05,2.3421968e-08,0.40883836,-0.0020523993,-0.0020523993,-0.00029544707,-0.00025006573
4815,1.2524796e-05,1.2494973e-05,2.982297e-08,0.40805253,0.00075104577,0.00075104577,-0.00029394467,-0.00024516304
4816,1.3092872e-05,1.3070608e-05,2.2264453e-08,0.40945894,-0.002615305,-0.002615305,-0.0002957478,-0.00025102936
4817,1.2545258e-05,1.2513948e-05,3.131044e-08,0.40840584,0.0014207538,0.0014207538,-0.00029358704,-0.00024411113
4818,1.3400086e-05,1.33795e-05,2.0585315e-08,0.4107712,-0.003337211,-0.003337211,-0.00029613558,-0.00025246508
4819,1.2665658e-05,1.263191e-05,3.3747614e-08,0.4095389,0.0024179197,0.0024179197,-0.0002930524,-0.00024254472
4820,1.400142e-05,1.3983146e-05,1.8273527e-08,0.41351098,-0.004492067,-0.004492067,-0.0002967564,-0.00025454754
4821,1.3053134e-05,1.3015363e-05,3.7771297e-08,0.41257143,0.003861643,0.003861643,-0.0002922782,-0.00024010913
4822,1.5239478e-05,1.52245775e-05,1.4900252e-08,0.41963583,-0.006312795,-0.006312795,-0.00029773332,-0.00025776587
4823,1.4129711e-05,1.4085373e-05,4.4339014e-08,0.41984707,0.006134387,0.006134387,-0.00029106,-0.00023637395
4824,1.7894781e-05,1.7884582e-05,1.019951e-08,0.43366873,-0.0090796575,-0.0090796575,-0.0002992142,-0.00026294705
4825,1.6927519e-05,1.6872082e-05,5.5438232e-08,0.4367884,0.009763458,0.009763458,-0.00028911623,-0.00023062766
4826,2.3695691e-05,2.3691098e-05,4.592838e-09,0.46515405,-0.013306547,-0.013306547,-0.00030147037,-0.000271219
4827,2.3751112e-05,2.3676503e-05,7.460859e-08,0.4738068,0.015465187,0.015465187,-0.00028606522,-0.00022195639
4828,3.5996578e-05,3.59963e-05,2.769186e-10,0.5311179,-0.01965287,-0.01965287,-0.00030484365,-0.0002843331
4829,3.8531296e-05,3.842453e-05,1.067673e-07,0.54351395,0.02419123,0.02419123,-0.0002814062,-0.00020932932
4830,5.8600286e-05,5.859702e-05,3.2652343e-09,0.64988023,-0.028510956,-0.028510956,-0.0003095089,-0.00030406227
4831,6.247507e-05,6.232188e-05,1.5318919e-07,0.64080536,0.036605436,0.036605436,-0.00027481638,-0.00019194838
4832,8.524439e-05,8.5223306e-05,2.1087553e-08,0.8082334,-0.038637146,-0.038637146,-0.00031470536,-0.00032891612
4833,7.77033e-05,7.7510165e-05,1.931328e-07,0.705902,0.05093246,0.05093246,-0.0002673216,-0.00017048085
4834,8.3849874e-05,8.381047e-05,3.9407517e-08,0.9001572,-0.04469162,-0.04469162,-0.00031742384,-0.00034583945
4835,5.3526634e-05,5.334675e-05,1.7988458e-07,0.6528751,0.05856753,0.05856753,-0.0002635558,-0.00015283343
4836,4.1023755e-05,4.1012e-05,1.17550805e-08,0.7176664,-0.039325897,-0.039325897,-0.00031386717,-0.0003326515
4837,1.7975744e-05,1.7867787e-05,1.079562e-07,0.5111874,0.042179752,0.042179752,-0.00027244302,-0.00017188533
4838,1.4662768e-05,1.462985e-05,3.2917868e-08,0.4204172,-0.023691185,-0.023691185,-0.00030551542,-0.00028432359
4839,2.1860687e-05,2.1833672e-05,2.7015371e-08,0.41487962,-0.00581977,-0.00581977,-0.00029750113,-0.00023367009
4840,2.8494573e-05,2.8316921e-05,1.7765112e-07,0.70542103,-0.00148729,-0.00148729,-0.00029471223,-0.0002090827
4841,4.459793e-05,4.459477e-05,3.1609224e-09,0.5981956,-0.04417187,-0.04417187,-0.0003171176,-0.00026069934
4842,3.642854e-05,3.630497e-05,1.2357303e-07,0.5731474,0.03112374,0.03112374,-0.0002782461,-0.00014593612
4843,3.6999416e-05,3.697868e-05,2.0735243e-08,0.76725924,-0.031421296,-0.031421296,-0.00031010728,-0.00028551213
4844,2.0218546e-05,2.0191032e-05,2.7514847e-08,0.40576252,0.04767706,0.04767706,-0.00026921544,-0.00017028028
4845,1.6208072e-05,1.6198934e-05,9.138342e-09,0.45931867,-0.00090174214,-0.00090174214,-0.00029451732,-0.00027409056
4846,1.5017914e-05,1.4999113e-05,1.8801005e-08,0.44577232,0.01263426,0.01263426,-0.00028721304,-0.00023276353
4847,1.6375447e-05,1.62203e-05,1.5514628e-07,0.6311974,0.0032292127,0.0032292127,-0.00029316058,-0.00020451244
4848,2.552177e-05,2.550106e-05,2.0709502e-08,0.46688673,-0.034879386,-0.034879386,-0.00031243498,-0.0002521847
4849,2.2622085e-05,2.24881e-05,1.3398497e-07,0.6020328,0.0033572721,0.0033572721,-0.00029315104,-0.00017306607
4850,2.6066322e-05,2.6061709e-05,4.6130575e-09,0.51990396,-0.031498063,-0.031498063,-0.00031109515,-0.00026470644
4851,1.8178816e-05,1.8157803e-05,2.1012966e-08,0.4444332,0.018409166,0.018409166,-0.00028450298,-0.00020125792
4852,1.632032e-05,1.6314509e-05,5.8122427e-09,0.50306696,0.0035104482,0.0035104482,-0.00029277743,-0.00024845678
4853,1.4037512e-05,1.4032266e-05,5.245684e-09,0.4897511,0.01776832,0.01776832,-0.00028437132,-0.00024294326
4854,1.3817993e-05,1.3772234e-05,4.5759037e-08,0.44150534,0.0152648445,0.0152648445,-0.00028635105,-0.00022604057
4855,1.8614843e-05,1.8591267e-05,2.3575012e-08,0.4420875,-0.007012392,-0.007012392,-0.000297696,-0.00025365682
4856,1.779526e-05,1.7711616e-05,8.364411e-08,0.51444435,0.0026553296,0.0026553296,-0.00029255962,-0.00021998028
4857,2.1229907e-05,2.1204067e-05,2.5840563e-08,0.43364593,-0.021934733,-0.021934733,-0.000305963,-0.00025418375
4858,1.6587053e-05,1.6549455e-05,3.7597736e-08,0.42912358,0.0019468735,0.0019468735,-0.00029258666,-0.00022872862
4859,1.6210206e-05,1.6205098e-05,5.1073847e-09,0.47434968,-0.006630689,-0.006630689,-0.0002978163,-0.0002587171
4860,1.3088523e-05,1.3079002e-05,9.520452e-09,0.44009545,0.015818449,0.015818449,-0.000285359,-0.00024917442
4861,1.3112617e-05,1.3104181e-05,8.436562e-09,0.44151273,0.010410592,0.010410592,-0.000288479,-0.0002651546
4862,1.4801379e-05,1.4779829e-05,2.1549885e-08,0.4172028,0.010419422,0.010419422,-0.00028871905,-0.000254347
4863,1.4618613e-05,1.4563303e-05,5.5310245e-08,0.4559404,0.0023360376,0.0023360376,-0.0002927293,-0.0002513973
4864,1.7083225e-05,1.704487e-05,3.835564e-08,0.42370814,-0.015030325,-0.015030325,-0.0003025641,-0.00025468232
4865,1.4556073e-05,1.4487254e-05,6.8819624e-08,0.47852245,-0.0073589026,-0.0073589026,-0.00029814645,-0.00023173052
4866,1.5773274e-05,1.5762274e-05,1.0999416e-08,0.4156391,-0.019815389,-0.019815389,-0.0003049818,-0.00026065917
4867,1.3137379e-05,1.3114896e-05,2.2482883e-08,0.39541543,0.0059756334,0.0059756334,-0.00029131997,-0.00023275254
4868,1.356489e-05,1.3562009e-05,2.8800966e-09,0.44035992,-0.0008700173,-0.0008700173,-0.0002946656,-0.0002694544
4869,1.3202066e-05,1.3189825e-05,1.2240633e-08,0.40180472,0.013550204,0.013550204,-0.00028737835,-0.00024491153
4870,1.29098025e-05,1.2883413e-05,2.6389591e-08,0.39955586,0.005070269,0.005070269,-0.0002915892,-0.00025700108
4871,1.4575416e-05,1.4552566e-05,2.284968e-08,0.40169406,-0.004581228,-0.004581228,-0.00029698378,-0.00025353025
4872,1.334622e-05,1.3284398e-05,6.1822234e-08,0.46114612,-0.0026826137,-0.0026826137,-0.00029602027,-0.00023350219
4873,1.5038535e-05,1.50208725e-05,1.766234e-08,0.40358332,-0.018290197,-0.018290197,-0.00030417225,-0.00025876475
4874,1.3216334e-05,1.3177444e-05,3.8890086e-08,0.41233793,0.0003177615,0.0003177615,-0.00029453335,-0.00022982739
4875,1.3944214e-05,1.3934948e-05,9.26556e-09,0.41454154,-0.009168259,-0.009168259,-0.00029926514,-0.00026399628
4876,1.2788395e-05,1.277085e-05,1.7544703e-08,0.39927155,0.0073886723,0.0073886723,-0.00029058632,-0.0002433691
4877,1.2890083e-05,1.2871789e-05,1.8293676e-08,0.4008116,0.0016183374,0.0016183374,-0.00029358445,-0.000258036
4878,1.3023052e-05,1.3005027e-05,1.8025602e-08,0.40364188,0.0018926127,0.0018926127,-0.00029328396,-0.00025550305
4879,1.2613273e-05,1.25752285e-05,3.8044014e-08,0.41205063,0.0013094022,0.0013094022,-0.00029379886,-0.00024622274
4880,1.3538466e-05,1.3515686e-05,2.2779906e-08,0.40525678,-0.00772675,-0.00772675,-0.00029834066,-0.0002581777
4881,1.26935e-05,1.2653998e-05,3.9502233e-08,0.4155398,-0.0009720499,-0.0009720499,-0.00029492527,-0.00024184516
4882,1.3653998e-05,1.3634133e-05,1.9864826e-08,0.40477824,-0.008574138,-0.008574138,-0.00029885978,-0.0002570866
4883,1.2715644e-05,1.2690742e-05,2.490188e-08,0.40197137,0.0014145545,0.0014145545,-0.00029349033,-0.00024505326
4884,1.3268412e-05,1.32528885e-05,1.552325e-08,0.40849775,-0.0019620825,-0.0019620825,-0.00029541642,-0.00025458826
4885,1.2588131e-05,1.25698225e-05,1.8307787e-08,0.40408334,0.0046628863,0.0046628863,-0.00029167286,-0.00025040677
4886,1.2761549e-05,1.2741968e-05,1.9581266e-08,0.40544692,0.002089372,0.002089372,-0.00029326626,-0.00025267588
4887,1.2568483e-05,1.2543243e-05,2.5239274e-08,0.40509427,0.0022245073,0.0022245073,-0.00029303576,-0.00025119339
4888,1.2548894e-05,1.2518444e-05,3.0450266e-08,0.40819,-0.0011883514,-0.0011883514,-0.0002949653,-0.00024936014
4889,1.2792307e-05,1.2760731e-05,3.1575993e-08,0.40863305,-0.0037445568,-0.0037445568,-0.0002963597,-0.00024749315
4890,1.2533328e-05,1.2502693e-05,3.0635164e-08,0.4084136,-0.0038004986,-0.0038004986,-0.00029630642,-0.00024606637
4891,1.298979e-05,1.2967417e-05,2.237242e-08,0.40614232,-0.0039631864,-0.0039631864,-0.00029655662,-0.00024744138
4892,1.2497335e-05,1.2474137e-05,2.3197877e-08,0.40401912,0.0010169784,0.0010169784,-0.00029374554,-0.00024634
4893,1.299678e-05,1.2980878e-05,1.590242e-08,0.4108308,-1.07414235e-05,-1.07414235e-05,-0.00029442247,-0.0002515764
4894,1.2443663e-05,1.24175685e-05,2.6093891e-08,0.40327528,0.004666649,0.004666649,-0.00029187443,-0.00024543767
4895,1.2870162e-05,1.2849001e-05,2.116119e-08,0.4059849,-0.0013407342,-0.0013407342,-0.0002950727,-0.00025223062
4896,1.241523e-05,1.2381597e-05,3.363274e-08,0.40785086,0.0011072858,0.0011072858,-0.00029384333,-0.00024188396
4897,1.26681725e-05,1.2641426e-05,2.674663e-08,0.40552607,-0.0049220375,-0.0049220375,-0.00029695974,-0.00024901787
4898,1.24424705e-05,1.2413476e-05,2.8995037e-08,0.4048963,-0.0019328704,-0.0019328704,-0.00029545653,-0.00024273623
4899,1.2483629e-05,1.2459126e-05,2.4502572e-08,0.40365416,-0.0027698644,-0.0027698644,-0.00029582268,-0.00024800067
4900,1.255048e-05,1.2529706e-05,2.0774959e-08,0.40465143,-0.00054011017,-0.00054011017,-0.00029464936,-0.00024824176
4901,1.2395836e-05,1.2371394e-05,2.4441963e-08,0.40278637,0.0015283232,0.0015283232,-0.00029355378,-0.00024764595
4902,1.2667318e-05,1.2646836e-05,2.0481753e-08,0.4053351,-0.00032613103,-0.00032613103,-0.00029449008,-0.0002517087
4903,1.2372868e-05,1.2343836e-05,2.9031842e-08,0.4041483,0.0016936508,0.0016936508,-0.00029347884,-0.00024593182
4904,1.2710786e-05,1.2686589e-05,2.4196805e-08,0.40485266,-0.0026468525,-0.0026468525,-0.0002957337,-0.0002514476
4905,1.23633035e-05,1.2332454e-05,3.0849407e-08,0.40572992,-0.00027577984,-0.00027577984,-0.00029451662,-0.00024522463
4906,1.2688963e-05,1.2663813e-05,2.5149395e-08,0.40450433,-0.0035981378,-0.0035981378,-0.0002962719,-0.00025050182
4907,1.236057e-05,1.2333085e-05,2.7485195e-08,0.4039753,-0.0006425273,-0.0006425273,-0.00029467963,-0.00024649187
4908,1.2629795e-05,1.2606633e-05,2.3161578e-08,0.403884,-0.0020365212,-0.0020365212,-0.00029545967,-0.00025010487
4909,1.2373522e-05,1.2349203e-05,2.4318648e-08,0.4030778,0.00048099077,0.00048099077,-0.00029406103,-0.00024816958
4910,1.2551076e-05,1.2528378e-05,2.269789e-08,0.4036627,-0.00037971124,-0.00037971124,-0.00029457282,-0.0002502176
4911,1.2397079e-05,1.2371758e-05,2.5321013e-08,0.4031564,0.0006876301,0.0006876301,-0.00029396554,-0.00024877375
4912,1.2482939e-05,1.2457649e-05,2.5290197e-08,0.40363553,-0.00080884417,-0.00080884417,-0.0002947877,-0.00024985167
4913,1.2425959e-05,1.2398125e-05,2.7833384e-08,0.40387255,-0.00080660183,-0.00080660183,-0.0002947985,-0.00024787776
4914,1.2437673e-05,1.2410803e-05,2.686984e-08,0.40388477,-0.0020176496,-0.0020176496,-0.0002954256,-0.00024867855
4915,1.2462342e-05,1.2435967e-05,2.637507e-08,0.4033806,-0.0016673189,-0.0016673189,-0.00029528086,-0.00024745098
4916,1.2399094e-05,1.2373893e-05,2.520141e-08,0.4030548,-0.0012471335,-0.0012471335,-0.0002950187,-0.00024825102
4917,1.2503423e-05,1.2480154e-05,2.3269424e-08,0.40322718,-0.0007600569,-0.0007600569,-0.0002947935,-0.00024878338
4918,1.2362445e-05,1.2337265e-05,2.5180125e-08,0.40258735,0.00038325493,0.00038325493,-0.00029416126,-0.00024826307
4919,1.2532176e-05,1.2508627e-05,2.3548708e-08,0.4032521,-0.00067454163,-0.00067454163,-0.0002947312,-0.00024995863
4920,1.233755e-05,1.2309592e-05,2.7957823e-08,0.4029876,0.00018188152,0.00018188152,-0.00029428396,-0.00024719708
4921,1.25336965e-05,1.2508706e-05,2.4990138e-08,0.40321028,-0.0020603335,-0.0020603335,-0.00029545795,-0.00024975583
4922,1.2328132e-05,1.2299494e-05,2.8637114e-08,0.4030382,-0.000632218,-0.000632218,-0.00029472483,-0.00024620854
4923,1.25197075e-05,1.2495568e-05,2.4140048e-08,0.40286323,-0.0024044116,-0.0024044116,-0.0002956376,-0.000249751
4924,1.2325935e-05,1.2299308e-05,2.6627351e-08,0.4020921,-0.00016327,-0.00016327,-0.00029446537,-0.00024670493
4925,1.2506676e-05,1.248347e-05,2.3206956e-08,0.4025591,-0.0014354723,-0.0014354723,-0.00029512675,-0.00025003328
4926,1.2324295e-05,1.2298365e-05,2.5930467e-08,0.4018629,0.0003886724,0.0003886724,-0.00029415588,-0.00024743166
4927,1.249598e-05,1.2471846e-05,2.4133104e-08,0.40230486,-0.0011262231,-0.0011262231,-0.0002949733,-0.00024967775
4928,1.2320795e-05,1.229388e-05,2.6915046e-08,0.40216973,-7.356637e-05,-7.356637e-05,-0.00029439386,-0.00024746932
4929,1.24877215e-05,1.24625985e-05,2.5123407e-08,0.40234604,-0.0016414367,-0.0016414367,-0.00029525493,-0.0002492021
4930,1.2315259e-05,1.2287766e-05,2.7492607e-08,0.40229985,-0.0005836037,-0.0005836037,-0.00029466726,-0.0002472825
4931,1.248856e-05,1.2463853e-05,2.4707093e-08,0.4023203,-0.0019008808,-0.0019008808,-0.00029539052,-0.00024929648
4932,1.2305742e-05,1.2278654e-05,2.708767e-08,0.40193886,-0.00037354967,-0.00037354967,-0.0002945625,-0.00024716873
4933,1.2496739e-05,1.24730905e-05,2.3648283e-08,0.4023163,-0.0016536122,-0.0016536122,-0.00029525085,-0.00024971433
4934,1.22927295e-05,1.2265851e-05,2.687839e-08,0.4016673,0.00017407049,0.00017407049,-0.00029427934,-0.00024703878
4935,1.2506939e-05,1.24835115e-05,2.342767e-08,0.40234914,-0.0015109198,-0.0015109198,-0.00029516916,-0.0002501293
4936,1.2280347e-05,1.2252659e-05,2.7688142e-08,0.40183327,0.00028403607,0.00028403607,-0.00029422741,-0.00024677606
4937,1.25229235e-05,1.2498898e-05,2.4025582e-08,0.40231785,-0.0019090888,-0.0019090888,-0.0002953827,-0.00025015962
4938,1.2269186e-05,1.2240692e-05,2.8494817e-08,0.40207544,-3.180392e-05,-3.180392e-05,-0.00029439767,-0.00024633534
4939,1.2551794e-05,1.2527882e-05,2.3911388e-08,0.40228024,-0.0023232696,-0.0023232696,-0.00029560868,-0.00025009486
4940,1.2256682e-05,1.2228472e-05,2.8210037e-08,0.40177926,6.650643e-05,6.650643e-05,-0.00029434005,-0.0002461813
4941,1.2599192e-05,1.2576326e-05,2.286545e-08,0.40241885,-0.0021908665,-0.0021908665,-0.00029554244,-0.00025052574
4942,1.2245047e-05,1.2216814e-05,2.8233819e-08,0.40155348,0.0006775005,0.0006775005,-0.00029400803,-0.00024620912
4943,1.2678426e-05,1.2656108e-05,2.2317847e-08,0.40268123,-0.002196734,-0.002196734,-0.0002955478,-0.00025121996
4944,1.2241699e-05,1.2211963e-05,2.973554e-08,0.40201443,0.0010106752,0.0010106752,-0.00029382904,-0.00024567632
4945,1.28122465e-05,1.2790309e-05,2.1937703e-08,0.40305555,-0.002928973,-0.002928973,-0.0002959386,-0.00025185468
4946,1.225954e-05,1.2227941e-05,3.159983e-08,0.4027959,0.0012341609,0.0012341609,-0.00029371332,-0.0002445014
4947,1.3042249e-05,1.30217995e-05,2.0448713e-08,0.4041045,-0.003806379,-0.003806379,-0.0002964039,-0.0002529379
4948,1.2334408e-05,1.2301139e-05,3.3268908e-08,0.4034813,0.0020991722,0.0020991722,-0.00029325584,-0.00024317068
4949,1.3450897e-05,1.3432797e-05,1.8100705e-08,0.40648258,-0.004566121,-0.004566121,-0.00029680465,-0.0002548489
4950,1.2551477e-05,1.2515382e-05,3.609471e-08,0.40540293,0.003528877,0.003528877,-0.00029249646,-0.00024133838
4951,1.4206642e-05,1.4191123e-05,1.5518609e-08,0.41061735,-0.005837721,-0.005837721,-0.0002974789,-0.00025739777
4952,1.3101784e-05,1.3060617e-05,4.1167574e-08,0.41058448,0.0052160244,0.0052160244,-0.0002915995,-0.00023848418
4953,1.5660227e-05,1.5647996e-05,1.22307435e-08,0.4185868,-0.008003245,-0.008003245,-0.0002986309,-0.00026093886
4954,1.44123105e-05,1.4363415e-05,4.8894965e-08,0.42116302,0.007600205,0.007600205,-0.0002903306,-0.0002343125
4955,1.853664e-05,1.8528868e-05,7.773322e-09,0.43574604,-0.011060398,-0.011060398,-0.0003002556,-0.00026631675
4956,1.739735e-05,1.733656e-05,6.0789176e-08,0.4415921,0.011407894,0.011407894,-0.0002883038,-0.00022830573
4957,2.4243467e-05,2.4240577e-05,2.889701e-09,0.4713621,-0.015304715,-0.015304715,-0.00030250338,-0.00027455066
4958,2.3789002e-05,2.3708779e-05,8.022351e-08,0.4808151,0.017222939,0.017222939,-0.0002852123,-0.00021959496
4959,3.5029974e-05,3.5029956e-05,1.9192647e-11,0.53763914,-0.021350963,-0.021350963,-0.00030568583,-0.00028676403
4960,3.5839297e-05,3.5727946e-05,1.11350936e-07,0.5481239,0.025499573,0.025499573,-0.00028082702,-0.00020715214
4961,5.237947e-05,5.237571e-05,3.7590175e-09,0.64306444,-0.029481456,-0.029481456,-0.0003099161,-0.0003035486
4962,5.264763e-05,5.2494353e-05,1.5327376e-07,0.6344687,0.036314864,0.036314864,-0.0002751359,-0.00019030695
4963,7.009106e-05,7.007321e-05,1.7847988e-08,0.7695067,-0.038304087,-0.038304087,-0.00031437553,-0.00032227387
4964,6.164928e-05,6.146099e-05,1.8829785e-07,0.69278544,0.047782008,0.047782008,-0.00026919515,-0.00017010112
4965,6.832561e-05,6.829604e-05,2.9572599e-08,0.83148754,-0.043664183,-0.043664183,-0.00031676586,-0.00033279613
4966,4.5869994e-05,4.568677e-05,1.8322426e-07,0.66444695,0.052930918,0.052930918,-0.0002667203,-0.0001545405
4967,3.9712577e-05,3.9702438e-05,1.0139402e-08,0.6874969,-0.04068388,-0.04068388,-0.0003146345,-0.00032098815
4968,1.9893023e-05,1.9768308e-05,1.2471497e-07,0.5467647,0.039767727,0.039767727,-0.00027386777,-0.00016763834
4969,1.6002918e-05,1.5991145e-05,1.177205e-08,0.41803932,-0.028501477,-0.028501477,-0.00030811634,-0.00028517676
4970,1.531756e-05,1.527707e-05,4.0491614e-08,0.41218022,0.0049571497,0.0049571497,-0.0002920589,-0.00021647634
4971,1.8846189e-05,1.8752426e-05,9.376315e-08,0.5235171,-0.0070144697,-0.0070144697,-0.0002974749,-0.00023213758
4972,3.0386182e-05,3.0386167e-05,1.39333545e-11,0.5206291,-0.026330287,-0.026330287,-0.00030804554,-0.0002546743
4973,2.8699886e-05,2.858779e-05,1.12095556e-07,0.547104,0.023346176,0.023346176,-0.00028224877,-0.00017555823
4974,3.5339748e-05,3.53276e-05,1.2146021e-08,0.6969282,-0.029067533,-0.029067533,-0.00030908626,-0.0002807079
4975,2.3754115e-05,2.3681396e-05,7.271992e-08,0.45711684,0.041276928,0.041276928,-0.00027293098,-0.000162583
4976,2.2440856e-05,2.244004e-05,8.166279e-10,0.5158796,-0.01730004,-0.01730004,-0.00030303467,-0.000285425
4977,1.4175543e-05,1.4125391e-05,5.0151733e-08,0.43978626,0.02160978,0.02160978,-0.000282974,-0.00020376063
4978,1.3694679e-05,1.3628484e-05,6.619477e-08,0.46031034,-0.010180478,-0.010180478,-0.000299894,-0.00024619285
4979,1.6233951e-05,1.6212214e-05,2.173732e-08,0.4438895,-0.01341572,-0.01341572,-0.00030118608,-0.00024021012
4980,1.6387927e-05,1.6286718e-05,1.0120819e-07,0.5200751,0.0020506058,0.0020506058,-0.00029380785,-0.00020330925
4981,2.2534416e-05,2.2532404e-05,2.0120805e-09,0.5171138,-0.023095263,-0.023095263,-0.00030628082,-0.00026515286
4982,1.881405e-05,1.8757635e-05,5.6414354e-08,0.44339734,0.01963875,0.01963875,-0.00028425787,-0.0001951957
4983,2.1494312e-05,2.1492046e-05,2.2666369e-09,0.510312,-0.011446268,-0.011446268,-0.00030032897,-0.00027100102
4984,1.6003529e-05,1.5974412e-05,2.9115688e-08,0.4195839,0.020263942,0.020263942,-0.00028336188,-0.00022021435
4985,1.5681237e-05,1.56594e-05,2.1836295e-08,0.42474848,-0.0023159457,-0.0023159457,-0.00029572874,-0.00025228556
4986,1.3324342e-05,1.3302697e-05,2.1645144e-08,0.42172828,0.0040740934,0.0040740934,-0.00029158185,-0.00024337064
4987,1.2658466e-05,1.2610765e-05,4.770132e-08,0.42798892,0.001100077,0.001100077,-0.00029387523,-0.00023643966
4988,1.4801433e-05,1.4783851e-05,1.7582225e-08,0.4231099,-0.008583709,-0.008583709,-0.00029838472,-0.00025702696
4989,1.4117058e-05,1.4072858e-05,4.4199496e-08,0.42458034,0.0043410957,0.0043410957,-0.00029183843,-0.00023582204
4990,1.7520882e-05,1.7507937e-05,1.2945391e-08,0.427685,-0.0090959715,-0.0090959715,-0.00029903816,-0.0002628079
4991,1.5268943e-05,1.5240992e-05,2.795035e-08,0.40698907,0.008193407,0.008193407,-0.00028953026,-0.00024309111
4992,1.6579608e-05,1.6568069e-05,1.1540387e-08,0.4246087,-0.0033457067,-0.0033457067,-0.00029629224,-0.00026120854
4993,1.3533445e-05,1.3508532e-05,2.4912463e-08,0.40289456,0.008834418,0.008834418,-0.00028925805,-0.0002488587
4994,1.3629838e-05,1.360962e-05,2.0218168e-08,0.40347177,-0.002026808,-0.002026808,-0.0002956174,-0.00025822196
4995,1.26566165e-05,1.2621524e-05,3.509251e-08,0.40770316,0.0014429472,0.0014429472,-0.00029353998,-0.00024763306
4996,1.2778441e-05,1.2745341e-05,3.3099255e-08,0.40835327,-0.0066517233,-0.0066517233,-0.00029791213,-0.00025308752
4997,1.4008919e-05,1.3978676e-05,3.0242603e-08,0.3994198,-0.0070013376,-0.0070013376,-0.0002983506,-0.00024722502
4998,1.3241446e-05,1.3212761e-05,2.8685044e-08,0.39938572,-0.004473247,-0.004473247,-0.00029661602,-0.0002479124
4999,1.497574e-05,1.4964224e-05,1.1516389e-08,0.40218386,-0.005781755,-0.005781755,-0.0002977554,-0.00025417854


==> PINNs-example3/adaptive_PINN_ex3_points.csv <==
N_points,xpoints,ypoints,Est,Est_prime
0,0.3035523,0.1967254,-2.457447e-07,-6.579682e-05
1,0.9912805,0.76951945,-5.55749e-07,1.0295133e-06
2,0.81918097,0.5206795,-9.733417e-07,-5.7544794e-06
3,-0.27757564,0.17778572,-1.021966e-06,-9.026682e-06
4,1.0544196,0.6782032,6.8122847e-07,-0.00011052318
5,0.5855153,0.10876763,3.805165e-07,-1.3557944e-06
6,-0.4587556,-0.37399837,-4.019591e-06,-1.2824848e-05
7,-1.435899,-0.66508627,-7.844267e-06,-4.633278e-06
8,-1.3303065,0.9739612,-3.2250769e-06,-2.727629e-06
9,-0.29430884,-0.12647697,-2.3725768e-06,-2.5740098e-06
10,0.67817014,-0.16342407,-1.2582459e-06,1.4066113e-06
11,-0.8147997,0.25539508,-1.5602579e-06,6.8557806e-06
12,0.7790012,1.5312995,-8.989903e-07,-3.6369306e-06
13,0.21334645,-0.16918916,-6.026418e-06,-5.3097456e-06
14,0.25139913,-1.2822545,-0.00023402493,-0.00034984166
15,0.40761393,-0.11342196,-1.9928024e-07,-4.7329136e-06
16,0.83958626,-0.25859603,0.00011094775,-6.259653e-05
17,0.2827117,-0.06313151,-2.241568e-06,6.631806e-07
18,0.8465234,0.32179812,2.2020736e-06,-1.9008642e-06
19,-0.21748675,-0.63051164,-1.2335993e-06,-3.2173912e-06
20,-1.134985,0.6626217,-9.4169745e-06,-1.2888222e-06
21,0.722602,0.79928446,-1.3403843e-07,-8.044492e-06
22,0.91150284,-0.5246242,1.7691634e-06,-1.6081472e-05
23,-1.3587255,1.0772722,-3.6293604e-06,-3.2711569e-06
24,0.5838661,0.27139574,9.889469e-07,-2.2234002e-05
25,-0.96782935,0.8430716,-1.5442032e-06,-6.0390557e-06
26,1.0886145,0.12447156,1.0581689e-07,-1.1343265e-05
27,0.09757781,-0.39797696,1.8332862e-06,-1.8736948e-06
28,0.56865674,0.7660357,-3.4254049e-06,-1.0775179e-05
29,0.0574246,1.1501418,9.3641006e-07,-1.3221851e-05
30,-0.8429713,1.1007305,-2.2482006e-06,-2.4382134e-06
31,-0.39410266,0.53208977,-6.227842e-06,-9.1030415e-06
32,-1.0295994,1.1672124,-5.6770336e-06,-4.6378145e-06
33,1.4664434,-0.46455726,-1.0008331e-06,7.6641425e-07
34,1.1880875,-0.5449735,7.152469e-07,-7.63913e-06
35,-1.0136536,-0.63671726,-2.6478183e-06,-3.472652e-06
36,-0.57638174,0.16770639,-4.914618e-07,2.0562074e-06
37,0.37174162,0.8114158,2.26682e-06,7.8631965e-06
38,-0.43957466,-0.26545608,-6.325484e-05,-0.00021794389
39,0.51632166,0.20815273,-4.0631153e-06,6.4780033e-07
40,-0.26199204,-0.2600466,-6.029946e-07,3.544278e-07
41,0.17505062,-1.3649421,3.318506e-05,-4.5475033e-05
42,-0.50243205,-1.1845388,-2.730222e-06,8.569526e-06
43,-0.757707,0.31153554,-2.412476e-06,6.674506e-06
44,-0.2647758,-0.6790103,-1.829923e-05,-4.516694e-05
45,0.14801818,0.5713321,-1.6239219e-06,2.3835387e-06
46,-0.86532444,-0.6769561,-1.1078548e-06,3.7747195e-06
47,-1.0758803,0.32488644,-2.0055513e-06,1.3153676e-06
48,0.8209936,-0.35943624,1.434458e-06,-1.8552371e-05
49,0.34381527,0.5900054,2.5724168e-07,-4.882905e-06
50,0.58753437,-0.16762775,4.6041667e-05,-0.00013619689
51,0.8478201,-0.4557908,-0.00011038006,-0.00026116733
52,-0.75452435,-0.09328922,-2.3355865e-06,3.7174013e-06
53,-0.17576818,-0.90664876,-1.2835505e-06,-7.7107625e-06
54,0.47077143,0.11313144,-5.4144255e-07,1.8613127e-06
55,0.09528961,0.89155537,5.2737643e-05,-5.6450386e-05
56,-0.74516493,0.005661411,-5.555493e-06,-1.0142857e-05
57,-0.20996231,0.90585655,-2.4154049e-06,-1.5558868e-05
58,0.68657786,0.7536946,1.0229684e-08,3.9445895e-06
59,0.40899345,-1.0513911,-1.8498902e-06,-3.0564715e-05
60,-0.57708436,1.4140732,-7.6216213e-07,1.6749358e-06
61,-0.0073005073,0.5915172,-7.595063e-07,6.281599e-06
62,-0.47816044,-0.866803,-1.59399e-06,4.495787e-06
63,0.5257864,0.04410193,9.455533e-08,5.252224e-06
64,1.3699121,1.1103908,-2.4560757e-07,-2.3950167e-06
65,0.13349731,0.6088095,-1.04599285e-05,-5.5102748e-05
66,0.095477514,1.1812214,1.0706223e-06,-2.9060689e-06
67,-0.22765177,-0.89996815,-3.3403074e-05,-0.00020662317
68,-0.13377494,-0.26654115,-1.8161009e-07,-1.3112954e-06
69,-1.1097565,0.6051601,-3.7668215e-06,-5.0911585e-06
70,-0.6547897,-0.31050315,-5.5050095e-06,-4.389603e-06
71,-0.2795164,0.10829614,-6.1217213e-07,-4.447702e-07
72,0.70827556,-1.3566417,-2.9993826e-06,-9.149737e-06
73,0.009662108,-0.75294536,-1.1190341e-05,-2.4323228e-05
74,1.2277919,-0.32297516,-3.444511e-06,-4.2568736e-06
75,-0.016838504,1.3890187,-5.466925e-07,-1.9901886e-06
76,-0.18037026,0.70234495,8.001749e-05,-4.4553486e-05
77,-0.17832118,-0.874998,0.00018586138,1.0588352e-05
78,-0.07447013,0.80844086,1.6897569e-06,6.1410447e-06
79,1.0499525,0.7002534,3.0718534e-06,7.523051e-06
80,-0.96342874,0.7695718,-2.16811e-05,-4.414231e-05
81,-0.6621952,0.4419441,-2.02011e-08,-4.897621e-06
82,-0.026908964,0.11050466,-6.2121644e-06,-2.2732647e-05
83,-0.3461172,0.5549259,1.760013e-07,-2.384881e-05
84,-0.37111515,0.07229257,-5.3196327e-06,-1.6692991e-06
85,1.0272481,-0.15668295,7.6556347e-07,-4.09106e-06
86,-0.08401495,0.054354116,-3.033195e-06,6.5184554e-06
87,1.2445656,-0.24459013,2.181525e-05,-5.3582913e-05
88,0.9645718,-0.06460232,-2.0470685e-05,-5.8841528e-05
89,0.7964537,-0.051876638,3.608384e-06,-6.0156935e-06
90,1.1699399,-0.040963802,-7.774588e-07,-3.3350284e-06
91,-0.6156321,-1.1917199,-1.0826739e-05,-2.0304664e-05
92,-0.83082825,-0.9468223,-4.7099456e-06,-5.421825e-06
93,-0.39935502,0.632205,3.263392e-07,4.405644e-06
94,-0.9658798,0.20043942,-6.621452e-07,1.4465365e-06
95,-0.119281255,0.43855685,5.094565e-07,-5.291222e-07
96,0.9846757,-0.25016558,-1.2338592e-06,-2.5235575e-05
97,-1.2377633,-0.5010813,-7.0799506e-06,-5.933439e-06
98,0.26220644,0.79242915,-2.4248615e-07,-4.446153e-06
99,-0.7033191,0.37347975,-0.00010313607,-0.0002766289
100,1.1948695,0.5227737,-1.8989041e-06,-2.159155e-06
101,0.65285856,-1.233936,0.00012130935,-6.493397e-05
102,1.0724788,-0.99233824,1.0785247e-05,-0.00014614913
103,0.07349222,-0.8939074,-1.9249978e-06,5.2152923e-06
104,-0.34053418,-1.6604731,-3.342591e-06,6.2536865e-06
105,0.2569771,-1.6167585,-3.5703706e-06,-5.1474567e-06
106,-0.85216755,-0.9851567,0.00022380018,1.8116738e-05
107,0.45539966,-1.480488,-1.3642766e-06,7.946189e-07
108,-0.44248858,0.33887058,-2.7672213e-06,4.008191e-06
109,0.46305934,-0.82026213,1.500345e-06,1.1546324e-06
110,0.5646213,-1.3965118,-3.1947163e-06,-8.669342e-06
111,-0.0636196,0.83891124,-6.872253e-05,-0.00029394584
112,1.3565978,0.30560672,2.8020447e-06,3.2257117e-06
113,-0.926069,1.2449313,-8.873567e-06,-3.9795737e-05
114,-0.9583238,-0.82840216,-3.1460815e-05,-6.805972e-05
115,-1.0309886,1.0886909,-1.5940838e-06,-8.963275e-06
116,-0.39907166,0.10379094,-1.1835938e-05,-4.202775e-05
117,0.9057937,0.4842435,7.8944447e-07,3.2383277e-06
118,-1.5871035,-0.01567715,-5.655292e-06,1.7593093e-06
119,1.201954,1.1015605,-1.4692482e-06,-5.751891e-06
120,-0.6359452,-0.87531424,-2.0753816e-05,4.5624463e-05
121,-1.4469484,0.69805366,-6.7959754e-06,-4.7105605e-06
122,0.2573556,-0.97322327,-1.6351058e-06,-8.590709e-06
123,0.025874173,-0.03645058,-4.657141e-06,-0.0003052826
124,0.5771219,-0.18812455,2.6777009e-06,6.593631e-06
125,-0.99966824,-0.3857072,-4.6868045e-06,-1.0059355e-05
126,-0.47458515,0.6094967,-5.838296e-07,-4.2954453e-06
127,1.3627915,1.0609894,-4.5867915e-07,-5.9925414e-06
128,-0.24215633,0.57054055,-9.1748615e-07,3.9904185e-06
129,-1.379102,0.66799563,-6.2720965e-06,-9.441781e-06
130,1.0577878,-0.16206792,1.2661772e-06,3.103438e-06
131,0.76233155,1.0920889,3.1644079e-06,-4.0478026e-05
132,0.3705912,0.6356107,-5.707798e-06,-5.210596e-06
133,0.15889749,-1.0712845,-4.4136177e-06,2.5732875e-06
134,-0.89265555,0.5145835,-6.4477626e-06,-4.120706e-06
135,1.0450412,0.8821764,-1.6158685e-06,-1.42802855e-05
136,1.029501,1.0287164,-8.313655e-07,-5.776272e-06
137,-0.56949896,-0.5354088,3.7665763e-05,-0.00028391875
138,0.91499025,0.8471331,-3.6362221e-06,-1.9708319e-05
139,1.6362662,-0.56917554,7.839442e-07,-4.6173236e-06
140,0.3034589,0.26562425,-0.00011032521,-0.00021213338
141,-0.63141567,-0.30425984,2.731589e-05,-1.9703555e-05
142,0.052431118,-1.6338838,-2.155606e-06,8.8615525e-06
143,0.7145335,0.22907625,-2.1484211e-06,-9.7633465e-06
144,-1.3169655,-1.0435301,-8.642479e-06,-2.8524205e-06
145,1.0812403,-0.21441431,1.1330621e-06,-5.406344e-06
146,-0.6582519,0.8347212,-8.059633e-07,1.9724964e-06
147,0.28293565,-0.8919053,2.433656e-08,7.3973533e-06
148,0.2819463,-0.22674662,-1.9656272e-06,-6.8338795e-07
149,0.07743845,-0.7707936,1.2545227e-06,6.0461102e-06
150,-1.1084691,-0.9514052,-0.00028010676,-0.00025625475
151,-0.18855959,0.7402696,-1.0446944e-06,-3.0301471e-06
152,-0.6673534,0.59464866,-1.3672533e-06,-1.9013623e-06
153,0.20168222,0.84487605,-2.7170286e-06,-2.0344747e-05
154,0.9151774,0.456199,-1.9284284e-05,1.0302359e-05
155,0.5253673,-0.30982932,-1.3071492e-06,-1.0318251e-06
156,0.8378644,0.93511397,-9.060386e-06,-0.00018815915
157,-0.22533393,-0.8743176,-7.4427126e-06,-6.34721e-06
158,0.03940285,0.15360337,-3.6399928e-05,-0.00018299544
159,-0.90775394,-0.55767024,-1.10274295e-05,-1.908542e-05
160,0.7532176,0.88225746,-2.3134903e-06,1.9659888e-07
161,-0.0009547916,0.6451783,-2.881058e-07,-5.1272855e-07
162,0.33561447,-0.4689403,8.931614e-08,-4.7953617e-06
163,0.6261567,0.25041455,-1.13412995e-07,-5.7849575e-06
164,-1.2770101,0.79182744,-3.3163242e-06,-9.682317e-06
165,-0.51348764,-1.3779452,-3.2720232e-06,-6.267153e-07
166,0.20584755,-0.19800782,-4.231606e-08,4.3257e-06
167,-0.7312096,-0.36521506,-1.6304001e-06,-7.774206e-06
168,-0.7411779,0.17554374,5.0002152e-05,-6.709834e-05
169,0.74991196,0.4630285,-2.659489e-06,-8.946702e-06
170,-1.6569088,-0.37759313,-6.623765e-06,-6.8589707e-06
171,-0.3652147,-0.092841305,-1.3465781e-06,7.561918e-06
172,0.24792841,0.75908744,4.3516394e-07,3.9791466e-06
173,-0.2785275,0.94424295,1.6868089e-05,-0.00015988613
174,-1.299733,0.3535824,-9.831403e-06,-2.1085452e-06
175,0.18018606,-1.4413753,-3.2716957e-06,-7.989064e-06
176,-1.3264531,-0.5260256,-1.054957e-05,-1.975562e-05
177,0.19707975,-1.3806367,-1.3595778e-06,7.179891e-07
178,0.0524362,1.5093638,-1.1889779e-07,-9.808188e-06
179,-1.2261683,1.0276163,-2.3326724e-05,-6.536312e-05
180,0.22830121,1.0805256,-5.663613e-07,-1.3012837e-05
181,1.4731307,-0.32181868,6.725482e-07,1.2517978e-07
182,0.06264271,-1.4286463,-5.4967648e-05,-0.00019694434
183,-1.2861106,0.023040658,2.8300248e-05,-2.9416024e-05
184,1.2690089,0.3734126,2.9506798e-05,-0.0001463407
185,1.5493578,-0.03683272,1.7948115e-06,-3.86236e-07
186,-1.1932185,-0.13600269,-1.2024587e-05,-3.479985e-05
187,-0.70577145,1.4934133,-2.0898585e-06,-1.965101e-06
188,-0.36307225,-0.8638087,4.2172082e-06,-8.925044e-05
189,0.59617776,0.3219626,-0.00012138923,-0.00029273093
190,0.21779718,-0.42944458,1.8804969e-05,-1.2729465e-05
191,0.82317775,0.12661181,-3.6053207e-06,-2.7491435e-06
192,0.1929182,0.32755482,-7.810195e-06,-2.3987972e-05
193,0.8634308,0.17463392,1.29178e-06,2.32381e-06
194,0.010587968,-0.7896453,1.8241997e-05,-7.183946e-06
195,-0.5425382,0.067637615,-3.2651621e-06,-1.15085695e-05
196,0.6663984,0.14553183,-7.491751e-07,1.8871724e-06
197,-1.1292659,-0.51342916,-2.3197244e-06,-6.358084e-08
198,0.31144765,1.2694482,-2.637722e-06,-4.2723796e-06
199,1.4754672,0.16443333,2.294835e-06,3.9221345e-06
200,-0.6832787,-0.16077125,0.00012932021,-0.00010307884
201,-0.016482545,0.7124146,-1.4594459e-06,-0.00020055521
202,0.2942441,-1.243008,8.893576e-05,9.024174e-05
203,-0.30761412,-0.48421645,8.624405e-05,-0.00019739495
204,0.445917,0.16291007,-1.8651197e-06,1.756614e-06
205,1.0002054,0.3612419,0.00010463656,8.5608684e-05
206,1.6172111,0.30914187,1.0304234e-06,1.4693538e-06
207,0.5582395,0.94525486,-5.151946e-06,-2.9183506e-05
208,-0.6770101,-0.781709,-1.3088581e-05,-3.0213949e-05
209,0.6498912,0.60032254,5.968132e-05,-0.00024653194
210,-1.1231965,0.033026073,-9.20416e-06,-2.9331914e-06
211,0.11642715,-0.7315314,-1.0640298e-05,-5.4362612e-05
212,0.038475744,0.77822363,-1.5266579e-06,-5.0869835e-06
213,1.1193686,-0.082027055,-1.0903211e-06,-7.932356e-06
214,-0.7260109,0.15361057,-2.044437e-06,-1.3491815e-06
215,0.8256221,-0.72530425,1.8699449e-06,4.5454985e-06
216,-1.1078309,-0.8041676,-2.7839383e-06,3.9926736e-06
217,0.6291949,-0.3774602,-0.00013321254,-0.00024851493
218,-1.167706,-0.2040706,-2.7854242e-06,3.0361143e-06
219,1.3989888,0.12779869,1.0743285e-06,-7.701752e-06
220,1.7519822,-0.62764406,2.2849067e-06,4.651317e-06
221,-0.936311,0.8255729,-3.5501666e-06,-6.9955613e-06
222,-0.056097057,1.0093952,-1.9621027e-06,4.658889e-07
223,0.35991096,-1.1455764,-2.9306093e-06,-1.2758487e-06
224,-1.1638029,0.22506772,-1.9218649e-06,-5.6980475e-06
225,-0.008180913,1.4353762,6.6760356e-07,-3.7268996e-06
226,-0.2590399,0.712942,3.288787e-05,-3.6632042e-05
227,0.23237589,-0.94143665,9.754311e-06,-0.00026853487
228,-0.927952,-1.3280365,-5.246759e-06,-5.55207e-06
229,0.1734326,0.14528856,9.908002e-07,-6.5994045e-06
230,0.27161452,-0.37706244,-9.711069e-05,-0.00022253486
231,0.1773134,-0.23330452,3.1948886e-07,-4.971539e-06
232,0.90909886,1.1481912,-1.0268674e-06,-2.3957227e-06
233,-0.58126926,-1.1214938,-4.4844332e-06,-2.8280442e-06
234,-0.048434358,-0.11787868,8.531009e-07,5.0645094e-06
235,-0.5156057,-0.74371046,-3.6931574e-06,-1.0955523e-07
236,-1.0192144,-0.8364129,0.000150812,-0.000105863444
237,1.0214058,-0.57116663,-4.5414495e-07,-1.1964061e-05
238,-0.6434421,-0.6117928,-3.0127835e-06,-7.0406063e-06
239,1.0376791,-0.4494449,2.217444e-06,5.4756597e-06
240,-0.030482322,-0.23967329,6.0993517e-07,-8.502557e-06
241,-0.77186793,0.3801226,-5.4877296e-06,-1.6846698e-06
242,0.5944218,-0.83259666,1.3754552e-06,-3.4529671e-06
243,-0.06371888,-0.33926132,-1.8841731e-06,1.0543065e-06
244,1.0159172,0.047384754,-9.53785e-07,-1.0852803e-05
245,-0.123704135,-0.6910992,-1.938925e-06,-3.328419e-06
246,0.8528478,0.9403127,1.107948e-06,-1.8693201e-05
247,0.56761974,-1.6011784,3.3156493e-07,9.049157e-06
248,-1.1383747,-0.8526233,-3.701062e-06,-5.461731e-06
249,0.031973477,-0.23272797,8.798585e-05,0.00016226477
250,1.3496734,-0.115864486,-2.811285e-07,-2.4378287e-06
251,-0.46316,0.46579713,-1.8086855e-06,2.8830495e-06
252,-0.432333,0.26489654,-2.2580764e-06,9.566522e-07
253,-1.680663,-0.6428886,-6.2705226e-06,-7.025824e-08
254,-1.0645471,1.1360236,-6.67751e-07,2.8332138e-07
255,0.94170564,0.2890388,-1.9924528e-07,1.8862247e-06
256,-0.095712654,0.5653444,1.1616945e-06,-7.736008e-06
257,0.51168007,0.44804764,4.831226e-08,-7.350583e-06
258,-0.6887448,0.8021153,-2.061172e-06,-3.474322e-06
259,-0.54614425,0.6042424,-4.0771996e-05,-8.943293e-05
260,-0.73726,0.03013629,-3.1466873e-06,-1.3418519e-06
261,-1.176543,0.26845932,-5.746463e-06,-1.0228467e-05
262,0.36968565,-0.2423338,-1.8215892e-06,-1.5557712e-06
263,0.0071404018,0.89359474,5.5351525e-06,-7.1531153e-06
264,-1.8248534,-0.27002695,-6.7942096e-06,7.26513e-07
265,0.5746169,-0.2929213,-1.8005946e-06,-8.002212e-07
266,-1.208731,-0.09242331,-5.387615e-06,1.7921896e-06
267,0.5384666,0.42268744,-1.1413283e-06,4.4315362e-05
268,0.74653906,-1.0722375,1.5533032e-06,6.1608707e-06
269,-0.67385095,-0.84716165,-8.607031e-05,-0.00015732995
270,0.06610885,-0.5438804,-1.0312714e-06,-1.9003904e-06
271,0.508304,-1.2790716,-1.7872906e-05,-7.697533e-05
272,0.36430612,-0.22092241,2.5473188e-05,-0.00013900807
273,-1.133583,0.45894036,-6.6826175e-07,-7.7916957e-07
274,-0.035092946,-0.57654905,-6.519502e-05,-0.00019432479
275,-0.42871422,0.67437685,-8.703088e-07,-5.130114e-07
276,-0.9297387,-0.21820009,-6.198335e-06,-4.0755463e-06
277,1.2840928,-0.5156893,-2.4676468e-05,5.8092905e-05
278,-0.30602664,0.11274466,-1.8086197e-06,-4.448585e-06
279,0.64778805,-0.047014687,1.8321893e-05,-4.6997444e-05
280,-0.1398363,1.5332984,-1.3233337e-06,-4.6257364e-06
281,0.48640642,-0.14351474,-1.7349179e-06,-1.9996605e-08
282,1.0054054,-0.17651547,2.6130747e-06,3.416749e-06
283,0.17026216,-0.119916305,3.958919e-05,-0.00013351352
284,1.2070197,0.12490759,-7.074532e-05,-0.00030910998
285,-0.8386821,-1.133167,-7.4175186e-06,-3.8817298e-06
286,0.8373336,-0.6379448,4.099902e-06,-0.00014130736
287,-1.2886883,-0.80647784,-5.4467237e-06,-7.058884e-06
288,1.0142245,-0.24650271,1.1696139e-05,-1.8249435e-05
289,1.1520755,1.1307225,-4.511432e-07,-7.2507294e-07
290,0.6878705,0.38001737,5.320673e-07,3.651834e-06
291,0.376092,1.0267382,1.6954372e-06,3.548312e-06
292,0.40721855,0.5260459,4.7076606e-05,-1.7969629e-05
293,-1.0075259,0.37921244,-2.0913016e-05,-3.832156e-05
294,0.82988083,1.2116052,2.9510261e-08,2.014304e-06
295,1.0263371,1.042727,1.2814706e-07,2.0310551e-06
296,-0.82353336,-0.51463777,-8.048123e-07,-4.5536362e-06
297,-0.2232921,0.41968647,-2.7935816e-06,-9.414707e-06
298,-0.6982334,-0.378731,-2.565872e-06,4.9651744e-06
299,-0.83720636,-0.77335715,-1.7642953e-06,6.211646e-06
300,-0.4951156,1.1236987,-1.0872398e-06,6.319831e-07
301,1.2479342,-1.0430812,-1.9541208e-06,9.5185055e-07
302,0.3427906,-0.2821947,-1.6707063e-06,-8.130337e-05
303,0.6266816,-0.818073,-4.195553e-06,6.354684e-05
304,1.2757707,-0.7620645,2.7105289e-06,3.9635697e-06
305,0.9858581,0.61123914,0.00012294271,-3.064336e-05
306,-0.43919447,1.2880486,-2.082252e-06,-1.1511602e-06
307,1.2430872,0.52272105,-1.8608521e-06,-8.587913e-06
308,0.52505344,0.39552066,8.89647e-07,-2.2714883e-07
309,-0.26230207,-1.7769845,-3.197713e-06,3.721518e-06
310,-0.19920792,-0.8601364,0.000110042274,3.906756e-05
311,0.6370285,-1.5798047,-2.4688666e-06,-5.9621657e-06
312,0.3966594,-1.3595338,-4.225286e-06,-3.5139683e-06
313,-0.596516,-0.3414334,-1.0743582e-06,-5.203433e-06
314,-0.47106746,-0.18682756,-5.8318403e-07,-5.2659634e-06
315,-1.1465646,0.5744056,-5.759828e-06,-1.1429879e-05
316,0.35447785,-1.2470684,-1.8005918e-06,-8.787765e-06
317,0.33391106,0.94940466,-1.698832e-05,-0.00029833685
318,0.048120886,-0.36450663,8.334355e-05,5.867739e-05
319,0.2261989,0.22050695,-1.1817347e-06,2.590183e-06
320,0.3339092,-0.1277095,-5.898422e-07,-9.734581e-07
321,-0.13146871,1.6847215,-7.1058037e-07,-3.982475e-06
322,-0.22791216,0.64662355,8.803292e-06,-1.30245035e-05
323,0.22179134,0.42986712,2.0601235e-06,-1.3258992e-05
324,1.07416,-1.3564656,-2.4445906e-06,-3.073349e-06
325,0.4344868,0.8879822,6.033745e-06,-0.00014354347
326,-1.3575193,0.16117974,-5.3964595e-06,1.1802456e-06
327,0.9902498,-0.4881303,0.0001529588,2.7901186e-05
328,-0.19664063,-0.14556958,-1.695701e-06,1.2365906e-06
329,1.2715828,-0.19157776,1.3174648e-05,-3.8026512e-05
330,1.3273314,-0.525394,1.0316846e-05,-9.66624e-05
331,1.0028315,0.2939555,2.5484784e-05,-0.00026387075
332,-0.85839516,-0.5147181,-6.1500114e-06,-7.249001e-06
333,-1.4979285,0.26781672,-3.963056e-06,1.700352e-06
334,-0.24407952,-1.5245014,-2.32442e-06,-6.3678904e-06
335,-1.2080344,-0.42295882,-3.8427766e-06,-3.5233825e-07
336,0.14938085,-0.40348867,-1.5702699e-06,2.420142e-06
337,-1.5303897,0.82264274,-2.2115037e-06,1.9466993e-06
338,1.5590876,-0.07395041,-4.566422e-07,-2.2534903e-06
339,1.479138,-0.29733714,3.347985e-06,8.480971e-06
340,-1.4762291,-0.3278092,-7.929093e-06,-8.854859e-06
341,1.487299,-0.18717295,1.7665318e-06,-5.1987918e-06
342,1.0139682,0.38541582,-4.6516362e-07,1.3138826e-06
343,-0.28060934,-0.7212466,-1.2264311e-06,6.78236e-06
344,-0.61361516,-0.7233778,-3.0226622e-06,-7.2189923e-06
345,1.5507125,-0.19374302,-1.1778224e-06,3.361689e-07
346,0.54859525,1.002122,-8.606381e-05,-0.00025326124
347,1.8119179,0.38043278,1.6750225e-06,3.7128634e-06
348,-1.4526699,-0.22293833,-1.1246094e-05,-2.5129228e-05
349,0.7909841,-0.545197,-0.00020454891,-0.00046989875
350,0.49841282,-0.09790267,5.6371202e-05,-1.6032092e-05
351,-1.0614498,-0.4588734,-6.130374e-06,-2.0270627e-06
352,0.49777943,-1.391223,-8.5558247e-07,5.334535e-06
353,0.58249664,-0.10999424,-3.1308268e-06,-6.7659944e-06
354,-1.273435,-0.3800375,-5.8057076e-06,-4.8934953e-07
355,0.36993343,-0.05007553,-2.1441228e-06,4.7815447e-06
356,1.1664804,0.6909442,-3.1579887e-08,-9.600546e-06
357,-0.4743257,-0.22917783,-7.991058e-06,-4.47226e-06
358,0.5939333,-0.81323755,-1.6228934e-06,-3.0335514e-07
359,-0.66264397,-0.48752,-7.62907e-06,-6.954363e-06
360,0.6192962,0.9006208,-3.064458e-06,-6.0261054e-06
361,0.4532573,0.56599265,-1.094232e-05,-5.0573704e-05
362,0.12433054,0.19562742,1.7301177e-06,6.555724e-06
363,1.2281914,-0.20308024,-2.8409466e-05,-0.00014120099
364,0.18335879,0.9408888,-9.804419e-07,5.3446997e-06
365,-1.2226332,-0.79306227,-3.3944766e-06,1.6202889e-06
366,0.43666595,-0.75487643,1.7878297e-07,-8.490172e-06
367,-0.23972505,-0.5025154,-2.7223832e-06,1.9007887e-06
368,-0.15516023,1.4498715,3.8786314e-07,2.4360957e-06
369,0.10956353,1.070491,-1.2029597e-06,2.2673098e-06
370,-0.7340727,0.81494457,2.1251244e-05,4.8906295e-06
371,-1.0297011,0.14288391,-3.4570212e-06,-4.7471872e-07
372,-0.14974621,0.7234362,7.463021e-08,-6.610257e-06
373,-0.17290577,-0.47526798,1.5674462e-06,-1.657278e-05
374,0.1219003,-0.38008353,-1.1472942e-08,2.540351e-06
375,0.8414669,0.9533239,-2.9126236e-06,-6.518345e-06
376,-0.733009,-0.02219944,-5.1535812e-06,-2.9252878e-06
377,0.9461856,-0.07892211,-5.0606036e-07,3.3186188e-07
378,0.04995368,0.042234473,1.193635e-05,7.753235e-05
379,0.164812,-1.1020428,1.4494203e-06,7.0998462e-06
380,0.38803563,-0.120737396,1.7046165e-06,-6.0772754e-06
381,-0.39192817,0.45277384,7.589749e-07,-2.8732866e-06
382,1.0263838,0.019589758,3.9741616e-07,-3.8859794e-06
383,0.5303542,0.46861324,1.1537334e-06,-4.9632e-07
384,-1.413242,0.08091443,-2.8755205e-06,-7.4899476e-06
385,1.2152301,-0.20922475,1.3417397e-06,-3.2725525e-06
386,0.9103651,-0.02728668,3.550817e-05,-0.00015214465
387,-1.2767286,0.52481157,-6.4114233e-06,-7.814864e-06
388,-0.84838784,-1.2033169,-3.8046524e-06,3.896967e-06
389,-0.5783042,1.1319101,-3.5776798e-06,-1.34728e-05
390,1.3061242,0.34573695,3.0013098e-06,5.8689902e-06
391,1.075605,0.81796867,2.2719898e-06,7.651164e-06
392,-0.5838278,-0.4060151,-4.6125052e-07,4.388384e-06
393,-0.1377628,0.42128637,8.6401275e-07,-6.130964e-06
394,-0.037715156,1.0170991,-9.599764e-06,-2.6721953e-05
395,-0.09989513,-0.008416741,-2.8980025e-06,-1.0398219e-07
396,0.7001156,0.22619615,2.6474816e-06,-2.981505e-07
397,-0.22593936,0.6045623,2.267812e-07,7.3100828e-06
398,-1.0975797,0.9801767,-1.2029898e-06,-1.4699314e-06
399,0.80949676,0.2568724,-3.423235e-05,-0.00013181947
400,-0.0061799446,-1.5248606,-8.399593e-07,-2.2320169e-06
401,0.385406,-0.26492652,-4.2834415e-07,-2.9783316e-06
402,0.64872164,1.7768096,-5.4170187e-07,-9.0483485e-07
403,1.0987979,-1.216063,-1.0738398e-06,-1.2812659e-05
404,1.3568542,-0.3119261,-3.3597669e-06,-5.463969e-06
405,-0.460346,1.0001237,-1.9390993e-06,-5.4378797e-06
406,-1.29492,0.16139,-4.2390866e-06,-8.904869e-06
407,-0.29542145,-0.0670509,-2.1450257e-06,6.735033e-06
408,0.301919,0.35254738,2.6100943e-05,-0.00025945567
409,-0.13501723,-0.3328574,-6.1333867e-06,-5.240172e-06
410,0.16417924,0.4124357,-4.9433465e-06,-1.9014275e-05
411,0.50203097,0.34833202,-3.389721e-06,-8.556416e-06
412,0.11553059,-1.091993,-1.0966262e-06,-9.032246e-06
413,-0.31274104,0.7687364,-2.035367e-06,1.3704918e-06
414,0.76182425,-0.67631245,-3.0782752e-07,9.661903e-07
415,0.42587584,-1.2115204,-2.75746e-07,-1.0066784e-05
416,-0.5864084,0.15198721,1.7923988e-07,-5.7651732e-08
417,0.3490201,1.2696455,2.9887919e-05,-0.0001239577
418,1.6949401,0.45087218,3.105047e-06,7.760079e-06
419,1.516647,-0.90771705,2.731108e-07,-4.2477313e-06
420,-0.5230601,0.5455763,-1.7330947e-05,-8.332975e-05
421,-0.64295113,-0.705043,4.078271e-05,-3.649709e-05
422,0.898582,-0.28920203,1.854989e-06,6.612357e-06
423,0.89245766,-0.11570371,1.3710828e-06,-3.1544678e-06
424,-1.4554129,0.9154713,-5.242538e-06,-4.1965814e-06
425,-0.09658095,-0.9898225,2.8722723e-06,-2.110623e-06
426,0.047378357,-1.0612705,-5.1822593e-07,-3.854139e-06
427,1.3546752,-0.2864964,2.626923e-07,4.3022324e-06
428,0.62741596,0.05914119,-4.4944306e-07,-1.2863577e-05
429,-0.26991326,-0.33244693,1.8693203e-05,-2.3221814e-06
430,1.6784539,0.11877069,-9.862761e-07,-1.8097792e-06
431,-1.4218533,-1.1273065,-7.5833864e-06,6.3773973e-07
432,0.40715608,0.9591,1.03439675e-07,-1.6749194e-06
433,0.0761059,0.20805266,1.855252e-06,2.6765583e-06
434,0.11923528,0.7095263,-5.4716365e-06,-1.5427098e-05
435,1.1355268,-0.5820347,-5.3261704e-07,-8.120438e-06
436,-0.15895355,-0.17950207,-1.0555593e-06,3.9687775e-06
437,-1.3848811,-0.118486196,-7.691952e-06,-4.9271657e-06
438,0.6597595,-1.0238506,2.3785772e-06,-9.464313e-06
439,-0.33411473,-0.25285482,-8.553162e-06,-5.915473e-06
440,-0.49155626,0.23981132,5.25021e-05,-3.7737536e-05
441,-1.2455803,0.30492887,-3.7964624e-06,-1.7875955e-05
442,0.36347118,0.9904842,-1.1012185e-06,-1.0872722e-05
443,-1.5812135,0.109935224,-3.8970747e-06,-1.7022203e-06
444,0.798925,0.074645676,-6.1282236e-08,1.5778528e-06
445,0.34136778,0.852204,-6.828415e-07,-3.8873145e-06
446,-0.98375285,-1.1888468,-7.0847127e-06,-1.112437e-05
447,-0.0756341,-0.0537227,-1.9743961e-06,-2.5917384e-06
448,-0.9896059,-0.7794431,-1.8406213e-06,8.912059e-07
449,0.085900575,-1.0345602,-2.6874475e-06,-1.3903469e-05
450,0.98629266,0.31117174,1.2645323e-06,-2.8483569e-06
451,-0.781856,0.46291745,-1.9727324e-06,-5.366848e-06
452,1.1258835,0.7434177,1.0014434e-06,6.284695e-06
453,0.059714664,0.37597665,-2.746797e-05,-6.883363e-05
454,0.6493546,-0.629325,-1.3661531e-06,-1.6669273e-06
455,0.52864385,-0.9299788,-3.4773473e-06,-6.595004e-06
456,1.4483436,0.6717656,3.4983265e-07,-7.6034377e-07
457,0.57570803,0.31961092,5.4787813e-07,-6.64479e-06
458,0.35574812,0.7693666,-1.6803396e-06,-5.593363e-06
459,-0.7796185,0.044113055,-3.9219653e-06,-1.0544034e-06
460,-0.11048689,-1.3749977,-6.148373e-06,-4.4518106e-06
461,0.30723107,0.6417222,-2.0300051e-06,-7.1940067e-06
462,-0.13956358,-1.446009,-3.3090096e-06,-1.9624686e-06
463,-0.48338324,1.3433785,7.081637e-07,2.8526863e-06
464,0.5208663,0.43799227,-5.7735457e-07,-3.6742633e-06
465,-0.40212083,1.5221815,5.235475e-07,3.3633635e-06
466,-0.57148486,-0.28352335,5.981527e-07,6.161977e-06
467,-0.16753095,-0.19938557,-3.2076687e-06,3.92688e-06
468,0.05347636,1.0007751,-9.588541e-07,-8.031145e-06
469,0.8595962,-1.2264603,-2.6010372e-07,-4.740158e-06
470,-0.17682621,-0.18562803,-9.704684e-06,-2.4890538e-05
471,-0.5370848,-0.6454354,-1.5302935e-06,8.460637e-06
472,-0.30024695,-0.91072714,-1.1748741e-06,-7.499585e-06
473,-1.6202105,0.9650063,-4.1548046e-06,-2.8954637e-06
474,-0.071724296,-1.134407,-2.9553393e-08,-5.602309e-06
475,0.5133936,-0.04213384,7.0333685e-05,0.00013408269
476,0.5505804,0.83465546,7.995493e-05,5.5593202e-05
477,1.127058,-0.052756853,8.761623e-06,-1.1489625e-05
478,1.3616693,0.025019351,1.8665729e-07,-2.1942478e-06
479,-0.60263824,-0.08048645,-2.0723542e-07,-4.494047e-06
480,-0.36046863,-1.236315,-1.2895749e-05,-2.5470512e-05
481,-0.9888357,0.6286623,2.9238518e-05,8.8989036e-05
482,-0.25187078,1.0625951,0.00018887213,0.0001368423
483,-0.21534646,0.45723802,1.7185946e-06,1.2202042e-06
484,-0.06108559,0.12990287,-3.245234e-07,5.4078528e-06
485,-0.8020835,-0.23268306,-1.6254996e-06,2.9098187e-06
486,-0.16522084,1.1957667,-5.0492586e-06,-1.9368085e-06
487,1.2406439,-0.021686822,4.1322295e-05,-0.00012198865
488,0.14247903,-1.2579548,-0.0001060181,-0.00029156
489,1.219662,0.47129923,7.933027e-06,-9.3373375e-05
490,-0.89078695,-1.3609958,-5.8733694e-06,-9.528176e-06
491,0.3486647,-1.3736047,-1.5787933e-06,-3.3505557e-08
492,-0.44153404,0.28710902,4.4956258e-07,3.4231202e-06
493,-1.480351,0.7493845,-2.1243784e-06,-3.340599e-06
494,0.23934545,0.9419886,1.726739e-06,-4.8336585e-07
495,0.13133767,-0.122490644,-6.653432e-07,5.4765856e-06
496,-1.631528,0.9386728,-3.3644299e-06,-2.110267e-06
497,1.0284268,-0.43370125,6.8836653e-06,-7.073243e-05
498,-1.4745246,0.12969847,-8.699279e-06,-3.80031e-07
499,0.8587523,0.47589675,-9.095499e-06,-5.7491226e-05
500,0.78299254,0.31098992,1.7775369e-06,2.1019835e-06
501,1.4551847,-0.1622799,-1.3229702e-06,-6.5914046e-06
502,0.22508916,1.1107802,7.2246763e-07,4.12768e-06
503,-0.809326,1.2255118,-4.7162143e-06,-2.2118352e-06
504,-0.3380986,-0.12561592,2.602449e-07,2.1607786e-07
505,1.0092729,0.84876776,-2.3641703e-06,-1.4671087e-05
506,0.032949295,1.0867381,-8.271221e-06,-8.210561e-05
507,0.2587546,-0.092465796,8.9651695e-07,-6.0351147e-07
508,-0.06587012,1.1688348,-3.2532719e-06,-9.422322e-06
509,-0.49957094,-0.36572722,-7.4487366e-07,8.1764565e-06
510,0.2887699,-0.24120793,2.0927105e-06,6.2974573e-06
511,0.16007411,-1.5155693,-3.76083e-07,1.3967029e-06
512,-0.36931458,1.141212,2.5708978e-05,-0.00022792532
513,1.2060506,0.2028391,7.1228214e-09,1.6647166e-06
514,0.2678457,-0.6231714,-9.996006e-07,4.9585074e-06
515,-0.71273696,1.6638697,-1.1027606e-06,-3.7063337e-06
516,-1.2288603,-0.21242374,-1.7601478e-05,-5.3585158e-05
517,-0.021368824,-1.0774362,1.6218401e-07,1.6763203e-06
518,-0.06608309,-0.58793914,-2.951689e-07,1.6242815e-06
519,0.15699895,0.5079233,-1.0167164e-06,4.0473105e-06
520,0.6017498,1.015167,8.6535016e-05,-0.00010554679
521,-0.31640905,-0.79562396,-2.2398954e-06,7.572778e-07
522,0.90877956,-0.20776664,9.8992175e-05,-0.000114778784
523,-0.22961783,0.59760857,-1.1088227e-06,7.474166e-05
524,-0.3708902,0.019880066,-1.136955e-06,3.865885e-06
525,-1.0381172,-0.6369457,-2.3295736e-06,4.079875e-06
526,-1.3461002,-0.52826464,-7.4345157e-06,-6.8707623e-06
527,-0.26040325,0.11013606,-5.5341575e-06,-9.549123e-06
528,0.46590978,0.259115,-2.792593e-07,-2.5375255e-06
529,1.6768295,0.34012255,1.7536387e-07,-5.557593e-06
530,0.25880027,-0.4726624,-7.646569e-05,-0.00017523556
531,0.6218421,-0.11767211,1.8744731e-07,1.1821921e-06
532,0.79012054,-0.26135692,2.200891e-06,6.2656527e-06
533,0.41843167,0.04003588,-2.1081817e-06,-7.3947544e-06
534,-0.8339529,-0.5900058,-7.080939e-07,6.131976e-06
535,-0.29354948,0.24642251,4.0253515e-05,-0.00015296106
536,0.7043471,1.5289514,-2.1185716e-07,-4.3288e-06
537,-0.022153948,1.0113946,-1.781272e-06,-8.635612e-06
538,-0.05885094,0.48833585,-8.0988025e-07,1.2441649e-06
539,0.6880961,0.65764654,6.619929e-07,7.5780235e-07
540,-1.3172193,0.7398482,-6.331515e-06,-5.687435e-06
541,-1.0922376,-0.5299752,-4.74925e-06,-3.1034033e-06
542,-0.90260047,-0.41693115,-0.00012816119,-0.0003164617
543,-1.0402875,0.35532796,-1.0318101e-06,-4.3005466e-06
544,-0.3878326,1.1862102,-1.8189403e-06,-1.0813665e-05
545,-0.225326,0.49475276,1.4575285e-06,-6.5569247e-06
546,-0.70754427,-1.1529957,0.00018274125,-0.00020303293
547,-1.019883,-0.573825,-1.2091789e-06,-5.427221e-07
548,-0.70500326,0.09210137,-4.2278737e-07,3.1566085e-06
549,-0.29191414,-0.6178496,-2.9807563e-06,-5.9004683e-06
550,-0.8411514,0.14282836,-1.8685239e-06,-3.3819535e-06
551,-0.85090446,-0.07993853,2.8390523e-06,-8.290557e-07
552,-0.5036153,1.1201348,-6.2935454e-05,-2.1641514e-05
553,1.0752237,0.54074264,-3.7787572e-08,-3.857549e-07
554,1.1709492,-0.2694846,3.892518e-07,-2.1817937e-06
555,-0.3831914,1.5558004,-7.5973577e-07,-3.7011487e-06
556,-1.0352544,-0.574584,-6.079963e-06,-9.236669e-06
557,-0.53403103,-0.5073581,-1.1136296e-05,-2.1026539e-05
558,-1.0189985,0.85847497,-4.5331853e-07,6.0729894e-07
559,-0.50467914,0.41080788,1.4029122e-06,-7.836636e-06
560,-0.8433345,0.495822,-1.6721539e-06,-7.592229e-06
561,0.40612656,-0.121653095,9.5302816e-08,1.2088722e-06
562,0.8667362,-0.20658565,-2.204416e-06,-6.396999e-06
563,0.7643839,0.110385805,-1.676699e-05,-8.150414e-05
564,0.4923489,-0.2991098,5.1337634e-07,-2.4336014e-06
565,-0.34105653,0.29314452,-9.94355e-05,-0.00033702925
566,0.121963784,-0.8918142,-4.19882e-06,-8.640376e-06
567,1.3040444,0.43109608,3.414343e-06,7.545661e-06
568,0.08643101,0.9233546,-1.108175e-06,5.7735765e-06
569,-0.63815,-0.3451861,-1.6267851e-06,3.4788254e-06
570,-0.010350115,0.9771718,-7.868641e-07,4.1845158e-07
571,0.15232226,0.43582138,1.4832905e-06,-1.7611767e-06
572,-1.1776716,-0.58252877,-1.4654633e-05,-2.8987664e-05
573,1.0884813,0.3374241,-0.00015197907,-0.00041955872
574,-0.30788997,-0.574117,3.6086018e-07,-6.0954153e-06
575,-0.6803167,-1.0908507,-6.9142334e-06,-6.028303e-06
576,-0.28241286,0.10680926,-8.026283e-06,-1.8902949e-05
577,1.4326202,-0.8069704,9.925886e-07,-2.0609705e-06
578,-0.6499972,1.2131284,-7.817927e-07,-6.8440403e-07
579,1.5142045,0.42027748,3.8150105e-08,-9.906853e-06
580,-0.7780206,-0.5898213,-4.0325963e-06,-9.40492e-06
581,0.880573,0.8801115,1.8351714e-06,-1.6380432e-07
582,-1.4068933,-0.38368022,-4.9946025e-06,-3.873746e-06
583,0.51146555,0.07983262,2.710923e-06,2.506948e-06
584,0.43786973,1.0335093,1.9714525e-06,4.6120076e-06
585,1.4677923,-0.09365709,-1.3872939e-06,-1.166056e-05
586,-1.5246912,1.0100266,-5.6596823e-06,-2.9077703e-06
587,-1.2495625,0.016901286,9.105796e-05,-0.00018589503
588,-0.12166127,0.9106602,9.577743e-07,-1.0415297e-05
589,0.606808,0.1870279,-2.5981199e-06,-6.3770067e-06
590,1.182736,0.34665558,3.5266955e-06,-8.866486e-06
591,-0.24766628,-1.0852996,9.941459e-05,-0.0001525091
592,0.32319838,-1.8117596,-2.247293e-06,1.769686e-06
593,-0.48249152,-0.57452786,1.0702451e-05,-9.959418e-06
594,-0.71934897,0.013720547,0.0001697424,-7.767638e-05
595,-0.59491456,1.0867227,-5.692373e-05,-0.00017888009
596,-0.055039886,0.34483922,-2.3835311e-05,-7.875011e-05
597,-1.1325136,-0.06268079,-5.9896315e-06,-1.013289e-05
598,0.8573285,-0.803979,-5.222216e-05,-0.00027757382
599,-0.37526074,-0.9238237,-2.5052175e-06,1.7305971e-06
600,-0.3730862,0.6849808,-2.610993e-06,-2.0279776e-06
601,-1.1644365,-1.372327,-5.7414413e-06,1.1489656e-06
602,0.074094854,0.3635926,-1.4268712e-06,-3.1391282e-06
603,0.5794431,1.1309363,-1.0023535e-05,-0.00030718042
604,0.79650253,-0.31449616,-3.3528136e-06,-4.532675e-06
605,-0.73242295,-0.28001428,-1.5421707e-06,-5.076042e-06
606,0.69905335,0.70442605,1.6157544e-06,5.100283e-06
607,-0.41394523,-0.09276431,5.870866e-05,7.6380784e-05
608,0.61174285,0.03725134,-1.7892173e-06,-4.4715193e-07
609,1.1015127,0.8514127,-4.0158666e-06,-9.913393e-05
610,0.37992495,1.0280621,-1.3767258e-06,-1.917979e-06
611,0.76889837,1.0680414,6.957282e-06,-3.6900085e-05
612,-0.27192444,0.55424744,-4.232561e-05,-0.00011431328
613,0.5001506,-0.21944486,9.440539e-07,-4.801195e-06
614,-0.40175936,0.8891743,-4.1151264e-07,4.328981e-07
615,0.7435797,1.545375,-2.1593364e-06,-3.2123871e-06
616,-0.49577835,-0.41599,-3.3379496e-05,-9.4248775e-05
617,-0.23436436,0.35234493,-2.317062e-06,5.5796545e-06
618,-0.5631491,-0.60400766,-8.474277e-06,-6.3829166e-06
619,-0.7356344,-0.42666265,-6.6409602e-06,-9.963234e-06
620,0.7802998,-0.07771874,1.120865e-06,1.7027448e-06
621,0.44475296,-1.2551454,-1.0586153e-07,4.342017e-06
622,0.36051187,1.2197995,1.5682919e-06,-0.00014705048
623,-0.8412906,-0.8156846,-2.2672607e-06,-6.525559e-06
624,-1.3610449,0.6136019,-1.1780853e-06,3.9717556e-06
625,-1.0005332,-0.57541496,-7.2192743e-06,-9.897135e-06
626,-0.61014575,-1.558828,-4.469768e-06,-8.249963e-06
627,0.11109583,0.45945615,8.457268e-07,1.6489803e-06
628,1.0496901,0.28551736,-1.8970351e-06,-3.4237676e-06
629,-0.61290705,-0.65521103,-2.18712e-06,3.0993458e-06
630,0.3891972,1.3084365,4.5632035e-07,-2.381672e-06
631,-0.5909447,0.46829006,-5.4065877e-06,-1.0807289e-05
632,0.39335793,0.18174359,1.1187054e-06,2.0078023e-06
633,0.032768983,-0.6847308,-6.86502e-06,-2.4287529e-05
634,-1.406754,0.5968943,-5.0388967e-06,-4.859659e-06
635,-0.7856704,0.36924177,-6.46249e-06,-9.320505e-06
636,0.11903966,0.6336388,0.00027199794,5.7812824e-05
637,-0.23473004,1.3727739,-3.613351e-06,-5.609233e-06
638,-1.3576871,0.5652706,-4.5660545e-06,-9.2363825e-06
639,1.5253783,0.5032513,-2.3139609e-07,-5.556268e-06
640,-0.5873053,1.1068199,-5.055208e-07,-1.062838e-05
641,-1.0849075,1.1874957,-4.1516614e-06,-3.0195893e-06
642,-1.4767513,0.54221404,-2.2127047e-06,-3.856592e-06
643,1.3736306,-0.3475686,8.759431e-06,-0.0002751286
644,-0.6405888,0.3862259,-2.5682148e-06,-1.5543765e-07
645,-0.7144335,-0.66451406,0.00013649839,3.2937518e-05
646,0.40088424,-0.63416094,1.832012e-07,-1.6351412e-06
647,-0.011305747,0.3472995,1.6494367e-05,-6.810741e-05
648,0.33107623,-0.52014494,5.683005e-07,-3.3012027e-06
649,-1.6274168,-0.7102536,-6.7910846e-06,-4.708183e-06
650,0.03252017,-1.1824934,-1.6425673e-06,-5.9686154e-06
651,0.025713239,-0.32770225,1.2262711e-06,1.8117292e-06
652,0.7000888,0.013823961,-3.2218497e-06,-8.866781e-06
653,-0.6909257,0.25090805,-6.354811e-06,-5.2841597e-06
654,-0.36183852,0.9914,-2.7402582e-06,-5.3734325e-06
655,1.1164639,-0.6606697,3.0407025e-05,-5.6945843e-05
656,1.6988987,0.16221403,3.0376066e-07,-4.7483936e-06
657,0.37302366,1.1700677,9.238036e-06,-2.0777281e-05
658,-0.35392934,-1.1010001,-3.1846437e-06,-5.4671318e-08
659,-1.1632831,-0.2682963,-0.0001383765,-0.0003563901
660,-0.083001226,-1.0274795,-2.1306794e-06,-7.385561e-07
661,-0.46391627,-0.44744116,-1.6334017e-06,6.2688946e-07
662,0.39082018,0.2590927,3.0752926e-07,1.2011027e-06
663,-0.6961358,-0.26628605,-1.4242475e-05,-3.1644093e-05
664,0.21939032,0.4514132,-3.2590847e-06,-4.6521286e-06
665,1.7078533,0.12250591,2.0029144e-07,5.4599957e-07
666,0.27427816,0.7772469,1.5765054e-05,-9.85899e-05
667,-0.991543,0.058907177,-1.3160536e-06,-2.4752999e-06
668,0.49822167,0.03487854,1.1356178e-09,9.226487e-07
669,-0.016088802,-0.45330393,-4.866841e-07,-1.043866e-06
670,0.053241417,0.32831338,-5.7842926e-06,-1.2911281e-05
671,-1.0406902,0.43558425,-0.00032718928,-0.000509655
672,-0.4800214,-0.18794622,-7.3592582e-06,-2.1348806e-06
673,0.5327906,-1.1025759,-1.5408822e-06,-8.384445e-06
674,0.84508747,-0.32535535,4.160114e-07,2.6516977e-06
675,-0.5665585,-0.48841718,3.565301e-07,1.4582465e-06
676,-0.41315064,-1.5204562,-3.3092497e-06,1.3324379e-06
677,0.63861513,0.23237857,-2.5669449e-06,-3.4859315e-06
678,0.83557945,-0.09260338,-3.5760656e-06,-2.399293e-05
679,0.12579091,-0.68119967,-4.7045e-06,-8.905146e-06
680,0.9306516,0.59989333,-4.332663e-05,-0.00017545783
681,-0.79371095,0.6378858,-2.060229e-06,6.8365216e-06
682,0.47966707,-0.21724181,-2.706636e-05,-0.00019373334
683,0.60728896,0.34607503,1.7558966e-07,4.6007062e-06
684,0.025158258,-0.43214458,2.095865e-06,-3.2861215e-05
685,0.6837366,1.5817107,1.0936382e-07,-1.5280334e-06
686,-0.44920325,-1.0258297,-3.1823122e-06,5.551669e-06
687,-0.5183713,-0.0978545,-4.8674433e-06,-2.0180544e-06
688,-0.9053901,-1.317968,-5.4039438e-06,3.9429574e-07
689,-0.5664889,-0.11951463,-2.3539073e-06,1.7632144e-06
690,0.7296107,1.149782,-4.9290244e-05,-0.00016642411
691,-1.1516831,-0.54308003,-6.5688437e-06,-4.256803e-06
692,0.12222998,0.7837003,1.6754321e-06,-3.4575714e-06
693,0.36610958,-0.7032782,-9.159114e-06,-0.00010679548
694,1.0559248,-1.21288,-2.2105628e-06,-1.833801e-06
695,-1.3617125,0.53908324,-0.00015631705,-0.00014792939
696,-0.09512155,0.184215,0.0003498227,0.000110569505
697,0.8450847,0.7810603,1.4060049e-06,-1.498072e-06
698,0.985497,0.6783666,-1.0121385e-06,-6.8568547e-06
699,-0.38947514,-0.008276439,4.7546764e-05,6.377133e-06
700,0.60871965,0.9795139,-3.0399913e-05,-9.64608e-05
701,0.20874108,0.77464366,-1.0986049e-06,1.6991726e-06
702,-0.21311826,-0.99220884,-0.00017804136,-0.00027252044
703,1.202419,-0.14862448,1.7732314e-06,2.9769499e-06
704,-0.8431247,-0.036070585,-2.6267128e-06,1.3565582e-06
705,0.30922645,0.67329204,-1.5046528e-06,-1.0308766e-05
706,-0.8664806,0.15407339,-1.5224043e-06,8.660969e-06
707,0.39426705,0.44321635,-5.3207013e-06,-1.529373e-05
708,0.8081841,-0.15324502,1.6809797e-06,-1.6126578e-05
709,-1.5589012,-0.2332521,-4.8679967e-06,2.8331785e-06
710,-0.47987536,1.1240532,-4.1867484e-06,-5.7079287e-06
711,0.863729,1.2864591,-1.8477491e-06,-5.5073433e-06
712,-0.68404007,0.42225155,-2.9796288e-06,-1.0491251e-05
713,0.64428836,1.4969964,4.4318952e-08,-8.210042e-06
714,1.0377506,0.32836595,-3.910439e-05,-8.395895e-06
715,-0.98284125,1.128686,-1.8584125e-06,-5.591558e-06
716,0.010920807,-0.42252666,-7.122641e-06,-3.5690446e-05
717,-1.1263072,-0.07622946,-8.271109e-06,-4.5211614e-06
718,0.6408183,0.04933986,2.4984236e-06,-2.4331669e-06
719,0.32421052,0.015179908,3.0140086e-07,3.6382153e-07
720,-1.6718386,0.19114363,-6.0878674e-06,-9.921228e-07
721,0.18665725,-1.5350325,-4.5761863e-06,-4.4135e-06
722,-0.7496966,-1.2953707,-6.442184e-06,-9.329178e-06
723,0.2608519,-1.0439217,3.1069499e-06,-3.817537e-05
724,-0.44123122,1.5765505,-5.7636203e-08,-2.7738786e-06
725,-0.9767532,0.25731745,1.0001897e-05,-3.6393776e-05
726,-0.1749607,0.83615714,-1.919997e-06,-1.3875648e-06
727,0.78026307,0.73889697,1.2574592e-06,3.558478e-06
728,-1.1512601,0.23321672,-1.6327281e-06,-1.1009605e-05
729,-1.0035571,-0.031139495,-2.965152e-06,6.225133e-07
730,1.1677427,1.3196911,-2.1217323e-07,-1.9726713e-06
731,-0.8074927,-0.39616618,-7.3510646e-06,-1.593746e-05
732,-0.911168,0.1960083,-5.338884e-06,-7.284307e-06
733,-0.92713875,0.9136025,-3.5384694e-06,-3.10752e-05
734,0.05902936,0.23058619,1.33868525e-08,-1.2476403e-05
735,-1.6267645,-0.3186923,-5.7134894e-06,-2.0966813e-06
736,1.0059335,0.9533323,4.0171383e-07,-1.4959638e-05
737,-0.23919095,-0.35834718,-1.3228537e-06,-1.2426572e-05
738,-0.4995959,0.030017236,0.0001002553,-0.00016110396
739,-0.61003214,0.22667073,-0.0001640916,-0.00038795502
740,-1.6591778,-0.7317533,-7.0090614e-06,-3.3174663e-06
741,-0.7299208,-0.2509365,-0.00041391642,-0.00044742404
742,-0.020221632,0.53353673,-1.4449872e-06,-2.7208225e-06
743,-0.6920888,0.53925395,-4.119526e-06,-3.5197545e-06
744,-0.95251006,0.42700237,-1.787961e-06,-6.359229e-06
745,0.53599733,0.47466266,0.00010278179,-0.000101595455
746,1.3863096,-0.4923965,9.538521e-07,-1.8930241e-05
747,0.57973784,-0.8180543,-9.948826e-07,-3.0150773e-07
748,0.10192667,-0.94254225,-3.928759e-06,-1.0317257e-05
749,-0.33876708,-0.6241284,-1.4103302e-06,-3.912057e-06
750,0.3963706,-0.02492168,5.155774e-07,-4.392438e-06
751,-0.65994155,-0.93236375,-2.5384584e-06,1.5604774e-06
752,-0.23180161,-0.94488984,-5.459554e-06,-1.1720079e-05
753,-0.071370505,-1.5771849,-2.4453823e-06,-5.5830797e-06
754,-0.11137609,-0.31692412,-3.864023e-06,-2.7214166e-06
755,-0.813216,-0.46473908,-6.5403285e-05,-0.00027507645
756,1.1627983,0.05777022,-3.9009086e-07,1.4781556e-06
757,1.3303854,1.1568211,-7.323354e-07,-4.9148885e-06
758,0.76753885,0.3608001,2.9484821e-05,-3.8884864e-05
759,0.19603603,1.5853344,2.2670531e-07,-5.363554e-06
760,-0.55356306,0.8150663,-4.5243396e-06,-5.8716546e-06
761,-0.45123073,1.8252797,-1.120209e-06,-3.4750215e-06
762,-0.06728063,0.36460903,-4.280315e-07,1.9401916e-06
763,-0.9234602,-0.6943911,-5.7128345e-05,-9.238411e-05
764,1.3764111,1.0227422,2.7438182e-07,-6.849999e-06
765,0.6739374,0.8551515,-8.3951704e-08,1.5145324e-06
766,-0.43116418,-0.60263824,-2.6814369e-06,2.1599237e-07
767,-0.27300876,1.4531454,-1.517161e-05,3.5890702e-05
768,-0.7190323,0.07751249,2.1677081e-07,-5.7672078e-06
769,-0.62422746,-0.9471828,-4.1701887e-06,-8.848928e-06
770,-1.1884578,0.1393905,-1.521046e-05,-4.558814e-05
771,0.21379976,0.1555982,-1.056017e-06,3.926799e-06
772,0.4799891,1.2700675,-1.7227167e-05,-0.00011736054
773,-0.20351866,-0.65031815,-0.00015653734,-0.00028131896
774,0.9949603,0.9179439,-1.3064172e-05,-6.457324e-05
775,0.120646834,-0.035930853,-7.1060407e-07,-7.454061e-06
776,-0.24227661,0.30203453,-1.3199606e-07,-5.3194367e-06
777,-0.9800793,-0.32479602,-1.8087603e-06,2.7764972e-06
778,-0.4955565,-0.7672575,-3.019878e-07,-9.4037006e-07
779,-0.57446814,-0.1281813,-7.056964e-07,2.8541485e-06
780,0.23377104,-0.06383811,-7.20752e-06,-8.863134e-05
781,-0.14515547,0.82552457,-3.8102385e-06,-3.2220266e-06
782,0.1241841,-0.84134954,-6.5001444e-07,2.5540578e-06
783,0.8533386,-0.86379766,1.1850323e-05,-0.00025039952
784,-0.63566476,-0.08592456,7.191022e-05,-9.774622e-05
785,-0.8983157,-0.48005152,-1.5743237e-06,5.8756773e-06
786,1.2397739,-0.049142722,3.3870556e-06,9.331097e-06
787,-0.68407947,0.44343814,8.473158e-05,-0.00012641636
788,-0.22673196,1.4706643,-4.71818e-06,-3.1296263e-06
789,-0.710364,0.6026022,-1.641964e-05,-3.5593763e-05
790,0.32703236,1.0179434,1.6809243e-05,3.9295555e-05
791,0.50786,0.721619,4.7814156e-06,-3.6893984e-05
792,-0.40087944,-0.3009095,-2.6574235e-06,8.297305e-06
793,0.84331095,-0.2141781,-8.893313e-05,-0.00024885364
794,-1.0326337,-0.29159668,-7.6587526e-07,3.6419688e-06
795,-0.13908938,0.8872798,-1.129834e-06,4.869753e-06
796,-0.5472709,0.5040038,8.298043e-07,-7.595722e-07
797,-0.4121466,-0.20843147,-5.016853e-06,-4.32457e-06
798,-0.9619902,0.69856644,-8.901057e-06,-1.9411727e-06
799,1.228156,-0.4527307,5.196872e-06,-2.622968e-05
800,0.02547682,-1.0055957,-1.2193519e-07,-6.4433143e-06
801,-1.2044014,-0.73141944,-2.921539e-06,-2.148611e-06
802,1.202091,0.6870058,-1.6021996e-06,-5.2486307e-06
803,0.6447149,0.8910885,8.1039707e-07,-4.087411e-06
804,-0.8018631,-0.40373498,-3.8009382e-06,6.8631007e-06
805,-0.6951421,-1.0369177,-1.9179902e-06,-7.9793836e-07
806,0.14681573,1.3862492,-1.6819204e-06,-1.1516033e-06
807,-0.10597555,0.35406968,-2.1860522e-05,-0.00019042604
808,0.48171514,0.40917224,-4.6216355e-06,-6.1854953e-06
809,0.32436275,0.7880098,-2.5071552e-06,-1.1397198e-05
810,0.37257132,0.121238016,-8.37476e-07,5.094331e-06
811,0.71906185,-1.787665,-1.6628821e-06,2.1943272e-06
812,-0.9530415,-1.350863,-5.214893e-06,-7.3431997e-06
813,1.466191,-0.9590581,1.7685376e-06,4.2856453e-07
814,-0.8016388,-0.9006732,8.818954e-05,-0.00018536329
815,0.43555972,0.2327221,-3.6938786e-06,-4.8993643e-06
816,-1.2525692,-0.025673093,-1.9022895e-06,2.1691878e-06
817,-0.3482859,1.043372,-2.9003245e-06,-1.2947405e-06
818,-0.10783634,-1.4460309,-5.2771503e-07,-5.199853e-07
819,0.35374245,-0.46202397,3.020097e-05,-0.00013590827
820,0.02458172,0.92284554,6.7287374e-08,2.2138156e-06
821,-0.72762805,0.021505306,1.4491883e-07,2.2455915e-06
822,0.5157783,-1.3831764,2.9747596e-07,-1.6117543e-06
823,-1.2740165,0.21014851,-8.99152e-06,-4.857588e-06
824,-0.8408648,0.6106983,9.399475e-07,-4.890254e-06
825,-0.16772267,-0.496222,-1.7261038e-06,-8.314921e-06
826,-0.6623837,0.9904911,-1.443584e-06,-2.069647e-06
827,0.34935018,-0.72963554,-4.2059237e-06,-1.5459125e-05
828,-0.5882235,1.0772922,-8.4054153e-07,-4.542554e-06
829,0.76905775,-0.548805,2.0627472e-06,-7.862849e-08
830,0.6288292,0.7099362,-3.3494218e-06,-7.2676858e-06
831,0.9306767,0.7738885,-6.9296802e-06,-2.85386e-05
832,0.10923469,0.06286057,-4.7562485e-06,-1.0506428e-05
833,0.2905282,0.42162603,-7.471478e-07,-9.343867e-06
834,-0.6978285,-0.29008764,-1.6267181e-06,6.1050164e-06
835,1.3918228,1.0264573,2.0316393e-06,6.759252e-06
836,-0.6097743,1.01554,6.857422e-05,-0.00013701597
837,0.061913725,-0.4700839,0.00017979,-0.00011181565
838,0.30022362,0.806452,7.4239176e-07,2.213848e-06
839,-0.4808412,0.5105769,-1.8727778e-05,-0.00014485056
840,-0.15633422,0.53453714,-2.931236e-06,-1.614537e-05
841,0.48741227,0.96212184,-5.3753003e-05,-0.00018520266
842,-0.47465786,0.11771651,-1.921679e-06,-6.195867e-06
843,0.88264585,1.118183,-9.682183e-07,-2.855898e-06
844,0.8479719,0.17483293,-2.054945e-06,-1.9118238e-07
845,0.087892376,1.0337825,-5.965056e-08,-1.386278e-06
846,-1.0950719,-0.13711196,-2.790879e-06,-5.943269e-06
847,0.8096579,0.6385725,-1.3418892e-06,2.3528219e-06
848,0.7878766,0.97467536,3.721313e-05,-6.009159e-05
849,0.62547,0.37474445,1.7813945e-05,-0.00010757955
850,-0.6741837,0.5030135,-1.5247377e-06,1.2065402e-06
851,-1.5829251,-0.36764145,-1.0376086e-05,-1.6512146e-05
852,1.2690996,-0.11436613,1.2101196e-07,-4.119314e-07
853,0.4123153,-0.44309098,6.4988626e-07,4.8009965e-06
854,-0.67551136,0.8496708,-5.517849e-06,-1.529993e-05
855,0.86179334,-1.0901176,3.4736644e-07,-8.0496466e-07
856,0.8549338,-0.4926811,-5.6682343e-06,-3.4736575e-05
857,-0.13255738,0.1138284,-5.0132007e-06,-9.6440335e-06
858,-0.3355598,0.5112086,1.1808944e-05,8.432516e-05
859,-0.8930893,0.118326,3.5809983e-06,-2.2165757e-05
860,-0.19636872,-0.69199455,0.00012870107,-5.304328e-05
861,0.16845016,1.0167707,4.2676476e-07,-4.707168e-06
862,0.49072713,0.89362323,-3.2848982e-06,-3.34498e-05
863,0.0737812,0.10758328,5.9196168e-08,6.7220917e-06
864,-0.29730126,-0.79274875,-5.9185513e-05,-0.00010124163
865,-0.93199503,-0.2217745,-2.9867954e-06,8.885956e-06
866,0.04781292,0.35152835,-8.59695e-07,3.803852e-06
867,1.6497167,0.510624,7.5627537e-07,-1.61495e-06
868,-1.2120969,-0.79604983,-3.044075e-05,-5.3770636e-05
869,-1.1628567,0.07313949,0.0004108513,7.865436e-05
870,1.2415355,0.3576308,4.4428617e-07,-1.8052452e-06
871,0.7363303,-0.20057338,-3.6025067e-06,-7.5804633e-06
872,-0.4148444,-0.3926923,-4.8349084e-06,-2.4037238e-06
873,-0.7670505,-0.7644368,3.158022e-05,-0.00013420403
874,0.1902924,0.31035465,4.4809187e-07,6.3397642e-06
875,1.5419574,-0.105447665,-2.2364272e-06,-1.8557766e-06
876,0.009875605,-1.4655321,-1.258659e-06,-3.0773776e-06
877,1.1852837,-0.12077417,0.00010380196,-0.000111787245
878,-0.25921372,0.70699817,-3.787385e-07,-3.918707e-06
879,-0.9675473,0.5557834,6.5450204e-06,-2.03531e-05
880,0.67490757,0.8616613,2.0811944e-05,-1.5987413e-05
881,-1.2598983,-0.17910424,-2.6345765e-06,1.6936463e-07
882,-0.7255043,-0.70947,-0.00015830313,-0.00031174463
883,0.4262035,1.0468534,2.0656569e-06,3.8356275e-06
884,1.2388512,-0.4551651,-1.7178982e-06,-1.2620444e-05
885,1.1750579,-0.22312827,2.366044e-06,-2.406817e-09
886,0.78946567,-0.27848595,-1.0512907e-05,-3.1137246e-05
887,-1.3606157,-0.4415578,-3.2571875e-06,-5.121203e-06
888,-0.09352829,0.82882226,-1.4657252e-07,9.152135e-06
889,0.7363954,1.6610963,-5.956729e-07,-3.1072443e-06
890,-0.4965933,-0.58486307,-2.452673e-06,-3.778889e-07
891,0.5201431,-0.9098575,-2.2994598e-07,-1.546744e-06
892,0.97426623,-0.7446546,-6.641282e-05,-0.00026490603
893,0.97599894,-0.6565765,-9.178792e-05,-0.00016589234
894,-0.23515444,0.93562645,-8.891311e-06,-0.00024457678
895,-0.490746,-0.34772494,-1.7140881e-06,3.6126517e-06
896,-0.79893684,-0.99210656,-1.39957565e-05,-2.4950177e-05
897,1.0502276,-0.7270761,-3.3965174e-05,-0.000117563395
898,-0.41359696,-0.24416064,-3.6440406e-06,-1.615575e-06
899,-1.2658466,0.8598094,-1.9771103e-06,-3.019287e-06
900,-0.32293424,-0.051993776,-8.175738e-06,-2.439171e-05
901,0.5294912,-0.7537485,1.2103726e-05,-5.3168602e-05
902,-0.1754755,0.2445082,-1.4903765e-06,-6.398602e-06
903,-0.2637107,-0.73622155,-2.3442067e-07,1.2423252e-06
904,0.35021886,-1.5171747,-1.3552544e-06,4.415818e-06
905,0.47491,0.3693236,-7.0490634e-05,-0.00016814288
906,-0.8954794,-0.37389657,-0.0001112602,-0.00020689915
907,-0.86272436,1.5638704,-4.2376887e-06,-3.7786378e-06
908,-1.1528255,-1.4447685,-6.8025984e-06,-1.637543e-07
909,0.34086353,0.5098188,8.389295e-07,-2.987888e-07
910,0.25765792,-0.9127714,-2.5206841e-06,-5.951159e-07
911,1.0522261,0.22065797,2.7989884e-06,1.1563417e-06
912,-1.1856868,0.45053622,-0.00023219234,-0.0004940249
913,0.44090202,-1.0932606,-3.535209e-07,-5.065864e-05
914,-1.5822989,-0.36358026,-5.6266113e-06,3.6370095e-06
915,0.72972155,-0.99919033,1.2740904e-06,8.78287e-06
916,0.41566578,-0.5168662,1.2659368e-06,2.398038e-06
917,-0.56005114,1.0043417,-5.71614e-06,-4.6299865e-06
918,0.19185543,-0.8240264,-6.429349e-06,-4.43583e-06
919,-0.19514799,-0.72026986,-3.8428348e-06,-4.442403e-06
920,0.9142199,0.08878894,-1.757824e-05,-0.00011840874
921,-0.39767793,0.94922334,-1.2301562e-06,-7.528922e-06
922,1.3446305,-0.25823107,1.5686987e-06,3.1200564e-06
923,0.44836882,1.1212648,-1.834421e-07,1.7707234e-06
924,0.1380815,0.9486082,-1.2624826e-06,2.8011914e-07
925,-0.6802086,0.5050598,-1.6563945e-06,5.3856843e-06
926,-0.54195976,-0.8456572,-6.387703e-05,-0.00016079344
927,0.8302007,0.318638,3.504201e-05,-0.00015194002
928,-1.4508594,-0.8547138,-5.574238e-06,-5.7537754e-06
929,0.10701785,0.09099113,-1.0229797e-07,1.3166712e-06
930,-1.2572054,-0.36820254,-0.00015125911,-0.00028890598
931,0.54444677,-1.5977125,-2.3416164e-06,8.119482e-07
932,-0.62767255,-1.0585246,-4.5381007e-06,-7.447111e-07
933,-1.4372492,-0.9468752,-7.2449448e-06,-2.3777043e-06
934,-0.16473576,-0.27995503,-2.0875186e-06,-1.0250731e-05
935,0.9953694,1.1553166,1.107411e-06,2.255687e-06
936,0.12609923,1.8114877,-2.6991137e-07,-2.317947e-06
937,0.43166655,0.30291015,-3.0195386e-06,-1.0200221e-05
938,-0.09391068,0.97754574,4.6036006e-05,-0.00010887035
939,-0.04176608,-0.6713891,-4.4337203e-06,-2.766099e-06
940,0.6499435,0.23936042,5.4409185e-05,0.00011679275
941,-0.13246171,0.30741757,8.4723354e-07,-7.445887e-06
942,-0.11280434,0.5598879,2.5064213e-07,3.0256408e-06
943,-0.6888357,1.3752251,-2.5078102e-06,-1.1007965e-05
944,-0.50111026,-0.663125,-7.573712e-06,-6.869679e-06
945,0.16488631,0.18567933,-3.1821237e-05,3.0759704e-05
946,-0.15056747,0.27841303,-1.3901505e-05,-0.00020084139
947,0.20294586,0.1584133,-2.0235044e-05,-3.0385134e-05
948,-1.4171788,0.6175981,-2.0181851e-06,1.05494564e-07
949,0.25813466,-0.9297112,8.96052e-07,6.8392665e-06
950,-0.4816739,-0.5924489,0.00013745249,-0.0001671681
951,0.23512858,0.98566014,1.8401574e-06,1.3298672e-06
952,-1.4732413,-0.5757336,-7.5511152e-06,-3.685816e-06
953,0.10464409,1.0537739,-2.0814362e-06,-2.2808058e-06
954,0.8401711,0.54442644,-1.1820938e-06,-1.01570095e-08
955,-0.71701807,-1.100429,-5.761301e-06,-1.1846783e-05
956,-0.49541417,0.15240434,1.1033034e-06,-5.1581725e-07
957,-0.72369164,0.96884775,-2.438776e-06,-3.995201e-06
958,0.14607674,-0.48977116,-1.3414927e-06,1.3656164e-06
959,-1.0484148,-0.35691088,-9.168846e-07,1.6462243e-06
960,0.20831445,1.3719629,-3.106315e-07,-3.7442983e-06
961,-1.0748456,-0.0146903405,-1.7733782e-05,-8.970166e-05
962,-0.3298964,0.5699077,2.602277e-07,7.762404e-06
963,-1.6032053,-0.004153363,-3.8167846e-06,1.3804665e-06
964,0.018695537,0.19008663,-1.3260753e-06,-7.1205945e-06
965,0.9255485,-0.118833624,-7.195843e-05,-9.4012954e-05
966,-0.18164688,0.08444205,-1.6594541e-06,-4.197176e-06
967,0.37682995,0.26292253,-3.3476346e-05,-0.00015401565
968,-0.08880702,-0.5785128,2.2980797e-07,1.2322694e-06
969,-1.1075524,-0.39687496,-3.6951612e-06,-2.403849e-06
970,0.6322994,1.0186038,2.559879e-06,6.85289e-06
971,0.6246177,-0.8527002,-2.5862596e-06,-1.2809751e-05
972,0.6175589,-1.2224864,-2.0133666e-06,-7.901699e-06
973,-0.8315591,-0.74670553,-3.592913e-06,1.0650165e-06
974,-0.62346196,0.088253506,-5.6884646e-06,-1.5157192e-05
975,-0.87925506,0.2527494,-2.8691836e-06,-7.63117e-06
976,-0.6237253,-0.90471977,-8.226594e-06,-5.763101e-06
977,0.6165471,-0.8797732,-3.6017348e-06,-5.003422e-06
978,0.17008741,-0.5805183,-5.6703075e-06,-1.250326e-05
979,-0.11309685,-0.5961066,1.5104399e-07,-3.6749493e-06
980,0.011710851,-0.96745807,4.783343e-07,5.580064e-06
981,-0.96185607,0.30097747,-1.6422478e-06,-1.1347995e-06
982,-0.6171734,-0.007743052,-3.752259e-06,1.5673696e-06
983,0.22156684,0.36317894,6.2138683e-06,-1.6096019e-05
984,-1.1478208,-0.55319834,-3.4396423e-06,-8.372741e-06
985,0.857954,0.5681052,-2.6062553e-05,-0.00019198073
986,-1.433357,1.0061404,-3.2739654e-06,-4.1472085e-06
987,0.7671615,-0.30186695,3.0992596e-06,-1.4250832e-06
988,-1.2630222,1.1481692,-1.8762584e-06,-6.3359903e-06
989,0.7265121,1.2732862,3.6359623e-07,-8.239241e-06
990,0.93817466,-0.36712554,2.1216374e-06,-3.1193424e-06
991,-0.033223614,0.5316007,-2.1090918e-06,4.657646e-06
992,0.6681849,-0.12225898,-8.715077e-05,-0.00037586
993,-0.65431786,0.74794,-1.5209015e-06,-1.0987969e-05
994,-1.4159746,0.23116893,-2.6245405e-06,-5.4944094e-06
995,1.1255875,-0.9454964,-3.0393753e-06,-8.247067e-06
996,0.6428684,-0.19873689,-4.5230995e-06,-8.385547e-06
997,-0.34882355,1.4229797,-4.5030938e-05,-0.00023321417
998,0.353659,0.13141574,2.6650705e-06,5.8223914e-06
999,0.24730438,0.8027959,3.3535925e-06,-1.0910335e-05
1000,-0.13487117,0.4297918,-5.8326787e-06,-9.013597e-06
1001,0.9748867,-1.5695187,3.5099418e-07,5.0990197e-06
1002,-0.103781044,0.017880715,2.791981e-06,-7.507845e-06
1003,-0.7425458,-0.7204296,-2.9238204e-06,-6.484469e-06
1004,0.47164893,-1.3540556,4.5201217e-05,-1.7862152e-05
1005,0.5405529,0.302437,-6.191921e-07,-1.0112439e-05
1006,-1.4806752,0.6087925,-4.049302e-06,-2.52891e-06
1007,-0.2281717,0.49144045,-3.7020668e-06,-9.422283e-06
1008,0.05273336,0.65915763,0.00013089829,-2.3106832e-05
1009,0.44668567,0.66755444,-1.6605368e-06,-2.328578e-06
1010,-0.5723346,-0.98648876,-8.781726e-07,2.1748783e-06
1011,0.63976675,-0.29911086,1.7284123e-07,8.480129e-09
1012,1.6546334,-0.66571623,-1.2669443e-06,-1.9632034e-06
1013,-0.90985966,-0.41888377,0.00019667411,-0.0001442647
1014,-0.35193354,-0.93869334,9.493062e-05,6.970437e-05
1015,0.94127905,-0.53181666,2.2186664e-06,7.281859e-07
1016,0.28042907,0.5830826,-2.214235e-06,-2.289061e-06
1017,-0.79636174,0.20857778,-1.6519124e-06,3.3071242e-06
1018,1.4951427,0.30616942,4.848598e-06,-2.8549972e-05
1019,1.2499788,-0.67531884,-2.2408205e-06,-1.0525042e-05
1020,1.2800297,-1.1092693,-8.721058e-07,-2.747892e-06
1021,0.30831477,-1.7324729,-2.283363e-06,1.6915701e-06
1022,-1.4185071,-0.8878117,-6.66795e-06,-4.18827e-06
1023,1.1636641,0.18377902,2.4530727e-06,-6.2397557e-06
1024,-0.94708747,0.5312423,-3.996433e-06,-1.2192248e-05
1025,-0.07013848,-0.15546182,-7.4858312e-06,-0.00017536206
1026,0.08289762,-0.8722997,-9.914606e-07,4.8335955e-06
1027,0.63620144,0.12718856,2.1336225e-06,4.1109956e-06
1028,0.15457402,1.427569,-2.2142867e-06,-1.1712726e-05
1029,-0.2409891,0.88149345,-9.565273e-07,2.5774439e-06
1030,-0.19553848,1.2897761,-4.2900792e-06,-4.0532645e-06
1031,0.3941062,0.6250317,3.7236754e-05,-6.334022e-05
1032,-1.0814979,0.45772916,-4.535885e-06,-4.2221636e-06
1033,-0.845663,0.8904605,-1.2896095e-05,-2.946294e-05
1034,-0.8223888,0.51566255,-2.1799372e-06,-1.2808945e-05
1035,-1.5690421,0.8255258,-3.6392262e-06,3.1117202e-07
1036,-0.33707106,0.9545899,-1.970211e-06,-7.466743e-06
1037,0.16042097,0.46624812,-3.7135928e-06,-8.886799e-06
1038,0.05861422,-0.96540624,-0.00018811121,-0.00039670503
1039,0.43563992,-1.3174905,1.4954963e-05,7.6838885e-05
1040,-0.10977467,0.4851192,-7.619331e-06,-4.491645e-05
1041,1.2128022,-1.1311648,-1.18242e-06,2.880131e-07
1042,-0.7488775,1.5670457,-1.019759e-06,-6.2439076e-06
1043,-1.8059186,-0.43787438,-7.3494593e-06,3.687782e-06
1044,-1.3259767,0.17186028,-2.974099e-06,6.1946366e-08
1045,0.15624183,-1.3463551,-1.6094804e-06,3.0891867e-06
1046,1.7088305,0.12699635,6.0442756e-07,-6.0322745e-06
1047,-0.08277811,0.6923532,3.9822464e-07,1.1007626e-07
1048,1.255445,-0.7192231,4.549519e-07,-6.1122505e-06
1049,1.2587167,0.5707658,4.5509158e-05,-0.00014079193
1050,-1.4727833,0.1512216,-8.994142e-06,-1.8994757e-05
1051,-0.60175705,-1.4003079,-2.4360265e-06,7.992756e-06
1052,-0.9373919,0.14097774,-2.1727055e-06,-7.2738417e-06
1053,1.2282836,-0.06256399,6.1337823e-07,-4.481329e-06
1054,0.4134321,1.1366957,-2.305051e-06,-1.0810132e-05
1055,-0.79129666,-0.8563533,-3.5626272e-06,2.1526066e-06
1056,-1.5633484,-0.83073586,-6.1674577e-06,-2.5083289e-06
1057,-0.24483146,1.1100267,-1.1825239e-06,3.9009315e-06
1058,-0.9514909,-0.13035253,-0.0001143937,-0.00027755526
1059,0.4360888,-0.28695592,1.8535277e-06,7.195389e-06
1060,-0.22946852,0.59425753,8.8370683e-07,5.270526e-06
1061,-0.17326711,0.6481063,1.4332306e-06,-1.5410558e-06
1062,0.22712472,-0.032845937,0.00024145987,0.00020719216
1063,0.9699191,-0.5452069,-7.417669e-05,-0.00026141916
1064,0.244393,-1.1927575,0.00010776459,-0.0001680807
1065,-0.030257592,1.0530556,4.984784e-05,-6.8896836e-05
1066,-0.41780904,0.7410716,-7.1093764e-06,-3.9229144e-07
1067,0.009094064,0.93779,-1.9864854e-05,-5.010719e-05
1068,-0.086638615,-0.09844418,-1.7624371e-06,-5.2661576e-06
1069,0.40338445,-0.30284727,4.5262712e-07,8.2671204e-07
1070,-0.27686617,0.70483524,-2.3295738e-06,4.2934316e-06
1071,1.0045129,-0.98540455,-1.1088462e-06,-2.831326e-06
1072,0.62627625,-1.0856671,-5.6348536e-06,-2.0219051e-05
1073,1.0999267,-0.044166967,-3.680665e-05,2.5271962e-05
1074,0.6732641,0.49480575,2.0824561e-06,6.2896083e-06
1075,0.832172,-0.3863365,-5.3811743e-07,-2.6716802e-06
1076,0.87173355,0.18129314,-2.6109144e-06,-9.077143e-06
1077,-0.26213318,0.11975833,1.1262178e-05,-0.00017263691
1078,-0.5652874,-1.1594195,-2.913144e-06,-5.705316e-06
1079,-0.88431734,-1.0482817,-4.244406e-06,2.1335188e-06
1080,-1.2074808,0.2762046,-9.995332e-07,-4.538364e-06
1081,0.44690958,-0.0828026,-1.9329399e-07,-2.347692e-06
1082,-0.64109766,-0.18638524,-4.8628976e-06,-8.8377365e-06
1083,-0.3245094,-0.50705224,-6.5131817e-06,-1.3708535e-05
1084,0.49893764,0.38297787,5.3445154e-07,5.466662e-06
1085,-0.7047334,0.42316958,-7.1700997e-06,-1.0522288e-05
1086,-0.22334753,0.44765466,0.00019068505,3.1950833e-05
1087,0.84903723,1.0948352,-2.9238315e-06,-4.2872075e-06
1088,-0.5247904,0.91124135,-5.987074e-06,-3.323044e-06
1089,-1.3609575,0.20405479,-1.9129513e-06,-4.9812975e-06
1090,-0.9123083,-0.98163,1.5997592e-05,-1.1617571e-05
1091,-0.10817337,0.63756394,1.8869865e-05,-0.00025386878
1092,0.6957909,-0.66679436,-1.6753409e-06,2.539692e-06
1093,0.39853084,0.2722527,-1.7121637e-06,1.9207966e-06
1094,-0.31212202,-0.09594864,-3.0630636e-06,-0.000152273
1095,0.8576503,0.6705462,-6.772928e-05,-0.0002140284
1096,-1.0313672,-0.1265916,-1.4552736e-05,-2.4239353e-05
1097,-0.82363635,-0.12609865,-2.0420114e-06,-1.4138815e-06
1098,0.39347708,0.7144665,-6.770273e-07,-2.927083e-06
1099,1.5405184,-1.0065116,-3.920586e-07,1.4168368e-06
1100,0.61193717,0.1930743,-3.6783155e-07,2.9393186e-07
1101,0.5117602,-1.4019064,-7.323128e-08,2.6791886e-06
1102,0.14432849,-1.2242153,-5.2651208e-06,-4.390001e-06
1103,-0.52167267,-0.12931731,-1.3102456e-05,-2.6196876e-05
1104,0.6850126,-0.26240715,3.003185e-06,-3.7748787e-06
1105,1.1061217,-0.8877367,-1.0562974e-06,-7.975815e-07
1106,1.2535131,-0.44095826,8.006273e-07,-4.559179e-05
1107,-0.042029686,-0.20180473,-3.908147e-06,-4.887556e-06
1108,1.0724858,0.27935016,-3.4397283e-06,-8.231839e-05
1109,-0.10747595,0.056225076,8.2159954e-07,5.046334e-06
1110,-1.7761526,0.81179106,-4.92252e-06,3.8794724e-07
1111,0.25526422,0.3946078,1.4850655e-06,-3.8244793e-06
1112,-0.5465823,-1.3195705,-4.7847323e-05,-0.00013304269
1113,-0.35956734,0.83086616,0.00019887534,-1.6005411e-05
1114,0.749935,-0.6355332,3.9382257e-06,-1.7779596e-05
1115,0.49367288,0.040010013,2.9721648e-06,-1.0808272e-05
1116,-0.57050925,-0.6695213,-3.5731553e-06,-3.079586e-06
1117,0.70953137,-0.7662122,-4.631365e-06,-8.480098e-06
1118,-0.92474836,-0.9208627,-2.9273099e-06,-4.1856706e-06
1119,0.59787524,0.87152797,-4.1864565e-05,-0.0002960465
1120,-1.420358,-0.36740404,-6.986888e-06,-3.4046823e-06
1121,0.7367202,0.18448365,-6.207835e-07,9.749419e-07
1122,1.7824223,-0.70490426,1.163552e-06,2.6641765e-06
1123,-0.4166887,0.39901543,-5.2794094e-06,-1.2331245e-05
1124,-0.5876242,0.9427659,1.7979566e-05,-0.00017350755
1125,-1.0706718,0.46115455,2.780925e-05,-5.0822397e-05
1126,0.4155015,0.30960956,2.422147e-06,1.1076665e-06
1127,-0.7183773,0.30344552,-2.0439513e-06,-4.55127e-06
1128,1.4631722,-0.5091388,1.4069674e-06,-7.835175e-06
1129,-0.87265253,-0.39338273,-2.7597234e-06,-1.1485941e-05
1130,1.0184186,1.0789653,-1.5966318e-06,-5.3631356e-06
1131,-0.85058194,-0.9355624,-4.596399e-06,-6.6562607e-06
1132,0.30297732,0.11516197,-1.6509648e-07,1.352513e-07
1133,1.1852835,0.51396376,-2.1835433e-06,-5.5224923e-06
1134,-0.8716005,-0.20617446,-9.955358e-06,-4.230347e-06
1135,0.9673933,0.89037067,-1.3217325e-06,-1.7828995e-06
1136,0.2215917,1.6417172,1.1030181e-06,4.332209e-06
1137,-0.3189857,-0.82452905,-3.0942147e-06,-7.138786e-06
1138,0.50617266,-0.5613697,-1.4910688e-06,-1.148996e-06
1139,0.27489543,-0.8116538,-0.000132188,-0.00038694133
1140,-1.4892713,0.33871278,-5.2160153e-06,-1.1086754e-05
1141,0.7098637,0.2845852,-7.9659475e-07,-8.757056e-07
1142,-1.2109132,-0.34427252,-5.245916e-06,-6.6828156e-06
1143,0.8092893,-0.4448675,-2.325124e-06,-1.0771383e-05
1144,0.3881427,-0.3628576,-8.8859036e-07,-5.977172e-07
1145,0.95777196,0.23168407,5.683711e-07,-2.68421e-07
1146,0.17197087,0.2903142,-3.0503627e-06,-0.00031403286
1147,0.78269714,1.0463662,-3.1611173e-06,-4.8912248e-06
1148,-0.62576807,-0.49847192,-8.0436184e-05,-0.00030158946
1149,-0.62019485,-0.090476185,-3.5718406e-06,-4.8779502e-06
1150,-0.6325235,0.42566833,-2.3368231e-07,-2.4296141e-06
1151,-0.29950458,0.71332324,-2.3483406e-06,2.1184082e-06
1152,0.60168535,-0.17719176,-1.09943585e-07,8.381053e-07
1153,-0.58329797,-1.0320483,-2.8161517e-06,-3.489056e-06
1154,0.49373534,1.0497358,1.0393858e-06,-2.2196155e-06
1155,-1.695593,0.20810907,-5.962802e-06,-4.9321798e-06
1156,0.41257957,-1.5292977,-1.414272e-06,-7.1930145e-07
1157,0.2470081,1.2637802,-5.4679776e-06,-3.0304942e-05
1158,0.54712474,-1.4238337,-1.526907e-06,-3.368097e-06
1159,-0.38860905,-0.3955911,-1.3530257e-06,-1.6090431e-05
1160,0.9157678,0.9765399,-1.744975e-06,2.349741e-06
1161,-0.39468724,-1.0750436,-8.0843805e-05,-0.00016765883
1162,-0.35500625,1.2483625,-2.91062e-06,-5.5768364e-06
1163,-1.5097358,-0.6535937,-7.2277953e-06,-3.3276235e-06
1164,-1.0747406,0.8050431,-5.006737e-05,-0.00022589855
1165,0.54359764,0.47788602,-7.2049434e-06,-4.5936154e-05
1166,1.1500621,-0.7854966,-2.6570854e-06,-7.95752e-06
1167,-0.99504185,-0.34211218,-1.9133108e-06,-2.0430518e-06
1168,0.28412175,1.2832623,-3.6138334e-07,1.9702368e-06
1169,1.0697279,0.01269772,1.2181485e-07,-2.8758162e-05
1170,-0.05030879,-0.6783155,8.0776596e-07,9.134736e-06
1171,0.36561176,0.8331538,-8.307696e-07,-1.6731366e-05
1172,0.67547154,-0.059769057,-1.3776546e-06,-8.343438e-06
1173,1.1515566,1.402685,-1.7782736e-07,-7.884021e-07
1174,1.1927742,0.03387823,9.968925e-07,3.1019108e-06
1175,-0.83016723,0.20557877,-9.2590235e-06,-1.8652336e-05
1176,-0.35512614,0.3108454,-2.3275093e-06,4.5319084e-06
1177,-1.018171,0.07625658,-9.132732e-05,-0.00017194249
1178,0.97329146,-0.7165004,-4.3788937e-06,-2.793583e-06
1179,-1.7101189,0.07538875,-7.4371824e-06,-4.989716e-06
1180,-0.5314467,0.4130075,-1.5810698e-05,-0.00011572727
1181,-0.22784077,0.6371222,-1.671182e-06,5.5771075e-06
1182,-0.4186672,1.0325081,-4.5997206e-07,-9.135394e-06
1183,0.20161982,-0.2691255,4.482547e-06,-8.9885325e-06
1184,0.9946772,0.8481668,6.586226e-05,-0.00011235072
1185,-1.2642671,-0.21773359,-8.77377e-06,-6.2870968e-06
1186,-1.6325873,-0.5861786,-6.3787957e-06,-1.3069348e-07
1187,-0.107877426,-0.013024118,-2.886808e-06,2.977574e-06
1188,0.052777935,0.97492987,6.4665296e-06,-3.1740394e-05
1189,-0.8355429,-0.66978264,-7.98102e-06,-2.6830021e-05
1190,1.4305766,0.5224264,7.880034e-07,3.1483485e-06
1191,-0.06265507,-0.10499554,6.3026573e-07,6.9054486e-06
1192,0.43507466,1.7526858,-1.4997377e-06,-8.579923e-07
1193,-0.8209191,-0.08338768,-1.9172319e-06,8.196132e-06
1194,1.2728829,-0.33963045,-3.2636524e-06,-7.666919e-06
1195,-0.7839832,0.5530591,-6.270982e-06,-1.3991483e-05
1196,-0.9757633,0.7469169,-5.582498e-06,-6.1344053e-06
1197,0.73657775,-0.19599277,-1.6785654e-06,2.751269e-06
1198,-1.2694738,-0.24658643,-2.146156e-05,-3.9578103e-05
1199,-0.20312722,0.5451768,1.0696906e-06,-5.7517536e-07
1200,0.17936678,-0.31573185,-1.3562878e-06,-8.0571945e-06
1201,-0.7262608,0.48627877,-3.2519148e-07,-0.00010582759
1202,-1.4927845,-0.6157872,-7.183492e-06,-6.8070267e-06
1203,-0.26560175,-0.80256283,-5.141425e-06,-0.00028661027
1204,0.38831702,-1.1406208,-2.439705e-06,-2.5449613e-06
1205,0.45709366,-0.09643015,-1.7147944e-06,2.6291448e-06
1206,-0.7883416,-0.61759806,-2.4839985e-06,1.5003914e-06
1207,-0.3845005,1.6161559,-1.9474796e-06,-7.82997e-06
1208,-0.8243778,0.45868018,-1.2614407e-06,-4.336916e-06
1209,-0.54525876,-0.6985076,-6.515472e-05,-0.00011871465
1210,0.76798034,-0.14069743,-3.356509e-05,-0.00010436205
1211,0.63576573,-1.4706477,-2.8863076e-06,-1.5516733e-06
1212,-0.77671456,-0.77136266,-2.0869054e-06,6.278448e-06
1213,-0.39037323,-0.42899323,-5.342167e-06,-3.9498946e-06
1214,1.2401649,0.3402736,-2.2823347e-06,-3.112882e-08
1215,1.8124712,0.31555676,1.0041813e-06,-2.0629875e-06
1216,-1.4256718,0.38936564,-6.0868082e-05,-0.00013356403
1217,-0.5680481,0.558414,0.00026374462,0.00029247548
1218,0.31609502,-0.4207869,-2.8545423e-07,-2.0727903e-06
1219,0.37801397,-0.5481124,-1.299197e-06,3.8146623e-06
1220,0.16664457,-1.0761682,-1.5791075e-07,4.514298e-06
1221,0.10304497,0.9068972,-3.3892986e-06,-8.007162e-06
1222,-0.9862665,-0.37595487,-2.578686e-06,-3.762431e-06
1223,-1.1897662,-0.34226868,-0.00025595736,-0.00038984962
1224,-0.18664154,-0.49082112,1.5698589e-07,-1.3381867e-05
1225,0.30602136,-0.16063073,6.3599407e-07,-5.1276033e-06
1226,-0.22004332,-1.1337485,-7.011282e-06,-1.7455171e-05
1227,-0.732966,0.06709258,-0.00022331181,-0.0003943278
1228,-0.13853475,-0.056100313,-5.4569546e-07,-2.7865e-06
1229,-0.6329656,-0.04710691,-6.808668e-05,-0.00021583067
1230,-1.0669684,0.35999486,-2.7814267e-06,-6.3911116e-06
1231,-0.7113487,0.95144725,-3.5751752e-06,-1.3351276e-05
1232,-0.81239057,-0.48064914,-2.5910047e-06,-2.5923553e-06
1233,0.12000234,-0.7305122,1.0947731e-06,-1.2297392e-06
1234,0.6737822,1.1004653,-1.8490039e-06,4.6206196e-08
1235,-0.8052226,-0.21367946,-6.0440707e-06,-3.946393e-05
1236,0.7446576,0.1411962,1.1593183e-05,-0.00031597895
1237,-0.8691662,-0.86264664,-7.1580416e-06,-5.4286106e-06
1238,0.4572698,-0.017423017,-8.038444e-08,-7.460103e-07
1239,-0.16489442,-0.9893892,8.2982915e-06,-2.5476385e-05
1240,0.70959675,-0.805357,1.107662e-05,-2.3920576e-05
1241,0.38368866,0.37716776,4.407734e-06,-8.062263e-06
1242,-0.6098226,-0.20418844,-3.9786073e-06,-1.5138839e-05
1243,0.44798976,-0.28337425,-8.389254e-07,-1.195865e-06
1244,-0.70639795,1.1466508,-5.032316e-07,-7.155999e-06
1245,0.4387229,0.79364365,7.0130534e-07,1.9112274e-06
1246,1.2868886,-0.31846607,-4.9111975e-05,-0.00016270802
1247,-0.66120344,-0.40898854,4.9446044e-08,6.0981884e-06
1248,-0.21108562,0.4495121,-4.431042e-07,-3.015584e-07
1249,-1.419182,-0.1361283,8.867815e-05,0.000104599836
1250,1.028264,0.005061733,1.1867269e-07,1.7372422e-06
1251,-1.2761283,-0.4621102,-1.3539223e-05,-2.236922e-05
1252,0.1741857,-0.24596557,-3.7436655e-06,-1.13129045e-05
1253,-0.0037005192,-0.5221745,-4.454173e-06,-1.3182592e-05
1254,-0.7704955,-0.5676955,-2.1428355e-06,5.0915924e-06
1255,0.5887227,0.48491338,9.215343e-06,-2.2827799e-05
1256,0.64506817,0.8273992,2.494822e-06,1.9912666e-06
1257,0.29650715,-0.867676,-1.5972007e-06,-1.7961811e-06
1258,-1.1397756,-1.2196425,-5.5520422e-06,-4.575857e-06
1259,0.6761707,0.9250337,2.3927953e-07,-1.4724239e-05
1260,1.5799415,-0.042358525,4.9264304e-07,-7.35551e-06
1261,-0.2397478,-0.11877554,7.7622747e-07,-6.746984e-06
1262,1.0534003,-0.42099786,-5.874178e-05,-0.0002520699
1263,0.65041953,0.39811245,6.604074e-06,-3.977548e-05
1264,0.9456862,-0.6430951,-5.7072924e-07,4.8322818e-08
1265,0.084052175,1.3914161,-1.3806592e-06,-5.3084677e-06
1266,-0.035318453,1.4661337,-3.4152301e-06,-1.6943306e-05
1267,0.53938806,-0.36769152,-4.317696e-07,-3.5068015e-06
1268,1.282411,0.064075276,-7.377476e-07,-7.612435e-06
1269,-1.4000653,-0.22770065,-7.725689e-06,-3.4753566e-06
1270,-0.70447415,-0.8411574,-4.696121e-06,-8.118968e-08
1271,1.3406067,-0.11121643,-2.0533348e-06,-6.2127365e-06
1272,-0.18808383,-0.15197618,-1.2476646e-06,-8.801484e-06
1273,1.0331675,-1.6265076,-1.9888118e-07,3.5735118e-06
1274,-0.76154387,0.074522555,-7.2871344e-06,-1.031761e-05
1275,-0.41002506,-0.61222994,5.9449866e-07,-7.56232e-06
1276,0.49170658,-0.3464632,1.1515263e-05,-1.1206843e-05
1277,0.059661373,-0.89329773,-1.1206926e-06,-2.2162312e-06
1278,-0.12151404,-0.22700718,-3.7899667e-06,-4.8385955e-06
1279,-0.6151773,0.8393256,-1.0137985e-06,-4.8630445e-06
1280,-0.22840422,0.726652,-2.1402934e-06,-1.0278875e-06
1281,0.91729456,0.93818545,-2.0020607e-05,-0.00028088334
1282,0.17895871,0.68099374,-5.424544e-07,2.5653612e-06
1283,1.0624266,0.7306525,-1.5953809e-05,-0.00024132943
1284,0.66709626,0.7339822,1.1320828e-05,-1.36686795e-05
1285,-0.34835005,-0.019086337,-5.0028325e-06,-1.915342e-05
1286,-0.8895702,0.50487214,6.334633e-07,-6.1166857e-06
1287,-0.14994963,-0.3701525,-2.0484615e-06,-1.9635595e-06
1288,-0.4687998,0.37377605,1.0985876e-06,6.090976e-06
1289,0.105582334,0.5523435,-2.1629655e-06,-7.0443307e-06
1290,-0.5787729,0.006215618,8.849673e-08,-7.938175e-06
1291,0.12532753,0.8345438,-4.54449e-06,-1.104902e-05
1292,-0.075804956,-0.8822781,-0.000119063116,-0.00021420837
1293,-0.92475075,-1.094759,-4.0119235e-06,-3.410694e-06
1294,-1.1802855,0.4273592,-1.2957073e-05,-2.4086761e-05
1295,0.98159665,-1.1896528,-2.175271e-06,-7.761604e-06
1296,1.4574566,0.26569632,9.625707e-07,-1.0237904e-06
1297,0.20066002,0.5059668,-7.454789e-07,5.5930486e-06
1298,0.41954157,0.41674775,1.3401893e-06,5.1983325e-06
1299,0.7562243,0.88666636,-3.605588e-06,-5.2517653e-06
1300,0.34561422,-0.13001193,-2.1086923e-06,-8.177504e-06
1301,1.5220711,0.20865782,4.0966714e-07,-2.6643215e-07
1302,1.1903862,-0.13286163,2.116412e-08,2.832108e-06
1303,-0.85428464,0.09308414,-1.5584226e-06,-3.8785174e-06
1304,-0.79665315,-0.09049899,-4.583964e-05,-0.000112452835
1305,0.78814214,-0.6262976,1.1147143e-07,-3.2553949e-06
1306,-0.034839664,-1.1073153,-4.5676243e-06,4.6514663e-07
1307,0.018338935,1.6202217,5.0134514e-07,-8.6743444e-07
1308,0.64363223,-0.051277436,2.833211e-08,-5.699205e-06
1309,-0.6359109,0.34803548,0.0001472074,0.00017868032
1310,0.47265738,0.8089498,-1.0702442e-05,-4.433611e-05
1311,0.57200277,0.4904911,3.634771e-06,-4.7729113e-06
1312,-0.21935484,0.29566965,2.4363622e-05,-7.123033e-05
1313,-0.44764164,0.9014831,-1.6004572e-06,-1.7556884e-05
1314,0.61349124,0.26617137,-7.485827e-07,-5.3826734e-06
1315,-1.3415879,-0.9748835,-5.539665e-06,-5.6979407e-06
1316,-0.8705822,-0.6784807,-2.4114706e-06,4.8397783e-06
1317,0.15451337,0.7268557,-9.2606274e-07,-9.28271e-06
1318,0.77641433,0.03916728,-3.762858e-06,-1.3876174e-05
1319,0.16540092,1.3703483,7.468521e-07,5.758884e-07
1320,0.26195696,-0.013484663,1.6459223e-06,2.3239684e-06
1321,-0.11089044,-0.622537,-1.7227751e-06,2.0158775e-06
1322,-0.36584628,-0.97887707,-3.4140007e-06,-1.0990128e-05
1323,-0.27375662,0.466129,-3.9390516e-06,-1.1357695e-05
1324,0.38089475,1.2162275,-1.4631569e-06,-3.1129844e-06
1325,-0.6787947,1.0804491,5.039344e-07,-7.8383925e-07
1326,0.98591125,-0.3011501,-1.2447942e-06,-1.0843178e-07
1327,0.43862206,1.2917914,-8.5838064e-07,-7.617862e-06
1328,-0.28065595,-0.80886775,-1.5849406e-06,4.3950768e-06
1329,-0.70741254,-0.25130805,-2.7974168e-06,-4.5413785e-06
1330,-0.18502757,-0.5693107,-5.684853e-06,-5.4716966e-06
1331,0.27883363,-0.9061896,1.2068658e-06,3.4596014e-06
1332,-0.63363475,-0.4463451,-6.394561e-06,-7.315405e-06
1333,0.20897083,1.4400488,-2.1638261e-06,-6.4681944e-07
1334,-0.09207144,0.3111341,6.343555e-07,-3.3757196e-06
1335,0.41159022,-1.1656793,-2.9235223e-05,-0.0002793061
1336,-1.6960891,-0.024872936,-9.99077e-06,2.5623194e-07
1337,0.026099464,0.9649177,-2.1541058e-07,2.410195e-06
1338,0.16593075,-1.0469728,-0.0002027034,-0.0004108996
1339,1.145393,0.282449,-2.389871e-06,-8.790797e-06
1340,0.4288984,0.61013734,3.4529114e-07,2.7226874e-06
1341,0.3750054,0.40180695,-1.6969931e-06,-9.076175e-06
1342,0.092107534,-0.1814994,-1.3003916e-05,-0.00010184399
1343,-0.7298865,0.7490779,-2.1416915e-06,-1.5987234e-06
1344,1.34679,-0.4760418,1.1764263e-06,1.8004092e-06
1345,0.04172573,0.6144402,2.7608309e-08,-1.6462307e-06
1346,0.6725912,1.0238712,-5.1047282e-05,-0.00026979978
1347,-0.2887801,-0.36272594,1.1119605e-06,-1.9331815e-06
1348,-0.022122242,0.93401927,2.9268932e-07,1.967062e-06
1349,-0.32550114,-0.25804016,-3.2039788e-06,-1.0691666e-05
1350,0.710375,-1.3340701,2.8824792e-07,5.0808835e-06
1351,-0.54127026,0.37643313,-5.5182585e-07,-1.9293016e-06
1352,-1.0540656,1.4277894,-1.0799806e-06,-1.2942577e-06
1353,-0.51020765,-0.53765136,-2.077528e-06,-3.0153778e-06
1354,-0.97036016,-0.8916006,-2.2084384e-06,-2.303089e-06
1355,1.488653,-1.0846764,-5.5736386e-08,3.1015873e-06
1356,-0.6702438,0.95889056,-4.4870894e-06,-2.6354446e-05
1357,0.33283028,-0.9457056,1.3571316e-06,1.0109845e-05
1358,0.82357645,0.34648973,-4.2916753e-07,-2.498819e-06
1359,0.9550385,0.9511924,1.2886547e-06,1.2594651e-06
1360,1.4361176,0.4040391,-6.8052e-07,-4.2123547e-06
1361,-0.015672898,-1.4887652,-5.4605352e-06,-2.2374355e-05
1362,-0.542509,-1.5352018,-3.62602e-06,-3.1104062e-06
1363,-0.09185511,-1.1000094,-1.7474005e-06,3.966118e-06
1364,0.8357683,-0.5174956,1.5803759e-06,-1.166065e-05
1365,0.10405054,0.61835444,-3.1852335e-06,-2.796742e-06
1366,0.8827848,-0.267892,7.0017595e-05,-8.87794e-05
1367,-0.78592294,0.76344955,2.9273204e-08,-6.246167e-06
1368,-0.2572509,1.3982165,-8.023014e-08,-7.5984383e-07
1369,0.19895864,-0.7183519,-1.5844232e-06,1.7777975e-06
1370,-0.91107774,-1.0655663,-1.5145312e-05,-2.651284e-05
1371,-0.28514332,-0.17894857,-3.3656338e-06,-1.4950971e-05
1372,-0.28286386,-0.9192804,-2.3325107e-05,-6.0661034e-05
1373,1.1627365,0.53085923,1.6020457e-06,1.1543497e-06
1374,-0.4108386,-1.3281488,-6.226307e-06,-4.442279e-07
1375,-1.0942458,0.295579,1.3092196e-05,7.691309e-05
1376,1.3272153,-0.76336986,2.446825e-05,-0.0001272649
1377,0.263016,-0.71732897,1.8766279e-05,-3.7373989e-06
1378,0.7796164,0.30927262,9.693074e-06,-8.306494e-05
1379,-0.60974246,-0.35005692,-1.4486918e-06,2.3576667e-06
1380,-0.50566393,0.74987495,0.0002746773,-1.7158553e-05
1381,0.1368354,1.3983494,-5.7292243e-07,4.9538598e-05
1382,0.3264376,0.3748556,8.014907e-06,-1.5384956e-05
1383,0.70633477,-0.5391368,-1.6262913e-05,-3.9623934e-05
1384,-0.15863532,0.5527905,4.275178e-07,-4.31843e-06
1385,0.63131684,-0.42865488,2.1310534e-06,4.0155296e-06
1386,-1.0981914,0.0647496,-8.961712e-05,-0.0002286003
1387,0.50535434,-0.25268108,6.7981136e-07,-3.389346e-06
1388,-0.6980404,1.0863936,7.1360205e-07,4.913662e-06
1389,-0.9867428,-0.099534795,-1.828672e-06,4.0391478e-07
1390,0.15665235,-0.2550053,6.7767956e-05,-0.00019332116
1391,-0.07940833,0.8044858,-2.852921e-05,-7.95025e-05
1392,-0.72825134,-0.07128743,-6.161134e-07,4.0912873e-06
1393,0.59464955,-0.6563291,2.6538464e-06,7.070622e-06
1394,-0.44947612,0.30444074,1.0332585e-06,1.3614734e-06
1395,-1.3836541,0.20460516,-0.0002087576,-0.00039569096
1396,0.2117018,0.26410025,-3.7122598e-07,1.7091224e-06
1397,1.3259243,0.9423108,-1.2320515e-07,-7.5743683e-06
1398,1.152989,0.51905376,-2.392527e-06,-8.148341e-06
1399,0.26551923,1.525572,4.3201595e-07,-3.5310918e-06
1400,-0.8423719,0.36246538,-0.0001733398,-0.00039769008
1401,1.0456933,0.010469412,1.0288829e-06,6.9304133e-06
1402,0.8753689,-0.18872425,-9.674814e-05,-0.0001230165
1403,1.3770595,0.6253762,8.1118696e-07,3.7023692e-06
1404,0.9171611,-0.81236446,3.2852785e-07,-2.988026e-06
1405,-0.7383711,0.013127499,-2.6443993e-05,-0.00010948042
1406,0.78251565,0.8482352,-3.383268e-06,-4.9357295e-06
1407,0.45436844,-1.6604662,-1.4830404e-06,1.6783026e-06
1408,0.46815935,-0.76572883,-5.3014655e-06,-1.3011245e-05
1409,-0.37435994,1.1264989,-2.1746982e-05,-0.00026833548
1410,0.8541818,-0.46276316,-2.7142046e-06,-7.787004e-06
1411,1.0395439,0.24314089,-2.9596079e-06,-1.18009675e-05
1412,0.92233646,-0.7050649,-4.2117153e-07,-6.247583e-07
1413,-1.5767876,0.05981757,-6.77063e-06,1.4490752e-07
1414,-1.368554,0.9274934,-2.4994092e-06,-8.662051e-06
1415,-1.1106712,0.6242298,-4.7878502e-06,-8.095001e-06
1416,-0.71396893,-1.4715908,-2.914614e-06,4.4900144e-06
1417,0.04183138,0.07889103,-1.49931775e-05,-4.0349623e-05
1418,-0.15244222,0.44236046,-1.4267652e-06,-3.3828821e-06
1419,0.57881665,-0.8710158,8.7449206e-07,-4.3113346e-06
1420,-1.3469614,-0.6598787,-6.5520203e-06,-7.667154e-06
1421,1.1757058,-0.40210158,2.3457787e-06,2.5317863e-06
1422,0.04394519,-0.70503277,-8.199661e-07,-3.6750678e-06
1423,-0.5237836,0.53452665,-9.1653783e-07,3.3537963e-06
1424,-0.20430285,-0.5632425,1.1269694e-05,-5.4572765e-06
1425,0.48260403,-1.1628895,-5.2437764e-07,-8.627321e-07
1426,-0.33063096,0.7679106,-4.5503857e-06,-1.6686869e-05
1427,-0.4680336,-0.34700492,-3.3264027e-07,3.5024955e-06
1428,0.17684595,-0.89728963,-1.3809214e-06,4.195963e-07
1429,-1.3200437,0.2408604,-0.00029148988,-0.00044444267
1430,0.6281302,0.98676884,-3.8210283e-06,1.4501893e-07
1431,-0.6195552,-0.8018318,-6.449701e-07,-3.4951252e-06
1432,0.4944157,0.29348806,2.635043e-06,1.0602746e-06
1433,-0.90002954,0.66554916,-1.3465939e-06,-4.0219306e-06
1434,-0.9699265,0.00328176,-2.2131192e-06,-7.403004e-07
1435,-0.07801244,-0.7244539,8.759616e-08,1.8039582e-06
1436,-0.8151693,1.5350946,-9.4552024e-07,-3.316021e-06
1437,1.2009091,-0.53479165,2.3793553e-05,-5.024064e-05
1438,-0.5426102,-1.5200111,-5.4479287e-06,-1.1900009e-05
1439,-0.65216756,0.036818553,-0.00010911121,-0.000102469625
1440,-0.6123769,0.51234126,-1.0863471e-06,2.5745464e-06
1441,-0.10525496,0.9984391,-2.562292e-05,-0.00010375427
1442,-0.8763038,-0.06542062,-2.3771536e-06,-5.803222e-07
1443,0.2714076,-0.456712,-1.5954872e-06,-8.490474e-08
1444,-0.41437718,0.40003216,6.368463e-07,-1.8945777e-06
1445,0.51961905,-1.3899958,-1.4256494e-07,-1.4075897e-07
1446,-0.07215804,0.3049254,2.2757854e-06,-4.236713e-05
1447,1.0759561,-0.2123105,4.3223943e-05,-0.00013486407
1448,-0.42634532,1.2165054,6.132511e-07,-1.435173e-06
1449,1.1754292,0.66869676,-6.5119e-07,-8.8380216e-07
1450,-0.58923376,1.1022213,1.36007675e-05,-0.00014629797
1451,-1.4881078,-0.036864758,-9.416068e-06,-3.3397835e-06
1452,0.3116868,-1.0961313,-2.1176859e-06,-1.359343e-05
1453,0.6595529,0.24064153,-4.4394363e-07,2.1810843e-06
1454,-0.2698356,-0.91664493,-9.120036e-05,-0.00034773623
1455,-0.5966885,0.61381537,6.874991e-08,-5.900702e-06
1456,-0.30111465,0.018634208,4.6325087e-05,-0.00014935434
1457,0.3776375,-1.1661022,-3.9599677e-06,-1.9962729e-06
1458,0.8593259,-0.11402234,-1.476006e-06,-1.318871e-06
1459,1.3626283,-0.8113884,-6.473091e-07,-1.3232191e-05
1460,1.057113,-0.6819087,-1.0336489e-06,-5.6692097e-06
1461,-0.6684756,0.86368805,2.546315e-06,-0.00010366184
1462,-0.20371363,1.7818716,-2.2370816e-06,-3.582472e-06
1463,-0.62241554,1.0955613,-7.04139e-06,-1.7682061e-05
1464,-0.4867154,1.3503134,-3.5199363e-09,-1.6962081e-06
1465,1.1372246,-0.90382165,1.9400225e-06,-3.2785579e-06
1466,0.24496701,0.3887591,-2.1971891e-06,-1.4427895e-05
1467,-1.170694,0.09154517,-2.6115624e-06,-7.871315e-06
1468,0.66367036,0.38953343,1.7923685e-06,-1.9721424e-06
1469,0.6043148,-0.011441828,2.9905777e-06,6.5361764e-06
1470,0.60808825,0.74191207,-1.4303589e-06,2.2730251e-07
1471,-1.404218,0.45562872,-9.607709e-06,-5.908796e-07
1472,-0.67583245,-0.3680056,-0.00039237985,-0.0004880066
1473,-0.43323785,-0.86136407,-1.8590234e-06,8.5792817e-07
1474,0.8342166,-0.40208495,2.9093037e-06,-2.0619203e-05
1475,-0.581792,0.83834326,6.9677853e-06,-8.4293584e-05
1476,0.97920823,-0.9850426,1.7327566e-06,7.876461e-06
1477,1.2850289,-0.055927098,-1.3666121e-06,-3.4459554e-06
1478,-0.29504547,-0.24740882,0.0003428382,9.067319e-05
1479,0.16101973,0.6845825,-1.0680591e-06,2.4458382e-07
1480,0.02107,1.200244,-3.3727654e-06,-1.8815144e-06
1481,-0.8026568,0.51370424,2.8312274e-05,-8.10533e-05
1482,-1.2573674,-0.05589205,-3.0790038e-06,-2.2898782e-06
1483,0.62329483,-0.051816043,1.844117e-06,7.202673e-06
1484,-0.34859887,-0.3861959,-6.565653e-06,-8.79651e-06
1485,0.06556883,-1.0833308,-1.491446e-06,6.7466276e-06
1486,-0.43917808,0.53545606,-3.0864757e-07,1.055873e-05
1487,-0.8529725,0.8412618,-5.0165218e-06,-1.0861393e-05
1488,-0.5524464,-0.6941406,-2.456773e-06,-4.160493e-06
1489,0.20905113,0.263239,-5.936735e-07,-3.3331835e-06
1490,0.120294236,0.83942497,-5.9790373e-06,-4.0445884e-06
1491,0.1747874,0.028318381,-7.163798e-07,-1.1050224e-07
1492,0.49706742,-1.2305546,1.4377925e-06,2.9871537e-06
1493,0.14869086,-0.098189496,5.9324503e-07,5.808016e-06
1494,1.1131344,-0.24418506,9.1989045e-07,-4.178866e-06
1495,-0.27995604,0.43504336,-8.0359445e-05,-0.00032642618
1496,-0.73037475,1.0857694,-4.867097e-07,-5.539466e-06
1497,-0.93045056,0.80969214,-1.1191221e-05,-6.39189e-05
1498,-0.076450706,0.23220143,-1.6157093e-06,-8.804055e-06
1499,-0.700619,-0.6714803,-9.539832e-06,-1.8319945e-05
1500,-0.4565895,-1.5701627,-3.6150666e-06,8.6157415e-06
1501,1.0810586,-0.9708499,-1.6690166e-06,-5.8104524e-07
1502,0.11581219,0.074635215,-9.644536e-07,1.5601845e-06
1503,-0.773287,0.12941292,-1.6451453e-06,-2.6592595e-06
1504,0.13727361,-0.712009,-2.82242e-06,6.1032943e-06
1505,0.47528312,1.503343,-1.7599205e-06,-3.3723786e-06
1506,-0.7168563,1.0320734,-1.9567261e-07,-1.8645736e-06
1507,0.9325314,0.45968786,2.724587e-06,3.5167059e-06
1508,-0.0140191475,-0.0040937103,-5.337984e-06,-1.1896811e-05
1509,0.42636794,1.6197381,-1.8334588e-06,-6.5072145e-06
1510,1.233586,-0.7991936,-8.20975e-07,-8.601626e-06
1511,1.1908051,0.28934476,4.1306384e-07,-6.128622e-06
1512,0.3858046,0.081860535,-3.47409e-07,9.753694e-07
1513,-0.54568386,0.1252284,-5.2981122e-06,-8.516121e-06
1514,-0.39900255,-0.49588522,9.067644e-06,-0.00020038032
1515,-1.4385116,0.5568753,-5.4391985e-06,-3.9587158e-06
1516,-1.4644928,0.47080898,-3.093554e-06,-2.2976296e-06
1517,-0.48834482,0.41013932,-3.341674e-05,-5.9777834e-05
1518,0.1401922,-1.2467736,7.1984505e-07,4.3734876e-06
1519,0.8418095,-1.1298144,-1.4618813e-06,1.9542913e-06
1520,0.22950004,-1.0407023,-2.675921e-06,-2.1840833e-07
1521,1.1892017,-0.66863686,-7.961696e-07,-7.150419e-06
1522,0.101991735,0.7295811,-2.5493505e-06,-1.6097452e-05
1523,1.3694414,-1.2139956,-7.3717865e-07,-3.5240225e-06
1524,1.0167599,0.8646303,7.33833e-07,-5.190199e-06
1525,0.52465594,-0.902207,2.21213e-06,5.6707704e-06
1526,0.113372855,0.81113344,-1.2923883e-06,-3.7353477e-06
1527,0.1463289,-0.82455194,-7.916912e-05,-0.0003047431
1528,1.389827,0.9383994,-3.705491e-09,-3.9268216e-06
1529,0.019978225,-1.4563836,-5.220774e-06,-6.44614e-06
1530,0.56197715,0.63858104,2.0515465e-06,-1.977371e-06
1531,-0.89434594,-0.53958666,0.000122046105,-0.0002565076
1532,-0.34001556,0.36563423,-4.5648794e-05,-0.0003532758
1533,0.28657225,-0.31156754,2.9031347e-07,5.1197317e-06
1534,-0.4671821,0.5048775,1.0794447e-06,-1.2324884e-06
1535,0.92874753,-0.4362358,-4.2227966e-06,-1.0080219e-05
1536,0.45756602,1.0233561,-2.9053988e-06,-3.93678e-06
1537,-0.27954453,0.9749029,-1.3115454e-06,-5.371714e-06
1538,-1.2574745,-1.0241491,-4.6247915e-06,-5.5717073e-06
1539,-0.035190582,-0.96617746,1.8276402e-05,8.3335326e-05
1540,1.4182119,0.30144107,8.571931e-06,-2.2440523e-05
1541,1.4859909,-0.36891413,1.5811662e-06,-3.9534043e-06
1542,0.14315265,0.33440924,6.0552986e-05,-0.0003328426
1543,0.6000212,-1.0886164,-1.4164509e-06,3.701919e-06
1544,0.45983183,-0.32471383,9.313638e-07,7.416046e-06
1545,-0.9652371,-0.38709745,-5.739466e-06,-1.3333079e-05
1546,-0.18526605,1.6387297,-3.6692377e-08,6.483548e-07
1547,-0.54962546,0.097630195,-4.27487e-06,-3.906356e-06
1548,0.088143766,1.4487816,-2.6062407e-06,-1.20043205e-05
1549,0.3823309,-0.94879925,-4.298623e-07,-8.154067e-06
1550,0.053395014,0.08460079,-6.2084628e-06,-1.5551717e-05
1551,0.6707792,-1.1964403,-1.0806672e-06,-9.158323e-07
1552,-1.1715158,0.99594223,-8.7997967e-07,-5.760611e-06
1553,0.38105404,0.19238709,-3.3582695e-05,-8.109986e-05
1554,0.7777097,-0.9671569,-1.7460192e-07,4.526807e-06
1555,-0.781553,-1.2326882,-3.2390426e-06,1.6847985e-06
1556,0.049219932,-0.10087482,2.074096e-06,6.3074153e-06
1557,-0.92729133,-0.22281142,-1.4064881e-05,-3.0855932e-05
1558,0.58131903,1.2815993,2.0611762e-07,2.7326873e-06
1559,1.1833254,0.61854225,2.702285e-08,3.2104396e-07
1560,0.6658014,0.028683303,2.5017496e-06,-2.4888539e-07
1561,-1.1168997,0.13954508,-1.0673342e-06,2.9439752e-06
1562,-0.6881637,-0.8996267,-7.2095054e-06,-3.9428605e-06
1563,-0.81645757,0.042160034,-1.4960528e-06,1.4293905e-06
1564,-0.6460572,0.2263407,-1.2746317e-06,3.6718186e-06
1565,-0.4365061,-0.9594683,-1.5311498e-06,2.9430619e-06
1566,-0.13020413,0.15437691,-2.5123486e-06,2.8508975e-07
1567,-1.6420939,-0.22632964,-5.4539437e-06,2.6012656e-06
1568,0.57413626,-0.14274713,-6.338686e-07,2.7783371e-06
1569,-0.35355985,-0.5785308,-1.8891303e-06,6.171753e-06
1570,-0.28191873,-1.060734,2.4019486e-05,-0.00013432809
1571,-0.3256435,0.7097921,-3.7499274e-06,-5.405622e-06
1572,1.230041,0.2788363,-0.000101737474,-0.00020787909
1573,-0.39914194,0.43207765,-1.0131046e-06,-3.3777378e-06
1574,1.1291404,-0.81390715,3.7299657e-08,5.6798913e-06
1575,0.079257675,-1.7011331,-3.4382836e-06,-8.774523e-06
1576,-0.85165733,-0.14436005,-3.33178e-06,-1.4235382e-06
1577,-1.1087937,-0.109527156,-7.875825e-06,-1.2957489e-05
1578,-0.5282521,0.16044421,-0.0003695736,-0.00056396174
1579,-1.0811601,-0.6156863,-5.8804548e-05,-9.37938e-05
1580,0.71698606,0.6746032,-1.5041849e-06,-8.290147e-06
1581,-0.012480517,1.394203,-7.53412e-05,-0.00032078614
1582,-0.29843226,-0.6723801,-4.954573e-06,-1.1441583e-05
1583,-0.377055,-0.7874305,-8.5331953e-07,-4.4496196e-07
1584,1.5485475,0.53956056,-1.6016501e-06,-3.087767e-06
1585,-0.9056604,0.22335932,-1.5283529e-06,-3.5885023e-07
1586,-0.05306069,0.76817316,8.6939275e-05,2.6911352e-05
1587,-1.3416554,-0.4068694,-4.7752233e-06,-7.862846e-06
1588,-0.7806698,0.09933524,-3.9583133e-06,1.3452163e-06
1589,-0.26345083,0.63673514,6.726208e-08,3.8464304e-07
1590,-1.5262494,0.28959042,-2.9260977e-06,2.5231661e-06
1591,0.2707574,-0.43343645,5.5421497e-06,-4.916767e-05
1592,0.36956152,-0.68441224,1.9037436e-06,1.4744621e-06
1593,0.3006524,0.091128185,5.3930227e-05,-0.00014379909
1594,0.50742054,-0.3918946,2.8302907e-06,-5.357761e-06
1595,-1.2760206,-0.1746366,-8.277395e-05,-0.00016805794
1596,0.94626427,-1.1885027,1.3348745e-06,-1.5694807e-06
1597,1.0935897,-0.877632,4.7103356e-05,-0.00016238254
1598,-0.8984299,-0.8351746,-0.00016211659,-0.00026253113
1599,0.48729074,-1.2096269,2.5931115e-07,-2.9135217e-06
1600,0.90900916,1.4930677,1.4001097e-06,4.011743e-06
1601,0.15199625,-1.2948608,-3.4150085e-06,-1.2729168e-05
1602,-1.1445246,0.93212265,-2.3859395e-06,-2.9445528e-06
1603,1.2450187,0.41309088,8.950545e-06,-9.078416e-05
1604,0.43412647,1.2442012,-8.6864554e-07,-3.4833156e-06
1605,0.84329885,0.20798604,-2.3950304e-05,-0.000102939994
1606,1.4425467,1.083372,-3.1213872e-07,-6.120657e-07
1607,-0.18194507,1.300153,-2.893188e-06,-3.679138e-06
1608,0.31068125,-0.053394042,1.2411201e-06,2.8849704e-06
1609,0.43434545,-0.6471651,-2.4000046e-06,-1.6210488e-06
1610,-1.0893669,-0.1111885,-2.8270304e-06,-2.4163269e-06
1611,-0.7560058,-0.6256254,-2.5360089e-06,-1.1286973e-05
1612,1.8263888,-0.6170029,8.7194206e-07,3.4220354e-06
1613,0.62264055,-0.47636408,-1.826183e-06,-2.2923306e-05
1614,0.37791857,0.6449113,-3.3304707e-07,2.8846007e-06
1615,1.0111145,0.573613,-1.972408e-06,-4.377164e-06
1616,-0.93066335,0.33642527,-5.0276135e-08,-8.374585e-06
1617,0.13018219,-0.25849965,-9.022749e-07,2.6390262e-07
1618,-0.8224981,0.3288266,1.725124e-05,-0.00018690004
1619,1.1845647,0.4314157,-6.419578e-06,-4.2852473e-05
1620,-1.0849932,-0.46597674,-1.9414072e-06,-1.9765425e-06
1621,0.8650339,-0.7551976,5.2474525e-06,-4.821575e-05
1622,-0.20151381,-0.27068067,2.82879e-06,-1.1700593e-05
1623,-0.15505762,0.5772075,1.9412151e-05,-0.00016072986
1624,-0.7926555,-0.7395328,-2.74501e-06,-7.474877e-06
1625,1.5024513,0.37002182,1.7392473e-06,-4.3789746e-06
1626,0.361043,1.6778767,-1.1107868e-06,-4.9115397e-06
1627,-1.5145069,-0.34989223,-4.861768e-06,-5.554365e-06
1628,-0.4716054,1.3402991,-5.0420374e-07,-1.2742772e-06
1629,-0.7880908,0.020472953,-3.435297e-06,-1.1962962e-05
1630,-1.0402211,-0.6122378,-2.338994e-06,1.6681454e-06
1631,0.8250146,1.5889431,-4.7737205e-07,1.9104582e-06
1632,-0.8743014,-0.92495334,-0.00017380458,-0.00030624983
1633,0.23432279,-0.3807949,-1.9997105e-06,-7.2754983e-07
1634,0.49443606,-0.19450025,5.161039e-06,-8.493159e-06
1635,-0.43993935,-0.39922845,-1.03189564e-07,1.1098963e-06
1636,1.3865945,0.21402535,-1.0709935e-07,-1.6954186e-06
1637,0.911162,0.3222345,-1.9920758e-06,-9.196133e-06
1638,-0.15519147,-0.14932293,-2.8401537e-06,-1.0037405e-05
1639,0.3397472,0.86126894,4.7565027e-07,-6.447835e-07
1640,-1.2754734,-0.43182963,-7.011425e-06,-1.9102505e-05
1641,-0.45414463,-0.78801113,-0.000102882535,-0.00034541325
1642,0.13424899,1.5803938,-2.2442777e-07,-2.5807003e-06
1643,0.91676986,0.17327434,2.8322581e-06,8.110429e-06
1644,-1.268228,-1.2505828,-6.3516404e-06,-1.1704287e-06
1645,-1.4065601,0.35617778,-7.261851e-06,-1.282513e-05
1646,-0.77025956,-0.21548188,-3.4902241e-06,-5.342177e-06
1647,-0.57306725,1.4168367,-1.4831193e-06,3.0549438e-07
1648,0.1270776,-0.19995597,1.0691895e-06,-1.9773963e-05
1649,0.1537825,0.9649785,1.608298e-06,3.8856756e-06
1650,1.1013854,0.83203787,6.7954797e-06,-2.6399666e-05
1651,0.8296109,-0.8451952,-3.1254424e-06,-3.9368315e-06
1652,0.15214597,-1.9140679,-3.764212e-06,3.1133293e-06
1653,-0.26762584,-1.3464634,0.00015905453,-0.00017185198
1654,0.3403318,-0.9549193,1.6223e-05,-7.928277e-05
1655,-0.73346275,0.35434717,-3.0212198e-07,-1.8422206e-06
1656,-0.018985609,-1.6340407,-4.689287e-06,-6.430927e-06
1657,-1.0702912,0.992514,-3.6534682e-06,-9.7868415e-06
1658,-1.3841475,0.617432,-3.1925515e-06,-4.4023777e-06
1659,-1.27077,0.17094897,-1.9514475e-05,-3.8429276e-05
1660,1.3567882,-0.3314223,3.386852e-07,-3.230538e-06
1661,-0.07668518,0.08148388,-2.39491e-06,1.4044463e-07
1662,-0.25555113,-0.6535937,0.00012888332,-9.4901705e-05
1663,-0.86213994,-1.3984699,-5.0715507e-06,-8.462404e-06
1664,0.001692829,-0.04641964,-6.743642e-06,-9.344016e-06
1665,-0.97340447,-0.90598494,-7.3440833e-06,-6.9156413e-06
1666,0.48394623,-0.45897052,1.302652e-07,-1.8979448e-05
1667,0.03238647,0.66081744,-5.1933926e-06,-3.913441e-06
1668,0.8184632,0.48273677,1.3840768e-06,-8.814761e-06
1669,0.11744109,0.19377366,7.2836438e-06,-1.0248819e-05
1670,0.21552333,-0.6968492,-5.8772554e-07,-1.2455621e-07
1671,-0.33476204,0.06290716,-1.684357e-06,2.7715573e-06
1672,1.0323172,-0.5855226,1.3034189e-05,-3.461447e-05
1673,-0.2382248,-0.54037315,-2.1193541e-06,2.0650184e-06
1674,-0.53597605,0.09560498,-5.822457e-06,-1.1020599e-05
1675,0.2602335,0.014714339,-3.4868524e-06,-1.1412009e-05
1676,0.21479446,1.5965203,5.230514e-07,-6.9270804e-06
1677,0.060777634,0.40223497,-0.00013701983,-0.00029265942
1678,0.7074401,-0.43689948,9.804918e-06,-1.6548805e-05
1679,0.078805335,0.2155923,0.00032280036,0.0001582818
1680,-0.9413133,-0.9551403,-6.0919e-06,-5.696327e-07
1681,0.95509535,-0.71942097,2.7994447e-06,3.2552682e-06
1682,-1.0483344,0.45867094,-2.3253535e-06,4.8213637e-06
1683,0.17125177,-0.38354343,1.3939285e-07,-4.4626586e-07
1684,0.50989085,-0.88165694,1.3372835e-06,-8.360913e-06
1685,-0.047111522,-1.1321135,-1.4144674e-05,5.869602e-05
1686,0.40131822,-0.11738335,4.0974373e-06,-2.5958378e-05
1687,0.9745061,0.1852065,2.007245e-07,2.1770584e-06
1688,0.394037,-1.652833,-3.0545095e-07,1.3132419e-06
1689,0.15366742,-0.51706153,-2.3440009e-08,3.619407e-07
1690,0.85449374,-1.3851428,-1.0463374e-06,7.5913385e-06
1691,0.3732798,-0.94569635,-9.343658e-08,-5.1089573e-06
1692,-0.02168386,-1.1115522,1.7582494e-07,-2.8394659e-06
1693,1.0909896,-0.83733654,-1.4223701e-06,-2.8883446e-06
1694,0.26706365,0.938175,8.4727094e-07,-8.758174e-06
1695,-1.2176716,0.3058554,-5.4021017e-05,-0.00010237792
1696,-0.48414823,-0.60576946,-0.00018776946,-0.0001883508
1697,-0.6463137,-0.6546225,-2.1400526e-06,-3.9167676e-06
1698,-0.9626228,0.4961667,-1.6286779e-06,3.1705963e-06
1699,1.0752124,0.5868572,-2.0767177e-06,-9.754311e-06
1700,0.4430792,-0.5516747,0.00013013925,-0.00016908067
1701,-0.012625388,-0.18323843,-5.2402597e-06,-1.8605147e-05
1702,0.6292375,1.3530401,1.3186474e-06,-7.687387e-07
1703,0.8642152,0.5863021,2.3696302e-06,4.2076385e-06
1704,0.7138574,-0.17188093,4.3286534e-05,-4.235575e-05
1705,0.70703244,1.2772293,-1.08192e-06,-7.328488e-06
1706,-1.180142,0.2831525,-0.00012691553,-0.00015958073
1707,-0.41797093,-1.0152429,-5.555767e-06,-4.375174e-06
1708,0.32532737,0.2749873,1.5489849e-06,-3.3820356e-06
1709,1.2377981,0.43949556,-1.9846296e-07,-1.350259e-06
1710,0.24967946,0.41442284,1.9793977e-06,-1.0115064e-05
1711,-0.20679551,-0.44410416,-0.00034257007,-0.0005357778
1712,-0.041799933,0.2322908,-5.186128e-06,-4.3361315e-06
1713,0.4668022,-1.2725921,-3.785251e-06,-1.1247646e-05
1714,-0.60387725,1.0341674,3.1344796e-05,-0.00022645661
1715,-1.4721555,0.25665557,-3.2456278e-06,-2.301108e-07
1716,0.92743814,1.4596899,-1.2936501e-06,-6.059229e-07
1717,-0.77946895,-1.6034195,-4.3512673e-06,-2.7534822e-06
1718,0.33948943,0.42258117,-3.7890124e-05,-8.798616e-05
1719,-0.15794866,-0.66838336,-2.7903778e-05,-0.00010588314
1720,-0.41386533,-1.1753178,-2.1382325e-06,-1.020353e-06
1721,0.7439342,-0.73565185,-1.0608874e-06,-1.3707326e-05
1722,1.4122441,0.45403233,-2.3730611e-07,1.8671079e-06
1723,-0.18044749,1.1513081,1.203052e-06,3.5627859e-06
1724,-0.1004355,0.3936783,-2.037949e-06,-8.0361724e-07
1725,0.9790324,0.014456338,-5.9491504e-07,-1.33978465e-05
1726,0.40542758,0.32539952,2.324872e-07,1.2248406e-06
1727,-1.0321277,-0.34828025,-3.0697206e-06,3.5418411e-06
1728,1.3325386,-0.88243836,-1.2838168e-06,-9.2125117e-07
1729,1.2490423,-0.6078713,-1.51609e-05,-6.4534484e-05
1730,-0.96626896,-0.05934858,-1.7294623e-06,-2.2482443e-06
1731,-1.0539042,0.47853765,-2.1140515e-06,-4.662841e-06
1732,0.39073858,1.0551771,-2.8159448e-08,2.7237757e-06
1733,-0.7015916,0.4086344,-1.8952165e-06,-6.2532126e-07
1734,0.50199187,1.2551049,8.628471e-07,-4.6096334e-06
1735,1.280573,0.23353343,1.6804707e-07,-7.179321e-06
1736,-0.8225118,0.2957975,4.110995e-05,-0.00020615682
1737,-0.10954045,-0.06336544,-4.5292936e-06,-1.0868727e-05
1738,-0.10085139,0.61709136,-4.4299452e-07,-1.2639586e-05
1739,-0.15749276,-0.28102574,-7.282533e-07,-4.82351e-06
1740,-1.1597942,-1.0612385,-5.3050194e-06,-5.0757158e-06
1741,0.8291388,0.86413634,1.5210969e-07,-8.128835e-06
1742,-1.0204473,0.5825445,-2.1245496e-06,-1.1540772e-05
1743,-0.5901051,-0.15097624,0.00027932224,0.00025707207
1744,-0.22366393,-0.8798878,-2.1978763e-06,5.105846e-06
1745,0.20465456,1.0518279,-3.4835152e-06,1.834574e-06
1746,0.50906247,-0.40116245,-0.00010813651,-0.00026839747
1747,1.2273377,-0.23006211,-7.226192e-07,-1.1934801e-05
1748,1.5302904,0.5397785,2.4787705e-06,2.4660967e-06
1749,-0.46744052,1.1577815,1.5891104e-05,-0.00018509233
1750,0.500745,0.65787756,-1.379626e-06,-3.581461e-06
1751,1.0769514,-0.36739036,-2.918235e-07,-9.589605e-07
1752,-1.1578313,0.9124169,-0.00019381332,-0.00023444496
1753,0.1253853,-0.9939566,-4.2207344e-06,-6.58549e-06
1754,0.027380949,-0.8140359,2.9155535e-07,8.0585187e-07
1755,-1.3177354,0.76692384,-3.573721e-06,-7.718945e-06
1756,-1.1888129,0.74661165,-3.8206e-06,-7.695308e-06
1757,-0.600641,-0.12786448,-2.164513e-06,-3.6982608e-06
1758,-0.41251937,-0.03700485,1.096887e-06,-1.5565254e-06
1759,0.9628421,-1.4340137,-3.3776623e-06,-3.6007336e-06
1760,0.99722135,1.1680737,-1.2033987e-06,-5.5160663e-06
1761,0.40512025,-0.18531087,-1.3067394e-06,-8.073994e-07
1762,-0.075620495,0.8713115,-3.6564998e-06,-8.7504495e-06
1763,0.14073983,-0.17747214,-1.2962252e-06,-2.2053704e-05
1764,-0.39629343,-1.1560277,-9.784452e-07,2.0094408e-06
1765,0.47217658,-0.73712164,-6.353065e-06,-2.375474e-05
1766,0.038267307,0.36689237,0.00012030669,0.00014121534
1767,-0.43829083,1.6410753,-1.01841316e-07,-1.6393462e-06
1768,-0.55267376,0.72946036,8.1811995e-06,-9.154783e-06
1769,-0.35321686,-1.0003659,-0.00022155917,-0.0003867003
1770,0.018597066,0.31702644,2.1146886e-06,-7.188137e-06
1771,0.72227466,1.1709045,6.737924e-06,-1.5598176e-05
1772,0.24858232,0.14796261,1.8308367e-06,4.613091e-06
1773,-0.8386964,-1.3567835,-4.6050877e-06,-6.385757e-06
1774,0.6943639,-1.3115189,-6.8958498e-06,-5.3137865e-05
1775,-1.124588,-1.0459384,-6.2602876e-06,-1.1872621e-06
1776,-0.01993986,-0.17674197,-5.192184e-05,-0.00013683677
1777,-0.03991887,0.4695047,1.9600375e-06,1.9511235e-06
1778,1.2963146,-1.1551306,-2.3289326e-06,-4.0594086e-06
1779,0.4497765,-0.44808802,1.900246e-07,-8.570615e-06
1780,-1.2207177,-0.7765102,-8.887317e-06,-4.7650415e-06
1781,1.1067654,-0.90816516,-4.3085097e-06,-4.168062e-06
1782,-1.3526065,-0.52896446,-6.741372e-06,-7.752847e-06
1783,0.05258278,-0.83491683,-2.3581326e-06,5.3288197e-05
1784,0.29657817,-0.0628407,-1.4347796e-07,-6.604614e-07
1785,-0.99568224,-0.24332063,-2.0400641e-06,1.6052318e-06
1786,0.15142213,-1.2630391,-4.714701e-07,-2.419205e-06
1787,-0.83518404,0.0019486092,1.2834991e-05,-3.4311866e-05
1788,0.26259667,1.0527277,3.153047e-07,4.2470543e-07
1789,1.307595,-0.74005526,1.6041329e-06,-7.1270415e-06
1790,-1.0761586,1.0991566,-3.2788887e-06,-3.888397e-06
1791,0.62813187,0.6269502,-2.5040792e-06,-5.849304e-06
1792,-0.41644597,-0.20167002,-8.978996e-07,5.8213313e-06
1793,-0.3103105,-0.69156694,-2.3527268e-06,-1.563352e-05
1794,0.26248804,1.6352136,9.737219e-08,-2.3519215e-06
1795,0.011909821,-0.54292125,-4.7874855e-06,-2.9963553e-06
1796,-1.1212105,-0.43286347,-6.6627363e-06,-4.625026e-06
1797,-0.640328,1.0876893,-1.7142133e-06,-2.7573371e-06
1798,-0.83214784,0.39111617,-6.77888e-06,-4.1705125e-06
1799,1.4355963,0.19156457,2.3140674e-06,2.984662e-06
1800,0.16361035,1.4312474,6.0334224e-07,3.3972588e-06
1801,-0.7658798,-0.020267798,0.00018032282,-7.486209e-05
1802,-0.30760586,-1.6160741,-2.6918237e-06,-2.39931e-06
1803,-0.22976173,0.43768546,-1.7508899e-06,-4.5073016e-06
1804,-0.016106855,-0.6803278,7.3495096e-07,-1.4153397e-07
1805,1.1473018,-1.4038631,1.175403e-06,4.8559696e-06
1806,-0.44043544,1.1332483,-3.4961206e-06,-1.4317495e-05
1807,-0.38991153,0.7966729,-0.0002075605,-0.0004173444
1808,-0.8882897,-0.15523651,-1.6920104e-06,-4.175411e-06
1809,0.33689684,0.63799113,-2.0053094e-06,1.6346089e-06
1810,-1.212688,0.83352095,-6.078092e-06,-1.6449101e-05
1811,-0.43647918,-0.08684852,-7.902084e-07,-8.194295e-07
1812,-0.20519921,0.30286667,3.5161233e-07,2.464731e-06
1813,-0.10033702,-0.2182883,-9.588961e-08,-1.59014e-05
1814,0.75526386,0.26813766,4.0853365e-08,3.2929197e-06
1815,0.68778384,1.4015927,-1.6631234e-06,-3.7993657e-06
1816,-0.05794708,0.010058033,-6.49016e-06,-6.312751e-06
1817,-0.6719075,0.29794332,-2.9394193e-06,5.5964574e-07
1818,0.8167143,-1.2623303,-5.594813e-07,-4.7304138e-07
1819,-0.6754208,-0.71193296,-0.00026781787,-0.0004280574
1820,-0.16612765,-0.023014009,-2.261423e-06,-8.131068e-06
1821,1.141216,-0.06580911,0.00011232861,-7.142316e-05
1822,-0.64988124,-0.4667419,-2.6255916e-06,2.4712645e-06
1823,0.39900377,-0.53823876,-2.0604932e-07,-2.4353017e-06
1824,0.58872557,0.47592932,3.6181677e-07,2.4788424e-06
1825,-1.1833303,0.5201253,-3.410643e-06,-9.680739e-06
1826,-0.32073465,-0.42350942,1.8937305e-07,8.071798e-06
1827,-1.0163858,0.7366437,-1.6646768e-06,-1.1511295e-05
1828,0.0061958786,-0.2663585,0.00017720519,0.00020941306
1829,0.9465489,0.76086396,8.796734e-06,-1.2149991e-05
1830,0.18811958,0.24161196,-3.320239e-06,-8.329246e-06
1831,1.295998,-0.44341964,-6.2451014e-05,-0.00027078885
1832,-1.3464301,0.6796933,-2.9973671e-06,-4.8146676e-06
1833,0.2503919,-0.9362675,2.205708e-06,-9.906836e-05
1834,-0.28168947,1.022384,-1.4399224e-06,5.399071e-07
1835,-0.28255674,-0.39795902,2.6971205e-07,2.0909367e-06
1836,0.17368853,0.48995224,-2.063732e-06,3.807237e-06
1837,0.6160524,-0.20044672,5.5863708e-05,-6.736681e-05
1838,-0.21207088,-0.00262838,1.0182316e-06,-1.3768079e-06
1839,0.29452458,0.31404018,-1.3411905e-06,3.6807828e-06
1840,0.31962225,-0.30949602,-3.000327e-05,-9.811291e-05
1841,0.769597,-0.5398232,-1.1903232e-06,-5.383504e-07
1842,-0.7647211,0.41582727,-7.1782756e-07,2.3224356e-07
1843,0.13979857,1.0676178,-4.3339355e-06,-8.515197e-06
1844,1.4100034,0.29052076,-5.6786994e-05,-0.00026510982
1845,0.6619852,-0.51716954,2.679902e-06,8.004874e-06
1846,0.69818825,-0.19168374,-1.4682731e-05,-6.482482e-05
1847,0.2815898,-0.030662032,-1.5542732e-06,-1.8240948e-05
1848,0.46792838,0.08265331,-3.297558e-07,1.99422e-06
1849,0.26066157,0.009146664,-7.539244e-07,-3.9876436e-06
1850,0.3273679,-0.747037,2.249873e-06,7.19705e-06
1851,-1.085514,0.34877354,-4.9835155e-05,-8.306099e-05
1852,-0.4981122,1.3244972,-5.805736e-06,-3.7952987e-07
1853,-0.84184116,-0.29073277,5.744688e-05,-2.3777644e-05
1854,-0.85655606,-1.01904,-3.7861105e-06,-9.62775e-06
1855,-0.48534283,-0.15095502,-2.913489e-06,-4.4847116e-06
1856,0.46175042,1.0406234,0.00010429395,-0.00013246178
1857,-0.68045056,0.52034247,1.0365598e-06,-1.5407644e-06
1858,-0.29435235,0.95698494,-1.3086143e-05,-3.249756e-05
1859,-0.72695184,1.249998,-4.3971593e-07,-7.604859e-06
1860,0.3840532,0.50213933,-2.4474834e-06,-4.0442887e-06
1861,-0.58394986,-0.740521,-7.439122e-06,-3.7440914e-06
1862,-0.7610682,1.0518079,-5.9022127e-06,-1.197709e-06
1863,-0.37615117,0.6664344,-1.8013313e-06,3.936701e-06
1864,-1.0835826,-0.27569014,3.4516856e-05,-5.2866064e-05
1865,0.8063112,-0.28216228,5.986774e-07,-3.6715574e-05
1866,0.1251969,-1.169619,-3.3867723e-06,-3.6921818e-05
1867,-0.9304785,-0.2582973,-8.115756e-06,-4.911673e-06
1868,0.28739336,-1.2108248,5.4903817e-06,4.787759e-05
1869,1.0873405,0.9100848,-1.2016493e-07,-6.375378e-06
1870,-0.7147413,-0.030875223,6.611165e-05,-0.00013098595
1871,0.96698296,1.3060296,-2.3852522e-08,-3.1316395e-06
1872,1.0607969,-0.3789114,3.4626048e-06,-6.321929e-06
1873,1.500076,-0.22349696,-9.877607e-08,-1.1651341e-05
1874,0.51239324,0.24865562,-1.0394924e-06,9.85127e-07
1875,-0.42382973,-1.2018142,8.7611705e-05,-0.00019479435
1876,-0.42180172,-0.94263834,0.0003164224,3.5897414e-05
1877,0.33395815,1.7265788,-1.1113766e-06,-2.634921e-06
1878,0.46097434,0.54586124,2.5382421e-06,2.481204e-06
1879,0.52651405,0.92962193,-3.9011866e-06,-1.7738794e-06
1880,0.2708685,-0.4841213,5.854955e-07,1.0507204e-05
1881,0.37938938,1.0285333,-1.7056442e-06,-4.324852e-07
1882,0.12784414,-0.35962355,-8.707362e-06,-2.4566387e-05
1883,1.1465747,-0.11290855,2.820523e-06,8.8334536e-07
1884,1.2939695,-0.11995574,3.894802e-07,-8.203706e-06
1885,-0.6026199,0.19526574,-4.995046e-07,1.9651493e-06
1886,-1.150738,-0.3089956,-8.251284e-06,-3.4736831e-06
1887,-0.026556414,0.8746977,-3.251142e-05,-0.00014954193
1888,-0.31129143,-1.3582836,-2.6392331e-06,-1.6834085e-06
1889,-0.9800973,1.0138563,7.978705e-05,3.4951376e-05
1890,1.1588707,-0.045775816,-6.8037383e-07,-1.0270867e-06
1891,1.1778308,0.52976966,-6.3622474e-06,-3.1188116e-05
1892,-0.45878762,-0.16405052,-2.0305672e-06,-9.471727e-06
1893,0.265216,-0.4368289,2.4193373e-06,-1.6455368e-05
1894,-0.18912564,-0.6539225,-6.44188e-07,2.2665104e-06
1895,0.87778383,0.23419617,-5.6276645e-07,-4.6598425e-06
1896,-1.0683149,0.6891954,-5.282387e-06,-4.110269e-06
1897,0.44232288,0.09528274,-7.8601704e-07,5.104595e-07
1898,-0.48503828,0.64483297,-1.9123381e-06,1.5025507e-06
1899,0.89590657,1.2333637,-5.480161e-07,-4.16972e-06
1900,0.3210946,0.5731508,2.1559063e-05,-2.8607528e-05
1901,1.3354498,0.33682427,-4.1607495e-06,-3.9010498e-05
1902,-0.49921063,-1.2421978,-4.0743475e-06,1.9743406e-06
1903,1.1962793,-0.2529347,2.8762173e-07,-7.018082e-07
1904,0.24890198,0.8487566,2.4812339e-06,-4.081482e-05
1905,-0.9402753,-0.38266093,-3.152254e-06,-3.8003545e-06
1906,-0.20053227,-0.34177244,-0.00017126658,-0.0004314899
1907,-0.39431652,1.459114,-1.1533249e-06,-9.389334e-07
1908,-0.2472104,-0.5710604,-4.374973e-07,1.9314648e-06
1909,0.31951594,-0.32368535,4.8554784e-07,-1.6912195e-06
1910,-0.61857206,-0.097790636,-5.314799e-05,-0.00015989557
1911,-0.35889474,-0.70079654,-6.0939483e-06,-0.0002637496
1912,-0.4836974,0.09106942,-4.0693362e-06,-1.8127237e-05
1913,0.99511844,0.885371,-8.359767e-07,-4.5382894e-06
1914,0.8508766,-0.3704932,6.212986e-07,-9.1936386e-08
1915,-0.5689645,-0.64019674,-2.1046458e-06,7.201056e-07
1916,0.16746005,-0.8036347,-5.9524655e-06,-1.8339501e-06
1917,0.25598142,0.12058172,-1.7086263e-06,3.7835193e-06
1918,-0.38531047,-0.90050083,-9.980185e-07,8.241293e-07
1919,-0.770709,0.4826555,-1.7836953e-06,-1.6590811e-06
1920,-0.3868035,-0.07368937,-3.245794e-07,3.5780613e-06
1921,0.10600507,0.13740216,-2.8330398e-06,3.78886e-06
1922,-0.38271388,-0.7987676,-9.865694e-07,2.6198963e-06
1923,-1.0485487,-0.40954635,-4.524571e-06,-3.1096401e-06
1924,-0.61271304,1.0593685,-3.4115772e-06,-1.30917115e-05
1925,0.39599872,0.6211306,-3.8940107e-06,-3.673429e-06
1926,0.5218509,-0.29188654,-2.9066896e-06,-5.8271817e-06
1927,-0.28868002,-1.1434354,-2.4522597e-06,1.88179e-08
1928,0.47433424,0.25824904,1.546295e-07,2.1586616e-06
1929,0.7569945,0.74216056,-4.2344553e-07,6.8465715e-07
1930,-1.0971361,-0.4141647,-0.00020634991,-0.00040900343
1931,0.684585,1.3680058,-1.0663723e-06,-1.2219233e-05
1932,0.40600762,0.77147555,5.2663404e-07,-3.2437845e-06
1933,-0.17713593,0.110768855,-4.869695e-07,1.3153877e-06
1934,-0.2857527,-0.93458325,-1.2496403e-06,8.413269e-06
1935,0.86045897,0.98976964,-3.9706813e-07,2.5419286e-06
1936,-0.42581657,-0.14153782,-1.5623935e-07,6.108659e-06
1937,-0.98187405,0.022914667,-0.0001679312,-0.00021008535
1938,-0.40852427,0.96753013,-3.9594272e-07,-7.639007e-06
1939,-0.5895339,-0.1297841,1.4686499e-05,-5.9625083e-05
1940,-0.053504173,0.5600051,1.8205251e-06,4.230391e-06
1941,-0.023124121,-0.06264104,0.00029039744,0.00028400111
1942,-0.14196226,-0.21152316,-2.6037173e-06,-8.4372905e-06
1943,-1.1660143,0.1440189,-1.7924649e-06,1.642825e-06
1944,-0.4802529,1.7889085,-7.494541e-07,1.5729074e-07
1945,-0.5895044,1.1177024,2.7242146e-07,-1.2652614e-05
1946,-0.36444485,0.09387444,-2.284358e-06,-5.7460875e-07
1947,-0.7849832,0.90967137,-6.0053185e-06,-7.2569196e-06
1948,0.527829,-0.7414914,-4.3693296e-07,-1.0068334e-06
1949,0.47008032,-1.1646543,6.441077e-07,5.9219137e-06
1950,0.9915259,-1.3307263,-2.85161e-07,2.6713271e-06
1951,0.51101357,1.0943904,-1.5327942e-07,-1.2329244e-05
1952,1.1101019,-0.20895302,-2.1390044e-06,-6.7400574e-06
1953,-0.7810649,0.09739324,-0.00019842784,-0.00038874365
1954,1.3155087,-0.42685273,3.8794127e-07,-1.0450814e-05
1955,0.57181007,-0.13632198,1.7628516e-06,2.5460479e-06
1956,1.6279589,-0.82200277,5.415304e-07,-9.856876e-07
1957,-0.5965572,0.34107068,1.4375884e-05,-0.00021624056
1958,0.13455467,-0.416502,-1.6803057e-06,3.9106726e-07
1959,-0.055396583,1.0485647,1.2683188e-10,1.1567668e-06
1960,0.43866068,0.5134841,-1.6362458e-07,1.5083442e-06
1961,0.94165295,-0.14603502,5.293423e-06,-1.8357314e-05
1962,-0.63558,1.439719,-5.0704652e-06,-1.7429093e-05
1963,1.4587423,-0.2085592,6.9661064e-07,-1.8191196e-05
1964,-0.506582,-0.727528,-1.7763547e-06,6.027602e-06
1965,0.22971395,-0.4697501,1.5871443e-06,-6.2657373e-06
1966,0.42030016,1.0920354,-2.1804647e-06,-1.076066e-05
1967,0.002307696,-0.035936225,-6.0798316e-06,-2.8313292e-05
1968,-0.95814043,0.3254685,-2.7808342e-06,2.354102e-06
1969,1.6980722,-0.4649667,-1.083387e-06,-2.1039114e-06
1970,-0.71898466,1.0623987,-2.5197476e-05,-0.00015498117
1971,0.10298027,-0.45729282,-1.2361848e-05,-2.7184038e-05
1972,-0.13054238,0.28265196,-2.0863893e-06,-2.0140158e-06
1973,1.1097947,-0.14671242,-8.919867e-05,-0.00039406063
1974,1.2549828,-1.0197432,1.6939825e-07,-1.6092587e-06
1975,-0.79454297,-1.3589498,-4.343302e-06,-2.9797675e-06
1976,0.98466575,0.16223565,-0.00013342212,-0.0003762553
1977,-1.0161514,-0.54059786,-2.8683003e-06,2.5504846e-06
1978,0.10672764,-0.39234734,-3.3821993e-06,-1.678289e-06
1979,0.6365411,0.55727065,4.6692517e-06,-8.5862175e-06
1980,-1.0142922,0.18077402,-2.490359e-06,-9.012465e-06
1981,0.75429535,1.0052148,-8.493634e-05,-0.00036184577
1982,0.13282631,0.9316805,0.00012540871,-8.410213e-05
1983,0.41206104,-0.3846389,4.4972592e-07,-2.581769e-06
1984,0.2696704,-0.7131808,-3.9479173e-06,-6.175613e-06
1985,-0.37858462,0.03104796,3.080745e-07,-2.3032117e-05
1986,0.059402082,1.3450866,-2.1893322e-06,1.9870522e-06
1987,0.5026663,-0.8477659,-2.6834505e-06,-8.932652e-07
1988,-1.3433994,-0.8084121,-7.38293e-06,-9.466876e-06
1989,-0.32023263,-0.60365504,-1.2373897e-06,-7.376193e-06
1990,0.7869119,0.45196053,-1.0056647e-06,1.3601652e-06
1991,-0.05236032,0.7262846,-5.11757e-07,6.57864e-07
1992,0.755393,-0.6610559,9.375496e-05,-0.00012491131
1993,-0.42610738,0.31071857,-7.230796e-06,-6.8416084e-06
1994,-0.9959004,0.47043476,-4.8834663e-06,-3.0597294e-06
1995,1.5266362,-0.47654894,-2.785046e-06,-3.2194132e-06
1996,0.5535077,-1.0754328,-4.580427e-06,-9.368864e-07
1997,-0.7248216,0.8148127,-4.753449e-06,-7.714521e-06
1998,0.8749831,1.5036622,-9.705007e-07,-2.5441852e-06
1999,-0.5577797,0.3779944,-3.4432858e-06,-8.078678e-06
2000,-0.9895815,-0.23434243,-8.6090836e-07,7.4777347e-07
2001,0.6744605,-0.78485113,1.321834e-05,-6.884038e-06
2002,0.38097873,0.74719375,1.9014124e-09,3.9993984e-07
2003,0.14850035,0.450435,4.2382453e-07,4.3003424e-06
2004,-0.6358681,-1.1516463,-6.0867837e-06,-9.750289e-06
2005,-0.6017989,-0.14102517,-2.2797778e-06,-1.40969505e-05
2006,-1.076746,-0.5447868,-3.5319388e-06,-5.307538e-07
2007,0.28301054,0.0018203491,-2.8374475e-06,3.1100046e-07
2008,-0.5413409,-1.028199,-3.016696e-05,-7.271481e-05
2009,-0.14346103,1.4451473,-3.7686818e-06,-5.205821e-06
2010,1.0089002,-0.29070678,-1.4187435e-08,3.7531659e-06
2011,-0.77480656,-1.1181928,-5.251763e-06,-4.773996e-06
2012,1.0018088,0.30793577,4.18256e-06,5.83633e-05
2013,0.3429952,-0.38541946,-2.6484802e-06,4.852991e-07
2014,-1.0458853,0.63119256,-1.8214222e-06,-7.918716e-06
2015,-1.2519137,-0.4364547,8.85927e-05,-7.111096e-05
2016,0.2229851,0.49768397,-3.641728e-07,-1.1692009e-08
2017,-0.9932476,-1.0241407,-6.0193343e-06,7.288354e-07
2018,-0.0040359693,-1.3273989,-7.062758e-07,-9.926817e-06
2019,0.910492,0.40149567,6.6419204e-07,-8.892719e-06
2020,0.35705,-0.5516161,1.7274574e-06,-4.9712094e-06
2021,-0.94782525,0.55332214,-3.2862863e-06,-4.4815324e-06
2022,0.3532421,-0.2978672,2.0863188e-05,0.00010723833
2023,1.2108119,0.4672173,9.496206e-06,-0.00025332827
2024,0.09133474,0.70396364,-3.2368817e-08,-2.8727043e-06
2025,-0.94875646,0.027314553,-2.373672e-06,-6.8648956e-06
2026,0.07896825,0.25384396,7.360401e-07,-6.3537236e-06
2027,0.7178178,1.3061697,6.376065e-07,-1.2831601e-06
2028,0.56708795,-0.9190584,4.389517e-06,-1.5800335e-05
2029,0.049717702,-1.5853242,-1.5337924e-05,-4.6598787e-05
2030,-0.9323338,-0.13359718,-6.7267996e-05,-0.00016630869
2031,-0.16113351,-0.8926574,-1.5968043e-06,4.4865465e-06
2032,-1.3537325,0.9882925,-2.9928592e-06,-4.241415e-06
2033,-0.63653773,-0.27070272,9.275794e-05,-0.00012360634
2034,0.61407965,-0.5742775,9.13723e-06,-2.7592438e-05
2035,-1.2385398,-1.3843062,-5.9677595e-06,1.3863769e-07
2036,1.7267386,0.30110008,-1.4089007e-06,-2.7144738e-06
2037,-0.5187053,0.9428959,-0.00014131419,-0.00030943163
2038,1.137182,0.19353071,8.0908096e-05,4.3262437e-05
2039,0.12218841,0.46749184,-1.8346645e-06,5.136701e-07
2040,-0.5077594,-0.85915166,-5.3314676e-07,-3.5645367e-06
2041,-1.2181338,0.6479133,-1.3093967e-06,-8.150346e-06
2042,0.62464654,-0.65571225,1.4604893e-06,3.617879e-06
2043,0.3387002,0.22966085,-8.268246e-07,1.1679862e-06
2044,0.24797477,-0.90349406,1.3504867e-06,5.5515102e-05
2045,0.18845344,0.25886592,-5.0276135e-06,-2.529284e-06
2046,-0.33827516,-0.0042715925,-2.335093e-06,-4.6800624e-06
2047,0.9589541,-1.2444628,-7.4482824e-07,3.8730605e-08
2048,1.3629602,-0.67978853,-9.0436396e-07,-7.876441e-06
2049,-0.793352,-0.38410828,-3.2158603e-06,-5.9457607e-06
2050,0.50635624,0.06318153,0.00012261963,-0.00022444973
2051,0.9327388,-1.3180758,5.594638e-07,-1.3094821e-06
2052,-0.9838158,0.057421304,-1.4146997e-06,5.8885184e-06
2053,0.047537193,1.0064256,9.076937e-07,8.723253e-07
2054,-0.63145137,-1.7046132,-5.608134e-06,-1.425657e-06
2055,-0.3739124,0.7302197,-3.961987e-05,-0.00027296523
2056,-0.7323983,0.27157116,5.3018056e-08,-2.0439436e-06
2057,0.56114197,0.003258348,-5.518265e-05,-0.00019135661
2058,0.20275901,0.7563738,-1.9309227e-06,-3.6803065e-06
2059,-0.2566386,-0.81814766,-1.842781e-05,-9.951003e-05
2060,0.071773134,0.7367523,-9.131327e-05,-0.00021362994
2061,0.68220836,0.5170929,-7.9589734e-07,1.1469735e-06
2062,-0.98654974,1.2291722,-9.0785176e-07,-4.138393e-06
2063,0.22014868,-0.39720023,-1.0289766e-06,1.39146e-06
2064,-0.74217725,-1.0015347,-0.00018746902,-0.0002767717
2065,-0.33556923,0.7000608,-2.3070641e-05,-0.000111386435
2066,0.23245832,-0.36344647,-1.057094e-06,-6.0024163e-06
2067,0.31323084,1.0130851,1.9523135e-05,-0.00023918832
2068,-0.500171,0.90136963,0.0002796276,3.6574304e-05
2069,0.52885616,0.88769835,1.262089e-06,2.9342855e-06
2070,-0.008353623,0.36045587,5.167859e-07,-4.6067453e-06
2071,1.4931483,-0.1739821,7.0344515e-07,-4.415111e-06
2072,0.0908199,-1.1912942,-5.106488e-06,-1.764996e-05
2073,-0.25875613,-0.7760187,-2.098278e-06,-6.1540063e-06
2074,0.32721108,-0.11187706,0.0001591925,4.6479832e-05
2075,-0.20453775,0.47353512,-4.0299237e-05,-0.00027052572
2076,0.48563716,-0.061820578,-4.8873625e-07,2.3813798e-06
2077,-0.54599136,-0.13404514,-4.6956857e-06,-9.562e-06
2078,-0.70690536,-1.0347956,-7.4143463e-06,-1.5405592e-05
2079,-0.023757065,0.17896941,-4.068831e-06,-0.00014889675
2080,1.5023829,-0.15846577,-6.4042624e-08,-8.272241e-06
2081,0.93415207,1.0426213,-6.806363e-07,-4.958328e-06
2082,0.55758786,-0.05585288,-1.1246593e-06,2.0025095e-06
2083,-0.16211845,0.08590223,-1.5621217e-06,-1.3939651e-05
2084,-1.2090845,-0.6096635,-7.980832e-06,-1.3577042e-05
2085,-0.3895176,0.07993373,0.00015988675,-3.4020355e-05
2086,-0.13137971,-0.8413026,4.390791e-07,-1.8223094e-06
2087,0.33151302,0.55908734,-8.381687e-06,-0.00035163714
2088,-0.30474824,0.11789503,-5.0268426e-07,4.502598e-06
2089,0.8533059,-0.50815916,-1.1854947e-06,-1.1703483e-05
2090,0.43324596,-0.23532541,1.8457035e-07,4.876455e-06
2091,-0.025332078,0.2507875,-4.3312425e-06,-1.5808071e-06
2092,-0.54469645,-1.8314848,-4.8828606e-06,6.6050507e-07
2093,-0.729002,-0.6184326,4.3247306e-05,-0.000120179146
2094,1.5410464,0.5977807,6.6082784e-08,-4.459128e-06
2095,0.19670188,1.0252031,-3.2186351e-06,2.3757384e-06
2096,-0.4555359,0.62593013,-9.260965e-06,-3.038795e-05
2097,-0.26421395,-0.32102737,-3.2383655e-06,-9.496007e-07
2098,0.3550901,-0.7514143,-5.33895e-06,-7.2814537e-06
2099,0.59623367,-1.365784,-1.3922785e-06,2.0872944e-06
2100,-1.4628288,0.13853268,-5.847064e-06,-9.831069e-07
2101,-0.41760495,1.003862,8.341772e-07,-3.6723557e-06
2102,0.60631865,1.1391444,-8.7703586e-07,9.2033895e-07
2103,-1.2780646,-1.1957097,-5.8653386e-06,-3.3876267e-06
2104,-0.9517842,-0.96601725,-2.0261396e-06,5.3109534e-06
2105,-1.5909603,0.7568577,-3.9749357e-06,-4.5306633e-06
2106,1.5599462,0.28598192,-2.3032937e-06,-1.5268381e-06
2107,-0.6968094,-0.8002611,-7.5846583e-07,1.9379195e-07
2108,-0.9799019,-0.1465411,-4.272516e-06,-5.7685024e-06
2109,-0.70623296,-1.595364,-6.7846054e-06,7.51912e-07
2110,0.40497288,-1.3136308,4.0799136e-05,-0.00013931387
2111,-1.333756,-0.13550699,-6.368942e-05,-0.00011764681
2112,0.23587409,0.20658667,3.334341e-05,-0.00010532807
2113,-0.47967798,0.3194991,4.546605e-06,7.366233e-05
2114,-0.41263494,-0.9519369,-1.2469286e-06,3.1394493e-06
2115,0.60275835,-0.37094134,-5.9202813e-07,3.1634363e-06
2116,-0.29713792,0.22853257,-3.3460105e-07,9.273122e-06
2117,0.544324,1.1724434,-3.9241102e-05,-0.00026672866
2118,-1.2911959,-0.7554922,-7.841727e-06,-1.0980004e-05
2119,-0.103702225,0.7351537,2.6495138e-05,-7.059687e-05
2120,0.281636,1.0054983,-4.431933e-06,-3.0594663e-05
2121,-1.2717196,-1.1085781,-5.4482384e-06,-2.6390276e-06
2122,-1.5034282,1.0077908,-4.8142383e-06,5.078173e-07
2123,0.37881586,0.19821036,-4.03755e-06,-2.6585694e-05
2124,1.2835919,-1.1202766,-6.418606e-07,-6.243982e-06
2125,-0.091191754,-1.0764809,-0.0002443162,-0.00028485633
2126,0.3469078,-0.8798672,-4.9561672e-06,-1.2201774e-05
2127,0.14332457,-1.2080923,-3.9170172e-06,-1.18577345e-05
2128,-0.018283535,1.2466729,-2.1907478e-07,-5.099494e-06
2129,-1.1855118,-0.054554198,-8.807752e-06,-2.0668645e-06
2130,-0.8038445,0.46597725,2.2884171e-07,1.9807535e-06
2131,0.29328418,1.0092309,-7.36723e-05,-0.00021119288
2132,0.7306752,-0.4300072,-4.5805373e-06,-8.685872e-06
2133,-0.02481128,-0.77963364,1.7598853e-05,-8.356785e-05
2134,0.382334,0.04890042,2.3263772e-06,-7.4533375e-07
2135,-0.70917594,-0.57465386,-3.201463e-06,-6.3164316e-06
2136,-1.0125211,-0.28348395,-3.9824645e-06,-7.87113e-06
2137,0.8896575,-0.094421096,3.1190248e-06,1.5308345e-06
2138,-1.1394771,0.4872757,3.8513277e-05,-1.6753018e-05
2139,0.65394366,-0.9812955,-3.5183118e-06,-2.590998e-05
2140,-0.17661358,1.72,-2.2763707e-06,-1.7109818e-06
2141,-0.98169535,0.16087295,-4.5230818e-06,-8.8863235e-06
2142,-1.3208903,0.32280776,-6.163259e-05,-2.7187438e-05
2143,1.1652644,0.54823047,1.0393605e-06,-4.0779064e-06
2144,-0.31258118,-1.0425888,0.00013631396,0.0001521121
2145,0.8491012,-1.0661572,-9.222592e-06,-6.5664804e-05
2146,1.2072862,0.38505802,-3.3548463e-07,-7.166015e-06
2147,-0.64928204,0.35894388,-1.6701579e-05,-3.6486366e-05
2148,0.6064354,-0.66587913,-1.7934681e-06,-6.3131733e-06
2149,-0.112235844,1.5224103,-1.8974074e-06,-6.6458374e-06
2150,0.6175999,-0.09065376,-6.9360863e-06,-2.9745686e-05
2151,-1.1466717,-0.71466064,-2.4864305e-06,-4.986889e-07
2152,0.9465557,-0.18197395,-8.8342915e-07,-1.7620807e-06
2153,-0.58444506,-1.4118695,-1.5873078e-05,-2.8364404e-05
2154,-1.0492023,0.5607897,-7.22069e-07,2.411882e-06
2155,0.23818618,-0.6874742,-3.8123475e-05,-0.0002176284
2156,0.0854458,0.53913784,-1.6294573e-06,-1.3609163e-06
2157,-0.6453451,0.2966434,-4.489265e-06,-2.0620297e-05
2158,-0.48483872,0.3203645,-3.2323537e-06,-2.1846548e-05
2159,-0.093085065,-0.5878673,7.0167283e-07,-2.7657252e-06
2160,0.8996967,-0.52405334,-3.5485502e-06,-8.397423e-06
2161,1.149672,0.45577973,9.609955e-07,2.8096217e-06
2162,0.3635283,0.2719056,-5.5266332e-06,-4.8469196e-06
2163,-0.074955314,-0.099047095,-9.907484e-08,2.5087718e-06
2164,-1.3872957,1.2747083,-2.048162e-06,-4.0852967e-07
2165,0.32097578,-0.06674986,-4.786517e-05,-0.00011295138
2166,0.7105245,-0.2232491,1.7793517e-06,3.8585526e-06
2167,1.3068922,-0.15337189,-1.6155e-06,-4.1821786e-06
2168,-0.40323275,-1.2334961,-5.0344815e-06,-1.2976533e-05
2169,0.35773802,-0.73129904,-2.7378343e-07,-3.1616226e-05
2170,-0.059247825,-0.23216057,1.4898495e-07,-2.7051763e-06
2171,-0.4435876,-0.90453357,-4.4356653e-05,-0.00010479696
2172,0.38139993,0.272874,3.6375643e-06,-6.098545e-06
2173,0.19185151,1.6691142,8.036669e-07,3.1717454e-06
2174,-0.83801645,-0.6324525,-5.7744815e-06,-1.0982922e-05
2175,-0.43468735,-0.45369416,-1.7366416e-05,-3.271165e-05
2176,0.040375676,0.48469445,-2.6268839e-05,-0.00011548276
2177,1.3922235,-0.96488816,-1.6750593e-06,-2.053983e-06
2178,0.34445754,-0.064430654,-5.6050504e-07,-4.889656e-06
2179,0.33741942,-1.47373,-2.1551332e-06,-2.3378338e-06
2180,-0.3145962,0.4695578,1.4228772e-06,2.7386275e-06
2181,0.69470185,0.8984279,-1.1631479e-06,-4.0721707e-06
2182,-0.3086955,-1.7622045,-4.4449225e-06,-1.8915509e-06
2183,0.9420922,-1.0593594,-1.8956259e-06,-8.803221e-06
2184,0.3792456,0.17597662,1.1784009e-05,-3.4997705e-05
2185,-1.2445937,0.73419714,-1.7497981e-06,-2.9800963e-06
2186,-0.6490638,0.58072656,-3.1070653e-07,3.7483148e-06
2187,-0.24074058,-0.018207923,1.7449718e-05,-0.00013698409
2188,0.87467664,1.2828081,7.0949466e-07,6.3141183e-06
2189,0.114496924,0.3899737,-2.6854075e-06,-7.8316316e-07
2190,0.2322025,0.73271257,3.423492e-06,-1.3888194e-05
2191,0.41995054,-1.1292001,-7.994139e-07,-1.611083e-06
2192,-0.567769,0.96968514,-4.73045e-06,-7.7581635e-06
2193,1.1891981,-0.42937577,2.576539e-06,1.685776e-06
2194,0.77552676,1.0016321,-1.5836984e-05,-0.00021401713
2195,-0.2990395,0.096998796,-3.3390327e-07,8.695854e-06
2196,-0.600054,-1.039018,0.00023455941,0.00012535916
2197,-1.4525152,0.8017034,-3.9327865e-06,-6.334715e-07
2198,-0.35673976,-1.0203373,-3.7593181e-06,-2.159806e-06
2199,0.3283686,0.06483607,1.8443708e-06,5.600188e-06
2200,-0.36920968,0.10207698,-1.8364597e-06,4.9363143e-07
2201,1.1237636,0.6863099,3.1180512e-06,7.2639923e-06
2202,-0.052326772,0.21593295,-2.5564411e-06,4.556062e-06
2203,0.36902213,0.40717965,-2.5556644e-06,-1.0621872e-05
2204,0.16252987,-0.36842933,-5.7569714e-06,-1.0912181e-05
2205,-0.13937543,1.4508303,-1.5031901e-06,-1.0032946e-05
2206,0.4491291,0.06189791,-5.856214e-06,-1.447416e-05
2207,-0.120425865,0.5765477,-2.7931962e-06,-8.437701e-08
2208,-0.44269106,-0.06379306,-2.4082e-05,-0.00023864687
2209,-1.1259176,-0.7382194,-2.6668617e-06,-3.4139598e-06
2210,-0.38449487,1.3764257,-1.9841696e-06,-5.8803053e-06
2211,0.30866587,-0.6259473,3.477278e-07,-1.635229e-05
2212,-1.4078969,0.09053407,-7.570192e-06,-6.8183945e-06
2213,-0.89772326,-0.43477184,0.00016473791,4.251174e-05
2214,1.0760604,0.20374086,2.4388277e-05,-9.944936e-05
2215,-0.781341,0.74308884,-8.182133e-06,-2.6212215e-06
2216,0.17408091,-0.674753,0.000115349685,-2.134319e-05
2217,1.3920254,-0.70849293,-2.9032594e-07,-1.8448247e-05
2218,-0.63704765,0.5773208,-8.210668e-07,3.4618927e-06
2219,0.50771284,-0.54375184,-1.4964487e-06,3.410649e-06
2220,-1.1841601,-1.1574736,-8.984605e-06,-1.4623897e-05
2221,0.259513,1.0912467,-1.5806214e-06,-2.6789123e-06
2222,0.22931945,-0.8034508,1.5229303e-06,9.634648e-06
2223,-1.0754783,0.48448825,-0.00013538053,-0.0002531571
2224,0.09819944,1.0106816,-3.0484127e-06,-6.6439025e-06
2225,0.093485884,0.9581217,1.0248662e-06,1.3399119e-06
2226,1.2796578,1.0819076,2.3687105e-06,5.9447602e-06
2227,-0.6818235,0.30479258,-1.355402e-07,9.94359e-07
2228,-0.85478497,0.37135947,-1.3520416e-06,-4.059168e-06
2229,-0.50480187,0.8232585,-3.4654872e-06,-1.0388543e-05
2230,-0.8573837,0.326707,-4.945003e-07,-1.1868646e-06
2231,-0.27093902,-1.0972526,-2.2305753e-06,-1.9941347e-06
2232,0.055120368,-0.79096204,0.00012526814,-0.00024510478
2233,-1.1697421,-0.008260398,4.319667e-05,-2.1260395e-05
2234,-0.35070837,-0.10905584,-2.3003035e-06,-6.7459146e-06
2235,-1.414247,0.15515147,-1.6357712e-05,-4.161438e-05
2236,-0.798992,0.5715426,5.420554e-07,2.1678661e-06
2237,-0.14509045,1.1427927,9.256512e-07,-1.859649e-06
2238,-0.39827806,-0.8393619,-3.2080147e-06,-1.1998845e-05
2239,0.5692001,-0.9774652,-2.4170722e-06,-4.2106863e-06
2240,0.28608784,-0.28362697,3.5194836e-07,-5.370952e-06
2241,-0.86514217,0.7135367,-1.0496589e-07,-2.8167549e-06
2242,0.85539323,0.3031752,-7.6133864e-07,2.1509413e-07
2243,-0.36073056,-0.90331554,-4.9611417e-06,-4.604813e-06
2244,-1.1495719,0.1401743,-0.00014825164,-0.00032262545
2245,-0.37442124,-1.1557946,-3.559347e-06,-1.2766811e-06
2246,0.26353377,0.45171452,1.0333197e-06,-5.782888e-06
2247,-0.27485657,0.4141656,-6.003774e-06,-3.0727756e-06
2248,-0.18526123,0.58618873,1.6752615e-06,2.65213e-06
2249,-0.99479026,-0.54464144,5.4613774e-06,-3.4589916e-06
2250,0.2517585,-0.37662098,1.2870429e-06,-3.6219712e-06
2251,-0.53895575,0.36360452,3.1272626e-05,-8.267048e-05
2252,-0.2854071,1.5963445,-1.7981347e-06,-8.615829e-06
2253,1.0335463,-1.3391598,-6.2512834e-07,-8.9905177e-07
2254,-0.3082993,-1.0302196,-1.866291e-06,2.7678911e-06
2255,-0.4950163,-0.45993683,1.3329867e-07,3.5444282e-06
2256,-0.41642183,-0.18769014,-1.7397849e-06,8.040277e-06
2257,-0.8419321,-1.275804,-7.838731e-06,-2.9431467e-06
2258,0.45709783,-0.6165845,-1.5661113e-06,-3.081455e-06
2259,-1.4447834,0.595472,-1.0001515e-05,-5.8116575e-07
2260,0.80499476,-0.9103619,-5.493083e-07,-1.7978555e-06
2261,-1.3644855,0.38134974,-1.635936e-05,-3.56634e-05
2262,0.7588405,-0.56594634,-5.072831e-08,-1.15315115e-05
2263,0.27677715,-1.1228236,-3.6959148e-06,1.1045445e-06
2264,-0.32014948,0.36033118,-3.0395563e-06,5.4554093e-06
2265,0.20565218,-0.18789728,-3.3493245e-07,1.1863415e-07
2266,0.1532657,1.120363,-2.9963254e-05,-0.00020772732
2267,-1.4571462,-0.04056986,-3.0808947e-06,-2.748278e-06
2268,-1.4633709,0.09446112,-5.1750103e-06,-2.9313992e-06
2269,-0.29583994,-0.82608426,-7.2570956e-06,-1.4684811e-05
2270,-0.5416995,0.9946895,-9.2977585e-05,-0.0003230828
2271,1.5168736,-0.54060906,2.0125817e-06,-1.1246125e-05
2272,0.34266135,-1.2876436,-3.1811824e-06,-8.560304e-06
2273,-0.054667097,0.56408405,-6.5591576e-07,1.1757018e-06
2274,0.26185825,0.35577598,5.887501e-07,2.522642e-06
2275,1.1752896,-1.4416647,6.015322e-07,2.41563e-06
2276,-0.21199594,-0.17138304,1.1216126e-06,8.255052e-06
2277,0.70688504,-0.43371543,-3.375758e-06,-1.6209799e-05
2278,-0.12196915,0.53636676,-4.3681116e-06,-9.3582485e-06
2279,-1.0939419,0.499861,-5.697969e-07,2.6327493e-06
2280,1.0111214,0.6880663,1.106113e-06,-6.462838e-06
2281,-0.26139775,0.82542825,-3.555587e-06,-1.6197287e-06
2282,-0.20421258,1.3114223,-2.4249677e-05,-0.00024542699
2283,-0.15812236,-0.2800034,-3.7206653e-05,-0.00022809222
2284,1.2986811,0.2676648,-9.18603e-06,-0.0001438656
2285,-1.1083782,0.41303447,-3.0602935e-06,-1.23738655e-05
2286,0.20856118,0.57188255,-2.6718008e-06,-1.47854535e-05
2287,0.7885966,-0.5704726,-1.2733292e-06,2.141791e-06
2288,-0.649907,-0.6387213,-3.5406624e-06,-1.0483349e-05
2289,1.0045714,0.5631472,3.3483072e-06,9.575959e-06
2290,-0.2169359,-0.68586916,3.648858e-07,2.1440753e-06
2291,-0.2145434,-0.84917426,-3.0788874e-06,-1.1008789e-05
2292,1.5969633,-0.532149,-1.7375828e-06,-6.9449743e-07
2293,-0.7242187,-1.4100351,-3.231728e-06,7.107117e-06
2294,0.37773773,1.41124,4.2034594e-07,-5.0717413e-06
2295,-0.34583148,0.6651304,-4.3461155e-06,-1.9577096e-06
2296,-0.6545779,-0.8808125,-8.907524e-06,-3.861873e-06
2297,0.58145547,-1.0613391,1.0580658e-07,-8.60922e-06
2298,0.4246076,0.58305687,-1.0257189e-06,3.365723e-06
2299,-0.59985775,-0.09787561,-0.00041702055,-0.00051818264
2300,0.7480051,0.034281712,7.3584146e-05,-7.092465e-05
2301,0.99020743,0.46469787,-3.4885976e-05,-0.00020286255
2302,0.17410521,0.23469315,-3.80115e-05,-0.00019773399
2303,0.5181602,0.10669542,1.9006413e-05,-7.193185e-05
2304,-0.46169576,0.01910744,-2.0860905e-07,-2.0741863e-06
2305,1.0691291,0.20766142,6.657426e-07,-2.771485e-07
2306,-0.16226685,-1.4068214,-3.1551815e-06,-3.307514e-07
2307,-0.83999944,-0.11875782,-7.3422634e-06,-7.791073e-06
2308,0.5268847,-0.55613446,-2.8702784e-06,-2.355955e-06
2309,-1.4465214,-0.3475423,-5.9659146e-06,-1.1692214e-06
2310,0.13690126,-0.16298996,-6.4310093e-06,-1.3653789e-05
2311,-0.3309862,0.5041174,-6.696213e-08,-1.6063219e-06
2312,0.36548638,-0.8812779,7.7095905e-08,2.3617952e-06
2313,0.21478878,-1.7896887,-4.2244196e-06,4.5624586e-07
2314,-0.69213176,-0.121642,-2.1823844e-06,4.01435e-06
2315,0.9119341,0.14433438,-2.262549e-06,-2.2959304e-05
2316,0.25748697,0.44586766,-0.000118671895,-0.00026024898
2317,-0.785878,0.27076834,-1.2650507e-06,5.7996454e-07
2318,-0.14877528,0.8456644,-5.8347536e-07,-2.9539706e-07
2319,0.8626366,-0.21529454,-2.6332805e-06,-6.715544e-06
2320,-0.60518837,-0.6732218,-1.9550303e-06,4.899325e-07
2321,-0.5804196,0.025428964,-3.0441806e-06,-2.132882e-05
2322,-0.33777466,0.27545348,-3.144459e-07,-2.3279313e-07
2323,-0.38956383,0.55480695,-2.5531572e-06,-1.2058868e-05
2324,-0.37158197,-0.5076373,-3.4885037e-05,-6.4474145e-05
2325,0.32916713,-0.57767415,-5.1622164e-06,-4.5404436e-06
2326,0.6780118,-0.52641517,-4.8065126e-06,-1.4416155e-05
2327,0.6372623,0.9454568,-3.4718153e-07,9.2535316e-07
2328,-1.0001234,-1.4329249,-4.702001e-06,6.5193717e-07
2329,0.31089792,-0.06719988,-4.7762214e-06,-2.763451e-05
2330,1.1255051,0.82679445,9.79319e-09,-8.487591e-06
2331,0.8909253,0.66967434,9.686321e-06,-7.575094e-05
2332,1.0981735,-1.2448688,-1.222834e-06,-3.917673e-06
2333,1.2199122,0.8828731,-1.2282302e-07,-4.584871e-06
2334,-0.49572444,-1.5102829,-4.698415e-06,-5.931739e-06
2335,0.62629056,-1.492015,-8.129968e-07,-3.0136146e-06
2336,-0.99010134,0.39225096,-2.1861729e-06,6.91011e-06
2337,-0.295547,0.010364271,-5.6214144e-06,-1.965209e-05
2338,0.6142091,-0.3332454,-1.3502518e-06,1.5387259e-06
2339,0.5736109,1.3459088,1.0921776e-06,-3.699642e-06
2340,0.545486,0.8128442,-9.158253e-07,5.5087867e-08
2341,0.5102573,1.045271,-2.7965293e-06,-2.373024e-06
2342,-0.2111129,0.24313596,-1.0977305e-06,-1.0584437e-05
2343,1.2901626,-0.48929146,3.2344957e-08,-6.3243288e-06
2344,1.2299725,-0.80475545,2.3795697e-06,3.8053386e-06
2345,0.75309,-1.3212303,-2.711349e-06,-1.1139568e-05
2346,-0.3997367,1.1714517,-5.505626e-06,-3.2336898e-06
2347,0.46745637,-0.33916473,-5.944292e-07,4.0546524e-06
2348,-0.85132253,0.047695957,-8.6426536e-07,-4.764998e-05
2349,1.1345397,0.95218056,1.8989315e-06,6.472576e-06
2350,1.1486694,0.9325604,2.793905e-06,8.24115e-06
2351,-0.6686935,-0.22054839,-2.0654832e-06,-1.4356285e-06
2352,0.9447611,0.43532112,-2.7680642e-07,1.3793922e-06
2353,-1.0575726,-0.6380055,-4.04725e-05,1.8925675e-05
2354,0.029558275,0.65770036,-4.9739933e-06,-3.977543e-06
2355,0.17895083,-0.014102486,-4.3371347e-06,-2.1523956e-06
2356,-0.047223195,0.12553307,0.000310302,9.7394965e-05
2357,-0.4678133,0.017819762,1.1990278e-06,-3.0449739e-05
2358,-0.892181,-0.3620653,-5.997915e-07,6.7295373e-06
2359,0.37228718,-0.04182474,-6.446341e-07,-3.1291114e-05
2360,-0.22846356,-1.1523218,4.7119934e-06,-6.9963844e-06
2361,0.4537926,0.03459611,-1.9174433e-05,-0.00018323908
2362,-1.7724591,-0.14533763,-9.026599e-06,-2.53995e-06
2363,-0.08231656,0.65834486,-1.2757653e-07,4.7091507e-06
2364,-0.52277786,-0.49601367,-1.9435674e-07,-4.563673e-06
2365,1.2753321,0.1541147,1.4806385e-06,3.0760298e-06
2366,0.12208101,0.66008455,-1.8808441e-06,2.1531214e-06
2367,-0.12302743,0.90013045,-5.1712054e-06,-1.01685855e-05
2368,0.74214333,-1.6051073,-2.2584427e-07,1.8669084e-06
2369,-1.5898417,-0.056856796,-4.0026102e-06,-5.2335627e-06
2370,-0.068945944,1.2264539,-7.746341e-07,1.7766002e-06
2371,-0.06068901,-0.2827006,-3.0733183e-06,-8.345269e-06
2372,0.83819455,0.050120592,0.00022200556,0.00012345279
2373,0.6462568,0.045787472,2.4954024e-05,-4.6868063e-05
2374,0.095313795,-0.38154674,-7.7924153e-07,3.70804e-06
2375,0.40475634,-1.2072505,-0.00010123426,-0.0001327192
2376,-1.0425793,-0.37208325,-4.2602805e-06,-1.8094357e-05
2377,0.019174308,0.7091249,6.0217273e-05,-0.00014875643
2378,0.96809125,-0.58026963,1.539729e-08,6.4920287e-06
2379,1.7690238,-0.3314912,-1.0107595e-06,-1.9521774e-06
2380,0.20928198,0.9636849,-4.6247874e-06,-4.095526e-06
2381,-0.29777816,0.054630183,-1.7069357e-07,-1.5578396e-05
2382,-0.26688468,1.1618904,1.0132407e-05,-0.00017059462
2383,-0.7859074,-0.17969,-2.4172537e-06,-1.3076351e-06
2384,0.8857544,-0.64958465,-4.053793e-07,-3.95575e-06
2385,-0.97304755,-0.05268506,2.9320783e-05,-3.255925e-06
2386,-0.4183249,0.2960128,3.0595875e-05,-0.00014888721
2387,0.10078,0.6734733,1.4719344e-06,7.131655e-08
2388,0.83046913,1.2584846,-1.0270539e-06,-8.742369e-06
2389,-0.9788675,-0.73110497,-9.300811e-06,-2.085756e-05
2390,-0.359235,-0.34744295,2.777248e-07,-2.1916094e-08
2391,-0.9542873,0.5090101,-1.0974285e-06,-5.055381e-06
2392,-0.031902548,0.35269237,1.7018727e-06,-2.5391657e-06
2393,0.78716177,0.2550127,1.5256845e-06,3.281898e-06
2394,0.31897673,-0.030316638,-6.4667654e-07,-2.5508125e-06
2395,-0.9669639,0.83058006,-1.5840415e-06,-6.5309805e-06
2396,-0.48994765,-1.2948681,-0.00010651676,-0.0002548038
2397,-1.011896,-0.60196024,-1.8812734e-06,-7.24649e-07
2398,0.039376482,0.85595465,-1.9089051e-05,-5.2017425e-05
2399,-0.4669796,-0.9369958,-6.110413e-05,2.4937617e-06
2400,-1.3269049,-0.20675036,2.1254125e-05,-1.2269014e-05
2401,0.21370478,0.6646281,1.6576104e-06,1.3289775e-06
2402,-0.56853503,-0.87260354,-2.9665518e-06,-1.305739e-06
2403,-0.9660759,1.0986048,-4.0742333e-07,-6.3951084e-06
2404,0.26938072,-0.25503767,5.6090005e-07,2.832221e-07
2405,-0.48874497,-0.78946936,-3.5663957e-06,2.756863e-06
2406,0.096751116,-0.8700048,-4.976198e-05,-0.00011310502
2407,-1.5186406,0.8433225,-2.8159673e-06,-2.693083e-06
2408,-0.13123225,-0.15215537,-1.0978038e-05,-2.8807664e-05
2409,-0.19726926,-1.7712626,-3.6952629e-06,-9.407579e-07
2410,-0.4310304,0.040075358,8.124122e-05,-0.00011438328
2411,0.43004924,-1.1008083,2.8785284e-05,-5.027133e-05
2412,-0.031983305,0.28679392,-1.1713501e-05,-2.605901e-05
2413,-0.04128641,0.6023599,-1.15683615e-05,-3.1256208e-05
2414,0.20739533,1.3347081,-2.893341e-06,-5.498852e-06
2415,0.027255462,0.7708587,-1.1256867e-06,2.6964913e-06
2416,0.5537743,1.1715889,-3.934384e-07,3.8733156e-06
2417,-0.62000114,0.47548518,-1.7203209e-06,8.340521e-07
2418,0.6618088,-1.0526133,-2.4424432e-06,-9.155499e-07
2419,-0.26908618,-0.72271574,-2.350341e-06,6.133674e-06
2420,1.1436428,0.8262419,-2.8848713e-06,-3.8431126e-06
2421,1.1776094,-1.0915022,-1.1534821e-06,-1.1161972e-05
2422,-0.1614484,-0.39374098,-3.6254944e-06,1.7683326e-06
2423,0.86446595,0.19121641,2.5731533e-06,5.335216e-06
2424,-0.029712208,-0.74257475,-1.1895643e-06,-0.0001816995
2425,-1.1334217,-0.64851445,-8.031553e-06,-6.7890564e-06
2426,-0.306122,1.0060894,-1.8785324e-06,-4.586284e-06
2427,0.56236416,-0.17748629,4.392292e-07,-1.2271617e-05
2428,0.2549493,0.48550344,-2.5724464e-06,-8.341862e-06
2429,1.2026346,0.07690075,-1.0318918e-06,-1.3820094e-05
2430,-1.3359555,0.07399714,-6.498169e-06,-1.1083505e-05
2431,-0.25143552,0.318184,-2.974688e-06,2.617041e-06
2432,-0.73969346,0.30486462,-2.889108e-06,9.043381e-07
2433,-0.066964135,-0.23712745,1.5276196e-07,3.6059369e-06
2434,0.37304077,-0.9421342,-1.6999544e-06,-8.658829e-06
2435,0.24789773,0.14181629,1.0534042e-06,5.8299765e-06
2436,-0.1363481,-1.0249377,-6.047287e-05,-2.3060857e-05
2437,-0.27168623,1.6547985,-1.7228381e-06,-1.1229089e-05
2438,0.08602453,0.41026726,5.917042e-06,-1.5782083e-05
2439,0.13481864,0.47573972,1.7386751e-06,6.0823622e-06
2440,0.71508384,-1.2677088,-2.124262e-06,-7.007947e-06
2441,-0.57667494,0.14380234,-1.8009364e-06,-4.8151196e-06
2442,0.7430311,-0.5359633,0.00018214952,-7.100716e-05
2443,0.5364961,-0.14614516,-3.2630754e-07,-3.853761e-07
2444,1.1860437,-0.22430903,0.0001186055,-0.00012101297
2445,-0.039261892,0.78182256,-1.9814843e-06,2.6311955e-07
2446,0.3112425,-0.56432617,0.00019402249,0.0002108383
2447,-0.6091158,0.8692781,-5.230929e-07,-1.7248863e-06
2448,-0.28606197,0.053783193,-4.142531e-07,4.4315248e-06
2449,1.6469597,-0.9047075,5.19605e-07,-2.5513964e-07
2450,-0.4679716,0.6470484,-5.7639254e-06,-5.161028e-06
2451,1.0415227,-0.30882075,-2.5116202e-07,-3.1706277e-06
2452,-0.05892163,-0.54392314,-1.0714681e-06,1.2601729e-06
2453,-1.089859,1.1951355,-1.451861e-06,-3.9270603e-06
2454,0.044372503,-0.068906054,-0.00029863426,-0.00048284937
2455,-1.2134361,1.0352852,-7.2032108e-06,-2.708082e-06
2456,-1.7779485,-0.2668003,-6.7008777e-06,2.842944e-06
2457,0.61521435,0.02943163,1.2664397e-05,-0.00015258441
2458,0.20011762,0.6681964,-9.927878e-07,2.0308698e-06
2459,0.0077770036,-0.6301747,4.0669228e-08,-2.4549636e-06
2460,-0.924408,0.8001724,-4.267283e-08,4.664836e-07
2461,-1.3541704,-0.79790276,-5.062256e-06,-5.08222e-06
2462,0.5036575,0.9516627,-3.260265e-06,-9.58501e-06
2463,-1.0115837,-0.31587574,-2.1125652e-06,2.5756035e-06
2464,0.28036907,-0.49771944,7.408099e-05,4.498123e-05
2465,0.11281306,-0.7117746,2.5332469e-07,-2.5500826e-06
2466,-0.45466614,0.34662312,2.1317899e-07,3.0226065e-06
2467,-0.15091456,0.667,-4.6673845e-06,-7.4698246e-06
2468,0.6052144,-0.5362092,2.425012e-06,-2.3322093e-05
2469,0.9532472,-0.72317594,-4.0316678e-07,-2.0419293e-06
2470,-0.36173725,0.079874165,-6.361645e-06,-1.7059609e-05
2471,0.69155407,-0.23808984,3.6086485e-06,-1.4690331e-05
2472,1.1948173,-0.620612,-0.00010324904,-0.00026502376
2473,-0.3118784,-1.6103733,-4.1815338e-06,-9.735565e-06
2474,-0.1265134,0.48978624,-5.9882955e-06,-7.671317e-06
2475,0.46685457,0.946529,-7.8493076e-07,7.3869e-07
2476,0.5939215,-0.99840665,7.204042e-08,9.966191e-07
2477,0.012452781,-0.69056135,-4.7762887e-06,-9.026425e-06
2478,0.2462773,0.8117583,-9.456818e-07,-7.718321e-06
2479,0.8235536,0.9248713,-3.0138375e-07,4.8839763e-07
2480,-1.0064594,-0.2990502,-3.894182e-06,-6.9825683e-06
2481,-1.7473999,-0.1480373,-5.253926e-06,-3.253951e-06
2482,-0.46670288,-0.71787494,-0.00014527852,-0.00034593994
2483,0.37374943,1.0863144,4.401643e-07,-1.5562196e-05
2484,-0.071226515,0.6807198,-9.801177e-06,-7.0664355e-05
2485,-0.3178964,-0.97153103,-5.506503e-05,-0.00014659324
2486,0.16995059,1.6258718,-4.2620502e-07,-1.1743761e-05
2487,-0.09239001,0.6695748,-1.8070638e-06,-4.772866e-06
2488,-0.3265595,0.15626626,1.1342507e-06,-1.0736119e-06
2489,0.3165246,-0.33968112,-3.7884424e-06,-9.165397e-06
2490,-0.57699084,-1.5058892,-3.836913e-06,-2.8232625e-07
2491,0.23555106,0.25100636,3.04296e-07,4.721903e-06
2492,0.2523404,-0.30500093,-2.9607638e-06,-7.0947857e-07
2493,0.74862736,-0.9437477,-8.664913e-07,-1.2983887e-06
2494,-0.024192804,-0.37793332,-3.8954495e-06,-2.9888004e-06
2495,0.7990703,0.18562362,3.856183e-05,1.9360741e-05
2496,0.9031976,0.65719163,5.8021374e-07,2.6586345e-06
2497,0.55013657,0.8906577,1.1996115e-06,4.7127276e-07
2498,-0.12937294,-1.1999226,-9.898988e-07,-3.2910502e-06
2499,0.24541214,-0.68780106,-7.215224e-09,4.438359e-06
2500,1.0956821,0.15164961,1.9819822e-06,2.255319e-06
2501,1.3353698,-0.7775231,1.2045582e-06,4.3016535e-06
2502,-0.28797147,0.24395931,2.126994e-06,-4.5212844e-05
2503,-1.0924731,-0.9105989,-8.173856e-06,-1.9035135e-05
2504,0.96274155,-0.5731125,-5.6632405e-07,1.0087888e-07
2505,0.93747413,0.5143311,-1.00456326e-07,-2.975437e-06
2506,0.105115145,-1.1280891,2.4870025e-07,-6.622406e-06
2507,0.5484315,0.47346002,-7.949339e-06,7.5448654e-05
2508,-1.1099356,0.56909746,-3.3029963e-07,-6.947309e-08
2509,-0.6381882,-0.5751941,-8.05932e-06,-4.395163e-06
2510,0.21148312,-0.3788908,7.4675336e-07,5.0676845e-06
2511,1.4932927,-0.34317595,-1.1699476e-06,-4.1694175e-06
2512,0.38204372,-1.0306376,-5.7448133e-06,-4.47018e-06
2513,0.1677167,-0.22526872,-6.588914e-05,-0.00022454906
2514,-1.1729177,0.16403955,4.5414367e-08,6.962607e-07
2515,0.92995906,-0.11276168,-2.9894852e-07,1.4516654e-06
2516,0.010606945,0.60610515,1.1715581e-06,-2.230413e-07
2517,0.2802241,0.11040061,-1.9589352e-06,-1.3152375e-05
2518,0.5048276,-0.65275663,-3.138658e-06,-8.693064e-08
2519,0.17722279,-0.50647134,-4.3764444e-06,-6.076317e-06
2520,0.5257844,0.6887256,-4.963791e-06,-1.6562137e-05
2521,0.49557182,0.46115604,-3.8057562e-05,-9.052616e-05
2522,-0.40418968,0.1967415,-4.5638364e-05,4.0432365e-05
2523,-1.4641409,-0.95028204,-7.4247796e-06,-2.2365289e-06
2524,0.18929513,-0.25235796,1.6703686e-06,5.7369034e-06
2525,0.9272053,0.87818676,-6.240492e-05,-0.00025218297
2526,0.20343845,-0.13481177,-2.695161e-06,5.7730817e-06
2527,-0.524484,-0.113652684,-1.07964695e-07,2.3409289e-06
2528,1.5876298,0.573411,-7.2294256e-07,9.861003e-07
2529,-0.93732923,0.0591211,-4.9039213e-06,-4.5431925e-06
2530,0.7619911,-0.33963516,9.140831e-05,-5.925209e-05
2531,-0.9668153,0.18623658,-1.3949581e-06,1.4354684e-06
2532,0.45623776,0.26579037,2.4395144e-06,8.400934e-06
2533,0.29990053,-0.63091236,-2.9454597e-05,7.2482653e-06
2534,0.76397973,0.0007310565,-2.1640883e-06,-7.567658e-06
2535,-1.0671614,-0.20178969,-5.9125255e-06,-8.557498e-06
2536,1.317141,0.19465286,2.2577267e-06,-2.641776e-06
2537,0.6763808,-0.08693193,-0.00015924434,-0.00034474744
2538,0.78306746,-1.0634933,-4.830145e-06,-2.2458951e-05
2539,-1.6385119,0.38094673,-7.786791e-06,-4.490148e-06
2540,0.7294367,-0.365013,1.2498774e-06,2.6639666e-06
2541,-0.4879766,-0.6277821,-7.1696145e-06,-9.309962e-06
2542,1.1623348,-0.6479782,-1.8222988e-06,-1.3295593e-05
2543,-0.62290037,1.2220935,5.248976e-05,-9.9869736e-05
2544,1.481673,0.13951774,7.794175e-05,-0.00020325121
2545,-0.5612618,-0.21722221,-1.9990862e-06,4.0189792e-07
2546,-0.99944216,0.40794477,-2.1849041e-06,-8.665973e-06
2547,0.12836093,0.9202588,-3.8774015e-06,-3.7632462e-06
2548,0.012836075,-0.3436853,-4.616555e-05,-0.0001932259
2549,-0.7721368,0.2128148,-3.4200402e-06,4.550021e-06
2550,0.50843847,0.12544806,-3.5948176e-06,-9.801959e-06
2551,-0.204025,1.0011797,-5.3448935e-06,-1.9703257e-05
2552,0.3838982,-1.1449238,6.8733157e-06,-0.00013365482
2553,-0.82677,-0.020670477,-2.2824427e-06,1.499257e-06
2554,0.6468111,-0.6357205,1.1424779e-06,8.024219e-06
2555,0.6480468,-1.1601393,-2.105372e-06,1.756868e-06
2556,-1.4008031,0.32333016,-5.963072e-06,-6.2413255e-06
2557,-0.807549,-0.26722872,-8.482951e-06,-5.770211e-06
2558,0.25358436,0.09821084,-4.8615743e-08,-1.9078981e-05
2559,1.4616672,0.67941624,-6.2269606e-07,-7.4550326e-06
2560,1.0646019,0.91142726,-3.6846473e-07,1.7261566e-06
2561,-0.36793828,0.34366104,-3.0212589e-06,-5.3625768e-06
2562,0.44015422,0.2309787,-6.92211e-07,-1.6735994e-06
2563,0.85928744,0.56139493,-2.0789084e-07,7.919552e-07
2564,0.1281384,0.98439866,-2.6663852e-06,-1.8433155e-05
2565,-0.4953559,1.5810504,-1.4324015e-06,-9.280841e-06
2566,1.0688761,1.0205407,-2.865902e-07,-5.8666183e-06
2567,-1.4682189,-0.72251844,-4.798491e-06,2.8715158e-06
2568,-1.296531,0.17516612,-5.808969e-06,-6.9553676e-06
2569,1.2213671,0.6645239,-1.994705e-07,8.5936347e-07
2570,-0.8007506,0.08412365,-3.3681379e-06,6.841481e-06
2571,0.52633154,1.1742911,8.5077784e-07,-3.3546814e-07
2572,-0.58888274,-1.0593363,-3.4014088e-06,-4.2273473e-06
2573,0.75069594,0.5576475,4.4041894e-07,-1.701073e-06
2574,-0.16193515,-0.14960684,-6.424118e-06,-1.1674015e-05
2575,0.68146324,0.07056883,-4.309293e-05,6.375194e-05
2576,0.801871,-0.12181829,-2.4311203e-06,-3.0618653e-06
2577,0.19909164,-0.87092984,1.6397933e-06,-1.1290447e-05
2578,-0.85288674,0.20367344,-3.3408842e-06,-5.6448043e-06
2579,-0.84623146,0.70927894,-5.018881e-06,-9.720618e-06
2580,0.21617301,0.2343118,9.461151e-08,-8.4221465e-06
2581,0.00027321678,0.5813272,-2.7652595e-06,-1.3924184e-05
2582,-0.5321803,1.2873133,-3.17295e-06,-8.423212e-06
2583,-0.16687961,-1.0150027,3.385402e-07,-2.203374e-05
2584,0.37140176,0.94308674,1.7642208e-06,-5.2527066e-06
2585,-0.024728205,-0.6623077,-1.658788e-06,6.750556e-07
2586,1.0419972,-0.3806373,-1.2338995e-06,-1.2738597e-06
2587,0.20874286,-1.5986159,-2.0346135e-06,3.1722511e-06
2588,0.83340603,0.69985116,-2.5069708e-06,-6.969043e-06
2589,-0.6325127,-1.1032846,-6.3289713e-06,-1.2963707e-05
2590,0.97730124,0.69971025,1.4471778e-05,-6.446713e-05
2591,1.6525193,0.04158162,3.518342e-06,8.594353e-06
2592,-0.3676103,0.43201366,-3.166044e-05,-8.6804495e-05
2593,0.14540894,-0.4866762,6.23965e-05,-3.455143e-06
2594,0.4897565,-0.26571858,2.7810874e-09,-2.0318412e-06
2595,0.16813707,-0.6455858,8.280201e-05,-0.00020687237
2596,-0.057072613,-0.23585434,-1.4311448e-06,6.7856636e-06
2597,-1.0880206,-0.18383072,-3.939151e-06,-4.0803343e-06
2598,0.25301978,-0.8365199,-2.1476549e-06,4.923391e-06
2599,0.60038024,0.55207646,0.00012258903,0.00016674482
2600,-0.4603405,1.2894149,-4.8040736e-05,-0.00016351903
2601,1.1825116,0.860347,2.1438268e-06,5.179329e-06
2602,0.04991194,-1.3141048,-9.725583e-05,-0.00021546122
2603,1.1439064,1.0175847,1.782639e-06,-2.3481882e-05
2604,0.18489815,0.4098446,-4.7297344e-06,-0.00033588393
2605,-0.591331,0.8072164,2.0700963e-05,-7.7011755e-05
2606,-0.6117869,1.375975,-2.2592048e-06,-2.9140485e-06
2607,0.74587256,0.98081565,1.0852572e-06,-9.34743e-06
2608,0.9209598,-0.39707765,-1.2500002e-06,-3.795924e-06
2609,-1.4641442,-0.3605447,-5.207866e-06,3.9464744e-06
2610,0.38426977,0.64296013,3.992894e-05,-2.1368915e-05
2611,0.7759743,0.41300422,-5.577944e-07,1.1243351e-06
2612,-0.8627383,-0.5093199,-7.2275952e-06,-4.8863844e-06
2613,0.40321738,0.35645184,-1.362729e-06,-4.2226427e-05
2614,1.4681356,0.76172745,1.7577395e-06,-1.5323953e-06
2615,0.6475859,-0.25116655,6.7500636e-09,-1.2644551e-06
2616,-0.5561377,-0.17004283,-2.854869e-06,2.992129e-06
2617,0.22539924,0.5253933,-1.7509262e-06,-2.6348425e-06
2618,-0.32671738,0.18950441,-0.00017680782,-0.00030688863
2619,-1.178739,-0.016632542,0.00024089722,-7.9256286e-05
2620,0.095952496,0.07132499,-3.0575288e-07,3.3259812e-07
2621,1.388663,-0.25814968,2.6445152e-06,-1.0699852e-05
2622,-0.5417953,-0.11866099,-4.065258e-06,-5.155967e-06
2623,0.40807903,-0.3330958,-1.433106e-07,-5.6362865e-06
2624,-0.96468693,0.8195099,-1.1800905e-06,-8.874367e-06
2625,-0.9831278,1.1697696,-3.587692e-06,-2.7813362e-06
2626,-0.6144723,-0.6304882,-2.5107486e-06,1.3220243e-06
2627,-0.06970076,1.7636786,-1.6294237e-06,-1.2870721e-06
2628,0.8663295,-0.34474248,4.198479e-07,-2.8131853e-06
2629,1.190832,-0.81122035,2.5167458e-06,3.6066779e-06
2630,1.1700943,0.41634977,1.2022737e-06,-1.2145827e-06
2631,-0.81363493,0.7002506,0.00014149336,-0.000154084
2632,-0.39889014,0.91813755,-1.2924464e-06,4.324181e-06
2633,-0.08691595,-1.512745,-4.378334e-06,-1.1037995e-05
2634,1.0172309,0.5404532,2.486889e-06,5.932093e-06
2635,-1.2776604,0.51566666,-3.4789975e-06,-4.302083e-06
2636,0.40374443,0.43710968,1.5692445e-05,-0.00014011865
2637,0.58656657,-0.051232554,-1.2828798e-06,3.8383223e-07
2638,-0.049172644,0.10028856,-7.047889e-07,2.562551e-06
2639,0.79504466,1.5465306,4.7135993e-07,-3.4175778e-06
2640,1.0545263,0.77445793,-3.1983825e-06,-4.8106613e-06
2641,-0.52639985,-0.04308902,-6.9863186e-06,-6.838754e-06
2642,0.51123255,0.68551457,9.226244e-05,-0.0001514859
2643,-0.1190795,0.35392132,3.7748845e-07,5.1849634e-07
2644,-0.09001965,-0.024510859,-8.346054e-06,-2.1426997e-05
2645,-1.0190617,0.55157423,-0.00017573618,-0.0002963768
2646,0.49645734,-1.5871127,-3.388191e-06,-1.4919742e-05
2647,-0.6853356,-1.5177845,-5.3842296e-06,-2.8359689e-06
2648,0.7868086,1.4155688,2.5589839e-07,-1.8007106e-06
2649,1.4558885,-0.27396843,-2.0377506e-06,-9.421216e-06
2650,1.009609,1.1997526,-1.4418019e-06,-7.620831e-06
2651,-0.54704326,0.42555064,-1.7309528e-06,-3.0403053e-06
2652,1.0795754,-0.42121255,1.3808797e-06,1.6638596e-06
2653,0.5481298,1.5692824,-1.2067379e-06,1.866113e-06
2654,-0.119316936,-1.252257,-2.4075448e-06,-8.16214e-06
2655,0.056229383,-0.32281286,4.2334744e-07,-5.227332e-07
2656,1.055622,0.024305506,-1.4870323e-05,-9.2213966e-05
2657,-0.8348942,1.3091568,-2.40101e-06,-1.184239e-05
2658,-0.15424773,0.5546504,-3.9561047e-07,4.293298e-06
2659,1.1756529,0.60910255,2.2068596e-06,1.0061141e-06
2660,0.44713023,0.35079846,6.2874045e-07,-2.5946574e-06
2661,-0.95738107,0.46150675,-2.012921e-06,7.5252337e-06
2662,-0.7199496,-0.93069077,-4.499764e-06,-2.9079683e-06
2663,0.46135667,0.12172515,-2.1885191e-05,4.850264e-05
2664,1.4587688,0.09277878,3.1397199e-06,4.829309e-06
2665,0.89929104,-0.3699684,-9.802235e-06,-0.00032895867
2666,-0.86244047,-0.35354972,-5.375052e-06,-6.0554585e-06
2667,0.23042418,0.0097278,-3.3433298e-07,-1.9165405e-05
2668,-0.21379632,1.2080767,-4.068404e-06,-2.4304995e-06
2669,-0.01692803,0.18556173,-5.689702e-05,-5.0872804e-05
2670,-0.0910512,-1.0126764,3.3977096e-06,-3.118776e-06
2671,-0.15548486,-0.48740628,-5.5671803e-06,-7.961702e-06
2672,0.8553279,0.29667675,2.0042873e-05,-0.00029756635
2673,1.2096797,0.3089212,1.8639778e-06,5.264085e-06
2674,0.6495974,-0.72049016,-1.2568685e-06,2.7727622e-06
2675,1.0400295,-0.22089751,-6.0242724e-07,9.04824e-07
2676,-0.43568006,-0.13872705,-3.846089e-06,5.5313258e-06
2677,-1.0120571,0.36717296,-3.0700849e-06,-8.282266e-06
2678,-0.23495229,-1.0809381,-9.229592e-06,-1.8991239e-05
2679,0.46888483,-0.27557313,-2.3498906e-06,8.9155765e-07
2680,-0.116905615,-0.040029887,-2.2128104e-06,-3.1080585e-06
2681,-0.5638389,-1.259847,-2.689698e-05,-4.743687e-05
2682,0.3088026,-0.09624676,-4.7880425e-05,-0.00011174415
2683,-0.4786796,-0.447849,0.00014752598,-6.29073e-05
2684,-0.064467564,0.0023215476,4.746595e-06,-2.085047e-05
2685,0.9186888,0.46029103,3.1760254e-07,1.3415365e-06
2686,0.7261133,-1.3439893,-3.3070035e-07,-4.2189245e-06
2687,0.5521673,-0.53456336,2.979105e-06,-1.8996992e-05
2688,0.64776045,-1.0386224,-7.102258e-07,-1.1349794e-06
2689,0.49160185,-0.86579156,3.097348e-07,6.924547e-07
2690,-0.9875314,0.670269,-7.978051e-06,-1.918504e-06
2691,1.006922,-0.8553413,6.25565e-07,8.933151e-06
2692,0.38110536,-0.14341584,-6.2888296e-07,6.0881507e-07
2693,-0.74476165,-0.3360425,-3.49691e-06,1.7762871e-06
2694,-0.023795756,-0.8198188,-1.993768e-05,-3.8893475e-05
2695,0.058193274,-1.5024596,-2.0848988e-06,1.0831047e-06
2696,-0.26532912,0.4387536,0.00012617339,-0.00019836845
2697,0.73375356,0.91910094,2.4104452e-06,3.1879945e-06
2698,0.13143243,-0.89096457,1.0173052e-06,4.665056e-06
2699,-0.54483336,-0.36934823,-3.075916e-06,9.0868925e-06
2700,-0.6426648,-0.24301682,4.5634793e-06,-4.4924127e-05
2701,0.9232027,-0.29102203,4.5409485e-07,3.8592916e-06
2702,0.8762416,0.72231877,6.598119e-07,-3.36604e-06
2703,1.1586291,0.407962,-7.665308e-07,-5.2241735e-06
2704,-1.2454872,0.7605697,-8.197202e-06,-3.0010028e-06
2705,0.057751518,1.1401798,3.0511052e-07,-3.5977234e-06
2706,0.043432467,-0.26927242,-1.7010015e-06,1.8194461e-06
2707,-0.07610857,0.5427557,-4.090897e-06,-5.2253295e-06
2708,0.18165377,-0.27186325,-1.0037196e-06,2.1006636e-06
2709,0.59243363,0.08985154,-1.9803638e-06,2.5351305e-06
2710,-1.1190224,-0.92489004,-4.8542165e-06,-2.4407161e-06
2711,-1.056012,-1.2363961,-4.6725e-06,-5.2628307e-06
2712,-0.48759115,-0.5775968,-2.51951e-06,-1.0907349e-06
2713,-0.37518904,-0.7238475,-7.701338e-06,-3.183171e-06
2714,1.2233949,-0.42388335,-2.853083e-06,-1.5112182e-05
2715,-0.13083588,-0.7285348,-9.4026746e-07,-7.430778e-06
2716,1.0139443,-0.57240206,-5.268471e-07,-3.2758796e-06
2717,-0.5956312,-0.34241933,4.710522e-07,-9.7095e-06
2718,0.32686508,-1.0415034,-4.6039286e-06,-3.0078796e-05
2719,0.039959796,1.125399,-5.473797e-06,-3.2741793e-06
2720,0.74072003,0.88685554,9.2585175e-08,-8.156987e-06
2721,-0.6019722,1.2384832,2.7913724e-05,-0.00013862613
2722,0.4025447,0.10036635,-2.2880624e-05,-0.00013276689
2723,1.4036523,0.18524182,-2.2087177e-06,-3.817837e-06
2724,-0.44724837,-0.93321496,-3.6677552e-06,-3.5394155e-06
2725,-0.305462,1.0125977,-1.3205964e-06,2.040972e-06
2726,0.69709396,-0.3856869,6.560593e-05,-8.9848254e-05
2727,-1.1432172,0.33770314,4.06385e-05,-3.7141588e-05
2728,0.7403393,1.2652822,-9.865728e-07,-1.5684532e-06
2729,-0.623033,0.46391127,3.6279045e-05,-0.00016035922
2730,1.393131,0.5930378,-1.1255295e-06,-4.8652428e-06
2731,0.81413895,1.3147861,-3.0411397e-07,-2.7753345e-06
2732,0.11563213,1.2937068,6.41846e-07,-9.961152e-06
2733,0.5451288,-0.65668887,-2.0074965e-06,4.485751e-06
2734,0.46928883,1.2398982,-1.3532233e-06,-6.013777e-06
2735,1.3825585,0.2713866,-2.745553e-06,-5.285467e-06
2736,-0.37053275,-0.32202017,6.1961305e-07,9.750116e-06
2737,0.6554186,-0.7377547,-6.8246436e-07,1.4612942e-07
2738,-0.08920275,-0.6472442,-3.442279e-06,3.931321e-06
2739,0.4276824,-0.6969117,-1.4500341e-05,-7.534524e-05
2740,0.35666302,0.8683664,2.1000894e-06,-1.6911708e-06
2741,1.0534252,0.51393366,2.4335848e-06,5.812963e-06
2742,-1.4662913,0.44254035,-0.00018063257,-0.00033768744
2743,-0.6039165,-0.68510836,-5.7374627e-06,-7.3102824e-06
2744,-0.038720023,1.5179555,-3.2885348e-06,-6.808268e-06
2745,-0.6476604,0.8463635,-1.5942097e-06,-5.105713e-06
2746,-0.68430847,0.5681607,-4.2542138e-07,3.4223008e-06
2747,-0.42438126,1.0914521,-2.570227e-06,-5.278537e-06
2748,0.12946221,-0.48496184,-1.5067936e-06,-6.558873e-06
2749,0.81186146,-1.233137,-4.662686e-07,8.183474e-06
2750,0.43567276,-0.9824009,-3.0802703e-06,-3.819754e-06
2751,-1.0511628,0.37494323,-9.532152e-05,-0.00016398524
2752,-1.2576015,-0.0905154,-0.00012895188,-0.00012829993
2753,-0.78417724,1.2245654,-4.303096e-07,-4.5405395e-06
2754,0.008564104,-0.34796184,-2.9997373e-05,-0.00028642116
2755,-0.6189738,-0.97456443,-1.9317515e-06,2.7191131e-06
2756,0.5041659,0.8779748,-4.311951e-06,-4.381538e-06
2757,-0.22197706,-1.2268037,-4.6247948e-07,5.3179997e-06
2758,-0.38426277,0.7646921,1.1127082e-06,-3.6878992e-06
2759,0.76437753,-1.0647668,1.1800436e-06,-1.4830286e-05
2760,1.4080715,0.14635178,2.2572794e-07,4.032334e-07
2761,-0.66072685,-1.071614,-3.6616605e-06,5.0114704e-07
2762,-0.68014836,-1.4057163,-6.3200623e-06,-1.3000272e-05
2763,-1.0322489,0.65287375,-8.931491e-06,-2.0958698e-05
2764,-0.123507515,1.6096183,-1.8226384e-06,8.1584153e-07
2765,0.10084367,-1.057726,1.2191286e-05,7.253251e-05
2766,1.4838852,-0.31914523,3.3904255e-06,5.1786665e-06
2767,1.3098232,0.9558811,-9.509703e-07,-2.11783e-06
2768,-0.8772853,-1.0098289,-1.7640934e-06,2.3339699e-06
2769,-0.50031006,0.740735,-2.8599641e-05,-0.00012559406
2770,-0.15825601,1.1432682,-1.12025674e-07,-2.2807803e-06
2771,-0.6081798,0.04002222,7.262123e-07,-1.4586247e-05
2772,0.64064604,0.098853596,-0.00014311502,-0.00040767394
2773,0.10168364,-0.59548825,-1.0892992e-06,4.343177e-06
2774,-0.43732485,-0.7542157,-6.638886e-06,-1.17625e-05
2775,0.6104654,0.5212311,-1.3631307e-06,2.3337752e-06
2776,-1.3201854,-0.8542594,-8.474675e-06,-1.0151148e-06
2777,0.50301814,-0.28892678,-2.3450552e-06,1.7276989e-08
2778,-0.06626671,-0.5913663,1.9783235e-07,-6.2433784e-05
2779,0.88338786,-1.298039,-5.0864236e-07,-6.9026237e-07
2780,-1.0345796,-0.7077318,-3.095723e-06,-6.3157963e-06
2781,-0.6262407,-0.5278973,-7.2925677e-06,-5.709031e-05
2782,-1.2236902,0.41822475,-5.4226985e-06,-4.4025246e-06
2783,1.000631,0.78613466,-1.928021e-06,-8.363972e-06
2784,-0.25413173,-1.0044256,2.3627932e-05,-2.2881999e-05
2785,-1.0297183,-0.70576215,-3.5014932e-06,-5.3029457e-06
2786,0.3279165,0.18355347,-2.544931e-05,-0.000110859124
2787,-0.50492203,0.11279023,1.2239883e-05,-0.00015880316
2788,0.25640753,0.3831835,1.0667666e-06,1.6707249e-06
2789,0.28714037,0.9679402,-2.6582215e-06,-3.0569836e-06
2790,0.7247473,-0.03857331,-3.1035534e-06,-4.678583e-06
2791,0.47756734,0.54455745,-2.9653745e-06,-3.099671e-06
2792,-0.049869254,0.34594372,-1.6309174e-06,1.1130267e-06
2793,-0.6637721,-1.094619,-5.190573e-06,-4.0225136e-06
2794,0.24876985,-0.7811441,0.00011878357,0.00014449653
2795,-0.19219775,0.14460443,-1.2160117e-06,2.9585e-07
2796,1.6600667,-0.4498995,1.1705191e-06,-5.92166e-06
2797,0.041854165,1.6054385,5.611292e-07,-4.323173e-06
2798,-0.7273072,-0.7660727,-4.398978e-06,-1.766482e-05
2799,-0.8703731,0.82874566,-2.894253e-07,-4.0712707e-06
2800,-0.04652843,0.97973526,4.977883e-07,-3.6834317e-06
2801,0.9439882,0.03685761,-3.4296346e-07,9.901078e-07
2802,-0.62433326,0.05446078,-4.5137483e-08,-3.906889e-06
2803,-1.1700444,-0.78366774,-1.00880425e-05,-1.4932262e-05
2804,-1.5398467,-0.34039494,-4.1241143e-05,-6.810013e-05
2805,0.21619993,1.0305693,0.00022417716,0.0001477404
2806,1.7432883,-0.24532011,1.9861725e-06,2.6326647e-06
2807,-0.76253116,0.17423286,-1.0096176e-06,2.7790554e-06
2808,1.1300621,-0.46383542,2.1282488e-06,1.0164939e-05
2809,0.19786093,0.9767298,8.0525984e-07,-4.210496e-06
2810,1.0571135,0.8555467,3.7687536e-07,-2.8547176e-06
2811,-0.88846624,-0.2206027,-8.72095e-05,-0.00015316217
2812,-0.8274852,0.311628,-9.921708e-06,-8.5220956e-05
2813,-0.66622,-0.78208894,-1.6482799e-06,1.5775597e-06
2814,0.82633275,0.17439026,-3.1883856e-06,-1.1415021e-05
2815,-1.6797677,-0.21028277,-1.0030398e-05,-4.9140544e-07
2816,0.260436,1.1309999,-1.0959867e-06,2.8075608e-06
2817,0.1445742,1.3855354,-6.9676764e-07,-9.564619e-07
2818,0.34943715,0.4344913,-6.8427335e-06,-2.7014937e-06
2819,-0.7706817,-0.36324593,-2.2668337e-06,-1.0996157e-06
2820,0.7010293,-1.1879098,-1.668378e-07,-4.3586865e-06
2821,-0.97633916,0.49182343,1.280278e-06,-5.457319e-07
2822,-0.57230204,0.14198771,1.0369112e-06,6.4125625e-06
2823,0.09731632,-0.24661233,1.4520808e-06,1.1566625e-06
2824,0.24455734,0.35599282,-1.986567e-06,-5.1326765e-06
2825,1.0925436,0.06478278,-4.705088e-06,-3.6136814e-06
2826,-0.7602833,-1.13272,-3.6804972e-06,-3.0175859e-06
2827,0.26385185,-0.3107548,-6.4115225e-06,-4.144599e-05
2828,-0.07061773,0.428795,1.5871521e-07,-1.2504662e-05
2829,0.94458956,-0.5010305,-4.1526714e-06,-8.293176e-06
2830,-1.7113831,-0.10866523,-7.331065e-06,-2.4643846e-06
2831,-0.297516,0.13522556,-5.504444e-07,5.2618016e-06
2832,-0.8215957,1.4596119,-1.168003e-06,-1.762304e-07
2833,0.8091252,0.3712004,-3.91532e-06,-3.603897e-06
2834,0.051075064,-0.21285771,-7.9357517e-07,6.0046505e-06
2835,0.27837855,-0.773192,-5.5684836e-07,1.8718049e-06
2836,-0.015846552,-0.41786817,4.287856e-06,-4.0399577e-06
2837,0.9406576,-0.75037396,-4.489816e-06,-5.646444e-06
2838,-1.1286799,0.47406137,-1.9865981e-06,-9.266579e-06
2839,0.101767465,1.4814748,-2.5146164e-07,-1.5270774e-05
2840,-1.5180888,-0.116046704,-3.5782502e-06,-4.153527e-06
2841,-1.1702716,-0.0030513548,-9.723537e-07,3.0422939e-06
2842,0.521457,1.8022466,-6.0304075e-07,1.3348399e-06
2843,0.4454014,-0.43276733,4.0729992e-07,-3.3740625e-06
2844,-0.6518945,0.42781755,-2.5308627e-06,-4.713715e-06
2845,0.08281214,0.40201002,-1.4151656e-06,1.0291456e-06
2846,-0.14632873,-0.98239845,-1.4147762e-06,-2.57392e-07
2847,-0.6229706,-0.21872367,-5.9498125e-06,-1.5318918e-05
2848,-1.5604513,0.44663888,-5.718376e-06,3.624266e-07
2849,-0.05761848,-1.2052836,-5.68613e-06,-2.10932e-06
2850,0.53864884,0.79277885,-1.7091659e-06,-6.511487e-06
2851,0.6056687,1.1124555,-1.4037463e-05,-0.0002348249
2852,0.164615,-0.033344883,-3.3348806e-06,-1.0299131e-05
2853,0.14194712,-1.0626026,7.555527e-07,-3.7505993e-07
2854,0.6167322,0.9287148,-4.414651e-07,7.811359e-07
2855,-0.6272846,0.29561672,3.7553076e-07,1.1209122e-06
2856,0.99845517,-0.051123552,5.167806e-06,-1.0682249e-05
2857,-1.2281036,0.5584474,-4.975381e-06,-5.9969075e-06
2858,0.31978703,-0.702137,-3.475563e-06,-1.0042529e-05
2859,-0.73018754,-0.364367,-3.4802142e-06,-1.1034076e-05
2860,1.1470298,0.5630452,-3.322736e-06,-2.496084e-06
2861,0.026453083,-0.888619,4.6914653e-07,4.773946e-06
2862,0.40715164,-0.25030774,-3.964778e-06,-9.264268e-06
2863,-0.46171016,1.6325366,-7.300884e-07,-2.0854748e-06
2864,0.43924892,-0.583619,5.2690903e-05,-0.00019476523
2865,0.3680326,-0.8765588,5.4599775e-07,-1.7778177e-05
2866,-1.2038674,-0.7706963,-5.0516455e-06,1.0942445e-06
2867,1.1579982,-0.69804096,4.3100586e-05,-0.0001500431
2868,-0.5462522,-0.28554413,-5.451886e-06,-6.514044e-05
2869,0.017094854,0.545342,-8.374546e-07,-1.0268843e-06
2870,1.0769641,-1.1037325,2.6006296e-07,5.12245e-06
2871,0.48570094,0.43646702,-2.5029628e-06,-6.5517247e-07
2872,-0.5847948,0.4510659,-2.8007125e-06,-1.0135182e-08
2873,1.6065304,-0.09921191,3.2084838e-06,7.639477e-06
2874,-0.7026768,-0.39097726,-1.5941592e-06,-4.180042e-06
2875,-0.73248285,0.22827663,-3.3713704e-06,-4.275498e-06
2876,0.19563717,-0.8060067,2.2764983e-05,-7.1888935e-05
2877,-0.02500197,0.6465724,2.9044872e-07,-5.7140405e-06
2878,-0.45930377,0.2373226,-1.42064e-06,4.434457e-06
2879,1.2168372,0.15968795,-1.8088542e-06,-1.0539345e-05
2880,0.5541201,0.33518577,-1.0152832e-05,-2.9612987e-05
2881,-0.42528117,-0.773234,-1.7303352e-06,-5.3876545e-07
2882,-0.7467834,-0.379369,-3.4943487e-06,4.115746e-06
2883,-1.1995505,0.032051463,-2.5177453e-06,2.0570674e-06
2884,0.43282726,-0.060893867,6.9202124e-06,-7.0076535e-06
2885,-0.26483077,-0.15748215,8.849452e-08,6.248985e-06
2886,0.38819385,-0.9268629,-5.191157e-07,-3.9446786e-06
2887,-0.3154203,-0.68920124,-1.8664896e-06,1.3500869e-06
2888,0.48746005,0.22677502,-1.0447293e-06,-1.9759614e-07
2889,-0.5681002,0.52068263,-1.7996839e-06,-2.8717113e-06
2890,0.8689867,0.93282473,2.1837397e-07,-4.6406576e-06
2891,-1.6809024,-0.08301758,-4.5213874e-06,1.2948954e-07
2892,0.8111883,-0.22752932,2.3340847e-07,4.955434e-06
2893,-0.96039504,1.3680727,-9.328369e-07,-6.794401e-06
2894,-1.2429382,0.7086337,-6.91948e-06,-1.1386745e-05
2895,-0.9453524,0.35735503,-9.0889785e-05,-0.0002500034
2896,0.002027947,-1.1574831,-4.533636e-06,-7.4999534e-06
2897,0.71407264,-0.9623787,-2.97966e-06,-2.6818483e-05
2898,0.26094827,-0.50431556,4.484687e-07,-2.0659584e-06
2899,-0.07850741,1.4567708,-1.019699e-06,-9.334031e-06
2900,-1.367424,-0.59186596,-4.297108e-06,6.306652e-07
2901,0.44535345,-0.55381244,1.0776716e-06,6.268198e-06
2902,-0.8052227,-0.14821084,-2.7468795e-06,-6.535678e-06
2903,0.6491171,-1.5658104,-3.8503245e-07,-1.7656995e-06
2904,0.33682418,-1.2088506,-1.7184291e-06,7.3478745e-06
2905,-0.26190427,0.662324,-7.276995e-07,3.4135683e-06
2906,-0.96586484,-0.37370127,-2.7711876e-06,3.9288125e-06
2907,0.14074685,-1.0548712,-3.271078e-06,-0.00017409591
2908,0.5650666,0.08234483,-5.2623157e-08,8.429913e-07
2909,0.92292523,1.0330341,2.021169e-06,4.3064347e-06
2910,-0.3414538,0.15173723,0.00012443877,-7.886451e-05
2911,-1.1346581,-1.4961908,-6.3492844e-06,-2.0945724e-06
2912,0.87270826,0.08832912,2.4181022e-06,4.804935e-05
2913,-0.19973195,0.2331279,-4.480965e-06,-5.9095568e-05
2914,-1.2407801,-0.06387097,-2.3896084e-05,-7.845003e-05
2915,1.4450122,-0.55016845,-1.7389597e-07,-5.4905495e-06
2916,0.19056162,0.71210545,-3.6454544e-06,-8.108595e-06
2917,-0.27590755,0.65229154,-6.091619e-06,-2.6578614e-06
2918,-1.5805255,0.64331836,-2.358112e-06,1.1914686e-06
2919,-0.06120989,1.0315629,-5.3097915e-06,-2.0353571e-05
2920,0.8110994,-0.07051173,-7.640985e-08,-8.253063e-06
2921,1.5069172,-0.7292154,9.620676e-07,-9.153389e-06
2922,1.2624218,0.41505525,3.545081e-06,-1.5469535e-05
2923,-0.8711329,-0.014422189,-4.2978427e-06,-5.549189e-06
2924,1.4703116,-0.3294747,-8.2965823e-07,-1.4900908e-05
2925,0.13456354,-0.24125822,-7.29764e-07,-5.7159177e-06
2926,0.39172387,1.218593,-0.00013098339,-0.00040009743
2927,-0.18555526,-0.36932912,-2.8051295e-06,-1.928296e-05
2928,-0.5569705,0.3937487,-3.059917e-06,-3.8108647e-06
2929,0.49023736,-1.0620698,-7.7029645e-06,-3.0044415e-05
2930,0.4001419,-0.47072515,-5.5225934e-07,-6.29929e-06
2931,-0.37747172,0.49162465,2.980816e-07,3.2224866e-06
2932,-0.8969309,0.68161386,-4.384677e-08,-3.7581044e-06
2933,-0.27564785,0.23064421,-9.174357e-07,-6.830749e-06
2934,1.17831,0.40654886,-5.1941415e-06,-2.2066255e-05
2935,1.0596956,-0.48199317,1.9008273e-06,-3.3896176e-06
2936,-0.5245761,0.8148502,-0.00011366455,-0.00017716124
2937,-0.04007615,-0.6093711,-1.2368414e-06,-6.264808e-06
2938,-0.14725034,0.8991737,-1.0162271e-06,7.5841226e-06
2939,-0.06832493,0.25941142,-2.7569668e-05,3.7620688e-05
2940,1.3998802,-0.16313308,-2.0337454e-06,-6.3027164e-06
2941,-1.4541665,0.55828625,-8.605008e-06,-2.408826e-06
2942,-0.24501766,-0.4592408,-9.320491e-07,1.6741548e-06
2943,-1.472964,-0.28278401,-9.578272e-06,-1.8419291e-06
2944,-0.06781408,-0.5891768,1.3817726e-08,1.2773708e-06
2945,1.7248408,0.31326506,-2.0403576e-07,1.1668199e-06
2946,-0.8583817,-0.23364416,-5.6176164e-06,-2.2923236e-06
2947,0.20903328,-0.23664303,-2.0579944e-06,-2.178703e-06
2948,-0.314178,0.33863872,-2.8139466e-05,-0.00026236547
2949,-0.49734187,-1.8255502,-4.8736633e-06,2.1179349e-06
2950,0.23367438,-1.3052233,-4.0207633e-06,-8.767618e-06
2951,0.18127465,-0.9871527,-2.2362385e-05,-0.0002722448
2952,1.1882563,-0.90298873,2.46435e-06,6.1935857e-06
2953,-0.5932858,-0.07913046,-1.218876e-06,-1.2217686e-05
2954,-0.882302,-0.20969154,-3.2571331e-06,1.4548295e-06
2955,-0.22587213,0.65670705,-6.2250444e-07,7.798119e-06
2956,-1.0716692,0.025349183,-1.3685519e-06,-6.5192094e-06
2957,0.8013888,-0.22397608,-3.7805776e-09,-1.011366e-05
2958,1.435177,0.55633485,2.2283451e-05,-8.490208e-05
2959,-0.9604909,1.2289045,-3.8341695e-06,-1.5913718e-05
2960,0.17838585,0.7611532,2.0905554e-06,-9.178926e-06
2961,-0.7739085,0.33113295,-3.6938927e-06,-9.626202e-06
2962,1.5160683,-0.45686606,2.7555047e-06,8.7246035e-06
2963,0.61868066,-0.34358394,3.0341619e-06,6.3218486e-06
2964,0.39931554,1.1101973,2.7189148e-07,-4.85104e-07
2965,-0.33644387,-0.30954543,1.0101286e-07,7.4896575e-06
2966,0.14141105,0.47341624,-4.966566e-08,4.2658294e-06
2967,0.63257885,-1.0961288,1.3004798e-06,-1.1400895e-06
2968,0.7174639,-0.4709661,-1.7618775e-06,-1.2391238e-06
2969,0.2724615,-0.02197708,5.918829e-07,3.7848304e-07
2970,0.09455125,0.79342645,1.0526278e-06,-2.2552435e-06
2971,0.14207686,-0.32226366,-9.854307e-06,-0.0003273719
2972,-0.044664677,0.07168366,-2.6271127e-07,-2.0221878e-05
2973,0.47565767,-1.049948,-5.353742e-06,-1.628032e-05
2974,-0.95694,-0.613028,3.4967463e-06,-5.3965286e-06
2975,0.06941503,-0.10490089,-2.2216814e-06,-1.1754081e-06
2976,-0.000798446,0.13607423,-0.00010806792,-0.0003353212
2977,0.78412044,0.07114842,-2.5029133e-06,-8.872396e-06
2978,0.48480198,-0.28973344,1.4698438e-06,5.9811005e-06
2979,-0.7292769,-0.8266769,-3.4045936e-06,4.2228003e-06
2980,-1.3178978,0.27852517,-1.9269755e-06,-1.1481736e-06
2981,0.8139439,-0.02875333,-1.328171e-07,-7.1591853e-06
2982,-1.7281405,0.31928116,-4.772116e-06,-1.9037977e-06
2983,-0.016038388,1.6983802,-6.1445667e-07,-2.764944e-07
2984,0.81289953,-1.1691309,-7.438001e-06,-2.446189e-05
2985,0.7546616,-0.4091058,-3.0595984e-06,-7.0870287e-06
2986,-1.0997063,-0.7928015,0.00026821854,-0.0001766737
2987,-0.18429178,0.28508815,-2.8934887e-06,-2.111124e-06
2988,0.2385337,0.49194258,-6.27109e-06,-5.9379095e-06
2989,-0.22045632,0.8061834,-1.4679798e-06,3.8606427e-06
2990,1.0350196,-0.51986504,1.4328499e-05,-0.00021390671
2991,-1.6022019,-0.046739083,-7.900957e-06,-1.0387455e-05
2992,0.27075365,0.34280097,-1.9417157e-06,-1.3995461e-05
2993,0.24839994,1.8739355,-1.218037e-06,1.3606754e-06
2994,1.2949315,-0.904713,-3.6622313e-07,-4.796394e-07
2995,0.20474678,0.3800582,-1.6634976e-06,-5.2787425e-05
2996,0.32355627,-0.32891607,-2.3367754e-06,-1.9747411e-05
2997,0.74454504,0.22292222,-3.0482202e-06,-3.5188982e-06
2998,1.1102393,-0.49715856,-1.133107e-06,-5.520838e-06
2999,0.53387994,-0.68711764,8.407916e-08,-4.4468375e-06
3000,0.23339608,-1.164895,8.320806e-07,-1.5059604e-07
3001,0.08295297,1.3124282,4.66503e-07,-5.4453e-06
3002,0.13093762,-0.022341622,-7.12393e-07,-2.490442e-07
3003,0.30556417,-0.00146107,3.0897183e-05,4.114458e-05
3004,-0.17521815,-1.6589901,-3.5553007e-06,-3.3053313e-06
3005,-0.7714033,-0.10633072,-4.5940187e-06,-6.797685e-06
3006,1.0204185,-0.60955346,-7.337257e-07,-9.762763e-06
3007,0.57396233,-1.0793593,1.17904484e-07,-1.3707262e-06
3008,-0.23276807,0.79051226,-7.939853e-05,-0.00017616818
3009,-1.0644238,0.18580166,-0.00013600277,-0.00030304745
3010,-0.0042269914,-1.218351,-6.191782e-07,-1.07140295e-07
3011,-0.29587492,0.14511529,-8.011438e-07,-7.5740877e-07
3012,-0.350471,0.394029,-6.945103e-07,-4.737678e-06
3013,0.31540182,-0.5896402,-1.0711626e-06,1.1370246e-06
3014,1.2039245,0.8825719,-2.0016544e-06,-1.6669908e-05
3015,-0.94530815,0.6284567,-5.5870186e-07,-2.5627205e-06
3016,-0.65543336,-0.7615447,-2.1183537e-06,-1.6451504e-06
3017,-0.4678578,-1.5501685,-2.9329585e-06,3.4559048e-06
3018,0.41809645,-0.6218076,9.050572e-08,-2.9599914e-06
3019,0.25729054,-0.16630195,5.408175e-07,5.703592e-06
3020,1.4202701,-0.734645,-2.603786e-07,2.6703942e-06
3021,1.3390318,-0.40842316,-2.7440108e-06,-1.3927134e-05
3022,-0.15446478,0.57623154,-1.4266794e-06,-1.991164e-06
3023,1.0370754,1.3165606,2.0490545e-06,5.3152166e-06
3024,0.09531512,-1.1129915,-1.319214e-07,-3.7056225e-07
3025,-1.3795445,-0.04991272,-5.1003324e-05,-0.000119374046
3026,-0.78944033,-0.3809859,-1.8111625e-05,-7.168013e-05
3027,0.43158025,0.6539431,4.560748e-07,-1.5038512e-06
3028,-0.34928197,0.5904054,-1.5708601e-06,-7.246207e-06
3029,-0.6560475,1.2422731,-7.0509245e-06,-2.7120732e-05
3030,-0.18361358,-0.6175226,-2.3386197e-06,-5.641789e-06
3031,0.14634958,0.05199738,1.9728986e-06,6.1389164e-06
3032,-0.30141687,-0.0913398,-2.0436248e-07,-1.1408126e-06
3033,-0.72492963,1.4522983,-4.7738794e-08,-2.2395636e-07
3034,-0.16979346,1.4551543,-2.0269918e-06,8.4711246e-08
3035,-0.21528198,-1.9096345,-5.3398076e-06,2.868615e-06
3036,-0.9918292,1.233399,-2.6615458e-06,-1.5952832e-05
3037,0.04950632,0.02442467,-2.7897076e-07,7.0441956e-07
3038,0.70699453,0.9521403,1.7142399e-06,-1.8526102e-06
3039,-0.26906633,1.5677342,-2.224859e-06,-7.1581308e-06
3040,-0.92536676,-0.067744344,-7.0593087e-06,-1.263298e-05
3041,0.3134063,-0.6160804,-4.3165437e-07,2.887225e-07
3042,-1.404643,0.6716811,-2.4045454e-05,-4.862242e-05
3043,-0.66983825,0.8780225,-2.7516109e-07,-1.7095953e-06
3044,0.02659993,-0.36577567,1.0283467e-06,-3.829085e-06
3045,-1.0786909,1.0019001,-2.4364458e-06,-1.0325375e-05
3046,0.10014864,0.7951217,-1.8094587e-06,2.7018568e-06
3047,0.5462961,0.5826907,4.2647707e-06,-8.9247715e-06
3048,0.9481828,-0.27567026,-6.423057e-07,-1.8369042e-06
3049,-0.636397,-0.45664537,7.581628e-05,-0.00015810631
3050,1.6178743,0.77640384,-5.1833865e-07,-3.8059459e-06
3051,-0.017115988,-0.36880085,-2.6149088e-05,-7.06555e-05
3052,0.3004275,0.7907412,-4.0345893e-07,5.8483897e-06
3053,0.20127149,0.6145369,-8.569946e-07,-1.601693e-07
3054,-0.28382203,-0.8462768,-1.5187015e-06,4.3674572e-07
3055,-1.0516022,-0.79339063,-3.5283033e-06,4.009419e-06
3056,0.11511857,0.39980674,5.712078e-07,-3.7320867e-06
3057,-0.7763584,-1.031482,-2.3788398e-06,5.5264763e-07
3058,-0.12467905,1.4575381,-5.4051634e-07,-2.626577e-07
3059,1.3204019,-0.7618148,-4.7204054e-08,4.4222165e-06
3060,0.08698852,0.48067957,5.651113e-07,3.1670143e-06
3061,1.3261878,-0.56787705,-2.1253684e-06,-3.941197e-06
3062,0.6338828,-1.0931674,-5.669262e-08,-4.9774017e-06
3063,0.8368232,0.50104773,-5.2635147e-05,-0.00019113657
3064,-0.6097805,-0.6003286,-1.7148723e-06,3.2342282e-06
3065,0.46150994,-0.10033603,-1.4489691e-06,-3.25972e-08
3066,-0.9469785,-1.1358249,-6.051235e-06,-4.96961e-06
3067,-0.31657112,-0.92868847,-4.449931e-06,-8.214581e-06
3068,0.121415116,-0.037572015,-5.6378435e-06,-2.3492423e-05
3069,-0.48793277,-0.8186783,-6.894559e-06,-1.0546262e-05
3070,-1.0054379,0.739328,-6.4563915e-07,-3.2954586e-07
3071,-0.0634198,-0.81018484,-2.971532e-06,-4.356185e-06
3072,-0.25352263,-0.11694142,6.799129e-07,-4.0842096e-06
3073,0.7119564,-0.48593688,-5.3538206e-06,-3.2279313e-06
3074,0.020928524,0.9784891,-1.487603e-06,-0.00010971744
3075,0.79617697,-0.26127136,9.376607e-05,6.8454683e-06
3076,-0.45616174,0.95522034,7.3122114e-06,-7.2204557e-06
3077,1.0864317,0.81399703,-9.226376e-07,-2.47253e-06
3078,1.7550528,-0.4071711,1.2860074e-06,-9.4171247e-07
3079,0.56711555,-0.31158325,1.295606e-06,-1.0561901e-05
3080,0.18491493,-0.95290864,1.6654408e-07,-7.87782e-07
3081,-0.32828236,-0.38456428,1.1039521e-06,-4.313691e-05
3082,-0.04689832,0.8762269,-5.482131e-07,7.652787e-06
3083,-1.5372039,0.018557282,-6.8615163e-06,-8.093398e-07
3084,-0.931242,-0.48139936,-1.5673739e-06,-1.533158e-07
3085,0.5605034,0.9615649,-2.7826397e-06,-4.5211536e-06
3086,-1.6030823,-0.6978755,-5.9181325e-06,4.703088e-08
3087,0.3992174,0.32649755,-4.2332917e-06,-5.374962e-06
3088,-1.5900618,-0.8274495,-7.807737e-06,-3.403896e-06
3089,0.4217238,0.7426803,-3.4832294e-06,-1.3006897e-05
3090,-0.8780555,-1.006068,-2.4990717e-05,-4.9046972e-05
3091,-1.3555396,0.924935,-5.2554465e-06,-1.2770632e-05
3092,-1.0122901,0.5547838,-5.6837903e-06,-5.3888884e-06
3093,-0.09056534,0.0036053548,-5.830997e-06,-3.313033e-05
3094,0.69720745,-0.485204,-7.859039e-07,-4.0650457e-07
3095,1.3217183,1.1169193,-7.6928137e-07,-2.3763305e-06
3096,0.7360507,-0.5288047,4.238854e-05,-0.00013372593
3097,0.79660535,-1.1272649,1.2849912e-06,1.8497072e-06
3098,-0.124034725,0.6332201,-5.410224e-06,-4.3935324e-06
3099,-0.39827615,-0.17442726,3.3185795e-06,-2.6514785e-05
3100,-1.0332471,-0.5066364,-2.4706444e-06,-4.212233e-06
3101,0.28172398,-1.3229758,-3.328384e-06,-9.6292715e-06
3102,0.253211,0.9897612,2.437759e-07,-6.456151e-06
3103,-0.25785083,0.42214975,1.1961566e-07,2.001795e-06
3104,0.47815895,-0.02157442,-1.0165047e-06,2.7743513e-06
3105,1.0948997,0.20490344,-3.6380434e-06,-6.5271433e-07
3106,0.6218291,1.1490657,5.614217e-07,3.5472297e-06
3107,0.5904301,0.98392,-1.6491304e-05,-5.5680503e-05
3108,-0.19756049,0.4505679,2.880878e-07,4.7021636e-06
3109,-0.3341514,-0.45926985,1.4551122e-05,-3.3993338e-06
3110,-0.21199894,1.0286946,0.00017574009,-9.524997e-05
3111,0.4454607,0.14412326,3.580271e-05,0.0001073193
3112,-1.5791763,-0.30817732,-6.3683456e-06,-4.551799e-06
3113,-1.163008,0.783385,-3.4334407e-05,-0.00015706802
3114,-0.93497705,-1.1560333,-6.1412807e-06,-3.580451e-06
3115,1.4834672,0.46717447,-1.8188018e-08,-9.083997e-06
3116,0.5086107,0.7134567,3.7301113e-05,-0.00014832456
3117,0.72689104,-0.7406661,-1.4180978e-05,-6.012612e-05
3118,-1.0738513,-0.9484124,-9.759712e-06,-1.9174337e-05
3119,-1.2664915,0.07535216,-1.7904172e-06,1.6233556e-06
3120,-0.8243579,-0.112307176,-5.8917108e-06,-2.2644168e-05
3121,-0.473982,0.81284714,-2.3609314e-06,1.0176018e-06
3122,-0.03633295,-1.0564198,7.7246256e-07,-6.7166666e-06
3123,1.0515032,-1.2889707,7.5597967e-07,-2.9480575e-06
3124,-0.25328875,0.5676196,-3.5220573e-06,-6.718617e-06
3125,1.0516614,0.38883057,-4.5218352e-05,-0.00033615044
3126,-0.6594369,-1.2460656,-3.6562708e-06,1.4565808e-07
3127,-0.6471222,0.5462084,-9.292113e-06,-2.0717707e-06
3128,-0.5927302,0.29658213,2.0942603e-05,-8.348414e-05
3129,-0.5783019,0.6439386,-1.2720383e-06,-1.6446938e-05
3130,0.4635047,0.9629247,-3.0325446e-05,-8.994221e-05
3131,-1.6247548,0.16676673,-5.4738184e-06,2.1163557e-06
3132,0.73235524,-0.99351656,3.1803236e-05,5.0910287e-05
3133,-1.3678381,-0.17332327,-0.00013304631,-0.00025273924
3134,-0.568475,-0.46660164,5.5693126e-06,-6.0001887e-05
3135,-1.0390117,1.5099298,-2.3866442e-06,-1.6451888e-06
3136,0.66392356,1.2155809,-2.5251953e-07,-3.4061604e-06
3137,-0.49356046,0.030147206,1.1125398e-06,6.8862696e-06
3138,0.9673805,-1.0935295,-7.564462e-07,-1.0415625e-06
3139,1.2175545,-0.09092949,3.402092e-06,7.0293954e-06
3140,-0.91131914,-0.074782066,-3.5575356e-06,3.6038432e-07
3141,0.8136427,1.2022393,3.903539e-05,-7.791266e-06
3142,-0.34898847,-0.17107567,-2.3604201e-05,-4.556219e-05
3143,-0.44739524,0.92232686,-3.2541855e-06,-7.004949e-06
3144,-0.0030758954,0.062307127,-7.3718234e-05,-0.00022956531
3145,-1.3755778,1.1519101,-3.8007358e-06,-4.260293e-06
3146,0.8782206,-0.22321412,-8.0211876e-08,-3.0430929e-06
3147,-0.20524333,1.0796013,-2.8525503e-06,-1.8350265e-06
3148,1.2894435,0.9952939,-1.333357e-06,-4.7404596e-06
3149,0.33070186,0.9753973,-3.2052076e-06,2.647635e-06
3150,-1.3323938,0.8558692,-1.37018e-06,-3.5670646e-06
3151,0.54857934,-0.27241996,-9.472625e-07,1.1223806e-06
3152,-0.016964369,-0.028412746,-2.9686066e-06,3.2729997e-06
3153,0.7217247,-0.039627638,1.5409639e-06,-2.3605606e-05
3154,0.99971455,0.69405836,-4.4638256e-07,-5.162055e-06
3155,1.0434538,-0.5833472,3.6758664e-07,-5.970794e-06
3156,0.6305997,0.09412548,2.9972655e-06,4.8343477e-06
3157,0.119804636,0.34154868,1.5118729e-06,-1.8592463e-06
3158,-0.8713488,-0.3835562,-6.978954e-06,-8.021428e-06
3159,0.4944015,0.93133855,-2.6602565e-06,-1.4930236e-05
3160,-0.09439419,-0.7164663,7.107371e-08,4.0124005e-06
3161,-0.9415872,0.9666107,-4.2667466e-07,8.7368903e-07
3162,0.9529702,-0.38533387,-7.0757994e-07,-3.111868e-06
3163,0.5399635,0.03314711,2.9326534e-06,7.3719602e-06
3164,-0.9308925,-0.1691648,-7.6198107e-06,-3.4632483e-06
3165,-1.0306162,-0.33963042,-2.9872435e-06,1.0360311e-06
3166,0.81874305,1.4209898,-3.214744e-08,-1.1399351e-07
3167,-0.17117888,0.56470084,1.3785706e-06,3.998204e-06
3168,0.2555158,-0.8899746,-4.5263214e-06,-5.3671506e-06
3169,-0.82545626,0.0057374313,-1.5019625e-06,3.7002678e-06
3170,0.24382672,0.36310542,1.1378857e-07,9.222192e-07
3171,-1.262701,0.30874538,-7.3005294e-06,-1.9665325e-05
3172,-0.2695852,-1.1086812,-1.3909032e-06,-1.2640496e-06
3173,0.7118151,0.041863855,-2.0388597e-06,-1.5307976e-06
3174,-1.4116397,-0.7194693,-6.0031166e-06,2.6016396e-06
3175,-0.18464619,1.388824,4.8874966e-07,2.765967e-06
3176,-0.6388793,-0.18361631,-4.990682e-06,-1.3198407e-06
3177,0.68784857,0.7483227,-3.2941057e-06,-1.0198246e-05
3178,1.0891169,-0.5359792,-1.0221878e-05,-5.814177e-05
3179,0.033522964,0.9528424,8.568943e-07,2.9893474e-06
3180,0.6773413,1.0512888,1.9323772e-06,4.0656488e-07
3181,0.20884578,-0.0316741,-2.3369885e-06,-8.806619e-06
3182,-0.7233952,0.7429581,-2.1165181e-07,-4.305503e-06
3183,0.37879848,-0.3603667,1.12298295e-07,1.0763468e-06
3184,-1.404885,-1.1759155,-6.733553e-06,-6.4197707e-07
3185,0.1983617,-0.62595123,-1.5278744e-07,1.6950646e-06
3186,1.1929543,-0.21178296,3.8845774e-06,-1.6110758e-05
3187,-0.12987798,-0.7651799,-7.795512e-06,-3.7111895e-06
3188,-0.8431089,1.0498935,0.00010933969,-0.0001531998
3189,0.060135737,-0.07661776,-1.0990527e-06,2.344406e-06
3190,-0.672536,-1.2037847,-0.00016575475,-0.00021045022
3191,1.509492,0.024432337,9.948492e-07,-1.9953548e-05
3192,-0.6477101,0.9649634,6.011857e-05,-0.00020127666
3193,0.88094443,-0.8147355,1.9539618e-06,1.5379543e-06
3194,-0.19584356,-0.2576198,-3.0191527e-06,-1.2497007e-06
3195,-0.16929257,1.3405333,-4.569183e-06,1.248038e-06
3196,-0.1287829,1.0888399,-6.675463e-05,-0.00035057392
3197,-0.6732522,0.64655566,-3.0789456e-06,-3.9897604e-06
3198,0.86221784,-0.99942017,8.420357e-06,-3.586273e-05
3199,-0.53232616,-0.6784187,2.5817713e-05,-1.1976218e-05
3200,-1.1453651,0.6649809,-1.184132e-06,-3.4116115e-06
3201,-0.7036512,-0.34727296,0.00037142183,1.9419062e-05
3202,-1.2173023,-1.1008997,-7.088648e-06,-3.927962e-06
3203,0.69877493,-0.89872074,1.4793216e-06,1.9643996e-06
3204,-0.42485446,1.7226932,-3.4272896e-06,-1.8344239e-06
3205,-0.6426755,0.4225603,3.7988826e-07,-3.7234083e-06
3206,-1.2921027,0.58555955,-7.154588e-06,-8.789159e-06
3207,-0.9539529,-0.03379478,-1.4952682e-06,7.595959e-06
3208,-1.4626123,0.014502079,-3.9626607e-06,-3.7785594e-06
3209,-0.33238277,0.09352772,1.0888789e-06,-1.1929021e-05
3210,-0.21552862,0.98029715,-1.3557974e-07,4.030131e-06
3211,0.515601,1.7045954,-2.9115273e-07,2.2736895e-06
3212,0.3687111,-0.99811643,-5.7664156e-06,-2.9493383e-05
3213,1.4555119,-1.1306927,-1.4659759e-07,-2.9771822e-06
3214,0.8268326,0.045625217,1.774968e-06,2.9944233e-06
3215,-0.30396864,0.49476478,-1.6610275e-05,-0.00017034097
3216,-0.7219898,1.4237489,-3.2884063e-06,-4.8522734e-06
3217,1.4333771,0.76670736,2.533676e-06,4.19115e-06
3218,0.035819717,-1.0703585,-4.1411081e-07,4.297101e-06
3219,-0.020664878,-0.36329705,-4.361872e-06,-1.3621702e-05
3220,0.101180874,0.15685353,1.622349e-06,2.672632e-06
3221,0.3319335,0.8497714,-1.747744e-06,-2.5871777e-05
3222,-1.2777612,-0.840196,-5.8756605e-06,2.5108425e-06
3223,0.023135718,-1.7279236,-4.793854e-06,-2.4255014e-06
3224,-1.1088231,-0.5475273,-4.477469e-06,-6.8805825e-06
3225,0.274425,-0.7202,-2.6594478e-06,-1.4552253e-06
3226,-0.14415531,0.5073696,-6.2262797e-07,-2.4855706e-06
3227,-0.7465487,-0.26444304,-6.1184146e-06,-2.5939082e-06
3228,0.44842938,0.2549747,2.1929138e-07,7.607284e-07
3229,1.105892,-0.14136845,-1.1659424e-05,-4.1021463e-05
3230,-0.65897113,-0.41430593,-1.2770782e-06,-1.236192e-06
3231,0.47796538,-0.6797378,1.57199e-06,2.5802622e-06
3232,0.23767033,-1.00122,-1.6009018e-08,-3.697393e-06
3233,1.3162098,0.057194114,2.8771274e-06,2.3695702e-06
3234,-0.41031888,-0.37695518,-4.633361e-06,-1.1033354e-05
3235,-0.2373675,-0.09086051,-6.6805037e-06,-3.983532e-06
3236,-0.095892586,-0.018530851,-1.3060409e-06,-5.420868e-07
3237,-0.41811708,-0.839397,-8.491407e-06,-1.9551104e-05
3238,-0.057024978,-1.2175078,-2.1563692e-06,4.823166e-06
3239,-1.0767905,0.21355343,-2.0750576e-06,-2.2937747e-06
3240,-0.13900344,0.15909114,-0.00020881319,-0.00039551995
3241,0.5478572,0.81424105,5.782408e-07,-1.3609364e-05
3242,-0.6958977,-1.3304635,-4.1104786e-06,4.0885288e-07
3243,-0.97644836,-0.05278379,-3.6961258e-06,-1.3907886e-05
3244,-0.23327836,-0.0030753966,4.466316e-05,-0.00013087278
3245,-0.43253946,1.522747,-1.6988286e-06,-2.9682487e-06
3246,0.5514318,-1.1359289,-3.9179045e-06,3.7539045e-05
3247,-0.5221542,-0.78017336,-2.3327634e-06,5.997866e-06
3248,-0.7232032,-0.104333706,-1.9932556e-06,-5.4936977e-06
3249,0.9579481,0.6693749,1.5515182e-06,-2.0947698e-06
3250,0.44590294,1.6165483,-1.7580011e-06,-5.9245335e-06
3251,0.85257095,-0.085326135,-8.775602e-05,-3.7144608e-05
3252,-0.54278666,0.7300967,-1.1973797e-06,6.9750067e-06
3253,-1.4526867,-0.3065944,-5.403309e-06,-1.133159e-06
3254,0.30611095,-0.47017434,-1.1249099e-06,-1.2846058e-05
3255,-0.48933023,-1.2006862,-6.3284247e-06,-1.0024786e-05
3256,-0.8828183,-1.5005326,-5.822689e-06,-5.866701e-06
3257,0.1064317,-0.9887172,-4.533929e-06,-1.2014434e-06
3258,-0.5199788,-1.4805497,-1.8014427e-06,2.6431499e-06
3259,1.1837876,0.71748835,3.8087936e-05,5.6578934e-05
3260,1.1651678,1.3429221,-5.994817e-07,6.9610553e-07
3261,-0.908078,0.163671,-1.478763e-06,-5.595146e-06
3262,1.1238337,-0.5698969,5.339619e-05,-0.00011871613
3263,-0.25542045,1.7677569,-1.244362e-06,-2.579311e-06
3264,-0.45594326,0.29038566,-5.368112e-06,-6.330149e-06
3265,0.6538857,0.090251125,3.5643316e-06,-5.81079e-06
3266,0.12130935,-1.0109937,-3.3292588e-07,3.3601532e-07
3267,-0.6164365,-1.2385974,-3.6959218e-06,-4.147033e-06
3268,-0.49554753,-1.2859865,-4.861161e-06,7.65844e-07
3269,-0.13570185,0.023068752,-1.0623226e-06,-7.943852e-06
3270,-0.77607685,0.120050244,-5.8129984e-07,-2.6490313e-06
3271,-0.09714337,1.1000992,9.843558e-07,3.163766e-06
3272,-0.6382863,-0.46595788,1.3862888e-07,7.5163766e-06
3273,-0.011772478,-0.21487692,3.112786e-07,-2.6857326e-06
3274,0.78146607,0.17119266,-0.00013314377,-0.00042120903
3275,0.49406976,0.63185984,-4.501568e-06,-3.9683473e-06
3276,-1.4640405,0.2531797,-2.2989934e-06,-9.489122e-07
3277,-0.43577784,-0.9043607,-9.101154e-05,-0.0003328826
3278,1.2922485,0.80338264,1.392269e-06,1.951221e-06
3279,1.0575064,-0.8846972,-7.8032866e-07,7.2871444e-07
3280,1.4389675,-0.43956143,1.9472213e-06,7.5290327e-06
3281,1.0890746,-0.4011261,2.1800865e-06,3.9537786e-06
3282,0.811638,-0.4272519,8.991518e-07,-1.7596483e-05
3283,0.66679746,-1.4017198,-1.8362637e-06,-3.7526231e-06
3284,1.2005347,-0.9534575,1.0892591e-06,-1.994369e-06
3285,-0.14287812,0.21563894,-4.8120557e-05,-0.00015509143
3286,-0.7188659,-0.8091812,-0.00016660658,-0.00016377834
3287,0.971416,-0.060663074,1.9334963e-07,3.3065285e-06
3288,0.35156688,-0.3332191,-3.3092542e-07,4.2259235e-06
3289,-0.44571623,-0.6366918,-3.8051771e-06,6.5035624e-07
3290,0.07232326,-0.23460008,-3.80732e-06,-3.8361784e-05
3291,-0.7855018,0.896459,-1.2723617e-06,-5.6217505e-06
3292,0.356422,0.56884503,2.4316832e-06,5.0863696e-06
3293,0.882546,0.1340688,-3.17875e-07,1.1679444e-06
3294,-0.26689747,-0.95684206,8.055065e-06,-5.2571584e-05
3295,-0.27350503,1.238352,-3.5180106e-05,-0.00010579139
3296,0.67823404,1.5405687,-1.7499315e-06,-3.1605355e-06
3297,0.46726614,1.2812449,1.755099e-07,5.224549e-06
3298,-1.5653269,-0.06698102,-6.1912165e-06,-2.9462656e-06
3299,0.8419299,-1.1117749,1.329744e-06,4.1203625e-06
3300,-1.6253066,0.48582157,-2.9149796e-06,1.6128797e-07
3301,0.86128175,0.7455424,1.4431444e-05,-0.00016193185
3302,-0.68453056,-0.19146462,1.3021988e-06,-8.500371e-07
3303,1.5256,0.77507085,2.092529e-06,3.7919726e-06
3304,0.3437738,0.037292965,-6.1496803e-07,-8.440519e-06
3305,1.0325255,-0.7355625,-1.446247e-05,3.3833676e-06
3306,1.1375729,-0.5178569,-1.3116359e-06,-4.302426e-06
3307,1.2131294,-0.69866574,5.0082268e-05,2.7737573e-05
3308,1.014836,0.96273327,3.602009e-05,-0.000119082215
3309,0.37677163,0.5260228,-6.4073566e-07,-6.0539032e-06
3310,0.6581589,0.34738675,-1.304657e-06,1.156036e-06
3311,1.2892424,0.46406764,-4.2289557e-05,-0.00023485695
3312,-0.71450365,1.3122233,-1.5224321e-06,-6.3177235e-06
3313,-0.43650982,0.4129846,-1.6115988e-06,-5.139967e-06
3314,0.07486562,-0.14605875,-9.824237e-07,6.4426795e-06
3315,-0.41909626,-0.13495742,4.7701757e-05,-5.7391586e-05
3316,0.1482135,-0.7857388,0.00015370041,-0.00010543454
3317,-0.113560356,-0.117144465,0.00019975501,-1.4003954e-05
3318,0.089961596,1.0324976,1.3705051e-06,-7.4265376e-06
3319,0.9448019,-0.00046453712,-1.9549639e-06,-1.3124364e-05
3320,0.5025107,-1.2202485,2.1542453e-06,-1.1875215e-05
3321,0.10080621,-1.1000978,4.7075898e-07,4.444281e-06
3322,-0.8477624,-0.36487922,-8.160281e-06,-2.5248115e-05
3323,0.15213309,0.2624695,2.626431e-06,-3.64624e-05
3324,1.1137568,0.27805367,-1.40883785e-05,-7.380708e-05
3325,0.94784456,0.6645418,6.1933047e-06,-3.1911943e-05
3326,0.48006502,-0.51778394,2.0199236e-06,-1.4502853e-06
3327,-1.020913,-0.27621064,-5.2445857e-06,-8.427799e-06
3328,0.43842843,0.46426457,-1.832503e-06,-7.5434496e-06
3329,-0.02090016,-1.1844605,-1.9380561e-06,1.2019414e-06
3330,-1.354085,-0.11741858,-1.01426e-05,-2.4153745e-05
3331,-0.70052356,-0.5976944,-2.764056e-05,-0.00014284714
3332,0.81192005,0.41804588,3.2443568e-05,-6.4961256e-05
3333,0.091373146,1.2617481,-1.9684855e-06,-2.140062e-06
3334,-0.9242667,0.7521958,-2.2777476e-06,-2.0142465e-07
3335,0.14546533,0.23086825,-1.0596391e-06,-6.883647e-07
3336,1.3648202,1.0829918,6.932022e-07,1.3934301e-06
3337,-0.48260716,0.399357,6.0758566e-07,4.7568278e-07
3338,0.19927761,0.4727985,7.6046267e-06,-0.000102693324
3339,0.5161163,0.34970886,-1.2591067e-05,-4.5292483e-05
3340,-0.7543577,-0.12203202,-0.00022636498,-0.0003815717
3341,0.23349139,-1.098229,0.00015279901,-0.0001766616
3342,-0.70064783,0.21317671,6.7126587e-07,-5.132246e-07
3343,0.97922605,0.5824199,8.5894413e-07,1.2639086e-06
3344,0.18822852,0.77425706,-5.846516e-09,4.5691986e-06
3345,0.17835255,0.33892998,-1.4444078e-06,7.4897025e-07
3346,0.47876823,-1.3368163,-1.2165725e-06,-4.873207e-06
3347,0.80632615,-0.5888855,1.1347852e-07,3.5521066e-06
3348,0.8511059,1.0466801,-5.560274e-05,-0.00016497314
3349,-0.30801958,0.49962625,-3.2019816e-06,-1.4435004e-06
3350,-0.8201909,-0.38949436,8.2240476e-05,-5.7516263e-05
3351,-0.46308884,0.041183323,-2.1921765e-06,1.2408586e-06
3352,-0.22631112,1.4015766,-1.4672596e-06,-9.114404e-06
3353,-0.524668,0.07811493,-8.9833253e-07,2.3819566e-06
3354,0.50852185,-0.62881804,-0.00011323105,-0.0002596369
3355,-0.49737287,-0.56633663,2.429544e-05,-4.5426823e-05
3356,-0.7490137,-0.99774414,-0.00030943734,-0.0002578897
3357,1.3714889,-0.011587499,6.6146217e-06,-0.00028501332
3358,0.3538269,0.33697575,-8.348804e-05,-0.0002942346
3359,-1.3488601,-0.104031935,-2.4448382e-05,-4.607608e-05
3360,1.2614852,0.5659316,3.1394216e-06,4.2008664e-06
3361,1.1893295,-1.0443847,-3.4409098e-07,-2.3508596e-06
3362,0.21889837,0.60024536,1.4095551e-06,6.0216107e-06
3363,0.57347345,-1.0430685,1.4841833e-06,3.1294976e-06
3364,-0.3192645,0.6608782,1.2992871e-05,-0.00010107666
3365,-0.76239127,0.33432055,-1.9697081e-06,6.691568e-06
3366,1.5503757,0.9912256,5.51825e-07,4.0310397e-07
3367,0.5235706,-0.716465,1.2458604e-06,1.1225025e-05
3368,1.2602555,-0.05446109,3.1088398e-06,6.8178806e-06
3369,-1.0324377,-0.13001573,3.269513e-05,-7.392576e-05
3370,0.41514987,-1.2931402,-5.7438974e-06,-5.2263435e-06
3371,-0.7499925,-0.7548092,-3.6520585e-05,-0.0001649784
3372,0.43817952,-0.5029578,-1.0630217e-06,-2.2310109e-05
3373,-0.45778024,0.014907867,-2.947891e-06,-4.02274e-06
3374,-0.32971436,0.44776806,-8.537239e-07,-2.7760916e-06
3375,0.15988635,-0.69557345,-1.4455077e-06,4.0096106e-06
3376,1.5708508,0.84177613,1.3326738e-06,-2.3848254e-06
3377,-1.6332543,0.24347197,-3.7748714e-06,-4.355649e-06
3378,-1.0970905,-0.47316515,-2.9877347e-06,-4.454429e-06
3379,1.5508736,0.7944411,-8.0557953e-07,-4.596429e-06
3380,-0.7488647,-0.57546926,-0.00010591471,-6.289996e-05
3381,-0.1860083,1.2364439,7.161444e-07,-5.200948e-06
3382,0.0063424343,-0.7186566,-2.3358723e-06,-1.7449805e-05
3383,-1.6620193,-0.07700495,-7.150918e-06,-5.726104e-06
3384,0.08869057,1.1682496,-2.4443375e-06,-4.504549e-06
3385,1.0899736,0.8734914,2.8741488e-06,5.688011e-06
3386,-0.47806603,-0.58275074,-2.3350758e-06,3.2075343e-06
3387,0.64089036,1.1017536,2.8536995e-08,-1.3975847e-06
3388,-1.1602784,-0.25345337,-1.7902289e-06,-1.5392638e-06
3389,0.6632335,1.3078784,-7.047248e-07,-3.2043336e-06
3390,-1.3744261,-0.6211692,-6.987041e-06,-4.2890397e-06
3391,0.25978032,-1.81499,-4.050503e-06,-1.045339e-06
3392,-0.77820504,-0.2782299,-2.0701947e-07,6.4397627e-06
3393,-0.85120225,-1.1290604,-4.6057953e-06,-6.181458e-07
3394,-0.47182977,0.03444456,-2.9238752e-06,-8.906526e-06
3395,-0.5601173,-0.3938924,-2.1500448e-06,4.8096445e-07
3396,-0.27132744,0.5566503,-1.1519132e-06,-8.670411e-06
3397,0.6444737,-0.65245956,-2.6426503e-06,-4.9835317e-06
3398,-0.12635238,0.77558327,-7.9890754e-08,9.438412e-06
3399,0.46147054,-0.5592374,-2.3197701e-06,-7.851236e-07
3400,0.3951593,-1.456589,-3.0005228e-07,-4.237901e-06
3401,-0.18144415,0.050629567,-6.2916984e-06,-2.9694856e-06
3402,-0.22099005,-1.1093869,-1.0967368e-06,-3.491514e-06
3403,0.55201524,-0.47617432,-7.271424e-05,-0.00022618557
3404,-0.24546126,0.5729393,1.3781158e-06,-5.2009455e-06
3405,-0.294334,0.5948887,-2.4130584e-06,1.69962e-06
3406,0.5054447,-1.5196639,-1.07769736e-07,4.811344e-07
3407,-0.22868031,-0.49807346,-3.3908316e-06,-7.9884853e-07
3408,-0.31150463,1.1146965,-3.0899613e-05,-0.00035169028
3409,0.68284667,-1.5316474,-2.0230141e-07,6.8209306e-06
3410,0.34427398,-0.21744135,-1.6009432e-06,-6.2321305e-08
3411,-0.10650557,-1.0010262,-7.9384645e-06,-3.603574e-06
3412,-0.10212629,-1.1462759,-7.23211e-07,-5.539223e-06
3413,0.1514469,0.098619774,2.0960779e-06,-6.352566e-05
3414,-0.1778978,-0.8936787,-2.6634473e-06,5.5043156e-06
3415,-0.7817235,-0.35595524,6.490045e-07,-2.7195492e-06
3416,-0.43259248,-0.8878176,-4.6109826e-06,-5.602256e-06
3417,0.12209033,0.9404876,-3.9742754e-06,-6.391879e-06
3418,0.97955567,1.5789745,-2.4293584e-07,9.4363907e-07
3419,-1.0504194,0.8277089,-2.4035337e-06,-6.301819e-06
3420,-0.45344174,-1.1713461,-6.015651e-06,-1.3038571e-05
3421,-0.359587,0.36607984,-1.479391e-06,4.360299e-06
3422,-0.53579557,0.83067554,-2.5565596e-06,-8.39943e-06
3423,-0.2024635,-0.2971114,-1.3716026e-06,-8.39961e-06
3424,0.956665,-0.27739298,1.5984909e-06,1.1145175e-06
3425,0.06921903,0.74197876,-3.4224545e-06,-4.8621387e-06
3426,0.8694084,0.53255653,-3.7021343e-06,-7.793922e-06
3427,1.0566152,0.6586399,-2.7369952e-05,-0.00020250614
3428,1.1889682,0.072057605,-1.3518766e-06,1.7971505e-06
3429,0.8583117,0.8875972,-5.3559006e-07,-6.8208533e-07
3430,0.47869784,0.35414407,2.0655452e-06,1.9189574e-06
3431,-1.5579628,-0.11722603,-3.7868024e-06,-2.984509e-06
3432,0.85864604,-0.15664089,-2.6168905e-07,-6.532552e-06
3433,-0.048265923,1.1326911,-4.156223e-06,-4.8114644e-06
3434,0.43091628,-1.1473467,1.3843373e-06,7.3158526e-06
3435,-1.3289843,0.6270069,-2.2129047e-06,-6.559554e-06
3436,-0.21806608,0.72508144,-5.827665e-06,-1.0021584e-05
3437,-1.1734042,-0.12129129,-4.9793757e-06,-5.659908e-06
3438,0.22604749,1.1439157,-8.066463e-07,-2.3349298e-06
3439,-0.10496492,-0.26307535,-7.890776e-07,-1.2782184e-06
3440,-0.44945866,-0.18406343,5.7367306e-06,-3.1610589e-06
3441,0.56529564,0.8088462,-0.00011613432,-0.0002051193
3442,-1.3357824,0.36274812,-3.7100966e-05,-7.0292466e-05
3443,1.4344627,-0.37871817,-1.4898074e-05,8.241157e-05
3444,0.46327057,0.59785384,3.6693156e-05,-5.4453998e-05
3445,0.33282155,0.6577386,2.3475627e-06,1.3378151e-06
3446,-0.30849454,0.31538123,8.180987e-07,-6.5424288e-06
3447,0.31357265,-0.22264117,9.057468e-06,-2.9921519e-05
3448,0.41077858,0.13611555,4.894176e-06,-4.332696e-06
3449,-0.25413126,-1.1412098,-3.6885476e-06,-6.238246e-06
3450,-0.86867493,-0.21261008,-6.902923e-05,-0.00014504486
3451,-0.64102715,-0.90689856,-4.6592136e-06,-5.1573215e-06
3452,-0.9523448,-0.031001288,2.8001505e-06,-6.3585567e-06
3453,1.3190023,-0.5701916,2.9727726e-06,8.3367595e-06
3454,0.01569046,0.7283896,-2.8094178e-06,-5.680571e-06
3455,0.18396296,1.1506667,3.0041185e-05,-0.00016559653
3456,-0.37613562,-0.21470436,-2.036677e-06,5.8297082e-06
3457,0.19668975,-0.70712703,-1.1710945e-06,-1.0241251e-06
3458,-0.20165154,-1.1851189,-3.1351092e-06,-1.38127125e-05
3459,-0.10545506,0.5644677,6.903579e-07,-4.2372285e-06
3460,-1.1315389,-0.4268856,-7.2138846e-06,-8.3994355e-06
3461,-0.9879871,0.010875671,-3.2525122e-06,5.640137e-07
3462,-1.7913045,-0.5347107,-7.0711167e-06,-1.9620848e-07
3463,-0.4447246,-1.6818794,-4.7970634e-06,4.8710963e-06
3464,0.27175757,-0.23181295,-5.7075516e-07,-2.38634e-06
3465,-0.7640119,-0.70307404,-2.3952484e-06,3.8095145e-06
3466,-0.091092415,0.7445335,-4.8286205e-07,-8.956749e-06
3467,-0.7849583,-0.026263287,-1.5319069e-05,-2.7289261e-05
3468,-0.27859455,-0.30853644,4.656388e-07,4.560943e-06
3469,-1.1349555,-0.2872126,-3.5264075e-06,2.7127073e-06
3470,-0.86596435,-0.98369867,1.2252658e-05,-1.645881e-05
3471,1.7175595,0.19468127,5.206879e-07,-6.3877164e-06
3472,1.1929619,0.5581771,-1.9239621e-06,-3.700665e-06
3473,-0.47508183,-1.4901569,-4.688684e-06,-9.930103e-06
3474,-0.71964395,0.044925336,-5.4168242e-05,-0.00021243971
3475,0.054352622,0.3357361,-3.4617983e-06,-1.0339504e-05
3476,0.35580996,1.4382956,1.1573734e-06,-1.173803e-06
3477,-0.13263474,0.16569585,1.9077727e-06,6.5775766e-06
3478,-0.18676496,0.73293775,1.1762594e-05,-9.744597e-05
3479,0.27538154,-0.5764938,-4.853073e-07,1.7760462e-06
3480,-0.22588713,-1.1167204,3.277304e-05,-0.00011855463
3481,0.7952419,0.7009367,1.010656e-06,-2.8870518e-06
3482,-0.2783318,-0.46929827,-2.1067194e-06,-1.0903499e-05
3483,1.2332048,0.1765706,4.070939e-05,-9.884425e-05
3484,-0.34123006,-0.6844339,3.2613397e-07,1.8502935e-06
3485,0.8462858,0.057430197,1.5107428e-06,-6.715652e-06
3486,-1.0053825,-0.08881224,0.00012531505,0.00018030994
3487,1.6676971,0.49010435,1.4569306e-06,-1.2695601e-06
3488,-1.2488914,-0.6723248,-6.558257e-06,9.686664e-08
3489,-0.13725121,-1.5008407,-9.860416e-06,-2.2842905e-05
3490,0.37040827,0.21882221,-1.3722304e-06,1.8384096e-06
3491,-0.32704216,1.7235128,-6.4426126e-07,-2.5669333e-06
3492,-0.6555203,-0.61010724,0.0001786405,-5.6027762e-05
3493,0.89312774,0.7215878,-4.8014692e-05,-2.5993926e-05
3494,-0.5087855,0.53080636,-4.6843943e-06,-1.1612932e-05
3495,-0.034825105,-0.4941613,-3.486573e-05,3.350757e-05
3496,1.047733,0.48385215,-1.634305e-06,-2.0790367e-06
3497,-0.46474472,0.38300148,0.00012764095,0.0001326647
3498,0.3526164,0.94498354,-3.3761426e-06,-2.8603608e-06
3499,-0.32297763,0.45902684,1.5540718e-05,-4.400776e-05
3500,-0.006583402,-1.2332935,-2.9330938e-06,1.1035556e-06
3501,0.84267014,0.44298586,-8.985394e-07,1.2526093e-06
3502,0.4568494,0.63266885,2.2847537e-06,3.3292451e-06
3503,0.15815939,-0.25395226,-5.456482e-05,-0.0001866336
3504,0.105753556,0.69223326,1.9764532e-06,4.417601e-06
3505,0.14026771,-0.104168765,1.1548386e-06,-4.3846063e-07
3506,-0.68965644,-0.19932142,-2.1415771e-07,3.1014866e-07
3507,-1.8224559,0.14333387,-9.330412e-06,-1.1202692e-06
3508,-0.32053986,-0.5223796,0.00014869482,-1.6411643e-05
3509,0.23825254,1.1671523,-1.2608537e-06,-7.3235933e-06
3510,-1.3227837,0.21743312,-7.3766555e-06,-1.0236549e-05
3511,0.5978752,-0.39916715,-7.923425e-06,-4.4712153e-05
3512,-1.3402169,-0.754333,-4.9045866e-06,-8.711826e-06
3513,0.18266296,-0.21163721,-2.5046286e-06,-3.711739e-08
3514,0.23097156,-0.9568735,-0.00011616941,-0.00017468137
3515,0.90669805,-0.31111103,-4.65703e-07,-3.8159988e-07
3516,-1.4214839,-0.7222939,-9.110869e-06,-3.7861976e-06
3517,-0.932206,0.27359018,0.00041293324,0.00026281146
3518,-1.2421697,0.5249771,-2.0489263e-06,-4.0307225e-07
3519,-0.7043197,-0.5808416,-3.5308474e-07,4.7999556e-06
3520,0.18026409,-0.31961888,-3.127667e-07,4.4961234e-06
3521,0.5041269,1.1047223,-1.5475964e-06,-3.5500068e-06
3522,-0.7999058,-0.65561754,-1.9619517e-06,1.09711664e-07
3523,-0.94644403,-0.6174657,-0.00015615285,-0.00025171964
3524,-1.4079049,0.30449587,-5.3972926e-06,-7.6977835e-07
3525,1.1382115,-0.67678225,-1.4011779e-06,-7.015479e-06
3526,-0.29046556,1.1043594,5.077569e-07,-3.1854472e-07
3527,-0.014595568,-0.08509879,1.3971754e-07,3.597143e-06
3528,-0.66149914,0.14853528,0.00020608483,0.00018541171
3529,0.06170174,0.042818137,-6.9303087e-07,4.514692e-06
3530,0.58805454,-0.9262338,-1.761394e-06,-6.1527444e-06
3531,-0.6856483,1.0657678,4.5087467e-07,-2.914549e-06
3532,0.5496442,1.2858554,4.060535e-07,-9.393243e-06
3533,-0.5347714,0.4002172,-3.004584e-07,2.4019869e-06
3534,-0.42571235,-0.676647,6.259029e-07,-3.045744e-06
3535,0.043323055,0.5562906,-1.1533359e-06,1.1108962e-06
3536,-0.26920518,-0.12621318,1.3185925e-06,4.8298125e-07
3537,1.1941538,0.186453,-2.6972755e-06,-9.454344e-06
3538,0.78451604,-1.4104738,-3.1343293e-06,-1.951986e-05
3539,0.54304373,-0.8348698,-1.6050159e-05,-8.69802e-05
3540,-1.4825867,0.53866595,-2.704754e-06,-5.1621782e-08
3541,0.31791282,-1.4677246,-3.3057652e-06,-1.9963793e-06
3542,0.43938455,1.2991511,1.5812827e-06,-6.248506e-07
3543,0.15760447,-0.75225884,-1.5394772e-06,4.3189198e-07
3544,-0.8492696,-1.0054001,-2.0666103e-05,-3.3918124e-05
3545,0.84019625,0.5973713,1.877413e-05,-0.0001461148
3546,0.81025094,1.0112371,0.00011379156,-5.87092e-05
3547,0.3087908,0.9608495,1.1956035e-07,2.0654518e-06
3548,-0.17296028,0.64155835,1.2895696e-05,-0.00016793449
3549,1.1610545,0.25254014,1.4965505e-06,-6.976438e-06
3550,-1.6598787,-0.62367666,-6.25379e-06,-1.657842e-06
3551,0.71447235,0.85017586,1.1645361e-06,-5.792502e-07
3552,-0.9642122,-0.035151295,-1.2670748e-06,-3.6716106e-06
3553,0.3229682,-0.78967553,-1.7012861e-06,2.0091693e-07
3554,-0.583812,0.6946589,-2.0767753e-05,-6.959144e-05
3555,-0.6624895,-0.7760763,8.5989916e-05,-9.52148e-05
3556,0.69184726,0.8915667,0.00015591159,-2.227379e-05
3557,-0.8648104,-0.4012355,-8.88615e-06,-1.99544e-05
3558,-1.1853312,-0.714542,-7.098914e-06,-4.9153487e-06
3559,0.7006569,0.20133471,-5.762962e-08,-9.496998e-07
3560,-0.40818462,0.5976182,-4.9674145e-06,-4.5901812e-05
3561,-0.8093107,-0.75553226,-1.7514481e-05,-4.05436e-05
3562,0.45890027,-1.2350063,-3.2205e-06,-7.5443395e-06
3563,-0.46419677,-1.4282919,-3.0703442e-05,-5.5628458e-05
3564,0.101009406,-1.1844227,-7.8689745e-06,-1.9704403e-05
3565,-1.1526043,-0.08727687,0.00010318757,0.000106858126
3566,-0.38211495,0.5882189,1.0388646e-06,3.5854066e-06
3567,-0.116184466,0.17281578,-5.737517e-06,-1.07596425e-05
3568,-1.0739707,-0.59126216,4.122652e-06,-6.1556475e-06
3569,0.21727698,1.0295163,-1.9694417e-06,-2.963207e-06
3570,0.6474218,0.16822794,-1.7482695e-06,-1.4626254e-05
3571,-0.829294,0.37092593,-7.990823e-06,-6.269638e-06
3572,-1.266564,0.15672979,-4.3308387e-06,-9.39858e-06
3573,-0.057204273,0.96292216,1.0266136e-06,3.465697e-06
3574,0.15874447,-0.12742724,3.6248126e-05,-0.00015798875
3575,-0.378764,-0.78260994,-6.70278e-06,-6.85976e-06
3576,1.0036433,0.5491613,3.3965168e-07,1.2040211e-06
3577,0.7590307,0.7723133,2.1930766e-05,-3.6814927e-05
3578,-1.6432474,0.1809908,-8.191413e-06,-4.7713e-06
3579,-0.03889026,-0.30377322,1.3002088e-07,2.597575e-06
3580,1.156391,0.60283655,1.0828185e-06,6.6690245e-07
3581,0.748024,-0.7540637,-2.7663655e-06,-8.2392035e-07
3582,-0.13458447,0.6235595,1.4700956e-07,-9.157043e-06
3583,0.6578234,-1.2321336,3.3352592e-08,-4.86209e-06
3584,0.47402924,0.36048847,1.4063274e-07,-1.7582432e-05
3585,1.5863683,-0.06911269,-5.075645e-07,-2.1103028e-07
3586,-0.26300895,0.7392376,-4.0681207e-06,-5.3232525e-06
3587,-1.4678315,-0.41508475,-7.821684e-06,-1.1305438e-05
3588,1.7855754,0.14868006,2.5132413e-06,5.3830404e-06
3589,-0.15007405,-0.6263953,-0.00029011274,-0.0003257669
3590,0.46429995,-0.5754884,0.00012248465,-6.466586e-05
3591,-0.583469,0.6164218,2.711684e-07,-1.1147538e-05
3592,0.4381765,-1.1057754,-1.4037261e-06,-1.3303938e-06
3593,0.08450748,-1.5650057,-3.5038198e-07,6.9250773e-06
3594,0.7591945,-0.23853555,-2.2217964e-06,-7.472886e-06
3595,-0.1421489,0.12598231,-5.3163825e-07,-6.094383e-07
3596,0.38637987,0.40151194,9.08866e-05,-0.00011654407
3597,0.0653077,-0.081102304,-3.2544274e-05,-2.6855778e-06
3598,-0.29746288,1.6556073,-2.4083793e-06,-7.613884e-06
3599,0.7663353,0.20459706,2.7651362e-05,-4.0089686e-05
3600,-0.42416996,-0.68550014,3.502083e-07,-1.913602e-05
3601,-0.050237212,0.4076043,-6.1771248e-06,-3.63079e-06
3602,-0.8579748,0.101473995,-3.306136e-05,-7.009476e-05
3603,-0.0064181397,-0.830999,-5.680049e-07,2.5779732e-06
3604,1.2187055,-1.4410764,5.748242e-07,2.125438e-06
3605,0.096039824,0.6411086,-4.3988357e-06,-7.4435325e-06
3606,0.4475141,0.26384565,-0.00011916897,-0.00023557646
3607,-0.5498953,1.4383684,-6.221976e-07,2.7120104e-06
3608,0.79803365,-0.18370558,-1.3128238e-07,7.677354e-07
3609,-1.0585135,-0.6431755,-7.817176e-06,-8.005402e-06
3610,1.5033247,0.47033635,-6.432622e-07,-4.8101438e-06
3611,0.5399952,-1.2015889,-3.17306e-07,-4.796466e-07
3612,0.8062115,0.21587455,2.5879053e-06,4.967953e-06
3613,0.52991337,-1.2826383,-2.9377522e-06,-1.6551031e-06
3614,-0.5484368,0.3981675,-1.8757594e-07,5.9189106e-06
3615,1.6665826,-0.41052997,6.549638e-07,-4.7284107e-06
3616,0.8194165,0.072613075,4.8015653e-07,1.6092517e-06
3617,-0.5428773,-0.8151063,-2.7942278e-06,1.1518773e-06
3618,0.31911203,-1.4691721,-3.502888e-06,-1.1454711e-05
3619,-1.1260405,0.2751644,-1.5243795e-06,1.6993394e-06
3620,-0.029004004,-0.3208334,-3.0075966e-05,-5.331014e-05
3621,-0.53135145,-0.18685214,-9.794923e-07,6.529915e-05
3622,1.0028467,-0.39775878,-1.17397235e-07,1.4658106e-06
3623,-0.65182525,-0.63615215,-1.1530762e-05,-3.335001e-05
3624,0.388196,1.5568657,-4.686614e-07,-3.37029e-06
3625,0.5370975,0.56333166,-4.289036e-06,-1.15640905e-05
3626,1.6373552,-0.48617297,-8.1270724e-07,-2.6477437e-06
3627,-1.3845223,-0.77482545,-6.806764e-06,-6.1361484e-06
3628,-0.34702075,-0.6927095,-3.4542e-06,3.7328443e-06
3629,-1.0520023,0.51515067,-4.1573935e-06,-8.9200785e-06
3630,0.17472404,-1.0696675,-1.6581338e-06,1.4584823e-06
3631,0.30605763,-0.30312845,2.2108056e-06,2.2920979e-07
3632,0.7963628,-0.34563187,-1.7997236e-06,-1.0113204e-06
3633,-0.6240207,-1.7461272,-4.53176e-06,2.9028724e-06
3634,-0.42954636,-0.4422746,-1.6359967e-07,2.8580153e-06
3635,0.39045528,-0.19868362,1.1821584e-06,-3.854033e-06
3636,0.098889284,-0.5214544,0.00034499462,0.00016548109
3637,-0.7652267,-0.64236397,-1.0713026e-06,4.658203e-06
3638,0.7472398,-0.19573417,-1.117525e-06,-2.6021664e-06
3639,0.46628296,-0.7612857,-6.4633555e-06,-1.8881103e-05
3640,0.8550282,0.27673995,-3.1578422e-06,-6.0124735e-06
3641,0.4967236,-0.15884008,1.4841372e-06,-5.7526167e-06
3642,-1.2227014,0.14212383,-2.862273e-06,2.6171272e-06
3643,-0.15737554,-0.12002711,-4.28602e-06,-1.5905802e-06
3644,0.068361625,-0.54228497,9.690104e-07,-4.7644626e-06
3645,0.5797184,-0.073786676,-3.107317e-06,6.714365e-05
3646,0.9827949,-0.03167639,7.859992e-07,-3.3943215e-05
3647,-0.009240859,0.007075982,1.3681218e-06,1.403379e-06
3648,-1.3922259,-0.066802345,-1.9067773e-05,-3.606987e-05
3649,-0.5010627,0.47527206,-4.0450623e-06,-3.383565e-06
3650,-0.48728424,0.809802,9.1993015e-06,-0.000117728945
3651,0.48108852,0.27475184,6.611415e-05,-3.108885e-05
3652,0.6489511,-0.84155434,9.3772917e-07,-3.087925e-05
3653,-0.8205775,-0.7153666,-4.688637e-06,-4.5317356e-06
3654,-0.53259224,-0.9851515,0.00015233834,6.872734e-05
3655,-0.065639764,-0.44131783,2.733117e-07,1.5094389e-07
3656,0.23292814,1.4334723,-1.3635977e-07,-2.2955182e-06
3657,-1.374933,0.6076351,-2.429344e-06,-1.5921174e-06
3658,0.92956245,0.5699626,-1.0481261e-05,-0.00014648074
3659,-1.3997037,-0.9056535,-7.1381855e-06,-5.5454875e-06
3660,0.70531887,0.24730003,-0.00012012648,-0.00040292434
3661,0.05829327,-1.1211367,5.6937927e-07,5.0142968e-05
3662,0.37615314,1.6685691,1.5544809e-07,-1.0258939e-06
3663,-0.5697779,-1.6421788,-3.6827942e-06,2.0009247e-06
3664,-0.9552457,0.499038,2.2317414e-05,6.272172e-05
3665,0.053205214,-0.9072745,-0.00018801507,-0.00033118468
3666,0.42269132,-1.7065724,-9.969592e-07,5.299246e-06
3667,0.32493854,-0.1657032,3.5974351e-06,-1.0560832e-05
3668,-0.53631055,-0.24048893,6.493745e-05,-0.00018084262
3669,0.34297657,-1.2095722,-5.181562e-06,-8.346252e-06
3670,-0.8062062,1.2266936,-3.2658377e-08,-1.1200772e-07
3671,1.1829104,-0.28052026,-4.8189406e-07,-0.00017077681
3672,0.77843237,0.2914859,2.3435904e-07,-1.3451704e-06
3673,-0.21638322,-0.19898099,-3.8266176e-06,-0.00027559965
3674,-0.637261,-1.2950279,-7.9258265e-05,-0.00019656488
3675,-0.514659,0.7957387,-4.5170202e-07,2.7233996e-06
3676,0.006478294,1.4769243,-8.1355574e-07,-4.695005e-07
3677,-0.21590507,0.05850008,-2.338019e-06,-4.687813e-06
3678,-0.17873606,-1.1277723,7.9184665e-06,-5.0680126e-05
3679,0.3522014,0.40793267,4.0724863e-06,-4.75593e-05
3680,-0.6859985,0.5660266,-1.0774442e-06,-8.808135e-06
3681,0.39757013,-1.2241642,-3.433718e-07,2.6594646e-06
3682,0.6211679,1.2615073,-3.7208695e-06,-3.7727037e-05
3683,-0.040606964,-1.350478,2.1925302e-05,7.923949e-05
3684,-0.8988072,0.048204053,-1.1544657e-06,-9.595495e-06
3685,0.6451798,0.06868116,1.3568753e-06,-3.0682631e-06
3686,-0.7055353,1.055441,-1.0662374e-06,-7.0056985e-06
3687,-0.6914827,0.0059526786,0.00012231218,4.7233487e-05
3688,-0.33032745,1.1471987,-2.7078863e-07,6.853302e-07
3689,-1.2130417,0.64255244,-3.3097601e-06,-1.3783463e-06
3690,0.17115237,-1.317885,-2.2896525e-06,-2.0834268e-05
3691,0.72511935,0.9984387,1.6861512e-06,-6.8004183e-06
3692,0.98638934,-0.48136592,-1.1011307e-06,-8.033617e-07
3693,0.59017706,0.11549612,-1.5605228e-06,-3.025048e-06
3694,0.4234913,-0.847382,9.793171e-07,6.8251447e-06
3695,1.1652789,-0.6187073,-4.6723294e-06,-4.5338106e-06
3696,0.42827693,-0.68672216,-5.276119e-06,-9.544659e-06
3697,-0.8012682,0.35415956,4.697455e-08,-4.84013e-06
3698,0.14053921,0.5781835,3.3297889e-07,-6.8552154e-06
3699,1.1800228,-0.28432834,-2.202849e-06,-1.5177426e-05
3700,-0.931905,1.2269981,-5.0512317e-06,-5.06994e-06
3701,1.7385334,0.09709965,1.7280643e-06,-1.5668128e-06
3702,0.21139081,1.3964245,5.800461e-08,-1.0129818e-05
3703,1.2665385,-0.2816779,1.3343984e-07,-3.6235394e-06
3704,-0.24184163,0.16429086,-3.3838836e-07,1.4170386e-06
3705,-0.42953864,0.79089093,1.39717e-05,-2.5376112e-05
3706,-1.2661237,0.32597017,0.00026713955,-5.4289852e-05
3707,-1.5506474,-0.004095779,-3.7676689e-06,-2.6488547e-06
3708,1.3445239,-0.38773185,7.9308364e-07,-3.0522676e-06
3709,-0.5289522,0.31833032,-2.609413e-07,-3.9600054e-06
3710,0.8072578,-0.5744599,-0.00015699098,-0.00027111356
3711,1.2619791,-0.8725872,-1.4730023e-06,-8.0586415e-06
3712,1.6484622,-0.0076575545,1.4372688e-06,8.065714e-07
3713,-0.5514757,0.5964585,-2.2207687e-06,1.6144875e-06
3714,-0.3645472,0.69983417,-1.919561e-06,-1.14073955e-05
3715,-0.12715645,-1.0181855,0.00014288214,-8.12155e-05
3716,-1.2235854,0.9922132,-5.624306e-06,-4.258743e-06
3717,-0.78385234,-0.77806747,-1.3412489e-06,7.171171e-06
3718,1.54872,0.6140749,2.0310827e-06,7.653764e-07
3719,0.6664008,-0.3146465,-2.7087276e-07,1.7382654e-06
3720,0.48081237,0.9555991,-2.1998235e-06,-6.2794e-06
3721,1.2453,-0.9139013,2.147184e-06,5.7152206e-06
3722,-0.63552606,-0.98348564,-6.0809743e-06,-8.629963e-06
3723,0.26106748,-0.097558826,1.9293408e-05,-3.3918623e-05
3724,0.51242656,-1.1732264,3.9468716e-07,-4.81209e-06
3725,1.2773775,-0.21656744,2.222814e-06,5.7468233e-06
3726,0.934914,-0.09201686,8.264727e-05,-1.3979035e-05
3727,1.3019143,-0.46873412,-3.2436214e-06,-2.1291703e-07
3728,-1.0891496,-0.4573466,0.00015490559,-2.8072238e-05
3729,0.65829915,1.1169844,-1.5945544e-06,1.3945273e-06
3730,1.1107459,0.49596566,-3.9623444e-07,-1.1816469e-05
3731,-0.5443359,-0.15082933,-3.471983e-07,-3.0070642e-06
3732,-0.49055195,0.79357153,-3.1548045e-06,-6.7678e-06
3733,0.61779207,-0.7238504,-1.3959757e-06,-2.3557891e-07
3734,-1.5479623,-0.50512743,-8.178719e-06,-1.3325249e-05
3735,-1.580191,-0.5773665,-6.6454863e-06,-8.041066e-06
3736,0.1422026,-0.24650507,-1.3884242e-06,-3.7546918e-06
3737,0.60000587,-0.2540997,-1.5835793e-05,-0.000141564
3738,-0.29242742,1.2577697,-5.4372786e-06,-1.9521158e-05
3739,0.5976803,-1.2039663,-4.2927581e-07,-6.3334683e-06
3740,1.3190141,0.18608809,-1.2696429e-05,-0.00025231022
3741,0.9122595,-0.7259161,2.001581e-06,-2.1005876e-06
3742,0.08930174,0.28239524,1.8787497e-07,-3.4205157e-06
3743,0.73755693,-0.54917103,-8.238778e-07,-1.0971075e-06
3744,0.051313248,0.55067,-1.3788258e-06,3.4707525e-06
3745,-1.0846739,0.9040681,-5.2651253e-06,-6.922545e-06
3746,0.6864712,-0.7086465,-7.254978e-07,-1.3640711e-06
3747,-0.33207783,1.1080592,-2.0305713e-06,-1.10543315e-05
3748,0.68870944,0.26114652,-3.392395e-05,1.0870568e-05
3749,-1.0203929,1.0162756,-9.936067e-07,-1.2889495e-06
3750,-0.22095516,1.2572743,-2.8492987e-06,-5.640188e-06
3751,0.49706557,-0.7050463,3.914779e-07,3.2987464e-07
3752,-0.62538666,-0.6864309,1.2490023e-06,-2.7197016e-06
3753,-0.9173413,0.78372973,-5.2050456e-07,-8.320219e-06
3754,0.64777195,1.132723,5.673161e-05,-0.0001139604
3755,-0.77653384,-1.1213977,-1.0726033e-05,-2.4898967e-05
3756,0.049697407,-0.6934554,1.2508484e-06,5.020872e-06
3757,-1.3838159,-0.32113963,0.00016187268,-0.00011743489
3758,-1.3369182,-0.028098539,-3.2662554e-06,-4.1551484e-06
3759,0.131966,0.8599106,3.389907e-05,-8.993715e-05
3760,0.8815044,-0.07700425,-4.379134e-06,-1.9451722e-06
3761,-1.2904404,0.66432315,-1.3324557e-06,-6.096421e-06
3762,-0.47077727,-1.2071899,-1.5000942e-06,7.373212e-07
3763,-0.05102822,-1.0657495,-3.9412284e-06,-1.1944312e-05
3764,0.109355435,-0.6995995,-1.4527138e-06,-1.22018455e-05
3765,0.19038936,1.5170555,-6.413008e-07,-1.5544023e-05
3766,1.164253,0.07129669,3.2343382e-06,6.2294503e-06
3767,0.22197537,-0.9015389,1.9345481e-07,-2.81158e-06
3768,0.03728028,1.2059237,8.092752e-07,2.3717105e-06
3769,-0.53212273,0.6648405,1.2247027e-06,5.571577e-06
3770,-1.0411313,-1.4418584,-4.8341035e-06,-2.046335e-06
3771,0.3846934,0.51758343,1.6510747e-05,-0.00026506934
3772,1.02282,0.081940785,-3.8315106e-06,-1.4363798e-06
3773,1.1015456,0.085202746,-3.909834e-06,-5.060502e-06
3774,0.028366037,-0.71678483,-1.926969e-05,-0.00010657716
3775,0.8999296,0.056092244,3.4922487e-06,9.605247e-06
3776,-1.0252689,0.717066,-3.804358e-06,-8.609625e-06
3777,-0.54477906,0.20663457,2.62278e-07,-3.205635e-06
3778,0.52350456,-0.7683254,1.8032832e-06,-1.5407104e-05
3779,1.0664161,-0.36724904,1.9801582e-06,-7.4125937e-06
3780,1.0903144,0.618186,1.0878541e-06,-2.9962616e-06
3781,1.1711813,-0.4759615,2.6448964e-07,-3.6878737e-06
3782,-1.0244514,-1.2464828,-5.37401e-06,-9.723158e-08
3783,0.26085943,0.8017191,2.4282851e-06,7.534689e-06
3784,-0.4100704,0.72656316,-2.6505766e-05,-9.1883514e-05
3785,-1.2460494,-0.28920588,-2.3241837e-06,-3.802369e-06
3786,0.77455467,0.11478178,-2.7930275e-06,-5.913661e-06
3787,0.85801303,-1.0437729,-4.239038e-06,-1.6425463e-05
3788,-0.10590314,-1.3059468,2.417089e-07,5.6017534e-06
3789,0.36207658,-0.87820554,-1.3734259e-06,-1.1370903e-06
3790,-0.26688656,0.49530646,1.8693913e-07,1.0507926e-05
3791,0.30102596,-1.324589,2.4246436e-05,-5.2387746e-05
3792,-1.1414504,0.50128,-0.0001280479,-0.00033490043
3793,-0.8511896,0.53805447,-1.5827416e-07,1.4375566e-06
3794,-0.80188453,0.5557202,1.7173558e-06,-2.4534449e-05
3795,0.6636413,-0.3158814,0.00012949145,-6.306069e-05
3796,0.4515957,0.33529747,1.2816722e-06,-2.089146e-05
3797,-0.7711083,-0.2902404,-0.0001881226,-0.0003139606
3798,-1.1124437,0.118592545,-4.345489e-06,-9.450955e-07
3799,-0.59248465,-0.79609525,-2.4730127e-06,-9.114016e-06
3800,0.6155904,-0.60217637,-4.2550107e-07,-2.2755505e-06
3801,0.5356625,0.7528082,8.325576e-07,4.0979758e-06
3802,0.4554631,1.0736433,-7.940412e-05,-0.00026293012
3803,1.042817,-1.049551,6.1825335e-07,-3.0349506e-06
3804,0.38680723,-0.8371606,-1.5295224e-06,-1.4164093e-06
3805,-0.4387244,-0.7552571,3.1757472e-06,-8.69391e-07
3806,1.0788081,-0.04162173,-3.156822e-08,-1.4569941e-06
3807,1.3269596,0.7115448,-1.4868538e-06,-5.6464446e-06
3808,1.3794829,0.49949297,1.3606314e-06,-1.9636996e-06
3809,0.6756642,-0.26441395,-4.3130212e-06,-2.9483283e-06
3810,0.17852607,-0.9635761,-1.8725231e-06,-1.0446538e-06
3811,-0.14583114,-1.3440946,-8.897307e-05,-0.00021545995
3812,-1.3256736,-0.24888605,-3.0766764e-06,1.0407012e-06
3813,1.2752281,-0.46486983,-3.4415004e-06,-3.2625253e-06
3814,0.2730983,-0.75989705,7.75324e-05,-6.763027e-05
3815,-0.29915684,0.09162992,-1.3559588e-06,-1.3386694e-05
3816,1.3337153,-0.2539231,-8.523944e-06,-3.635316e-05
3817,-1.0380039,-0.4748437,-1.6521687e-06,3.1280956e-07
3818,-1.2275536,0.34126642,0.00021991464,7.908909e-05
3819,-0.5921333,-0.60001385,-6.871448e-06,-8.866487e-06
3820,-0.4578418,-0.2660026,-1.300544e-06,-5.4769184e-06
3821,0.99434155,-0.0305671,1.8690162e-07,1.0327267e-06
3822,-0.6729715,0.3020295,-3.6853478e-06,-3.6079691e-06
3823,-1.2846339,-0.22505683,-1.7623058e-06,2.859416e-06
3824,0.44410068,-0.09250553,2.2653705e-06,2.8783124e-06
3825,0.40384182,-1.3630273,-2.5582422e-06,-1.0475087e-05
3826,-0.3169091,-0.907659,-5.7790235e-06,-1.1185508e-05
3827,0.8828227,-1.2300725,-2.087475e-06,-4.5667252e-07
3828,-1.049001,0.12639347,-1.0479552e-05,-1.8934608e-05
3829,0.1031157,0.036806546,-2.9013565e-06,3.7920654e-06
3830,0.21911551,0.1813991,7.982928e-07,3.0511883e-06
3831,0.098680556,0.52890855,7.171698e-07,-1.1387197e-06
3832,-0.2354026,0.07372696,-2.7886816e-05,-7.880142e-05
3833,-0.64223135,1.4458848,-2.759844e-06,-3.0037781e-06
3834,0.06962908,0.6430125,-1.0380879e-05,-3.366664e-05
3835,0.4572082,0.30150962,0.00010693065,-7.0718525e-05
3836,0.3583291,-0.42007816,-7.2163166e-06,-2.5983488e-06
3837,0.45928755,0.7823067,-7.5992366e-06,-0.00015190401
3838,-0.19538994,0.88247585,-1.2277528e-06,-6.9514435e-06
3839,1.613539,-0.7463685,-1.2113637e-06,1.3102489e-06
3840,0.06013224,1.1022527,-6.321047e-05,-0.00016579394
3841,-0.027817845,-0.3479056,-5.527094e-06,-5.8362157e-06
3842,0.27708915,-1.1358149,5.8883313e-07,-4.639783e-06
3843,0.87862957,0.3696969,0.00014103077,-7.2566894e-05
3844,-0.8734537,0.08762672,-2.2540034e-06,-1.923264e-05
3845,-1.0099514,0.29684314,-2.01403e-06,-2.5526776e-06
3846,-0.26684815,-0.55678165,2.9364753e-07,-3.1332138e-06
3847,0.032154653,-0.6418323,6.071289e-05,-0.00023410944
3848,0.14603916,-1.0646023,-4.119127e-06,-1.1764967e-05
3849,-0.2848182,0.5624721,1.7142665e-05,-0.00016959179
3850,-0.49740842,-0.472733,-2.4045892e-07,6.0236243e-06
3851,-0.6579586,-0.16974027,-6.955881e-06,-9.402889e-06
3852,-0.8017391,-0.8379182,-2.3628581e-06,3.240982e-06
3853,-0.9133244,0.9114878,-4.0696495e-06,-9.722595e-06
3854,0.42855573,-0.16504857,1.7946774e-06,7.4285545e-06
3855,0.19479059,0.96290565,9.899167e-07,5.118789e-06
3856,-0.22224751,1.0411319,-3.3596055e-07,-8.049473e-06
3857,0.6536316,-1.1443582,-2.0427062e-06,-3.459465e-06
3858,-0.1590667,-0.85590744,4.9851576e-07,-2.279745e-06
3859,0.52576876,-0.60967,-4.260304e-06,-1.2284108e-05
3860,-0.122487605,-0.20638607,-9.4534266e-07,6.009523e-06
3861,0.11792715,-0.587956,5.6664263e-05,-0.00020199858
3862,1.1748642,-0.28569764,1.1805341e-06,-3.6167269e-06
3863,-0.76001513,-1.0341779,-4.3407567e-07,-5.599031e-07
3864,0.70203763,-0.8716693,-2.5478752e-07,2.3619696e-06
3865,0.79076284,0.98347586,-2.7107426e-06,-3.61943e-06
3866,0.77421564,-0.114640385,1.1235448e-06,4.944096e-06
3867,-0.88660544,-0.39140427,-4.8003996e-05,-0.000112285445
3868,-0.3824735,0.9831445,-4.977812e-06,-8.913564e-06
3869,-0.57426155,0.91164976,2.9594903e-05,-1.1746613e-05
3870,-0.2524436,0.2782307,-3.3224966e-05,-8.1892045e-05
3871,0.93238914,0.37605292,-4.4591252e-07,2.5818622e-07
3872,1.359001,-0.19055454,1.080209e-06,-4.3785744e-06
3873,-0.5332198,-0.107471876,-1.350337e-06,7.485868e-06
3874,-0.15902744,-0.28788123,-7.5796163e-07,4.8496054e-06
3875,0.3900434,-0.74324155,-2.1574865e-06,-4.3072446e-06
3876,-0.20057935,-1.2245232,-1.6738106e-06,2.2002303e-06
3877,0.5967085,-1.2551981,-2.7822061e-06,-3.452581e-06
3878,1.1017771,-0.4287109,3.8237817e-05,-0.0001962292
3879,0.26361117,-0.059042513,4.7312886e-05,-4.414309e-05
3880,0.91437584,0.083263546,2.4080225e-07,-2.555795e-06
3881,-0.4823574,0.2815696,-4.293649e-05,-0.00019465468
3882,-1.1542361,0.007045666,-3.4360392e-06,-7.6038723e-06
3883,0.2016358,-1.5170925,8.499624e-08,5.4098236e-06
3884,0.6308958,-0.95552397,-4.4882163e-06,-1.070626e-05
3885,0.24036422,-0.14530812,-6.7672527e-06,-3.3505865e-05
3886,-1.0962042,0.04367816,-7.985294e-06,-4.8176535e-06
3887,-1.0152304,0.0042860964,-0.00012903892,-0.000280673
3888,0.42881903,-1.2603357,-1.6943216e-06,-6.184048e-07
3889,0.5864226,-0.12594287,1.5329789e-07,1.080457e-06
3890,0.9428056,0.8094849,2.0850166e-06,1.2298892e-06
3891,-1.8466215,-0.27240208,-6.7342116e-06,-1.5802264e-06
3892,-0.11858927,1.4522586,-1.5190632e-06,-4.930686e-06
3893,-0.26321474,-0.48539713,-3.4690356e-06,6.297387e-07
3894,-1.1482215,0.16652496,-6.5266795e-06,-1.2673511e-05
3895,1.4335129,0.12065755,-2.6085e-06,-5.847698e-06
3896,-0.99243295,-0.30630153,-2.8396944e-06,9.961536e-07
3897,-0.34005776,-1.4856032,-3.6201245e-06,1.9275717e-06
3898,0.4280932,-0.51817065,3.4158333e-05,-0.00010788855
3899,-0.25291994,0.28154027,0.00014026253,-4.0835268e-05
3900,0.62143266,-0.22137558,0.000105512576,-1.5561025e-05
3901,0.13250487,-0.33349916,1.9680718e-07,-3.7287243e-06
3902,1.6604909,-0.27274543,-8.3430405e-07,-2.1743597e-06
3903,1.0923707,0.12346515,2.0892815e-06,-3.1320697e-06
3904,1.2794061,0.91161335,3.8242237e-07,-1.5030372e-07
3905,-0.93536526,-0.13680318,2.4740519e-05,-9.831098e-05
3906,0.15224312,1.3472624,-1.2932401e-06,2.7266572e-06
3907,-1.4199082,-0.968885,-6.439988e-06,-2.0259652e-06
3908,-1.3775096,0.09052327,-6.654905e-05,-0.00014811353
3909,-0.72471654,0.7620947,-3.2977124e-07,-1.4442676e-06
3910,0.13025369,-0.04526151,4.989135e-06,-2.5667936e-05
3911,-1.1991705,-1.2027059,-5.4937123e-06,-8.2791985e-07
3912,0.34752524,0.98513484,-1.7084737e-06,-5.3149047e-06
3913,-0.58541644,-1.101017,-6.0561456e-06,-4.500216e-06
3914,0.19485408,-0.25787097,-1.3733735e-07,-2.6031967e-06
3915,-1.0075296,1.14936,-9.3531327e-07,-6.255239e-07
3916,-0.47687608,0.7819867,-2.4282468e-07,2.9295506e-07
3917,0.4599682,-0.62557185,4.7087386e-08,1.1999346e-06
3918,-0.6809487,0.07857047,-8.068668e-06,-4.5501147e-06
3919,-0.37671888,0.3489537,-1.9930753e-06,-1.1720293e-05
3920,0.16631752,0.7998622,8.8800175e-07,2.0563823e-06
3921,1.1071444,0.6504234,7.529119e-07,2.2212703e-08
3922,1.0056285,-0.931912,2.3848858e-07,1.5288583e-07
3923,-1.1028608,-0.40479317,-4.1419894e-06,7.569017e-07
3924,-0.90963644,-0.4508163,-2.8598051e-06,-2.3465245e-06
3925,0.8508789,0.47999516,2.9483467e-06,1.4170913e-05
3926,0.27200598,-0.15806758,-1.9850163e-06,-2.980937e-07
3927,0.35555,0.9983002,2.2232339e-06,5.724661e-06
3928,-0.18902786,-1.0565743,6.713726e-05,-0.0001739638
3929,0.7177229,1.0244807,1.5630877e-06,-1.0015712e-05
3930,1.6016314,0.2747184,4.5355378e-07,-9.3533545e-06
3931,0.64575887,1.0176783,-1.4283405e-06,-4.3483874e-07
3932,-0.53795916,0.52674943,-1.0467567e-06,-6.799112e-06
3933,0.3288476,0.045863323,-0.00013180645,-0.0002893206
3934,1.3939161,0.7459329,2.404965e-06,4.9429527e-06
3935,-0.5495003,0.8653547,7.9748406e-07,-1.8185751e-06
3936,1.0462679,1.0470285,2.0355956e-06,-4.886782e-06
3937,1.0150514,0.2981105,-4.5346957e-07,-3.1903314e-06
3938,-1.0709648,-0.88331646,-3.2630774e-06,-4.6857463e-06
3939,0.4667968,-0.5083175,-2.7862243e-06,-5.900303e-06
3940,-0.9716417,-0.252826,-9.411375e-06,-2.440001e-06
3941,0.5901933,0.15454674,-3.5908775e-07,-1.2091195e-06
3942,0.22421049,0.40312266,9.2887575e-07,8.387308e-06
3943,0.949892,-0.14015272,3.1412378e-06,3.4425361e-06
3944,1.228672,0.3209879,-3.5502599e-06,-5.227945e-06
3945,0.15571752,-0.6682914,1.5913499e-06,6.928094e-07
3946,0.88267404,-0.4198402,2.6442676e-06,5.8805254e-06
3947,-1.1589109,0.74497026,-6.178391e-06,-1.2465985e-05
3948,-0.2437227,-1.2156806,-3.723619e-05,-6.648511e-05
3949,0.83159333,0.34425756,9.67847e-06,-0.00020784485
3950,-0.61742324,0.094953485,-4.5203774e-06,-9.284071e-06
3951,-0.38883394,0.11278322,5.3205335e-06,-4.742789e-05
3952,-0.40220067,0.99649376,-1.5169356e-05,4.0294817e-05
3953,-0.08115005,-1.3628283,-4.057397e-06,-1.6533799e-05
3954,-0.1261601,0.056562357,0.00014776182,-7.6121694e-05
3955,0.047578536,-0.9666792,-1.8967205e-06,3.4080504e-06
3956,-0.29737866,-0.5477941,-1.7389428e-06,2.056679e-06
3957,0.49011815,-0.34208524,3.450388e-07,-9.03997e-06
3958,0.11674634,0.21050516,-2.085567e-06,-3.2163512e-06
3959,0.09976656,0.39131048,8.795645e-08,6.894927e-05
3960,0.13830186,-0.30917022,1.8258793e-06,-4.7231306e-06
3961,-0.6941816,-0.3234504,-5.586489e-06,-6.2446925e-06
3962,-0.27119783,-0.10954883,-8.01303e-06,-7.4897216e-06
3963,-1.3654531,-0.7191659,-6.639546e-06,-1.088732e-06
3964,-0.41975915,0.4342647,-2.5352874e-06,-2.4226112e-05
3965,-0.5720254,0.85532695,-3.879658e-06,-4.4453145e-06
3966,1.0991812,-0.22878183,8.680952e-06,-6.601205e-05
3967,0.99916524,0.46248075,1.2130537e-06,-3.110201e-07
3968,-0.38832396,0.22840784,-1.9751222e-05,-5.9169866e-05
3969,-0.17232853,-0.9068121,0.00037079485,5.5608733e-05
3970,0.77406543,-0.4294441,-4.0305848e-05,2.4649913e-05
3971,0.06669629,-1.7106193,-1.4675246e-06,1.8793003e-06
3972,0.47885776,-0.40881893,3.7347527e-05,8.891152e-05
3973,-1.0212382,0.86522645,-4.8220313e-06,-7.588825e-06
3974,-0.30876824,0.97080207,-2.5067797e-07,-2.782757e-07
3975,0.9531056,0.47996366,9.7506054e-05,-0.0001804585
3976,-0.51454616,-0.4557391,-2.1176324e-06,-8.79097e-06
3977,1.3054549,0.28113246,2.1806634e-06,2.595912e-06
3978,-0.57441574,-0.33144462,4.7324178e-07,3.66351e-06
3979,0.123236105,0.13625157,4.4167595e-05,7.06593e-05
3980,0.40195546,-1.406718,4.941134e-08,5.292721e-06
3981,-1.3424278,-0.19074449,-0.000115704024,-0.00025868134
3982,1.0104707,0.08401773,-5.3497106e-06,-3.3392282e-06
3983,0.4265942,0.37350556,1.2829573e-05,-2.0041032e-05
3984,-0.0024894828,-1.4857993,-1.1529564e-05,-2.6757945e-05
3985,-1.4996994,0.005103571,-3.846316e-06,-3.5854428e-06
3986,-0.56543356,0.7241304,5.694777e-06,-4.4402084e-05
3987,0.33281457,0.6905167,0.00016367744,-9.687783e-05
3988,-0.6366222,0.23394173,3.2161108e-07,2.2313739e-06
3989,0.8568764,-0.25336042,-5.122706e-06,-4.5651777e-06
3990,0.041956436,-0.7535565,-5.1598918e-06,-9.8823775e-06
3991,-0.49856555,1.0863056,-2.169844e-06,-1.2472967e-06
3992,0.2913561,-0.1174547,3.4152214e-05,0.00011202527
3993,-0.28282028,-0.75220513,-1.6352633e-05,-3.8399285e-05
3994,-1.5109258,-0.49402878,-7.729748e-06,-1.067958e-05
3995,-0.12961552,-0.6652052,-1.2196791e-06,-4.852001e-06
3996,0.2978915,-0.7706764,-2.3959365e-07,-2.350005e-06
3997,1.177784,1.3498052,1.5461833e-07,2.888717e-06
3998,1.0687872,0.0871453,-2.4644048e-06,-4.7632834e-06
3999,-0.81882447,0.30706212,-2.1109274e-06,5.03437e-06
4000,-0.39558196,-0.6222054,-1.5998985e-06,3.3796289e-06
4001,0.9420941,-0.4019689,6.484526e-05,-8.484249e-05
4002,0.3625556,-0.6957549,-7.128905e-07,-6.8187655e-06
4003,0.16494876,0.4810045,1.361851e-06,-5.37967e-06
4004,-1.5543675,-0.20097998,-4.5549914e-06,-3.2614744e-06
4005,0.84053844,0.6965644,-4.0172154e-08,5.0931394e-06
4006,0.34608108,-1.5590482,-1.152889e-06,3.9810934e-06
4007,0.37896025,-0.6327141,-6.7303716e-07,3.323242e-06
4008,-0.35827577,0.5400556,8.856029e-07,2.729778e-06
4009,0.79553264,1.3232988,1.2807868e-06,-3.3864958e-06
4010,1.1107364,-0.008819678,-1.6781883e-05,-0.00010316416
4011,-0.8652285,-0.74704057,-4.2928805e-06,-4.98898e-06
4012,0.23613188,0.6950722,2.2907225e-06,-1.9073412e-05
4013,0.9394139,0.86379844,-1.5705102e-06,-2.9095331e-06
4014,0.37953088,0.04106798,-2.0717348e-06,1.4300026e-06
4015,0.059383843,-1.6409664,-2.9166592e-06,5.934198e-07
4016,-0.13921191,0.18132403,-4.1884714e-06,-5.4101074e-06
4017,-0.14919601,-0.11544375,-1.159612e-06,-6.29663e-06
4018,0.8652463,-0.8930538,3.955186e-05,-6.249078e-05
4019,-0.21137144,-0.82983166,3.298702e-05,-0.0002885954
4020,-0.898091,0.18567769,-7.2232706e-07,-3.9757113e-05
4021,-0.004762713,-0.39539278,-3.971925e-05,-7.4033625e-05
4022,0.941919,0.761285,9.3016046e-05,-8.670831e-05
4023,1.3216567,0.8521294,1.5147338e-06,-1.2469718e-06
4024,0.010336425,1.5908343,-1.131972e-06,-2.4303072e-06
4025,-0.40350872,-0.02786222,1.4877361e-07,6.4102232e-06
4026,-0.016191937,-1.5992438,-2.063478e-06,2.000017e-06
4027,-0.08425893,-0.14952818,-1.9347758e-06,-4.74442e-06
4028,0.4596221,0.48216692,1.447786e-06,2.9390283e-06
4029,0.14559081,0.8282187,1.1016768e-06,-8.755236e-06
4030,-1.2594017,-0.64247394,-9.988893e-06,-2.2520103e-06
4031,-0.84339905,-0.2540024,0.00013326411,0.00013203229
4032,1.4079314,-0.5677854,-1.9464042e-06,-7.1774925e-06
4033,0.0011563274,0.43032274,-5.942048e-05,-0.00026387404
4034,0.50459117,0.08586884,-0.00010917452,-0.00028760426
4035,-1.0229156,0.061162334,-6.395792e-06,-4.4078324e-06
4036,-0.29442558,1.1334419,-1.0586738e-06,-1.1681927e-06
4037,0.5130333,0.43196157,-1.1189812e-06,-5.048807e-06
4038,-1.0457127,0.027823191,-3.2283876e-06,2.4260717e-06
4039,1.3869312,-0.18805525,1.6857985e-06,-1.2731089e-06
4040,0.39142522,-0.8253449,3.7626065e-05,1.6355798e-05
4041,-0.56173426,1.3032523,-3.796579e-05,-0.000119174634
4042,0.46550936,0.061720848,-3.271425e-06,-6.8119084e-06
4043,-0.8418903,-0.49636242,0.00026648067,-8.508071e-05
4044,0.6393657,-0.013445404,-2.9757596e-06,-3.2138607e-05
4045,-0.18800111,0.5989693,-3.2001933e-06,-2.1860326e-06
4046,-1.0366908,-0.49845907,-2.8197426e-05,-4.8452413e-05
4047,1.1853976,0.037475698,1.7732409e-06,7.5412054e-06
4048,0.5864928,-0.056048695,1.687409e-06,5.9014287e-06
4049,0.65519375,-0.37630504,5.6276813e-06,-1.43845145e-05
4050,-0.26327124,-0.74209714,5.561458e-06,-0.00013366842
4051,-0.9123779,0.5968652,-1.5389343e-06,-2.9556663e-06
4052,0.12361484,1.0419773,-2.3979861e-05,-6.592863e-05
4053,0.570214,0.1687453,-2.896345e-07,9.627479e-08
4054,-0.19057484,-0.107952274,-2.7559186e-05,-6.011028e-05
4055,-0.15609781,0.8801955,4.03174e-07,-2.1921323e-06
4056,-0.87743056,-0.682997,-1.24077005e-05,-4.2922384e-05
4057,-1.3828952,-0.37403852,-3.2213838e-06,-1.5566225e-06
4058,0.43676612,-0.34760505,-1.9042844e-05,-0.00037816106
4059,-0.32290772,1.3041885,-2.933588e-06,-1.0688847e-05
4060,0.57328475,-1.4307178,-1.8216238e-06,-7.012859e-06
4061,1.3725065,0.1599237,1.4472231e-06,-7.87646e-06
4062,0.5937663,1.0431995,-4.282104e-05,-0.000332903
4063,-0.09786692,-0.642644,1.6007475e-07,1.1021884e-06
4064,0.030633794,-0.71433556,5.3455515e-06,-6.903093e-06
4065,0.39478233,1.1491274,-2.250848e-06,-6.4269416e-06
4066,0.615686,-0.46024156,1.1055679e-06,-4.863542e-06
4067,-0.2851741,0.0591444,-5.775937e-07,-6.880404e-06
4068,-0.19521773,1.0167384,-4.375119e-06,-4.634447e-05
4069,-0.61662716,-0.6615954,-7.183311e-07,3.7953973e-06
4070,1.6713911,-0.008566016,2.477262e-06,2.8512725e-06
4071,-0.3214736,-0.32460126,-1.8933638e-06,-8.8083584e-07
4072,1.455726,0.7909594,1.6782765e-06,-3.6394113e-06
4073,-0.6442652,0.49444425,-6.2604136e-07,9.499281e-06
4074,0.9946563,0.6785693,2.8081743e-06,-3.8801813e-06
4075,0.9147131,-0.9785338,3.9413935e-06,-5.485372e-05
4076,-1.0510428,0.9302421,-1.9715178e-06,-4.5266142e-06
4077,0.004544014,-0.30447075,1.1891848e-05,-1.2996848e-05
4078,0.49232113,0.8864274,-6.8120826e-06,-6.274229e-05
4079,-0.17642842,1.8200668,-1.7874597e-06,2.4031942e-07
4080,-0.89715147,-1.1338432,-3.7019483e-06,-4.800815e-06
4081,1.3661429,-0.5935612,6.2166157e-07,-7.484532e-07
4082,0.052785903,-0.11238474,2.198117e-05,-5.514323e-05
4083,0.88918644,-0.709905,1.8700664e-06,-6.07854e-06
4084,-0.26964283,0.16527654,5.6767146e-08,-3.9664437e-06
4085,0.005678525,1.3772209,1.7500531e-07,1.6266422e-06
4086,1.3465296,0.33669406,-1.347703e-06,-3.650127e-06
4087,-0.18812257,0.16501532,-1.6553406e-05,-4.6375786e-05
4088,0.93852526,0.94995964,-3.388632e-05,-0.00036647226
4089,-1.2064847,1.4072424,-1.5269353e-06,-3.63173e-07
4090,-0.41935226,0.9786851,-2.8528873e-07,-8.9759e-07
4091,-0.7886996,0.43788177,-2.333232e-08,-3.6762517e-06
4092,0.15162057,1.555749,1.0576891e-06,1.2992462e-06
4093,-0.4625861,0.41043246,-5.1201107e-07,-6.2918043e-06
4094,1.2825497,-0.109538995,6.766333e-07,5.523647e-07
4095,-1.0393517,-0.5396967,0.00046907784,8.9611334e-05
4096,1.0218405,0.7758246,-5.7635774e-05,-0.00021497437
4097,0.7827631,0.17567576,2.6560028e-06,7.339184e-06
4098,-1.1185101,-0.5205783,-2.4967007e-06,2.4453502e-06
4099,0.3060602,0.44626328,1.8404842e-06,-3.865033e-06
4100,-0.12945148,1.3304095,6.823769e-07,-4.6222485e-06
4101,0.7538441,1.4297699,-1.8552871e-06,-2.191416e-06
4102,-1.4445531,0.5721223,-4.737697e-06,-5.2670975e-07
4103,0.9349387,0.026878018,7.497257e-07,-2.1407868e-06
4104,-0.8952248,-0.012353104,-6.8547165e-06,-6.335949e-06
4105,-1.1458327,0.6403662,-1.52301e-06,-8.7966714e-07
4106,-1.7654104,0.7964705,-4.5042275e-06,-6.2891013e-07
4107,1.1183587,1.3257829,1.8816684e-06,4.905484e-06
4108,-0.71528095,-0.7441767,-1.1896033e-05,-3.9323248e-05
4109,0.8247974,-0.7951228,1.3422304e-05,-0.00027082625
4110,-0.039287146,-1.841657,-4.694191e-06,2.076964e-06
4111,0.3648086,0.6709324,1.4015284e-06,-1.6727032e-05
4112,-0.19565381,-1.6478174,-3.8312864e-06,4.8213897e-06
4113,0.5396385,-1.1558297,-2.5193583e-06,-7.919657e-06
4114,0.64746773,-0.73553187,-2.0398556e-06,-4.493995e-06
4115,0.5600837,-0.34188467,-6.45786e-06,-3.5473622e-06
4116,-0.4297697,1.0023111,6.7124637e-07,-5.220274e-06
4117,1.0739585,-0.40640515,-3.3574322e-06,-1.2379125e-05
4118,-0.15792061,-1.1312789,-6.447541e-06,-7.634803e-06
4119,-0.024080552,0.6858979,5.775566e-07,6.3930747e-06
4120,-0.21534038,-0.8638553,-3.2724547e-06,-8.089114e-08
4121,0.341247,-0.99167025,-1.5207222e-06,1.1508478e-06
4122,0.018506918,-1.6137413,-2.138136e-06,-6.329012e-06
4123,0.7076749,-0.82198584,1.4228718e-06,-1.0029894e-06
4124,-0.10973219,0.38912818,-1.2589127e-06,-3.9219958e-07
4125,-0.63488406,0.75560325,4.4432272e-07,-2.0127283e-05
4126,0.4492327,0.8582314,9.206205e-07,-1.8447206e-06
4127,-0.26253065,0.5766573,-1.905428e-06,-8.957589e-06
4128,0.41605064,-0.5684911,-2.1203427e-06,-1.6415916e-06
4129,0.7455238,0.77229416,-3.2962007e-06,-1.210534e-05
4130,-0.111962974,0.8338641,2.9836542e-07,2.218837e-06
4131,-1.4748266,-0.0514303,-8.451738e-06,-5.7707734e-06
4132,-1.3216096,-1.1543211,-5.922928e-06,-1.1185866e-06
4133,-0.7230811,-1.0811578,-6.69546e-06,-9.819982e-06
4134,-0.61693555,-1.7374082,-4.2076463e-06,4.9687937e-06
4135,0.86996794,-0.3945536,-2.183969e-06,-3.7840335e-05
4136,1.5258722,0.10207799,2.1769263e-06,5.840821e-06
4137,0.7334108,0.00677537,-9.903295e-07,6.2919617e-07
4138,0.05947585,0.53159404,5.603621e-07,8.35555e-06
4139,0.16014598,-0.36513317,-1.4203292e-06,-7.895521e-06
4140,-0.48117623,-0.37527484,-1.3408006e-06,-7.606046e-06
4141,0.52951944,0.038753096,2.6817327e-06,-1.8495823e-06
4142,-0.32234845,0.8248897,-2.3143891e-06,-3.7071272e-06
4143,0.76658994,-0.9717822,-1.5519934e-06,-1.3389566e-06
4144,-0.7195109,-0.6249116,-5.1848056e-05,-0.00015647683
4145,1.0523937,0.8958073,5.9223044e-07,-7.365286e-06
4146,0.5395543,-0.80548614,1.3583414e-05,-1.9105433e-05
4147,-0.7631873,-0.804756,-8.986047e-06,-4.895898e-06
4148,-1.5072942,-0.121228255,-1.5613035e-05,-2.4054572e-05
4149,-0.5140433,1.0187316,5.2032607e-07,1.0313696e-06
4150,0.18078895,0.8556751,-6.013562e-07,-1.8211512e-06
4151,-1.7076602,-0.31999984,-7.0461356e-06,-1.56447e-06
4152,-1.0653759,-1.2223685,-4.5744464e-06,1.4473565e-06
4153,0.8476586,0.5784406,2.412787e-05,-1.4051963e-05
4154,-1.4638602,-0.69762594,-5.0319627e-06,1.5989337e-06
4155,0.56931436,0.7599846,2.6958998e-05,-0.000102380385
4156,0.22204918,0.7286316,-0.00015607255,-0.00040227262
4157,-0.1960708,0.44110084,9.176123e-07,-6.5781525e-05
4158,0.15080057,-0.17991334,-2.5130612e-06,-3.5064402e-06
4159,0.47268295,-0.66418886,-9.978787e-07,-3.4769141e-06
4160,-0.43573487,-1.2153413,-2.4020187e-06,-3.6517954e-06
4161,0.29394284,-0.26763162,2.948335e-07,-1.5326896e-07
4162,-0.56435716,0.17882529,-4.3782074e-07,3.990146e-06
4163,-0.13060004,1.4246223,-3.1032282e-06,-8.359457e-06
4164,-0.20415579,1.1137851,6.3287434e-06,-1.9528372e-05
4165,0.8932727,-1.1745033,-1.3639451e-05,-7.100991e-05
4166,0.04738044,-0.8138821,1.4171063e-06,6.9610032e-06
4167,-0.46106243,-0.68676746,-3.3133718e-05,-0.00023871343
4168,-1.2152785,0.54928553,-6.8943473e-06,-3.1831303e-05
4169,-0.028370073,-0.64717615,-1.7361334e-06,4.183802e-06
4170,-0.5745122,-0.5963004,-1.2932188e-06,-8.246256e-06
4171,-0.5322035,0.12069489,-2.6899734e-06,-3.092959e-06
4172,-0.5166135,-0.2796019,3.4830856e-07,-4.7589992e-06
4173,-0.010497982,0.390743,-3.30461e-06,-2.7997132e-06
4174,-1.5655769,-0.043418847,-8.555193e-06,-1.311984e-05
4175,0.7495991,0.41424912,-1.7419003e-06,-4.4565186e-06
4176,-0.33036533,-1.7037934,-5.6891668e-06,1.06899506e-07
4177,1.2353435,0.19910476,-1.479871e-06,5.2452674e-07
4178,-0.44189203,-0.9076619,-2.9179226e-05,-7.00619e-05
4179,0.26651853,-0.3538095,-0.0001535012,-0.00034811575
4180,-0.6601389,1.1898066,-2.3476011e-06,-1.1961782e-05
4181,0.44241017,0.07505483,1.4765973e-07,2.836455e-06
4182,-0.89021343,-0.13512832,-8.327655e-07,-1.1667285e-05
4183,-0.09027302,-0.4315513,-6.8416975e-06,-4.4242566e-05
4184,-0.9753786,0.41478583,6.395419e-07,6.689111e-05
4185,-1.1058666,-1.0472021,-1.9195928e-05,-3.7306625e-05
4186,0.21368717,0.63799495,7.15551e-07,4.6643445e-06
4187,0.79707724,-0.111404076,-2.6805708e-07,-1.0350072e-06
4188,-0.009812506,-1.3950365,-3.7781103e-06,-5.246341e-06
4189,-1.0409696,0.089880586,-7.135289e-06,-4.962226e-07
4190,-0.90512496,1.2823367,-8.288836e-07,-1.4967641e-06
4191,0.13625729,0.083562374,-5.950621e-06,-1.0393416e-05
4192,0.059365653,0.030360958,-1.5842687e-07,2.408904e-06
4193,1.0002253,-0.6506008,1.4141577e-06,-5.0050576e-06
4194,-1.1667147,-0.088624254,0.00019363206,-9.816966e-05
4195,-1.195456,0.063016236,-8.309017e-05,-0.00014621307
4196,0.50485516,0.8865414,-1.395509e-06,-8.885327e-06
4197,0.20446806,-0.68586206,3.1863901e-06,-5.2761116e-06
4198,0.06604393,-0.99865156,-4.3246473e-06,-6.7413093e-06
4199,0.7233599,-0.2766982,-1.574594e-07,1.1611965e-06
4200,0.6595926,-0.17003475,-2.8990854e-09,-1.2758818e-05
4201,-0.42958346,-0.63535905,-5.9941885e-06,-1.1363269e-05
4202,-1.375057,-0.0714598,-3.9141913e-05,-7.280624e-05
4203,0.82254493,-0.9233321,2.565826e-06,-6.930726e-06
4204,-0.16043688,-0.91796815,-2.3384375e-06,1.3279061e-06
4205,0.9018583,0.6507714,4.520943e-06,-5.862023e-06
4206,0.06583712,-0.108368956,0.000110472705,-0.00010285137
4207,0.570286,-0.9519142,-2.8421894e-06,1.5126047e-06
4208,-0.7766717,-0.04325555,-8.135029e-06,-5.1240486e-06
4209,-0.73059493,0.6108887,-1.4210466e-06,5.4399757e-06
4210,-0.124693215,-0.98626566,-8.021339e-07,-0.00010836988
4211,-1.2719617,-1.015153,-7.065606e-06,1.1634033e-06
4212,-0.5729664,1.3646531,-4.758265e-06,-2.8994187e-05
4213,-1.2258652,0.6179031,0.00010510665,-0.0001970491
4214,0.8970042,0.11693857,5.073828e-07,3.6266765e-06
4215,-0.5453033,-0.077860124,-2.6836392e-06,6.3768557e-06
4216,1.5200301,-0.0019131132,-1.3862505e-06,-2.2264012e-06
4217,-1.0612543,0.28917214,-2.7507515e-06,2.8278082e-06
4218,-1.0447423,0.4998554,-2.2471697e-06,-6.193257e-06
4219,-0.9905865,-0.1274108,-6.0649063e-07,4.248828e-06
4220,-1.5843775,-0.08759309,-3.7715292e-06,-3.5285616e-06
4221,-0.33106345,-0.7114605,-2.3765149e-06,-1.6817908e-06
4222,-0.08379342,-1.1352341,-6.2013823e-06,-1.6155831e-05
4223,0.20479876,-1.6974889,-2.6307746e-06,-5.5383493e-06
4224,0.9498325,-0.12496468,-3.0055558e-06,-9.580248e-06
4225,-0.03787939,0.32849088,-9.5886135e-05,-0.0002801148
4226,0.08338717,1.5592409,-9.1752474e-07,-4.7694048e-06
4227,-1.1268791,-0.12739448,-2.72813e-06,-3.1982281e-06
4228,0.1679509,0.70230025,9.1190614e-08,-1.2834002e-05
4229,0.78741807,-1.6157796,-8.1362415e-08,3.576908e-06
4230,-0.52797174,-0.015262476,-0.00019806025,-0.00033839015
4231,-0.2024101,1.8805832,-9.601372e-07,2.3931352e-07
4232,0.5106283,1.0649277,-3.4342725e-06,-5.6091044e-06
4233,1.3476815,-0.44835117,-2.6683304e-06,-5.2466316e-06
4234,-0.41379803,-0.5931444,-4.4122276e-06,-2.5442455e-07
4235,0.6203838,0.52398497,-1.0089021e-06,5.5787317e-05
4236,0.6136829,0.5525615,-4.4796445e-07,-1.8622912e-06
4237,-0.8006613,0.18788211,-7.373771e-06,-1.6611593e-06
4238,-0.036460653,-0.19566493,0.00030566216,4.7022837e-05
4239,0.8844062,-0.532671,3.3598517e-06,-9.5217565e-06
4240,0.65976655,0.18746608,-6.816264e-05,-0.00025195544
4241,-0.8077458,0.29956722,-3.2031805e-06,6.3669804e-06
4242,-1.1833744,-1.1747302,-4.7767835e-06,-6.038349e-06
4243,-0.5119207,0.04033796,-1.49622e-06,-2.6813022e-06
4244,-0.4711339,1.4417888,-4.988507e-06,-1.3178083e-06
4245,0.3458898,-0.29900083,1.43630245e-08,-5.0182516e-06
4246,0.5027797,-1.0678581,-6.9668167e-06,-2.1485757e-05
4247,-0.74196696,0.29025003,-1.295693e-06,4.629939e-06
4248,-0.050098646,0.6759543,-1.8461944e-05,-4.7767237e-05
4249,-0.664055,-0.08626046,-1.0598556e-05,-2.7134502e-05
4250,-1.3993536,0.24170773,-7.702457e-06,-6.8374675e-07
4251,0.041392453,0.45048425,1.7558497e-06,-3.023929e-06
4252,0.87107694,0.32265204,2.9662397e-06,5.5264454e-06
4253,-0.77062297,0.7981604,-2.7161757e-06,-1.2500532e-06
4254,0.36441132,0.052141853,-5.460553e-05,-0.00015647299
4255,0.86769605,0.29239526,-3.2706905e-07,2.5498184e-06
4256,0.081320986,1.7488087,-5.3579663e-07,1.1121914e-06
4257,0.75556767,-0.03565789,3.618205e-05,-0.00011991842
4258,0.774082,1.3273604,-6.5247485e-07,-3.470206e-06
4259,0.18714853,-0.42237142,-2.5816496e-07,-3.3152628e-06
4260,0.2333902,1.9465712,-1.7261845e-06,-3.8641952e-07
4261,-0.5618227,-0.3260237,3.3798676e-07,4.5021325e-06
4262,1.1506382,1.4380867,8.615888e-07,2.814263e-06
4263,-0.7792841,0.995208,-6.699343e-08,-1.45030135e-05
4264,1.2805114,-0.45675564,2.1880924e-06,7.267775e-06
4265,-1.1757398,0.18659537,-3.1484626e-06,5.647473e-07
4266,1.743063,0.4060544,2.6145085e-07,-2.3040513e-06
4267,0.7479497,-0.16096726,-1.5866224e-06,1.4985702e-06
4268,1.4401726,-0.5205325,1.4211362e-06,-2.0714146e-05
4269,0.32550833,-0.824094,-5.419984e-06,-1.7274528e-05
4270,-0.014871144,-1.3593353,-1.9807185e-06,6.4118603e-06
4271,-0.4520846,0.11180328,-4.4312956e-06,-3.5218823e-06
4272,-1.2765757,-0.038770907,-4.172573e-06,-3.149676e-06
4273,-0.6383801,0.26163054,-8.18894e-06,-3.3377817e-06
4274,-1.2673186,-0.49952823,-4.441651e-06,-4.316534e-06
4275,1.0767246,-0.15403436,6.654719e-07,-1.701292e-06
4276,-0.7661818,0.3979278,-3.5689711e-06,-3.3713534e-06
4277,-1.0268103,-0.3877507,-3.5910678e-06,-3.033456e-06
4278,0.7490221,0.7367662,-3.259531e-07,3.0561787e-06
4279,1.2341448,-0.3065315,2.7023472e-07,-6.048501e-06
4280,0.330565,-0.47231534,-0.00010262003,-0.0002323521
4281,-1.7426995,-0.44118255,-6.672344e-06,1.5300259e-06
4282,1.398722,0.15741107,4.0738786e-07,-6.8291824e-06
4283,-0.34439647,1.0227371,-2.8815443e-06,-8.064436e-06
4284,-1.0586814,0.71746117,-3.0956246e-05,-7.0288355e-05
4285,0.06787881,1.047381,-5.2094674e-06,-8.627832e-05
4286,-0.33829632,0.7521669,-2.2084173e-06,3.946586e-06
4287,0.91701925,0.35291895,7.545891e-07,-1.4652741e-06
4288,-1.3922911,1.2512128,-2.559218e-06,-1.543076e-06
4289,0.26196438,0.9797994,-6.3112757e-06,-2.2521153e-05
4290,-0.70347214,0.27724385,-0.00037499043,-0.00048292134
4291,0.0850724,0.94207096,3.3510398e-06,-2.9221537e-05
4292,-1.4549266,-0.3712738,-8.776452e-06,-1.7362512e-05
4293,-0.4293378,-1.3336202,-3.3278463e-06,-9.074766e-06
4294,0.13212241,-1.1268702,0.00017917485,-6.743768e-05
4295,1.0808727,0.53270584,-0.00012923095,-0.0003306022
4296,-0.10516434,0.3504251,-1.5437508e-06,4.6201767e-06
4297,-0.86449224,1.0470462,-4.2833403e-06,-3.6677552e-06
4298,0.25205415,-0.944733,-1.1495368e-06,-1.3454597e-05
4299,-0.47358504,-1.043233,-2.1802311e-06,-4.0584614e-06
4300,-0.02396907,0.22239813,-1.3113251e-06,4.8372126e-06
4301,-0.4852285,-0.86707455,2.2091392e-06,-8.806421e-06
4302,-0.5031332,1.396092,-1.1704307e-06,-6.2712274e-06
4303,-0.8922009,-0.67555445,-2.8294653e-06,-1.7852931e-06
4304,0.25611007,-0.25885612,-3.820382e-06,-2.4581009e-06
4305,-0.34892178,-0.5416751,-2.0926461e-06,-7.239771e-08
4306,0.46041873,-1.2339946,2.0548622e-07,-3.9391875e-07
4307,-0.449608,0.011297255,-1.9307761e-07,5.2982414e-06
4308,0.078500725,0.23837994,-6.1106466e-06,-5.319932e-06
4309,0.5577783,0.094401956,-1.7910501e-06,5.4906377e-07
4310,0.816004,-1.1721026,-6.625956e-06,-2.4968149e-05
4311,-0.36341262,-0.93827796,-1.4362001e-06,-9.002206e-06
4312,0.26959094,-0.082432345,2.05595e-06,-6.033295e-06
4313,0.75975263,0.9098539,-4.6551096e-07,1.0101212e-06
4314,0.07565876,-0.7955095,-1.8612661e-07,-2.2965464e-06
4315,-0.9951195,0.060990743,-7.780493e-06,-8.770299e-06
4316,0.46671033,1.6485447,-2.1569404e-06,-4.620673e-06
4317,-0.684166,-1.405123,-2.096238e-06,4.8853503e-06
4318,-0.23916449,0.47124723,0.00020411437,-8.033177e-06
4319,-0.18284246,-1.2630578,-2.4347657e-06,-6.8296704e-06
4320,1.13968,-0.18490945,-8.7024875e-07,-1.109986e-06
4321,-1.559959,0.22105186,-5.2702285e-06,-9.372126e-06
4322,-0.6975572,-0.5019251,-3.0574083e-06,-7.1950167e-06
4323,0.6395224,1.527796,8.592412e-07,-2.3464113e-06
4324,0.33487862,0.7147083,4.4758008e-07,5.456502e-08
4325,0.5769849,-0.26001236,2.5135523e-06,-2.3406349e-06
4326,0.26764414,-0.42493415,-1.1115379e-06,-9.8544206e-08
4327,-0.7180432,0.022811735,-5.55816e-06,-6.057554e-06
4328,0.2948562,0.5278387,-3.1655465e-05,9.6508775e-06
4329,-1.5529622,0.4552296,-6.8388376e-06,-6.7333144e-06
4330,-0.63949335,0.42260003,6.230493e-07,3.1455934e-06
4331,0.41880462,-0.96220064,-3.4529692e-06,-4.472753e-06
4332,0.91328263,0.48956984,6.447322e-05,-7.868139e-05
4333,1.2578154,-0.40799347,6.057629e-07,-5.281705e-06
4334,-0.78873646,0.35354897,3.415014e-07,2.2220293e-06
4335,-0.23486023,1.2427726,-1.2999396e-06,-8.3109935e-06
4336,1.1841159,0.07691169,-2.5150887e-06,-6.7175324e-07
4337,-0.6554717,-1.0701058,2.6713773e-05,-7.1742455e-05
4338,-0.17732865,0.041278508,3.304346e-07,-1.6987632e-06
4339,-0.41132703,-0.88627416,-5.912574e-06,-2.3543776e-05
4340,1.2123142,0.13388535,-2.2814597e-06,-4.4472936e-06
4341,-1.0808932,0.12469949,-3.1260167e-06,-1.2688083e-06
4342,-0.31206855,-0.38697234,-3.7175998e-06,-1.3205146e-05
4343,-0.7427681,0.27925563,-3.5473775e-07,4.618324e-06
4344,0.97998524,1.1128569,-1.161658e-06,-6.1681258e-06
4345,1.0548729,0.6262426,-1.5338944e-07,-1.2049678e-06
4346,0.5275862,-1.6615937,-4.2605436e-07,3.6557653e-06
4347,1.3934085,-0.8857128,2.4743488e-06,6.003988e-06
4348,-0.2019733,-0.080018066,1.2857524e-07,-2.9524347e-06
4349,1.2320601,-0.68646735,3.2854705e-06,8.126516e-06
4350,-1.328143,0.1453113,-5.127461e-06,1.9058971e-06
4351,1.4558553,-0.17748764,8.8424036e-07,1.0557299e-06
4352,-1.2092148,-0.14609908,-4.2648485e-06,1.1518055e-06
4353,-0.42777407,-0.80855274,-5.589595e-07,-7.73501e-06
4354,0.20777264,1.1417446,1.5648254e-06,3.9800098e-06
4355,1.0390335,0.48365316,3.5036155e-06,-0.00017859532
4356,0.8826396,0.13709676,-6.895415e-07,1.0349663e-06
4357,-0.25087693,-0.29222032,3.9574488e-08,-6.332609e-06
4358,-1.114559,0.9599936,-3.0038054e-06,-4.783432e-06
4359,-0.6931132,0.3245534,-4.42959e-06,-4.4616663e-05
4360,-0.61588746,0.6842385,-2.9580968e-07,-1.2817395e-08
4361,0.21372245,-0.09013152,2.2029913e-06,-1.3992114e-06
4362,1.0476569,-0.5423673,4.8480364e-05,-0.00014995133
4363,-0.85211873,-0.2420984,6.7816194e-07,-2.033486e-06
4364,0.3770561,-1.2644061,-1.8335872e-05,-4.597233e-05
4365,-1.0638672,1.5415715,-2.2999716e-06,-1.0781557e-06
4366,1.0457736,1.295939,-2.564242e-07,-5.489414e-06
4367,-0.69261706,-0.5799344,-1.7082457e-05,3.1452426e-05
4368,0.32135072,-0.912142,6.3697203e-06,-0.00021758424
4369,-0.42808986,-1.0273281,-2.9392082e-05,-6.486976e-05
4370,0.73733544,-0.77255845,7.3901344e-07,-1.9843208e-06
4371,-0.21547116,0.665441,-2.7726128e-07,6.830438e-06
4372,-1.5817,-0.05297242,-1.056258e-05,-9.775667e-07
4373,-1.017988,-0.25836313,7.2504354e-06,-2.6279943e-06
4374,0.113190405,0.16344246,-1.1796401e-06,-9.513955e-06
4375,-0.3842985,1.2677097,-3.7084774e-06,-5.1340344e-06
4376,-1.1193727,-0.5404264,-5.269163e-06,-4.0478767e-06
4377,-0.39980003,-0.592628,-1.8453833e-06,-5.1357747e-06
4378,0.17219016,-0.15312745,-6.266626e-06,-6.1416713e-06
4379,-1.4729006,0.85241437,-3.7535174e-06,-4.076421e-06
4380,0.47590405,1.1136295,-1.1013142e-06,-3.3964852e-07
4381,-0.5573913,0.97984976,0.00010881037,-9.496398e-05
4382,-0.11156852,0.7311809,-2.3446212e-06,2.989856e-06
4383,0.5639582,0.6352452,-8.733861e-07,3.6147396e-06
4384,0.66808915,0.390692,-6.8989914e-07,4.1676103e-06
4385,1.2649999,0.6545786,2.3079145e-05,-0.00013714716
4386,0.1432596,-0.84858567,1.5840229e-06,2.2727834e-06
4387,0.25154147,0.4279391,-3.1570607e-06,-1.2477844e-05
4388,-0.09604828,0.0036081856,-2.737109e-06,-9.755816e-06
4389,-0.103823766,0.94554704,6.932176e-08,-1.0325625e-06
4390,-0.047445066,0.6092501,-3.163706e-06,-1.0060053e-05
4391,-1.4575442,-0.29136926,-6.7624633e-06,-3.071977e-06
4392,-0.9052812,-0.15210117,-7.864097e-06,-4.093411e-06
4393,0.46930215,0.42290756,-1.26790965e-05,-0.00016600729
4394,-0.84450144,0.43532833,-6.7028836e-06,-1.1142912e-05
4395,-0.24564326,0.554411,-2.7552346e-08,1.0387648e-05
4396,-0.98384935,1.2036897,-1.7786764e-06,-1.9423617e-06
4397,0.05324645,0.6271865,1.4958847e-06,-3.777065e-06
4398,-0.5249797,1.2598091,-8.6210764e-07,-1.11528225e-05
4399,-0.57983905,0.11148339,-4.5970946e-06,-4.315778e-06
4400,-0.54200995,0.5320796,-4.640697e-07,-3.0906958e-06
4401,0.3975541,1.4411503,1.683762e-06,-1.5275644e-05
4402,0.09917863,-0.017506933,1.2228164e-06,1.3382623e-07
4403,1.2934886,-1.312019,-8.843724e-07,-1.461842e-06
4404,0.22823364,1.0995063,1.0645734e-06,-2.9494774e-06
4405,1.3178114,0.08908595,-6.208748e-07,1.2470252e-07
4406,1.1765908,1.1951146,-4.1924622e-08,-5.4778784e-06
4407,0.057277527,-0.41229397,-4.4009343e-07,-1.5272632e-05
4408,-0.15845433,0.37553766,-1.0974168e-06,2.68112e-07
4409,-0.52677107,1.0973519,-1.6597002e-06,-4.388348e-06
4410,0.6780097,-0.6033594,2.5455518e-07,-4.4969693e-07
4411,-1.0585877,-0.24293144,9.530442e-05,-0.0002455572
4412,0.5769039,0.80940455,-1.8424378e-06,-3.5911955e-05
4413,0.07148557,-0.93228793,-1.8747257e-06,-6.871025e-06
4414,0.39018565,-0.74733984,1.8884803e-06,-2.3379575e-06
4415,-0.95876956,-0.25527918,-1.112729e-05,-2.7954993e-05
4416,1.0995215,-0.47535658,-8.34699e-06,-0.00026120216
4417,1.415038,-0.68154573,-2.727809e-06,-2.676441e-06
4418,0.3611452,1.1002415,-4.8154106e-06,-3.0835156e-06
4419,-1.7118076,0.069035016,-6.383266e-06,-5.013079e-06
4420,-1.2341257,-0.038313437,-2.3107414e-05,-5.753268e-05
4421,-0.7358972,-1.315896,-3.291141e-06,-2.949264e-06
4422,-0.069893435,1.0208521,1.5155331e-06,2.9294722e-06
4423,0.0027933714,-0.615448,1.338055e-06,-1.8453597e-06
4424,-0.13976748,-0.06355614,3.1529754e-07,1.8330834e-06
4425,0.067660935,0.9722874,-3.0506619e-05,-0.00022356439
4426,0.5953245,0.20672059,-0.00010822843,-0.00032201654
4427,-1.0621244,1.4881951,-2.7950389e-06,-1.4007483e-06
4428,-0.46095523,0.7160468,-2.6222624e-06,-7.981003e-06
4429,-1.2393154,0.42057422,-1.1144999e-06,-1.7644533e-06
4430,-0.034923494,0.67668426,1.0167102e-07,6.4024453e-06
4431,-0.04110425,1.4496632,-4.862221e-07,7.659981e-07
4432,-0.7830944,0.56235725,9.233173e-07,-1.6936116e-05
4433,-0.14126585,1.0653597,-4.119448e-07,-1.7230688e-05
4434,0.9498726,0.49470413,-1.7701783e-05,-0.00019438053
4435,-0.39518952,0.44437352,1.3508096e-06,5.291883e-06
4436,-0.2692955,0.41250125,1.3032491e-06,7.867833e-07
4437,-1.0015787,-0.5892134,-1.8938512e-05,-4.062063e-05
4438,-1.3507245,0.20932859,-5.935673e-06,-1.0625089e-05
4439,-0.6997162,0.40763664,-4.6653489e-07,-4.4783847e-06
4440,-0.6024029,0.29661804,-1.4222087e-06,6.9568437e-06
4441,-0.34948632,-0.021284295,-1.9673205e-06,-1.3187812e-06
4442,0.8447254,0.92907465,-1.0036915e-05,-0.00012535308
4443,0.6005809,-0.7432985,-1.2370188e-06,-4.0846053e-06
4444,-0.09844756,0.9749993,1.1344936e-06,-9.253865e-07
4445,0.0999147,-0.63603544,-5.6818506e-05,-0.00015533679
4446,-0.26305318,1.0953861,-3.6465547e-06,-5.78621e-06
4447,-0.1762957,-1.0118265,-1.4694941e-06,1.5238679e-06
4448,1.0630678,1.0168723,9.619e-07,-9.924608e-06
4449,1.0008545,1.2339658,1.6367583e-06,-7.795734e-06
4450,-0.8472397,0.015517236,0.00012058591,-0.00010511663
4451,0.946816,1.4154296,6.0645726e-07,-2.64195e-07
4452,-0.3144431,-1.1165698,-2.4201486e-06,1.0669459e-06
4453,-0.3100173,-0.7141845,-4.24643e-06,-1.2338821e-05
4454,0.9669874,0.89313275,6.0903926e-06,-0.00015030694
4455,-0.44114807,0.4610837,8.396732e-06,6.9265305e-05
4456,0.12362871,0.7381605,-8.2125676e-05,-4.62843e-05
4457,1.2598135,-0.2254601,-1.0115124e-05,-6.788644e-05
4458,-0.22302634,0.34379244,-2.4579708e-06,1.0165761e-06
4459,-1.4387995,-0.6743194,-7.1943114e-06,-5.4064135e-06
4460,-0.14549704,-0.4257114,-6.4027866e-08,2.7995866e-06
4461,-0.662702,-0.7239237,-3.1920092e-06,-3.5349512e-06
4462,0.5665338,0.7794645,8.810313e-08,-5.933018e-07
4463,0.19037153,1.468068,-1.3190718e-06,-4.5722823e-06
4464,-0.0889891,0.05166383,-1.5142533e-06,-1.8813766e-06
4465,-1.1477472,0.13608046,-0.00011115895,-0.00020953076
4466,1.3376055,-0.723775,-7.393038e-07,5.0746576e-07
4467,0.34776554,0.13351797,0.000104559644,-7.30124e-05
4468,0.7625479,-0.51886755,-1.139295e-06,-7.6846845e-07
4469,-0.4200325,-0.6566149,1.94197e-06,-2.7533148e-05
4470,1.1246426,-0.96619755,-1.6876209e-06,-2.0594032e-05
4471,0.4469191,1.4661276,1.4123147e-07,-1.7546052e-05
4472,0.58784485,-0.9175656,2.841251e-06,-1.4888146e-05
4473,0.70743924,-1.511301,-3.533442e-06,4.957834e-07
4474,0.21192773,-0.63984966,-4.884986e-07,-4.8598013e-06
4475,-0.6693923,0.17959815,0.00023746776,-8.743845e-05
4476,0.2926155,-0.03892197,-1.9258474e-05,-0.00018315359
4477,-0.60647416,-0.48099306,-3.746064e-06,-1.2234023e-05
4478,0.26566505,-0.618655,-1.6020967e-06,-1.957364e-06
4479,0.61726254,-0.38987127,1.3935867e-06,-2.9927887e-06
4480,-1.2056037,0.79895145,-3.2325115e-06,-2.0911853e-06
4481,0.21579851,-1.8022553,-2.105267e-06,3.7623945e-06
4482,-0.5156297,-0.2393795,7.146386e-08,-3.0336423e-06
4483,-0.4015273,-0.9089158,-9.77721e-07,-6.585735e-07
4484,0.020008102,0.23235631,-1.8024282e-06,5.108414e-06
4485,-0.5680797,-1.0929011,-5.7205884e-06,-9.2849095e-06
4486,0.2603931,0.85706484,-1.3782394e-06,2.0022662e-06
4487,0.77512413,0.25904703,-1.4711557e-06,-5.7793955e-06
4488,-0.023146523,-0.562553,-2.0001426e-06,-7.72842e-08
4489,-0.37587753,0.36752096,-1.7309475e-06,4.69085e-06
4490,0.5969093,-0.74077016,2.2398639e-05,-0.00016344713
4491,0.48913437,-0.5067153,4.783453e-06,-1.2725834e-05
4492,-0.21219495,-0.6242584,-2.3775144e-06,5.743055e-06
4493,0.5236658,0.452997,1.8193612e-06,2.5323934e-06
4494,0.6230712,-0.63626045,9.7367585e-05,-0.00019773138
4495,0.43531975,-0.21532616,-2.2482054e-06,-2.126816e-06
4496,0.9238878,-0.36593002,-5.5618137e-05,-0.00030690976
4497,1.3472944,-0.42695147,1.0415688e-06,1.2370333e-07
4498,-0.62990046,0.5016677,1.2920651e-07,3.4127297e-06
4499,-0.1456779,0.13043724,7.486973e-06,-8.9623586e-07
4500,-0.32323867,-1.1157918,-3.0017247e-06,-4.1281874e-06
4501,1.2081734,0.12252501,2.8154404e-06,5.1878005e-06
4502,-0.20386292,0.5567403,-1.6568323e-06,2.7043052e-07
4503,-0.032834202,-0.7473775,0.00032109773,2.4996396e-05
4504,-0.25206688,-0.40668288,-1.1723501e-05,-0.000117267096
4505,0.17125112,0.31763494,2.3841558e-06,5.534382e-06
4506,0.89454174,-0.312696,-1.1697854e-06,-5.137206e-06
4507,-0.018242808,0.45700467,-6.8966006e-06,-1.8303324e-05
4508,-0.4858894,-1.2133851,-4.030155e-06,-4.454794e-06
4509,0.48396638,-1.4216344,-2.3192058e-06,4.488615e-06
4510,0.43589517,-0.77831936,4.0062378e-07,-2.0866303e-06
4511,0.05478886,-0.4917751,1.4793691e-06,9.065545e-06
4512,-0.04384294,0.95329,1.6895855e-06,-3.330346e-05
4513,0.7789671,-0.84138924,-8.768658e-06,-3.2386775e-05
4514,-0.8524252,-0.13409717,-2.298986e-06,-1.0491138e-05
4515,-1.0184405,1.0201494,-0.00023194139,-0.00036896238
4516,-0.037344124,-1.643505,-1.6920795e-06,2.4449719e-06
4517,-1.7744533,-0.7124995,-8.554899e-06,-4.5319666e-08
4518,1.0044289,-0.388036,-7.703451e-07,-1.9190602e-06
4519,-0.1881693,-0.48227522,-5.284245e-06,-7.290065e-06
4520,0.42591134,1.4725682,-1.147838e-06,-6.697087e-07
4521,-1.34386,1.0618961,-4.1002077e-06,-2.9755688e-06
4522,0.26758698,-0.5306217,5.857318e-07,1.9418712e-06
4523,-0.09563142,0.54787767,5.901248e-07,-2.5272634e-06
4524,0.2288643,-1.2496653,4.3768495e-07,-1.7378045e-06
4525,1.4898415,-0.015052921,-1.0538149e-06,-1.2652226e-05
4526,-0.5044647,-1.0803448,-2.2878764e-06,-1.4168354e-06
4527,-0.48553208,0.37160692,3.4235887e-05,0.00010956082
4528,-0.3612219,-0.45588192,-0.00030455965,-0.00056851236
4529,-0.7771601,-0.76771283,-1.9553672e-06,1.8901994e-06
4530,0.7106666,-0.5579168,-2.983114e-06,-3.0725096e-06
4531,-0.46246243,0.29094583,-1.6826854e-06,8.9449554e-07
4532,0.4277942,0.4587209,-9.0495934e-07,-5.672074e-06
4533,0.3846551,-0.64895386,-3.2045573e-05,-0.00011532421
4534,-0.5636071,-0.11643419,-5.2588525e-06,-9.483011e-06
4535,0.11368057,-0.82956403,-1.3133071e-05,-6.949732e-05
4536,-0.25389272,1.047317,-8.2906183e-07,-2.4273913e-07
4537,0.435851,0.3354617,-1.4183005e-05,-4.815617e-05
4538,1.0898494,1.2122698,1.7376768e-06,4.948227e-06
4539,0.098238334,-1.540407,-5.386218e-07,-1.2880263e-06
4540,0.28284845,0.42829672,0.00014547807,-0.0001260658
4541,0.039925244,0.9018698,2.117184e-05,-1.0921023e-05
4542,-0.13076523,0.7187515,9.422437e-07,1.973535e-06
4543,-0.020728556,-0.14596586,7.350936e-05,2.6341251e-05
4544,-0.8824108,-0.6684004,-7.2759235e-07,2.5838565e-06
4545,0.1016995,0.039906263,-2.3101477e-06,-8.595463e-06
4546,-0.7117231,-0.80558676,-5.58659e-06,-5.794527e-06
4547,-1.1487044,-0.5078073,-3.9397724e-05,-8.5211395e-05
4548,-0.663496,-0.9046341,-6.8834406e-06,-6.868228e-06
4549,0.89751196,-0.00882973,-9.974758e-07,-2.3344103e-06
4550,-0.69134754,0.07693769,0.00018039865,-9.427871e-06
4551,0.9690242,0.23261154,-4.6517494e-07,-5.6369654e-06
4552,1.0308849,-0.89832914,-3.3620304e-06,-1.449238e-05
4553,-1.3519995,-0.22361486,-2.450402e-05,-5.805252e-05
4554,0.54432416,0.67886716,8.4704857e-07,2.477595e-06
4555,-0.985086,0.40551236,-3.1544198e-07,-3.7689606e-06
4556,0.14507493,0.7798643,-2.5764386e-06,-1.1951352e-05
4557,-0.31479234,1.5779905,-3.001482e-06,-3.941628e-06
4558,-0.016439559,-1.1001629,-1.1076477e-06,7.3914765e-07
4559,0.21530414,1.5723975,-9.1741674e-07,-1.3428822e-05
4560,-0.4153893,1.3831713,-3.7745817e-06,-2.3397097e-06
4561,-0.13421334,0.25775096,-4.2388174e-06,-1.8278164e-06
4562,0.15715338,0.78505343,1.7198868e-06,4.4951134e-06
4563,-0.33165473,0.3570509,6.171791e-06,-8.613675e-05
4564,-0.1994743,1.6258055,-2.1452468e-06,-2.4761728e-06
4565,-0.078557596,0.6111851,1.8450486e-06,-1.3112019e-06
4566,-1.4997663,-0.35900837,-6.6314456e-06,-3.5989176e-06
4567,-0.34438914,0.22406168,-1.6467767e-06,3.2954379e-06
4568,-0.04695737,0.16691709,-2.793606e-06,7.363069e-05
4569,0.77716714,1.1310062,2.1053463e-06,3.5492692e-06
4570,-0.7394014,-0.16351028,0.00015961348,-9.10364e-05
4571,-0.028059764,1.122545,-2.5434558e-06,-1.06051675e-05
4572,0.32989952,-0.29478917,-1.9408243e-07,-3.0256006e-06
4573,-0.5799867,0.32421756,-5.522469e-06,-2.5777858e-06
4574,-1.1721964,0.36196217,-4.828626e-06,-1.2259004e-05
4575,1.5563198,0.042035837,2.8932504e-07,-1.569364e-06
4576,0.21949144,0.25911525,2.6312366e-06,-1.1254422e-06
4577,-0.04988313,0.108162604,-2.565474e-05,-0.0003365225
4578,0.006866132,0.27368057,-3.8347753e-06,-5.881047e-06
4579,-0.48593616,0.10060165,-6.8374575e-06,-1.3540921e-05
4580,-0.05140499,1.1377012,-1.104613e-06,2.5430802e-06
4581,0.050080623,-1.1369866,-3.540624e-05,-0.00012431628
4582,-0.6278747,-0.68445414,-2.6592876e-05,-8.231366e-05
4583,-0.5286941,-0.9448806,-7.62578e-07,-1.3606109e-06
4584,-0.03505271,1.1640737,-4.4737305e-07,2.5000159e-06
4585,0.39355955,0.630135,2.8878476e-05,-8.792134e-05
4586,0.22629902,-0.024669262,-3.326989e-07,-1.9402598e-06
4587,0.10768732,0.38865936,7.9602694e-05,-8.805259e-05
4588,0.8781014,-0.44548976,5.3063866e-07,8.9698915e-07
4589,0.14919601,-0.47978476,-1.5616268e-05,-7.100234e-05
4590,0.73806304,-0.9196739,-7.938977e-07,-6.0339735e-06
4591,-0.33668685,-0.36245236,-7.24051e-06,-1.0164251e-05
4592,0.16876052,0.17513497,1.2174704e-06,-7.387902e-06
4593,1.2077234,-0.62428826,-1.7919425e-06,-4.59512e-06
4594,0.16540223,1.2669122,6.3276343e-07,3.7816228e-06
4595,-0.037184093,-0.43100846,-1.141378e-05,-2.5790412e-05
4596,0.055703644,-1.3998952,-3.2078365e-06,-1.0088922e-05
4597,0.39089763,1.6552303,-4.200661e-07,-2.8052577e-06
4598,-0.58876663,0.6755183,-5.628776e-06,-3.690459e-06
4599,-0.7747001,0.79829174,-3.953439e-06,-6.022736e-06
4600,1.2595938,-0.28276163,-2.935128e-06,-3.5774021e-06
4601,1.8741463,-0.17140049,1.7736389e-06,4.7879907e-06
4602,0.7289293,-0.11436732,-5.621075e-05,-0.00024202852
4603,-0.75079024,-0.09872733,6.090235e-05,-1.4280817e-05
4604,-0.4593559,-0.41941363,-9.191146e-07,5.3054478e-06
4605,0.5523941,-0.6177563,5.535554e-07,4.8592824e-08
4606,-0.3801209,0.24150814,-3.53175e-06,-1.4300629e-06
4607,-0.9689695,-0.057035413,-0.000106661384,-0.0002580305
4608,0.4919915,0.18093906,-1.0630182e-05,-0.00031161198
4609,0.4415821,0.6867768,-3.6032611e-06,-9.282248e-06
4610,-0.13845189,0.52830875,-5.8262426e-06,-9.689122e-06
4611,-0.10845759,-0.7495445,-7.5145276e-06,-0.00010902184
4612,-1.4509417,-0.38796997,-2.1823973e-05,-3.5658482e-05
4613,0.11609501,-0.066073745,2.2672355e-06,6.6991706e-06
4614,-1.2079077,0.33903074,2.4089377e-06,-2.9975029e-06
4615,0.33767346,-0.5697858,2.8943764e-06,-4.190375e-05
4616,-1.5418602,-0.48218715,-7.0820774e-06,-5.9335766e-06
4617,0.039214797,-1.3105127,-4.0560267e-06,-1.3232814e-05
4618,0.19252251,-1.2321615,-2.4105882e-06,-1.7436e-06
4619,0.54735494,0.19901209,-2.0141888e-06,2.3466168e-06
4620,-0.25026843,-1.0052425,-3.147911e-06,1.2753487e-06
4621,-1.0977392,0.46580493,-3.049707e-06,-1.3014345e-06
4622,0.07760413,-0.6049856,1.4405497e-07,-1.8660583e-06
4623,-0.1922121,-1.6358546,-2.2386098e-06,2.269573e-06
4624,-0.6392377,1.2888675,3.1962122e-07,8.9695754e-07
4625,0.37829834,0.38500118,3.7319802e-07,-2.1387832e-06
4626,0.036843494,-1.2370079,-1.3202109e-06,-1.7306488e-06
4627,-0.9333655,0.6544477,-1.02231725e-05,-3.5294852e-05
4628,-0.31764296,0.031272594,-1.479126e-06,-1.0407252e-06
4629,0.42129907,0.98390365,8.91792e-07,-9.534341e-07
4630,-1.6608651,0.25727448,-6.2905533e-06,-5.5265928e-06
4631,1.5107634,0.9513214,2.4810772e-06,6.8027693e-06
4632,0.16689669,0.8491634,7.258136e-07,1.3584461e-06
4633,-0.6295641,-0.060126577,1.4493423e-07,-1.8541753e-06
4634,-0.454848,0.25188598,-2.7601538e-07,3.9121533e-06
4635,0.70553666,1.4013913,-2.8174577e-06,-2.3269693e-05
4636,-0.84439576,1.2565567,-2.4237013e-07,-2.5907252e-06
4637,-1.147508,0.36380458,3.1805375e-05,-1.5718268e-05
4638,0.5315731,-0.79198796,-2.194313e-07,-8.310665e-07
4639,-1.1763037,-0.25635797,-6.4502788e-06,-5.696035e-06
4640,0.79854584,-0.18512277,2.0152842e-07,2.1671149e-05
4641,-0.23670778,0.7708027,-0.00018698699,-0.00022808938
4642,0.28536782,0.47330257,1.3972088e-05,-3.0222167e-05
4643,-0.49115783,0.74374366,-3.8473112e-07,-3.0085405e-06
4644,0.37005186,1.242653,-1.5269674e-06,-6.1977503e-06
4645,-0.7737295,-0.49194935,-2.623659e-06,7.8457e-06
4646,0.12006656,-0.63261044,0.00026599466,2.5908665e-05
4647,0.76327413,-0.56679165,-1.4385971e-06,-4.3475425e-06
4648,0.11343903,0.9792256,1.319405e-06,1.5978353e-06
4649,-0.34088373,-1.7606442,-2.7982435e-06,3.902919e-06
4650,-0.6208143,0.5625803,-9.775054e-06,-3.0630392e-05
4651,-1.1670704,0.34789586,2.3442885e-07,8.9363533e-07
4652,1.4362926,0.79546374,1.6168987e-06,1.2278904e-06
4653,0.2035114,-0.55291665,-3.886979e-07,-2.1090082e-06
4654,-1.1491508,1.1841981,-2.0226262e-06,-6.5025415e-06
4655,-0.054324433,0.21161844,-1.6374775e-05,-0.00016568719
4656,-1.0363364,0.11044931,-2.7563296e-06,-9.533644e-07
4657,0.19529659,0.1524223,-5.2166496e-07,-8.03082e-06
4658,1.7139578,0.6551496,1.3113753e-07,-1.9612962e-06
4659,-0.4757976,-0.25498882,-3.7660993e-06,-1.0456025e-05
4660,0.4891917,-1.066826,3.657005e-05,-4.724518e-05
4661,0.10462877,0.06431545,-1.2796526e-06,-2.0275661e-07
4662,0.2855706,-0.7862879,-1.5890777e-06,2.5298318e-06
4663,-0.66033375,0.021620838,-6.371696e-06,-3.1908635e-06
4664,-0.48446554,-0.038926635,-1.3720528e-06,-3.0244996e-07
4665,0.24263921,-0.23672302,-3.8048688e-06,-1.1438323e-05
4666,0.78879946,-0.20604444,1.5670305e-07,-8.2402266e-07
4667,-0.43550584,-0.067318685,-7.6349625e-06,-5.8675478e-06
4668,0.6065802,0.31585804,3.4632624e-06,-6.6883376e-06
4669,-0.46580008,-1.0031866,-3.5213081e-06,4.4503463e-07
4670,0.5257618,-1.1777976,1.4729328e-05,-0.00013728737
4671,0.9128251,-0.4720657,2.719934e-06,5.2692576e-06
4672,0.40085515,0.9390379,3.3880656e-07,-2.0864513e-06
4673,1.1919236,-0.77035195,-2.9154942e-06,-8.409943e-06
4674,0.7047528,-1.1676121,-1.482831e-06,-4.593162e-06
4675,0.7021938,-0.56998134,-5.0334434e-05,-0.00011212949
4676,0.6258616,0.16360398,-2.2232339e-06,-1.9844958e-05
4677,0.9024029,-0.1600937,1.3363593e-05,-0.0001026087
4678,0.59076786,0.34758916,-1.0545014e-06,5.281154e-07
4679,0.9309932,-0.31072596,9.524055e-07,-1.1311938e-06
4680,0.8915694,0.37531614,2.6752266e-05,-2.5507905e-05
4681,-0.24705286,1.4919796,-2.2756235e-06,-2.9525718e-06
4682,0.7431701,-1.155462,-2.2071802e-06,-2.0776627e-06
4683,0.56844604,-0.4639282,-3.3562858e-06,-8.850128e-06
4684,0.6125524,-1.3107806,-2.0725033e-06,-3.329901e-07
4685,-0.45942348,0.6272805,-3.5735783e-07,4.6561877e-06
4686,0.7568913,-1.0200008,-3.7600885e-06,-7.282647e-07
4687,-0.5033131,-0.38281333,-9.0025446e-07,5.66311e-06
4688,0.5237572,-0.32564,-1.2556623e-06,1.8491119e-06
4689,-0.31542566,-1.06011,-4.588534e-06,-1.1803434e-05
4690,0.75535756,0.055008806,-3.7142576e-07,7.541927e-07
4691,1.2952763,-0.87447214,2.088752e-06,1.0320753e-06
4692,0.36239797,0.065935045,-3.7708956e-05,-9.383209e-05
4693,0.28556436,-1.430798,-1.1652629e-06,6.424709e-07
4694,0.43520626,-0.061189458,1.9479335e-06,7.138969e-06
4695,-0.80681247,-0.5002943,-5.1953987e-07,-1.5666435e-06
4696,-0.08897756,0.23491758,-4.1488674e-06,-6.3963475e-06
4697,-0.118694656,0.2664093,-6.076973e-06,-6.3645452e-06
4698,-0.05298832,-1.0224485,-1.7337616e-06,-5.777929e-06
4699,-1.0500636,0.7307445,-3.1960699e-06,-8.474324e-06
4700,-0.9919706,-0.23864809,-7.669714e-06,-8.6607515e-06
4701,-0.25649905,-0.4831721,7.334928e-07,-3.978712e-06
4702,0.72006744,0.8650221,8.588519e-06,-1.8891733e-05
4703,0.49418554,-0.94940245,-0.00013101274,-0.00017197667
4704,0.5511885,-0.55342644,-4.873123e-07,2.2586862e-06
4705,0.23855788,-0.62142247,-2.2204079e-06,-5.4064117e-07
4706,-0.8669267,-0.42873353,-5.1910043e-05,-1.4302066e-05
4707,-0.14124894,0.15177777,-4.6304748e-07,7.2080775e-06
4708,0.39740214,0.17728424,4.5333954e-07,1.9770278e-06
4709,-0.7772659,-0.6582689,2.2403541e-05,-2.1329077e-05
4710,-0.153248,-0.71105677,-2.4194715e-06,-1.5395722e-06
4711,0.050997857,-0.22676513,-7.0762594e-06,-5.0226126e-06
4712,0.14124992,-0.9306848,9.501626e-08,-5.2686205e-06
4713,-0.25331232,-0.9750032,-3.416591e-07,4.4929184e-06
4714,0.5886333,-0.3585633,-1.484398e-06,-2.2914928e-06
4715,1.2901219,0.8977322,-7.6943644e-07,-4.6225514e-06
4716,0.49245614,-0.5384409,-1.4640586e-05,-7.0298054e-05
4717,0.7939648,-0.17640577,0.00019771952,-2.8496834e-05
4718,-0.9121071,-0.22446427,-9.656862e-06,-3.8628887e-06
4719,-0.010835885,0.6888996,6.2040667e-06,-3.957549e-05
4720,0.8955841,-0.40229243,-3.5243676e-07,-7.0320057e-06
4721,-0.7413901,-0.5292211,-2.9592334e-06,7.2606326e-06
4722,-0.81397223,1.3329709,-6.5266727e-06,-1.9224466e-05
4723,-1.2331372,-0.17961013,-6.599001e-06,-1.3528492e-05
4724,-0.26766255,0.72214454,-2.5750105e-05,-0.0002831433
4725,-0.010413889,-1.0035733,-3.319476e-07,-2.758499e-06
4726,-0.6333104,-0.40632844,4.143001e-06,4.875379e-05
4727,0.69640315,-0.20271486,-1.7712164e-06,2.7481512e-06
4728,-0.07293185,1.5176218,5.381701e-07,1.7677442e-06
4729,-0.85207003,0.7821165,-7.312545e-06,-3.0490351e-05
4730,-0.08794263,0.8009151,-6.6825123e-09,5.2293917e-06
4731,-0.31270793,0.6970573,-2.7517458e-06,-4.1441e-06
4732,-0.21764447,0.6259667,-7.9616746e-07,-1.2574262e-06
4733,-1.2572563,-0.26343647,-4.795263e-06,-7.365324e-06
4734,0.7449583,-0.46157017,-8.092033e-06,-2.367481e-05
4735,-0.20275845,1.6594697,-1.6498891e-06,3.2801654e-07
4736,0.015962722,1.0733273,3.975073e-05,4.660154e-05
4737,-0.041000504,-0.45358902,-3.5907638e-07,3.296601e-06
4738,-0.1470991,-1.144127,-1.4090506e-06,-3.7634825e-06
4739,-0.6132412,0.46796,-1.720108e-06,-5.2622658e-05
4740,0.66079277,-0.88449895,-7.309089e-07,1.3413378e-06
4741,0.092156604,-0.74844927,-1.2927483e-06,-2.5402776e-06
4742,-0.28342307,1.6169938,-1.1736213e-06,-4.7264302e-06
4743,-0.6212182,1.2821614,-5.4763455e-06,-2.3742432e-06
4744,-0.43230808,-0.22507821,-0.00010037969,-0.00035929255
4745,-0.54134905,-1.2778791,-4.3052146e-06,2.914412e-07
4746,-0.002388898,0.11156939,1.7393107e-06,-9.4137895e-06
4747,0.13211374,0.8542167,2.1414299e-07,-2.4735173e-06
4748,-0.30800855,-0.9246591,-2.904028e-06,-7.4048094e-06
4749,-1.2928797,-0.4390394,-9.876894e-05,-0.0002003361
4750,0.48691395,-0.32594374,-1.0523709e-06,3.4550526e-06
4751,-1.5932217,-0.5664439,-6.132938e-06,-5.742436e-07
4752,0.099125735,0.20672011,-3.684022e-06,-1.3976123e-05
4753,-0.87026554,0.9942936,-4.6359153e-07,-8.600307e-06
4754,-0.3940717,0.99273217,1.0352151e-06,-7.948534e-06
4755,-0.21994443,1.4732965,-4.93751e-06,-2.9203034e-07
4756,0.5295819,1.0775695,7.260554e-06,-1.6491944e-05
4757,-1.3107002,0.14995918,-1.4091911e-05,2.7125923e-05
4758,1.166939,-0.739113,8.597247e-07,1.7246051e-06
4759,0.95620257,-0.30045792,3.2368007e-06,-1.0123253e-05
4760,1.0369536,0.6641183,-1.1999083e-06,-8.247289e-07
4761,0.00691362,1.0813223,-2.8646243e-06,-9.420658e-06
4762,-0.26327637,-0.26069936,-4.875081e-07,-6.246628e-06
4763,1.0460763,-0.44390896,-1.2252352e-07,5.163401e-07
4764,-0.35767233,-1.1221921,-1.6095257e-06,-9.168075e-07
4765,0.7576162,0.10356406,-0.000117131334,-0.00030993816
4766,1.443854,0.72500616,2.0168155e-08,-2.3528346e-06
4767,-0.33756924,-1.1802366,-4.032277e-06,-3.9112683e-06
4768,0.30841514,0.107687004,2.2386164e-06,-2.6690659e-05
4769,-0.31152835,-0.70568883,-9.230073e-07,6.872211e-06
4770,-0.34609288,-0.24082515,-5.652366e-06,-3.5107983e-06
4771,-1.1821008,-0.6359345,0.00018689412,-0.00020285946
4772,1.2875173,0.40840822,8.9753314e-07,-4.6799732e-06
4773,-1.6851249,-0.3232583,-6.724548e-06,-5.9848157e-06
4774,0.21359102,0.2045444,-5.521247e-07,6.8044795e-07
4775,1.30702,0.34884617,1.2319384e-06,1.2355906e-06
4776,-1.1066746,0.83074564,-5.701652e-06,-1.3600595e-05
4777,0.29511788,-0.71136177,-2.1484925e-06,-1.032101e-05
4778,0.3398502,0.71558714,3.6027643e-07,4.0204168e-07
4779,-0.12693799,-1.0623773,9.960974e-06,-6.8194175e-05
4780,-0.1901372,-0.8166696,-1.8363593e-06,-1.0313904e-05
4781,-0.38009134,-0.21939372,-4.3252e-06,-6.2657323e-06
4782,-0.051155932,0.17837197,-1.8344484e-07,3.401113e-06
4783,-1.0595853,-0.033509582,-1.2271517e-05,-8.4066734e-05
4784,0.46879187,0.45582098,1.6444266e-05,-1.3183656e-05
4785,0.25876987,1.1365839,-6.6454606e-07,-4.254091e-06
4786,0.48351622,-0.60867,-8.2676405e-07,-5.405317e-06
4787,-0.90019846,0.5010235,-2.1276858e-06,4.4837698e-06
4788,0.46878737,-0.6834616,-1.4885487e-06,-2.5178371e-05
4789,0.75686836,0.72709733,-4.1480934e-07,-4.91183e-06
4790,0.78129053,0.08701497,-8.513126e-06,-4.8395486e-05
4791,-1.4293919,0.82123774,-3.74188e-06,-9.646705e-06
4792,-0.78377086,-0.54651225,-1.1399995e-06,-1.6257346e-06
4793,0.052250784,-1.9340024,-3.2892685e-06,3.014383e-06
4794,0.2273859,1.0076787,-2.1473204e-07,-2.5104762e-06
4795,-1.3857046,-0.5940091,-4.1022045e-06,-1.0191611e-06
4796,-0.68759936,0.85528827,-3.6217477e-07,2.3174894e-06
4797,0.6069067,-0.78485954,-0.00011873628,-0.00026045257
4798,-0.4880364,0.42475888,0.00017868249,-7.941672e-05
4799,1.3407722,-0.07470865,1.9979838e-07,-2.8669865e-06
4800,-0.51597506,-1.2145202,4.154369e-06,-7.009303e-06
4801,1.4970396,-0.28737763,-1.2480335e-06,-4.3538885e-06
4802,-0.5081207,0.391968,-3.7302993e-06,-5.8052856e-06
4803,0.6997316,0.017063404,1.21005505e-05,9.564677e-05
4804,-1.3686025,-0.30153763,-2.9397896e-05,-6.0532835e-05
4805,-0.48306695,0.5178787,-4.8028003e-05,-0.00013947664
4806,0.10273457,-1.3707496,-4.4440665e-05,-0.00012840683
4807,-1.2997898,-0.081949025,-3.1318812e-06,3.992909e-06
4808,-0.98066396,1.3843017,-3.0453155e-06,-2.2881143e-06
4809,-0.39152923,0.019502498,-3.5923604e-06,-0.00014428774
4810,-0.25306448,0.05034371,-5.6717107e-07,-7.5193548e-06
4811,0.3136083,-0.6841791,-1.2867624e-06,3.163741e-07
4812,0.7297981,0.45481047,9.297595e-07,4.0551026e-06
4813,1.0016137,0.29627723,-9.598951e-07,1.3119418e-06
4814,-1.3625714,1.313487,-5.0142025e-06,-2.1207186e-06
4815,0.13334787,0.26237813,3.833966e-05,-9.993642e-05
4816,0.9094354,-0.77873677,8.432032e-09,-6.0799664e-07
4817,1.0023639,-0.020023305,4.3097652e-06,-3.98002e-05
4818,0.66958594,-1.4487072,6.975847e-07,7.050804e-06
4819,0.9677261,0.4764606,2.3830871e-06,-2.2336872e-06
4820,-1.1995437,0.0029573464,-8.484395e-06,-5.695028e-06
4821,0.23273101,0.022816308,-6.0077873e-06,-4.8891225e-06
4822,0.50083333,0.8376686,-8.3677565e-07,8.5110514e-08
4823,0.1261591,0.26835555,6.363917e-07,4.581546e-06
4824,-0.35911795,-0.91395646,-6.189594e-06,-2.6509133e-06
4825,0.4988611,-0.6129342,2.7883743e-08,1.7217224e-06
4826,-0.38600594,-0.57085156,-1.0368437e-06,-0.00019080103
4827,-0.30733305,-0.4763725,-7.2638113e-06,-6.1857886e-06
4828,-0.27578157,-0.51633805,-2.5439408e-06,-5.482399e-06
4829,-1.1372108,0.54947835,-1.4857121e-06,-5.454865e-06
4830,-0.9102564,0.45645946,-7.5696958e-06,-1.3522531e-06
4831,0.77134067,-0.3451963,-1.001096e-06,-1.7276385e-06
4832,0.83703923,-0.4339141,9.676893e-06,-7.4161035e-05
4833,0.1802118,-1.4647899,-5.669529e-06,-4.502501e-06
4834,-0.12381114,0.853075,4.6119519e-07,-3.5325966e-06
4835,-0.34361777,0.20282947,-2.260303e-06,1.4681103e-06
4836,-0.64810455,0.37426627,-1.7651703e-06,3.8212115e-06
4837,-0.67530376,0.71895534,-4.244193e-06,-2.3962812e-06
4838,0.6514655,-1.6707654,-2.9914786e-06,1.8975561e-07
4839,-1.6849922,-0.33230028,-6.1239502e-06,-6.6650923e-06
4840,-0.6822691,-0.076108396,-4.4703347e-06,-3.3725105e-06
4841,0.18222971,-1.495427,-2.953411e-06,1.9755544e-07
4842,1.0247859,0.026784273,-5.248929e-07,6.5773474e-07
4843,-1.8226466,0.18002166,-6.979647e-06,-5.543461e-07
4844,1.0765879,0.24789745,4.637299e-06,-6.1291107e-06
4845,-0.2753194,-0.3412855,2.264543e-05,4.752136e-05
4846,1.1510947,-0.08319311,2.9767642e-05,-8.7986584e-05
4847,0.32474372,-0.32348785,-1.9681767e-07,2.0149691e-06
4848,0.6579835,1.2606188,2.039913e-07,-1.1367442e-05
4849,-1.316212,0.69684416,-4.824065e-06,-8.062216e-06
4850,0.39740297,-0.50886,1.4842578e-06,4.066159e-06
4851,0.7997482,-0.47744718,0.00019939675,4.996764e-07
4852,-1.0284534,-0.020094415,-8.887016e-07,-6.0968596e-06
4853,0.08168451,-0.78232735,-2.9035797e-07,-1.3224806e-05
4854,0.5446183,-0.9462456,-9.143677e-05,-0.00023279902
4855,-0.19566591,-0.24761575,-5.450887e-07,-7.4324475e-08
4856,-0.5761758,-0.17912215,1.5508381e-06,-0.00014568232
4857,-0.057450823,-0.8326184,0.00042110702,0.00016543333
4858,-0.20049044,0.7409462,-1.477595e-07,-1.3721568e-05
4859,0.93781334,-0.8959025,-7.629544e-06,-2.5239193e-05
4860,-0.18544506,-0.958842,-9.248967e-07,3.8075173e-06
4861,0.5587732,0.041516792,-8.929742e-07,5.226102e-07
4862,-0.12539165,0.27765325,1.8843366e-07,9.417787e-06
4863,0.10278116,0.6867882,3.5252795e-06,-9.204915e-05
4864,-0.8330902,0.40129647,-5.032383e-07,-4.9512687e-06
4865,0.07457856,-0.19034885,-6.0750103e-06,-9.306929e-06
4866,-0.16440848,0.23948999,-3.5898964e-07,1.6441509e-06
4867,-0.97374773,0.5139695,-5.003766e-06,-5.155775e-06
4868,-1.4857885,-0.41046607,-5.377824e-06,-1.0126612e-05
4869,-0.012255923,0.145384,-1.0696064e-06,5.540312e-07
4870,1.2207093,-0.7894608,1.2843117e-06,4.7120225e-06
4871,-0.29206917,0.6331738,-4.1112327e-07,-5.854491e-06
4872,0.18575135,0.19601722,7.084095e-07,3.2711387e-06
4873,0.4650176,-1.2388707,-2.8599457e-06,-8.220732e-06
4874,1.1300231,-0.18118921,3.6989575e-05,-0.00010196893
4875,-0.108778685,-1.0908386,-1.4854401e-06,-4.894091e-06
4876,-0.5818043,-0.4005607,-4.2146502e-07,8.802772e-07
4877,1.2552881,-0.25036696,3.317657e-06,4.1888775e-06
4878,0.5668577,-0.7538283,1.5578495e-06,-6.5211157e-06
4879,-0.27606815,1.433413,8.612616e-07,4.0971196e-07
4880,0.24350663,0.3016517,2.8840046e-05,-3.4973287e-05
4881,0.59629804,-0.9921032,2.5468356e-05,-8.326137e-05
4882,0.30544323,-1.8363869,-3.4593613e-06,3.5422293e-06
4883,1.3095641,-0.9458644,-9.944139e-07,1.3295339e-06
4884,-0.26635605,-0.5879596,-1.83697e-05,-9.559367e-05
4885,0.011414171,0.65362394,1.260736e-06,1.943159e-06
4886,0.79139835,-0.88557315,1.0547419e-06,2.3240723e-06
4887,-0.17852788,-0.19500215,-5.8281915e-07,-1.2146684e-05
4888,-0.9525724,1.0868272,-1.8157883e-06,-2.8129316e-06
4889,-1.2016587,-0.04339899,-9.02265e-06,-6.882622e-06
4890,0.80463505,0.8307564,7.3901185e-07,2.0337827e-06
4891,-1.0122268,0.5227258,-6.8489303e-06,-2.9573587e-06
4892,-0.57190573,0.20080772,7.639992e-06,-6.229523e-05
4893,0.12314429,-1.1766944,-1.1741436e-06,6.0040975e-06
4894,1.1658657,0.11809272,-6.5631625e-06,-0.00013232333
4895,0.5173253,1.1018074,3.3456e-07,8.958473e-07
4896,-0.2306172,0.7625928,-4.084061e-06,-3.8129656e-06
4897,0.7609851,-1.0054493,2.1457649e-07,-1.030177e-05
4898,-0.39468533,0.9204775,-1.705185e-06,-1.5086127e-06
4899,1.4437827,0.1051914,-1.0174294e-06,-3.6975985e-07
4900,1.2996347,-0.44673532,-2.2324925e-06,-1.3215748e-05
4901,-0.019159805,0.92899686,-4.9626233e-06,-2.0164027e-06
4902,0.5916123,0.80020535,5.6340596e-06,-0.00016246983
4903,-1.2481229,0.66822004,-3.9513425e-06,-5.240762e-06
4904,-0.48383757,-0.047411982,-7.574981e-06,-9.995728e-06
4905,-0.14041013,0.55057746,-1.7517528e-06,-2.3254506e-05
4906,1.064135,-0.2680727,-6.3349194e-06,-5.900102e-05
4907,0.7930419,0.74603647,-1.2300377e-06,-1.2682647e-05
4908,-0.49988833,-0.97673076,-7.894485e-06,-5.297298e-06
4909,-0.15146893,0.027016219,-1.0271766e-06,-7.2944695e-06
4910,0.4399105,1.0661469,2.5719206e-07,-5.7478683e-06
4911,-0.8748159,0.050067995,-2.8330214e-06,8.539149e-06
4912,-1.022547,0.27165508,-1.312393e-05,-3.2840788e-05
4913,0.88546586,-0.20048335,1.878695e-06,-8.890957e-07
4914,-1.0073956,-0.029400382,-2.1935818e-06,2.3626149e-06
4915,-0.311746,1.2886347,-3.5422609e-06,-6.260137e-06
4916,-1.1193792,0.6257062,-1.7221525e-06,3.021405e-07
4917,1.0489182,-1.3721124,-8.0726875e-07,-6.4264786e-06
4918,-0.35557154,0.6231272,-1.3164464e-05,-2.8187682e-05
4919,-0.238896,0.8705863,7.667693e-07,3.3181686e-06
4920,0.6353362,0.25197497,-5.2271105e-07,1.0233744e-06
4921,0.013611925,0.16724193,-4.5091667e-08,-2.8133727e-06
4922,-1.324119,1.2089753,-2.7114086e-06,-5.816935e-06
4923,-0.9006959,-0.7325448,-4.4077824e-06,-8.893613e-06
4924,-0.80899805,0.20356908,-4.8190014e-07,-1.6196418e-07
4925,1.1922016,-1.4136739,8.761625e-07,3.5615435e-06
4926,-0.42967153,-1.4518648,-3.8073772e-06,4.3405566e-06
4927,0.7535698,-0.39546975,-1.3449372e-06,-5.9864715e-07
4928,-0.77601224,-0.5046323,-1.7022448e-06,8.063125e-07
4929,0.410521,-0.2731247,-7.207505e-07,-5.425143e-06
4930,0.07364955,0.8360535,-3.7531964e-07,4.676174e-06
4931,-0.20473203,-0.19582696,-7.2524413e-06,-9.779539e-06
4932,0.324456,-0.6009385,2.0416576e-06,-2.6567245e-06
4933,0.21945098,0.579789,-3.0840604e-06,-3.3093966e-06
4934,0.49580732,-1.2881954,-2.9708463e-06,-2.0804498e-06
4935,-0.36538175,1.0510511,-1.1533253e-06,5.802213e-06
4936,-0.48449475,-0.36621276,-3.0458514e-06,-1.1194463e-05
4937,-0.97442454,-0.17583847,-4.243272e-06,-5.727052e-07
4938,0.91839767,0.72098994,-2.1795315e-05,-0.00012865459
4939,-0.71371967,1.0168892,-6.522125e-06,-5.6248846e-06
4940,-0.6708654,-0.7803793,-3.1536638e-06,5.175037e-06
4941,-0.05656832,-0.91109145,-1.7984601e-06,3.3132696e-06
4942,0.06955866,0.50605774,-3.9522412e-05,-0.00025666368
4943,0.93370795,0.7472478,-1.7370389e-06,-4.172529e-06
4944,-0.2783838,-0.8048003,4.4342107e-07,6.6068496e-06
4945,1.063697,0.40345797,2.752625e-06,1.2388987e-06
4946,-1.0545776,-0.4525579,-7.223684e-06,-3.2836708e-06
4947,0.39075077,0.03989864,-1.6334612e-06,-1.0606729e-05
4948,0.60965574,0.15888798,-6.477309e-05,-1.0634598e-05
4949,-0.30377382,0.43982673,-6.486843e-06,-3.96721e-05
4950,1.2561002,-0.59884894,1.0138473e-06,-4.5179127e-06
4951,0.69752645,-0.37183434,-7.064567e-06,-7.08537e-05
4952,-0.8657201,-0.19946678,-6.6258553e-06,-3.1341704e-05
4953,1.035359,0.19703181,-1.8621986e-06,-7.4175914e-06
4954,-0.18508735,-0.07085403,-1.9286474e-05,-0.00011127574
4955,0.47353312,0.38570786,1.4873115e-07,5.396024e-06
4956,-1.2274163,0.32072043,-1.3915812e-06,5.2092237e-06
4957,1.3081102,0.26361167,3.9669618e-07,-6.97675e-05
4958,-0.45640266,-0.12906335,-5.5330656e-07,-1.0440094e-05
4959,1.0190302,0.3517399,-8.86728e-05,-0.00017365358
4960,-0.2764542,1.2279192,-3.3338836e-06,-5.032685e-06
4961,0.21445599,1.5005456,-1.0894684e-06,-1.7210858e-06
4962,0.38356134,-1.3672737,-1.1490031e-06,-7.433795e-05
4963,-0.5362274,1.3544576,-9.605396e-07,1.4177911e-07
4964,-0.32640034,0.53097755,-6.20467e-07,-3.496531e-06
4965,0.49401483,-1.2772226,-1.0297639e-06,3.7934387e-06
4966,-0.33316353,-1.2880412,-2.2919448e-06,-1.8285904e-06
4967,0.5292708,-0.25945827,-6.5951813e-06,-4.5876586e-06
4968,0.51896024,-0.62091273,1.6793067e-06,-2.2897502e-06
4969,0.20113738,-0.051271383,-9.0984895e-07,8.984048e-07
4970,0.36324322,0.8803104,-3.2915435e-07,-4.6014043e-06
4971,0.500043,1.3027635,-9.61978e-07,-8.117405e-06
4972,-0.49292582,-0.18349558,-2.0186285e-06,-7.709484e-07
4973,0.5765392,-0.85319424,-4.9275377e-06,-0.00014719242
4974,0.02504171,0.64503,3.0690654e-07,-8.5364377e-07
4975,0.75248563,0.37083474,2.4726155e-06,1.0539952e-06
4976,0.94158363,-0.6539164,-1.0439873e-06,-1.1720946e-05
4977,-0.16958888,0.7887095,-2.4677008e-06,-4.654834e-05
4978,-0.060037516,0.2727,8.2648154e-07,-1.9164818e-06
4979,0.09306477,1.2572763,-6.970377e-07,-5.4708e-06
4980,-0.53269553,-0.84404045,-6.1233923e-06,-1.4815967e-05
4981,-1.3159723,0.07554677,-6.5173454e-06,-1.2358801e-05
4982,1.1230772,-0.015815377,-3.4184697e-05,-0.00010882153
4983,0.32147425,0.9187056,2.537765e-05,-3.8294733e-05
4984,-0.9093289,-0.0059519606,-2.7660674e-06,3.8849844e-06
4985,-0.5278615,0.5080737,6.7191e-07,3.775493e-06
4986,0.62794566,-0.276973,1.1455006e-06,2.716838e-06
4987,0.3944835,0.68136364,-2.293428e-06,-5.4970374e-06
4988,0.14135942,0.75698537,6.2882e-07,5.954087e-06
4989,0.26306355,0.49525666,2.8980014e-06,-4.8545047e-05
4990,0.37767306,-0.6302648,-3.7549696e-06,-3.0565243e-05
4991,-0.3285332,-0.65986204,-0.00027017324,-0.0003600066
4992,0.6595416,0.89582855,-0.00013778041,-0.00038074958
4993,1.1743435,0.9239213,4.091327e-06,-3.5033387e-05
4994,-0.08489166,-1.1367698,-1.3661784e-06,3.4270613e-06
4995,1.0066627,0.8680952,2.8388169e-05,-6.587237e-05
4996,0.6740373,-0.61102843,-8.9565003e-07,2.9432567e-07
4997,0.32783383,-1.132906,-1.1220956e-06,-4.462686e-07
4998,0.1457166,-1.0258732,-2.7744986e-06,-7.714042e-06
4999,0.20222975,0.1760795,-1.5267399e-06,1.905006e-06
5000,1.1013563,-1.2806947,-3.1322247e-06,5.224157e-07
5001,1.6685998,-0.59879625,3.0667368e-06,8.430115e-06
5002,-0.7682969,1.310951,-3.6951992e-06,-4.3752743e-07
5003,-0.17609201,-0.14507517,-3.6791832e-07,5.0436074e-06
5004,0.10087368,-1.5454959,-1.7759273e-06,1.6895528e-06
5005,-0.72497684,-0.2753214,-6.40433e-06,3.5149515e-07
5006,-0.43018568,0.97258806,-7.629691e-07,1.4248053e-07
5007,-0.26294315,-0.43621334,-1.0694374e-06,3.1707332e-06
5008,0.37839323,1.0253329,-1.3230995e-06,2.764807e-07
5009,1.0585595,-0.91499704,1.5241332e-06,5.1135917e-06
5010,0.05252799,0.7618985,3.8252801e-07,6.9658154e-06
5011,-0.9306069,-0.66373867,-3.5737385e-06,7.639303e-07
5012,0.751497,0.027192265,1.5797682e-06,8.691288e-06
5013,0.45051822,-1.8974148,-2.0326227e-06,6.812499e-06
5014,0.87225246,0.22460948,-2.4710846e-06,2.8116451e-06
5015,-0.7411844,1.1118656,3.5308568e-07,2.503585e-06
5016,1.3705405,0.65618104,2.0841802e-07,4.9626283e-06
5017,0.69032705,1.1122149,1.2789702e-06,6.1175824e-06
5018,1.1738997,0.029907819,-3.218561e-07,4.745442e-06
5019,0.13710375,-0.85193455,-1.1907927e-06,5.405773e-06
5020,0.8263951,0.38299534,-4.3921784e-07,3.775333e-07
5021,0.21747273,0.5553711,1.1512427e-06,8.047002e-06
5022,-0.27904665,-0.7947185,-2.7785982e-06,9.279927e-07
5023,-1.4955895,0.30374444,-6.609011e-06,-1.0768817e-06
5024,-1.6679254,0.5684905,-2.921639e-06,4.4745875e-06
5025,0.43606162,-1.4838134,-3.384813e-06,4.172156e-06
5026,-0.60521984,-0.52574486,-2.7787553e-06,4.2929514e-08
5027,-0.20868765,0.34840983,-9.4372376e-07,2.4260394e-06
5028,-1.1930641,1.2947639,-7.337093e-07,1.1096407e-06
5029,0.3175491,-0.6936654,2.2499098e-06,9.3962935e-06
5030,0.2513685,0.2269191,-2.922809e-07,1.8318963e-06
5031,0.03430056,-1.3532286,-2.8633965e-06,3.4434674e-07
5032,1.0093182,-0.63204926,-3.2973392e-07,2.8362592e-06
5033,0.12687258,-0.3230105,-2.5765033e-07,8.153682e-06
5034,-0.3868726,1.4952481,-5.4138127e-06,-1.8741912e-07
5035,-0.35652992,1.7651421,-5.754411e-07,4.1505564e-07
5036,0.07206275,0.84028184,-4.8581853e-07,1.3656386e-06
5037,0.22343382,0.1502385,-7.2095906e-07,2.9745872e-06
5038,-0.47771573,1.1116062,-7.2844995e-07,4.1581025e-06
5039,-0.8958136,-0.95119834,-1.8384452e-06,7.778387e-06
5040,-1.0241392,1.5339711,-1.5960862e-06,-1.3149695e-06
5041,0.40056804,-1.0755323,-1.3490771e-06,7.182733e-06
5042,-1.6001456,0.41561756,-9.330446e-06,6.180403e-07
5043,-1.5344791,0.95354575,-5.925148e-06,5.515078e-07
5044,1.7854617,0.036515657,2.0173957e-06,5.6256795e-06
5045,0.7238672,-1.0544784,1.6659293e-06,9.820351e-06
5046,-0.42336613,-0.99115545,-3.2290834e-06,1.7169459e-06
5047,0.5235329,-0.608554,-4.3096998e-06,-2.2054105e-06
5048,0.03063377,1.8499488,-2.0344319e-06,-1.2717861e-06
5049,0.53630966,0.70793533,-2.6099685e-06,2.4172543e-06
5050,0.68773854,1.3687843,-7.685103e-07,3.8559074e-06
5051,-1.2412066,-1.2235178,-8.806111e-06,-7.677427e-07
5052,0.061049253,-1.1499851,-2.8615164e-06,1.2095431e-06
5053,-0.43545628,-1.5997657,-6.090092e-06,-9.756925e-07
5054,-0.60973626,0.67434895,-1.3220476e-07,4.56527e-06
5055,0.7812828,-0.29326418,-4.628119e-07,3.2531163e-06
5056,-0.693405,0.6538353,-4.5264214e-06,-1.9863562e-06
5057,1.6061913,0.514722,-1.1419244e-06,6.6163557e-07
5058,-0.91009754,1.545254,-1.1763375e-06,8.102246e-07
5059,0.5381338,0.81072694,1.5379096e-06,6.9793678e-06
5060,-0.5806225,-0.8236296,-2.5849167e-06,6.059364e-06
5061,0.3114829,1.6637149,-2.0485587e-07,2.9137511e-06
5062,0.05484509,0.9532799,-2.9358207e-06,-1.5606588e-06
5063,0.8740118,-1.2967618,-4.530304e-06,-2.2315162e-06
5064,-0.5175587,1.8364832,-2.9768396e-06,-2.035585e-06
5065,1.2713612,1.4494604,-8.547071e-07,2.0812422e-07
5066,0.19764514,1.5737157,-1.9029795e-07,1.876784e-06
5067,-0.90493274,0.44498116,-1.3918972e-06,8.940192e-07
5068,-1.7095948,0.5809502,-7.0739625e-06,4.395879e-07
5069,-0.5689289,-0.50484693,-9.996726e-06,-3.237668e-06
5070,-0.98123515,-0.8090827,-3.5223252e-06,2.2819606e-06
5071,-1.484603,0.9358944,-2.1017588e-06,2.913642e-06
5072,0.51582485,-0.979845,-3.0515525e-06,6.417008e-08
5073,0.22627442,-1.6590573,-1.6339818e-06,3.5122448e-06
5074,-0.17414942,-0.007865859,-2.4608312e-06,-1.4806551e-07
5075,1.222654,0.24941646,-1.3445501e-06,2.3517093e-06
5076,0.67755604,-1.1079986,1.394667e-07,4.292103e-06
5077,0.5281554,0.5633143,-2.7233425e-06,-2.052009e-06
5078,-0.47831556,-0.14767848,-1.9026099e-06,2.4321425e-06
5079,-1.8458692,0.26574984,-4.642283e-06,1.9085737e-06
5080,-0.87840194,-1.5394578,-4.0382884e-06,6.329131e-06
5081,0.41799745,0.116394274,-3.3378592e-06,2.0731004e-06
5082,0.11270553,0.81573856,-5.3251238e-06,-3.3643787e-06
5083,1.833641,0.42292672,2.5740935e-06,7.186415e-06
5084,1.0075167,0.9975827,-2.8929667e-06,-2.70331e-06
5085,1.8590286,0.5967935,1.9183458e-06,5.754566e-06
5086,-0.27217123,0.5281561,1.5690642e-06,7.3731453e-06
5087,-0.61217314,-0.8042029,-1.916457e-06,5.4951215e-06
5088,-1.0976623,1.0176288,-3.0190936e-06,-9.2722985e-09
5089,-0.19699743,-1.5831888,-5.7817215e-06,7.976248e-07
5090,-0.6235606,1.2144145,-2.2914721e-06,1.5433884e-06
5091,0.25100493,1.0510916,1.6902898e-06,6.7025994e-06
5092,-0.30185577,0.36444378,1.6678409e-06,7.73104e-06
5093,0.35947773,0.7699092,2.1629762e-07,3.3398242e-06
5094,0.048959922,-0.16268228,-7.699268e-07,2.7637814e-06
5095,-0.6174125,-0.22153364,-7.725153e-06,-4.5827574e-06
5096,-1.7835191,-0.737613,-8.42245e-06,-2.1371034e-07
5097,-0.03929323,1.0352008,-1.7262215e-06,3.6645542e-07
5098,-0.80816597,1.6165084,-1.2872077e-06,4.649524e-07
5099,0.777865,0.79271775,-1.5873788e-06,-4.1186445e-07
5100,-0.8154996,-0.28044024,-2.683423e-06,3.0193028e-06
5101,-1.3172337,-0.47175425,-6.5132003e-06,-2.6729574e-06
5102,-0.04704303,0.66797477,-2.1467339e-07,2.4421279e-06
5103,0.10404596,-0.15779172,7.92367e-07,4.152924e-06
5104,0.9955127,0.72308004,-2.1576593e-06,-1.2494556e-06
5105,0.32597107,1.7227664,-1.3862307e-06,-1.6890965e-07
5106,1.5397384,-1.126226,-6.2994485e-07,1.5359781e-06
5107,0.38511714,1.120764,-6.1009104e-07,1.6172683e-06
5108,1.6222814,0.012521746,4.988481e-07,1.3081984e-06
5109,-0.08950573,0.14277172,-1.868494e-06,-6.876721e-07
5110,-1.0017874,1.2930912,-5.166781e-07,2.2221603e-07
5111,0.8652143,0.93794996,-1.1925332e-06,9.2776395e-07
5112,1.5197479,0.70637417,8.262863e-07,2.9779821e-06
5113,-0.47702372,0.63341314,1.7281465e-07,3.6891256e-06
5114,0.1723356,-1.6228821,-4.2831525e-06,-1.6512104e-07
5115,-0.80886704,0.44596422,-4.5436473e-06,-1.1614511e-06
5116,0.19106573,0.3600798,-1.8912008e-06,1.6512195e-06
5117,1.3140608,-0.3720379,2.0828766e-06,8.218738e-06
5118,0.65899247,0.54223704,-2.3658095e-06,1.7818709e-06
5119,-1.7386655,0.82094884,-4.68224e-06,-1.07941105e-07
5120,1.4820985,0.06793201,-1.6695518e-06,-3.8731332e-07
5121,-0.42206532,-0.81079215,-2.633676e-06,1.1553427e-06
5122,-0.6205206,1.0903724,-4.279732e-06,-8.575455e-07
5123,0.08106932,1.7176428,-2.03364e-06,-1.290014e-06
5124,1.6726067,0.27773687,1.0009765e-06,3.9958777e-06
5125,-1.0333309,-1.601661,-6.3005373e-06,-5.385557e-07
5126,-0.24576254,-1.4145291,-1.0828071e-06,1.0681071e-05
5127,0.6492371,-0.63362956,5.27572e-07,6.6671005e-06
5128,-1.0153816,-0.8861737,-7.82574e-06,-1.0479669e-06
5129,-0.0035471783,0.7966526,-1.6753655e-06,2.5962663e-08
5130,0.619231,1.6279341,-1.612298e-06,1.6315153e-07
5131,1.3622249,-0.45962733,-2.0118651e-07,1.7069646e-06
5132,-1.7062457,-0.1150822,-5.293784e-06,1.5757478e-06
5133,0.8719532,-0.20281817,-5.823965e-07,2.5339277e-06
5134,-0.40815488,-1.2578678,-9.0818236e-07,9.933723e-06
5135,0.27245826,0.98150903,3.2963027e-07,3.8439534e-06
5136,-0.5766295,1.0246646,-4.5658493e-07,2.287022e-06
5137,0.9660021,-0.09272443,-1.7997962e-06,1.5232163e-06
5138,-0.37631056,-0.82688594,-1.536602e-06,8.435674e-06
5139,0.44740295,-0.5318997,2.2715635e-06,1.05111885e-05
5140,0.16037437,0.7386192,-3.4668046e-06,-2.4858691e-06
5141,-0.8194827,-0.011165834,-3.344489e-06,-3.5588369e-07
5142,0.2891366,-0.009611439,2.3039677e-06,9.020782e-06
5143,1.3411055,-0.3162174,-1.0547042e-06,7.3514616e-07
5144,1.4015073,0.35268474,2.9235712e-06,8.499511e-06
5145,0.65847814,1.1949056,-6.8037986e-07,3.885041e-06
5146,0.9379735,0.941462,-1.4103055e-07,5.57351e-06
5147,0.4612599,-0.8318729,1.9902604e-06,8.877592e-06
5148,1.0603398,-0.22510007,-4.1079907e-06,-7.3731667e-07
5149,0.19027887,0.5948807,1.3101224e-07,2.7751084e-06
5150,0.11021449,-1.3024637,-1.8707624e-06,8.829781e-06
5151,1.0504309,0.33932465,-1.493805e-07,2.0147404e-06
5152,-1.7242532,-0.9617696,-8.491233e-06,1.6040044e-06
5153,0.20073159,-0.69054127,9.09894e-07,9.705954e-07
5154,0.6464109,-1.0683085,1.4643464e-06,6.059089e-06
5155,0.21804377,-1.0039275,-2.3180169e-06,2.1576102e-07
5156,-0.33298638,1.0018024,-4.2239385e-06,-2.4723722e-06
5157,0.5751409,0.062748045,-7.0822387e-07,1.914786e-06
5158,-0.8817195,-1.341184,-4.546698e-06,8.075019e-07
5159,0.44657195,-1.1000094,-2.4095236e-06,5.8839896e-06
5160,0.5473876,1.0096319,3.2933346e-07,3.2829853e-06
5161,-0.55196726,-1.6987795,-3.8342077e-06,5.6541803e-06
5162,0.9293102,1.1936449,-1.3953293e-06,-1.368885e-07
5163,-1.5359998,-0.5194763,-6.5636204e-06,-2.3040989e-06
5164,-1.1168448,-0.23633529,-5.07696e-06,2.8357817e-06
5165,-0.4752562,-1.3521143,-1.9109066e-06,5.689249e-06
5166,-0.22556847,-0.97013,5.8517486e-07,8.674107e-06
5167,-0.44146693,-0.80389357,-5.446733e-07,8.128128e-06
5168,-0.638253,1.0365958,-2.9900173e-06,-1.3819558e-06
5169,0.3842626,0.2714954,2.7650697e-06,7.977231e-06
5170,-1.0730134,-1.3678137,-6.939721e-06,1.6595761e-06
5171,0.79069036,0.7024828,3.125469e-06,9.018646e-06
5172,1.2973111,0.41997078,-1.2672675e-06,1.5914766e-06
5173,0.65120196,1.4645134,-2.6286211e-06,-1.7972923e-06
5174,-0.46260303,-0.88817054,-7.3564115e-06,-1.8840403e-06
5175,-1.0667857,-0.14108326,-7.135027e-06,-3.077318e-06
5176,-1.4040813,-0.90825504,-8.8664765e-06,-7.3125875e-07
5177,0.95390266,1.0573521,1.5758806e-06,5.6720137e-06
5178,-0.99378055,-0.13099696,-1.9694667e-06,6.058781e-06
5179,0.13785096,0.80137086,4.3805656e-07,2.4007377e-06
5180,-1.5141633,0.22787127,-5.0445465e-06,3.512566e-06
5181,0.50599533,-0.99142385,-9.5126796e-07,7.182742e-06
5182,1.1616793,-0.48556048,-4.8554107e-06,-2.6458472e-06
5183,-0.09515008,0.9709412,1.650003e-06,6.2883587e-06
5184,-1.6496557,0.47781715,-8.525331e-06,-6.0476395e-08
5185,-0.2934379,0.22057566,8.31895e-07,7.982286e-06
5186,-0.8002607,-0.11942665,-1.0471857e-06,2.2934435e-06
5187,0.23629859,0.098545715,-8.3327063e-07,2.5143513e-06
5188,0.2609466,-0.101015374,3.3122822e-07,6.7755655e-06
5189,0.9859678,-0.031619776,-1.1054485e-06,3.361973e-06
5190,-0.9826832,-0.71518946,-3.957651e-06,-2.3535631e-07
5191,0.669162,-1.6350386,-4.4301455e-06,8.779301e-07
5192,1.4478494,-0.603053,7.6483684e-07,5.658112e-06
5193,0.5010054,-0.5478919,-1.1876105e-06,2.9687358e-06
5194,-0.053002488,1.4100751,-4.950939e-06,2.6153157e-07
5195,1.4325889,-0.37803397,2.5712785e-07,6.345369e-06
5196,0.7181943,-1.2161652,2.9996903e-07,2.626736e-06
5197,-1.0995121,-1.3294119,-6.116208e-06,-1.7301857e-06
5198,-0.63135725,0.7690108,-2.0578436e-06,1.319977e-06
5199,-1.0073973,-0.43387538,-3.5061532e-06,3.7496975e-06
5200,-0.11736461,-0.562294,-4.282367e-07,8.05968e-06
5201,0.25299546,-0.62621564,7.7754476e-07,4.6024275e-06
5202,-1.1348232,-1.0798794,-4.9909804e-06,1.4147672e-06
5203,-0.8811745,1.0541238,-2.3862938e-06,-3.0778892e-08
5204,0.34757435,0.9376966,1.8006745e-06,5.781798e-06
5205,1.4341714,-0.17080244,-1.459526e-06,2.2624572e-06
5206,1.3875562,-0.6975745,3.4743646e-06,9.780142e-06
5207,0.028528444,-0.23133542,2.9499978e-07,3.616687e-06
5208,-0.89409447,0.4459091,-5.419266e-07,5.7739417e-06
5209,1.0143858,0.043060616,4.7468657e-07,4.407643e-06
5210,0.28152263,0.25582305,-2.2468655e-06,-1.9538857e-07
5211,0.9018912,-1.3677971,-3.4887569e-06,2.0105256e-06
5212,0.68785083,-0.31741917,-1.0433597e-06,3.6889576e-06
5213,0.571536,1.7034899,-2.1253973e-06,-1.2302507e-06
5214,0.048904702,0.44988716,-5.001175e-06,-1.6229785e-06
5215,0.14309978,0.0906295,-5.581027e-06,-1.6548138e-06
5216,-0.74275446,1.428249,-4.9080722e-06,6.5237145e-08
5217,-0.6878295,1.3663262,-4.5805077e-06,-1.625526e-06
5218,-0.20538126,1.0972645,-2.4557785e-06,-4.9114465e-07
5219,1.5430181,-0.7669885,-2.8063052e-06,-8.5609804e-07
5220,1.1706901,-0.5160129,-4.2533748e-06,-2.0251236e-06
5221,0.48883688,1.0702921,-2.190043e-06,1.972171e-08
5222,-0.5349538,-1.0714731,-1.4788491e-06,6.7599176e-06
5223,0.2819023,-0.9348015,-2.1188059e-07,9.100687e-06
5224,1.3402616,0.82240367,1.1159933e-08,3.1297416e-06
5225,-0.03987847,-1.4665854,2.1361576e-08,7.910809e-06
5226,0.79736847,-0.9612899,8.649793e-07,2.766298e-06
5227,0.87376654,-0.7743026,5.914346e-07,4.103876e-06
5228,-1.0659288,0.40979823,-6.5848576e-06,-3.6023907e-06
5229,0.19718206,1.6228031,6.8653884e-07,3.0132073e-06
5230,-1.0363151,-1.0290447,-4.877874e-06,-6.777418e-08
5231,-0.6397752,-1.4281926,-7.5867374e-06,-2.2429617e-06
5232,-0.95738584,0.17658445,-4.6319574e-06,5.353536e-08
5233,0.29746264,1.7241192,-1.499169e-06,2.1460319e-06
5234,-0.47429857,0.6028189,-7.87712e-06,-1.2079877e-06
5235,0.5109532,-0.42412016,-1.3148622e-06,2.146096e-06
5236,-0.11515273,0.69629127,-1.4361623e-06,2.913093e-06
5237,-0.7003514,-0.0058417465,-4.183835e-07,1.953959e-06
5238,1.3129143,-0.40112305,2.2550978e-06,6.8288296e-06
5239,1.5570028,0.9137539,-3.6006907e-07,2.05389e-06
5240,-0.29970902,0.15528034,-7.51164e-07,3.1574807e-06
5241,-1.0696307,1.3643013,-3.6807326e-06,-4.8451534e-07
5242,-0.83323616,0.17890981,-6.1675432e-06,-1.1936177e-06
5243,0.14188991,0.42815578,1.2380546e-06,3.82226e-06
5244,0.14890502,0.66240233,6.330093e-07,4.4314224e-06
5245,0.22772548,-0.24621904,-3.5336766e-06,9.1872676e-07
5246,-0.15515086,-0.98787355,3.1194784e-07,1.0601792e-05
5247,-0.7884764,1.0667216,5.8225833e-08,2.1876276e-06
5248,-0.13723631,1.5026723,-3.04544e-06,5.555414e-07
5249,0.7159571,0.39506862,3.1971144e-06,8.542098e-06
5250,-1.3041427,-0.42208406,-2.4935523e-06,6.603147e-06
5251,-0.32629904,1.5828578,3.2852978e-07,2.01932e-06
5252,-1.4249548,-0.27574822,-9.008235e-06,-1.0817052e-06
5253,0.39958027,0.15876302,1.5931607e-06,3.5663575e-06
5254,-0.82261586,0.22816813,-4.9494643e-06,-8.9361447e-07
5255,0.279256,-1.0763779,8.919568e-08,1.2275305e-05
5256,-1.3203939,0.7467821,-3.3563904e-06,3.9216593e-07
5257,0.0425829,0.841194,-2.1122132e-06,2.9990952e-07
5258,-0.2636799,-1.045477,-8.411209e-06,-3.0789602e-06
5259,0.26761997,-0.09615428,-8.54301e-07,2.451396e-06
5260,0.02645635,0.91377985,-3.1715037e-06,2.1128294e-06
5261,-1.6646041,1.0629367,-4.3610225e-06,-5.8414594e-07
5262,-0.7738667,-1.6720494,-6.3688494e-06,-5.0041535e-07
5263,0.5094151,0.8212154,1.9414608e-06,5.997931e-06
5264,0.9720165,1.3296064,-1.2799602e-06,-2.3475695e-07
5265,-1.3417583,-0.5062535,-4.0677673e-06,1.3673441e-06
5266,-0.15124348,-1.3129952,-2.6819068e-06,6.78509e-06
5267,1.1026165,1.2734861,-1.5517854e-06,-1.366485e-06
5268,0.17348708,1.7594404,-2.8431423e-06,-6.0071034e-07
5269,-0.4709281,-1.791894,-3.0061765e-06,5.784439e-06
5270,-1.5830418,-0.36854044,-3.978821e-06,3.2346663e-06
5271,-0.46646866,0.003484814,-1.7735287e-06,2.3178961e-06
5272,-0.5756528,-0.7967516,-4.8252004e-06,2.1818125e-06
5273,0.18062519,0.24746706,-1.5040068e-07,4.859219e-06
5274,0.8904247,-1.5219563,-1.0712681e-06,7.991562e-06
5275,1.1475488,-1.1827288,1.4299184e-06,4.67092e-06
5276,-0.2827266,-0.49167648,6.310282e-07,8.911961e-06
5277,1.1432694,-1.0803294,9.122137e-08,6.9056864e-06
5278,1.2981647,1.1173899,1.7669514e-06,5.7690095e-06
5279,-1.2865932,0.79533374,-3.3125905e-06,-2.0973746e-06
5280,-0.09539583,-1.0054396,-3.5468586e-06,-7.490587e-07
5281,0.71030223,0.3925098,-2.0809866e-06,-2.793156e-07
5282,0.503754,1.6388328,-1.0463549e-06,2.0853024e-06
5283,0.48840153,0.095623344,1.0400182e-06,4.4263043e-06
5284,-0.89141405,-0.5237886,-7.900211e-07,8.030507e-06
5285,1.4988785,-0.3012173,9.0197267e-07,4.099242e-06
5286,-1.3430848,0.06337392,-5.711417e-06,1.4646707e-07
5287,0.3648761,1.8205634,-2.9875e-07,1.7920383e-06
5288,1.664961,-0.7862984,6.136979e-07,4.569423e-06
5289,0.2505482,-0.20774296,8.752642e-07,7.932682e-06
5290,-0.8111072,0.60565567,-1.991752e-06,7.4108243e-07
5291,0.03878847,-0.98930573,-1.9568856e-07,5.9779995e-06
5292,-0.6484906,1.3777122,-3.8814364e-06,4.912174e-07
5293,-1.5347141,-0.85157454,-6.8131503e-06,7.5816706e-07
5294,-0.9359859,-0.99249667,-8.985652e-06,-2.1027604e-06
5295,1.1498604,0.33390778,-3.6008153e-06,-1.6300355e-06
5296,1.2645096,-0.14141212,3.7221803e-06,1.0847641e-05
5297,-0.4127788,-0.052031178,1.1441072e-06,8.92475e-06
5298,0.13886525,1.8939475,-2.4760213e-06,-8.306142e-07
5299,-0.5379621,0.40851334,-7.3315806e-07,5.1416464e-06
5300,-0.045992646,1.813592,-2.9196522e-06,-1.923143e-06
5301,-1.5083271,0.8454295,-2.085679e-06,3.5282744e-07
5302,0.65073925,1.2212907,2.3480995e-06,7.332345e-06
5303,-0.13824952,0.58822435,-9.4190614e-07,3.7827813e-06
5304,-1.1452253,-0.40887097,-3.859761e-06,9.98029e-07
5305,-0.005691166,-1.4286327,-5.8051746e-06,-4.1445855e-07
5306,0.2345924,1.8899063,-5.196415e-07,2.6782395e-06
5307,0.6403558,-0.053478345,3.2967885e-06,9.077058e-06
5308,-0.5692866,-1.1577638,-1.630594e-06,7.181991e-06
5309,0.41040304,-0.2714523,2.620869e-06,9.43354e-06
5310,1.0755769,0.6066575,1.7991769e-06,7.670364e-06
5311,0.10499639,-1.7714611,-3.0842439e-06,1.8487576e-06
5312,0.6860373,1.1220384,-2.7587726e-06,2.0728537e-06
5313,0.5799155,1.1338787,-1.7659182e-06,3.4896875e-06
5314,-1.2624085,1.3286281,-5.232813e-06,-1.7136886e-06
5315,-0.405295,-0.3987153,-2.8866378e-07,9.109388e-06
5316,1.6096321,0.8899851,2.1101018e-06,6.0220573e-06
5317,-0.6941976,1.7425431,-5.9972257e-07,-8.470523e-08
5318,0.1971316,1.0508765,-3.5354055e-06,-2.0212053e-06
5319,0.38726127,0.705662,2.1509395e-06,6.436613e-06
5320,1.5717931,-0.3560976,-1.5406846e-07,3.7916511e-06
5321,0.047150344,0.996186,5.938574e-07,3.945835e-06
5322,0.20671235,0.32918417,-1.6779702e-06,1.03203e-06
5323,-1.5576411,0.018882144,-4.282039e-06,2.0403324e-06
5324,-0.18680046,0.26093027,-1.2975809e-06,1.726839e-06
5325,0.914341,-0.5737928,1.0694381e-06,3.6295512e-06
5326,0.97612536,0.02659592,2.6278094e-06,9.561434e-06
5327,1.6574478,-0.7225689,5.7339884e-07,3.1780185e-06
5328,-1.4209008,-0.827179,-5.724407e-06,1.8587093e-06
5329,0.8077915,-0.70814145,2.2975223e-06,6.7191404e-06
5330,0.7408489,-0.2362535,-3.778526e-06,-1.2416831e-06
5331,-0.007724845,-1.4887539,-2.60237e-06,1.4215577e-06
5332,-0.4744306,-1.8160869,-3.8419184e-06,4.8739057e-06
5333,0.5630821,-0.7116218,-8.6416696e-07,2.4099072e-06
5334,-0.3559996,0.9095931,-4.7153117e-06,-1.3684461e-06
5335,-0.6624417,-0.69844353,-1.7581608e-06,6.2489503e-06
5336,0.11420629,1.0078129,-1.544785e-06,7.797976e-07
5337,0.5299657,-0.39199075,-7.0635583e-06,-4.085233e-06
5338,-1.0706832,-0.8560184,-6.7326127e-06,1.3792744e-06
5339,-1.0125273,-0.53017294,-4.5004494e-06,2.5518552e-06
5340,0.5941105,-1.8290256,-1.5695998e-06,6.2330296e-06
5341,-0.106325574,1.0581648,-5.824609e-06,4.1409794e-07
5342,0.25862607,-1.523654,-5.120234e-06,-1.6770202e-06
5343,-0.8044203,0.56491375,4.1139847e-07,7.2760927e-06
5344,-0.012233013,-1.2967337,-2.0019465e-06,8.950202e-06
5345,0.67406356,-1.0017935,-6.1050673e-06,-1.5034512e-06
5346,0.3067469,-1.0335953,-1.7241018e-07,1.1632299e-05
5347,0.3500365,-0.48740587,-5.713276e-06,-7.536603e-07
5348,1.0009891,1.0160741,2.6041607e-06,8.65214e-06
5349,0.9596777,-0.95492435,-8.587209e-07,2.4750502e-06
5350,0.07430913,-1.8023143,-2.9211528e-06,4.344394e-06
5351,0.72797483,-1.0091786,-1.4105179e-06,6.502998e-06
5352,0.14064668,1.2332141,-2.3668897e-06,2.3758398e-06
5353,0.99412996,0.5802361,3.2765763e-06,8.6536675e-06
5354,-0.46292123,0.51142085,-4.777112e-06,-5.1482425e-07
5355,1.55642,-0.0366269,3.388807e-06,1.0491401e-05
5356,-1.2689619,-0.4977282,-2.8790314e-06,8.50474e-06
5357,-0.38833696,-1.7237873,-3.8381236e-06,2.7401572e-06
5358,0.35902557,0.090435974,-4.3740492e-06,9.720129e-07
5359,-1.3137223,0.3800315,-4.4631024e-06,-3.215132e-07
5360,0.53817374,-0.46152663,2.023853e-06,1.0648046e-05
5361,0.92770153,1.1200356,6.852201e-07,3.6613828e-06
5362,-0.7186121,-0.7288961,-4.8105153e-06,2.3458047e-06
5363,-0.08211134,1.344196,6.725751e-07,5.0980657e-06
5364,-1.0231774,0.5819245,-1.476869e-06,1.1520452e-06
5365,-1.6328645,0.08579076,-4.9419314e-06,3.5710113e-06
5366,0.9339807,-0.72075206,-2.5717952e-07,7.782195e-06
5367,0.5186282,-0.24278235,2.962817e-06,8.738579e-06
5368,0.9418449,0.8645183,2.9350567e-06,9.184222e-06
5369,0.5007352,-0.42964318,-1.1040582e-06,3.5692447e-06
5370,-0.5670596,1.2426373,-9.901732e-07,-3.768294e-07
5371,-0.67894304,0.19471224,-8.9165615e-06,-2.630201e-06
5372,-0.29040638,-1.3645712,-2.4799601e-06,4.848263e-06
5373,-0.0309337,-0.9429514,1.240394e-06,4.840333e-06
5374,0.51020044,1.1716691,-1.3612611e-06,2.6171886e-06
5375,-1.1464889,0.41344732,-3.9737347e-06,-1.918689e-06
5376,1.7274402,-0.29227498,7.186811e-07,3.0057283e-06
5377,-1.1517931,1.0729045,-4.4185654e-06,-8.523705e-07
5378,-0.676473,-0.6847965,-1.5181871e-06,2.9655273e-06
5379,-1.7080534,-0.064021826,-9.1408565e-06,5.276279e-07
5380,0.70678145,0.56719667,-1.7038186e-06,3.867389e-06
5381,-0.31721026,1.1506016,7.0346954e-07,3.218487e-06
5382,-0.7564678,-1.3131385,-3.8036692e-06,1.4287359e-06
5383,0.6506455,0.7339801,2.6720481e-06,8.445668e-06
5384,0.43651187,0.4024019,-1.0504457e-06,9.3609515e-08
5385,0.6898424,-0.8995528,1.6680995e-06,1.1682611e-05
5386,-0.6475721,-0.62031835,-2.1499889e-06,6.343046e-06
5387,0.3592702,1.2327282,-1.0774933e-06,1.0242043e-06
5388,-0.5767566,-0.065728776,-2.5874745e-06,-2.6818434e-06
5389,0.12071379,-1.1277955,-8.0350196e-07,4.6751466e-06
5390,0.9734171,0.6344266,-1.8832188e-06,3.1833079e-06
5391,0.006060027,0.84664136,-6.4946457e-06,-1.785063e-06
5392,0.51413095,0.3293415,2.2938084e-07,2.8446514e-06
5393,-0.9486667,-0.14518851,-8.5652355e-06,-2.9803377e-06
5394,1.1967872,0.51547176,2.35159e-07,2.4389826e-06
5395,-0.9815473,-0.16010845,-2.2079005e-06,2.3046323e-07
5396,-0.207353,-0.08021495,1.611574e-06,7.5870994e-06
5397,1.7318376,-0.40984222,7.213485e-07,6.412182e-06
5398,-0.35548115,0.826619,-4.682502e-06,-5.355432e-07
5399,-0.79506445,-0.6532738,-5.5078617e-06,2.5495524e-07
5400,-1.1340796,0.6283065,-3.1854404e-06,-1.979584e-06
5401,-1.1873056,1.339209,-3.5820024e-06,-1.6816115e-06
5402,-1.2854313,0.44752252,-1.4577839e-06,2.3920165e-06
5403,-0.14811544,0.111155234,1.9513925e-06,8.8791985e-06
5404,-0.3609066,-0.021345088,-1.3746834e-06,2.7505816e-06
5405,0.70856947,-0.17089519,-4.1102994e-06,-1.2964056e-06
5406,-1.0457777,0.65662813,-3.1225654e-06,1.4871803e-06
5407,-0.9947966,-0.9387129,-9.111525e-06,-2.7347119e-06
5408,-0.76960206,0.60383195,-7.899913e-06,-3.351588e-06
5409,-1.4862561,0.023756808,-7.08742e-06,-1.5796636e-06
5410,-1.4103147,0.55181366,-8.239104e-06,1.7152661e-07
5411,-0.6151442,-0.36820576,-2.854268e-06,-2.1535395e-06
5412,1.1137434,1.4551579,-2.10314e-07,1.9674678e-06
5413,0.16741924,-1.2558174,-1.0907852e-06,3.5208254e-06
5414,0.22549643,-0.09776449,-6.4708655e-07,3.1752998e-06
5415,0.46511573,-1.361792,-4.930586e-07,2.7123697e-06
5416,-1.1295121,-0.3267412,-3.4587151e-06,1.0860822e-07
5417,-0.25150654,-1.2223432,-2.6390294e-06,5.1541892e-06
5418,1.2261759,-1.379451,6.1489413e-07,5.5726505e-06
5419,0.004152163,1.8418926,-2.6601901e-06,8.752545e-08
5420,0.6613778,1.1186038,-2.740191e-06,2.2789486e-06
5421,-0.5625881,-0.6559133,-3.623608e-06,-2.569881e-06
5422,0.08675191,-1.3003172,-3.8557687e-06,-1.3654549e-06
5423,0.12682715,0.9122662,1.611857e-06,6.8280597e-06
5424,-0.1591743,-1.0034103,-3.681972e-06,1.910092e-06
5425,-1.2118635,0.36024594,-6.4492365e-06,-3.392125e-06
5426,0.646133,0.026206765,-3.9846204e-06,1.5753112e-06
5427,0.69385,-0.7694227,-3.7692178e-06,1.7610557e-06
5428,-0.5829679,-1.473837,-6.615649e-06,5.8564547e-07
5429,-0.04153092,-1.1471279,3.2323916e-07,9.335673e-06
5430,-0.33993694,0.6832808,-5.8587466e-07,2.2430645e-06
5431,-1.3294749,-0.16122423,-8.087975e-06,-5.401571e-07
5432,0.076936916,0.12311734,2.0558211e-06,6.5059926e-06
5433,0.8072874,1.3533392,1.6943401e-06,6.8708896e-06
5434,-1.6821383,-0.54893816,-7.183624e-06,2.8549996e-06
5435,-1.6567011,0.5184099,-3.5838414e-06,1.5865339e-07
5436,-1.3645471,-1.2551677,-7.550217e-06,2.5870677e-06
5437,-0.53768796,0.64240414,-4.0127943e-06,1.661856e-07
5438,1.1308563,-0.117419206,-3.0809401e-06,-5.049724e-07
5439,-0.0022888344,1.206109,8.04971e-07,3.3647027e-06
5440,-1.2173043,-0.15409598,-3.3242345e-06,3.902839e-06
5441,-1.6252952,-0.32983163,-7.927455e-06,-8.175057e-07
5442,-0.19903626,-1.205505,-2.5696902e-06,6.7297656e-06
5443,0.03598596,0.84971267,1.2805897e-06,5.2645205e-06
5444,1.106042,0.16620754,9.903853e-07,4.4104495e-06
5445,0.05577184,-0.2757811,-1.1509937e-06,3.7635473e-06
5446,0.32013348,0.6391284,1.42054e-06,6.2042186e-06
5447,0.70655113,1.3173524,1.284054e-06,6.8681575e-06
5448,-0.98897797,1.5242661,-1.6863346e-06,-8.146054e-07
5449,-0.8678981,0.9213651,-1.2010838e-07,5.231466e-06
5450,1.4217545,-0.61905,1.3841958e-07,2.8537713e-06
5451,0.50366163,0.96010625,-9.00228e-07,1.448331e-06
5452,-0.87007356,-0.051128775,-1.0688225e-05,-2.9500177e-06
5453,0.4394438,0.11171733,2.7793234e-07,5.383615e-06
5454,1.2989463,1.2046144,1.3651178e-06,4.4655876e-06
5455,-0.16744941,-0.17057166,-2.5399536e-06,1.711801e-06
5456,1.7019193,-0.66483426,-4.401118e-08,2.9623836e-06
5457,0.727154,-0.7418886,-1.9914016e-06,2.6481712e-06
5458,-1.3608491,-0.4759632,-3.5804621e-06,7.404818e-06
5459,-0.56591755,-1.8246081,-6.3007164e-06,3.3335018e-06
5460,-0.91037834,1.6985592,-2.367108e-06,-1.7306288e-06
5461,0.1524443,-1.8755704,-4.8788274e-06,1.4967585e-06
5462,-0.49885333,-0.16538465,-1.3341644e-06,3.1689606e-06
5463,-0.7512349,-1.4259342,-2.4621597e-06,5.3506724e-06
5464,0.5406757,-0.8826464,2.419367e-06,9.630893e-06
5465,1.4463469,0.519435,1.4400717e-06,6.915464e-06
5466,-0.20403986,-1.087182,-2.4893527e-06,3.6701736e-06
5467,1.2854719,-0.7797576,-1.1702749e-06,1.0492402e-06
5468,-1.3981439,0.36340165,-2.7883557e-06,8.1377436e-07
5469,-0.1782045,1.5584381,-1.1008134e-06,-3.899911e-07
5470,0.9735305,0.36226758,-1.5914421e-06,1.697648e-06
5471,1.0037245,0.41999003,-2.713919e-07,5.0965275e-07
5472,0.79067606,0.92026454,2.2352405e-07,3.374325e-06
5473,-0.39527217,-0.11880187,-3.43072e-06,-1.579941e-06
5474,-0.18919884,1.382836,-6.1202805e-08,2.4115423e-06
5475,-0.30037737,1.138835,-3.905614e-06,1.8057176e-07
5476,0.6387163,-0.3659324,-3.016984e-06,1.5737708e-06
5477,1.0455554,-0.723446,-7.919663e-08,2.7779224e-06
5478,-0.7997257,-0.06923443,-4.4966055e-06,-3.797055e-06
5479,0.46595258,-0.7058906,2.0275434e-06,3.831598e-06
5480,-0.58594495,-0.23942155,-2.0863906e-06,1.6867605e-06
5481,1.6547582,-0.72671044,2.9166108e-06,7.876134e-06
5482,-1.5181414,-0.5465384,-5.3476297e-06,5.167746e-06
5483,0.7784698,-0.21928228,1.946051e-06,9.104226e-06
5484,-1.1965411,-0.07884794,-6.307763e-06,-3.4501543e-06
5485,-1.5817543,-0.09540838,-8.291698e-06,1.4824288e-06
5486,1.049802,0.933684,4.5294348e-07,3.2694045e-06
5487,-0.79570687,-0.14504428,-2.3909588e-06,-1.9997433e-06
5488,0.93346274,-0.90120363,1.5194861e-06,8.194527e-06
5489,1.1867846,-0.33002415,1.4325921e-06,9.823103e-06
5490,1.3971279,-1.0224949,1.1210301e-06,5.555482e-06
5491,0.68595594,0.3867534,-3.5350877e-06,1.2669991e-06
5492,0.428067,0.2108501,4.9420856e-07,6.898933e-06
5493,-0.22649287,-1.2917403,-6.072481e-06,-2.648882e-06
5494,1.8624145,-0.45687306,2.3639684e-06,6.6973753e-06
5495,0.56084055,1.6213844,-1.2123063e-06,3.5069195e-07
5496,0.7084917,0.42014757,7.858901e-07,6.2993663e-06
5497,0.027344601,-0.91274595,9.967549e-07,1.084928e-05
5498,0.6023414,0.32909504,-4.8727577e-07,1.471833e-06
5499,0.46148175,-1.626492,-1.7982851e-06,4.7807735e-06
5500,1.4749882,0.7392349,1.4065578e-06,6.260718e-06
5501,1.4969217,-0.25845242,1.2726397e-07,2.67211e-06
5502,-0.13163196,-0.9056601,-2.9381233e-06,4.237738e-06
5503,-0.43131515,-1.251559,-7.6613505e-06,-9.3595986e-07
5504,0.1404747,-0.30350503,-5.958737e-06,-2.086856e-06
5505,-0.74366105,-1.162115,-8.070283e-06,-3.628743e-07
5506,1.1300536,-0.92099017,1.6895189e-06,5.22912e-06
5507,1.5585417,-1.1362928,-1.3925891e-06,1.9172307e-07
5508,-0.57862675,1.0959704,5.2287834e-07,2.705401e-06
5509,0.36136937,-0.8379407,5.0177033e-07,4.9964397e-06
5510,0.21019489,0.15081125,-7.597868e-07,2.710804e-06
5511,-1.2948117,0.75249577,-1.9193071e-06,3.7230661e-06
5512,0.5604323,-0.08946285,-9.035379e-07,1.1324371e-06
5513,1.4338454,0.3090306,-1.0744393e-06,1.750604e-06
5514,0.39049658,-0.95268315,-1.12962e-06,6.4596197e-06
5515,-1.3669597,0.7447121,-2.8026118e-06,-1.0897212e-06
5516,-1.271394,-0.59504783,-8.313195e-06,-2.9448051e-07
5517,-0.1308954,0.4273129,3.9974128e-07,4.6816754e-06
5518,0.020154491,-0.1704283,1.9781885e-06,9.0834565e-06
5519,0.7806793,-0.22670594,1.2945108e-07,6.4177502e-06
5520,-0.16817908,-0.021821035,-7.2377006e-06,-4.6324594e-06
5521,1.3152512,0.6478612,7.374849e-07,6.0952248e-06
5522,-1.0104088,0.3645145,-2.2441805e-06,1.1926222e-06
5523,0.72246057,1.0742797,-2.6500635e-07,2.4600638e-06
5524,1.2037126,-0.6283728,1.3037693e-06,1.0620244e-05
5525,-1.1812342,-0.5459811,-2.1365024e-06,5.5673827e-06
5526,0.4101481,-1.4815791,4.4517222e-07,1.0301537e-05
5527,-0.12373825,-0.7158506,-2.906762e-07,1.041016e-05
5528,0.26991633,-0.082988024,5.838876e-07,6.831563e-06
5529,-0.2959409,0.0507066,-3.6152562e-06,1.0381214e-06
5530,0.5594245,0.90549016,2.6852624e-06,8.595513e-06
5531,-0.02597946,0.18071418,-2.4243955e-06,1.8016121e-06
5532,-0.40530106,1.3794264,-2.779947e-06,1.0713034e-06
5533,-0.6088858,-0.2665913,-2.092299e-06,1.8907091e-06
5534,1.0537032,-0.23567685,-2.3257758e-06,1.3672486e-06
5535,-1.4725178,0.018005244,-3.9235524e-06,3.4826894e-07
5536,1.3532767,-0.22552632,1.8034659e-06,8.870634e-06
5537,0.15480013,1.0515593,-2.620505e-07,1.8044883e-06
5538,1.3494151,0.5388247,1.3433156e-06,5.5685823e-06
5539,0.4333178,-0.060501516,-6.9031944e-07,2.6509924e-06
5540,-1.2669497,-0.95515716,-5.360778e-06,5.537485e-06
5541,-0.99464285,0.15201414,-7.638892e-06,-3.7837908e-06
5542,-0.74640113,1.2887741,2.4113172e-07,4.0730283e-06
5543,1.372265,0.8931385,-1.2867729e-06,-1.6486522e-06
5544,-1.5897299,0.32684958,-3.1605807e-06,9.326527e-07
5545,0.61580634,1.4547572,-1.9556774e-06,-1.363662e-06
5546,-0.108220585,-0.4691894,-9.299564e-06,-3.653175e-06
5547,0.67850864,0.41752672,-2.9034456e-06,-1.5167054e-06
5548,-0.25354928,-0.25653988,-7.187139e-07,3.9934575e-06
5549,0.30670834,-0.40706068,-3.4795103e-06,1.4081916e-06
5550,-0.16960569,-1.2281954,-2.2999566e-06,6.7944084e-06
5551,-0.14484522,-0.52734613,-8.290461e-06,-3.772153e-06
5552,0.22852097,-0.94034475,-4.6439495e-06,7.9065205e-07
5553,0.5588411,1.2050555,-3.8611847e-06,-3.2591693e-06
5554,0.2571581,-0.41859946,3.6183647e-07,7.948025e-06
5555,-0.5638384,-0.9654814,-5.1740067e-06,-2.3454245e-06
5556,0.7682565,0.78713185,2.0356188e-06,7.86472e-06
5557,-0.35198304,0.0049932413,-1.2397245e-06,3.510987e-06
5558,-0.22276956,-0.32589403,-3.548962e-06,3.7492418e-07
5559,-0.4865217,-0.4078477,-3.957938e-06,-4.992155e-07
5560,-1.3390882,0.25249693,-7.680032e-06,-3.215282e-07
5561,-0.037364293,0.07785168,1.7757648e-06,7.825182e-06
5562,1.7384304,-0.41747832,-8.116284e-07,2.687923e-07
5563,0.5410373,0.24080102,1.3092357e-06,7.4573936e-06
5564,-0.37554252,1.2687792,-3.0518623e-07,1.5163174e-06
5565,1.113316,-1.2234017,3.9288673e-07,9.564946e-06
5566,1.0428709,0.8325614,1.8153323e-06,6.963548e-06
5567,-0.38272595,0.77478474,-6.4974693e-06,-1.9815545e-06
5568,-1.2342917,0.94703466,-2.8850243e-06,-2.0758607e-06
5569,0.20889796,-1.6798377,-5.3820454e-06,-1.4295806e-06
5570,0.05184374,0.2556126,-7.269262e-06,-2.6381585e-06
5571,0.22843926,-1.1997845,-2.9078782e-07,7.0171222e-06
5572,1.2385468,-0.4476477,-7.461268e-07,5.1582374e-06
5573,0.82995754,1.0777297,-1.9721992e-06,-9.343837e-07
5574,-1.2905442,-1.0238036,-5.976702e-06,4.3445466e-06
5575,0.028478848,-1.712173,-5.43919e-06,-1.2436283e-06
5576,0.94659066,-1.2718257,-2.0569043e-06,2.8499412e-06
5577,0.49372372,-0.26623562,2.4217695e-06,9.3205235e-06
5578,0.47280425,0.4231554,-3.0727215e-06,-1.8919172e-06
5579,0.0909202,0.05494694,-1.5753311e-06,1.9084503e-06
5580,1.1391646,1.1334778,-9.371362e-07,3.375585e-07
5581,1.6219476,-0.48616555,2.0480616e-06,7.4530726e-06
5582,-0.7230655,1.7000499,-1.7338288e-06,2.8891805e-07
5583,-1.0776637,1.2433423,-1.1563808e-06,-7.07287e-07
5584,-0.66387534,0.4895933,-3.4567245e-06,6.534435e-07
5585,0.89122015,-0.6093958,-5.4265192e-06,-1.7916387e-06
5586,-1.2387995,-0.40632707,-8.928365e-06,-1.0388671e-06
5587,1.3227314,0.9898739,1.938416e-06,7.220865e-06
5588,-0.29936162,0.2976141,-1.6973942e-06,-4.2855254e-07
5589,-0.19842799,0.71501076,6.4422994e-07,4.4222475e-06
5590,-0.7292176,0.036574297,-4.141268e-06,-3.626265e-06
5591,1.6375798,-0.18792093,3.7956472e-06,1.0523694e-05
5592,1.0715343,-0.6868079,2.480417e-06,9.994429e-06
5593,-1.5447835,-0.2849764,-3.7877353e-06,4.6671503e-06
5594,0.3193102,1.2936823,-3.2219957e-06,1.8985058e-06
5595,-1.7817459,-0.7393714,-9.155798e-06,2.1154028e-07
5596,0.056957584,-0.68806493,-1.7384715e-06,7.227261e-07
5597,-0.12844202,0.0032715653,-8.120445e-07,2.3455054e-06
5598,1.3228127,-0.7757034,1.8757054e-06,1.0029683e-05
5599,-0.900371,-1.5212389,-4.318538e-06,4.3710747e-06
5600,-1.3450046,-0.7337594,-3.5046353e-06,4.102058e-06
5601,0.023740582,-1.6115484,-6.3879406e-07,9.858446e-06
5602,0.70736367,0.077732004,-4.47118e-07,3.8466987e-06
5603,0.8454211,1.6403824,-4.070485e-07,3.4912869e-06
5604,-0.094369255,-0.2527375,9.582516e-07,1.0227199e-05
5605,-0.4269776,1.0449375,8.095694e-07,4.1818585e-06
5606,-0.43322662,-0.8603171,-5.9362915e-06,-1.106439e-06
5607,0.47629777,0.38015366,2.0302507e-06,8.875839e-06
5608,-0.28961143,-1.0479692,-5.5313963e-06,-2.9685814e-06
5609,0.3750574,-1.5354302,-7.14788e-07,1.0909499e-05
5610,-0.5206674,0.12071492,-1.7868347e-06,6.110397e-07
5611,0.4924836,0.40116698,-8.1272304e-07,8.9849436e-07
5612,0.80487406,-1.5297804,5.6372045e-07,7.280331e-06
5613,-0.13548744,1.8224304,-2.1712442e-06,-1.5689689e-06
5614,0.6345968,0.5093371,-1.7656517e-06,2.4803285e-08
5615,-1.2702156,-0.39295593,-3.8479207e-06,6.3922243e-07
5616,-0.6442051,0.4392677,-7.0393256e-08,6.555945e-06
5617,0.6451646,0.110539995,-4.556509e-06,-1.2457399e-06
5618,-0.9251747,0.04067943,-8.060184e-06,-1.1702477e-06
5619,1.2500231,-0.74394715,6.919296e-07,2.9230505e-06
5620,-0.8827304,-0.26645863,-9.564664e-07,7.781513e-06
5621,0.70386577,-0.34245694,1.6055275e-06,8.251338e-06
5622,0.8980967,0.2004202,-1.5029827e-06,-2.2141148e-07
5623,0.5894985,-0.9912392,-2.499165e-06,4.445128e-06
5624,-0.5348057,1.2425938,-6.1143214e-06,-9.727589e-07
5625,-1.4686496,0.014182355,-5.0810627e-06,2.0074024e-06
5626,-0.39458105,1.4573282,-3.5405399e-06,1.1311313e-06
5627,-0.1142288,-1.1639241,-1.9566749e-06,1.0310056e-06
5628,0.65555394,0.44966814,-8.004834e-07,2.3608682e-06
5629,0.21840805,-1.172529,-1.5874949e-07,3.4277841e-06
5630,0.5543548,1.3452125,1.0861152e-06,4.198694e-06
5631,0.1399288,0.9540626,1.4560713e-06,4.0071454e-06
5632,-0.1419916,0.18481427,-1.5625074e-06,-8.179313e-08
5633,-0.69326246,-0.8194073,-7.67852e-06,-2.4916355e-06
5634,-0.947523,-0.019694792,-9.244503e-06,-3.867127e-06
5635,-0.6797713,-0.6916826,-3.1166705e-06,2.844697e-07
5636,-1.07023,-1.59825,-6.607646e-06,1.8851115e-06
5637,-1.1023691,1.4667218,-2.1176695e-06,2.2357699e-07
5638,-0.12871328,0.3808016,-2.3488317e-06,1.011091e-06
5639,0.9177371,-0.94638175,1.314911e-07,2.504843e-06
5640,-0.20787749,-0.0054126144,-4.3319466e-07,4.8749234e-06
5641,0.34913242,-0.6483664,-2.4239844e-07,8.549495e-06
5642,0.5384405,0.77841437,2.5024315e-06,6.884028e-06
5643,-0.31537542,0.122829534,-5.0600734e-06,5.4763905e-07
5644,0.41901088,-0.2542096,2.2944434e-06,6.760896e-06
5645,-0.46867543,-0.8173008,-3.5351961e-06,-1.3035159e-06
5646,-0.30439,-0.5985346,-1.7690826e-06,2.0692785e-06
5647,-1.1632936,-1.1756016,-4.8977017e-06,1.985934e-06
5648,-1.5612913,0.10105127,-8.358935e-06,-1.203045e-06
5649,-1.5877733,0.3334395,-5.6995423e-06,9.158614e-07
5650,0.057448607,0.47314164,3.359938e-07,4.4546696e-06
5651,1.542279,-0.32875958,7.138757e-07,4.0192367e-06
5652,0.5586503,0.3721448,-2.1339088e-06,8.8376123e-07
5653,-0.35522914,-1.3795888,-3.6500785e-06,1.7483079e-06
5654,0.0060298303,0.68913144,-1.5853586e-06,-1.8121227e-07
5655,0.90006006,0.82768464,-8.8284133e-07,1.5650555e-06
5656,-0.74898267,-0.76523024,-2.9717771e-06,2.6856849e-06
5657,-1.0705651,0.1883736,-4.6607393e-06,-1.5860821e-06
5658,-0.6940506,0.08404105,-2.6012324e-06,1.7024549e-06
5659,-1.0162323,1.1003563,-1.6954529e-06,1.5026251e-07
5660,-0.07828199,0.60020894,-2.441314e-06,7.6924175e-07
5661,-0.63709265,-1.1871096,-3.6161043e-06,3.8795442e-06
5662,-0.8623125,-1.4219517,-5.3877948e-06,5.2504356e-07
5663,1.6859294,-0.48043674,2.8430627e-06,7.532315e-06
5664,1.4732643,-0.9607171,-1.6099757e-06,-3.8608846e-07
5665,-0.22517724,1.1879784,1.0638952e-06,5.566484e-06
5666,-0.2344195,0.5330222,1.0853645e-06,6.6072953e-06
5667,-0.0989729,0.091181524,-1.4159e-07,4.3240634e-06
5668,0.6421742,0.23694162,2.0985638e-06,8.439388e-06
5669,0.5531469,0.84591824,-2.4771202e-06,3.5103776e-06
5670,0.77324337,-0.20939122,-2.926594e-06,1.5863311e-06
5671,0.8150586,-0.5657498,-1.0809554e-08,4.8032152e-06
5672,0.46155494,-1.6849555,-2.1958135e-06,5.9720596e-06
5673,-1.1278195,1.0450408,-1.5568066e-06,3.7864493e-07
5674,-0.60289556,-1.6463822,-4.260187e-06,5.5722903e-06
5675,-0.08403295,1.1126437,5.837434e-07,4.159319e-06
5676,1.004974,-1.4505178,-2.3029997e-07,5.424361e-06
5677,1.095314,-1.002026,-2.112878e-07,4.2934353e-06
5678,0.24500395,0.9631097,-3.5327446e-06,1.6349404e-06
5679,0.13601632,-0.69054204,-3.8072614e-07,9.343223e-06
5680,-1.4348637,-0.52681065,-5.1452535e-06,1.53106e-06
5681,-0.1771226,1.8091667,-2.5754046e-06,-1.8473143e-06
5682,1.2748948,-1.2871503,1.9518486e-06,6.0146645e-06
5683,-0.1948101,-0.38894466,-1.3362724e-06,3.7510906e-06
5684,-0.15941323,-0.33972365,-1.5807306e-07,4.445903e-06
5685,0.04085297,-0.036188416,-8.514494e-06,-3.4859693e-06
5686,0.89223284,0.51535726,1.6130915e-06,7.4150894e-06
5687,0.12230027,-1.400164,-4.506506e-07,4.648602e-06
5688,-0.7611872,1.1001546,-6.2324233e-07,2.9927814e-06
5689,-0.22814718,-1.6356847,-3.3101105e-06,1.7607215e-06
5690,0.40330496,0.49582714,6.4115727e-07,7.57179e-06
5691,0.14537343,0.37428322,-2.8502163e-06,1.958456e-06
5692,0.9110523,-0.03301461,1.1004776e-06,7.207217e-06
5693,-1.7587686,-0.3678655,-9.416832e-06,-2.1590631e-07
5694,-1.0617613,0.39960417,-2.2010493e-06,1.8908112e-06
5695,-0.61102104,-0.3252197,-9.067657e-07,6.1254073e-06
5696,-1.0516493,-0.20659937,-3.4245008e-06,-8.4080193e-07
5697,-0.5859371,-0.23666582,4.83774e-07,2.795727e-06
5698,-0.58187485,1.8063366,-2.329384e-06,-1.5428714e-06
5699,0.32129294,1.4491746,4.199645e-07,3.0814883e-06
5700,0.51575077,-1.0945982,1.2458844e-06,2.909463e-06
5701,1.5272003,1.1293305,4.6007625e-07,2.8920626e-06
5702,0.54344386,1.4551113,2.3504663e-07,2.8437692e-06
5703,-0.41191217,-0.8684393,-1.9128463e-06,3.5693731e-06
5704,-1.24489,0.48930696,-4.6432588e-06,-1.597409e-06
5705,-1.6645969,1.0497419,-5.302954e-06,1.2062446e-07
5706,0.21296771,1.2886164,-2.3312712e-06,-1.3026277e-06
5707,-0.11096874,0.459938,-4.3186965e-06,-3.3515353e-06
5708,-0.65433043,-1.2166333,-4.5222796e-06,-2.3333537e-06
5709,-1.0994376,0.52098316,-1.2074238e-06,2.3642012e-06
5710,1.4387571,-0.5360619,-1.1562875e-07,3.3045267e-06
5711,0.10829088,0.35230628,1.6013345e-07,4.651458e-06
5712,-0.44736123,1.2088431,-1.7721878e-06,1.5215687e-07
5713,-1.1418628,0.64005834,-6.3691414e-06,-9.3782137e-07
5714,1.4827527,-0.90195495,-9.647587e-07,4.471069e-07
5715,-0.90654516,-0.8485085,-7.204027e-06,2.6625116e-07
5716,1.4318179,-0.41368654,-2.2236284e-06,-8.975205e-07
5717,1.2474451,-1.203861,1.2598887e-06,4.357179e-06
5718,-0.0006664667,-0.31022856,-1.15349415e-07,4.045465e-06
5719,-0.43986166,0.5757018,-9.932321e-07,1.8402736e-06
5720,0.9767927,-0.2957089,-4.0584902e-07,3.9822353e-06
5721,-0.74686515,1.570865,-1.2193267e-07,1.0897508e-06
5722,-0.5553443,0.8925283,-1.3234413e-06,3.530331e-07
5723,0.17051584,-1.2181077,-6.0556026e-06,-2.2944005e-07
5724,0.20242238,0.9202574,-8.387284e-07,1.6273931e-06
5725,0.46355018,-0.60600215,1.1680889e-06,9.57098e-06
5726,-0.78426766,-0.14806329,-2.108023e-06,3.583268e-06
5727,-0.72184265,-0.16733783,-3.0362567e-06,-5.4499037e-07
5728,-0.34603384,0.21204387,-1.6229174e-06,-2.6623923e-07
5729,-0.062146142,-0.41821256,1.1599561e-06,5.71314e-06
5730,0.272227,-1.7522813,-2.3606929e-06,8.840032e-06
5731,0.11969802,1.707523,-1.4236227e-06,6.576795e-08
5732,0.9877466,-0.44603992,-1.6481792e-06,2.1490494e-06
5733,-0.6852954,1.3030847,3.8659653e-08,3.3066103e-06
5734,-1.4619019,-0.42695346,-9.759515e-06,-1.1386105e-06
5735,-0.40495294,0.14609702,-2.1603003e-06,1.6482227e-07
5736,-0.37360755,-1.4200082,-5.8351443e-06,-5.085601e-07
5737,1.3178135,-1.0431107,1.2634194e-06,7.2001835e-06
5738,-0.16812629,-1.7242559,-2.8603126e-06,4.892596e-06
5739,1.1122545,0.9131413,-1.3228841e-06,2.5990585e-06
5740,1.682,-0.06693714,-1.8766306e-06,-6.7158e-07
5741,1.2293222,0.6969999,-1.8347212e-06,-1.1027391e-06
5742,-0.5066608,1.4834251,-1.847608e-06,-4.138452e-07
5743,-1.2513912,0.081662096,-4.826123e-06,-1.8430533e-06
5744,1.881776,-0.64051366,7.507834e-07,2.696327e-06
5745,-0.51294017,-0.8252031,-1.3825008e-06,9.436183e-06
5746,1.574275,-0.5634637,-1.8285388e-06,1.448293e-07
5747,0.24470036,-0.66518414,2.0815148e-06,4.711479e-06
5748,-1.6514539,-0.50762296,-5.4012207e-06,2.8479574e-06
5749,0.8563733,1.1613836,2.871582e-08,2.7089468e-06
5750,0.26913995,-0.36237356,-3.083103e-06,9.913351e-07
5751,-1.050349,-1.0551385,-5.822068e-06,2.4373594e-06
5752,0.27667442,-1.5040822,5.9223463e-08,6.6810476e-06
5753,0.12515138,1.2233491,-4.8246153e-07,1.6192819e-06
5754,-0.52502346,-0.012949294,-8.844152e-06,-1.7105099e-06
5755,-0.35967544,-1.7552879,-6.8724507e-06,9.565622e-07
5756,-1.3431662,0.8751079,-6.7092074e-06,-7.886292e-07
5757,1.4877954,0.71283704,2.8734667e-06,7.5498037e-06
5758,-1.0665423,-0.5547089,-1.5672102e-06,5.6878184e-06
5759,0.41558278,0.6083388,-2.9063528e-06,3.5662413e-07
5760,1.4981221,-0.29131606,3.0418876e-06,9.450101e-06
5761,-0.9980954,1.0993178,-6.8919007e-06,-2.3013808e-07
5762,0.66818804,-1.4664875,1.4144895e-06,7.196598e-06
5763,-1.0956463,-0.5112829,-5.5089795e-06,8.3152145e-07
5764,0.27307406,0.14768825,-1.498991e-06,1.3493582e-06
5765,1.8008534,-0.047645632,3.0890883e-06,8.487497e-06
5766,-0.1192341,1.4751842,-2.1428007e-06,-1.1114048e-06
5767,-0.28890717,-1.6849868,-2.0983741e-06,5.1095944e-06
5768,0.51514536,-0.91583925,-1.2373108e-06,1.683577e-06
5769,1.0671736,0.91976225,-1.805078e-07,3.0975016e-06
5770,-0.62192553,1.4110996,-2.9003232e-07,2.741502e-06
5771,0.32402587,1.253836,-2.4978458e-06,-1.3186539e-06
5772,-1.2721142,0.5811944,-1.7245427e-06,4.569339e-06
5773,0.19204131,-1.3412541,-1.8829247e-06,9.279613e-06
5774,0.0075087924,-0.59301573,2.9138795e-07,8.958828e-06
5775,1.5347109,-0.7500777,1.2682248e-06,8.471099e-06
5776,0.058678996,0.7794368,1.4111067e-06,5.5004484e-06
5777,1.365258,0.12549573,1.0048302e-06,7.0653023e-06
5778,1.3653936,-0.6684884,1.4828462e-06,8.705422e-06
5779,-1.4251134,-0.4026569,-9.092858e-06,-4.0398163e-07
5780,-0.8175925,1.4655541,-4.8369493e-06,-1.4913953e-06
5781,1.3655206,0.6110798,7.588415e-07,4.9050514e-06
5782,-1.8030151,-0.15178311,-8.933613e-06,1.8940091e-06
5783,0.35458592,-1.7826539,-1.3591529e-06,6.691691e-06
5784,-0.0148399575,0.75364447,-6.7074848e-06,-1.4473972e-06
5785,-0.90290076,-0.32171822,-7.54912e-06,-4.049298e-06
5786,-1.0503072,-0.8209272,-3.771324e-06,1.085923e-07
5787,0.62003154,-1.3627018,-3.1824334e-06,-4.79386e-07
5788,-0.46534845,0.5457179,-2.4353722e-06,-1.270749e-06
5789,-1.566214,0.23944685,-2.850974e-06,4.1742455e-06
5790,0.68092865,-1.3950138,-1.3769512e-06,5.4462225e-06
5791,1.2054628,-0.2448227,2.7983242e-06,9.767539e-06
5792,-0.07276825,1.5372089,-5.915383e-07,3.0142226e-06
5793,-0.68453103,-0.8053083,-3.818097e-06,-2.8249224e-07
5794,0.22765726,1.8426296,3.868062e-07,3.1045322e-06
5795,1.2858511,0.65296614,-1.1230449e-06,2.230538e-06
5796,0.12542084,-0.36937377,-1.4393422e-06,1.9795634e-06
5797,-1.040723,0.6361276,-2.1615633e-06,2.2920012e-06
5798,-0.88943225,-0.037801523,-1.6076757e-06,4.289782e-06
5799,0.8690584,-0.92598873,-4.312602e-07,2.8389945e-06
5800,-1.6916401,-0.47364345,-5.92856e-06,-2.7458873e-07
5801,-0.29013506,-1.7982196,-6.3457164e-06,2.2354316e-06
5802,0.69890565,-0.24119228,-5.3532685e-06,-1.4984007e-06
5803,0.50895137,1.8253168,-1.0608058e-07,3.0207289e-06
5804,-0.4319184,-1.5422258,-6.7037186e-06,-2.1986739e-06
5805,-0.49531624,0.84948176,1.0619937e-06,6.0212788e-06
5806,-0.41259322,1.5645835,-3.1599016e-06,-2.1144642e-06
5807,-0.3077293,0.9088789,-1.3714207e-06,4.7901324e-07
5808,-0.5749014,0.72641313,1.6604659e-07,6.643466e-06
5809,0.5750636,0.38534763,-5.781724e-06,-2.2282939e-06
5810,-1.3493139,-0.18177265,-5.5895e-06,2.4230148e-06
5811,1.1423306,-0.2834642,3.4371474e-06,1.13786955e-05
5812,1.3423551,0.07705143,2.3994103e-06,8.088044e-06
5813,-0.39134413,1.1727889,-3.0121096e-06,9.578819e-07
5814,-1.5357667,0.71621615,-2.4793696e-06,4.1061735e-06
5815,0.7911774,-0.29156566,2.4548242e-06,7.673444e-06
5816,0.73040855,-1.4588128,-1.032326e-06,4.3665887e-06
5817,-1.1290506,-1.5308849,-5.3052086e-06,3.6349934e-06
5818,-0.71304184,1.5400038,-3.145849e-06,-1.3800382e-06
5819,0.9819837,0.38510305,1.0710075e-06,6.2025956e-06
5820,0.4156884,-0.11316188,-6.6110942e-06,-2.4785747e-06
5821,1.3916832,-1.1786228,8.1042157e-07,7.1012846e-06
5822,0.18861066,-1.1285924,-6.672922e-07,1.0482439e-05
5823,0.47768998,0.8688633,2.400246e-06,7.2512785e-06
5824,1.1511116,0.938039,2.2119239e-06,7.6522165e-06
5825,0.59815764,-0.65499437,-5.22476e-06,-5.1143957e-07
5826,-0.24927714,0.13544227,-1.909238e-06,4.0835857e-07
5827,-0.8703657,-0.12301202,-9.9044655e-06,-2.6846537e-06
5828,0.8099685,0.10196133,1.511215e-06,5.9313506e-06
5829,-0.55564433,-1.6995949,-3.1120549e-06,4.7287144e-06
5830,-1.4622954,-0.34992176,-7.141529e-06,-5.331458e-09
5831,0.43901673,0.064872585,-1.5994884e-06,7.002768e-07
5832,1.4101456,-0.29253015,-2.2925455e-07,1.2372541e-06
5833,1.4758364,-1.1060587,-1.2812782e-07,2.3135908e-06
5834,-0.5902182,0.8439035,-1.1251898e-06,-4.701492e-07
5835,-0.2996768,0.7575421,-7.601157e-06,-2.8734714e-06
5836,0.26661196,-1.5258427,-1.5835138e-06,8.94902e-06
5837,-0.68199253,0.9912334,-2.3520533e-06,2.7088333e-07
5838,0.43359226,-1.0680871,-7.031222e-06,-2.6957625e-06
5839,-1.2571483,0.33636054,-5.958746e-06,6.3854577e-07
5840,1.750156,0.5173394,-9.773596e-07,-5.577681e-08
5841,1.8709469,-0.41093528,1.5532155e-06,4.874525e-06
5842,-1.4449656,-0.7635117,-7.697517e-06,9.3943663e-07
5843,1.7404159,-0.32192898,-5.0978457e-07,6.236271e-07
5844,-1.1173747,0.67000484,-4.4340155e-07,6.529486e-06
5845,-1.8652338,-0.47867432,-8.856721e-06,2.0688844e-06
5846,0.9421225,0.19565642,-7.02963e-07,1.8155888e-06
5847,-0.36647308,0.01200147,-3.3120036e-06,-2.311198e-06
5848,0.6153772,-0.11477251,1.4217269e-06,4.340524e-06
5849,-1.6776448,0.10818397,-5.2859036e-06,3.0670146e-06
5850,0.73198014,0.50996375,1.6633377e-06,6.54413e-06
5851,0.7078928,-0.9288323,-3.3768238e-06,-5.5257487e-08
5852,-0.7056602,-1.6503801,-3.5994117e-06,4.5617253e-06
5853,-1.4492096,0.6487054,-6.5009326e-06,-2.7469205e-06
5854,-1.3034929,0.8421086,-4.524895e-06,-1.0339338e-06
5855,-0.16928267,0.38858056,-3.4519948e-07,4.0507757e-06
5856,0.61632246,0.20383613,-7.5058904e-07,2.2240524e-06
5857,0.15813485,1.3863257,-5.0056e-08,2.4588783e-06
5858,1.0951488,-0.5674776,7.996761e-07,4.059655e-06
5859,-1.0213714,-0.41665155,-4.642137e-06,-1.6854585e-06
5860,-1.4395407,0.87722343,-3.1565996e-06,-7.91685e-07
5861,-0.21240537,1.7508568,-4.9541944e-07,8.670087e-07
5862,-0.061191656,0.6123105,-7.3485044e-06,-2.3448426e-06
5863,-0.3083925,-1.7859123,-4.884572e-06,5.1389584e-06
5864,-0.0017713825,-0.32354492,-1.2298636e-06,2.0791338e-06
5865,0.13013682,0.30175123,9.609344e-07,6.7861197e-06
5866,0.15720394,0.68580914,6.026274e-07,6.7488363e-06
5867,0.0034935547,-0.25994375,-7.2883256e-07,3.9818115e-06
5868,1.0451769,-0.19425349,-2.2356026e-06,9.1259267e-07
5869,0.527115,1.4106535,-2.3504967e-06,-1.49641e-06
5870,1.1290919,0.4252383,3.4194557e-07,3.302708e-06
5871,0.75712717,0.886562,-3.1522413e-06,-1.5670648e-06
5872,0.40819332,0.1116926,2.3574983e-06,6.9623957e-06
5873,-0.22532643,-1.384115,-5.990535e-06,3.0662259e-06
5874,-0.08635232,-1.3668641,-3.6243828e-06,5.8548353e-06
5875,0.61694294,0.2594807,3.1178004e-06,8.583779e-06
5876,-0.099497996,-0.6011671,-1.4958405e-06,1.560285e-06
5877,-1.107745,-1.4216645,-6.743797e-06,1.964564e-06
5878,-1.2863748,0.38623726,-4.981313e-06,-1.2162654e-06
5879,-1.3234072,-0.74506783,-3.824759e-06,7.5587554e-06
5880,1.3549236,0.47587827,-1.6899229e-06,-1.5062799e-06
5881,-0.8730407,1.1484143,-5.37831e-06,-1.0171645e-06
5882,1.0943265,1.2109451,-3.5736758e-07,3.979263e-06
5883,-0.6161032,-1.4471825,-6.325633e-06,-5.335937e-07
5884,-1.0082248,1.3843342,-3.1360833e-06,1.5952992e-08
5885,1.4339472,-0.979522,2.167424e-06,8.515506e-06
5886,1.4431132,0.63997823,6.093496e-08,3.4707919e-06
5887,0.8981374,-0.15101917,-1.911545e-08,4.735787e-06
5888,1.3258568,1.3401767,-5.4370554e-07,1.6396648e-06
5889,1.1945598,-1.0655391,1.6937132e-07,2.5910326e-06
5890,0.65905833,0.3902396,1.1467725e-06,7.226711e-06
5891,-1.929459,-0.19010246,-8.863411e-06,1.3301255e-06
5892,-0.97957057,1.6754885,-1.7692573e-06,-1.9155505e-07
5893,0.20875446,0.25876287,-4.0347204e-06,-4.4638318e-07
5894,1.4974855,-0.72307014,2.2339675e-06,7.1968034e-06
5895,0.56373674,1.1728474,-1.5052608e-06,1.7094635e-08
5896,-0.7535821,1.2138397,-3.4065736e-06,-6.65465e-07
5897,-1.3026737,-1.0066276,-4.6640516e-06,5.4297107e-06
5898,0.52497095,1.3549842,-5.692775e-07,3.5040691e-06
5899,0.7902723,0.7249313,1.6426711e-06,5.946027e-06
5900,-0.051422384,1.4496683,-1.0103263e-06,7.783025e-07
5901,0.866867,-0.12730327,-5.9730787e-06,-3.9297065e-06
5902,-1.1496522,1.0611941,-4.140029e-06,-6.0087314e-07
5903,-0.20465432,0.06432654,1.3960112e-06,4.50889e-06
5904,0.88003653,0.6477731,3.8156185e-07,4.222586e-06
5905,1.0772566,-0.49355873,-1.075524e-06,3.1776049e-06
5906,0.08189807,1.2090205,1.25141e-06,4.4810163e-06
5907,0.89530784,-0.9824918,1.404802e-06,5.3050635e-06
5908,0.10577456,-0.28410378,-1.9994561e-06,3.6253507e-06
5909,-0.8011841,0.08615174,-7.376084e-06,-7.1418276e-07
5910,1.6750028,0.00029262702,-2.2488089e-06,-1.4648385e-06
5911,0.34142926,-1.2770298,-6.2215156e-07,7.26789e-06
5912,1.3436583,0.9758483,9.03482e-07,3.8440107e-06
5913,0.95851976,-1.3256353,-1.1683663e-06,7.4458444e-06
5914,-0.09151659,-0.10652073,1.8653724e-06,4.3332752e-06
5915,0.3074449,-0.6599704,4.436765e-07,1.7828619e-06
5916,-1.1787019,1.2339714,-5.277694e-06,-2.4057113e-06
5917,0.17162208,-0.80964065,1.7921666e-06,7.537955e-06
5918,-0.71299165,-0.81786627,-7.1245913e-06,-1.2831124e-06
5919,1.6178473,-0.5189785,1.7176725e-06,5.013229e-06
5920,0.6101824,0.8912959,-1.0372049e-06,1.3754088e-06
5921,1.0388182,-0.50875473,-2.0213465e-06,2.7487959e-06
5922,0.30687055,1.4116157,-2.2240174e-06,3.319643e-06
5923,-0.12714534,0.21962048,-3.456974e-06,-9.641349e-07
5924,-0.95978045,0.9425776,-8.698421e-06,-1.137269e-06
5925,0.324319,0.49288437,-6.176671e-06,-3.958375e-06
5926,-0.7768061,-1.092352,-2.7698757e-06,6.3137763e-06
5927,-0.9441298,0.62374854,-8.832274e-07,2.4290143e-06
5928,-0.7284481,-1.7676145,-6.321398e-06,3.5761273e-06
5929,-0.06315175,-0.20048521,1.8278397e-06,8.460415e-06
5930,-0.2865367,-0.52325964,-9.086466e-06,-3.7637565e-06
5931,0.34769002,1.4007869,-2.213413e-06,-1.3200973e-06
5932,-0.012176804,1.6624963,-1.5409779e-06,5.438479e-07
5933,-0.3056349,0.5792655,-5.6762306e-06,-1.526633e-06
5934,0.4999287,-1.3795356,-1.1204478e-07,1.1426158e-05
5935,-0.11235593,1.4320624,-6.762869e-07,1.5286572e-06
5936,-0.67156905,-0.9522646,-1.7589117e-06,9.077279e-06
5937,1.2881126,-0.4435262,3.6874646e-06,9.7729335e-06
5938,1.6822149,0.14348075,-1.1279496e-06,8.0780796e-07
5939,1.0729228,1.0957886,-9.79202e-07,6.569869e-07
5940,1.3825253,-0.94371027,2.598561e-06,6.185709e-06
5941,0.64582604,-0.6268233,-5.691378e-06,-1.3621723e-06
5942,-0.39116776,-0.4058101,-2.5642905e-06,8.75914e-06
5943,-0.49844915,0.2880487,-2.525989e-06,8.388961e-06
5944,-0.40514186,0.59690857,-3.6967888e-06,6.396453e-06
5945,0.14567095,0.6310163,-1.9459778e-06,5.4037782e-06
5946,0.6421929,-0.6686719,-1.9973393e-06,3.176844e-06
5947,0.18668687,-0.89186406,-3.1600161e-06,5.0294266e-06
5948,0.23620503,-0.34341857,-4.1972453e-06,4.347371e-06
5949,0.1861616,0.41229564,-4.569273e-07,6.887448e-06
5950,0.9019166,-0.027742377,-3.4639243e-08,1.3317622e-06
5951,-0.30874023,-0.5589841,-1.6293321e-06,8.144487e-06
5952,0.70943785,0.24671654,-1.8376312e-07,1.5487485e-06
5953,0.20329389,-0.14169446,2.5661637e-07,5.6681597e-06
5954,0.38621262,0.20658423,1.0260355e-06,7.544051e-06
5955,-0.09192637,0.6825586,2.8283654e-07,9.893581e-06
5956,0.3624388,-0.41628134,7.8309154e-07,5.3725744e-06
5957,0.20330536,-0.3719118,-8.048541e-07,6.5513277e-06
5958,-0.477306,-0.39180928,-2.6443463e-06,7.1971504e-06
5959,0.12729612,-0.75754786,-7.919593e-07,5.692874e-06
5960,0.6451896,-0.60483897,-2.2369004e-06,4.1034614e-06
5961,0.0008138994,0.22578913,-2.294763e-06,5.086769e-06
5962,-0.17457621,-0.20092891,-4.9841474e-06,5.477349e-06
5963,-0.29701072,-0.6852137,-4.7841763e-06,6.6935536e-06
5964,-0.49372506,0.45070413,-2.1275914e-06,8.828188e-06
5965,0.2597251,0.093950704,-1.855775e-06,5.1151e-06
5966,-0.33235842,0.5969029,-2.2368918e-06,8.210172e-06
5967,0.5453798,0.47892588,1.2669523e-06,5.082047e-06
5968,0.16802391,-0.947118,-3.1273428e-06,6.2750246e-06
5969,0.45258084,0.14832304,6.2224404e-07,4.2340507e-06
5970,0.20662133,0.55543363,8.866695e-08,5.176914e-06
5971,-0.7836768,0.18751037,-3.6507013e-06,8.686599e-06
5972,0.26280385,0.39116973,-1.8581329e-06,3.8044222e-06
5973,-0.34076887,-0.47710192,-2.4165786e-06,7.519001e-06
5974,0.20363759,-0.18244772,1.8371979e-07,6.855303e-06
5975,-0.19950661,0.34988242,-3.8622766e-06,5.679331e-06
5976,-0.19990379,-0.5337677,-3.9191178e-07,7.2732137e-06
5977,0.41645345,-0.12523448,-2.6398357e-07,5.7513475e-06
5978,-0.09633098,0.01982567,-3.7542208e-07,8.040883e-06
5979,-0.77993894,-0.26750827,-2.509442e-06,1.0316861e-05
5980,-0.0042174053,0.76022327,-2.8283453e-06,4.7624108e-06
5981,-0.3984994,0.7584637,-2.9798812e-06,7.1985396e-06
5982,0.17123191,-0.36862737,3.5826332e-07,7.188528e-06
5983,-0.3210653,0.26319662,-1.1062522e-06,7.5221988e-06
5984,0.2183862,0.64139235,7.734198e-07,6.5149684e-06
5985,-0.14142331,0.4760115,-5.460875e-07,8.752713e-06
5986,0.09955249,-0.28285772,-3.1224854e-06,4.244982e-06
5987,-0.23451129,-0.53787744,-1.2703981e-06,7.420074e-06
5988,0.17522253,0.58967936,-1.9387865e-06,3.6721663e-06
5989,0.30459747,-0.6050625,-2.9181263e-06,6.0207403e-06
5990,0.46502873,-0.021280535,1.1144e-06,6.9968955e-06
5991,0.19517407,-0.69012797,-4.8646035e-07,5.598365e-06
5992,-0.22101615,0.17262745,6.212538e-07,9.571125e-06
5993,0.39446622,0.14460123,-2.6985572e-06,3.2557714e-06
5994,0.16855164,-0.08227799,-1.995432e-06,4.662689e-06
5995,-0.03494485,-0.61619186,-1.3023083e-06,6.10875e-06
5996,0.6163814,-0.21772149,7.2226266e-07,4.997602e-06
5997,0.31365812,-0.14114085,1.1670443e-07,5.3480467e-06
5998,-0.6199406,0.20463549,-2.1013695e-06,8.794902e-06
5999,0.84388447,-0.03077826,1.2023731e-06,3.2357534e-06


==> PINNs-example3/adaptive_PINN_func_error_plot_ex3.csv <==
epoch,Error,Error func,Error_standard
0,-0.45003873,-0.45003873,10.697561
1,0.43247277,0.43247277,-0.6062931
2,-0.5155752,-0.5155752,-2.7708008
3,0.3477546,0.3477546,0.37910515
4,-0.27649456,-0.27649456,1.0009744
5,0.05155439,0.05155439,-0.09077954
6,-0.09736576,-0.09736576,-0.36704412
7,-0.0023995193,-0.0023995193,0.05867218
8,-0.04777103,-0.04777103,0.06817676
9,-0.09676953,-0.09676953,-0.09609698
10,0.019337337,0.019337337,-0.05170517
11,-0.09573209,-0.09573209,-0.017053695
12,-0.03666293,-0.03666293,-0.052513015
13,-0.04499789,-0.04499789,-0.0477868
14,-0.04759354,-0.04759354,-0.03980808
15,-0.06597423,-0.06597423,-0.043530118
16,-0.001231182,-0.001231182,-0.04910395
17,-0.088347234,-0.088347234,-0.03605879
18,-0.0030716534,-0.0030716534,-0.035204966
19,-0.043408267,-0.043408267,-0.03548932
20,-0.001494176,-0.001494176,-0.08348258
21,-0.109686814,-0.109686814,-0.03251305
22,0.072865516,0.072865516,-0.026765332
23,-0.09486454,-0.09486454,-0.0706898
24,0.038933598,0.038933598,-0.05755943
25,0.0177649,0.0177649,-0.01968443
26,-0.030807942,-0.030807942,-0.050952207
27,0.038844984,0.038844984,-0.06938766
28,0.03342042,0.03342042,-0.02951476
29,-0.024967972,-0.024967972,-0.018000979
30,0.02505244,0.02505244,-0.06187312
31,0.007122755,0.007122755,-0.02035349
32,0.0071044015,0.0071044015,0.013761652
33,0.06185478,0.06185478,-0.044958048
34,-0.015716247,-0.015716247,0.077927485
35,0.029354047,0.029354047,-0.026544422
36,0.036970187,0.036970187,0.06621107
37,0.0013033316,0.0013033316,-0.02293931
38,0.013633694,0.013633694,0.037830062
39,0.040979303,0.040979303,-0.013574546
40,-0.17188604,-0.17188604,0.019258412
41,-0.049256098,-0.049256098,0.01568969
42,0.06831769,0.06831769,0.028826514
43,0.094393864,0.094393864,0.03850448
44,0.12907797,0.12907797,0.01535694
45,0.19816378,0.19816378,0.03570312
46,0.32459155,0.32459155,0.026230793
47,0.2798799,0.2798799,0.0060083065
48,-0.23333505,-0.23333505,0.04487472
49,-0.11912243,-0.11912243,0.002726307
50,-0.124411784,-0.124411784,0.029166216
51,0.048715662,0.048715662,0.023243101
52,0.18508685,0.18508685,0.027069595
53,0.26951072,0.26951072,0.029939543
54,0.0602491,0.0602491,0.0018807523
55,-0.28498977,-0.28498977,0.03993399
56,-0.34081653,-0.34081653,0.00804702
57,-0.08160762,-0.08160762,0.044310383
58,-0.06030033,-0.06030033,0.028353617
59,0.01239206,0.01239206,0.032749858
60,0.21120481,0.21120481,0.05213633
61,0.10078584,0.10078584,0.0086330045
62,0.112495504,0.112495504,0.059896052
63,0.110574484,0.110574484,0.015468975
64,0.078231975,0.078231975,0.037198015
65,0.06563508,0.06563508,0.029338475
66,0.04087653,0.04087653,0.01979011
67,0.024906974,0.024906974,0.01998977
68,0.020080034,0.020080034,0.021866549
69,0.043182805,0.043182805,0.035381895
70,-0.04250013,-0.04250013,0.03869777
71,-0.011905724,-0.011905724,0.031009007
72,-0.013826576,-0.013826576,0.018855419
73,-0.013165295,-0.013165295,0.0103795165
74,-0.015917147,-0.015917147,0.023612203
75,-0.020891253,-0.020891253,0.016684504
76,-0.020687792,-0.020687792,0.027201766
77,-0.020671971,-0.020671971,-0.008383068
78,-0.01859006,-0.01859006,0.053747237
79,-0.0044433484,-0.0044433484,0.054184187
80,-0.0037584263,-0.0037584263,0.0483523
81,-0.03980605,-0.03980605,0.050130963
82,-0.010326639,-0.010326639,0.01754142
83,-0.014746921,-0.014746921,0.008864207
84,-0.011629738,-0.011629738,0.0648265
85,-0.014110873,-0.014110873,0.043813158
86,-0.012818483,-0.012818483,0.0007827361
87,-0.011682511,-0.011682511,0.03590504
88,-0.010420643,-0.010420643,0.04690088
89,-0.009540239,-0.009540239,0.04037777
90,-0.0032654419,-0.0032654419,-0.0041597243
91,0.022040594,0.022040594,0.07228396
92,-0.030797014,-0.030797014,0.019544099
93,-0.005835672,-0.005835672,0.04490286
94,-0.0022838993,-0.0022838993,-0.021225989
95,-0.001608385,-0.001608385,0.039755695
96,-0.0050307596,-0.0050307596,0.056199737
97,-0.0041998,-0.0041998,0.060640417
98,-0.003536343,-0.003536343,-0.11578132
99,-0.0028214876,-0.0028214876,0.06315277
100,-0.0023898964,-0.0023898964,-0.08467996
101,-0.0021320868,-0.0021320868,-0.0100911055
102,-0.001357264,-0.001357264,0.029099965
103,-0.0004422909,-0.0004422909,-0.0630409
104,0.008336859,0.008336859,-0.0047205454
105,0.022053674,0.022053674,-0.092608325
106,-0.024822162,-0.024822162,-0.13251531
107,0.0084389765,0.0084389765,-0.13443618
108,0.00023021975,0.00023021975,-0.09217717
109,0.0025444662,0.0025444662,-0.0734798
110,-0.0032767903,-0.0032767903,-0.14230578
111,0.00044396604,0.00044396604,-0.12439241
112,-0.00012999454,-0.00012999454,-0.1424542
113,0.000155425,0.000155425,-0.108356476
114,-0.00031971277,-0.00031971277,-0.09848498
115,0.00017730844,0.00017730844,-0.116472885
116,0.00019679568,0.00019679568,-0.106658444
117,0.00022236533,0.00022236533,-0.118064
118,0.00028157086,0.00028157086,-0.07080762
119,0.0039638826,0.0039638826,-0.10368564
120,0.026999598,0.026999598,-0.11815466
121,-0.024025386,-0.024025386,-0.057988457
122,0.008493185,0.008493185,-0.093369246
123,0.001199478,0.001199478,-0.10066442
124,0.0035108235,0.0035108235,-0.00805947
125,-0.005387172,-0.005387172,0.084176615
126,-0.00055130624,-0.00055130624,0.091437474
127,-0.001947665,-0.001947665,0.21844733
128,-0.0014251636,-0.0014251636,0.3123749
129,-0.0021918572,-0.0021918572,0.18756434
130,-0.0017137413,-0.0017137413,0.18964753
131,-0.001860531,-0.001860531,0.14661926
132,-0.0020499232,-0.0020499232,0.02301028
133,-0.002240976,-0.002240976,-0.033836722
134,-0.0023971046,-0.0023971046,-0.18542364
135,-0.0026334384,-0.0026334384,-0.0806615
136,-0.0028782375,-0.0028782375,0.025506925
137,-0.0031519178,-0.0031519178,0.006201078
138,-0.003769402,-0.003769402,0.15138239
139,-0.0056972303,-0.0056972303,0.015123615
140,0.026274968,0.026274968,0.057409126
141,-0.024757616,-0.024757616,-0.013639483
142,0.010540077,0.010540077,0.014691921
143,-0.0020666558,-0.0020666558,0.0071937875
144,-0.006336386,-0.006336386,-0.040083505
145,-0.0052066077,-0.0052066077,-0.05429412
146,-0.005550793,-0.005550793,-0.018087164
147,-0.003931801,-0.003931801,-0.04860885
148,-0.006028643,-0.006028643,-0.045967363
149,-0.004882317,-0.004882317,-0.060708858
150,-0.0051593957,-0.0051593957,-0.05500122
151,-0.005133865,-0.005133865,-0.03397786
152,-0.0053481567,-0.0053481567,-0.057020716
153,-0.0054649645,-0.0054649645,-0.050745197
154,-0.0055761305,-0.0055761305,-0.03632979
155,-0.0057807243,-0.0057807243,-0.03339606
156,-0.005913024,-0.005913024,-0.041936588
157,-0.006085418,-0.006085418,-0.03760781
158,-0.0062422114,-0.0062422114,-0.022924628
159,-0.0064080553,-0.0064080553,-0.03367111
160,-0.0065683513,-0.0065683513,-0.04138122
161,-0.0067224787,-0.0067224787,-0.034957148
162,-0.0068777227,-0.0068777227,-0.016053071
163,-0.007039736,-0.007039736,-0.039954998
164,-0.007491535,-0.007491535,-0.014928339
165,-0.010135596,-0.010135596,-0.06080032
166,0.019720579,0.019720579,-0.030717626
167,-0.020444106,-0.020444106,-0.04612124
168,0.0022599131,0.0022599131,-0.038026415
169,0.00071922876,0.00071922876,-0.039664082
170,-0.013802087,-0.013802087,-0.019909963
171,-0.004262626,-0.004262626,-0.06330252
172,-0.007973132,-0.007973132,-0.032962352
173,-0.0065513016,-0.0065513016,-0.05600691
174,-0.0068549872,-0.0068549872,-0.02179363
175,-0.0069802017,-0.0069802017,-0.044213347
176,-0.006013243,-0.006013243,-0.06218334
177,-0.0066794986,-0.0066794986,-0.037566368
178,-0.006366808,-0.006366808,-0.04231036
179,-0.0064026676,-0.0064026676,-0.0279605
180,-0.006473323,-0.006473323,-0.046180874
181,-0.0064235553,-0.0064235553,-0.046057504
182,-0.0064762468,-0.0064762468,-0.030290678
183,-0.006466373,-0.006466373,-0.05264616
184,-0.0064927405,-0.0064927405,-0.03550899
185,-0.0065100407,-0.0065100407,-0.042233642
186,-0.0065179453,-0.0065179453,-0.024900232
187,-0.006533973,-0.006533973,-0.029655397
188,-0.006542258,-0.006542258,-0.026629064
189,-0.00654763,-0.00654763,-0.030064037
190,-0.006549922,-0.006549922,-0.042632632
191,-0.0065474,-0.0065474,-0.013019393
192,-0.006537205,-0.006537205,-0.02720121
193,-0.0064825825,-0.0064825825,-0.044577204
194,-0.005760688,-0.005760688,-0.023448091
195,0.0049997596,0.0049997596,-0.021834854
196,-0.010592829,-0.010592829,-0.006953617
197,0.001952271,0.001952271,-0.042216353
198,-0.007556328,-0.007556328,-0.015217207
199,-0.0037464232,-0.0037464232,-0.034603722
200,-0.0055352063,-0.0055352063,-0.02415419
201,-0.0078045325,-0.0078045325,-0.006450761
202,-0.0038955559,-0.0038955559,-0.016316256
203,-0.0058706,-0.0058706,-0.039579164
204,-0.005600931,-0.005600931,-0.0048032217
205,-0.004387684,-0.004387684,-0.0373455
206,-0.005116415,-0.005116415,-0.013134969
207,-0.0047997413,-0.0047997413,-0.0031937845
208,-0.0046505453,-0.0046505453,-0.021219147
209,-0.0047518564,-0.0047518564,-0.0023564112
210,-0.0046087266,-0.0046087266,-0.023773015
211,-0.004558471,-0.004558471,-0.014585212
212,-0.0045306883,-0.0045306883,-0.023511197
213,-0.0044576274,-0.0044576274,-0.002869158
214,-0.0044172546,-0.0044172546,-0.013308033
215,-0.0043662935,-0.0043662935,-0.011335045
216,-0.0043133926,-0.0043133926,0.0030547488
217,-0.004266144,-0.004266144,-0.009799865
218,-0.004240982,-0.004240982,0.0049288347
219,-0.004658195,-0.004658195,-0.0029443458
220,-0.00012106299,-0.00012106299,-0.013746217
221,-0.0035485842,-0.0035485842,0.0029799505
222,0.008877639,0.008877639,-0.012300147
223,-0.0033817613,-0.0033817613,0.010087095
224,-0.003498609,-0.003498609,-0.015468469
225,-0.0009977447,-0.0009977447,7.0821493e-06
226,-0.005575022,-0.005575022,-0.010711627
227,-0.0027012762,-0.0027012762,-0.004543194
228,-0.0021671115,-0.0021671115,0.0021869359
229,-0.0033290845,-0.0033290845,-0.00825963
230,-0.0021021478,-0.0021021478,0.004339284
231,-0.0022061642,-0.0022061642,-0.0021395136
232,-0.0023682178,-0.0023682178,0.012316592
233,-0.0021111774,-0.0021111774,-0.013416496
234,-0.0021024044,-0.0021024044,0.00491291
235,-0.0020844755,-0.0020844755,-0.0006829213
236,-0.001996348,-0.001996348,0.003521961
237,-0.001958945,-0.001958945,0.013016775
238,-0.0019190097,-0.0019190097,-0.0012488998
239,-0.001877509,-0.001877509,-0.0059068995
240,-0.0018372459,-0.0018372459,0.01698158
241,-0.0018008454,-0.0018008454,-0.0017586427
242,-0.0017636102,-0.0017636102,0.003274899
243,-0.0017263032,-0.0017263032,0.001375053
244,-0.0016903644,-0.0016903644,0.010422229
245,-0.0016641073,-0.0016641073,-0.0024315026
246,-0.0017522655,-0.0017522655,0.014940629
247,-0.0031334509,-0.0031334509,-0.004039943
248,0.02280027,0.02280027,0.013792234
249,-0.014910882,-0.014910882,0.006494534
250,-0.0011772087,-0.0011772087,0.010620695
251,0.005757136,0.005757136,0.014958529
252,-0.002248646,-0.002248646,-0.0016514458
253,-0.004350912,-0.004350912,0.016684275
254,0.0005914049,0.0005914049,-0.005594354
255,-0.0005812636,-0.0005812636,0.022337224
256,-0.0009951355,-0.0009951355,-0.008297335
257,-0.0002526603,-0.0002526603,0.022104286
258,-0.00027816658,-0.00027816658,6.335974e-05
259,-0.00037103583,-0.00037103583,0.016635548
260,-0.00026499163,-0.00026499163,0.0022280186
261,-0.00025449813,-0.00025449813,0.007849805
262,-0.00019545062,-0.00019545062,-0.00075338257
263,-0.0001664705,-0.0001664705,0.030145982
264,-0.00014889591,-0.00014889591,-0.0050905943
265,-0.000119867094,-0.000119867094,0.016602663
266,-9.6171025e-05,-9.6171025e-05,-0.011113947
267,-7.807976e-05,-7.807976e-05,0.020092834
268,-5.8069254e-05,-5.8069254e-05,-0.0018047683
269,-2.6624988e-05,-2.6624988e-05,0.01315771
270,0.00013761877,0.00013761877,-0.0017436258
271,0.0031082102,0.0031082102,0.0245153
272,0.008554117,0.008554117,-0.0042779916
273,-0.0018274903,-0.0018274903,0.015389765
274,-0.00084219326,-0.00084219326,-0.007655263
275,0.0026477505,0.0026477505,0.027591806
276,0.002253037,0.002253037,0.0011035943
277,-0.000764714,-0.000764714,0.014409406
278,8.470431e-05,8.470431e-05,0.00083193555
279,0.00063069694,0.00063069694,0.013356166
280,0.0007918652,0.0007918652,-0.011467504
281,0.00090083375,0.00090083375,0.017750103
282,0.0007587528,0.0007587528,0.005980225
283,0.00078345975,0.00078345975,0.010491883
284,0.0009180227,0.0009180227,0.01395753
285,0.00088787836,0.00088787836,0.008492535
286,0.0008674331,0.0008674331,0.0004821877
287,0.000905935,0.000905935,0.012197713
288,0.0009148315,0.0009148315,0.004580005
289,0.00091151707,0.00091151707,0.008192368
290,0.00091308646,0.00091308646,0.0017555287
291,0.0009129986,0.0009129986,0.016437126
292,0.0009116685,0.0009116685,0.006109015
293,0.00090436544,0.00090436544,0.0035637673
294,0.00082232273,0.00082232273,0.011905877
295,-0.00036418112,-0.00036418112,0.0007823974
296,0.025011962,0.025011962,0.011203276
297,-0.010850162,-0.010850162,-0.0024736405
298,-0.0009206122,-0.0009206122,0.025293672
299,0.004729663,0.004729663,0.0039695217
300,0.001543027,0.001543027,0.01397973
301,-0.00027705735,-0.00027705735,-0.004712568
302,0.0013051153,0.0013051153,0.017375087
303,0.00060035184,0.00060035184,-0.0016071841
304,0.0013633465,0.0013633465,0.015176641
305,0.0016614726,0.0016614726,0.007840715
306,0.0014379933,0.0014379933,0.0082027
307,0.001318505,0.001318505,0.004330399
308,0.001453055,0.001453055,0.004344075
309,0.0014195393,0.0014195393,0.009316486
310,0.0014100636,0.0014100636,0.0059747775
311,0.0014313018,0.0014313018,0.0043649403
312,0.0014156484,0.0014156484,0.011803947
313,0.0014010596,0.0014010596,0.002040313
314,0.0013905265,0.0013905265,0.012718025
315,0.0013755909,0.0013755909,0.0033529312
316,0.0013595268,0.0013595268,0.011170271
317,0.001345163,0.001345163,0.006277343
318,0.0013405404,0.0013405404,0.005722837
319,0.0014785174,0.0014785174,0.010986648
320,0.004390537,0.004390537,-0.0023243078
321,0.0024515362,0.0024515362,0.01404496
322,0.005239382,0.005239382,0.0025089663
323,0.0046746433,0.0046746433,0.009570023
324,-0.00054751395,-0.00054751395,0.0015673048
325,-0.00012233201,-0.00012233201,0.015812945
326,0.0015499506,0.0015499506,-0.0008232918
327,0.0013989297,0.0013989297,0.019938035
328,0.0015931887,0.0015931887,-0.005556818
329,0.0015405309,0.0015405309,0.019843323
330,0.0014887417,0.0014887417,-0.0008667313
331,0.0014774346,0.0014774346,0.004578634
332,0.0014693921,0.0014693921,0.00741639
333,0.0014866139,0.0014866139,-0.0024725844
334,0.0014695359,0.0014695359,0.004082649
335,0.0014730784,0.0014730784,0.0009862125
336,0.0014523523,0.0014523523,0.004296371
337,0.0014313487,0.0014313487,0.0015335443
338,0.0014123159,0.0014123159,0.009888527
339,0.0014106658,0.0014106658,0.0014534064
340,0.0015781156,0.0015781156,0.011173755
341,0.0046626227,0.0046626227,-0.0019344517
342,-0.0010261737,-0.0010261737,0.009954957
343,0.0054723388,0.0054723388,0.0023938972
344,0.0068816766,0.0068816766,0.008049673
345,0.00035021477,0.00035021477,0.005515842
346,-0.0012829341,-0.0012829341,-0.0003825471
347,0.0014068028,0.0014068028,0.008882619
348,0.0011666883,0.0011666883,0.0028585163
349,0.0013963396,0.0013963396,-0.00011011134
350,0.0014592609,0.0014592609,0.014401418
351,0.0015167398,0.0015167398,0.00055983494
352,0.0013727879,0.0013727879,0.0053273276
353,0.0013878826,0.0013878826,-0.0029791791
354,0.0013772113,0.0013772113,0.006062309
355,0.001319837,0.001319837,0.0064777704
356,0.0013218818,0.0013218818,-0.0034471373
357,0.0012979814,0.0012979814,0.010129845
358,0.0012513777,0.0012513777,-0.00946897
359,0.0010689478,0.0010689478,0.021297127
360,1.7149188e-05,1.7149188e-05,-0.010502199
361,0.008594607,0.008594607,0.012066023
362,0.00076509046,0.00076509046,-0.0069256574
363,0.004666382,0.004666382,0.013431475
364,0.00031136093,0.00031136093,0.009474217
365,-9.5313975e-05,-9.5313975e-05,-0.0004126005
366,0.0015757373,0.0015757373,-0.007130406
367,0.00065696833,0.00065696833,0.009467484
368,0.001288328,0.001288328,-0.005388543
369,0.0011095727,0.0011095727,0.010971723


==> PINNs-example3/result_direct_PINN_ex3.csv <==
epoch,loss,loss_boundary,energy,test_error,Functional error
0,0.018454403,0.009424703,0.009029699,217.14207,16.343801
1,0.017080935,0.008049688,0.009031246,200.53658,15.093861
2,0.015814887,0.00678194,0.009032948,183.897,13.841331
3,0.014656568,0.005621647,0.0090349205,167.22043,12.5860195
4,0.013605824,0.004568664,0.009037159,150.51173,11.328206
5,0.012664064,0.0036243412,0.009039722,133.7823,10.068761
6,0.011832297,0.0027896112,0.009042686,117.05021,8.808967
7,0.011111976,0.002065803,0.009046173,100.34498,7.551011
8,0.010503772,0.0014535174,0.009050255,83.71376,6.298219
9,0.010007657,0.00095266977,0.009054988,67.22428,5.0554266
10,0.009622698,0.0005622311,0.009060467,50.972633,3.8291755
11,0.009346339,0.0002798222,0.0090665165,35.121143,2.6298559
12,0.009172737,9.995019e-05,0.009072786,19.949152,1.471461
13,0.00909193,1.3084547e-05,0.009078846,6.600223,0.3719952
14,0.009088796,5.157425e-06,0.009083638,9.763091,-0.6427417
15,0.009142488,5.6406352e-05,0.009086082,21.122356,-1.5444653
16,0.009228368,0.00014276852,0.009085599,31.07671,-2.3063142
17,0.009321296,0.00023915927,0.009082137,38.974636,-2.9069388
18,0.009402543,0.00032571968,0.0090768235,44.741703,-3.3448853
19,0.009457756,0.00038781433,0.009069942,48.36081,-3.6200728
20,0.009481276,0.00041890625,0.00906237,49.983627,-3.7443974
21,0.009473505,0.00041887758,0.009054628,49.84189,-3.7354388
22,0.009440031,0.00039262173,0.0090474095,48.217564,-3.6145234
23,0.009387924,0.00034702104,0.009040903,45.391563,-3.4027898
24,0.009325155,0.00028992424,0.009035231,41.632545,-3.1204882
25,0.009258887,0.00022845558,0.0090304315,37.18003,-2.785634
26,0.009195225,0.00016878109,0.0090264445,32.265556,-2.4155989
27,0.009138634,0.000115449824,0.009023185,27.091496,-2.0254967
28,0.009091973,7.141701e-05,0.009020557,21.836061,-1.6284938
29,0.009056574,3.812221e-05,0.009018452,16.646372,-1.2351477
30,0.009032508,1.5762298e-05,0.009016746,11.667476,-0.85499
31,0.009018865,3.5376693e-06,0.009015327,7.0598354,-0.49534425
32,0.009014171,3.314378e-09,0.009014167,3.2720358,-0.16196193
33,0.009016506,3.2996586e-06,0.009013207,3.0311227,0.14023419
34,0.009023769,1.1409752e-05,0.009012359,5.9027576,0.40810177
35,0.009033943,2.2352053e-05,0.009011591,8.797951,0.63937175
36,0.0090452405,3.4310888e-05,0.00901093,11.292942,0.8328407
37,0.009056116,4.580526e-05,0.009010311,13.322817,0.988565
38,0.00906536,5.560256e-05,0.009009757,14.8680315,1.1065388
39,0.009072118,6.287774e-05,0.009009241,15.933771,1.1876956
40,0.009075996,6.723299e-05,0.009008762,16.544664,1.2341372
41,0.00907682,6.852573e-05,0.009008294,16.726242,1.2478962
42,0.009074713,6.6861336e-05,0.009007852,16.50892,1.2313299
43,0.00907009,6.266099e-05,0.009007429,15.93396,1.1875494
44,0.009063456,5.645191e-05,0.009007004,15.043358,1.119666
45,0.009055468,4.888344e-05,0.009006585,13.887073,1.0313604
46,0.009046727,4.057064e-05,0.009006157,12.51188,0.92602456
47,0.009037891,3.2115997e-05,0.009005776,10.9687,0.8073322
48,0.0090295,2.4090687e-05,0.00900541,9.314649,0.67915136
49,0.009021979,1.6949174e-05,0.00900503,7.610909,0.5452976
50,0.00901563,1.0990077e-05,0.009004639,5.926501,0.40933135
51,0.009010587,6.3589014e-06,0.009004228,4.357089,0.27460036
52,0.009006878,3.0888414e-06,0.009003789,3.0831473,0.14455548
53,0.009004446,1.0728705e-06,0.009003373,2.458025,0.021890884
54,0.009003102,1.386225e-07,0.009002963,2.7495608,-0.09094294
55,0.009002638,4.7971827e-08,0.00900259,3.5621707,-0.19134898
56,0.009002763,5.3185687e-07,0.009002231,4.470153,-0.27793935
57,0.0090032825,1.3315052e-06,0.009001951,5.2878346,-0.3493131
58,0.009003894,2.2059924e-06,0.009001688,5.9494033,-0.40472558
59,0.009004384,2.958413e-06,0.0090014255,6.4281883,-0.44390354
60,0.009004646,3.4635652e-06,0.009001182,6.7150507,-0.46708387
61,0.009004609,3.656334e-06,0.009000952,6.814053,-0.47494775
62,0.009004259,3.5331582e-06,0.009000725,6.7389374,-0.4686666
63,0.009003606,3.1309912e-06,0.009000475,6.5094957,-0.4496157
64,0.009002781,2.5372967e-06,0.009000244,6.1455164,-0.4193192
65,0.009001932,1.8653573e-06,0.009000067,5.673674,-0.37977976
66,0.009001096,1.203624e-06,0.0089998925,5.1295395,-0.33309683
67,0.009000339,6.329127e-07,0.008999705,4.550003,-0.28127798
68,0.0089997435,2.2628784e-07,0.008999517,3.9755132,-0.22646576
69,0.008999338,2.1436286e-08,0.008999317,3.447932,-0.17018789
70,0.008999169,3.1174796e-08,0.008999138,3.0166354,-0.11466648
71,0.0089992,2.3538693e-07,0.008998964,2.7309837,-0.0616358
72,0.0089993775,5.9546545e-07,0.008998782,2.6135619,-0.012487992
73,0.008999646,1.060052e-06,0.008998586,2.6471221,0.03171131
74,0.00899997,1.5669519e-06,0.008998402,2.7763464,0.069939055
75,0.009000269,2.0507994e-06,0.008998218,2.94252,0.10116089
76,0.009000528,2.4584745e-06,0.008998069,3.0991564,0.12536013
77,0.009000687,2.7462472e-06,0.00899794,3.2173371,0.14208218
78,0.009000703,2.9035143e-06,0.008997799,3.2873821,0.15146044
79,0.009000574,2.9185653e-06,0.0089976555,3.3027296,0.15379807
80,0.009000336,2.8097274e-06,0.008997526,3.2671325,0.15013863
81,0.00899997,2.5994575e-06,0.0089973705,3.1904218,0.1406509
82,0.008999531,2.3073671e-06,0.008997223,3.07963,0.12643771
83,0.008999042,1.9581475e-06,0.008997084,2.9470754,0.10792174
84,0.0089985505,1.5881382e-06,0.008996963,2.808476,0.08646548
85,0.008998064,1.2325189e-06,0.008996832,2.6883636,0.06293584
86,0.00899763,9.028137e-07,0.008996728,2.5910177,0.03833505
87,0.008997234,6.2355855e-07,0.00899661,2.5357597,0.013453274
88,0.008996892,4.001909e-07,0.008996491,2.523542,-0.010881538
89,0.008996611,2.3520623e-07,0.008996376,2.5488412,-0.033689424
90,0.008996373,1.2502038e-07,0.008996248,2.6052673,-0.054114543
91,0.008996202,5.5905847e-08,0.008996146,2.6697807,-0.07181611
92,0.00899606,1.882042e-08,0.0089960415,2.738498,-0.08661027
93,0.008995967,2.8212233e-09,0.008995964,2.7911747,-0.09820696
94,0.008995863,4.53646e-11,0.008995863,2.836866,-0.10631144
95,0.00899576,2.0811757e-09,0.008995758,2.8663921,-0.11100145
96,0.008995674,4.661765e-09,0.008995669,2.8713534,-0.11270562
97,0.008995569,4.830113e-09,0.008995565,2.8603163,-0.11125935
98,0.00899548,3.3513692e-09,0.008995476,2.8303325,-0.10746545
99,0.008995393,1.1497248e-09,0.008995392,2.7843242,-0.10147863
100,0.008995306,1.2490009e-14,0.008995306,2.7299337,-0.09374156
101,0.008995231,1.4700083e-09,0.008995229,2.661629,-0.08465629
102,0.008995155,6.7376265e-09,0.008995148,2.5893898,-0.07437453
103,0.008995094,1.4292684e-08,0.00899508,2.5132108,-0.0643683
104,0.008995036,2.5559874e-08,0.0089950105,2.4451675,-0.054197185
105,0.00899498,3.885336e-08,0.008994941,2.3846962,-0.044513326
106,0.008994928,5.1348447e-08,0.008994876,2.3319588,-0.035957266
107,0.008994856,6.514087e-08,0.008994791,2.2953067,-0.02810216
108,0.00899478,7.808754e-08,0.008994701,2.2700977,-0.021305403
109,0.008994694,8.916012e-08,0.008994604,2.254813,-0.015835704
110,0.008994595,9.664356e-08,0.008994498,2.2486203,-0.011804215
111,0.008994495,9.54567e-08,0.0089944,2.2374334,-0.0095927715
112,0.0089944,8.991366e-08,0.008994309,2.2284403,-0.008634748
113,0.008994302,7.813335e-08,0.008994224,2.2191772,-0.009353953
114,0.0089942,6.170743e-08,0.008994139,2.2072475,-0.011676806
115,0.008994112,4.313922e-08,0.008994069,2.1956766,-0.015332354
116,0.008994022,2.723502e-08,0.008993995,2.1861126,-0.019508513
117,0.008993927,1.4739711e-08,0.0089939125,2.1841505,-0.024000982
118,0.008993832,6.9944397e-09,0.008993825,2.1917665,-0.028123049
119,0.008993736,2.0251356e-09,0.008993734,2.1968653,-0.032509558
120,0.008993644,1.5296653e-12,0.008993644,2.2005193,-0.037448384
121,0.008993556,1.5894619e-09,0.008993554,2.2003126,-0.041915458
122,0.008993465,6.6498487e-09,0.008993459,2.1985662,-0.046384264
123,0.008993385,1.4003781e-08,0.008993371,2.2021039,-0.050216593
124,0.008993294,2.3301258e-08,0.008993271,2.20203,-0.0535092
125,0.0089932,3.2177248e-08,0.008993167,2.2027273,-0.0560615
126,0.008993113,4.259315e-08,0.008993071,2.1989677,-0.058330867
127,0.008993022,5.1869765e-08,0.00899297,2.1925943,-0.05975499
128,0.008992919,6.062763e-08,0.008992858,2.1792567,-0.06061657
129,0.008992805,6.743889e-08,0.008992738,2.1596777,-0.06089231
130,0.008992696,7.055037e-08,0.008992625,2.1417444,-0.05995752
131,0.008992594,6.970985e-08,0.008992524,2.1257331,-0.057996985
132,0.008992472,6.686354e-08,0.008992405,2.1052837,-0.055498082
133,0.008992344,6.220816e-08,0.008992282,2.0846262,-0.05261613
134,0.008992221,5.57826e-08,0.008992165,2.0662146,-0.04947654
135,0.008992094,4.7782716e-08,0.008992046,2.0506606,-0.045907658
136,0.0089919595,4.1888764e-08,0.008991918,2.032156,-0.042857494
137,0.008991829,3.4348393e-08,0.008991795,2.0235286,-0.03958667
138,0.008991711,3.0450266e-08,0.00899168,2.0158358,-0.037257962
139,0.008991599,3.30437e-08,0.0089915665,1.9981215,-0.036712985
140,0.008991492,3.5700864e-08,0.008991457,1.9846426,-0.03643959
141,0.008991405,4.138403e-08,0.008991364,1.9703087,-0.036857393
142,0.008991323,4.8180933e-08,0.008991275,1.9599459,-0.037536513
143,0.00899124,5.683276e-08,0.008991183,1.9521041,-0.03877824
144,0.008991158,6.5068626e-08,0.008991092,1.9470581,-0.03984265
145,0.008991061,7.297732e-08,0.008990988,1.9459087,-0.04075033
146,0.0089909695,8.012014e-08,0.008990889,1.9456228,-0.041358646
147,0.008990877,8.717351e-08,0.00899079,1.9435091,-0.04204676
148,0.008990759,9.033416e-08,0.008990669,1.9474521,-0.04215519
149,0.008990648,9.65463e-08,0.008990551,1.9482344,-0.04231547
150,0.0089905495,1.0600424e-07,0.008990443,1.9457046,-0.042807866
151,0.008990414,1.0856661e-07,0.0089903055,1.9521556,-0.04227133
152,0.008990301,1.1195092e-07,0.008990189,1.9589982,-0.042192504
153,0.008990201,1.2156715e-07,0.008990079,1.9608117,-0.042821787
154,0.0089901,1.3060841e-07,0.008989969,1.9640154,-0.043651775
155,0.008989985,1.3480985e-07,0.00898985,1.9725195,-0.043820217
156,0.008989889,1.4047055e-07,0.008989749,1.9778669,-0.04421845
157,0.008989817,1.5121844e-07,0.008989667,1.9787294,-0.044599865
158,0.008989753,1.6215841e-07,0.008989591,1.981529,-0.044507384
159,0.008989698,1.7122245e-07,0.008989527,1.9877278,-0.044410005
160,0.008989663,1.864949e-07,0.008989477,1.9871511,-0.04486997
161,0.008989632,2.0917939e-07,0.008989423,1.9795191,-0.04640383
162,0.00898961,2.3205872e-07,0.008989378,1.970333,-0.04777383
163,0.008989605,2.586502e-07,0.008989346,1.956557,-0.049403336
164,0.008989626,2.8467664e-07,0.008989341,1.9399419,-0.0509048
165,0.0089896405,3.0420915e-07,0.008989336,1.9256706,-0.051224675
166,0.008989665,3.2053117e-07,0.008989344,1.9108311,-0.051256616
167,0.008989721,3.3821496e-07,0.008989383,1.8918083,-0.050875522
168,0.008989757,3.5043846e-07,0.008989407,1.8728637,-0.04977672
169,0.008989806,3.6035203e-07,0.008989446,1.8538479,-0.048550155
170,0.008989852,3.6519853e-07,0.008989487,1.8344437,-0.046982538
171,0.008989872,3.6465843e-07,0.008989507,1.815767,-0.044895776
172,0.008989844,3.602268e-07,0.008989483,1.8002906,-0.04224809
173,0.008989732,3.457e-07,0.008989386,1.7922297,-0.038824253
174,0.008989626,3.3411976e-07,0.008989291,1.784887,-0.035613064
175,0.008989512,3.2689817e-07,0.008989185,1.7812728,-0.032843288
176,0.008989455,3.3179822e-07,0.008989124,1.7755145,-0.031130869
177,0.008989393,3.4068927e-07,0.008989052,1.772819,-0.029782161
178,0.008989328,3.5021796e-07,0.008988977,1.771181,-0.029002279
179,0.0089893,3.6641524e-07,0.008988934,1.7689846,-0.029265594
180,0.008989281,3.8615744e-07,0.0089888945,1.7690313,-0.02994987
181,0.008989271,4.0844358e-07,0.008988862,1.7691866,-0.03149365
182,0.008989258,4.3203045e-07,0.008988826,1.769872,-0.033117246
183,0.008989277,4.588194e-07,0.008988818,1.7691437,-0.03506303
184,0.008989246,4.81697e-07,0.008988764,1.7723248,-0.03672486
185,0.008989167,4.962112e-07,0.008988671,1.7786607,-0.037741546
186,0.008989033,5.055019e-07,0.008988528,1.7886394,-0.03835615
187,0.0089888135,5.0114636e-07,0.008988312,1.803142,-0.037867155
188,0.008988562,4.89516e-07,0.008988072,1.8225869,-0.03656065
189,0.008988337,4.797753e-07,0.008987857,1.8453064,-0.03517546
190,0.008988141,4.6050656e-07,0.008987681,1.877342,-0.03291363
191,0.008988029,4.436949e-07,0.008987586,1.9113427,-0.031199344
192,0.008988012,4.3273593e-07,0.008987579,1.9442484,-0.030438723
193,0.008988077,4.2273712e-07,0.008987654,1.9811462,-0.030361982
194,0.008988232,4.2534734e-07,0.008987807,2.021388,-0.03085227
195,0.008988454,4.3877552e-07,0.008988015,2.0627506,-0.03229973
196,0.00898888,4.4846203e-07,0.008988431,2.1134615,-0.033067204
197,0.008989143,4.9827065e-07,0.008988645,2.1520517,-0.03745575
198,0.0089892745,5.800434e-07,0.008988694,2.1858356,-0.044068653
199,0.008989272,7.0954974e-07,0.008988562,2.2130158,-0.052235957
200,0.008989124,8.785693e-07,0.008988245,2.2372928,-0.06157705
201,0.008988994,1.0670287e-06,0.008987927,2.2630746,-0.070396535
202,0.008988909,1.2448411e-06,0.008987664,2.28811,-0.0774857
203,0.008988759,1.4350462e-06,0.008987323,2.304487,-0.08398857
204,0.008988559,1.6201085e-06,0.008986939,2.3101726,-0.08950619
205,0.00898841,1.7625919e-06,0.008986647,2.3050458,-0.09282225
206,0.008988323,1.8796919e-06,0.008986443,2.2870257,-0.09403416
207,0.008988292,1.9480683e-06,0.008986344,2.2529123,-0.09292142
208,0.008988283,1.9453446e-06,0.008986337,2.2054107,-0.08914517
209,0.008988278,1.9029102e-06,0.008986375,2.1455245,-0.08294872
210,0.008988257,1.82395e-06,0.008986433,2.0804977,-0.07450249
211,0.008988193,1.7118233e-06,0.008986481,2.0145295,-0.064825386
212,0.008988032,1.583822e-06,0.008986448,1.9575688,-0.05358303
213,0.008987859,1.4572483e-06,0.008986401,1.9135607,-0.042209815
214,0.008987693,1.3515776e-06,0.008986342,1.8857698,-0.031700578
215,0.008987627,1.26737e-06,0.008986359,1.8640848,-0.023582056
216,0.008987444,1.1898658e-06,0.008986254,1.8577428,-0.015797213
217,0.008987294,1.1424305e-06,0.008986151,1.8601384,-0.0099808145
218,0.008987145,1.116365e-06,0.008986028,1.8680795,-0.0058857678
219,0.008986939,1.109354e-06,0.00898583,1.8866119,-0.003063349
220,0.008986745,1.1243458e-06,0.008985621,1.906613,-0.002238713
221,0.008986605,1.1638724e-06,0.008985441,1.9230385,-0.003762975
222,0.008986535,1.2197148e-06,0.0089853145,1.9425163,-0.006740932
223,0.008986488,1.3017717e-06,0.008985186,1.9623063,-0.01199138
224,0.0089864945,1.4065566e-06,0.008985088,1.9856026,-0.018715018
225,0.008986542,1.5305131e-06,0.008985012,2.0149667,-0.02646488
226,0.00898661,1.6750581e-06,0.008984935,2.046631,-0.035697956
227,0.008986645,1.8301537e-06,0.008984815,2.078281,-0.045764394
228,0.008986705,1.9909585e-06,0.008984714,2.117757,-0.054732528
229,0.0089867385,2.1321464e-06,0.008984607,2.1577985,-0.06154455
230,0.008986795,2.2568092e-06,0.008984539,2.1942801,-0.06731209
231,0.008986852,2.361484e-06,0.00898449,2.2282267,-0.07164295
232,0.008986944,2.442659e-06,0.0089845015,2.2559185,-0.074116945
233,0.008987036,2.5225545e-06,0.008984513,2.2766514,-0.075457886
234,0.00898709,2.5495117e-06,0.00898454,2.2845194,-0.07521914
235,0.008987186,2.5428064e-06,0.008984643,2.2864811,-0.073175654
236,0.008987183,2.5111362e-06,0.008984672,2.2795498,-0.07078219
237,0.008987083,2.4878136e-06,0.008984596,2.265564,-0.06869065
238,0.008986893,2.467127e-06,0.008984426,2.245494,-0.06669457
239,0.008986776,2.4506303e-06,0.008984325,2.228069,-0.063805856
240,0.00898668,2.4439169e-06,0.008984236,2.2135155,-0.061106935
241,0.00898647,2.4671738e-06,0.008984003,2.196475,-0.060386974
242,0.008986169,2.4782805e-06,0.00898369,2.1703053,-0.061053213
243,0.0089859525,2.4889418e-06,0.008983464,2.143149,-0.061853502
244,0.008985832,2.4934577e-06,0.008983339,2.1161432,-0.06257183
245,0.008985834,2.4740598e-06,0.00898336,2.0883045,-0.062002864
246,0.008985873,2.4208396e-06,0.008983453,2.0574677,-0.059697244
247,0.008985867,2.3337439e-06,0.008983533,2.0289688,-0.055093054
248,0.008985742,2.2220672e-06,0.00898352,2.0022676,-0.049124897
249,0.008985599,2.1159456e-06,0.008983483,1.9817117,-0.042703796
250,0.008985378,2.0134985e-06,0.008983364,1.967014,-0.035608448
251,0.008985233,1.9290226e-06,0.008983304,1.9553927,-0.030151242
252,0.0089850705,1.863343e-06,0.008983207,1.9506335,-0.025004122
253,0.008984873,1.812457e-06,0.008983061,1.9569658,-0.0200498
254,0.008984736,1.7841419e-06,0.008982952,1.9718658,-0.016599057
255,0.008984648,1.756583e-06,0.008982891,1.9958327,-0.0133554945
256,0.0089845965,1.7571755e-06,0.008982839,2.0228798,-0.011944761
257,0.008984637,1.78454e-06,0.008982853,2.0500546,-0.012396535
258,0.008984736,1.8221393e-06,0.008982914,2.081205,-0.013734534
259,0.008984913,1.9056245e-06,0.008983008,2.1127217,-0.01800032
260,0.0089850165,1.9949134e-06,0.008983022,2.1357176,-0.023480073
261,0.008985099,2.09972e-06,0.008982999,2.1589093,-0.030304274
262,0.008985179,2.197767e-06,0.008982981,2.1839457,-0.03688259
263,0.008985174,2.2949798e-06,0.008982879,2.2077885,-0.044508312
264,0.008985064,2.3957493e-06,0.008982669,2.2321482,-0.05379511
265,0.008985019,2.4429153e-06,0.008982576,2.2552977,-0.06000527
266,0.008985035,2.448578e-06,0.008982587,2.270026,-0.06281019
267,0.008985073,2.4256644e-06,0.008982647,2.2768645,-0.064153686
268,0.008985036,2.384346e-06,0.008982652,2.2767873,-0.06536074
269,0.008984618,2.368519e-06,0.00898225,2.265964,-0.06822182
270,0.008983847,2.3748069e-06,0.008981472,2.2500215,-0.07287092
271,0.008983098,2.351602e-06,0.008980746,2.2304442,-0.076077305
272,0.008982594,2.2561824e-06,0.0089803375,2.2016203,-0.07532459
273,0.008981855,2.1818244e-06,0.008979673,2.1663165,-0.07501418
274,0.008981346,2.057142e-06,0.008979289,2.1252375,-0.0713289
275,0.008980682,1.9503775e-06,0.008978732,2.0850763,-0.06875691
276,0.008979972,1.891478e-06,0.008978081,2.047075,-0.0675051
277,0.008979349,1.8245538e-06,0.008977525,2.00713,-0.06487177
278,0.008978818,1.7728743e-06,0.008977044,1.9732555,-0.06321964
279,0.008978441,1.6933133e-06,0.008976748,1.9343272,-0.05890724
280,0.008978136,1.6828005e-06,0.008976453,1.9008397,-0.05724674
281,0.008978029,1.7009811e-06,0.008976328,1.8700858,-0.056123897
282,0.008978008,1.6867076e-06,0.008976322,1.8327789,-0.051805027
283,0.008978005,1.6579186e-06,0.008976347,1.7953397,-0.045953065
284,0.008977979,1.6206396e-06,0.008976359,1.7615983,-0.038897645
285,0.008977708,1.5427784e-06,0.008976165,1.7323678,-0.029781912
286,0.008977325,1.4634248e-06,0.008975862,1.7115898,-0.020332007
287,0.0089767,1.3496726e-06,0.00897535,1.7022724,-0.009513017
288,0.008975944,1.2050467e-06,0.008974738,1.712183,0.002803469
289,0.0089754285,1.1049796e-06,0.008974324,1.7313994,0.0117022665
290,0.008975173,1.0164175e-06,0.008974157,1.7628242,0.019040288
291,0.008975502,9.464847e-07,0.008974556,1.813345,0.025222972
292,0.008976544,9.1759864e-07,0.008975627,1.8677175,0.02816744
293,0.008977807,9.802542e-07,0.008976826,1.9011438,0.025160449
294,0.008978976,1.177965e-06,0.008977798,1.9094589,0.013758171
295,0.008980114,1.4685487e-06,0.008978645,1.9217061,-0.0027963272
296,0.008980002,1.9838162e-06,0.008978019,1.9417835,-0.02801446
297,0.008979104,2.684078e-06,0.00897642,2.0205762,-0.058383107
298,0.00897818,3.475528e-06,0.008974704,2.163275,-0.0878321
299,0.008977465,4.276092e-06,0.00897319,2.3369453,-0.11433312
300,0.008977261,4.933252e-06,0.008972328,2.4796672,-0.13269445
301,0.008977255,5.3157437e-06,0.008971939,2.5398042,-0.14068435
302,0.00897692,5.269293e-06,0.00897165,2.4714224,-0.1348828
303,0.008976204,4.863402e-06,0.008971341,2.2934725,-0.1164749
304,0.008975262,4.2915744e-06,0.00897097,2.0738652,-0.09112186
305,0.008974359,3.6815368e-06,0.008970678,1.8696836,-0.06232173
306,0.008973545,2.9831976e-06,0.008970562,1.7205638,-0.028555728
307,0.008973084,2.4061396e-06,0.008970678,1.6833333,0.0026583548
308,0.008973079,1.8828395e-06,0.008971196,1.753846,0.03286745
309,0.008973377,1.5926859e-06,0.008971784,1.846685,0.052478842
310,0.008973989,1.4649214e-06,0.008972524,1.9098446,0.06236096
311,0.008974081,1.5686871e-06,0.008972513,1.8792217,0.05792417
312,0.008974057,1.8122563e-06,0.008972244,1.800021,0.044375367
313,0.008973457,2.2012587e-06,0.008971255,1.696809,0.022348676
314,0.008972719,2.781176e-06,0.008969938,1.637765,-0.0063544046
315,0.008972535,3.4408624e-06,0.008969094,1.6734325,-0.03534317
316,0.008972681,4.1579783e-06,0.008968523,1.7880712,-0.06269416
317,0.00897312,4.8174065e-06,0.008968302,1.9332813,-0.08559013
318,0.008973725,5.2871633e-06,0.008968438,2.0462797,-0.10023306
319,0.00897362,5.314301e-06,0.008968306,2.0416896,-0.10032913
320,0.00897281,4.917709e-06,0.008967892,1.923817,-0.08719523
321,0.008971498,4.221236e-06,0.008967277,1.73505,-0.06245445
322,0.008970268,3.4568297e-06,0.008966811,1.5762599,-0.0323037
323,0.008969624,2.6589917e-06,0.008966965,1.5154723,0.0014660147
324,0.008969856,2.0159098e-06,0.00896784,1.5769478,0.03189696
325,0.008970671,1.5594252e-06,0.008969112,1.6939137,0.055773273
326,0.008970948,1.4026184e-06,0.008969545,1.7328606,0.06373416
327,0.008971056,1.3915751e-06,0.008969665,1.7132072,0.062496126
328,0.008971291,1.4479274e-06,0.008969842,1.663912,0.056269832
329,0.008972136,1.5018352e-06,0.008970634,1.6112827,0.047933534
330,0.008972358,1.7530496e-06,0.008970605,1.5132266,0.028415982
331,0.00897233,2.1196538e-06,0.00897021,1.449417,0.0051827487
332,0.008972033,2.5513202e-06,0.008969482,1.4505054,-0.019706888
333,0.008971427,3.1367947e-06,0.00896829,1.5379181,-0.047480002
334,0.008971348,3.6746494e-06,0.008967673,1.6676533,-0.06951784
335,0.008971789,4.1181484e-06,0.008967671,1.7796533,-0.08396566
336,0.0089724725,4.330527e-06,0.008968142,1.8153385,-0.08746627
337,0.008973465,4.4042995e-06,0.008969061,1.8004825,-0.08406211
338,0.008973437,3.935695e-06,0.008969502,1.6307399,-0.061391387
339,0.008973072,3.2383127e-06,0.008969834,1.4584557,-0.029589022
340,0.008972108,2.475443e-06,0.008969633,1.3937551,0.007248332
341,0.008971177,1.8569411e-06,0.00896932,1.4855504,0.04131582
342,0.008970347,1.3740524e-06,0.0089689735,1.662039,0.07068649
343,0.0089696525,9.3532617e-07,0.008968717,1.8940138,0.09950849
344,0.008969675,6.7086694e-07,0.008969004,2.0745587,0.11859683
345,0.008970542,5.8507044e-07,0.008969957,2.119947,0.12299758
346,0.00897291,5.2921945e-07,0.008972381,2.1168497,0.12207296
347,0.008975317,6.2179475e-07,0.008974695,1.9733322,0.106379814
348,0.008975673,1.016087e-06,0.008974656,1.6636448,0.07031167
349,0.008974171,1.80991e-06,0.008972362,1.3901551,0.020156868
350,0.008972922,2.877319e-06,0.0089700455,1.4237672,-0.030892357
351,0.008972511,4.02219e-06,0.008968488,1.6941073,-0.07357122
352,0.008972984,4.8265356e-06,0.008968158,1.9194771,-0.098074086
353,0.008973607,5.186603e-06,0.00896842,1.9948574,-0.10431471
354,0.008974998,5.409464e-06,0.008969589,2.006253,-0.10103414
355,0.008974343,4.5927814e-06,0.00896975,1.7558423,-0.06977185
356,0.00897289,3.4448437e-06,0.008969445,1.5092225,-0.02494811
357,0.008970853,2.1042354e-06,0.008968749,1.4781458,0.03159202
358,0.008969939,1.2014671e-06,0.008968738,1.7614151,0.082339756
359,0.0089700315,6.404867e-07,0.008969391,2.1218798,0.12323049
360,0.00897091,3.3282902e-07,0.008970577,2.4055715,0.1509876
361,0.008973651,1.6649541e-07,0.008973484,2.5938563,0.16841997
362,0.008976338,1.3784685e-07,0.008976201,2.5672176,0.16626234
363,0.008978754,1.9096804e-07,0.008978563,2.3572967,0.1475366
364,0.008981058,3.3661365e-07,0.008980722,2.0240703,0.11610602
365,0.008981756,6.6292074e-07,0.008981093,1.6171473,0.07169156
366,0.008983946,1.0870395e-06,0.00898286,1.3627713,0.027535813
367,0.008983561,1.7379103e-06,0.008981823,1.3322356,-0.020242054
368,0.00898107,2.522152e-06,0.0089785475,1.5474341,-0.06465125
369,0.008977963,3.345017e-06,0.008974617,1.8494115,-0.10153591
370,0.008975039,3.938297e-06,0.008971101,2.0721314,-0.124547936
371,0.008972841,4.2034976e-06,0.008968638,2.143601,-0.13154371
372,0.008971265,4.293767e-06,0.008966971,2.106637,-0.12737362
373,0.00896989,3.7897091e-06,0.0089661,1.8556572,-0.10240979
374,0.008968155,2.9279663e-06,0.008965227,1.5104356,-0.06309138
375,0.008966543,1.995713e-06,0.008964547,1.2590522,-0.0149327405
376,0.008964888,1.2637491e-06,0.008963624,1.3043457,0.032273065
377,0.008963778,7.8678056e-07,0.008962991,1.5530478,0.07184085
378,0.008963095,4.7187095e-07,0.008962623,1.8309531,0.103184246
379,0.008962722,2.6098198e-07,0.008962461,2.0690508,0.12720792
380,0.008962958,1.8462059e-07,0.008962774,2.1687984,0.13687123
381,0.008963619,1.6233248e-07,0.008963457,2.1464207,0.13540733
382,0.008965087,1.8808129e-07,0.008964899,2.006435,0.1229964
383,0.008966154,3.0592105e-07,0.008965849,1.7438257,0.09778873
384,0.008967856,5.105681e-07,0.008967346,1.4576324,0.06556312
385,0.008969417,8.3925477e-07,0.008968578,1.2331299,0.027942063
386,0.008970601,1.2703746e-06,0.00896933,1.1882656,-0.010072192
387,0.008971055,1.7086663e-06,0.008969346,1.3105106,-0.043692503
388,0.008970679,2.0452549e-06,0.008968634,1.4791998,-0.06893507
389,0.008969644,2.2794752e-06,0.008967364,1.6178626,-0.08556845
390,0.008967633,2.4261285e-06,0.008965207,1.6902797,-0.09392925
391,0.008965564,2.417479e-06,0.008963146,1.6709505,-0.09246425
392,0.008963903,2.2588915e-06,0.008961645,1.5629315,-0.08119337
393,0.008962665,1.9330603e-06,0.008960731,1.3910332,-0.060844187
394,0.008961799,1.5436113e-06,0.008960255,1.2244389,-0.03450357
395,0.008961166,1.209582e-06,0.0089599565,1.1510009,-0.007552813
396,0.008960899,8.717805e-07,0.008960027,1.1811895,0.021500673
397,0.008961012,5.7654194e-07,0.008960435,1.317524,0.050203778
398,0.008961359,3.5979764e-07,0.008961,1.4940883,0.07439457
399,0.008961687,2.5916577e-07,0.008961428,1.6191527,0.08864298
400,0.008961908,2.38535e-07,0.008961669,1.6408279,0.09132385
401,0.008962372,2.681636e-07,0.008962104,1.5763589,0.08523095
402,0.008963333,3.398548e-07,0.0089629935,1.4520712,0.07246559
403,0.008964345,4.833842e-07,0.0089638615,1.2928243,0.05297132
404,0.008964519,7.3919966e-07,0.00896378,1.1499369,0.027755827
405,0.008965059,1.0277462e-06,0.008964031,1.0948168,0.0035508648
406,0.008965531,1.3492919e-06,0.008964182,1.1306946,-0.018946657
407,0.008966026,1.5967881e-06,0.008964429,1.2013662,-0.035194848
408,0.008967133,1.6642755e-06,0.008965469,1.2399033,-0.042367972
409,0.00896836,1.6686037e-06,0.008966691,1.2542826,-0.044204805
410,0.008968422,1.6413636e-06,0.008966781,1.2460475,-0.041979793
411,0.008968048,1.5415941e-06,0.008966506,1.2090559,-0.03433475
412,0.008966887,1.49669e-06,0.008965391,1.1919296,-0.026748817
413,0.008965604,1.3653676e-06,0.008964239,1.1746023,-0.014234561
414,0.008964391,1.2483182e-06,0.008963143,1.1931397,3.254553e-05
415,0.00896359,1.0444913e-06,0.008962545,1.2402544,0.018488493
416,0.008962803,8.0633015e-07,0.008961996,1.3266923,0.03949557
417,0.008962094,6.105076e-07,0.008961483,1.441495,0.058382638
418,0.008961216,4.603549e-07,0.008960756,1.546929,0.07334007
419,0.008960498,3.4164668e-07,0.008960156,1.625068,0.0844555
420,0.008960282,2.5849107e-07,0.0089600235,1.6521847,0.09015804
421,0.008960543,2.277362e-07,0.008960315,1.6197402,0.08880179
422,0.008960837,2.3720504e-07,0.008960599,1.5258818,0.080296546
423,0.00896132,2.778017e-07,0.008961042,1.3859769,0.06563792
424,0.008961207,3.9127644e-07,0.008960816,1.2306937,0.044470847
425,0.008960969,5.60498e-07,0.008960408,1.1233159,0.020435615
426,0.008960799,7.543169e-07,0.008960045,1.1149102,-0.0019203258
427,0.008960394,9.796494e-07,0.008959414,1.1919026,-0.021934433
428,0.008960194,1.1673957e-06,0.008959027,1.293352,-0.035855643
429,0.008960037,1.2627441e-06,0.008958774,1.3652322,-0.041825227
430,0.008960154,1.2176092e-06,0.008958937,1.3736179,-0.038463917
431,0.008960242,1.1345126e-06,0.008959108,1.3709482,-0.02988324
432,0.0089602955,9.871412e-07,0.008959308,1.3508863,-0.014486805
433,0.008960083,6.9836017e-07,0.008959385,1.3370702,0.009737707
434,0.008959855,4.0869122e-07,0.008959446,1.3887917,0.037459314
435,0.008959969,1.7836783e-07,0.00895979,1.5076233,0.06547899
436,0.008960521,7.4080404e-08,0.008960446,1.6321219,0.08432783
437,0.00896105,2.8808842e-08,0.008961021,1.6970916,0.09365762
438,0.008961151,2.146684e-08,0.00896113,1.6781752,0.09300064
439,0.008961304,3.0593448e-08,0.008961273,1.5850098,0.084216684
440,0.008961455,6.292005e-08,0.008961392,1.4495591,0.069132194
441,0.00896164,1.3147688e-07,0.008961509,1.3147173,0.049064223
442,0.008962336,2.0181676e-07,0.008962134,1.2170818,0.030070798
443,0.008963166,2.848993e-07,0.008962881,1.180524,0.012742658
444,0.008964054,3.5298356e-07,0.008963701,1.1704476,-7.902077e-05
445,0.008964462,3.7988644e-07,0.008964082,1.1664344,-0.007327708
446,0.008964995,3.284079e-07,0.008964666,1.134137,-0.006273374
447,0.008965489,2.7472367e-07,0.008965215,1.1123865,-0.0025913988
448,0.008964917,2.3295688e-07,0.008964684,1.1052032,0.0016264493
449,0.008964008,1.9851673e-07,0.008963809,1.1144165,0.0072045834
450,0.0089632105,1.5876208e-07,0.008963052,1.1378744,0.014382661
451,0.008962633,1.2600229e-07,0.008962507,1.1668031,0.02128367
452,0.008962374,1.1127388e-07,0.008962263,1.2109768,0.025867628
453,0.008962085,1.0255898e-07,0.008961982,1.2546293,0.030276353
454,0.008962342,8.594598e-08,0.008962256,1.290286,0.035356227
455,0.008962394,7.6550336e-08,0.008962317,1.3144952,0.03895751
456,0.008962616,6.67942e-08,0.008962549,1.3340961,0.042556167
457,0.008962726,5.186298e-08,0.008962674,1.3429093,0.047388647
458,0.008963076,4.2925933e-08,0.008963034,1.3364285,0.050679844
459,0.008963167,4.986682e-08,0.008963116,1.3145638,0.050282486
460,0.008962725,6.9800365e-08,0.008962655,1.2788458,0.04813736
461,0.008962206,1.2197795e-07,0.008962084,1.2325515,0.041049488
462,0.008961902,1.7899141e-07,0.008961723,1.1847113,0.034605354
463,0.008961582,2.469926e-07,0.008961335,1.1506692,0.027303116
464,0.008961551,3.0234634e-07,0.008961248,1.1211381,0.021810938
465,0.008962263,3.1734174e-07,0.008961946,1.0863062,0.020446701
466,0.0089634685,3.1997462e-07,0.008963148,1.0541171,0.019589346
467,0.008965436,3.092184e-07,0.008965127,1.0319895,0.0196888
468,0.008966277,3.3437823e-07,0.008965943,1.017334,0.01707761
469,0.0089662345,3.9213444e-07,0.008965842,1.0082206,0.012599255
470,0.0089654345,4.7586116e-07,0.008964959,1.009301,0.0071650147
471,0.008963923,6.103795e-07,0.008963313,1.0274432,2.2466953e-05
472,0.00896246,7.454263e-07,0.008961715,1.0564668,-0.00542088
473,0.008961354,8.483436e-07,0.008960506,1.0885158,-0.0072629
474,0.008960567,1.0365569e-06,0.008959531,1.1580257,-0.009482465
475,0.008960804,1.0978796e-06,0.008959706,1.208478,-0.0056850384
476,0.008961431,1.0543524e-06,0.0089603765,1.2414988,0.0026839885
477,0.008961728,9.021767e-07,0.008960825,1.2623048,0.014898826
478,0.008962239,7.506459e-07,0.0089614885,1.3001869,0.02701047
479,0.008962665,6.612354e-07,0.0089620035,1.3540143,0.036153585
480,0.008962965,5.796236e-07,0.008962385,1.4079542,0.04404689
481,0.008962804,4.498002e-07,0.008962355,1.4371995,0.0524107
482,0.0089629255,3.6443353e-07,0.008962561,1.4490026,0.05728638
483,0.008963176,3.122419e-07,0.008962864,1.4306048,0.057816155
484,0.008963676,2.4331104e-07,0.008963433,1.3810054,0.057099443
485,0.008964553,2.1020293e-07,0.008964342,1.3145441,0.052496612
486,0.0089653665,2.0592088e-07,0.008965161,1.2369227,0.04414618
487,0.008966989,1.6566347e-07,0.008966823,1.1518257,0.0372267
488,0.0089688245,1.567557e-07,0.008968668,1.0858394,0.028004188
489,0.008970124,1.5923743e-07,0.008969964,1.0412946,0.018213961
490,0.0089709675,1.5787865e-07,0.008970809,1.0180374,0.010032242
491,0.008970445,1.7226608e-07,0.008970273,1.0096548,0.0012905437
492,0.008970454,1.6717101e-07,0.008970288,1.0172799,-0.0035399469
493,0.008969889,1.6742699e-07,0.008969721,1.0332054,-0.006397762
494,0.008968593,1.6721975e-07,0.008968425,1.0467591,-0.007918984
495,0.008967678,1.3960623e-07,0.008967538,1.0545071,-0.004573518
496,0.008967195,1.0380827e-07,0.008967091,1.0549216,0.0012322665
497,0.008966258,8.499194e-08,0.008966173,1.0699555,0.0061539677
498,0.008964947,7.299745e-08,0.008964875,1.1020279,0.011724748
499,0.008964054,5.1981818e-08,0.008964002,1.1262733,0.01925951
500,0.008963339,3.795687e-08,0.008963301,1.1544397,0.024979781
501,0.008962126,3.2738324e-08,0.008962094,1.1816789,0.029044818
502,0.008961336,2.3620792e-08,0.0089613125,1.2021829,0.0331578
503,0.008960109,2.2974863e-08,0.008960086,1.217653,0.034514062
504,0.008959059,2.5868117e-08,0.008959033,1.239729,0.034478866
505,0.008958061,3.187591e-08,0.00895803,1.260929,0.032588355
506,0.008957269,4.549803e-08,0.008957223,1.2888554,0.028803568
507,0.008956631,5.644621e-08,0.008956574,1.2910864,0.026421089
508,0.008955981,7.378058e-08,0.008955907,1.2810402,0.024292137
509,0.008955319,9.132215e-08,0.008955228,1.2661978,0.023381656
510,0.00895465,1.0451522e-07,0.0089545455,1.2554535,0.023417763
511,0.008954195,9.7228124e-08,0.008954098,1.219731,0.02557386
512,0.008954219,8.674289e-08,0.008954132,1.1816307,0.028913366
513,0.008954415,1.0590238e-07,0.008954309,1.1559268,0.028620852
514,0.008954737,1.2736002e-07,0.00895461,1.1345874,0.027329791
515,0.008955002,1.56856e-07,0.008954845,1.1190143,0.025111603
516,0.008955604,1.6809835e-07,0.008955437,1.0946174,0.022870911
517,0.008955827,1.8351459e-07,0.0089556435,1.0797501,0.020463873
518,0.008955511,2.1588393e-07,0.008955295,1.0751861,0.01685743
519,0.008954786,2.5894582e-07,0.008954527,1.0853782,0.013271561
520,0.008954028,2.789181e-07,0.008953749,1.1027714,0.01176379
521,0.008953507,2.779038e-07,0.0089532295,1.1186757,0.0128514115
522,0.008952993,2.9585945e-07,0.008952697,1.1504184,0.012119464
523,0.008952746,2.7802952e-07,0.008952468,1.1837088,0.014904232
524,0.00895264,2.3768428e-07,0.0089524025,1.2158048,0.019158995
525,0.0089525515,1.818523e-07,0.00895237,1.2553779,0.025788989
526,0.0089527825,1.2587009e-07,0.008952657,1.3143998,0.034062326
527,0.008953312,8.291094e-08,0.0089532295,1.3764213,0.041423976
528,0.008953813,5.1747662e-08,0.008953761,1.4295499,0.046463143
529,0.00895443,1.760199e-08,0.008954412,1.4624118,0.05215964
530,0.008955422,1.9791302e-09,0.00895542,1.4724363,0.055820227
531,0.0089567825,1.3084547e-09,0.008956782,1.4632223,0.05705854
532,0.008958771,1.0160419e-08,0.008958761,1.4292032,0.0557299
533,0.008960099,1.569359e-08,0.008960083,1.3662733,0.05076884
534,0.008960753,1.5459264e-08,0.008960737,1.2841705,0.043000087
535,0.008960966,5.820766e-09,0.00896096,1.1928337,0.030707149
536,0.008960542,1.514957e-10,0.008960542,1.1123077,0.018001663
537,0.008960311,2.6283509e-09,0.0089603085,1.0481313,0.0065663178
538,0.008960274,1.4326552e-08,0.00896026,1.0220169,-0.004862543
539,0.008959719,3.1409396e-08,0.008959687,1.0106078,-0.013394749
540,0.008958227,5.1893526e-08,0.008958175,1.0118173,-0.01967736
541,0.008956208,5.9666505e-08,0.008956148,1.0220052,-0.021470468
542,0.008954218,6.137105e-08,0.008954156,1.0414718,-0.02084829
543,0.008952536,5.72135e-08,0.008952479,1.0779907,-0.016918365
544,0.008951588,4.3969536e-08,0.008951544,1.1221026,-0.010224948
545,0.008951235,3.0020153e-08,0.008951205,1.1614869,0.00023921252
546,0.008951028,1.2769668e-08,0.008951015,1.2008029,0.012551186
547,0.008951011,4.692337e-09,0.008951006,1.2674842,0.023467233
548,0.008951079,2.71122e-10,0.008951079,1.3422995,0.03277189
549,0.008951371,6.684042e-12,0.008951371,1.4209703,0.03891743
550,0.008951784,1.5358603e-11,0.008951784,1.4893024,0.042372875
551,0.008951887,3.0975722e-11,0.008951887,1.4958926,0.04491221
552,0.008951408,1.1946494e-10,0.008951408,1.4772893,0.04764563
553,0.00895099,2.6745411e-10,0.00895099,1.4301583,0.04889733
554,0.008951039,8.1139595e-11,0.008951039,1.3529869,0.0484905
555,0.008951618,7.570749e-10,0.008951617,1.2807897,0.045268036
556,0.008952887,4.0941552e-09,0.008952883,1.2049916,0.04085781
557,0.0089551285,8.440669e-09,0.00895512,1.1303997,0.03493823
558,0.0089573115,1.9890036e-08,0.008957292,1.0824397,0.027183166
559,0.008958647,3.356036e-08,0.0089586135,1.0526074,0.018774115
560,0.008959769,4.7864184e-08,0.008959722,1.0316327,0.010234989
561,0.008959016,7.276815e-08,0.008958943,1.0276312,0.0019908075
562,0.008957818,9.20938e-08,0.008957726,1.0403142,-0.0024795989
563,0.008956141,1.17527996e-07,0.0089560235,1.0778948,-0.0054775993
564,0.008954909,1.2788703e-07,0.008954781,1.1289307,-0.005310654
565,0.0089540845,1.265901e-07,0.008953958,1.1882956,-0.0017962683
566,0.0089538675,1.02087085e-07,0.008953765,1.2655929,0.0058801337
567,0.008954142,7.347733e-08,0.008954069,1.3339794,0.014936199
568,0.008954469,4.1958938e-08,0.008954427,1.39797,0.026537806
569,0.0089550605,2.5083272e-08,0.008955035,1.4674817,0.035954375
570,0.008955394,1.20640475e-08,0.008955382,1.5152855,0.044535697
571,0.008955541,3.8407677e-09,0.008955537,1.5331461,0.050338876
572,0.00895577,5.606451e-10,0.008955769,1.5298431,0.055093408
573,0.00895581,7.1026124e-10,0.008955809,1.5021323,0.058610234
574,0.008956084,4.1736747e-09,0.00895608,1.4438965,0.059423234
575,0.008956902,4.367445e-09,0.008956897,1.3734314,0.055209164
576,0.008958249,1.8500494e-09,0.0089582475,1.2850025,0.04634879
577,0.008959247,3.197892e-11,0.008959247,1.2211901,0.03606398
578,0.008959447,5.7346847e-09,0.008959441,1.1903535,0.024451975
579,0.008959214,2.6606687e-08,0.008959187,1.2161791,0.0130284885
580,0.0089594135,4.563799e-08,0.008959368,1.2502917,0.004594368
581,0.008960126,6.539593e-08,0.008960061,1.3017213,0.00014708488
582,0.008960741,8.708554e-08,0.008960653,1.3820492,-0.00017875862
583,0.008961042,5.947375e-08,0.008960983,1.3824977,0.007204098
584,0.008961031,1.7691065e-08,0.0089610135,1.360344,0.020273747
585,0.008961209,7.8562956e-10,0.008961208,1.3812644,0.033495836
586,0.008961541,6.3554717e-09,0.008961534,1.4102737,0.04552656
587,0.008962265,3.0872965e-08,0.0089622345,1.434411,0.054462347
588,0.008962527,4.928289e-08,0.008962478,1.4676142,0.058710665
589,0.008962509,6.241274e-08,0.008962447,1.4851538,0.05930021
590,0.008962271,6.610662e-08,0.008962205,1.4666829,0.055448018
591,0.008961882,5.9306704e-08,0.008961823,1.4407828,0.05100825
592,0.008961146,3.8560195e-08,0.008961108,1.4202216,0.044591058
593,0.008960378,1.6496978e-08,0.008960362,1.3993931,0.035511125
594,0.00895968,5.3117244e-09,0.008959674,1.4102457,0.027512042
595,0.008958978,8.7314356e-10,0.008958977,1.4242576,0.023089407
596,0.008958612,3.637979e-12,0.008958612,1.4588888,0.020785121
597,0.008958376,4.972716e-10,0.008958375,1.4859356,0.020670792
598,0.00895823,8.766696e-10,0.008958229,1.5132887,0.02255703
599,0.008958549,9.2995883e-10,0.008958548,1.5697559,0.026325753
600,0.008958384,3.916867e-11,0.008958384,1.6229249,0.03400305
601,0.008957757,4.7056163e-09,0.008957752,1.6492269,0.04440975
602,0.008956986,1.7154125e-08,0.008956969,1.6494068,0.05458591
603,0.008956782,2.9821685e-08,0.008956752,1.6573511,0.062350642
604,0.008957451,5.1720548e-08,0.008957399,1.6274341,0.067639865
605,0.008958594,6.640196e-08,0.008958528,1.5728639,0.06691307
606,0.008959764,8.139049e-08,0.008959683,1.4957551,0.06274033
607,0.0089600505,7.687638e-08,0.008959973,1.4245917,0.054804042
608,0.008960795,6.952899e-08,0.008960725,1.3356041,0.043801464
609,0.008961302,5.0357173e-08,0.008961252,1.2555791,0.030115198
610,0.00896166,3.455306e-08,0.008961625,1.2103065,0.017132096
611,0.0089602815,2.1650626e-08,0.00896026,1.1972849,0.004987956
612,0.008957919,1.4209078e-08,0.008957905,1.2154381,-0.0034096607
613,0.008956109,1.7087833e-08,0.008956092,1.244972,-0.0073048472
614,0.008954202,2.0077513e-08,0.008954181,1.3073374,-0.008631349
615,0.008953404,3.744764e-08,0.008953366,1.3635527,-0.0049380134
616,0.008953478,7.58839e-08,0.008953403,1.4228605,0.002929519
617,0.008954078,1.29212e-07,0.0089539485,1.5117673,0.014923854
618,0.008955074,2.312698e-07,0.008954843,1.6096616,0.028698321
619,0.008956044,3.501386e-07,0.008955694,1.704945,0.041942168
620,0.008957003,4.885261e-07,0.008956514,1.8187631,0.054832045
621,0.00895769,5.9527e-07,0.0089570945,1.8890746,0.06438597
622,0.008957296,7.036626e-07,0.008956592,1.898386,0.07283825
623,0.008956624,7.388922e-07,0.008955886,1.8723407,0.07726916
624,0.0089557385,7.243622e-07,0.008955014,1.7950318,0.078659214
625,0.008955277,6.5378026e-07,0.008954623,1.6890814,0.07469252
626,0.00895515,5.424283e-07,0.008954608,1.5803422,0.06633408
627,0.008955185,3.9401226e-07,0.008954791,1.4777756,0.05214645
628,0.008955431,2.648251e-07,0.008955167,1.3903786,0.036513478
629,0.008955655,1.4047613e-07,0.008955514,1.3702538,0.02128935
630,0.008956256,6.321569e-08,0.008956193,1.3490009,0.008084414
631,0.008957184,2.8305223e-08,0.008957156,1.3302275,-0.001128442
632,0.008958247,1.1125581e-08,0.008958235,1.3242326,-0.0055870744
633,0.008959327,6.846925e-09,0.00895932,1.3040656,-0.005546296
634,0.008960256,1.20853345e-08,0.008960244,1.2772655,0.0012108333
635,0.008961265,2.3006494e-08,0.008961242,1.2651483,0.011733205
636,0.008961982,3.4056278e-08,0.008961948,1.2944516,0.02079171
637,0.008961976,4.3907065e-08,0.008961932,1.3672816,0.0327893
638,0.008961804,4.328171e-08,0.008961761,1.4247981,0.042463273
639,0.008961588,4.105729e-08,0.008961547,1.4827366,0.04987882
640,0.0089612,3.3249886e-08,0.008961166,1.5251281,0.054013763
641,0.008960476,1.9934193e-08,0.008960457,1.5353603,0.055878706
642,0.008959502,8.787788e-09,0.008959494,1.5299568,0.054945968
643,0.008958764,8.2923807e-10,0.008958763,1.4909047,0.050573435
644,0.0089582205,1.49929e-09,0.008958219,1.4509076,0.04279436
645,0.008957928,1.2426806e-08,0.008957916,1.40912,0.036012538
646,0.00895782,3.4925222e-08,0.008957785,1.4027338,0.027843114
647,0.008957805,6.175186e-08,0.008957744,1.4147245,0.02012304
648,0.008957766,8.796724e-08,0.008957678,1.4313122,0.015152624
649,0.008957676,1.019443e-07,0.008957574,1.430835,0.014642594
650,0.008957419,9.143927e-08,0.008957327,1.4153855,0.019027885
651,0.008957069,7.685159e-08,0.008956992,1.3903608,0.02617341
652,0.008957057,7.1706836e-08,0.008956986,1.3936121,0.030967712
653,0.008957092,6.2041025e-08,0.008957029,1.3918767,0.034525488
654,0.008956283,6.7756574e-08,0.008956215,1.4067029,0.036331173
655,0.008955048,8.780379e-08,0.008954961,1.4139186,0.035489373
656,0.008953963,1.1540236e-07,0.008953848,1.4038248,0.032506645
657,0.0089529725,1.49013e-07,0.0089528235,1.3770484,0.030083707
658,0.00895166,1.8268568e-07,0.008951478,1.36602,0.026155699
659,0.008950907,2.2095371e-07,0.008950686,1.3428994,0.022123657
660,0.008950603,2.4249584e-07,0.008950361,1.2970625,0.01871712
661,0.008950461,2.6469476e-07,0.008950196,1.2668866,0.016783714
662,0.008950222,2.5942376e-07,0.008949962,1.250137,0.016470121
663,0.008949848,2.4869885e-07,0.008949599,1.25061,0.01750911
664,0.008949833,2.3006031e-07,0.008949603,1.2454946,0.020115597
665,0.008949594,2.448128e-07,0.008949349,1.2628642,0.021292636
666,0.008949454,2.7969773e-07,0.008949175,1.2809806,0.021252954
667,0.008949498,3.1287504e-07,0.008949185,1.2942297,0.021193711
668,0.008949648,3.4209972e-07,0.008949306,1.2988576,0.021503467
669,0.008949931,3.7116604e-07,0.008949559,1.2975823,0.023062658
670,0.008950635,4.0874838e-07,0.008950226,1.2758971,0.024454873
671,0.00895074,4.782592e-07,0.008950261,1.3103852,0.023737175
672,0.0089511005,5.61268e-07,0.008950539,1.3447009,0.02184306
673,0.008951581,6.0873913e-07,0.008950972,1.326995,0.022033663
674,0.008951695,7.0202606e-07,0.0089509925,1.3254657,0.021106282
675,0.008951885,7.979091e-07,0.008951087,1.3168404,0.019539995
676,0.0089520505,9.035501e-07,0.008951147,1.3242522,0.017120006
677,0.008951649,9.928642e-07,0.008950656,1.3506684,0.01560554
678,0.008951288,1.0027179e-06,0.008950285,1.3524728,0.016291529
679,0.008950725,9.884593e-07,0.008949737,1.362432,0.018165575
680,0.008949615,9.537034e-07,0.008948661,1.389437,0.020860856
681,0.00894853,9.686337e-07,0.0089475615,1.4239589,0.021813503
682,0.008948457,9.540963e-07,0.008947504,1.417304,0.020853465
683,0.008948072,8.9809095e-07,0.008947174,1.422532,0.020827902
684,0.008948048,8.055409e-07,0.008947242,1.4378749,0.022893896
685,0.008947843,7.4275266e-07,0.0089471,1.4864435,0.02439613
686,0.008947441,6.781486e-07,0.008946763,1.5227394,0.022607917
687,0.008947173,5.81997e-07,0.008946591,1.5341277,0.021948624
688,0.0089472,5.1116456e-07,0.008946689,1.5117744,0.02151004
689,0.008947336,4.6255144e-07,0.008946873,1.508075,0.02095315
690,0.0089474125,4.006341e-07,0.008947012,1.4903201,0.023249341
691,0.008947687,3.4496443e-07,0.008947343,1.4786592,0.023850217
692,0.008948377,3.31292e-07,0.008948046,1.5074687,0.021737725
693,0.0089487275,3.3403364e-07,0.008948393,1.5737848,0.02181104
694,0.008948544,2.9225558e-07,0.008948252,1.6082925,0.026788097
695,0.008948497,2.4357573e-07,0.008948253,1.6582289,0.032024957
696,0.008949001,1.8404481e-07,0.008948817,1.7238159,0.038759742
697,0.008947767,9.786106e-08,0.0089476695,1.6771573,0.04969444
698,0.008947084,6.818002e-08,0.008947016,1.6860598,0.055776976
699,0.008946589,4.3732385e-08,0.008946545,1.6920686,0.060126413
700,0.008946416,4.106937e-08,0.008946375,1.6762866,0.05887755
701,0.008946845,6.388433e-08,0.008946781,1.696502,0.05332252
702,0.008947067,7.94341e-08,0.008946988,1.6748213,0.045725282
703,0.008947622,1.0085296e-07,0.008947521,1.6785717,0.03632908
704,0.008947851,9.9927576e-08,0.0089477515,1.6733692,0.031493016
705,0.008947577,6.8281224e-08,0.008947509,1.6355389,0.03074584
706,0.008947325,3.062734e-08,0.008947294,1.5922567,0.03299453
707,0.008947422,9.829707e-09,0.008947412,1.5381948,0.033473298
708,0.008947378,3.897307e-09,0.008947374,1.5335948,0.03164628
709,0.008947806,4.610714e-10,0.008947806,1.4987309,0.032370333
710,0.008947857,1.3336554e-12,0.008947857,1.4889272,0.033001903
711,0.008947901,3.342946e-10,0.008947901,1.4740186,0.031101832
712,0.008948199,1.2205081e-09,0.0089481985,1.4690264,0.029756147
713,0.008948174,2.5337252e-09,0.0089481715,1.5055529,0.028693257
714,0.008948281,2.3294968e-09,0.008948279,1.5135717,0.026515005
715,0.008948014,2.0818556e-09,0.008948012,1.5256227,0.026696961
716,0.008948003,3.1316683e-09,0.008948,1.5287343,0.027038112
717,0.008948249,1.22662005e-08,0.008948237,1.4882663,0.0315017
718,0.008948497,3.5700864e-08,0.008948461,1.4390277,0.036516413
719,0.008948552,6.1020856e-08,0.008948491,1.3906832,0.039268702
720,0.008947279,6.288268e-08,0.008947216,1.3682019,0.0375803
721,0.008945841,4.999668e-08,0.008945791,1.3578562,0.031916052
722,0.008945124,4.2123926e-08,0.008945082,1.3435323,0.02561769
723,0.008944485,2.486897e-08,0.00894446,1.368864,0.015513543
724,0.008944198,2.1591466e-08,0.008944176,1.3965678,0.009067424
725,0.008943871,2.3781377e-08,0.008943846,1.4278324,0.0059767626
726,0.008943722,2.5983283e-08,0.008943696,1.4762168,0.005711541
727,0.008943675,3.3809236e-08,0.008943642,1.4766898,0.009381488
728,0.008943707,7.8679946e-08,0.0089436285,1.4329638,0.019541599
729,0.008944674,1.0619839e-07,0.008944568,1.4190931,0.028247787
730,0.008945595,9.400285e-08,0.0089455005,1.436777,0.030453475
731,0.008946481,7.376844e-08,0.008946408,1.4407257,0.029533679
732,0.008947808,5.0300343e-08,0.008947758,1.4522961,0.027576901
733,0.008948272,2.943694e-08,0.008948242,1.442726,0.02295384
734,0.008947359,7.915196e-09,0.008947352,1.4242703,0.014114303
735,0.008947168,2.3011015e-10,0.008947168,1.4048417,0.0051604635
736,0.0089464495,2.3410183e-09,0.008946447,1.3922052,-0.0022887334
737,0.0089451205,9.91113e-09,0.00894511,1.4090457,-0.005463195
738,0.0089440625,2.7227642e-08,0.0089440355,1.4391335,-0.00864951
739,0.0089433035,3.9203677e-08,0.008943264,1.4582306,-0.009596055
740,0.00894265,3.192648e-08,0.008942618,1.4403356,-0.005740825
741,0.008942245,2.6178206e-08,0.0089422185,1.4319288,0.00094786205
742,0.008942366,1.2560051e-08,0.008942354,1.4351907,0.011331975
743,0.008941801,1.9173068e-09,0.008941799,1.497913,0.022446493
744,0.0089404965,5.6402882e-11,0.0089404965,1.621665,0.03145045
745,0.008939739,1.7821054e-09,0.008939737,1.7335765,0.03641462
746,0.00893906,1.6926729e-09,0.0089390585,1.8546069,0.037171297
747,0.008938775,1.7902924e-09,0.008938774,1.9338934,0.035596002
748,0.008938429,4.10465e-09,0.008938425,1.9644424,0.034558628
749,0.008938587,7.777921e-09,0.00893858,1.9518374,0.031945527
750,0.008938605,3.0315805e-09,0.008938602,1.9502417,0.02346741
751,0.00893861,1.4228624e-10,0.00893861,1.9471333,0.014607094
752,0.0089390455,1.4389046e-12,0.0089390455,1.9031177,0.007063523
753,0.008939312,2.2659274e-09,0.00893931,1.7978897,0.006195721
754,0.008939859,1.4097395e-08,0.0089398455,1.6842252,0.009567841
755,0.008939689,3.4961435e-08,0.008939654,1.6377064,0.013125399
756,0.0089404015,9.0899356e-08,0.00894031,1.5552212,0.020380836
757,0.008941664,1.5764782e-07,0.008941507,1.4864014,0.02520165
758,0.008941713,2.2122695e-07,0.008941491,1.4759756,0.024908664
759,0.008940849,2.6251433e-07,0.008940587,1.4939709,0.022326903
760,0.008940192,2.38535e-07,0.0089399535,1.5454003,0.014842448
761,0.008939968,2.2327825e-07,0.008939745,1.6391879,0.00836818
762,0.008941528,1.8961599e-07,0.008941338,1.8034114,-0.0026574868
763,0.008943661,2.1874585e-07,0.008943442,1.915777,-0.0057824804
764,0.008944829,3.4331228e-07,0.008944485,1.9404031,0.0035455565
765,0.008945277,5.743377e-07,0.008944702,1.8945072,0.024194412
766,0.0089469245,8.390091e-07,0.008946085,1.8834559,0.0446901
767,0.008949159,9.3486506e-07,0.008948224,1.887844,0.056845337
768,0.0089513585,9.4748526e-07,0.008950411,1.8874041,0.065172985
769,0.008952236,7.93974e-07,0.008951441,1.8291646,0.06279861
770,0.008950457,5.4330667e-07,0.008949914,1.7238377,0.045750417
771,0.00894689,2.966056e-07,0.008946594,1.6133397,0.02280426
772,0.008943295,9.241514e-08,0.008943203,1.5468668,-0.0011531356
773,0.00893947,1.1792167e-09,0.008939469,1.6057006,-0.027547399
774,0.008937764,3.0946318e-08,0.008937733,1.7031814,-0.04499359
775,0.008938244,8.831673e-08,0.008938155,1.8292435,-0.05281592
776,0.008938547,1.0079618e-07,0.008938447,1.8499309,-0.04498185
777,0.008937535,6.204845e-08,0.0089374725,1.779067,-0.021361707
778,0.00893736,1.3896422e-08,0.008937346,1.8111303,0.0049564284
779,0.008936838,5.8273386e-10,0.008936837,1.9063047,0.035511814
780,0.008934748,4.1709022e-08,0.008934706,1.9882963,0.06830267
781,0.008933638,9.373805e-08,0.008933544,2.1125765,0.0901281
782,0.008933674,1.4640726e-07,0.008933527,2.1730022,0.1018791
783,0.008934159,1.2486237e-07,0.008934034,2.159293,0.097534396
784,0.008934511,5.1907104e-08,0.008934459,2.0865526,0.07893481
785,0.008934785,3.4565617e-09,0.008934781,2.0111494,0.052487284
786,0.008935476,1.2586785e-08,0.008935463,2.0613778,0.02638418
787,0.008935829,5.5157905e-08,0.008935774,2.1030993,0.008122896
788,0.008935438,8.5845535e-08,0.008935352,2.1034732,0.004758887
789,0.008935119,1.01796864e-07,0.0089350175,2.0965488,0.008940029
790,0.00893454,8.0843016e-08,0.008934459,2.0444224,0.021169897
791,0.008934933,2.1914534e-08,0.00893491,1.9664584,0.046364456
792,0.008935927,2.7920146e-09,0.008935925,1.9590989,0.06876025
793,0.008935378,2.0827612e-10,0.008935378,2.0101173,0.08403323
794,0.008932899,4.272445e-09,0.008932894,2.055592,0.08554807
795,0.008930822,2.6281981e-08,0.008930796,2.065793,0.07534185
796,0.008931379,9.509794e-08,0.008931284,2.1234825,0.056552112
797,0.008936375,1.8722922e-07,0.008936188,2.2528136,0.038008705
798,0.008940859,2.0186363e-07,0.008940657,2.346642,0.03061659
799,0.008941183,1.264311e-07,0.008941056,2.3529103,0.035446744
800,0.00894067,5.014339e-08,0.008940619,2.3668773,0.043855328
801,0.008934919,1.3284979e-10,0.008934919,2.2971551,0.06767945
802,0.008932366,7.0455414e-08,0.008932295,2.2486548,0.093423024
803,0.008936422,1.753848e-07,0.008936247,2.2145226,0.10503172
804,0.008941147,1.8822348e-07,0.008940958,2.1142983,0.09542176
805,0.0089435475,1.4285978e-07,0.008943405,1.9410226,0.073858604
806,0.008943261,8.392231e-08,0.008943177,1.7716563,0.0436613
807,0.008939586,2.7937894e-08,0.008939558,1.7067219,0.012556307
808,0.0089364,1.5628407e-09,0.008936398,1.7614411,-0.016526615
809,0.008934397,2.0533977e-09,0.008934395,1.9042194,-0.03543787
810,0.008936448,6.0724026e-09,0.0089364415,2.0762956,-0.045188222
811,0.0089381905,1.5829338e-09,0.008938189,2.0984561,-0.034032397
812,0.008938392,5.8987794e-08,0.008938333,2.0432215,-0.0043635205
813,0.008936817,2.5273536e-07,0.008936564,2.034468,0.032800686
814,0.008934017,5.5870333e-07,0.0089334585,2.1080434,0.06870774
815,0.008931573,8.5905504e-07,0.008930714,2.2055259,0.09647589
816,0.008930725,1.0571084e-06,0.008929668,2.2895317,0.11145774
817,0.008930123,1.0044794e-06,0.0089291185,2.2489963,0.11047041
818,0.008930174,7.883013e-07,0.008929386,2.093747,0.0945141
819,0.008931335,5.595724e-07,0.008930775,1.8793248,0.07046721
820,0.008931914,2.8224107e-07,0.008931632,1.7172699,0.037751377
821,0.0089312745,9.505199e-08,0.0089311795,1.704531,0.0057715536
822,0.008929968,1.4734284e-08,0.008929953,1.7940742,-0.017401528
823,0.008929268,3.1206376e-10,0.008929268,1.810791,-0.025867539
824,0.0089282915,5.946493e-11,0.0089282915,1.7654629,-0.018210547
825,0.008927472,6.023202e-10,0.008927471,1.7085106,-0.0010857778
826,0.008926765,2.1310962e-09,0.008926763,1.7274746,0.017579358
827,0.008926187,4.3026924e-09,0.008926182,1.7841098,0.038060687
828,0.008925797,1.9619861e-08,0.008925778,1.8480844,0.06116655
829,0.008925674,3.129594e-08,0.008925642,1.9051139,0.077650085
830,0.008926523,3.425732e-08,0.008926488,1.8978901,0.08621882
831,0.008928308,2.4238545e-08,0.008928284,1.8207045,0.08380437
832,0.008929603,3.0233815e-09,0.0089296,1.6688808,0.066119686
833,0.0089284405,9.638586e-09,0.008928431,1.5488164,0.038293697
834,0.00892776,7.088323e-08,0.008927689,1.5169455,0.0075483792
835,0.008927541,1.9982016e-07,0.008927341,1.6675907,-0.024592161
836,0.008928928,2.8253405e-07,0.008928645,1.8356259,-0.04412992
837,0.008931757,3.1096923e-07,0.008931446,1.9895833,-0.053641338
838,0.008933979,2.282556e-07,0.008933751,2.0290086,-0.046424534
839,0.008935192,8.912008e-08,0.008935102,2.0049236,-0.024554906
840,0.008934897,7.0194606e-10,0.008934896,1.9745108,0.0122149605
841,0.008934023,7.3053826e-08,0.00893395,2.0446308,0.050952684
842,0.008932726,2.962324e-07,0.00893243,2.1548092,0.085331134
843,0.008932163,6.246769e-07,0.008931538,2.2556772,0.11186864
844,0.008933986,8.909456e-07,0.008933094,2.2833662,0.12453236
845,0.00893549,8.311792e-07,0.008934659,2.171184,0.113041595
846,0.008935741,6.1132283e-07,0.00893513,1.9776658,0.08554532
847,0.008935325,3.3942928e-07,0.008934986,1.8381336,0.049252298
848,0.008934595,1.6815946e-07,0.008934426,1.8160335,0.018509462
849,0.008934652,9.168726e-08,0.008934561,1.8412954,-0.0029833545
850,0.00893479,4.9591016e-08,0.008934741,1.9623553,-0.013939843
851,0.008934484,7.058204e-08,0.008934413,1.9459851,-0.005230415
852,0.0089334315,1.3662138e-07,0.008933295,1.8937613,0.013656498
853,0.008932095,2.3019614e-07,0.008931865,1.8851559,0.035676684
854,0.00893086,3.6309441e-07,0.008930497,1.8934315,0.060354806
855,0.0089302175,4.3128637e-07,0.008929786,1.9108647,0.07555014
856,0.008928757,4.0232416e-07,0.008928355,1.9171236,0.07966818
857,0.008928134,3.2009262e-07,0.008927814,1.863169,0.07824861
858,0.008926617,1.9120905e-07,0.008926426,1.7797217,0.06663161
859,0.008925062,6.7939e-08,0.008924994,1.6848187,0.04751531
860,0.008924422,4.4082094e-10,0.008924422,1.6791979,0.020037241
861,0.008924766,2.8458356e-08,0.008924738,1.702646,-0.0011277121
862,0.008925313,9.522205e-08,0.008925218,1.7514347,-0.016111497
863,0.008924854,1.4389232e-07,0.00892471,1.7040001,-0.021280404
864,0.008924962,1.3902223e-07,0.008924823,1.6124557,-0.014607138
865,0.0089257825,1.1744117e-07,0.008925665,1.549999,-0.0045829625
866,0.008926907,7.901468e-08,0.008926827,1.5109345,0.006687817
867,0.008927448,6.83825e-08,0.00892738,1.5345726,0.012119619
868,0.008928083,5.8962463e-08,0.008928024,1.5427703,0.015381304
869,0.008928305,6.324191e-08,0.008928241,1.5763727,0.011311096
870,0.008928286,9.921287e-08,0.008928186,1.7000704,0.0021471612
871,0.008930018,1.4953116e-07,0.008929868,1.8710549,-0.005761107
872,0.008932585,1.7584689e-07,0.008932409,1.9978119,-0.009369224
873,0.008934122,1.4888649e-07,0.008933973,2.0335443,-0.0019791417
874,0.0089334715,3.1873252e-08,0.00893344,1.9071946,0.02657481
875,0.008935963,3.4741054e-09,0.008935959,1.8621176,0.056663457
876,0.008938732,6.343317e-08,0.008938668,1.918656,0.079544835
877,0.008938286,9.605614e-08,0.0089381905,1.9455341,0.08346025
878,0.00893468,6.575462e-08,0.008934614,1.9444613,0.072646864
879,0.008932538,3.3320568e-08,0.008932505,1.9050573,0.055122524
880,0.008931097,1.457914e-08,0.008931082,1.9121138,0.037328985
881,0.008932422,7.927131e-11,0.008932422,2.0157926,0.014794529
882,0.00893477,4.7230095e-09,0.008934765,2.1312988,9.62992e-07
883,0.008936976,4.0618016e-09,0.008936972,2.2198584,-0.002289946
884,0.008936227,6.909353e-10,0.008936226,2.2193253,0.009210244
885,0.008933088,4.6062357e-08,0.008933042,2.1952066,0.035922587
886,0.008929231,2.211849e-07,0.0089290105,2.205436,0.0720893
887,0.00892804,3.6752553e-07,0.008927672,2.33753,0.09474052
888,0.008926809,4.3959514e-07,0.008926369,2.394942,0.10536664
889,0.008926276,3.7935393e-07,0.008925897,2.392506,0.101844974
890,0.0089254305,2.988008e-07,0.0089251315,2.3460958,0.09508821
891,0.008924824,2.4907055e-07,0.0089245755,2.2359405,0.08775172
892,0.008924254,1.9099409e-07,0.008924063,2.1172733,0.07644929
893,0.008924012,1.9326707e-07,0.008923818,1.9684272,0.07024146
894,0.008923712,1.4729235e-07,0.008923565,1.8051016,0.055912912
895,0.008922416,1.0239202e-07,0.008922313,1.6740254,0.039727524
896,0.008919688,4.287655e-08,0.008919645,1.6068988,0.018213121
897,0.008917752,4.9919673e-09,0.008917747,1.60888,-0.0041234437
898,0.008916758,8.967499e-11,0.008916758,1.6176988,-0.016235813
899,0.0089167515,3.0317798e-10,0.0089167515,1.588813,-0.019247307
900,0.008917076,2.7099527e-09,0.008917073,1.5555372,-0.017968941
901,0.0089176055,9.517544e-09,0.008917596,1.5181946,-0.01259174
902,0.0089182155,6.4556502e-09,0.008918209,1.5616902,-0.01340913
903,0.008918656,4.5034003e-09,0.008918651,1.6011702,-0.011579068
904,0.0089184325,1.8440087e-08,0.008918414,1.5732938,-0.0024119674
905,0.008918313,5.132144e-08,0.008918262,1.5509828,0.010310501
906,0.0089186635,7.5089645e-08,0.008918588,1.5468762,0.017207425
907,0.008918541,4.5396376e-08,0.008918495,1.5900712,0.010609134
908,0.008918831,6.7187594e-10,0.00891883,1.780441,-0.008429767
909,0.008921094,4.466477e-09,0.00892109,1.9516392,-0.0133336885
910,0.008923556,1.09502425e-08,0.008923545,2.0858054,-0.010871692
911,0.008922774,4.546502e-11,0.008922774,2.0898867,0.006715304
912,0.008921314,2.4648571e-08,0.00892129,2.0821457,0.033216957
913,0.008921916,1.0369787e-07,0.008921812,2.144742,0.059533924
914,0.008923331,2.7574777e-07,0.008923056,2.253099,0.09027676
915,0.008924347,4.5582652e-07,0.008923892,2.3969576,0.117137
916,0.008923911,5.191646e-07,0.008923392,2.4645295,0.1281811
917,0.00892116,4.1120043e-07,0.008920749,2.4237182,0.122512735
918,0.008918901,2.2586983e-07,0.008918675,2.2942538,0.10222417
919,0.008918066,6.961939e-08,0.008917996,2.1533856,0.07391329
920,0.008920741,2.5232172e-10,0.008920741,2.124257,0.036797214
921,0.008923255,6.065332e-08,0.008923194,2.1465173,0.0019597788
922,0.008921826,1.2095487e-07,0.008921705,2.1349995,-0.018243702
923,0.008921605,1.7483607e-07,0.0089214295,2.194899,-0.032843936
924,0.0089181475,1.1090139e-07,0.008918037,2.1108139,-0.02490427
925,0.00891618,3.334233e-08,0.008916146,2.0356266,-0.006126648
926,0.008915421,1.9850127e-10,0.008915421,2.0114427,0.017354704
927,0.008915423,5.2284626e-08,0.008915371,2.0195096,0.05031323
928,0.00891637,1.5848909e-07,0.008916211,2.1183023,0.073916584
929,0.0089166425,3.5282423e-07,0.00891629,2.2234776,0.097218014
930,0.008915594,5.4068477e-07,0.008915053,2.3118582,0.112148955
931,0.008913819,6.243236e-07,0.008913195,2.3424504,0.11650796
932,0.008912525,6.640617e-07,0.008911861,2.2946877,0.11518693
933,0.008911421,6.513728e-07,0.00891077,2.1409802,0.10598218
934,0.008909811,4.835396e-07,0.008909328,1.9062288,0.08271793
935,0.008908406,2.687581e-07,0.008908137,1.6665794,0.051934164
936,0.008907271,8.150956e-08,0.008907189,1.4813017,0.014414144
937,0.008906838,3.5394034e-09,0.008906834,1.4526374,-0.020170331
938,0.008906711,2.0668779e-08,0.00890669,1.5685928,-0.050575253
939,0.008906466,1.15028065e-07,0.0089063505,1.7726954,-0.07911803
940,0.008905443,3.1067017e-07,0.008905132,2.0178547,-0.10418043
941,0.008904776,4.3747357e-07,0.008904338,2.0878139,-0.10938031
942,0.008904147,4.509002e-07,0.008903696,2.0401056,-0.100877665
943,0.008903772,3.565337e-07,0.008903415,1.9124739,-0.080120765
944,0.008903771,2.3653058e-07,0.008903534,1.8143281,-0.055415645
945,0.008905562,1.4684662e-07,0.0089054145,1.8516426,-0.031537082
946,0.00890682,2.7751407e-08,0.008906792,1.9037288,0.007456263
947,0.008906619,1.4134574e-08,0.008906605,2.0548646,0.054935813
948,0.008907603,1.2170747e-07,0.008907481,2.2955725,0.0902535
949,0.008909076,2.6629945e-07,0.00890881,2.527001,0.116606414
950,0.008909585,4.740127e-07,0.008909111,2.7532861,0.1455468
951,0.008909787,5.114309e-07,0.008909276,2.812173,0.15217637
952,0.008909272,4.0009667e-07,0.008908872,2.6897652,0.14057
953,0.008908009,2.7793524e-07,0.008907732,2.466294,0.123636976
954,0.008906478,4.646941e-08,0.0089064315,2.102196,0.07339859
955,0.008905911,2.803262e-08,0.008905883,1.9610881,0.011346723
956,0.008909809,3.1310847e-07,0.0089094965,2.2166014,-0.0494671
957,0.008916274,6.391398e-07,0.008915635,2.512688,-0.081781015
958,0.008922983,7.25923e-07,0.008922257,2.6364684,-0.08238176
959,0.008916795,3.4888765e-07,0.008916446,2.3660543,-0.03548856
960,0.008906253,1.7830075e-08,0.008906235,2.1854904,0.04186794
961,0.008900248,1.3750406e-07,0.008900111,2.4964511,0.12561248
962,0.008902443,6.022343e-07,0.00890184,3.0202324,0.18891333
963,0.008904507,8.685001e-07,0.008903638,3.2237973,0.21133262
964,0.008901324,6.537923e-07,0.00890067,2.930409,0.18727708
965,0.008892322,1.399795e-07,0.008892182,2.1657426,0.113161385
966,0.0088883955,7.915196e-09,0.008888388,1.6023599,0.03082771
967,0.008887525,3.228723e-07,0.008887202,1.6950928,-0.051353216
968,0.008890209,9.864899e-07,0.0088892225,2.269779,-0.12149694
969,0.008890378,1.5972778e-06,0.008888781,2.7184477,-0.164145
970,0.008889848,1.9102556e-06,0.008887938,2.9760902,-0.18360284
971,0.00888793,1.7753156e-06,0.008886155,2.9746463,-0.17657019
972,0.008882739,9.002104e-07,0.008881838,2.42221,-0.11809713
973,0.008880398,1.0646564e-07,0.008880292,1.8032724,-0.024978543
974,0.008882306,5.7720747e-08,0.008882248,1.9806976,0.06391622
975,0.008883558,4.2726398e-07,0.008883131,2.5948725,0.13387774
976,0.00888095,1.3363068e-06,0.008879613,3.3953586,0.21595496
977,0.008878561,1.677103e-06,0.008876883,3.7546484,0.24466288
978,0.008876312,1.6117929e-06,0.0088746995,3.6995044,0.24091144
979,0.0088741025,1.1842485e-06,0.008872918,3.318449,0.21032965
980,0.008869231,8.2027907e-07,0.00886841,2.7743936,0.17058863
981,0.008868007,2.797529e-07,0.008867728,2.0026119,0.09703169
982,0.008872008,3.932769e-08,0.008871969,1.5966824,0.027220244
983,0.008877611,6.15151e-08,0.008877549,1.8059845,-0.055129208
984,0.008872337,9.562663e-07,0.00887138,2.7583423,-0.17158933
985,0.00886998,3.4131942e-06,0.008866567,4.2092986,-0.29846394
986,0.008877082,4.9785e-06,0.008872103,4.931594,-0.3532728
987,0.008872945,4.0119758e-06,0.008868933,4.499819,-0.3161054
988,0.008862384,1.761227e-06,0.0088606225,3.2982662,-0.21333894
989,0.008855767,5.0323738e-08,0.008855716,1.7121999,-0.04475418
990,0.008862909,9.4844285e-07,0.008861961,2.4078856,0.14144029
991,0.008865096,3.189986e-06,0.008861906,3.9714928,0.2765604
992,0.0088600265,4.7057165e-06,0.0088553205,4.7996345,0.34330502
993,0.008852006,4.027631e-06,0.008847978,4.5839834,0.32631457
994,0.008855988,1.0600213e-06,0.008854928,2.987134,0.18570797
995,0.008875554,3.6357054e-08,0.008875518,2.0233717,0.0020605824
996,0.008876613,1.3023669e-06,0.008875311,2.9200258,-0.14848857
997,0.008853432,2.0092295e-06,0.008851423,3.3311484,-0.20567288
998,0.00884307,1.5050143e-06,0.008841565,2.9617229,-0.18742236
999,0.008852227,4.057909e-07,0.008851821,2.0043213,-0.10227735
1000,0.008855111,9.033943e-09,0.008855102,1.5643404,0.015889617
1001,0.008846691,5.711688e-07,0.00884612,2.4251516,0.13225284
1002,0.008850708,1.239427e-06,0.008849468,3.1760936,0.19560611
1003,0.008858731,5.802931e-07,0.008858151,2.5847788,0.14463983
1004,0.008863777,3.7603517e-08,0.00886374,1.5324737,-0.0034059333
1005,0.008849705,1.5624039e-06,0.008848142,2.801489,-0.17902671
1006,0.008832196,4.042178e-06,0.008828154,4.520773,-0.31940487
1007,0.008831205,5.177987e-06,0.008826027,5.271752,-0.3757378
1008,0.008835533,3.6943854e-06,0.008831838,4.5742736,-0.31486642
1009,0.008833595,9.2903906e-07,0.008832665,2.6832843,-0.14274634
1010,0.008841985,1.6700476e-08,0.008841968,2.1839232,0.06624678
1011,0.0088326605,2.551463e-06,0.008830109,4.5309906,0.31851506
1012,0.008820602,7.9298925e-06,0.0088126715,7.006857,0.5174122
1013,0.008826456,1.13693195e-05,0.008815086,8.119978,0.59322006
1014,0.008831304,6.2860636e-06,0.008825017,6.368606,0.4440872
1015,0.008813243,1.5299095e-07,0.008813091,2.582119,0.10669682
1016,0.008811338,3.5279224e-06,0.00880781,3.899545,-0.25810507
1017,0.008837392,1.6461345e-05,0.0088209305,8.077196,-0.59577334
1018,0.008849115,2.2935827e-05,0.008826179,9.5869255,-0.7102859
1019,0.008819575,1.5734386e-05,0.008803841,7.897828,-0.5829248
1020,0.008788539,2.9896098e-06,0.00878555,3.529906,-0.2368903
1021,0.008793962,5.8582293e-07,0.008793376,3.0370245,0.15589203
1022,0.008813072,6.5606446e-06,0.008806512,6.502827,0.44423926
1023,0.008814365,7.716959e-06,0.008806648,6.8798394,0.48561063
1024,0.008802372,2.9832233e-06,0.008799389,4.5219073,0.31310496
1025,0.008793267,4.866952e-10,0.0087932665,1.4442185,0.024606053
1026,0.008793282,2.188741e-06,0.008791094,3.4654012,-0.23399282
1027,0.008799656,4.5872266e-06,0.0087950695,4.8843174,-0.3469246
1028,0.008792013,2.5362287e-06,0.008789477,3.75278,-0.25657368
1029,0.008806539,1.6427748e-07,0.008806375,2.0775554,-0.058071915
1030,0.008814919,3.7923462e-07,0.00881454,2.9012108,0.09744142
1031,0.008793239,5.500936e-07,0.008792688,3.2270057,0.11607299
1032,0.008766759,2.667722e-08,0.008766732,2.6076186,0.026465787
1033,0.008756941,6.307714e-08,0.008756878,2.6935222,-0.05509002
1034,0.008757519,2.0648251e-07,0.008757312,2.9757833,-0.097923145
1035,0.008778222,6.980738e-07,0.008777523,3.134845,-0.14413492
1036,0.008786815,1.4020361e-06,0.008785414,3.4303977,-0.19214036
1037,0.008772573,1.598634e-06,0.008770974,3.4693265,-0.2022387
1038,0.008759531,9.994379e-07,0.008758532,3.0343628,-0.15999244
1039,0.008751028,3.288692e-09,0.0087510245,2.6036482,-0.01886965
1040,0.008771107,1.3035235e-06,0.008769803,4.098065,0.15781233
1041,0.008823874,3.0655513e-06,0.0088208085,5.342457,0.2401734
1042,0.008837542,8.234672e-07,0.008836718,4.247563,0.12286703
1043,0.0088004,7.2990224e-07,0.00879967,3.5186665,-0.14061801
1044,0.008798879,6.7174465e-06,0.008792161,5.6211,-0.39409307
1045,0.008808316,7.1700847e-06,0.0088011455,5.6774287,-0.3980253
1046,0.008802455,1.5146636e-06,0.008800941,3.686493,-0.19062534
1047,0.0087864315,6.486937e-07,0.008785782,3.9695077,0.07171192
1048,0.0087935,5.095919e-06,0.008788404,5.8233404,0.22987232
1049,0.008808903,7.360947e-06,0.008801542,6.340023,0.2537193
1050,0.008804072,4.6720625e-06,0.008799399,5.440974,0.13765588
1051,0.008796939,7.567389e-07,0.0087961815,4.5405293,-0.07347529
1052,0.008785049,4.5403752e-07,0.008784595,5.472615,-0.31045702
1053,0.008773508,3.34172e-06,0.008770166,7.0445857,-0.48351297
1054,0.008779511,2.5809193e-06,0.00877693,6.466639,-0.43705174
1055,0.008780195,2.6353075e-07,0.008779932,4.6198354,-0.25280046
1056,0.008773747,5.8059965e-07,0.008773167,3.599695,-0.03951527
1057,0.008753086,3.6590413e-06,0.008749427,4.4769235,0.12926932
1058,0.008742557,5.1607763e-06,0.008737396,5.031601,0.19978729
1059,0.008748274,4.867971e-06,0.008743406,5.185284,0.20401698
1060,0.008749863,2.6268212e-06,0.008747236,4.767513,0.11939324
1061,0.008745327,4.117835e-07,0.008744915,4.415722,-0.03410641
1062,0.008743605,1.1832627e-07,0.008743486,4.944332,-0.19465232
1063,0.0087642735,1.1953498e-06,0.008763079,5.6106606,-0.30188864
1064,0.0087786615,2.3765983e-06,0.008776285,6.027614,-0.36189583
1065,0.008776858,2.5356592e-06,0.008774322,5.8289266,-0.3593821
1066,0.008761779,1.2264385e-06,0.008760553,4.9852567,-0.28533497
1067,0.008752171,2.8915167e-08,0.008752142,3.836512,-0.14047265
1068,0.008746351,1.1818173e-06,0.008745169,3.8556454,0.037065394
1069,0.008760125,5.418617e-06,0.008754707,5.305872,0.19612122
1070,0.008782319,8.845141e-06,0.008773474,6.2519054,0.25218734
1071,0.008774101,6.564309e-06,0.008767537,5.777234,0.16336913
1072,0.008758266,2.445035e-06,0.008755822,5.0414476,-0.0012935306
1073,0.008748292,1.4793356e-07,0.008748144,5.2036424,-0.18217362
1074,0.008737273,5.3839716e-07,0.008736734,6.119289,-0.34312862
1075,0.008717226,1.9601082e-06,0.008715265,7.0584464,-0.45096928
1076,0.008724993,1.0552247e-06,0.008723938,6.505245,-0.39467114
1077,0.00874231,9.637123e-09,0.008742301,5.404509,-0.2566498
1078,0.008743173,6.2462976e-07,0.0087425485,4.746486,-0.12675154
1079,0.008750525,2.5879622e-06,0.008747937,4.664027,-0.004280779
1080,0.008750789,4.110743e-06,0.008746678,4.732535,0.062583484
1081,0.008755464,4.457308e-06,0.008751007,4.654417,0.09349408
1082,0.008751642,3.0813037e-06,0.00874856,4.285404,0.062876746
1083,0.008734724,1.5848724e-06,0.008733138,4.15199,-0.015880652
1084,0.008725937,5.1144156e-07,0.008725426,4.377368,-0.103253685
1085,0.0087381415,1.4109115e-07,0.008738001,4.7049737,-0.1501416
1086,0.008745849,9.7045305e-09,0.00874584,5.072133,-0.1932147
1087,0.008751705,7.459281e-09,0.008751698,5.244916,-0.21392211
1088,0.008739125,4.3477232e-08,0.008739081,5.3937697,-0.23128226
1089,0.008726686,8.9405006e-08,0.008726597,5.269148,-0.23303089
1090,0.0087280115,4.896583e-10,0.008728011,4.7978525,-0.16580385
1091,0.008735564,1.246834e-07,0.008735439,4.4013824,-0.09452666
1092,0.008732245,3.0104496e-07,0.0087319445,4.1710763,-0.049325664
1093,0.00871654,3.808146e-07,0.0087161595,4.0565014,-0.034169782
1094,0.008708757,4.913631e-07,0.008708266,4.073871,-0.029818006
1095,0.008714544,6.902523e-07,0.008713854,4.1868415,-0.010946006
1096,0.008717939,6.9916985e-07,0.00871724,4.39566,-0.024528738
1097,0.008716638,3.518601e-07,0.008716286,4.4944024,-0.06583396
1098,0.008718515,1.1573162e-07,0.008718399,4.7744484,-0.11347636
1099,0.008725492,2.3873383e-08,0.008725468,5.1012483,-0.14636901
1100,0.008737853,1.0630039e-09,0.008737852,5.330351,-0.1683721
1101,0.008727104,1.3231028e-07,0.008726972,5.4756274,-0.20726982
1102,0.008701092,3.5973508e-07,0.008700732,5.722841,-0.24500285
1103,0.008694644,3.1993247e-07,0.008694324,5.7361975,-0.2394552
1104,0.008706916,4.3704343e-08,0.008706872,5.42543,-0.17125991
1105,0.008727589,3.9342467e-08,0.00872755,5.1928673,-0.09903748
1106,0.008722323,1.6568166e-07,0.008722157,5.0915895,-0.07032873
1107,0.008703651,1.952966e-07,0.008703455,5.0482407,-0.08765692
1108,0.008709983,4.2164302e-07,0.008709561,5.0848694,-0.06886895
1109,0.008719863,5.698632e-07,0.008719293,5.1990266,-0.065805815
1110,0.008734805,5.404876e-07,0.008734264,5.2532268,-0.07332236
1111,0.008738843,2.4930858e-07,0.008738593,5.203923,-0.104528144
1112,0.008721412,6.139938e-09,0.008721406,5.1729255,-0.16399956
1113,0.008714262,3.361498e-08,0.008714229,5.203089,-0.19861296
1114,0.008710344,3.327978e-08,0.008710311,5.17376,-0.19441698
1115,0.008708932,2.5779517e-10,0.008708932,5.0728893,-0.16379654
1116,0.008708665,8.461875e-08,0.00870858,5.05188,-0.11777681
1117,0.008704288,3.5927943e-07,0.008703928,5.168019,-0.07818441
1118,0.008697865,5.443726e-07,0.00869732,5.3483453,-0.074810445
1119,0.008708215,6.872349e-07,0.008707528,5.546883,-0.07447602
1120,0.00873441,1.0250287e-06,0.008733384,5.7265644,-0.052010767
1121,0.008767476,9.90668e-07,0.008766485,5.765903,-0.05462089
1122,0.008756572,3.5482742e-07,0.008756218,5.566846,-0.108373374
1123,0.008704477,2.4941276e-09,0.008704474,5.6533637,-0.21514079
1124,0.00868592,2.3598736e-07,0.008685685,5.6821113,-0.2721333
1125,0.008684803,3.1962912e-07,0.008684483,5.5366592,-0.27450335
1126,0.008691583,4.7818556e-08,0.008691535,5.1453047,-0.22041532
1127,0.008705161,8.262371e-08,0.008705078,4.7382393,-0.13836488
1128,0.008698715,6.200335e-07,0.008698095,4.644619,-0.06630282
1129,0.008688738,1.2405719e-06,0.008687497,4.7237887,-0.022676563
1130,0.0086854845,1.8636684e-06,0.008683621,4.9333267,0.004585084
1131,0.008694546,2.1952271e-06,0.008692351,5.085601,0.02384162
1132,0.00872831,2.1391802e-06,0.00872617,5.1742573,0.03337116
1133,0.008711965,1.1058412e-06,0.008710859,5.042748,-0.034099948
1134,0.008675228,1.9214197e-07,0.008675036,5.184046,-0.1455585
1135,0.00866633,8.9533936e-11,0.00866633,5.506059,-0.22361818
1136,0.008671739,9.349641e-10,0.008671738,5.471966,-0.2146981
1137,0.008700798,4.953462e-08,0.008700749,5.354279,-0.18297343
1138,0.008715696,9.547972e-08,0.0087156,5.2265177,-0.16473575
1139,0.008687882,2.6103521e-08,0.008687856,5.0678596,-0.17967871
1140,0.008660902,1.1278562e-08,0.008660891,5.0465965,-0.19507436
1141,0.00865996,1.7363561e-07,0.008659787,4.8707933,-0.15090548
1142,0.008669228,1.0464721e-06,0.0086681815,4.880588,-0.06823943
1143,0.008691178,2.5169722e-06,0.00868866,5.2393084,0.0013927635
1144,0.008716049,3.3299355e-06,0.008712719,5.507139,0.031666167
1145,0.008688549,2.4378405e-06,0.00868611,5.470648,-0.015356748
1146,0.008672562,1.120478e-06,0.008671442,5.4669976,-0.09237758
1147,0.008672778,3.936943e-07,0.008672384,5.6682844,-0.15796974
1148,0.008683689,2.1940147e-07,0.008683469,5.7585163,-0.16853666
1149,0.0087243,7.636492e-08,0.008724224,5.6780143,-0.16944866
1150,0.008702367,1.3498804e-08,0.008702354,5.687149,-0.21656533
1151,0.008670538,3.035684e-07,0.008670234,5.7304826,-0.27316636
1152,0.008668367,2.6155323e-07,0.008668105,5.6166434,-0.27193066
1153,0.008669506,2.0946057e-08,0.008669485,5.231142,-0.18266977
1154,0.008718018,1.0366327e-06,0.008716982,5.254783,-0.048593175
1155,0.008760927,2.2288696e-06,0.008758699,5.548535,0.027221346
1156,0.008705224,1.9088143e-06,0.008703315,5.3504667,0.015168677
1157,0.008669953,8.6273275e-07,0.00866909,5.003256,-0.05654292
1158,0.008673628,3.4474564e-07,0.008673283,4.875374,-0.09322137
1159,0.008668709,3.3475746e-07,0.008668374,4.947842,-0.064429305
1160,0.008735794,3.9336715e-07,0.008735401,5.181866,-0.024622709
1161,0.008762015,1.1652887e-07,0.008761899,5.2241187,-0.04908438
1162,0.008693331,7.257132e-08,0.008693258,5.092383,-0.12877515
1163,0.008653283,6.6856217e-07,0.008652614,5.3021936,-0.2195295
1164,0.0086530205,7.7451017e-07,0.008652246,5.308387,-0.22268441
1165,0.008666383,2.687272e-07,0.008666114,5.125985,-0.15530892
1166,0.008700114,3.1708525e-12,0.008700114,5.1730914,-0.08067981
1167,0.008692582,5.7220632e-08,0.008692525,5.1315784,-0.049979247
1168,0.008660554,4.2583927e-08,0.008660511,4.903671,-0.058041744
1169,0.00863933,1.4376536e-08,0.008639316,4.7319894,-0.077878624
1170,0.008630433,1.7043411e-09,0.008630431,4.549133,-0.10259493
1171,0.008628043,8.804559e-09,0.008628035,4.4611673,-0.106676005
1172,0.008636263,6.5422606e-10,0.008636262,4.508661,-0.08677907
1173,0.0086678015,1.6712033e-08,0.008667785,4.597616,-0.06727594
1174,0.008667062,8.9842184e-10,0.008667061,4.593688,-0.084552236
1175,0.008631796,4.0647684e-08,0.008631755,4.618728,-0.13467027
1176,0.008623054,1.152809e-07,0.008622939,4.7565994,-0.16642019
1177,0.008625255,1.0852243e-07,0.008625146,4.8752017,-0.16914585
1178,0.008640191,3.7977195e-08,0.008640152,4.9550858,-0.14220259
1179,0.008660952,1.3815736e-08,0.008660938,5.0146575,-0.1203229
1180,0.008663832,4.0341828e-08,0.008663792,4.901554,-0.116410755
1181,0.008642375,1.437228e-07,0.008642231,4.6247716,-0.12961462
1182,0.008638294,1.9933421e-07,0.008638095,4.3329697,-0.12613545
1183,0.008641282,8.133523e-08,0.008641201,4.132675,-0.08691211
1184,0.00868075,2.8889e-09,0.008680747,4.132826,-0.024748804
1185,0.008701439,3.701681e-09,0.008701435,4.241603,0.0010347097
1186,0.008655392,6.140797e-10,0.008655391,4.126664,-0.017786404
1187,0.008632552,1.938264e-08,0.008632532,4.0201178,-0.0559325
1188,0.00863197,7.6975574e-08,0.0086318925,4.1096406,-0.07648018
1189,0.008651352,9.045961e-08,0.008651261,4.3701806,-0.07509015
1190,0.0086793,1.3980673e-07,0.00867916,4.569831,-0.07976396
1191,0.008649317,3.5544014e-07,0.008648961,4.5636296,-0.116951704
1192,0.008625224,6.7838175e-07,0.008624546,4.54594,-0.16272208
1193,0.008623015,5.503699e-07,0.008622465,4.573773,-0.1556124
1194,0.008632601,2.5320003e-07,0.008632348,4.7093954,-0.11843477
1195,0.008681891,1.4080025e-07,0.00868175,4.7610955,-0.07756649
1196,0.0086980695,1.06913426e-07,0.008697962,4.746197,-0.06295447
1197,0.008635367,1.599339e-07,0.008635207,4.430686,-0.08291082
1198,0.008625256,2.3583537e-07,0.00862502,4.2023315,-0.09608837
1199,0.008623176,1.9716464e-07,0.008622979,4.156271,-0.08385133
1200,0.008630372,1.2692433e-07,0.008630245,4.1855426,-0.058257338
1201,0.008648717,1.00895555e-07,0.008648616,4.3062468,-0.045552578
1202,0.008620793,1.4133754e-07,0.008620651,4.286318,-0.06824794
1203,0.008610396,2.6843375e-07,0.0086101275,4.309833,-0.094867006
1204,0.008610231,3.8241632e-07,0.008609848,4.4642267,-0.1212403
1205,0.0086176945,4.7462845e-07,0.0086172195,4.6849065,-0.13219409
1206,0.00863531,5.85116e-07,0.008634726,4.8658056,-0.14170143
1207,0.008644558,8.5692943e-07,0.008643701,4.8838973,-0.15535657
1208,0.008612971,1.3053785e-06,0.008611665,4.6478744,-0.17662197
1209,0.008591527,1.5378035e-06,0.0085899895,4.3994794,-0.18750742
1210,0.008587403,1.3782128e-06,0.008586025,4.0660586,-0.16362792
1211,0.008593725,8.1428436e-07,0.008592911,3.8481474,-0.106813386
1212,0.008632622,2.9589998e-07,0.008632326,3.9491699,-0.043431718
1213,0.008607682,8.817508e-08,0.008607593,3.8476062,-0.011239408
1214,0.008575884,3.1523058e-08,0.008575852,3.5874527,-0.0048368257
1215,0.008574869,1.7381264e-08,0.008574851,3.4536586,-0.0070968755
1216,0.00857561,3.446448e-08,0.008575575,3.6057105,-0.0076492527
1217,0.008588926,1.4943897e-07,0.008588777,3.72511,-0.03379536
1218,0.008611207,5.1351105e-07,0.008610694,3.8690622,-0.0754437
1219,0.008595515,1.1783694e-06,0.008594337,3.8570619,-0.12595019
1220,0.00856425,2.033232e-06,0.008562217,3.8153148,-0.17926148
1221,0.00856239,2.5765642e-06,0.008559813,3.8885334,-0.2015684
1222,0.0085737575,2.5306788e-06,0.008571227,3.8494303,-0.18832454
1223,0.0085693505,1.9282154e-06,0.008567423,3.5706148,-0.15814126
1224,0.008566865,1.1226873e-06,0.0085657425,3.3190954,-0.110706024
1225,0.008551547,4.9653664e-07,0.008551051,3.1037893,-0.06924966
1226,0.00854817,1.3235365e-07,0.008548038,3.024231,-0.031442624
1227,0.008555369,1.7873877e-08,0.008555352,3.1955807,-0.0011402343
1228,0.0085748425,1.9890865e-09,0.008574841,3.4240296,0.0078087603
1229,0.008595386,1.4255298e-08,0.008595372,3.4987519,-0.0016669353
1230,0.008561901,5.456457e-08,0.008561846,3.1930912,-0.032932926
1231,0.008555562,2.0258062e-07,0.008555359,3.0246482,-0.07321531
1232,0.00855006,4.4882137e-07,0.008549611,3.0894306,-0.110154375
1233,0.008546812,7.654879e-07,0.008546047,3.2403588,-0.14261
1234,0.008566751,1.0806326e-06,0.008565671,3.399944,-0.1603414
1235,0.008582222,1.3326058e-06,0.00858089,3.288105,-0.16347337
1236,0.008521924,1.3122827e-06,0.008520612,2.6511672,-0.1512734
1237,0.008516387,1.0330099e-06,0.008515354,2.024177,-0.1194991
1238,0.008513038,5.0125186e-07,0.008512537,1.490952,-0.061573908
1239,0.008512277,6.580048e-08,0.008512211,1.3403845,0.008429547
1240,0.008497986,3.978409e-08,0.008497946,1.6339489,0.070731096
1241,0.008470517,3.0196955e-07,0.008470215,1.8694266,0.110048786
1242,0.008469069,5.7298337e-07,0.008468497,2.0828242,0.12575716
1243,0.008475708,5.019801e-07,0.008475206,2.0158424,0.10702997
1244,0.008498034,1.4784187e-07,0.008497886,1.7590296,0.052352604
1245,0.008500408,5.5611116e-09,0.008500403,1.5368053,-0.013421482
1246,0.008451086,2.1883648e-07,0.008450867,1.495863,-0.06631863
1247,0.008436706,7.75809e-07,0.00843593,1.9807813,-0.1166763
1248,0.008423816,1.5925166e-06,0.008422224,2.475602,-0.16514884
1249,0.00844788,2.1497854e-06,0.00844573,2.7320666,-0.18494907
1250,0.008418842,1.75088e-06,0.008417091,2.6496212,-0.15495375
1251,0.008420796,1.1860816e-06,0.00841961,2.7175534,-0.10528172
1252,0.008428714,5.413424e-07,0.008428173,2.5401704,-0.038853668
1253,0.008426207,2.655324e-08,0.00842618,2.6401227,0.05568489
1254,0.008398429,2.6870404e-07,0.008398159,3.5432494,0.15786128
1255,0.00840055,6.4142915e-07,0.008399908,3.8502073,0.20666137
1256,0.008386187,6.9986777e-07,0.008385488,4.2080383,0.22750226
1257,0.008353854,4.705923e-07,0.008353383,4.5278535,0.2203746
1258,0.008335759,6.9167974e-08,0.00833569,4.409417,0.17070459
1259,0.008324889,9.4822425e-08,0.008324794,4.308527,0.102066234
1260,0.008303101,5.243418e-07,0.008302577,4.711521,0.049452297
1261,0.008285937,1.043182e-06,0.008284894,4.957095,0.010246542
1262,0.008269866,1.0693389e-06,0.008268797,5.1453023,0.006752878
1263,0.008248206,1.0012859e-06,0.008247205,5.6449294,0.021499027
1264,0.008233528,1.0104171e-06,0.008232517,5.967022,0.0342284
1265,0.008216594,8.9548035e-07,0.008215698,6.5109067,0.06630729
1266,0.008221058,2.2905365e-07,0.008220829,7.8295264,0.1539822
1267,0.008206841,3.5556454e-07,0.008206485,7.410116,0.14773184
1268,0.008184172,1.4107437e-07,0.008184032,7.9962287,0.18801744
1269,0.008173252,2.3664327e-08,0.008173229,8.929061,0.23615673
1270,0.008204233,1.8418547e-07,0.0082040485,8.518255,0.2201244
1271,0.00813255,5.1907865e-09,0.008132544,9.906958,0.30956614
1272,0.008134056,7.17667e-08,0.008133984,10.733978,0.35708854
1273,0.008106286,4.01117e-08,0.008106246,9.825274,0.2955635
1274,0.008074205,9.462383e-09,0.008074196,10.5659275,0.33539975
1275,0.008071864,2.9777954e-08,0.008071834,10.245496,0.2829007
1276,0.00816686,2.203271e-06,0.008164656,8.584113,0.08386629
1277,0.008067845,1.0522115e-06,0.008066793,9.836007,0.1649309
1278,0.008006754,2.147885e-06,0.008004607,9.628149,0.107259564
1279,0.008068221,4.1913167e-06,0.00806403,9.323553,0.027773717
1280,0.008173188,7.353867e-07,0.008172452,11.365932,0.25262588
1281,0.007950179,8.4661514e-07,0.007949333,10.983012,0.24586017
1282,0.008229357,2.403228e-06,0.008226954,9.990589,0.14387809
1283,0.008023335,3.9330647e-08,0.008023296,12.592121,0.43500626
1284,0.008056965,3.886895e-07,0.008056576,12.944056,0.48552132
1285,0.007962653,3.4836166e-08,0.007962619,10.905564,0.33039308
1286,0.0079346,4.4766768e-08,0.007934555,10.536461,0.3092476
1287,0.008068544,8.138542e-07,0.00806773,11.95053,0.4491322
1288,0.007873034,8.903558e-08,0.007872945,10.579718,0.32262653
1289,0.007877572,4.945646e-07,0.007877078,9.128763,0.1494578
1290,0.007814887,9.509334e-08,0.007814792,9.349935,0.18245776
1291,0.007905063,5.070218e-08,0.007905013,9.888881,0.2426489
1292,0.0077779284,6.8716076e-07,0.007777241,8.980332,0.09511149
1293,0.007826895,1.5890961e-06,0.007825307,8.826165,0.035277765
1294,0.007894171,8.651427e-09,0.007894163,9.90463,0.2179845
1295,0.007819983,6.8518577e-09,0.007819977,9.4782295,0.20122471
1296,0.0077870847,7.288333e-07,0.007786356,8.293214,0.05569392
1297,0.00776573,4.5700438e-07,0.007765273,8.169705,0.07974804
1298,0.007925059,1.8084269e-06,0.00792325,10.007787,0.3681361
1299,0.007884489,2.4317487e-06,0.007882058,9.89635,0.39736035
1300,0.0077627157,1.6863642e-07,0.007762547,7.530575,0.11407008
1301,0.0077474364,1.5276956e-07,0.0077472837,7.4467106,0.119974464
1302,0.007766866,2.5735035e-06,0.0077642924,9.612018,0.4087296
1303,0.0077507524,2.3988641e-06,0.0077483533,9.676512,0.40363017
1304,0.007622089,8.857771e-09,0.00762208,7.697774,0.15804468
1305,0.007625114,9.057169e-08,0.0076250234,7.387739,0.10667441
1306,0.007633707,6.40284e-07,0.0076330667,8.223245,0.24525277
1307,0.0075917067,3.5803896e-07,0.0075913486,7.7403097,0.20297247
1308,0.0075525176,1.12950296e-07,0.0075524044,6.6590033,0.055832062
1309,0.007575166,1.9578138e-08,0.0075751464,6.472034,0.081294656
1310,0.007661788,1.8401863e-06,0.0076599475,7.5162373,0.2928441
1311,0.0076167677,1.5522136e-06,0.0076152156,6.9019423,0.26326114
1312,0.007486063,5.109888e-10,0.0074860626,5.22421,0.056364983
1313,0.007472059,2.8530508e-07,0.007471774,4.731861,-0.035070367
1314,0.007365432,1.8766792e-07,0.0073652444,4.817454,0.09441991
1315,0.0074942857,1.8464377e-06,0.0074924394,5.5693383,0.21824501
1316,0.0073389676,5.7178835e-07,0.007338396,4.5242276,0.12741373
1317,0.007509408,6.8333685e-09,0.007509401,3.7460198,-0.0025170622
1318,0.007306395,1.6753281e-06,0.0073047196,4.5408406,0.19103402
1319,0.007331759,3.395543e-06,0.0073283636,5.030609,0.26019713
1320,0.00719397,7.612177e-07,0.0071932087,3.2899373,0.102564566
1321,0.00730331,1.0135994e-07,0.0073032086,2.884702,-0.08531797
1322,0.0071122246,2.0224542e-07,0.0071120225,2.5396786,0.022480845
1323,0.0071697403,1.8992325e-06,0.007167841,3.3428454,0.15372343
1324,0.0070832707,1.4286984e-06,0.007081842,2.8989918,0.11852626
1325,0.0071807806,2.9207837e-07,0.0071804887,2.1838157,0.013728461
1326,0.007065897,1.3434131e-06,0.0070645534,2.2716775,0.08201752
1327,0.0070681153,2.5639745e-06,0.0070655514,2.4343367,0.11533435
1328,0.0068999524,4.1234787e-07,0.00689954,1.7101176,-0.05301154
1329,0.0068760426,2.3632046e-07,0.0068758065,3.6594038,-0.23994312
1330,0.0068003293,1.20758e-07,0.0068002087,3.7095885,-0.23736952
1331,0.0067400597,8.3276944e-07,0.006739227,2.151578,-0.06496526
1332,0.006721039,7.220559e-07,0.0067203166,2.3448853,-0.07030382
1333,0.0067615947,2.9580272e-07,0.006761299,3.0028865,-0.11820784
1334,0.0066179875,1.3259743e-06,0.0066166613,2.8536909,-0.03978618
1335,0.0067191585,3.424463e-06,0.006715734,3.0957901,0.046439085
1336,0.0065831807,5.695145e-07,0.0065826112,3.992857,-0.11102627
1337,0.006502863,2.6900625e-06,0.006500173,3.5820405,0.014882449
1338,0.006528835,7.64885e-06,0.006521186,4.1857386,0.1655459
1339,0.0064313384,5.2225355e-06,0.006426116,4.1684356,0.07642429
1340,0.006442652,7.93974e-07,0.006441858,5.37745,-0.15451007
1341,0.0063330517,7.43138e-07,0.0063323085,5.9626083,-0.18752193
1342,0.0064759767,1.7480024e-06,0.0064742286,5.882317,-0.14398508
1343,0.0063453014,6.4480794e-08,0.006345237,7.385465,-0.30680054
1344,0.006197604,5.675371e-07,0.0061970362,6.6634316,-0.22958268
1345,0.006220713,3.3109827e-06,0.006217402,5.665666,-0.07250299
1346,0.0060802675,8.213591e-07,0.006079446,6.494905,-0.20376915
1347,0.0060885977,2.1020976e-07,0.0060883877,7.124223,-0.2640357
1348,0.0060926243,2.138897e-06,0.0060904855,6.186895,-0.10990432
1349,0.0059854714,7.5702417e-07,0.0059847143,6.751085,-0.18162392
1350,0.00599308,1.0239278e-06,0.005992056,6.5709333,-0.14710094
1351,0.006122681,5.2685064e-06,0.0061174124,5.5980797,0.054027505
1352,0.0060504265,7.751791e-07,0.006049651,5.941546,-0.13041064
1353,0.0058292695,1.4866257e-06,0.0058277827,5.111715,-0.060800347
1354,0.0060103717,5.533618e-06,0.0060048383,4.4802365,0.120377734
1355,0.005715906,1.0350556e-06,0.005714871,4.066319,-0.054106176
1356,0.0057570073,1.3738804e-07,0.00575687,4.242813,-0.13852656
1357,0.005624338,1.1669449e-06,0.005623171,3.389649,-0.029657323
1358,0.0055763694,2.4041637e-07,0.005576129,3.5048075,-0.102155596
1359,0.005784429,1.3799452e-06,0.0057830494,5.4704304,-0.31826267
1360,0.0054420033,1.211052e-07,0.005441882,2.4739144,-0.07677903
1361,0.00571006,3.0678736e-06,0.005706992,2.601574,0.1525837
1362,0.0053280764,6.5192614e-07,0.0053274245,1.2850052,0.04419123
1363,0.0054847496,2.2567157e-07,0.0054845237,2.0820103,-0.118959725
1364,0.0053746356,9.608912e-07,0.005373675,1.7100366,0.103618905
1365,0.0051611993,1.1221664e-06,0.005160077,2.0158792,0.12798652
1366,0.0051630083,1.6155293e-07,0.0051628468,1.2452909,0.04166905
1367,0.005099548,7.154488e-07,0.005098833,1.9441116,0.10400157
1368,0.005048232,1.0818398e-07,0.005048124,1.4340595,0.031005729
1369,0.0050124666,9.758037e-07,0.0050114905,2.4425738,-0.15424871
1370,0.0049821325,1.4316031e-06,0.004980701,2.8172278,-0.18300073
1371,0.004941556,5.508094e-12,0.004941556,1.882949,-0.011884397
1372,0.004960056,2.2718898e-07,0.0049598287,2.3322172,0.059451677
1373,0.005046668,8.875591e-07,0.0050457804,2.465566,-0.13207649
1374,0.004874195,1.8906485e-07,0.004874006,1.8544309,-0.05129044
1375,0.0048209345,6.001777e-09,0.0048209284,1.8865359,0.0064467466
1376,0.0048727687,2.883667e-08,0.00487274,2.1997685,0.03924608
1377,0.0047514657,9.002528e-07,0.0047505656,3.1472003,0.14821702
1378,0.0052288393,2.5844156e-06,0.005226255,4.2418337,0.24126072
1379,0.005020888,3.8552804e-07,0.0050205025,2.4694667,-0.054359417
1380,0.0048910817,3.0879593e-07,0.004890773,2.5369277,-0.029150404
1381,0.0053303796,2.710803e-06,0.005327669,5.12408,0.2964739
1382,0.0047474396,1.1464476e-06,0.004746293,4.48288,0.2283338
1383,0.004925625,1.4916836e-07,0.004925476,3.6697745,0.13115534
1384,0.0046214177,4.001532e-07,0.0046210177,4.036507,0.17312606
1385,0.004593843,4.1578264e-08,0.0045938017,3.7192943,0.117041975
1386,0.004523579,1.00895555e-07,0.004523478,3.5901682,0.042620342
1387,0.004491536,5.702232e-07,0.0044909655,4.71437,0.18722115
1388,0.0047786785,2.3901941e-06,0.0047762883,5.8605876,0.2918506
1389,0.0043999534,1.5569555e-09,0.004399952,3.9572952,0.07515113
1390,0.0044025956,7.370361e-07,0.0044018584,3.5864587,-0.04191908
1391,0.0043350626,4.187163e-09,0.0043350584,3.692599,0.08271835
1392,0.004247235,1.6271908e-08,0.004247219,3.6509345,0.08496068
1393,0.0042638825,1.40479e-08,0.0042638686,3.3737702,0.034840412
1394,0.004223947,2.6125193e-08,0.004223921,3.207569,0.0131002385
1395,0.0042282906,1.265795e-07,0.004228164,3.0049949,-0.029234866
1396,0.004147274,3.1147633e-07,0.0041469624,2.9139426,-0.075368084
1397,0.0041443724,1.096544e-07,0.004144263,2.709966,-0.057251547
1398,0.004112495,3.4242228e-07,0.004112153,2.7581394,0.0634383
1399,0.0040888274,5.0139954e-07,0.004088326,2.6123545,0.07595174
1400,0.004089045,1.2395265e-08,0.0040890323,2.0914838,-0.011411386
1401,0.0039726794,1.6687261e-07,0.0039725127,2.0952854,0.034958646
1402,0.0039893095,1.1825788e-06,0.0039881268,2.8173895,0.13677749
1403,0.0039011827,1.6078792e-06,0.0038995747,3.0610495,0.16224182
1404,0.0038924268,7.921958e-07,0.0038916348,2.456805,0.10541048
1405,0.0038706595,9.673289e-07,0.003869692,2.5046065,0.11759898
1406,0.0037858612,4.3451197e-07,0.0037854267,1.9293004,0.061097357
1407,0.0038762053,2.9178049e-09,0.0038762023,1.6243477,-0.035932247
1408,0.0039343527,3.359742e-07,0.003934017,1.6802084,0.03914271
1409,0.0037189815,7.13849e-09,0.0037189743,1.5438071,-0.035792626
1410,0.0038957952,3.0297045e-08,0.003895765,1.7734361,-0.07915191
1411,0.003948895,3.9928648e-07,0.0039484957,1.73325,0.042468343
1412,0.003727286,9.897833e-08,0.003727187,1.8138022,-0.09124628
1413,0.003922808,7.212964e-07,0.0039220867,2.7472858,-0.17832784
1414,0.0037003192,1.3229047e-06,0.0036989963,1.9791197,0.101553366
1415,0.0037265942,1.8407119e-06,0.0037247534,2.2022004,0.12989242
1416,0.003874094,1.4131513e-07,0.0038739527,2.1495879,-0.122166514
1417,0.0036099022,1.9352919e-07,0.0036097087,2.233944,-0.123576395
1418,0.0047052223,2.1291014e-06,0.0047030933,2.3111293,0.14322035
1419,0.004455673,9.5300504e-07,0.00445472,1.4161006,0.040939625
1420,0.0046207746,1.094719e-07,0.004620665,1.4938833,-0.04031852
1421,0.0037977328,3.9490135e-07,0.0037973379,1.4758399,0.05073375
1422,0.0052309223,5.6486846e-07,0.0052303574,1.6937811,0.08213299
1423,0.003851061,1.8245011e-07,0.0038508784,1.2647219,-0.003865753
1424,0.0048268433,1.2057175e-06,0.0048256377,1.5354974,0.054387283
1425,0.0037218914,3.923466e-06,0.003717968,2.9639282,0.19636062
1426,0.0043230252,8.865907e-07,0.0043221386,1.64306,0.07873096
1427,0.0037097845,4.538066e-07,0.0037093307,2.823649,-0.15272172
1428,0.003890668,7.413279e-07,0.0038899267,3.5254383,-0.20983125
1429,0.003537522,1.9244512e-06,0.0035355976,2.0207567,0.091310844
1430,0.003896503,5.4739444e-06,0.0038910292,3.565043,0.2296377
1431,0.0034869625,3.025594e-07,0.00348666,1.7175866,-0.023957774
1432,0.003763716,1.5615658e-06,0.0037621544,4.5107517,-0.2845255
1433,0.0035043906,1.7635966e-07,0.0035042143,3.1332228,-0.1669315
1434,0.00352093,2.4180351e-06,0.003518512,2.3836071,0.115013935
1435,0.003345741,3.3206154e-06,0.0033424203,2.7287972,0.15066211
1436,0.0033654608,5.2132486e-07,0.0033649395,2.0195663,-0.005339433
1437,0.003331884,1.7322378e-08,0.0033318668,2.371743,-0.07940552
1438,0.0034598198,3.6155166e-07,0.0034594582,1.8162189,-0.00053310284
1439,0.0034951738,2.5972236e-06,0.0034925765,2.4170053,0.137317
1440,0.0033867264,2.8683278e-06,0.0033838581,2.4077623,0.13002487
1441,0.0034059535,1.9288361e-06,0.0034040248,2.0296886,0.08306865
1442,0.003244894,1.2152099e-06,0.003243679,1.8074292,0.054374732
1443,0.0034120027,9.529103e-08,0.0034119075,1.985009,-0.056803107
1444,0.0032874707,2.5594426e-07,0.0032872148,3.3022313,-0.18732448
1445,0.0031726325,1.3098565e-07,0.0031725015,2.1549966,-0.08038822
1446,0.0032663497,2.0801383e-06,0.0032642696,2.0054622,0.06591566
1447,0.0031711042,1.4033421e-06,0.003169701,1.8252108,0.0248413
1448,0.0030886545,1.9565631e-08,0.003088635,2.888157,-0.16422132
1449,0.0031915435,8.8433325e-07,0.0031906592,4.161721,-0.27032313
1450,0.0031246974,5.132819e-08,0.0031246461,2.8505368,-0.16374314
1451,0.00305583,1.3752616e-07,0.0030556924,2.058615,-0.08253579
1452,0.003052307,2.578929e-07,0.003052049,1.9706132,-0.06843284
1453,0.0029792518,2.2494056e-08,0.0029792292,2.2888005,-0.11071274
1454,0.0032151602,1.7921844e-09,0.0032151584,2.4195366,-0.1258857
1455,0.0030071277,2.3958648e-08,0.0030071037,2.2184913,-0.099903665
1456,0.003083256,3.8826227e-07,0.0030828677,1.9023329,-0.04134228
1457,0.0029989823,1.285248e-06,0.002997697,1.86786,0.039903954
1458,0.0031673522,1.9213312e-06,0.0031654309,2.133543,0.093448214
1459,0.002968893,6.902894e-07,0.0029682026,1.8811486,0.016262753
1460,0.0030733529,3.3310417e-07,0.0030730197,1.996861,-0.029353607
1461,0.0028771316,1.0210498e-06,0.0028761106,1.8184669,0.03180347
1462,0.0030589364,2.0409523e-06,0.0030568955,2.0495431,0.09273871
1463,0.0028380244,1.092593e-06,0.0028369317,1.7243983,0.03312632
1464,0.002879405,1.5553684e-07,0.0028792494,1.9834874,-0.062811114
1465,0.002885764,5.932712e-09,0.0028857582,2.3160043,-0.102356456
1466,0.0030674185,1.1996704e-07,0.0030672986,2.0168197,-0.0637889
1467,0.0029003501,4.0074727e-07,0.0028999494,2.0079603,-0.043134216
1468,0.002927441,1.0100877e-06,0.002926431,1.9436729,0.0015907069
1469,0.003016725,4.5028003e-07,0.0030162747,2.0154135,-0.038686544
1470,0.0029247736,1.6748652e-08,0.0029247568,2.9396346,-0.15133092
1471,0.0028456484,2.3339943e-08,0.0028456252,2.5846627,-0.117818244
1472,0.0028500997,8.2533427e-07,0.0028492743,1.9503224,-0.016776886
1473,0.002856533,1.1330687e-06,0.0028554,1.9513934,0.004687075
1474,0.0028300951,3.6487444e-07,0.0028297303,2.179943,-0.056607325
1475,0.0028315727,5.1334943e-08,0.0028315214,2.6297703,-0.107944034
1476,0.0027941256,1.9927433e-07,0.0027939263,2.3875256,-0.0731806
1477,0.0027266634,9.689563e-07,0.0027256943,2.1416006,-0.004836251
1478,0.002724963,1.8376402e-06,0.0027231253,2.2044013,0.03791174
1479,0.0027166095,1.1296769e-06,0.0027154798,2.14097,-0.00019302382
1480,0.0027104039,1.5611917e-07,0.0027102476,2.464954,-0.08364046
1481,0.0026752844,2.2430038e-07,0.0026750602,2.3469558,-0.071860984
1482,0.002647733,9.4175016e-07,0.0026467913,2.0809708,-0.009958493
1483,0.0026736031,1.6235623e-06,0.0026719796,2.0834231,0.030893112
1484,0.0026487086,5.398962e-07,0.0026481687,2.1543312,-0.03972344
1485,0.0026309043,4.3743413e-09,0.0026309,2.8881721,-0.13482186
1486,0.0025920423,3.1610423e-08,0.0025920107,2.7803664,-0.1223348
1487,0.0026855255,8.456556e-07,0.0026846798,2.1040916,-0.016734416
1488,0.0025503698,8.9271873e-07,0.0025494772,2.1617613,-0.01776269
1489,0.0025608034,1.1899958e-06,0.0025596134,2.1224937,0.0062704263
1490,0.0025473298,5.209484e-07,0.002546809,2.229812,-0.043504633
1491,0.002553296,3.139091e-08,0.0025532646,2.7893317,-0.12226646
1492,0.002523531,2.506571e-07,0.0025232802,2.444624,-0.081144616
1493,0.0024903242,5.6704323e-07,0.0024897573,2.379112,-0.05986111
1494,0.0025893906,4.934858e-07,0.002588897,2.5491872,-0.07507211
1495,0.002634254,6.993318e-07,0.0026335546,2.4013205,-0.046732325
1496,0.0025046216,5.4092584e-07,0.0025040808,2.4968624,-0.057917446
1497,0.0025035602,7.201452e-07,0.00250284,2.4204009,-0.043662205
1498,0.0025642386,7.7515284e-07,0.0025634635,2.265425,-0.03318957
1499,0.00248564,7.8065966e-07,0.0024848594,2.2854786,-0.043738138
1500,0.0025678126,1.6712836e-07,0.0025676454,2.850481,-0.122892335
1501,0.0024661792,5.1778045e-07,0.0024656614,2.4948263,-0.07394723
1502,0.0027312133,1.0718675e-06,0.0027301414,2.2973013,-0.021944646
1503,0.0028163376,3.6055778e-07,0.002815977,2.7718296,-0.09301978
1504,0.0024611696,4.0662664e-07,0.002460763,2.5351925,-0.072114855
1505,0.0032590558,1.3923486e-06,0.0032576635,2.0944438,0.010383633
1506,0.0028046076,8.58268e-07,0.0028037494,2.3685536,-0.05977681
1507,0.0029912812,3.865557e-07,0.0029908947,2.669893,-0.10771912
1508,0.0028663555,1.8343693e-06,0.002864521,2.0666938,0.018242786
1509,0.00260595,1.0107018e-06,0.0026049393,2.1751506,-0.027223865
1510,0.0029074866,1.4391493e-07,0.0029073427,3.0131683,-0.1320402
1511,0.00261876,3.0605293e-07,0.0026184542,2.7579613,-0.100299075
1512,0.0029880435,1.0444609e-06,0.002986999,2.2081134,-0.016198153
1513,0.002325266,1.1925656e-06,0.0023240733,2.2297044,-0.018888379
1514,0.00254265,1.0168832e-06,0.0025416333,2.2495837,-0.03464204
1515,0.0025752427,2.2631264e-06,0.0025729795,2.143649,0.044650346
1516,0.0026312673,2.8163504e-06,0.002628451,2.230851,0.06833145
1517,0.002421161,7.1866646e-07,0.0024204422,2.2732284,-0.055222146
1518,0.0023669396,5.1047226e-07,0.0023664292,2.3919249,-0.07542215
1519,0.0025316142,1.2101885e-06,0.002530404,2.1002815,-0.020048188
1520,0.0023646443,1.600594e-06,0.0023630438,2.1060996,-0.006914276
1521,0.0022973316,8.8565093e-07,0.002296446,2.2155583,-0.051572964
1522,0.0022526018,6.302127e-07,0.0022519715,2.2011743,-0.062847
1523,0.0023902664,4.2547367e-07,0.002389841,2.2655044,-0.07975772
1524,0.0023303968,1.6025587e-07,0.0023302366,2.668627,-0.12485466
1525,0.0022507545,7.716801e-07,0.002249983,2.2119236,-0.061315253
1526,0.0022808365,1.5898287e-06,0.0022792467,2.0173104,-0.0011155412
1527,0.0022855944,1.0309361e-06,0.0022845634,2.0818052,-0.030771218
1528,0.0022808018,3.372018e-07,0.0022804646,2.4815323,-0.09557754
1529,0.0022884305,7.959669e-07,0.0022876344,2.2012005,-0.055480998
1530,0.0023349794,1.0985042e-06,0.0023338809,2.0909078,-0.03297397
1531,0.002299077,9.585846e-07,0.0022981185,2.1536887,-0.043697186
1532,0.002303348,1.65054e-06,0.0023016974,2.0261679,0.0021242267
1533,0.0022291292,1.1014423e-06,0.0022280277,2.0713248,-0.029667776
1534,0.002190134,8.169624e-07,0.002189317,2.150069,-0.054108687
1535,0.0021623492,5.235544e-07,0.0021618255,2.2912135,-0.083142415
1536,0.0021855864,5.9566094e-07,0.0021849908,2.2490022,-0.081312604
1537,0.0021565165,1.0558985e-06,0.0021554607,2.1006434,-0.053922582
1538,0.0021445192,9.908312e-07,0.0021435283,2.156796,-0.059699457
1539,0.002156672,6.611385e-07,0.0021560108,2.1831326,-0.07105147
1540,0.002161305,1.5262398e-07,0.0021611522,2.6550639,-0.12761186
1541,0.0021633485,5.159057e-07,0.0021628325,2.3332841,-0.0873986
1542,0.0021848413,1.6188949e-06,0.0021832224,1.9815987,-0.010988922
1543,0.0021039725,1.6693929e-06,0.002102303,2.0069313,-0.013318223
1544,0.0021380126,6.89485e-07,0.0021373231,2.3033247,-0.07680424
1545,0.0021329508,1.068507e-06,0.0021318824,2.1268349,-0.043999877
1546,0.002125447,1.4832846e-06,0.0021239636,2.0566895,-0.016260948
1547,0.0021030505,1.4028832e-06,0.0021016477,2.090401,-0.022117777
1548,0.0021223545,2.2130582e-06,0.0021201414,2.015142,0.024831373
1549,0.002101084,1.8566163e-06,0.0020992274,1.9647539,0.010371165
1550,0.0021353688,1.1309443e-06,0.002134238,2.0300546,-0.03412626
1551,0.0020843986,1.6504059e-06,0.0020827483,1.9231234,-0.0014469161
1552,0.002095357,2.2947993e-06,0.0020930623,1.9491713,0.025559194
1553,0.0020588548,2.331832e-06,0.002056523,1.976562,0.017279897
1554,0.0020814769,1.300378e-06,0.0020801765,2.00991,-0.03404378
1555,0.0020862077,4.493506e-07,0.0020857584,2.3524995,-0.096017346
1556,0.002062792,4.5486124e-07,0.002062337,2.3493764,-0.0986226
1557,0.002046718,1.8380846e-06,0.0020448798,1.9637816,-0.02039268
1558,0.0020649876,2.2863871e-06,0.0020627012,1.9562914,-0.001093664
1559,0.0020154298,6.4380623e-07,0.002014786,2.3068254,-0.091056466
1560,0.0020655247,4.9861785e-07,0.002065026,2.3134713,-0.09265813
1561,0.0020385853,1.1395813e-06,0.0020374458,2.1013012,-0.053416826
1562,0.002109131,1.9554377e-06,0.0021071755,2.0952702,-0.025278712
1563,0.0020391634,8.3641777e-07,0.002038327,2.3205812,-0.07812831
1564,0.0023043137,7.015517e-07,0.0023036122,2.2449784,-0.07019364
1565,0.0020202615,5.347733e-07,0.0020197267,2.4465504,-0.09417023
1566,0.0020326844,2.4086828e-06,0.0020302758,2.0629168,0.009274624
1567,0.0020542727,3.6849685e-06,0.0020505877,2.222718,0.072658814
1568,0.0019827413,1.5289835e-06,0.0019812123,1.9837568,-0.01047843
1569,0.0020505392,6.1290837e-07,0.0020499264,2.2791748,-0.07697504
1570,0.0019826947,2.5417849e-06,0.001980153,1.9905213,0.025012454
1571,0.0021253002,4.590227e-06,0.00212071,2.3427577,0.08866251
1572,0.002040067,1.2332634e-06,0.0020388337,2.134714,-0.0532547
1573,0.002067266,2.4594794e-08,0.0020672414,3.055197,-0.16538855
1574,0.0023433666,1.099129e-06,0.0023422674,2.0223296,-0.043028273
1575,0.0020031868,2.631001e-06,0.0020005559,2.007391,0.0094906045
1576,0.0019591304,2.4030664e-06,0.0019567274,1.9701582,0.002465721
1577,0.0022134096,1.0930293e-06,0.0022123165,2.0054154,-0.049348027
1578,0.0020409652,1.7888426e-07,0.0020407864,2.7297587,-0.13902171
1579,0.0019660597,1.3037957e-06,0.0019647558,2.093938,-0.051668182
1580,0.002175718,3.7961515e-06,0.002171922,2.134336,0.057878688
1581,0.0019634976,2.631267e-06,0.0019608664,2.0125453,0.009688412
1582,0.002006629,8.461353e-07,0.002005783,2.3302228,-0.08307313
1583,0.0020471313,1.6626996e-06,0.0020454687,2.0363379,-0.03035258
1584,0.0020078723,2.9093571e-06,0.0020049629,2.0309496,0.016326804
1585,0.0020025254,2.4284966e-06,0.002000097,2.0652366,-0.01065963
1586,0.0019093027,1.2313611e-06,0.0019080713,2.18474,-0.0574228
1587,0.0022021928,9.648097e-07,0.002201228,2.1707656,-0.05955838
1588,0.0019990846,1.2249043e-06,0.0019978597,2.2137353,-0.06173032
1589,0.0019690641,2.317927e-06,0.0019667463,2.0329068,-0.0103433505
1590,0.0020691047,2.9701632e-06,0.0020661345,2.002132,0.030692903
1591,0.0018613548,1.446332e-06,0.0018599085,2.043464,-0.037595134
1592,0.0019262796,9.613586e-07,0.0019253183,2.2396667,-0.07310464
1593,0.0019251773,2.9636183e-06,0.0019222137,2.0273848,0.022788646
1594,0.0019329939,3.5844882e-06,0.0019294093,2.1235106,0.044452164
1595,0.0018244818,1.4273629e-06,0.0018230544,2.1149836,-0.044135947
1596,0.0018337003,1.8775185e-07,0.0018335126,2.8007817,-0.13973668
1597,0.0018686956,8.342387e-07,0.0018678614,2.298226,-0.08366948
1598,0.0018381728,2.214854e-06,0.001835958,2.03149,-0.020001726
1599,0.0018015984,1.7484753e-06,0.0017998499,2.0335088,-0.0364012
1600,0.001895577,9.713634e-07,0.0018946056,2.1186619,-0.06363554
1601,0.001771685,1.2282544e-06,0.0017704567,2.0776596,-0.052491114
1602,0.0018466591,2.2813879e-06,0.0018443777,1.995939,-0.00881103
1603,0.0019910221,3.571269e-06,0.001987451,2.1052523,0.04776313
1604,0.0018360413,2.012991e-06,0.0018340284,2.021952,-0.013667159
1605,0.0019077059,4.4815275e-07,0.0019072577,2.5772023,-0.11344094
1606,0.0018308792,9.821582e-07,0.001829897,2.2081218,-0.06491451
1607,0.0018689128,2.0471518e-06,0.0018668657,2.029565,-0.014116945
1608,0.002087245,1.3216024e-06,0.0020859235,2.2630954,-0.06716676
1609,0.0017903736,1.1189012e-06,0.0017892547,2.180549,-0.063331336
1610,0.0020718514,1.2408043e-06,0.0020706106,2.0499635,-0.044271022
1611,0.0021859931,9.716425e-07,0.0021850215,2.3250415,-0.08211223
1612,0.001875234,2.5933828e-06,0.0018726406,2.021826,0.005278985
1613,0.0026956343,4.633941e-06,0.0026910002,2.3393137,0.09179871
1614,0.001860071,1.7241671e-06,0.0018583469,2.0904338,-0.034797482
1615,0.002284009,2.738574e-07,0.0022837352,2.8804286,-0.14511286
1616,0.0018221021,3.5269147e-07,0.0018217494,2.6113093,-0.11826825
1617,0.002335311,1.8699596e-06,0.002333441,2.0119715,-0.01535212
1618,0.0022857368,2.0757564e-06,0.0022836612,2.179838,-0.034498934
1619,0.0019516076,3.3205067e-06,0.0019482871,2.1108277,0.027763713
1620,0.0023930522,2.2147876e-06,0.0023908375,1.9797337,0.019769195
1621,0.0018391557,1.0037328e-06,0.001838152,2.099556,-0.04823658
1622,0.002051246,1.9042054e-06,0.0020493416,1.9908371,-0.020776823
1623,0.0018430967,4.671096e-06,0.0018384256,2.2445405,0.07826979
1624,0.002091172,4.9094515e-06,0.0020862625,2.3378012,0.09508209
1625,0.0017359504,1.1985288e-06,0.0017347519,2.1447914,-0.055889633
1626,0.001899276,9.519446e-08,0.0018991808,3.021451,-0.1586059
1627,0.0018537446,9.220003e-07,0.0018528226,2.242786,-0.07076915
1628,0.0018065275,3.2615494e-06,0.001803266,2.0491354,0.028450472
1629,0.0017436675,2.0973023e-06,0.0017415702,2.041032,-0.027824167
1630,0.001767184,5.908863e-07,0.0017665931,2.4254537,-0.104108274
1631,0.0019690203,6.2538373e-07,0.001968395,2.2757275,-0.08688163
1632,0.00172342,1.9047401e-06,0.0017215152,1.9561528,-0.019441126
1633,0.0018381595,3.317005e-06,0.0018348425,2.0329888,0.02387244
1634,0.0017100392,3.409176e-06,0.00170663,2.039331,0.033474598
1635,0.0020138319,1.649181e-06,0.0020121827,1.9910319,-0.028067965
1636,0.0018102505,2.1055149e-07,0.0018100399,2.8608358,-0.1474996
1637,0.0017782528,6.103795e-07,0.0017776424,2.51526,-0.1111433
1638,0.0018673213,3.327679e-06,0.0018639936,2.016685,0.032929536
1639,0.0017277416,2.6388138e-06,0.0017251028,1.960819,0.007315362
1640,0.0018488502,4.1719423e-07,0.0018484329,2.6016314,-0.12204572
1641,0.0016645145,5.9278926e-07,0.0016639218,2.3634715,-0.095319815
1642,0.0018527919,2.1314286e-06,0.0018506604,1.9193286,0.001300024
1643,0.0016149038,2.3096538e-06,0.0016125941,1.9587946,-0.001597492
1644,0.0017400389,2.176479e-06,0.0017378624,1.979944,-0.010209958
1645,0.0016424943,1.8795081e-06,0.0016406148,1.9367344,-0.01003423
1646,0.001960139,2.460601e-06,0.0019576785,1.9151182,0.022820868
1647,0.001678035,3.532066e-06,0.001674503,2.0426168,0.045280498
1648,0.001776641,3.4333482e-06,0.0017732077,2.036801,0.03700909
1649,0.001646951,1.7870092e-06,0.001645164,1.9326711,-0.01648665
1650,0.0017859687,7.447189e-07,0.001785224,2.1750417,-0.0740876
1651,0.0016243339,6.896582e-07,0.0016236443,2.3933558,-0.09949541
1652,0.0016579195,2.0400582e-06,0.0016558794,2.069184,-0.033840645
1653,0.0016856921,2.761752e-06,0.0016829304,2.015702,0.002301207
1654,0.0016135395,7.6496656e-07,0.0016127746,2.3642273,-0.092072204
1655,0.0016304954,9.988048e-08,0.0016303955,3.0198886,-0.16254482
1656,0.0015929854,8.940145e-07,0.0015920913,2.3383324,-0.08555447
1657,0.0016624228,3.5505172e-06,0.0016588722,2.0953968,0.03383979
1658,0.0015995231,2.4852054e-06,0.0015970379,2.0318158,-0.005421148
1659,0.0015980431,7.8812934e-07,0.001597255,2.393075,-0.09112789
1660,0.001583517,7.511107e-07,0.0015827658,2.3525279,-0.0857779
1661,0.0015507868,1.7878857e-06,0.0015489989,2.04578,-0.023959566
1662,0.0015475008,2.1162923e-06,0.0015453845,2.0178347,-0.011879744
1663,0.0015678845,2.0747905e-06,0.0015658097,2.0017982,-0.014599633
1664,0.0016139603,1.8230646e-06,0.0016121372,1.981201,-0.021336438
1665,0.0015258861,1.7702761e-06,0.0015241158,2.010344,-0.026308728
1666,0.0015244794,1.8342886e-06,0.0015226451,2.0256016,-0.0239054
1667,0.0015515534,2.5161685e-06,0.0015490372,1.9966521,0.01017064
1668,0.0015328225,1.6011408e-06,0.0015312213,2.0306704,-0.030421304
1669,0.001538222,8.4584747e-07,0.0015373761,2.263006,-0.0791582
1670,0.0015593453,1.2911166e-06,0.0015580541,2.102141,-0.055071574
1671,0.0016050419,1.9235626e-06,0.0016031184,1.9917694,-0.023935424
1672,0.0015912867,1.7376747e-06,0.001589549,2.0165057,-0.029817851
1673,0.001560421,1.7871486e-06,0.0015586339,1.9895729,-0.019912373
1674,0.0015230087,1.3559467e-06,0.0015216528,2.065105,-0.041640386
1675,0.0015076447,1.4788778e-06,0.0015061658,2.0512366,-0.039390765
1676,0.0015044308,9.2441996e-07,0.0015035063,2.257553,-0.07843498
1677,0.0015730003,1.1886145e-06,0.0015718117,2.18864,-0.06647516
1678,0.0015479523,2.1835635e-06,0.0015457687,2.0724168,-0.022067182
1679,0.0015846824,9.236035e-07,0.0015837587,2.3879194,-0.084466696
1680,0.0016261349,1.2109591e-06,0.0016249239,2.1572144,-0.049095504
1681,0.0015104959,1.8621431e-06,0.0015086337,2.046869,-0.017815316
1682,0.0015961534,1.5963739e-06,0.001594557,2.1115074,-0.041084
1683,0.0015053166,1.473121e-06,0.0015038435,2.05957,-0.04275678
1684,0.0017011551,2.3524703e-06,0.0016988026,1.9403367,0.002501332
1685,0.0014987552,1.7144758e-06,0.0014970407,2.0424428,-0.034020275
1686,0.0015589676,1.479041e-06,0.0015574886,2.145699,-0.048891168
1687,0.0015512408,1.4920813e-06,0.0015497487,2.0940814,-0.03750504
1688,0.0016630943,1.4702106e-06,0.0016616241,2.1171982,-0.04208969
1689,0.001595165,1.3015847e-06,0.0015938634,2.2892666,-0.06950773
1690,0.0015083614,1.0562507e-06,0.0015073052,2.3366926,-0.08213608
1691,0.0017340797,1.8395396e-06,0.0017322401,2.0307062,-0.029087698
1692,0.0014716091,2.2101551e-06,0.001469399,2.033287,-0.01737885
1693,0.0015258709,2.24878e-06,0.0015236221,2.0509481,-0.01763556
1694,0.0014646954,1.7755737e-06,0.0014629199,2.056739,-0.03249612
1695,0.0016123872,1.8371151e-06,0.0016105501,2.0325387,-0.02679616
1696,0.0014744521,8.5695706e-07,0.0014735952,2.4139154,-0.09246984
1697,0.0015376922,8.41003e-07,0.0015368512,2.4726777,-0.09628579
1698,0.0015603403,2.1028736e-06,0.0015582374,2.085239,-0.015564665
1699,0.0015092838,2.6524594e-06,0.0015066314,2.0800374,0.013209967
1700,0.0015255479,1.1077381e-06,0.0015244402,2.275562,-0.06223739
1701,0.0014687744,9.456441e-07,0.0014678288,2.2668278,-0.06686303
1702,0.0017283661,2.7665583e-06,0.0017255995,2.0050066,0.027406938
1703,0.0014449,3.1023171e-06,0.0014417976,2.0455172,0.028288115
1704,0.0014817184,3.0505416e-06,0.0014786678,2.058141,0.0254201
1705,0.0014129559,1.8824101e-06,0.0014110735,2.0156531,-0.007912409
1706,0.0014837716,9.4325463e-07,0.0014828284,2.177237,-0.05465739
1707,0.0014311513,1.0542301e-06,0.001430097,2.2194958,-0.06307064
1708,0.0014260844,2.7038154e-06,0.0014233806,2.0268369,0.0067575225
1709,0.0014284471,1.8334612e-06,0.0014266137,2.035094,-0.032231446
1710,0.0014207358,1.0328584e-06,0.001419703,2.2313309,-0.07630854
1711,0.0014143923,6.385086e-07,0.0014137537,2.483565,-0.10818045
1712,0.0013818177,1.2061101e-06,0.0013806117,2.2333152,-0.07171106
1713,0.001494671,2.0648217e-06,0.0014926061,2.0470932,-0.026746457
1714,0.0014218914,2.1573735e-06,0.001419734,2.0782967,-0.029232528
1715,0.0014519524,1.2434781e-06,0.001450709,2.3129625,-0.078752995
1716,0.0014352273,6.223589e-07,0.001434605,2.5543225,-0.11328069
1717,0.0014273361,1.1283311e-06,0.0014262078,2.2718968,-0.07398393
1718,0.0013996687,1.7890416e-06,0.0013978797,2.1887667,-0.046033315
1719,0.0013697174,2.462565e-06,0.0013672549,2.0994852,-0.008795229
1720,0.0014173975,1.0382264e-06,0.0014163593,2.2605314,-0.06629043
1721,0.0014332711,1.3481324e-06,0.001431923,2.1617649,-0.051542893
1722,0.0014421607,1.8942251e-06,0.0014402665,2.1431699,-0.038229916
1723,0.0013770252,2.379172e-06,0.001374646,2.084033,-0.01343037
1724,0.0014361782,1.2813317e-06,0.0014348968,2.2037604,-0.054328807
1725,0.0014057093,1.0493397e-06,0.0014046599,2.3041658,-0.0684528
1726,0.0014161593,2.0351235e-06,0.0014141242,2.1199603,-0.02288756
1727,0.0013887894,3.0167757e-06,0.0013857726,2.0711932,0.01704912
1728,0.0013356304,2.1242772e-06,0.0013335062,2.028894,-0.015517123
1729,0.0014083323,2.0912428e-06,0.001406241,1.9948174,-0.01599274
1730,0.0014132038,2.9504217e-06,0.0014102533,2.0151489,0.012863485
1731,0.0015030174,1.6231636e-06,0.0015013942,2.126092,-0.04529001
1732,0.001434363,7.653576e-07,0.0014335976,2.342414,-0.08461488
1733,0.001505529,1.0843845e-06,0.0015044446,2.168685,-0.05858487
1734,0.001418635,2.1506376e-06,0.0014164844,2.0467625,-0.017242875
1735,0.0014548888,1.5291862e-06,0.0014533596,2.1919196,-0.05777223
1736,0.0013907682,1.1024747e-06,0.0013896658,2.211919,-0.071988784
1737,0.0014326159,1.6181656e-07,0.0014324541,2.8358486,-0.1483451
1738,0.0014040628,7.160791e-07,0.0014033468,2.4217227,-0.09983706
1739,0.001377027,2.8588718e-06,0.0013741681,2.0341852,0.0107432585
1740,0.0014016335,1.9602123e-06,0.0013996733,2.0027483,-0.015587375
1741,0.0013763139,2.3584985e-07,0.001376078,2.7096155,-0.13071966
1742,0.0013417273,8.889776e-07,0.0013408384,2.283346,-0.07693059
1743,0.0014541114,3.5353432e-06,0.0014505761,2.130419,0.041796707
1744,0.0013576363,2.1981425e-06,0.0013554381,2.0674994,-0.009106119
1745,0.0013158881,8.802742e-07,0.0013150079,2.2520394,-0.06652149
1746,0.0013699901,9.1280884e-07,0.0013690772,2.2153625,-0.06266497
1747,0.0013419383,2.456419e-06,0.0013394819,2.0180838,-7.599228e-05
1748,0.0013692232,3.901684e-06,0.0013653216,2.1282322,0.03978268
1749,0.0014709666,4.2697775e-06,0.0014666968,2.1827402,0.062090516
1750,0.0013050924,6.653495e-07,0.001304427,2.3584795,-0.09001943
1751,0.0014498438,8.1016815e-08,0.0014497627,3.0130587,-0.1596425
1752,0.0013408818,1.5515639e-06,0.0013393302,2.0954916,-0.041499063
1753,0.0014654582,3.7841705e-06,0.001461674,2.1347306,0.03996875
1754,0.0013638443,1.8097497e-06,0.0013620345,2.1164877,-0.03792353
1755,0.0013497149,2.662072e-07,0.0013494487,2.7271364,-0.13081287
1756,0.001511793,1.0341915e-06,0.0015107588,2.148579,-0.059790734
1757,0.0013505471,3.6605522e-06,0.0013468865,2.075617,0.037125148
1758,0.0014053085,4.412309e-06,0.0014008962,2.1733592,0.051786553
1759,0.0013189056,1.4623795e-06,0.0013174432,2.078984,-0.051325787
1760,0.0014201533,5.605426e-07,0.0014195928,2.3821988,-0.10071453
1761,0.0012751134,7.369977e-07,0.0012743764,2.375515,-0.097046345
1762,0.0013110338,2.924143e-06,0.0013081097,2.0688894,-0.00033677192
1763,0.0013130514,2.225645e-06,0.0013108258,2.0667982,-0.023031693
1764,0.0012770692,3.092598e-07,0.0012767599,2.7056956,-0.13353775
1765,0.0012764113,5.490971e-08,0.0012763564,3.1210632,-0.17485404
1766,0.0012175099,1.3902923e-06,0.0012161195,2.1326735,-0.056200612
1767,0.0013093456,3.6641168e-06,0.0013056814,2.0869787,0.037253503
1768,0.0012703318,2.4431015e-06,0.0012678887,1.9936264,-0.0044377176
1769,0.001276537,9.701008e-07,0.0012755669,2.1916912,-0.06892746
1770,0.001314487,1.6175679e-06,0.0013128694,2.00998,-0.028555878
1771,0.0012650868,2.3554426e-06,0.0012627314,2.0348413,-0.0059020957
1772,0.0012744599,3.0336223e-06,0.0012714262,2.0781956,0.017803239
1773,0.0012466282,1.1853351e-06,0.0012454429,2.2086573,-0.060412195
1774,0.0012663782,2.444885e-07,0.0012661337,2.7380512,-0.13048522
1775,0.0012201415,1.189037e-06,0.0012189525,2.2168257,-0.060305286
1776,0.0012402982,2.345984e-06,0.0012379522,2.071388,-0.009130535
1777,0.0012457239,2.4986134e-06,0.0012432253,2.0347261,0.0017241314
1778,0.0012037414,1.6409055e-06,0.0012021005,2.0623271,-0.033039704
1779,0.0012201874,1.0072442e-06,0.0012191802,2.2102344,-0.067360096
1780,0.0012176438,1.617151e-06,0.0012160267,2.0379212,-0.033096362
1781,0.0012104821,1.678512e-06,0.0012088036,2.0297832,-0.029942026
1782,0.0012416949,1.2230579e-06,0.0012404718,2.1472301,-0.05642373
1783,0.0012038965,2.0334658e-06,0.001201863,1.9825348,-0.007880037
1784,0.0012738951,1.639417e-06,0.0012722558,1.9744701,-0.020857772
1785,0.0012859887,6.485857e-07,0.0012853402,2.2852306,-0.08544565
1786,0.0012795991,1.0298772e-06,0.0012785692,2.113364,-0.06102332
1787,0.0013055992,1.7268683e-06,0.0013038723,1.9459463,-0.021224009
1788,0.0012489723,1.3493957e-06,0.0012476229,2.0064104,-0.039928168
1789,0.0012237006,8.8518823e-07,0.0012228154,2.1518672,-0.06728251
1790,0.0012054639,1.8776904e-06,0.0012035862,1.9216396,-0.0074782874
1791,0.0011723137,1.6936623e-06,0.0011706201,1.9371535,-0.019145751
1792,0.001196092,1.5526778e-06,0.0011945394,1.9520849,-0.027992379
1793,0.0011868132,1.5587553e-06,0.0011852544,1.9271957,-0.024451967
1794,0.0011896294,1.5761426e-06,0.0011880533,1.9296421,-0.023354022
1795,0.0011959268,2.1515118e-06,0.0011937753,1.9276395,-0.0029865296
1796,0.0012394178,1.5121155e-06,0.0012379057,2.0037189,-0.035003636
1797,0.0012491052,8.418915e-07,0.0012482633,2.1166077,-0.06301805
1798,0.0012401452,1.1130296e-06,0.0012390321,2.0231206,-0.047607876
1799,0.0012045051,1.7439463e-06,0.0012027612,1.9727049,-0.028566511
1800,0.0011923956,1.8062433e-06,0.0011905893,1.966634,-0.027087692
1801,0.0013080566,1.5616404e-06,0.001306495,1.9346516,-0.027768526
1802,0.0011427117,6.2206504e-07,0.0011420897,2.279166,-0.08835697
1803,0.0012105078,7.60126e-07,0.0012097477,2.2588644,-0.08341483
1804,0.0011526727,1.5182235e-06,0.0011511545,1.9836106,-0.033861164
1805,0.0011843247,2.0800524e-06,0.0011822446,1.9276212,-0.008807636
1806,0.0012282707,7.0958737e-07,0.0012275612,2.2737434,-0.08863067
1807,0.0011739181,7.3362435e-07,0.0011731845,2.189408,-0.07946432
1808,0.0013697922,2.23223e-06,0.0013675599,1.8914512,0.005552764
1809,0.0012374497,1.6235623e-06,0.0012358262,1.970644,-0.029969709
1810,0.0011864875,1.384167e-06,0.0011851033,1.9863833,-0.037939895
1811,0.0013415138,1.3451754e-06,0.0013401686,1.9447253,-0.03360287
1812,0.0012458038,6.214541e-07,0.0012451824,2.296703,-0.09233965
1813,0.001215577,8.368403e-07,0.0012147402,2.1989934,-0.07868875
1814,0.0013285446,1.730434e-06,0.0013268142,1.9306061,-0.022175433
1815,0.0011720889,5.8195155e-07,0.0011715069,2.3264272,-0.095107004
1816,0.0011074888,1.204229e-06,0.0011062846,2.038999,-0.047297418
1817,0.0012532054,2.3545736e-06,0.0012508507,1.9292552,0.012480444
1818,0.0011509358,2.0983384e-06,0.0011488374,1.9402938,-0.0025949257
1819,0.0012328586,9.082446e-07,0.0012319504,2.1217468,-0.06330954
1820,0.00116622,1.392718e-06,0.0011648274,1.9343331,-0.025740303
1821,0.0011272146,1.4177124e-06,0.0011257969,1.9480915,-0.028143888
1822,0.0012118772,1.4880613e-06,0.0012103892,1.9898741,-0.031663492
1823,0.001274503,2.849356e-06,0.0012716536,1.9813108,0.035911947
1824,0.0011963019,1.1186648e-06,0.0011951833,1.9839659,-0.039600927
1825,0.0012636307,3.3717583e-07,0.0012632936,2.409159,-0.10606668
1826,0.0011284904,1.7985612e-06,0.0011266918,1.8829173,-0.011053253
1827,0.0012860658,3.3539345e-06,0.0012827119,2.0041823,0.048799414
1828,0.0011758904,9.74347e-07,0.001174916,2.0594797,-0.06258536
1829,0.001094985,5.714391e-07,0.0010944136,2.1762788,-0.08276426
1830,0.0012020435,9.0696693e-07,0.0012011365,1.9710274,-0.051679254
1831,0.0010745641,1.3992321e-06,0.0010731649,1.9188516,-0.034532886
1832,0.0011796148,1.1124166e-06,0.0011785023,2.0183995,-0.055951852
1833,0.001153698,1.5111445e-06,0.0011521868,1.860708,-0.022636004
1834,0.0012602214,1.6432159e-06,0.0012585782,1.8353243,-0.013929554
1835,0.0012270218,8.129e-07,0.0012262089,2.1064928,-0.07389905
1836,0.0011230503,7.755465e-07,0.0011222748,2.0874474,-0.07292976
1837,0.0013500837,9.3243176e-07,0.0013491513,1.9788028,-0.056792665
1838,0.0011491576,4.7650897e-07,0.0011486812,2.315284,-0.10159197
1839,0.0011217277,1.383168e-06,0.0011203446,1.9796183,-0.042518627
1840,0.0013166422,2.4254787e-06,0.0013142166,1.8852825,0.017861882
1841,0.0010989041,3.1507935e-07,0.0010985889,2.3507302,-0.10666671
1842,0.0012075136,2.5873356e-07,0.0012072548,2.4491003,-0.11804471
1843,0.0011779566,2.6644375e-06,0.0011752922,1.8810468,0.024507692
1844,0.0010971681,2.4660737e-06,0.001094702,1.8751385,0.014887667
1845,0.0010987807,5.184669e-07,0.0010982621,2.2069352,-0.086699165
1846,0.0010940601,3.032401e-07,0.0010937569,2.3238757,-0.100051574
1847,0.0011688898,1.8827373e-06,0.001167007,1.8512272,0.0018252973
1848,0.0010952018,2.5865002e-06,0.0010926153,1.895014,0.023144051
1849,0.0010971501,1.4078471e-06,0.0010957423,1.8580021,-0.025854321
1850,0.0011394111,7.913472e-07,0.0011386197,1.9338924,-0.05291713
1851,0.0011248713,1.8573676e-06,0.0011230139,1.7836071,0.0023355423
1852,0.0011289148,2.776506e-06,0.0011261383,1.8820652,0.031041687
1853,0.0010834172,1.1273498e-06,0.0010822898,1.8769983,-0.039759412
1854,0.0011300425,2.5703096e-07,0.0011297854,2.26768,-0.1012487
1855,0.0010687253,7.4843985e-07,0.0010679768,1.9775332,-0.06306374
1856,0.0010942877,2.2190475e-06,0.0010920687,1.83789,0.0050606765
1857,0.0010707658,1.8989244e-06,0.0010688668,1.7882373,-3.0599676e-05
1858,0.0011021955,1.937128e-07,0.0011020018,2.3193474,-0.109250315
1859,0.0010950593,3.6455947e-07,0.0010946947,2.179698,-0.094504476
1860,0.0011171629,3.1651236e-06,0.0011139978,1.9044126,0.046496708
1861,0.0011052625,2.8984382e-06,0.0011023642,1.8608494,0.038090914
1862,0.0010731736,2.568799e-07,0.0010729167,2.2692113,-0.10499822
1863,0.0010785434,2.3990518e-07,0.0010783034,2.2473845,-0.10227793
1864,0.0010595438,1.5847223e-06,0.001057959,1.770222,-0.011035226
1865,0.001075361,2.3477419e-06,0.0010730133,1.8052611,0.021457909
1866,0.0010933691,5.061378e-07,0.0010928629,2.035799,-0.07645033
1867,0.001106671,3.6489243e-07,0.0011063062,2.0652933,-0.08202656
1868,0.0010527378,1.8623465e-06,0.0010508755,1.7321385,0.005509478
1869,0.0011098203,2.1934393e-06,0.0011076268,1.7679052,0.016230963
1870,0.0010300581,1.3936677e-06,0.0010286644,1.7198602,-0.010108808
1871,0.0010440695,7.2029695e-07,0.0010433493,1.8282562,-0.047717296
1872,0.0010489585,7.2084083e-07,0.0010482377,1.8500311,-0.05309225
1873,0.0010619621,1.9421661e-06,0.00106002,1.7261429,0.008913399
1874,0.0010689243,1.6281224e-06,0.0010672963,1.7194868,-0.004784412
1875,0.0010329714,7.372408e-07,0.0010322342,1.8715777,-0.055363853
1876,0.0010557476,5.0887655e-07,0.0010552388,2.001506,-0.075462095
1877,0.001047747,7.7208597e-07,0.0010469749,1.8549747,-0.053869892
1878,0.0010913879,1.7213897e-06,0.0010896665,1.703198,-0.0006534327
1879,0.0010513989,1.7600605e-06,0.0010496388,1.7111344,-0.0044153156
1880,0.0010696176,9.7223e-07,0.0010686454,1.7855518,-0.04244033
1881,0.0010865355,9.929237e-07,0.0010855426,1.7310458,-0.030756144
1882,0.0011062844,1.9307613e-06,0.0011043537,1.7080382,0.016185177
1883,0.0010705536,1.426117e-06,0.0010691275,1.7496756,-0.018989978
1884,0.0010545662,7.7654414e-07,0.0010537897,1.8723215,-0.053936336
1885,0.0012093871,5.595724e-07,0.0012088275,1.8696349,-0.05711878
1886,0.0010403682,1.01573534e-07,0.0010402666,2.3657408,-0.11941561
1887,0.0010612078,1.5915201e-06,0.0010596163,1.742045,-0.012457113
1888,0.0011791058,4.0678633e-06,0.0011750379,2.1590261,0.08969225
1889,0.0010189187,8.7600125e-07,0.0010180427,1.7573599,-0.037053786
1890,0.0011527449,1.5208318e-08,0.0011527296,2.576097,-0.14055836
1891,0.0010576496,1.0277613e-06,0.0010566219,1.7337229,-0.03273603
1892,0.0011133787,2.6993578e-06,0.0011106794,1.823859,0.04180531
1893,0.0010525704,1.5846285e-06,0.0010509858,1.7168605,-0.0038749217
1894,0.0010193979,3.323392e-07,0.0010190655,2.0085232,-0.077605546
1895,0.001187797,1.0703253e-06,0.0011867267,1.6747739,-0.014223415
1896,0.0010332438,1.2412193e-06,0.0010320026,1.6920689,-0.019994622
1897,0.0010423766,1.6683149e-06,0.0010407083,1.6860799,-0.005325302
1898,0.0010756244,1.7746207e-06,0.0010738497,1.6699998,0.008250187
1899,0.0009792759,6.311239e-07,0.0009786448,1.8435327,-0.056377675
1900,0.0010337293,7.7186337e-07,0.0010329575,1.8253762,-0.049430527
1901,0.0010404829,1.7431593e-06,0.0010387397,1.6968197,0.008134785
1902,0.000997149,1.5713571e-06,0.0009955777,1.6868532,-0.0047232425
1903,0.0010323535,3.6445152e-07,0.001031989,2.043488,-0.08741201
1904,0.0010008046,6.6062967e-07,0.0010001439,1.8104367,-0.054871757
1905,0.0011119652,1.7182826e-06,0.0011102469,1.668276,0.008482501
1906,0.001057034,1.5054896e-06,0.0010555285,1.6954618,-0.012085132
1907,0.001047434,1.572044e-07,0.0010472769,2.2458112,-0.11231129
1908,0.0011277329,1.9163934e-07,0.0011275413,2.1348548,-0.10172539
1909,0.0009902321,1.3837814e-06,0.0009888483,1.6919132,-0.02038424
1910,0.0010161136,1.8564945e-06,0.0010142571,1.6930106,0.0023384762
1911,0.0009877267,6.333751e-07,0.0009870933,1.8045478,-0.05773426
1912,0.001053129,1.9869604e-07,0.0010529303,2.0807462,-0.09621229
1913,0.0010010987,8.804419e-07,0.0010002182,1.735975,-0.045111984
1914,0.0009998529,2.605395e-06,0.0009972475,1.7667958,0.04378243
1915,0.0010461245,1.6763312e-06,0.0010444481,1.6323049,0.016502379
1916,0.0010095319,5.6518206e-07,0.0010089667,1.746777,-0.0467514
1917,0.0009920945,1.0049723e-06,0.0009910895,1.6265613,-0.018516736
1918,0.0011408884,3.022809e-06,0.0011378656,1.8840423,0.06775669
1919,0.0010260637,1.641249e-06,0.0010244225,1.6295117,0.0037527578
1920,0.0011417107,8.918237e-08,0.0011416215,2.2606413,-0.11549661
1921,0.0011679215,3.8167028e-07,0.0011675397,1.8392686,-0.06448206
1922,0.0009726626,1.0494314e-06,0.00097161316,1.6656793,-0.024495827
1923,0.001109018,1.5023282e-06,0.0011075157,1.6550379,-0.0076227053
1924,0.0010420163,1.2211799e-06,0.0010407951,1.6033022,-0.010764522
1925,0.0011729148,1.0247271e-06,0.0011718901,1.57687,-0.01441369
1926,0.0010170683,1.2057666e-06,0.0010158626,1.5866976,-0.011489293
1927,0.0009768815,1.889593e-06,0.0009749919,1.6363353,0.026378354
1928,0.0011005627,1.4918811e-06,0.0010990709,1.588473,0.014188162
1929,0.0009682059,4.097493e-07,0.0009677962,1.802372,-0.06381388
1930,0.0009769414,1.911439e-07,0.0009767503,2.0907965,-0.09942159
1931,0.000984102,1.3624788e-06,0.0009827395,1.6463017,-0.011404929
1932,0.001065819,1.7548651e-06,0.0010640641,1.6519245,0.007865412
1933,0.0011063648,3.1470307e-07,0.0011060501,2.0162046,-0.091105334
1934,0.0010633286,1.2840445e-07,0.0010632002,2.1893482,-0.11262866
1935,0.0012785225,1.446816e-06,0.0012770757,1.568093,-0.005181201
1936,0.0010410979,1.6642563e-06,0.0010394336,1.612812,-0.0044962806
1937,0.0011324876,5.091636e-07,0.0011319784,1.8236595,-0.0669379
1938,0.0011292824,8.6981987e-07,0.0011284126,1.5975667,-0.017439924
1939,0.0009258028,5.5001624e-07,0.0009252528,1.7023724,-0.045021653
1940,0.0010537022,4.1542515e-07,0.0010532868,1.8383639,-0.06922933
1941,0.0009445488,1.0918611e-06,0.00094345695,1.5782839,-0.018569022
1942,0.0011752585,2.030216e-06,0.0011732284,1.6247141,0.031036148
1943,0.0012953266,7.311504e-07,0.0012945954,1.7049301,-0.048293665
1944,0.0010962405,4.6822376e-07,0.0010957723,1.7536664,-0.058547914
1945,0.0015752527,2.0459368e-06,0.0015732069,1.6492317,0.044604715
1946,0.0010268466,1.3389781e-06,0.0010255076,1.5445205,-0.011738464
1947,0.0010899547,1.6301765e-06,0.0010883246,1.5575689,-0.002633496
1948,0.0011048587,1.0934499e-06,0.0011037652,1.5128857,-0.011753891
1949,0.0010209081,1.2510469e-07,0.001020783,1.9531186,-0.08935602
1950,0.0010179378,3.1451083e-07,0.0010176232,1.8225495,-0.07447636
1951,0.00096495356,1.3502786e-06,0.00096360326,1.5329471,-0.003473456
1952,0.0010505557,1.7277887e-06,0.0010488279,1.5497186,0.017511534
1953,0.0009562757,1.5209469e-07,0.0009561236,1.9805408,-0.0949859
1954,0.00096087,1.7577192e-07,0.0009606942,1.9419504,-0.09001182
1955,0.0010261877,3.1932336e-06,0.0010229944,1.9146118,0.08116329
1956,0.0009889331,3.5335224e-06,0.0009853996,2.007393,0.09069389
1957,0.0010543779,2.7589647e-07,0.001054102,1.8340758,-0.07730046
1958,0.0010034133,5.6978504e-08,0.0010033564,2.073831,-0.10375266
1959,0.0010762302,1.9204845e-06,0.0010743097,1.5704172,0.03628341
1960,0.0009844279,2.1940352e-06,0.0009822338,1.6197554,0.040521674
1961,0.00093905575,7.9713726e-07,0.0009382586,1.5112151,-0.022829084
1962,0.0010021126,4.1302752e-07,0.0010016996,1.5971897,-0.043814134
1963,0.00090976415,8.5117324e-07,0.000908913,1.477682,-0.019478496
1964,0.0009288652,1.9740478e-06,0.00092689117,1.5393525,0.027983628
1965,0.0008848415,8.622346e-07,0.00088397926,1.4922162,-0.027427522
1966,0.0010159331,6.026854e-07,0.0010153304,1.5275401,-0.037738416
1967,0.0009354082,5.568559e-07,0.00093485136,1.5687966,-0.04537537
1968,0.0009643959,1.8926053e-06,0.00096250325,1.534226,0.026417153
1969,0.00094754476,1.915408e-06,0.0009456294,1.5468844,0.032204393
1970,0.0010576966,1.1366881e-06,0.00105656,1.4477571,-0.0026194125
1971,0.00094352686,3.9031698e-07,0.0009431365,1.6784787,-0.06514661
1972,0.0009469012,2.9624053e-07,0.000946605,1.7812105,-0.07924962
1973,0.0009588986,8.780107e-07,0.0009580206,1.4821817,-0.026091222
1974,0.00090656895,5.5399073e-07,0.000906015,1.5869571,-0.05030199
1975,0.0009303111,4.8305276e-07,0.00092982803,1.6308936,-0.057391036
1976,0.00092202803,8.3407537e-07,0.000921194,1.4739424,-0.025808606
1977,0.00093929016,1.1118038e-06,0.00093817833,1.4348863,-0.009008145
1978,0.0009143562,5.7443935e-07,0.00091378175,1.5736175,-0.051437918
1979,0.0008848187,5.271618e-07,0.00088429154,1.5987126,-0.055108957
1980,0.000875589,1.0015693e-06,0.0008745874,1.4624531,-0.01736718
1981,0.0008784418,7.915593e-07,0.0008776502,1.4966143,-0.026717355
1982,0.0009099462,5.895355e-07,0.0009093567,1.5484707,-0.038806513
1983,0.00096351595,7.4080197e-07,0.00096277514,1.469679,-0.02175593
1984,0.0008821997,9.765987e-07,0.00088122307,1.4347812,-0.010700296
1985,0.00094159617,1.2209659e-06,0.0009403752,1.427183,-0.00039229458
1986,0.00093740184,1.9423323e-06,0.0009354595,1.5423998,0.042878617
1987,0.0009946164,1.2163764e-06,0.0009934,1.4100076,0.012357725
1988,0.0009024685,5.1001456e-07,0.0009019585,1.5123874,-0.043097846
1989,0.00091841596,5.189391e-07,0.00091789704,1.547075,-0.048570998
1990,0.0010010988,1.0083212e-06,0.0010000905,1.4263953,-0.011458178
1991,0.0009029393,5.295772e-07,0.0009024097,1.544906,-0.04724525
1992,0.000913357,2.046516e-07,0.00091315235,1.7790715,-0.08137523
1993,0.0009554697,1.1589905e-06,0.0009543107,1.4140642,-0.0035611792
1994,0.00088636327,1.1002072e-06,0.0008852631,1.4414951,-0.016398098
1995,0.0009224476,5.471687e-07,0.00092190044,1.5812501,-0.05472818
1996,0.0009558349,6.81675e-07,0.00095515326,1.4715852,-0.033555757
1997,0.00088258536,6.03345e-07,0.00088198204,1.5077379,-0.03974517
1998,0.000893438,1.2650393e-06,0.000892173,1.4520017,-0.002635243
1999,0.0008820447,4.2325075e-07,0.0008816215,1.5974418,-0.05533497
2000,0.00093806436,2.2534607e-07,0.00093783904,1.6886063,-0.06838459
2001,0.0008621467,7.646147e-07,0.0008613821,1.4345984,-0.024074674
2002,0.0008608159,1.9613392e-06,0.00085885456,1.5189446,0.038207434
2003,0.00088192977,1.4294823e-06,0.0008805003,1.4110669,0.020239303
2004,0.00088972255,3.4472816e-07,0.00088937784,1.5465652,-0.052588794
2005,0.0008822521,7.1528495e-07,0.0008815368,1.4084159,-0.023447335
2006,0.00092013594,2.1159021e-06,0.00091802,1.5786822,0.048926067
2007,0.00090246205,7.945052e-07,0.0009016676,1.41437,-0.019987112
2008,0.00094448624,5.984864e-08,0.0009444264,1.933992,-0.09841526
2009,0.00088277267,2.558538e-07,0.0008825168,1.6240591,-0.062016983
2010,0.00092370517,1.6495254e-06,0.0009220556,1.4669203,0.03367405
2011,0.00092911493,9.882816e-07,0.0009281266,1.3704389,-0.008887386
2012,0.000860381,6.9094574e-07,0.0008596901,1.3786107,-0.022358408
2013,0.0009402714,1.185757e-06,0.0009390857,1.3687152,0.018033303
2014,0.00083122763,1.6001982e-06,0.00082962745,1.4384773,0.03364128
2015,0.00086883135,9.635514e-07,0.0008678678,1.3547152,-0.002749567
2016,0.00088047225,4.348165e-07,0.00088003743,1.4470861,-0.03880139
2017,0.0008747402,1.6436205e-07,0.0008745758,1.677452,-0.073738106
2018,0.0008345222,8.0443124e-07,0.00083371776,1.3997197,-0.02393277
2019,0.0008349877,1.6058015e-06,0.0008333819,1.4285692,0.020611381
2020,0.0008729056,8.013202e-07,0.00087210425,1.3645483,-0.017330624
2021,0.0008867452,1.7226608e-07,0.00088657293,1.7013503,-0.07834414
2022,0.0008225029,9.182697e-07,0.0008215846,1.3452277,-0.013037763
2023,0.00082021224,1.5015065e-06,0.0008187107,1.3870317,0.020481365
2024,0.00082259503,7.3427543e-07,0.00082186074,1.3530102,-0.01923406
2025,0.0008900574,5.665272e-07,0.0008894909,1.3642685,-0.021278594
2026,0.0008444301,4.8092164e-07,0.0008439492,1.3922331,-0.029418318
2027,0.00082937157,9.143328e-07,0.00082845724,1.3374336,-0.0041113906
2028,0.0008261398,1.1943399e-06,0.00082494545,1.3530765,0.00770215
2029,0.0008431694,9.547952e-07,0.0008422146,1.344019,-0.008591182
2030,0.00083621865,6.7747385e-07,0.00083554117,1.3888117,-0.029225264
2031,0.00082757114,6.660303e-07,0.00082690513,1.4054208,-0.031627312
2032,0.000813796,6.780136e-07,0.000813118,1.4149637,-0.03280498
2033,0.0008429017,6.0812306e-07,0.0008422936,1.4332048,-0.037899937
2034,0.00081486686,4.2639755e-07,0.0008144405,1.5387709,-0.057404526
2035,0.00082252146,2.4068677e-07,0.00082228077,1.652123,-0.07412707
2036,0.00084890006,5.3726063e-07,0.0008483628,1.4114555,-0.037387002
2037,0.0008200105,7.255041e-07,0.000819285,1.3493135,-0.022175627
2038,0.00084711483,2.448939e-07,0.00084686995,1.5871221,-0.0684446
2039,0.00083251816,1.0031208e-06,0.00083151506,1.3224741,-0.004695282
2040,0.0008048445,6.5503394e-07,0.0008041895,1.3536898,-0.026651088
2041,0.00079006323,6.09879e-07,0.00078945333,1.3622593,-0.028372025
2042,0.0008046035,1.4440034e-06,0.0008031595,1.38441,0.022080297
2043,0.0007891746,7.196521e-07,0.0007884549,1.3269255,-0.015287823
2044,0.000793865,9.246349e-07,0.0007929404,1.3059686,0.0044348547
2045,0.0008099256,1.5229458e-06,0.00080840266,1.4078691,0.038503874
2046,0.0008231895,1.5394671e-06,0.00082165,1.3938636,0.036258575
2047,0.0008322339,1.2404723e-06,0.00083099346,1.319179,0.01761029
2048,0.0008236939,3.5339093e-07,0.0008233405,1.4167451,-0.045338634
2049,0.0008357211,3.1470307e-07,0.00083540636,1.4613236,-0.05127056
2050,0.0008557513,6.689277e-07,0.00085508235,1.3351525,-0.020357627
2051,0.0008113541,4.3392282e-07,0.00081092014,1.424761,-0.044177245
2052,0.00079246494,5.32607e-07,0.00079193234,1.4061965,-0.040752415
2053,0.0008206777,9.2512215e-07,0.00081975263,1.3192091,-0.010021437
2054,0.0008212535,5.8191745e-07,0.0008206716,1.3620684,-0.03333988
2055,0.000825038,5.1419465e-07,0.0008245238,1.3688288,-0.03557051
2056,0.00082268985,4.9517257e-07,0.0008221947,1.360719,-0.03400379
2057,0.0008024222,1.7872674e-07,0.0008022434,1.5916939,-0.07130937
2058,0.0008087872,3.968421e-07,0.0008083903,1.4540603,-0.0515516
2059,0.00078518986,5.34697e-07,0.00078465516,1.3516223,-0.032371115
2060,0.0008091634,5.0427366e-07,0.0008086591,1.3226839,-0.025607936
2061,0.0007933803,1.1822061e-06,0.0007921981,1.3034745,0.014961017
2062,0.000837084,1.087195e-06,0.0008359968,1.2865982,0.0024400265
2063,0.00078565243,9.358883e-07,0.00078471657,1.2770503,-0.0029174783
2064,0.00081617833,9.720097e-07,0.0008152063,1.2819134,0.003061029
2065,0.00077561423,9.0435765e-07,0.00077470986,1.2831454,-0.002532737
2066,0.0008019031,4.9157205e-07,0.0008014115,1.3361026,-0.031662095
2067,0.00078780786,2.8592623e-07,0.00078752195,1.4045339,-0.045613278
2068,0.00080044783,4.3653776e-07,0.0008000113,1.3272613,-0.032785393
2069,0.0008216149,8.429856e-07,0.00082077197,1.267699,-0.010692867
2070,0.0007861705,5.885977e-07,0.0007855819,1.2723258,-0.021421626
2071,0.0009302222,9.440942e-07,0.00092927815,1.2682884,0.013868597
2072,0.0008005117,3.971801e-07,0.0008001145,1.328915,-0.03629427
2073,0.00083979586,6.807525e-07,0.0008391151,1.2603227,-0.0162592
2074,0.0008607421,1.3511099e-06,0.000859391,1.3423862,0.031841226
2075,0.0008026704,3.6070992e-07,0.00080230966,1.3215699,-0.033796318
2076,0.00081030757,3.136173e-07,0.00080999394,1.3339331,-0.035695475
2077,0.0008166866,8.253478e-07,0.0008158613,1.2457715,0.007843962
2078,0.0007917209,1.2551535e-06,0.00079046574,1.3101628,0.027776746
2079,0.00077290914,1.3700903e-06,0.00077153905,1.3289998,0.030198516
2080,0.0007529334,4.12635e-07,0.00075252075,1.2976753,-0.028045872
2081,0.0007867533,4.975557e-07,0.00078625575,1.2676693,-0.017947426
2082,0.0007708204,3.51595e-07,0.00077046885,1.3379045,-0.039827865
2083,0.00075966184,8.9392995e-07,0.0007587679,1.2428333,0.0017875306
2084,0.0008586101,6.21043e-07,0.0008579891,1.2422161,-0.011436267
2085,0.000842721,8.403026e-08,0.000842637,1.5643728,-0.07210849
2086,0.0007734281,4.496703e-07,0.00077297847,1.2603458,-0.020519
2087,0.0008962885,1.4096688e-06,0.0008948788,1.3957222,0.0422288
2088,0.00082228315,5.642415e-07,0.0008217189,1.2636832,-0.022055568
2089,0.00078266684,2.8163183e-07,0.00078238524,1.3610423,-0.044267334
2090,0.00094859785,1.087801e-06,0.00094751007,1.2946923,0.02348679
2091,0.00078345207,9.2601096e-07,0.00078252604,1.2377983,0.004081882
2092,0.00081332494,2.2848347e-07,0.00081309647,1.3976995,-0.052654758
2093,0.0009129712,5.333576e-07,0.00091243786,1.231652,-0.014657769
2094,0.0007943572,5.79703e-07,0.0007937775,1.2246137,-0.015664347
2095,0.00082520203,7.9341646e-07,0.0008244086,1.215264,-0.0021181623
2096,0.0008487291,1.0074984e-06,0.0008477216,1.2669463,0.021942673
2097,0.0007608202,3.6065623e-07,0.0007604596,1.2687199,-0.025647944
2098,0.0008437138,5.8938673e-07,0.0008431244,1.2200837,-0.012180002
2099,0.00082495366,1.530974e-06,0.0008234227,1.4218309,0.04984753
2100,0.00084946037,5.104297e-07,0.00084894995,1.2247989,-0.012689417
2101,0.00083707273,1.9211583e-07,0.0008368806,1.4099227,-0.05589145
2102,0.00077103724,8.9316933e-07,0.00077014405,1.2224696,0.0036113255
2103,0.00089348556,1.5955079e-06,0.00089189,1.4166213,0.046681568
2104,0.00076601095,1.8892234e-07,0.000765822,1.4216805,-0.05794273
2105,0.0007630086,1.4042587e-07,0.0007628682,1.5005001,-0.06907265
2106,0.00087884866,1.5374894e-06,0.00087731116,1.3680761,0.03419415
2107,0.00076725875,3.305291e-07,0.00076692825,1.3423812,-0.048211537
2108,0.000777307,9.615193e-09,0.0007772974,1.7706248,-0.09844289
2109,0.00082209037,1.0637527e-06,0.0008210266,1.2380993,0.02003349
2110,0.000759693,1.906509e-06,0.00075778645,1.4743904,0.05477919
2111,0.0007712113,5.087065e-07,0.00077070255,1.2200086,-0.025366958
2112,0.00086932204,2.8913033e-07,0.0008690329,1.2814134,-0.0377928
2113,0.00074619707,2.4918955e-07,0.0007459479,1.3412756,-0.0501318
2114,0.0007829754,1.0359805e-06,0.0007819394,1.230512,0.0052676066
2115,0.00081396906,1.0613412e-06,0.0008129077,1.2343427,0.013581255
2116,0.000841488,6.366231e-08,0.00084142433,2.2146366,-0.13806495
2117,0.00073550834,8.0843016e-08,0.0007354275,1.5298308,-0.07446699
2118,0.0008006446,2.439609e-06,0.000798205,1.6433748,0.07210761
2119,0.000762845,1.637357e-06,0.0007612076,1.3408431,0.034235727
2120,0.0007502087,1.7663511e-07,0.000750032,1.3770174,-0.056673553
2121,0.0008062692,4.0737766e-07,0.0008058618,1.1888217,-0.020418692
2122,0.0007358882,9.958807e-07,0.0007348923,1.1979574,0.017049229
2123,0.0007513842,6.674052e-07,0.0007507168,1.1628559,-0.008166913
2124,0.0007528747,3.2868977e-07,0.000752546,1.2237674,-0.032920267
2125,0.0007480325,3.0374906e-07,0.00074772874,1.243824,-0.036805186
2126,0.0007511635,3.9426484e-07,0.0007507693,1.2368473,-0.03521378
2127,0.0007313901,3.976404e-07,0.00073099247,1.2331835,-0.034273054
2128,0.00084252737,5.283634e-07,0.000841999,1.1775376,-0.014567691
2129,0.0007009587,5.805883e-07,0.00070037815,1.1665454,-0.013122063
2130,0.0007500709,1.0429994e-06,0.0007490279,1.1958712,0.016066078
2131,0.00075895654,1.3166222e-06,0.00075763994,1.306714,0.041690186
2132,0.000747617,3.5482742e-07,0.00074726215,1.1694552,-0.020299565
2133,0.0007559353,7.797099e-08,0.0007558573,1.4157734,-0.06377659
2134,0.00072907854,1.046533e-06,0.000728032,1.2211647,0.026677724
2135,0.0007370573,1.0466092e-06,0.00073601067,1.2352552,0.030348282
2136,0.0007166405,3.6473944e-07,0.00071627577,1.1582153,-0.020290533
2137,0.000690569,3.4868526e-07,0.00069022033,1.1661328,-0.020913657
2138,0.0007275588,9.633173e-07,0.00072659546,1.2079899,0.022078108
2139,0.0007109574,2.7165504e-07,0.00071068574,1.244351,-0.040271614
2140,0.0006927177,5.9098943e-07,0.0006921267,1.1461799,-0.006534282
2141,0.0007353519,6.593707e-07,0.0007346925,1.1501812,0.0067290473
2142,0.00070614787,7.161509e-08,0.0007060763,1.378064,-0.059975356
2143,0.0006943129,1.1250503e-07,0.0006942004,1.3346198,-0.054374572
2144,0.00077097653,9.021342e-07,0.0007700744,1.1905199,0.014766616
2145,0.0007571635,3.9167736e-07,0.0007567718,1.178346,-0.027158676
2146,0.0007192236,2.96841e-07,0.0007189267,1.1762533,-0.024565913
2147,0.00085938093,7.8491803e-07,0.000858596,1.1841235,0.020998
2148,0.00073744985,6.808263e-07,0.000736769,1.1290516,0.0019363208
2149,0.0007191163,5.78195e-07,0.0007185381,1.119774,-0.0049015093
2150,0.0008837557,8.156834e-07,0.00088294,1.1938576,0.026166143
2151,0.0007015872,1.8296603e-07,0.00070140423,1.2011877,-0.03359468
2152,0.0007722025,2.8640451e-07,0.0007719161,1.1539208,-0.025390506
2153,0.0008075046,1.3367375e-06,0.00080616784,1.3922044,0.05561604
2154,0.00069138873,5.439329e-07,0.0006908448,1.130406,-0.0009289794
2155,0.0007850072,2.8485954e-07,0.00078472233,1.1981577,-0.034525286
2156,0.00070168445,7.633513e-07,0.0007009211,1.1546087,0.013147232
2157,0.0007563809,5.524391e-07,0.00075582846,1.130507,0.00029574477
2158,0.000809564,1.7869892e-08,0.00080954615,1.5552168,-0.082784824
2159,0.0006733528,2.8591828e-07,0.0006730669,1.1754034,-0.031351328
2160,0.0008135813,1.274947e-06,0.00081230636,1.3101286,0.04450469
2161,0.000707163,5.3800363e-07,0.000706625,1.0988039,-0.00569236
2162,0.00072811404,5.869862e-08,0.00072805537,1.3516891,-0.058349676
2163,0.0007952389,4.3973347e-07,0.0007947991,1.1093465,-0.003864633
2164,0.00068762986,9.976213e-07,0.00068663224,1.1775717,0.02476171
2165,0.0007000588,7.8635765e-07,0.00069927244,1.1208497,0.0100834295
2166,0.00070435845,3.474369e-07,0.000704011,1.1135019,-0.013451924
2167,0.0007205731,4.5425844e-07,0.0007201189,1.1013895,-0.0005599048
2168,0.00071319804,6.1369025e-07,0.00071258435,1.1030316,0.0047406754
2169,0.00070972764,1.0169884e-06,0.00070871064,1.2009357,0.028375488
2170,0.0007311083,7.8555183e-07,0.00073032273,1.151298,0.017583812
2171,0.00069598557,2.9996673e-07,0.0006956856,1.1305214,-0.0215478
2172,0.0007208546,2.5502536e-07,0.0007205996,1.1436672,-0.027629683
2173,0.0007629415,1.0478292e-06,0.00076189364,1.2334968,0.036347833
2174,0.0007153077,1.4568404e-07,0.000715162,1.2230796,-0.045279298
2175,0.0006998061,9.057169e-08,0.0006997155,1.2760025,-0.052901845
2176,0.0008152085,9.68531e-07,0.00081423996,1.2048198,0.035117544
2177,0.0006949944,5.3299857e-07,0.0006944614,1.0732412,0.0021094284
2178,0.0007926229,4.5031996e-08,0.00079257786,1.347075,-0.060677797
2179,0.00076504523,6.8433496e-07,0.0007643609,1.1444212,0.018879155
2180,0.0006771482,1.0145855e-06,0.0006761336,1.2150074,0.030804627
2181,0.0009340898,1.4192075e-07,0.0009339479,1.2781101,-0.052727856
2182,0.0007135482,5.0821774e-07,0.00071304,1.102986,0.0044604666
2183,0.00095305394,9.014267e-07,0.00095215254,1.2637876,0.041892834
2184,0.00076213566,1.4639586e-07,0.0007619893,1.1996033,-0.03946212
2185,0.0006932815,4.7489542e-07,0.00069280656,1.0955548,-0.006532554
2186,0.0009437027,1.3104399e-06,0.0009423923,1.3879378,0.05536078
2187,0.00074159686,9.808028e-08,0.0007414988,1.2559727,-0.0473959
2188,0.00067375327,4.9734547e-07,0.00067325594,1.097454,0.004327235
2189,0.0008420571,1.2644695e-06,0.00084079267,1.3974615,0.058560833
2190,0.0007673462,1.4525212e-07,0.00076720095,1.2184072,-0.042045366
2191,0.00069926085,2.7240114e-07,0.00069898844,1.1303469,-0.024505684
2192,0.0010911657,2.066685e-06,0.001089099,1.7775928,0.097332664
2193,0.0007776018,2.6984068e-07,0.00077733194,1.0944374,-0.019500686
2194,0.0008126624,3.0354133e-08,0.0008126321,1.3207327,-0.05644693
2195,0.0008804307,1.1643547e-06,0.00087926636,1.3881973,0.0602796
2196,0.00066483376,4.830424e-07,0.0006643507,1.0809096,0.0025506492
2197,0.00077340845,1.5933853e-07,0.00077324914,1.1955929,-0.04273593
2198,0.00071447226,6.186028e-07,0.00071385363,1.1121494,0.011028473
2199,0.00068038993,3.1340036e-07,0.00068007654,1.0983478,-0.015400252
2200,0.00073319214,4.1374935e-08,0.00073315075,1.3736602,-0.06665979
2201,0.0006365894,1.8785518e-07,0.0006364016,1.1662704,-0.035833918
2202,0.00077932666,9.451225e-07,0.00077838154,1.2133621,0.031675562
2203,0.000675393,3.3184972e-07,0.00067506114,1.0895137,-0.019879766
2204,0.00070698664,2.9618741e-08,0.000706957,1.3268403,-0.061046556
2205,0.0007621205,6.1324675e-07,0.00076150725,1.1179659,0.022651475
2206,0.0006570471,5.8492225e-07,0.00065646216,1.0749614,0.014864664
2207,0.0007812707,1.04698366e-07,0.00078116596,1.1861826,-0.045374557
2208,0.0006425017,1.9069465e-07,0.000642311,1.0917624,-0.022836471
2209,0.00075664907,8.8689944e-07,0.00075576216,1.2454699,0.044977203
2210,0.0006771371,1.0768563e-06,0.00067606027,1.2653725,0.048378367
2211,0.0006494643,9.195124e-07,0.0006485448,1.20857,0.040517636
2212,0.0007177116,5.5592227e-07,0.00071715564,1.111304,0.020455418
2213,0.00064672733,2.9479054e-07,0.00064643257,1.0584012,-0.011847467
2214,0.0006615459,4.5746788e-07,0.00066108844,1.0394379,-0.0024097734
2215,0.00064798753,6.5883836e-07,0.0006473287,1.0795552,0.017770225
2216,0.0006341498,9.208927e-08,0.00063405774,1.1547692,-0.041235648
2217,0.00063684967,2.0952527e-08,0.0006368287,1.3387121,-0.0665145
2218,0.00062933314,4.8145915e-07,0.0006288517,1.0455726,-0.00545427
2219,0.00064027327,1.035192e-06,0.0006392381,1.1856825,0.030139511
2220,0.00062078185,1.0288373e-07,0.00062067894,1.2055918,-0.04945442
2221,0.00063716224,3.0377503e-08,0.00063713186,1.3255967,-0.06423927
2222,0.000654605,4.5681298e-07,0.00065414817,1.0340663,-0.004667621
2223,0.0006442857,7.8822194e-07,0.00064349745,1.0883489,0.018626736
2224,0.0006336767,2.1252531e-07,0.0006334642,1.0496444,-0.027185205
2225,0.00068925996,6.0301524e-08,0.00068919966,1.1570247,-0.041588556
2226,0.0006541252,5.5280464e-07,0.0006535724,1.0233585,0.012155113
2227,0.00072519464,8.002268e-07,0.0007243944,1.0711424,0.02066074
2228,0.0006525631,6.860495e-07,0.0006518771,1.0577748,0.019371368
2229,0.0007121691,3.1037123e-07,0.00071185874,1.0233015,-0.006680363
2230,0.00065886334,3.599496e-07,0.0006585034,1.0163661,-0.010954745
2231,0.00067185285,6.3207125e-07,0.00067122077,1.0454739,0.011594702
2232,0.0007129291,6.522149e-07,0.0007122769,1.0986292,0.02480648
2233,0.0006533912,4.6495643e-09,0.0006533865,1.3471385,-0.06485191
2234,0.00064142834,1.4093447e-07,0.0006412874,1.0791731,-0.029537711
2235,0.0008132248,2.152583e-06,0.00081107224,1.8409269,0.105841786
2236,0.000621064,3.9306812e-07,0.0006206709,1.0162634,0.004672887
2237,0.00074410683,6.413315e-10,0.0007441062,1.4235101,-0.07278742
2238,0.0006955841,8.6512887e-07,0.00069471897,1.2183784,0.04618578
2239,0.00075421494,1.6772188e-06,0.00075253774,1.615198,0.08590109
2240,0.00072855223,1.1491691e-07,0.0007284373,1.1167415,-0.037716065
2241,0.0006421216,6.351952e-08,0.0006420581,1.1877956,-0.04603915
2242,0.00080732885,4.8486686e-07,0.000806844,1.0666484,0.009918179
2243,0.0006935578,2.527054e-07,0.0006933051,1.0502698,-0.023896698
2244,0.0006269691,5.669423e-07,0.00062640215,1.0390996,0.011330612
2245,0.00075668644,2.8903418e-07,0.0007563974,1.0246623,-0.0057782168
2246,0.00061763055,2.3727037e-07,0.0006173933,1.0404316,-0.022436107
2247,0.00068916014,3.5500497e-07,0.0006888051,1.0392357,-0.019197332
2248,0.00060908525,3.701409e-07,0.0006087151,1.0119934,-0.0068860836
2249,0.00075779937,2.2585566e-07,0.0007575735,1.0243281,-0.013983842
2250,0.0007563335,1.151399e-08,0.000756322,1.6058599,-0.09608824
2251,0.00061620976,2.4731116e-07,0.00061596243,1.0284334,-0.0234323
2252,0.000934438,1.8494762e-06,0.00093258853,1.6618047,0.089294575
2253,0.0006908117,1.6453124e-07,0.00069064717,1.0477455,-0.028957132
2254,0.0007323696,4.887355e-08,0.0007323207,1.1664408,-0.04626672
2255,0.0007839757,1.5526035e-06,0.00078242307,1.595172,0.08739081
2256,0.0006129056,1.0172439e-06,0.00061188836,1.2724743,0.054571684
2257,0.00064427045,8.646224e-08,0.000644184,1.0971739,-0.035810634
2258,0.00060037884,1.3255972e-07,0.0006002463,1.0542452,-0.026958112
2259,0.0006878006,6.099139e-07,0.0006871907,1.088958,0.02632689
2260,0.00060263666,3.6131874e-07,0.00060227537,0.99699795,-0.0012605
2261,0.00059716473,9.117811e-08,0.0005970736,1.0937953,-0.035220854
2262,0.00065236364,6.138887e-07,0.0006517497,1.0872921,0.024759743
2263,0.00060891744,5.4634233e-07,0.0006083711,1.0335467,0.011070104
2264,0.0006371829,1.740581e-07,0.00063700887,1.0601804,-0.0314018
2265,0.0005948376,6.938368e-08,0.0005947682,1.1220257,-0.042496774
2266,0.00066728465,3.902518e-07,0.0006668944,0.99811107,0.0065586823
2267,0.0005911726,1.8680392e-07,0.0005909858,1.0043759,-0.02232275
2268,0.00063257525,9.44099e-08,0.00063248083,1.0850656,-0.039243713
2269,0.0007024419,5.6539494e-07,0.00070187653,1.0509552,0.0224416
2270,0.0006258699,7.5858077e-07,0.00062511134,1.1129608,0.035917826
2271,0.0006942689,4.1981625e-07,0.0006938491,0.9645332,0.008551165
2272,0.0006516754,6.516013e-07,0.0006510238,1.0876845,0.035280433
2273,0.0007178863,4.879118e-07,0.0007173984,1.0128658,0.019826332
2274,0.0007192889,4.6942805e-08,0.000719242,1.1576706,-0.05317661
2275,0.0006616728,2.2467246e-08,0.0006616503,1.2005863,-0.05780032
2276,0.00090593926,7.905918e-07,0.0009051487,1.1796224,0.04316947
2277,0.0006219772,3.6893613e-07,0.0006216083,0.9605936,-0.0012222242
2278,0.0007401744,1.3891153e-08,0.00074016047,1.2812928,-0.06555589
2279,0.0006687736,2.7795096e-07,0.00066849566,0.9999009,-0.010422118
2280,0.0006703463,5.0125186e-07,0.0006698451,1.0175095,0.008674313
2281,0.00066968356,3.9814796e-07,0.0006692854,0.9765522,-0.0066921744
2282,0.00060215394,3.6557685e-07,0.00060178834,0.9570473,0.0033564449
2283,0.0007323667,1.01573534e-07,0.0007322651,1.0107563,-0.02054684
2284,0.0006260983,6.394837e-08,0.00062603434,1.0824767,-0.04090295
2285,0.00066858716,1.966621e-07,0.0006683905,0.99621403,-0.024611529
2286,0.000647666,1.0174994e-06,0.00064664846,1.2568698,0.053400725
2287,0.00057383394,2.620412e-07,0.0005735719,0.959695,0.000884452
2288,0.00060995104,1.6384291e-07,0.0006097872,0.9533928,-0.012619651
2289,0.00061002467,9.992889e-07,0.00060902536,1.2902061,0.060926568
2290,0.0006911504,1.1753303e-06,0.00068997504,1.3916484,0.07016197
2291,0.0006269816,7.8083374e-08,0.00062690355,1.0314813,-0.033706557
2292,0.0006107515,2.9380722e-08,0.0006107221,1.1140122,-0.044920944
2293,0.0006877359,8.485906e-07,0.0006868873,1.1816348,0.04755889
2294,0.00061486213,7.061898e-07,0.00061415596,1.0771252,0.03379363
2295,0.00060161354,2.8388014e-08,0.00060158514,1.1270691,-0.0495669
2296,0.0005950554,1.0131901e-10,0.0005950553,1.3221911,-0.06957091
2297,0.0005975812,3.959602e-07,0.0005971852,0.96963644,0.0014272521
2298,0.0006047316,4.8964114e-07,0.00060424197,0.9836339,0.0063366825
2299,0.00058176444,3.5858708e-08,0.0005817286,1.0976418,-0.044109415
2300,0.00062517443,1.4306823e-07,0.00062503136,0.9661417,-0.012375046
2301,0.0005737915,3.2727317e-07,0.0005734642,0.9471533,0.0055704983
2302,0.0005911891,4.250461e-07,0.00059076404,0.9639243,0.012234811
2303,0.0005853547,4.911438e-07,0.00058486353,1.0123013,0.023264743
2304,0.0005636823,5.8176305e-08,0.00056362414,1.0264646,-0.028664201
2305,0.0005571242,2.2156351e-07,0.00055690267,0.9344255,-0.0036150834
2306,0.0005678772,5.705946e-07,0.0005673066,1.0273103,0.028567212
2307,0.00056825724,5.401042e-07,0.0005677171,1.0269862,0.027949275
2308,0.0005567176,1.9774733e-07,0.0005565199,0.9481727,-0.005810459
2309,0.00056085153,2.2844074e-07,0.00056062307,0.94863015,-0.0037289138
2310,0.00057216245,3.3490406e-07,0.0005718275,0.9619754,0.008270922
2311,0.000607482,1.1324819e-06,0.0006063495,1.3793559,0.06887594
2312,0.0005853457,1.6891802e-07,0.0005851768,0.9491919,-0.008467317
2313,0.0005877527,7.1407875e-08,0.00058768125,1.0029876,-0.026342357
2314,0.0005878427,2.0605614e-07,0.00058763666,0.9538999,-0.0040989956
2315,0.0005693508,2.3368385e-07,0.0005691171,0.9490483,-0.009202313
2316,0.00058183534,2.3290653e-07,0.00058160245,0.949839,-0.010844176
2317,0.0005800463,1.0354438e-07,0.0005799428,0.992845,-0.026267232
2318,0.000579786,9.405768e-08,0.00057969196,0.99926955,-0.024954315
2319,0.0005631222,4.1999007e-07,0.00056270225,0.9799015,0.011634709
2320,0.00056321354,3.0464489e-07,0.0005629089,0.9535435,-0.0035346914
2321,0.00054686796,2.1102355e-07,0.00054665696,0.95440835,-0.007404328
2322,0.0005566801,8.37756e-08,0.0005565963,0.98519677,-0.019939581
2323,0.00055964955,1.398123e-07,0.00055950973,0.9316287,-0.009234522
2324,0.0005797735,9.3044713e-07,0.00057884306,1.3203027,0.06586407
2325,0.00057779107,2.5406305e-07,0.000577537,0.9591634,0.013485967
2326,0.00060480344,3.283816e-08,0.0006047706,1.0167286,-0.027756633
2327,0.00055334385,3.6166816e-07,0.0005529822,0.9869413,0.021711884
2328,0.00059639977,1.1489699e-06,0.0005952508,1.4633919,0.07902855
2329,0.00055938796,2.6645327e-07,0.0005591215,0.9421367,0.010945201
2330,0.0005634804,6.794677e-08,0.0005634125,0.96984726,-0.017007478
2331,0.0006351661,9.2254413e-07,0.0006342436,1.3095068,0.06305294
2332,0.00056140614,3.5486292e-07,0.0005610513,0.9421139,0.008167524
2333,0.00054433686,3.1750993e-08,0.00054430513,1.0625479,-0.04121559
2334,0.0005751277,7.629493e-08,0.0005750514,0.9834981,-0.026593544
2335,0.00056158507,2.5807455e-07,0.000561327,0.9235533,-0.00071962294
2336,0.000604915,4.783159e-08,0.0006048672,1.0321802,-0.04143176
2337,0.0005377751,3.584178e-08,0.00053773925,1.039528,-0.039905775
2338,0.0006385976,1.9762807e-07,0.0006384,0.93225056,-0.0061706225
2339,0.0006422647,9.541527e-08,0.0006421693,0.9833066,-0.032341026
2340,0.0005465425,2.5475453e-07,0.00054628775,0.9166664,-0.00019117711
2341,0.0006946572,5.436252e-07,0.0006941136,1.0811421,0.03730332
2342,0.0006037819,3.8087624e-08,0.0006037438,1.0078341,-0.03560497
2343,0.0006061037,2.3095458e-07,0.0006058727,0.88568157,0.00022630423
2344,0.0007347501,1.4589217e-06,0.0007332912,1.6665632,0.09857013
2345,0.0005626922,1.8766792e-07,0.0005625045,0.90696967,0.005592038
2346,0.0006306413,2.0803963e-08,0.0006306205,1.3377074,-0.07403618
2347,0.00054395926,4.4027712e-07,0.000543519,0.9632587,0.018770171
2348,0.00063600857,8.16168e-07,0.0006351924,1.2115501,0.05263886
2349,0.00056231703,8.181211e-11,0.000562317,1.1648049,-0.054139405
2350,0.0005512894,1.074989e-07,0.0005511819,0.9127053,-0.014111182
2351,0.0005726842,7.317239e-07,0.0005719525,1.1949418,0.052757736
2352,0.00054472155,1.4845557e-07,0.0005445731,0.91286826,-0.0042720814
2353,0.00054643245,7.627024e-08,0.0005463562,0.9339345,-0.016636478
2354,0.0005364298,2.2971737e-07,0.00053620007,0.9244092,0.010766966
2355,0.0005445178,1.2698274e-07,0.0005443908,0.9169799,-0.00310796
2356,0.0005495508,8.647538e-08,0.0005494643,0.92990035,-0.017597053
2357,0.0005549223,4.9498385e-07,0.00055442733,1.0210158,0.027277354
2358,0.0005241442,1.1869048e-07,0.0005240255,0.930476,-0.014451536
2359,0.00052091706,4.5931326e-08,0.00052087114,0.97569084,-0.027454976
2360,0.00055949134,4.9480565e-07,0.0005589965,1.0417012,0.031891942
2361,0.00054972054,3.5492505e-07,0.0005493656,0.9365929,0.015813693
2362,0.0005410181,1.1571642e-07,0.0005409024,0.89715016,-0.008051181
2363,0.00056260754,6.669026e-08,0.00056254084,0.9219067,-0.010210221
2364,0.0005352698,3.889125e-07,0.0005348809,0.9677438,0.028242353
2365,0.00057967304,3.4048057e-07,0.0005793326,0.9116722,0.019992722
2366,0.000569696,6.9572216e-08,0.00056962646,0.8956529,-0.011779117
2367,0.00055555004,8.2675115e-08,0.0005554674,0.89523184,-0.013168808
2368,0.00055425835,8.895112e-08,0.0005541694,0.9159795,-0.024444275
2369,0.000516389,3.0412696e-07,0.00051608484,0.9024738,0.0069325045
2370,0.0005566746,3.5706776e-07,0.00055631757,0.95288557,0.021131337
2371,0.0005168331,7.1646994e-08,0.00051676144,0.9004437,-0.017665071
2372,0.0005447871,6.886654e-08,0.00054471823,0.89711,-0.019382963
2373,0.00053064164,1.3460749e-07,0.000530507,0.88712585,-0.0019013629
2374,0.00052463484,2.0705845e-07,0.0005244278,0.8975705,0.010845383
2375,0.00053497835,5.692672e-07,0.0005344091,1.1240059,0.04874285
2376,0.00053285394,2.9557224e-08,0.0005328244,0.9251733,-0.019973256
2377,0.0005783836,2.943134e-07,0.0005780893,0.9782261,0.024752423
2378,0.0005514416,8.821486e-07,0.0005505595,1.2960633,0.06345496
2379,0.0005593583,3.7107526e-07,0.0005589872,0.95126814,0.020163437
2380,0.00054215547,1.9663567e-07,0.00054195884,0.93601286,0.013003276
2381,0.0005365378,2.9985247e-07,0.00053623796,0.9755421,0.025485812
2382,0.0005677608,1.0751356e-07,0.0005676533,0.88114566,-0.0101144845
2383,0.0005407425,2.0204443e-07,0.00054054044,0.91375333,0.0081992
2384,0.0005575672,1.8790038e-07,0.00055737933,0.90873766,0.006347174
2385,0.0005772569,6.7264866e-10,0.0005772562,1.0715739,-0.048612885
2386,0.00051902287,2.2191435e-07,0.000518801,0.8881605,0.0069048614
2387,0.0005915318,9.2651294e-07,0.0005906053,1.314266,0.06569244
2388,0.00055080233,2.966492e-08,0.00055077265,0.9551778,-0.034243815
2389,0.00052737264,8.186603e-09,0.00052736443,1.0318183,-0.045150578
2390,0.000608141,6.5485307e-07,0.0006074862,1.0858722,0.04027363
2391,0.0005219681,3.9112265e-08,0.000521929,0.9424361,-0.035391062
2392,0.0005284775,1.3302159e-08,0.00052846415,1.2056497,-0.06569233
2393,0.0005800768,2.1460497e-07,0.0005798622,0.8689189,0.009179515
2394,0.00052406726,2.2894669e-07,0.00052383833,0.855289,0.0048303064
2395,0.0005922088,2.2324526e-08,0.00059218646,0.9603035,-0.03716155
2396,0.0005115182,1.1536692e-07,0.00051140285,0.86737734,-0.0038793206
2397,0.0005218666,3.2135e-07,0.00052154524,0.9569279,0.026543006
2398,0.0005441866,4.9296123e-08,0.0005441373,0.88044965,-0.018796176
2399,0.00047957504,2.474594e-07,0.00047932757,0.9245163,0.02102499
2400,0.0005282778,1.8042535e-07,0.0005280973,0.9233645,0.016044268
2401,0.0005032207,3.2075757e-08,0.00050318864,0.9098578,-0.018382272
2402,0.00050850847,1.8072296e-07,0.00050832774,0.89133537,0.011659585
2403,0.0005272424,6.2998794e-07,0.0005266124,1.2553897,0.06362727
2404,0.00051264826,1.0855679e-07,0.0005125397,0.9315663,0.011520153
2405,0.00051185326,1.245782e-07,0.0005117287,0.89237,0.005312523
2406,0.0005005236,4.1903456e-07,0.00050010456,1.0424135,0.03723884
2407,0.00050966226,3.313606e-07,0.0005093309,1.0133349,0.033286292
2408,0.000500852,1.4269649e-07,0.0005007093,0.90421057,0.011073512
2409,0.0004963359,9.46894e-08,0.0004962412,0.87992156,-0.001564384
2410,0.0005044608,3.0734856e-07,0.0005041535,0.94741964,0.022154521
2411,0.0004954388,1.914111e-07,0.0004952474,0.8788202,0.003168959
2412,0.0005061679,2.4150623e-07,0.0005059264,0.88678384,0.010457533
2413,0.0005092371,2.6089078e-08,0.00050921104,0.924035,-0.027912712
2414,0.0005075898,6.933508e-09,0.00050758285,1.1651348,-0.061783295
2415,0.000495051,2.6922953e-07,0.00049478177,0.8835236,0.008615617
2416,0.0005009824,1.8938248e-07,0.000500793,0.8617555,0.0020770603
2417,0.0005387676,1.1231137e-08,0.0005387564,0.94569826,-0.033600498
2418,0.0005177258,2.800209e-07,0.0005174458,0.90355563,0.020996844
2419,0.00051442895,4.323929e-07,0.0005139966,1.0227147,0.038239557
2420,0.0005061777,3.4943358e-07,0.0005058283,0.952567,0.02816973
2421,0.00051565847,1.0022927e-07,0.00051555823,0.8291671,-0.004405235
2422,0.0005061167,9.3227776e-08,0.00050602347,0.8242146,-0.0009848195
2423,0.0005363034,1.449059e-07,0.0005361585,0.8498972,0.009678696
2424,0.0004933234,7.1722795e-08,0.00049325166,0.8347089,-0.010838201
2425,0.0005070809,1.4161218e-07,0.0005069393,0.8313971,-0.0005742559
2426,0.00055194466,5.878091e-07,0.0005513569,1.1449472,0.05192583
2427,0.00049792964,4.8334783e-08,0.0004978813,0.86889154,-0.015324139
2428,0.00056547974,2.7037506e-09,0.00056547706,0.9731463,-0.03791031
2429,0.0005022909,1.8260926e-07,0.0005021083,0.8912032,0.013011689
2430,0.0005086841,1.9420499e-07,0.0005084899,0.90230435,0.016302934
2431,0.00052669604,1.2438437e-08,0.0005266836,0.9060386,-0.026303882
2432,0.0004998626,1.5037939e-07,0.00049971225,0.869408,0.010614847
2433,0.0005774976,3.449819e-07,0.0005771526,1.0246248,0.03722682
2434,0.00052911823,9.638586e-09,0.00052910857,0.9330061,-0.029951526
2435,0.00052524806,5.9081927e-08,0.000525189,0.8644891,-0.014206155
2436,0.00053105544,5.3403255e-07,0.0005305214,1.1386106,0.05038116
2437,0.00047375838,5.7420415e-08,0.00047370096,0.8561844,-0.008780965
2438,0.0005053545,1.5133068e-08,0.00050533935,1.1064615,-0.05260855
2439,0.0005235469,3.1187562e-07,0.000523235,0.9907214,0.031075845
2440,0.0004842464,2.8035116e-08,0.00048421838,0.87695956,-0.01652544
2441,0.00050538086,3.3989824e-09,0.0005053775,0.9225788,-0.025541188
2442,0.0005339322,3.5655148e-07,0.0005335756,1.0518999,0.042822525
2443,0.00048659826,2.76194e-07,0.00048632207,0.93625396,0.027904728
2444,0.00047319126,2.5230855e-07,0.00047293896,0.9228536,0.025038706
2445,0.00047340544,1.2272329e-07,0.0004732827,0.8687519,0.009224464
2446,0.0004655046,1.1743096e-07,0.00046538716,0.8581708,0.0069519468
2447,0.00045530614,1.1520502e-07,0.00045519095,0.851908,0.0049624657
2448,0.00048783649,5.075805e-07,0.0004873289,1.1191248,0.049589116
2449,0.00047929134,1.5442595e-08,0.00047927588,0.87541676,-0.02020503
2450,0.0004685898,9.598688e-08,0.00046849382,0.85115033,0.005459413
2451,0.00046989587,2.6162184e-07,0.00046963425,0.92922497,0.026202127
2452,0.00046816026,1.477044e-07,0.00046801256,0.8587325,0.008784337
2453,0.00047253424,2.9108867e-07,0.00047224315,0.9441647,0.027532807
2454,0.00045685726,1.3674259e-07,0.00045672053,0.83626246,0.0065401667
2455,0.00046437557,1.1647085e-08,0.00046436393,0.8758104,-0.025587708
2456,0.00047350436,7.834592e-08,0.00047342601,0.819304,-0.0060349484
2457,0.0004645225,2.3774485e-08,0.00046449873,0.8685688,-0.024780031
2458,0.0004607542,1.2665481e-08,0.00046074155,0.8921304,-0.028294753
2459,0.00046064937,4.0656698e-08,0.00046060872,0.84095794,-0.014136436
2460,0.00046379384,1.5452181e-07,0.00046363933,0.85048753,0.0103054065
2461,0.00046329517,2.2545489e-08,0.00046327262,0.8653085,-0.014682975
2462,0.0004596329,7.6266126e-08,0.00045955664,0.8394426,-0.0013598776
2463,0.00046449996,3.7907864e-07,0.00046412088,1.0445074,0.042334393
2464,0.00045918822,8.871573e-08,0.0004590995,0.8613557,0.00971381
2465,0.00046363793,8.590666e-08,0.00046355202,0.88317937,0.013608396
2466,0.000508058,6.934004e-07,0.0005073646,1.3737258,0.076911956
2467,0.00047766845,1.2689779e-07,0.00047754156,0.8769574,0.015258469
2468,0.00048671546,9.3021715e-09,0.00048670615,0.8768744,-0.016324991
2469,0.0004671245,1.150028e-07,0.00046700952,0.87434083,0.013641685
2470,0.00044970922,1.6334268e-07,0.00044954589,0.8759472,0.015337522
2471,0.00044807047,3.529938e-08,0.00044803516,0.86344075,-0.016133102
2472,0.00045503513,7.02025e-08,0.00045496493,0.8500228,-0.008792207
2473,0.00045687953,1.5423493e-07,0.0004567253,0.84895104,0.008402608
2474,0.00046076815,4.6572257e-08,0.00046072158,0.82305366,-0.009556105
2475,0.00045955853,7.518359e-08,0.00045948336,0.8191436,-1.7544691e-05
2476,0.00046145884,1.7563451e-07,0.0004612832,0.84754765,0.014317781
2477,0.00045865818,4.022519e-08,0.00045861796,0.8181059,-0.012951806
2478,0.00045493856,8.648655e-09,0.00045492992,0.85536665,-0.023189282
2479,0.00045331163,5.6580824e-08,0.00045325505,0.80132544,-0.007817295
2480,0.00044396418,1.4406194e-07,0.0004438201,0.8076682,0.0062256
2481,0.00046199845,3.2401637e-11,0.00046199842,0.92822224,-0.038103066
2482,0.00047846625,3.0675403e-07,0.0004781595,0.94041747,0.03221955
2483,0.00046298793,2.4562087e-08,0.00046296336,0.808666,-0.013289651
2484,0.00044496695,2.3734296e-07,0.0004447296,0.9330667,0.03294219
2485,0.00045231186,1.1271504e-07,0.00045219914,0.8647871,0.018269597
2486,0.0004579005,2.187705e-08,0.0004578786,0.8275803,-0.005869717
2487,0.00046092083,8.4753175e-08,0.00046083608,0.8586448,0.012871569
2488,0.00046308798,1.9434948e-07,0.00046289363,0.9660672,0.033896692
2489,0.00046356526,4.193626e-07,0.0004631459,1.1731417,0.058759578
2490,0.00048280944,2.398322e-09,0.00048280705,0.9675644,-0.023001092
2491,0.0004897636,5.7604416e-07,0.0004891876,1.3066854,0.06975905
2492,0.00046414643,2.9310203e-07,0.00046385333,1.0290644,0.04043436
2493,0.0004758079,2.1731827e-08,0.00047578616,1.0249931,-0.036850844
2494,0.00048929336,2.009341e-07,0.00048909243,0.9799971,0.031671584
2495,0.0004574346,1.3893336e-07,0.00045729565,0.8753223,0.012790136
2496,0.00048314815,3.3481246e-08,0.00048311468,1.1084117,-0.053831592
2497,0.00046380938,7.8951864e-08,0.00046373042,0.85714024,0.0049818223
2498,0.00043554266,1.2086677e-07,0.0004354218,0.85586834,0.009579047
2499,0.00043026148,1.09018785e-07,0.00043015246,0.8527392,0.009412862
2500,0.00043349806,1.6891661e-08,0.00043348118,0.84895664,-0.011154825
2501,0.0004369483,1.6732335e-07,0.00043678097,0.89205664,0.023170713
2502,0.00043173984,1.7956556e-07,0.00043156027,0.8925275,0.025392259
2503,0.00043606607,5.591994e-08,0.00043601016,0.82770264,0.005833488
2504,0.0004363421,3.2506865e-08,0.00043630958,0.80206716,-0.0055414876
2505,0.00044896832,3.91379e-07,0.00044857693,1.0478607,0.04809916
2506,0.00045668412,9.007906e-08,0.00045659405,0.8209896,0.013346867
2507,0.0004450416,2.0791369e-11,0.00044504157,0.86670053,-0.029084211
2508,0.0004189994,1.7441886e-07,0.000418825,0.83406967,0.017332302
2509,0.00044403644,1.5255995e-07,0.00044388388,0.85155785,0.018812684
2510,0.00043506594,2.872904e-09,0.00043506306,0.8432824,-0.0215936
2511,0.00044122507,1.9368121e-08,0.00044120572,0.8068408,-0.010634352
2512,0.00046160436,4.2875556e-07,0.0004611756,1.142351,0.05607974
2513,0.00045798038,5.2961443e-08,0.0004579274,0.83884895,0.009015753
2514,0.0005403965,1.0155913e-08,0.00054038636,0.9428836,-0.03600638
2515,0.00048286875,3.569431e-07,0.00048251182,1.0687838,0.048130967
2516,0.0004889495,2.1730558e-07,0.0004887322,0.9681169,0.03545023
2517,0.00048931385,2.828517e-08,0.00048928556,1.025572,-0.045793
2518,0.0004471283,5.4693726e-07,0.00044658134,1.2095995,0.062232874
2519,0.00045218866,4.1044592e-07,0.0004517782,1.1095176,0.052703038
2520,0.00048548513,7.6769e-08,0.00048540835,1.1474135,-0.0572764
2521,0.00042831677,2.0189711e-07,0.00042811487,0.919853,0.029846812
2522,0.0005202244,9.764074e-07,0.00051924796,1.5890051,0.095773466
2523,0.0004603321,1.6792123e-09,0.00046033043,0.8279447,-0.017455904
2524,0.00047885274,9.450608e-08,0.00047875824,1.1524717,-0.059825357
2525,0.00048496315,3.062673e-07,0.0004846569,0.9786777,0.03693356
2526,0.0004322849,1.3739357e-07,0.0004321475,0.81858313,0.0073721623
2527,0.0004641331,2.2666369e-07,0.00046390644,1.4594828,-0.09166011
2528,0.00043947753,7.480001e-08,0.00043940273,0.7902815,-0.0008736068
2529,0.00044831648,3.9856178e-07,0.00044791793,1.0142308,0.040650923
2530,0.0004461279,2.9347527e-08,0.00044609857,1.0467852,-0.052289363
2531,0.0004360768,1.1391201e-08,0.00043606543,0.8222509,-0.015167761
2532,0.00043547188,3.061931e-07,0.00043516568,0.98994434,0.040540423
2533,0.0004264618,4.4496037e-08,0.0004264173,0.7954134,0.0061655603
2534,0.00043426955,3.988064e-09,0.00043426556,0.8747863,-0.019103108
2535,0.00045138245,3.1446905e-07,0.000451068,1.0936437,0.053246927
2536,0.0004502859,2.1901077e-07,0.0004500669,0.938218,0.036026213
2537,0.00044004983,1.2867157e-07,0.00043992116,0.9219465,0.030078124
2538,0.00044088525,1.564137e-07,0.00044072885,0.9423978,0.032636568
2539,0.00043505395,4.082912e-07,0.00043464566,1.1217752,0.054709177
2540,0.00044473974,3.448244e-07,0.00044439491,1.0973748,0.051652405
2541,0.00043082258,2.7585337e-08,0.000430795,0.8324438,0.0038268059
2542,0.00043580064,1.9225301e-09,0.00043579872,0.89621574,-0.027061455
2543,0.00043030083,1.2409478e-07,0.00043017673,0.8698747,0.015374187
2544,0.0004075114,6.741954e-08,0.00040744396,0.8265576,0.0030020534
2545,0.00041904123,6.074725e-09,0.00041903515,0.8331554,-0.017162642
2546,0.0004361535,8.5876096e-08,0.0004360676,0.81826156,0.006440892
2547,0.00042557478,5.891465e-09,0.0004255689,0.8530687,-0.02484773
2548,0.00042461263,5.831296e-08,0.0004245543,0.8086353,-0.0051701437
2549,0.00042745075,7.268376e-08,0.00042737808,1.141108,-0.06199792
2550,0.0004583957,7.4104562e-09,0.00045838827,0.7934752,-0.01933144
2551,0.0005119656,5.448235e-07,0.0005114208,1.2340397,0.06616214
2552,0.00043512086,2.877698e-11,0.00043512083,0.8427137,-0.020417154
2553,0.00043174002,8.916012e-08,0.00043165084,0.7964622,0.012453495
2554,0.00041491946,4.7862e-07,0.00041444084,1.1840291,0.064411625
2555,0.0004307081,2.4126464e-07,0.00043046684,1.0467896,0.050782118
2556,0.00043631604,5.508094e-12,0.00043631604,0.8038109,-0.012693453
2557,0.00041075685,4.296146e-07,0.00041032725,1.1510481,0.061287217
2558,0.00040275787,6.887436e-08,0.00040268898,0.8280179,0.016750883
2559,0.00041261327,3.2595583e-08,0.00041258067,0.8036768,0.0039668255
2560,0.00042769648,4.9137356e-07,0.00042720512,1.1342759,0.05692192
2561,0.00042822145,2.288255e-07,0.00042799264,0.91409034,0.033297606
2562,0.00045483775,7.902306e-08,0.00045475873,1.116219,-0.05714291
2563,0.0004300311,1.9917366e-08,0.0004300112,0.80384743,-0.018751178
2564,0.0004571808,3.991641e-07,0.00045678165,1.0392106,0.04078504
2565,0.00041922522,2.0591412e-07,0.0004190193,1.3594503,-0.08250161
2566,0.00041042044,6.166672e-10,0.00041041983,0.87550634,-0.029222962
2567,0.00044317727,5.1377805e-07,0.0004426635,1.1341357,0.05064618
2568,0.0004640688,2.998402e-08,0.00046403884,1.0557089,-0.054416806
2569,0.0004439017,5.935752e-12,0.0004439017,0.85601836,-0.022588631
2570,0.00041661973,2.1489498e-07,0.00041640483,0.9025302,0.030027013
2571,0.000424126,7.6967304e-08,0.000424049,0.77633595,0.008135447
2572,0.0004466584,7.3436944e-08,0.00044658498,1.0648043,-0.05070764
2573,0.0004494809,2.747393e-07,0.00044920616,1.0249387,0.04643463
2574,0.0004195025,4.9189595e-07,0.0004190106,1.2156188,0.06685798
2575,0.00040699908,1.8598257e-08,0.00040698049,0.809406,0.0067393463
2576,0.0004307903,2.9864606e-07,0.00043049167,1.0938625,0.055039298
2577,0.00043623283,1.5494972e-07,0.00043607788,0.8526217,0.026707454
2578,0.00041747332,4.5206082e-08,0.00041742812,0.7837125,0.008039928
2579,0.00043344396,9.965456e-08,0.0004333443,0.8575238,0.023769392
2580,0.00041134268,8.141174e-08,0.00041126128,0.7792607,0.010957306
2581,0.00039964454,2.5080912e-08,0.00039961946,0.7825227,-0.0052189347
2582,0.00048234407,6.098037e-08,0.0004822831,0.8336663,0.008112843
2583,0.00041336252,4.9372247e-08,0.00041331316,0.78956825,-0.0028325552
2584,0.0004108046,9.187235e-08,0.00041071273,0.8083242,0.010921447
2585,0.00046888393,4.555844e-08,0.00046883838,0.8260094,0.008901285
2586,0.0004947124,1.0828202e-07,0.0004946041,1.1827998,-0.06526647
2587,0.00041750955,1.5009638e-07,0.00041735946,0.84904015,0.019725688
2588,0.00048683526,3.6885467e-07,0.0004864664,1.1376437,0.05710825
2589,0.00045938022,4.459668e-08,0.00045933563,0.97731334,-0.041775264
2590,0.00039724485,1.10039615e-07,0.0003971348,0.832519,0.020640748
2591,0.0004436273,4.699996e-07,0.0004431573,1.1644783,0.059704192
2592,0.00043898486,3.3647773e-10,0.0004389845,0.83707356,-0.024915174
2593,0.00039984993,6.2479764e-08,0.00039978744,0.80300283,0.01495568
2594,0.00042226037,2.910324e-07,0.00042196934,1.0606622,0.052003223
2595,0.00045396644,3.060909e-08,0.00045393582,0.94354725,-0.038253907
2596,0.00041115418,3.032237e-07,0.00041085095,1.0195612,0.046831924
2597,0.0005274012,1.0348584e-06,0.00052636635,1.6627333,0.10454255
2598,0.00045103644,2.5277282e-09,0.0004510339,0.8248012,-0.024911873
2599,0.00043992072,3.1022385e-08,0.0004398897,0.9547472,-0.044241868
2600,0.0005885051,1.004793e-06,0.00058750034,1.5502498,0.09194932
2601,0.0004079589,1.8606386e-08,0.0004079403,0.757921,-0.016668482
2602,0.00043830503,2.474668e-07,0.00043805756,1.4234421,-0.08976344
2603,0.0004654855,2.5834714e-07,0.00046522715,0.9201988,0.031730127
2604,0.00042647912,2.9141034e-07,0.0004261877,0.90747446,0.031277604
2605,0.0004049034,2.3415128e-08,0.00040487997,0.93586195,-0.041849624
2606,0.0004814784,9.455137e-09,0.00048146895,0.7893449,-0.006426405
2607,0.00041940773,1.2428383e-07,0.00041928346,0.7684975,0.008155401
2608,0.00040700633,6.264749e-08,0.00040694367,0.7385072,0.0020462708
2609,0.0005381286,4.1913168e-08,0.0005380867,0.8035287,0.011829415
2610,0.00046263984,2.1635498e-09,0.0004626377,0.8268974,-0.029273868
2611,0.00042226713,3.476565e-07,0.00042191948,0.9820975,0.042539973
2612,0.0005607191,1.6620369e-07,0.00056055293,0.92386645,0.032411575
2613,0.00047159815,1.2645366e-08,0.00047158552,0.7530036,-0.009837954
2614,0.0004255237,1.7266832e-07,0.00042535103,0.87356794,0.032131217
2615,0.0004807221,1.7521026e-08,0.0004807046,0.82889766,0.009782242
2616,0.00040318098,1.5788938e-08,0.00040316518,0.7696757,-0.0035274557
2617,0.00045238956,7.843353e-08,0.00045231113,0.7730235,0.009744871
2618,0.00044998704,2.4821995e-08,0.00044996222,0.81630385,0.009082227
2619,0.00039443932,2.7112201e-12,0.00039443932,0.8105686,-0.014554774
2620,0.00042552763,5.4932025e-07,0.00042497832,1.20891,0.065730624
2621,0.00045353002,2.4630438e-07,0.00045328372,0.9630501,0.04140823
2622,0.00041875095,3.9019596e-09,0.00041874705,0.84121174,-0.030531771
2623,0.00039972982,5.5989573e-09,0.00039972423,0.745651,-0.018622162
2624,0.0005228646,5.503589e-07,0.0005223142,1.2143373,0.06582397
2625,0.00049478904,4.704492e-07,0.0004943186,1.6316347,-0.10710911
2626,0.00039397503,6.9807378e-09,0.00039396805,0.85296965,-0.03591494
2627,0.0005620917,9.386581e-07,0.00056115305,1.5435002,0.09304381
2628,0.00048792845,5.5290972e-08,0.00048787316,1.0095139,-0.051420745
2629,0.00043428302,1.3127437e-08,0.0004342699,0.8577923,-0.029941738
2630,0.00065911206,9.915581e-07,0.0006581205,1.7092594,0.10884841
2631,0.00047151657,3.443433e-09,0.00047151314,0.8230207,-0.028699156
2632,0.00047568715,5.2270998e-08,0.00047563488,0.9888914,-0.0484236
2633,0.0005903836,3.3449888e-07,0.0005900491,1.128059,0.05842713
2634,0.00041305594,3.267619e-07,0.0004127292,0.9981695,0.04711517
2635,0.0004354724,3.7869828e-08,0.00043543454,0.7429659,0.0034659004
2636,0.00053035485,1.5535471e-07,0.0005301995,0.95008856,0.037953604
2637,0.00041988303,4.7213712e-07,0.00041941088,1.1787249,0.0641422
2638,0.00044453435,2.3609596e-07,0.00044429826,0.95910496,0.04248616
2639,0.0004953873,1.6715886e-08,0.0004953706,0.8803053,0.01614403
2640,0.0004084801,7.195257e-09,0.0004084729,0.86173546,-0.022951452
2641,0.0004290182,2.86261e-07,0.00042873193,0.9705347,0.03767574
2642,0.00045368134,2.9883473e-08,0.00045365145,0.8202331,0.003563908
2643,0.00039383743,1.4607676e-07,0.00039369136,1.2103899,-0.06669962
2644,0.00039155604,2.0055354e-07,0.00039135548,0.8661725,0.023243746
2645,0.0004400719,4.873083e-07,0.00043958458,1.1256138,0.052438997
2646,0.00042617766,2.741226e-07,0.00042590353,1.4329461,-0.08954831
2647,0.00039015367,5.7384714e-08,0.00039009628,1.0391619,-0.054343075
2648,0.00044971355,5.609778e-07,0.00044915258,1.2297093,0.06555002
2649,0.00038237823,3.42987e-08,0.00038234395,0.7328226,0.00016410017
2650,0.0004071977,8.6212665e-08,0.00040711148,1.0374788,-0.049642134
2651,0.0005241276,1.1930213e-06,0.0005229346,1.8158165,0.11808925
2652,0.00049313076,2.6484042e-07,0.0004928659,0.91377413,0.041149497
2653,0.00042672228,9.788383e-09,0.0004267125,0.8262478,-0.021847175
2654,0.0005926409,4.7459764e-07,0.00059216627,1.2916777,0.07628844
2655,0.00045939226,1.9986679e-07,0.0004591924,0.82254046,0.030318039
2656,0.00041207505,6.297239e-08,0.00041201207,0.6995982,0.0074363993
2657,0.00062159763,4.0437778e-09,0.0006215936,0.8191219,-0.019788263
2658,0.00045143263,2.1207902e-09,0.0004514305,0.7769895,-0.02916896
2659,0.00043614508,1.9637805e-07,0.00043594872,0.780812,0.013191553
2660,0.0004996102,7.3436944e-08,0.00049953675,0.76138026,0.006728404
2661,0.00041033898,2.6656096e-07,0.00041007242,1.4746563,-0.094636366
2662,0.00041078188,2.4201913e-07,0.00041053985,0.8347916,0.015431275
2663,0.00040435878,1.602499e-07,0.00040419854,0.8089197,0.017218689
2664,0.00038483675,2.7605304e-07,0.0003845607,1.3762814,-0.08538743
2665,0.00040498673,3.7997527e-08,0.00040494872,0.96081936,-0.050833933
2666,0.00038175232,3.532935e-07,0.00038139903,0.97407794,0.043637745
2667,0.00039841674,8.261086e-08,0.00039833414,0.75686836,0.014886676
2668,0.0003631934,3.7901732e-10,0.00036319302,0.74020994,-0.0155189475
2669,0.0003522004,1.8974579e-07,0.00035201065,0.86439586,0.037334397
2670,0.00037095617,4.3781858e-07,0.00037051836,1.160225,0.06713342
2671,0.00035548004,5.8273386e-08,0.00035542177,0.74988693,0.01757705
2672,0.00037496083,2.882908e-08,0.000374932,0.7056792,0.006606453
2673,0.00040627958,7.7689873e-07,0.00040550268,1.4918199,0.09477044
2674,0.0003682027,1.9237717e-07,0.0003680103,0.89327735,0.040098112
2675,0.0004297718,9.540146e-08,0.0004296764,1.0507832,-0.055192567
2676,0.00038674794,2.6861906e-07,0.0003864793,0.93765867,0.042587996
2677,0.00041512685,5.7611203e-07,0.00041455074,1.2439439,0.07087022
2678,0.0004459237,1.8065961e-07,0.00044574306,1.2271374,-0.07310187
2679,0.0003807919,9.481236e-09,0.0003807824,0.7366048,-0.010420929
2680,0.00038946435,3.1703962e-07,0.00038914732,0.9512562,0.038680013
2681,0.00040864956,1.7588153e-12,0.00040864956,0.799367,-0.028467631
2682,0.00039446447,2.4688358e-08,0.0003944398,0.7377795,-0.0009961944
2683,0.00038073206,4.2178996e-08,0.0003806899,0.7348874,0.0013024284
2684,0.00041892266,4.5605795e-09,0.0004189181,0.87608564,-0.03940619
2685,0.00038943815,2.2383484e-11,0.00038943812,0.8038707,-0.022947786
2686,0.00038692114,5.454021e-08,0.0003868666,0.7648258,0.009233028
2687,0.00038939252,6.8678965e-08,0.00038932383,0.74220467,0.010220423
2688,0.0003664344,1.6596651e-08,0.0003664178,0.7589185,-0.0021384282
2689,0.00038566373,8.9761805e-08,0.00038557398,0.80492115,0.016472654
2690,0.00038600314,1.9637145e-07,0.00038580678,0.854662,0.029020669
2691,0.00035768477,7.112544e-08,0.00035761364,0.7677245,0.017787183
2692,0.0003858674,1.3181209e-07,0.0003857356,1.0779258,-0.052535087
2693,0.0003530412,1.325543e-07,0.00035290862,0.79564345,0.022686679
2694,0.00038864638,6.641953e-07,0.00038798217,1.2773815,0.07232372
2695,0.00039356563,3.316094e-09,0.0003935623,0.7486737,-0.0050786696
2696,0.00038285242,2.772365e-09,0.00038284966,0.7925458,-0.018821042
2697,0.0004203543,1.3717478e-06,0.00041898256,1.8318452,0.11862169
2698,0.00036739872,2.1472233e-07,0.000367184,0.8616561,0.035884224
2699,0.00042709516,4.1561725e-07,0.00042667953,1.4663866,-0.08831225
2700,0.00038469236,2.0052018e-07,0.00038449184,0.873878,0.035937153
2701,0.00040807133,8.514069e-07,0.00040721992,1.4079766,0.08247802
2702,0.0003503938,2.1000007e-08,0.00035037278,0.8493963,-0.03910626
2703,0.0004304054,2.7360795e-07,0.0004301318,1.3531463,-0.08358789
2704,0.00038119996,2.0046014e-07,0.0003809995,0.762518,0.014381588
2705,0.00040580917,7.3157094e-07,0.0004050776,1.23692,0.0649565
2706,0.00038014425,2.3321586e-07,0.00037991104,1.293294,-0.08007436
2707,0.00036505362,1.06626146e-07,0.000364947,1.0778307,-0.06240958
2708,0.00040426626,4.0596177e-07,0.0004038603,0.962639,0.04257085
2709,0.00036782786,6.704862e-08,0.0003677608,0.68231916,0.0074177394
2710,0.00038134813,9.6425964e-08,0.0003812517,0.9950321,-0.04971958
2711,0.00035362615,1.3895557e-07,0.0003534872,0.7466629,0.026089374
2712,0.00036315803,4.8720426e-07,0.00036267083,1.111021,0.062920205
2713,0.0004107972,7.3436944e-08,0.00041072376,0.73482066,0.018042212
2714,0.00038608458,9.682524e-09,0.00038607488,0.6859306,-0.0029650803
2715,0.00039953797,3.3020365e-07,0.00039920775,1.0206771,0.056420725
2716,0.00037454188,2.310262e-07,0.00037431085,1.0288223,0.05565912
2717,0.00037075407,2.164624e-08,0.00037073242,0.82947975,-0.021355916
2718,0.00035970478,6.962725e-08,0.00035963516,0.76212966,0.019089948
2719,0.0003675467,6.293022e-07,0.00036691737,1.3417009,0.08097199
2720,0.00035285522,1.3364102e-08,0.00035284186,0.745695,0.00466305
2721,0.00036787445,1.9829138e-10,0.00036787425,0.771128,-0.016474742
2722,0.00038998976,2.0713983e-07,0.00038978262,0.8268024,0.027990704
2723,0.00040864962,4.0099258e-07,0.00040824863,1.0421011,0.050128996
2724,0.00038271846,1.9398834e-07,0.00038252448,1.2414311,-0.07403163
2725,0.0003465136,5.3956772e-09,0.00034650823,0.8019932,-0.028570157
2726,0.0003619229,2.4084764e-07,0.00036168206,0.8707133,0.032156397
2727,0.00034478694,4.2461874e-09,0.0003447827,0.7353876,-0.018687112
2728,0.0003567663,1.7940773e-09,0.0003567645,0.8051422,-0.030705454
2729,0.0003493652,9.5996114e-08,0.00034926922,0.712683,0.010750036
2730,0.00034639466,5.7138678e-08,0.00034633753,0.6718065,0.0042542038
2731,0.00034901808,2.8601821e-08,0.00034898947,0.66497874,0.00072807993
2732,0.0003461444,4.434666e-09,0.00034613998,0.6751903,-0.01092879
2733,0.0003518398,1.595825e-07,0.0003516802,0.7803112,0.029038392
2734,0.00034015728,1.2183747e-07,0.00034003545,0.7278765,0.022648845
2735,0.0003473237,1.0115409e-08,0.00034731356,0.6620678,-0.0033081204
2736,0.00036610512,3.1240012e-07,0.00036579272,0.9975293,0.053203303
2737,0.00033483995,9.156097e-08,0.0003347484,0.70475525,0.015804
2738,0.00034819555,3.6379788e-10,0.00034819517,0.72270167,-0.017407052
2739,0.00041706744,3.5484516e-07,0.0004167126,1.0919453,0.059864793
2740,0.0003778785,3.4834216e-07,0.00037753014,1.0312673,0.05543131
2741,0.0003834837,6.4928187e-09,0.00038347722,0.6844394,-0.0062140943
2742,0.00037468728,2.1914534e-08,0.00037466537,0.86075985,-0.03357108
2743,0.00034550455,1.1494217e-07,0.00034538962,0.7556164,0.015621649
2744,0.0003649117,2.519494e-07,0.00036465976,0.84672284,0.028427612
2745,0.00034838414,4.009737e-09,0.00034838013,0.80744445,-0.03326655
2746,0.00036332692,1.9325397e-07,0.00036313367,1.2586861,-0.07681901
2747,0.0003422093,5.2574645e-08,0.00034215674,0.7073633,-0.006955834
2748,0.00035235047,1.2591767e-07,0.00035222457,0.7419898,0.010044145
2749,0.00036448886,4.2093697e-09,0.00036448464,0.7911775,-0.029250778
2750,0.00038532115,1.1675788e-07,0.0003852044,1.0654471,-0.059653174
2751,0.00037073344,4.3808484e-07,0.00037029537,1.1336448,0.06373028
2752,0.00032505696,1.5716304e-07,0.0003248998,0.81072915,0.03130312
2753,0.00040815337,1.3972874e-07,0.00040801364,1.1174979,-0.062884144
2754,0.00032103414,1.07308445e-07,0.00032092683,0.7791504,0.027887655
2755,0.000407396,1.0402011e-06,0.0004063558,1.7306987,0.11514762
2756,0.00036951186,3.819557e-09,0.00036950805,0.6913682,-0.0027237034
2757,0.0003542756,4.759073e-10,0.00035427514,0.7234648,-0.0065093054
2758,0.0003768435,5.232957e-07,0.0003763202,1.2628975,0.07657824
2759,0.00036489154,7.5173074e-07,0.00036413982,1.4574596,0.09304149
2760,0.00041315396,7.797931e-08,0.000413076,0.955973,-0.04476061
2761,0.0003491775,1.0465497e-09,0.00034917647,0.74860066,-0.01644516
2762,0.00037866324,5.7388604e-07,0.00037808935,1.2537395,0.0727831
2763,0.00033769442,1.3829535e-07,0.00033755612,0.7782693,0.024037793
2764,0.0003405949,5.9571907e-08,0.00034053533,0.93306357,-0.040800475
2765,0.00035023698,3.3149426e-08,0.00035020383,0.73160064,0.009948066
2766,0.00035265027,1.3268996e-07,0.00035251759,0.7529293,0.01932521
2767,0.0003357313,2.8122076e-07,0.00033545008,0.9253651,0.040627014
2768,0.00034696722,4.2500942e-10,0.0003469668,0.7377336,-0.01532573
2769,0.0003483315,1.9592736e-08,0.0003483119,0.8509829,-0.03835326
2770,0.00032858932,9.376087e-08,0.00032849555,0.7134052,0.013075953
2771,0.00033844818,6.509904e-08,0.00033838308,0.7093573,0.008406485
2772,0.00033026782,1.2514159e-09,0.00033026657,0.77029777,-0.028272593
2773,0.00032523012,3.017785e-08,0.00032519994,0.6735898,0.0012768687
2774,0.00034160903,2.6375264e-07,0.0003413453,0.9339789,0.046156958
2775,0.0003359017,1.7261634e-08,0.00033588446,0.6620957,-0.0018030888
2776,0.00033930648,9.339576e-09,0.00033929714,0.68040985,-0.0065002283
2777,0.00040061426,5.808381e-07,0.00040003343,1.256335,0.07473113
2778,0.00034313297,3.0138028e-07,0.0003428316,0.9361455,0.04701848
2779,0.00033444582,2.5157556e-09,0.00033444332,0.6684327,-0.009995895
2780,0.00035046088,1.9349461e-10,0.00035046067,0.7155142,-0.017382035
2781,0.00033512595,2.1516448e-07,0.0003349108,0.8062146,0.031263173
2782,0.0003544645,1.7658502e-07,0.0003542879,0.74382865,0.024004305
2783,0.00035081437,1.09540935e-07,0.00035070482,1.048022,-0.05954834
2784,0.0003507034,4.5317037e-08,0.00035065808,0.9153414,-0.047007237
2785,0.0003444904,1.6333665e-07,0.00034432707,0.72343296,0.017083082
2786,0.00033009148,1.4019145e-07,0.0003299513,0.71867627,0.018582078
2787,0.00036489888,6.0144822e-09,0.00036489285,0.75822014,-0.022010999
2788,0.00036456692,7.0510797e-10,0.00036456622,0.70982903,-0.020004172
2789,0.0003646189,7.362943e-07,0.0003638826,1.3656902,0.0833395
2790,0.00033874475,5.293744e-08,0.0003386918,0.7005831,0.009232003
2791,0.000414624,1.5821038e-07,0.0004144658,1.1613959,-0.068740934
2792,0.0003602417,3.3306978e-07,0.00035990865,1.0425276,0.05693757
2793,0.0004100327,4.959383e-07,0.00040953676,1.2249215,0.0729629
2794,0.0004437936,4.9740454e-08,0.00044374386,0.94434583,-0.050187234
2795,0.0003275458,1.6220642e-07,0.0003273836,0.77332366,0.027937088
2796,0.00045493024,6.00859e-07,0.0004543294,1.286471,0.07801388
2797,0.0004321677,2.166159e-08,0.00043214604,0.8345863,-0.041731413
2798,0.00031642817,1.2458388e-08,0.0003164157,0.63722575,-0.007672541
2799,0.0005521079,3.8165186e-07,0.0005517262,1.058201,0.056810334
2800,0.00059825974,2.7726587e-08,0.000598232,0.9490167,-0.05667869
2801,0.00035452962,6.846046e-08,0.00035446117,0.6351924,0.0062401933
2802,0.0006608677,1.799067e-07,0.0006606878,0.8559963,0.036770057
2803,0.0006069484,1.12820125e-07,0.0006068356,1.1895,-0.07819406
2804,0.000399665,1.8683705e-08,0.00039964632,0.6577947,-0.018501043
2805,0.0008093437,3.3124053e-07,0.00080901245,1.010155,0.05072697
2806,0.0005088035,2.1989032e-07,0.0005085836,1.3472259,-0.0897766
2807,0.00045325363,2.081471e-08,0.00045323282,0.88843423,-0.04888493
2808,0.0008611086,1.1107984e-06,0.0008599978,1.739277,0.11325077
2809,0.00050993334,2.0385693e-09,0.0005099313,0.7420635,-0.029627718
2810,0.0004992153,1.43622465e-08,0.00049920095,0.80281335,-0.03448538
2811,0.00065898383,8.884578e-07,0.00065809535,1.6368014,0.10717284
2812,0.00035241529,5.544525e-08,0.00035235984,0.6710695,0.011174595
2813,0.00047444165,6.7919586e-08,0.00047437372,0.95817196,-0.05135369
2814,0.0003948846,2.1247723e-07,0.00039467213,0.93086016,0.045683302
2815,0.00034011324,2.536126e-07,0.00033985963,0.9169882,0.04465884
2816,0.0003824154,4.056361e-08,0.00038237483,0.6262749,-0.00010240176
2817,0.00031909117,1.6605793e-07,0.0003189251,0.7694218,0.030462036
2818,0.00039889754,1.5424078e-07,0.0003987433,0.81489795,0.0343153
2819,0.00035563236,1.1098877e-08,0.00035562128,0.6473867,-0.010024425
2820,0.00033020106,1.3384319e-07,0.0003300672,0.71173,0.021373596
2821,0.0003709306,3.978409e-08,0.0003708908,0.6995409,0.01066244
2822,0.00032672586,1.0609881e-08,0.00032671524,0.7825463,-0.028348178
2823,0.00036019454,4.7275933e-08,0.00036014727,0.6431183,0.0020180037
2824,0.0003293671,1.3094791e-07,0.00032923615,0.74644667,0.021958133
2825,0.0003430336,9.848922e-09,0.00034302377,0.69577855,-0.008736664
2826,0.00032041376,2.7302366e-07,0.00032014074,0.85999835,0.036999144
2827,0.00032509488,1.7748158e-07,0.0003249174,0.76707214,0.027437357
2828,0.00033085744,2.0560995e-09,0.00033085537,0.7469584,-0.023393037
2829,0.00031537632,3.4182893e-08,0.00031534213,0.6601797,-0.00016854586
2830,0.0003229959,2.433625e-07,0.00032275254,0.827757,0.033127636
2831,0.00031719296,2.34813e-08,0.00031716947,0.65834,-0.0048120623
2832,0.00032713843,8.323344e-09,0.0003271301,0.7949229,-0.03017196
2833,0.00031606178,1.9715803e-07,0.00031586463,0.8278217,0.034186818
2834,0.0003070258,3.114098e-07,0.00030671438,0.9476534,0.04681076
2835,0.00033029873,3.6584712e-08,0.00033026215,0.9113816,-0.040139306
2836,0.00034043327,1.5300844e-07,0.00034028027,0.87023157,0.03599601
2837,0.00031510368,4.1901527e-07,0.00031468467,1.1292716,0.06383135
2838,0.00033100552,8.5213636e-10,0.00033100467,0.74454457,-0.019168971
2839,0.0003436661,8.4666996e-11,0.000343666,0.7559111,-0.014741435
2840,0.00032891176,2.7699335e-07,0.00032863478,0.92717266,0.042542905
2841,0.0003293624,1.7810362e-07,0.0003291843,0.7839606,0.025758855
2842,0.00031646923,9.219002e-09,0.00031646,0.8364289,-0.03339398
2843,0.00035684297,4.640519e-08,0.00035679658,0.7241935,0.0064108134
2844,0.00033404236,1.8524217e-07,0.0003338571,0.79542863,0.027132535
2845,0.00031196894,1.2324587e-07,0.00031184568,0.77293867,0.025696956
2846,0.0003384941,1.08994186e-07,0.0003383851,1.0264848,-0.048824977
2847,0.00031250724,2.860936e-09,0.0003125044,0.70564735,-0.008859854
2848,0.00036257925,1.0511264e-06,0.00036152813,1.6110147,0.10271002
2849,0.00031402658,2.7298995e-08,0.00031399928,0.6599895,0.0004020339
2850,0.00036308446,2.1166063e-07,0.0003628728,1.2423977,-0.07287498
2851,0.00033071512,2.8608562e-07,0.00033042903,0.88971215,0.04243467
2852,0.0003674624,5.95316e-07,0.00036686708,1.127815,0.06362327
2853,0.00031775932,3.3040994e-08,0.00031772628,0.8626886,-0.042510428
2854,0.00034972248,5.9166547e-09,0.00034971657,0.7497113,-0.023361513
2855,0.00032494983,6.0649734e-07,0.00032434333,1.2080327,0.07194608
2856,0.00033802784,4.163188e-07,0.0003376115,0.9959877,0.05423941
2857,0.0003275482,7.4930484e-10,0.00032754743,0.7014947,-0.01928253
2858,0.00033543084,5.017267e-09,0.00033542584,0.65620494,-0.009296467
2859,0.00031326298,1.6100836e-07,0.00031310198,0.6996007,0.02000783
2860,0.00030423133,6.918365e-08,0.00030416215,0.62964976,0.004783621
2861,0.00037983563,2.879297e-09,0.00037983275,0.6735162,-0.012632879
2862,0.00033955308,3.130912e-08,0.00033952176,0.9030226,-0.04996514
2863,0.0003156968,1.3143365e-07,0.00031556535,0.6690159,0.012732335
2864,0.00032649672,1.2863416e-07,0.00032636808,0.71806127,0.02047341
2865,0.00030613737,4.0447254e-09,0.00030613333,0.66493106,-0.013524112
2866,0.00030444493,1.1044e-08,0.0003044339,0.65320075,-0.008331618
2867,0.00030422228,1.12720045e-07,0.00030410956,0.7178588,0.01922931
2868,0.00030135855,7.718242e-08,0.00030128137,0.6899901,0.013958013
2869,0.0003039876,8.244391e-08,0.00030390514,0.69903374,0.018098941
2870,0.00031795338,2.3094027e-09,0.00031795108,0.67957646,-0.010928259
2871,0.0003122576,4.642766e-08,0.00031221117,0.670916,0.006994395
2872,0.00030133087,1.7168522e-07,0.0003011592,0.78921705,0.03023046
2873,0.00028840307,1.7972346e-07,0.00028822335,0.8163974,0.034177497
2874,0.00028749486,2.8426337e-09,0.000287492,0.6996087,-0.008180962
2875,0.00028869597,1.7953399e-09,0.00028869417,0.7050875,-0.012626379
2876,0.0002942539,1.353685e-07,0.00029411854,0.75478774,0.02469624
2877,0.00032072296,4.2234967e-07,0.0003203006,1.1343212,0.06527802
2878,0.0003008792,2.106404e-09,0.00030087712,0.69753975,-0.009053513
2879,0.00030565565,2.63279e-08,0.0003056293,0.66675115,0.0013896336
2880,0.0003407459,4.0529744e-07,0.0003403406,1.0467589,0.056505743
2881,0.00029714438,3.431802e-08,0.00029711006,0.6533099,-0.0014878273
2882,0.0003194221,6.551792e-08,0.0003193566,1.0083865,-0.05818872
2883,0.00030362597,4.224635e-08,0.0003035837,0.65322,0.0018024842
2884,0.0003065842,1.7146918e-07,0.00030641272,0.76092136,0.027019663
2885,0.00032276966,7.01946e-08,0.00032269946,0.6349579,0.004791962
2886,0.0003239405,7.043959e-08,0.00032387007,0.6522886,0.010047281
2887,0.00033779058,8.404322e-08,0.00033770653,0.67728144,0.016583849
2888,0.00032283535,1.00510675e-08,0.0003228253,0.62799716,-0.010532376
2889,0.00031682293,3.0058896e-08,0.00031679287,0.6273648,-0.0007420041
2890,0.00031374587,2.3187665e-08,0.00031372267,0.635576,-0.00435186
2891,0.0003206756,8.596782e-08,0.00032058964,0.6873643,0.014092658
2892,0.00032379717,6.296865e-08,0.0003237342,0.6432675,0.004402973
2893,0.0003268934,1.6201443e-07,0.0003267314,0.76027447,0.027183162
2894,0.00036564693,2.0821275e-07,0.00036543873,0.8650244,0.038111974
2895,0.00030338016,1.9235626e-08,0.00030336092,0.6704209,-0.0054484922
2896,0.00030783706,1.0943246e-09,0.00030783596,0.7580849,-0.02695051
2897,0.00034749304,8.979306e-08,0.00034740326,0.7575716,0.020794626
2898,0.00030584823,1.2187908e-07,0.00030572634,0.7650561,0.023890946
2899,0.00030932366,1.159889e-08,0.00030931205,0.67635494,-0.009801812
2900,0.00032316637,1.4024724e-07,0.00032302612,0.7838097,0.026438491
2901,0.00031428767,2.1074983e-07,0.00031407693,0.825357,0.033444434
2902,0.00032002304,8.6379e-08,0.00031993666,0.67535245,0.012009578
2903,0.00029757444,2.2922484e-09,0.00029757214,0.68488675,-0.013568864
2904,0.00030775098,3.078401e-08,0.00030772018,0.66092455,-0.00067695044
2905,0.0003287392,4.4964032e-15,0.0003287392,0.7431848,-0.030876314
2906,0.0003012121,7.913201e-08,0.00030113297,0.6641136,0.0073810406
2907,0.000311421,6.7029326e-08,0.00031135397,0.65323436,0.006531931
2908,0.0003387731,6.6207173e-09,0.0003387665,0.65486133,-0.019228516
2909,0.00029282883,3.1660782e-08,0.00029279717,0.63035506,-0.0038995424
2910,0.00035165538,4.186199e-07,0.00035123675,1.0176525,0.054281082
2911,0.00032050573,3.6026258e-09,0.00032050212,0.6835561,-0.022740504
2912,0.00030783305,8.335583e-09,0.00030782472,0.78955007,-0.035232812
2913,0.00040418314,3.3187547e-07,0.00040385127,0.99706435,0.05359054
2914,0.00037661457,4.1977255e-08,0.0003765726,0.6172752,-0.0025803766
2915,0.00033932022,1.1980721e-08,0.00033930823,0.6561214,-0.011683489
2916,0.00052048796,4.6470245e-07,0.0005200232,1.1633518,0.06768416
2917,0.00036260023,5.2352796e-08,0.00036254787,0.6422015,0.0033384694
2918,0.00033424585,1.7033335e-08,0.00033422883,0.6627321,-0.0052001965
2919,0.0005229015,3.6029834e-07,0.0005225412,1.1235224,0.0629144
2920,0.0003204847,7.006044e-08,0.00032041463,0.6921054,0.009929351
2921,0.0004375697,5.296531e-09,0.0004375644,0.8162645,-0.034573894
2922,0.00041418415,1.4574661e-07,0.0004140384,0.8595531,0.032260895
2923,0.00029371798,6.382785e-08,0.00029365416,0.7207659,0.01033308
2924,0.00033422446,1.4044821e-11,0.00033422446,0.77772325,-0.029115563
2925,0.00028677456,6.1788896e-08,0.00028671278,0.7124521,0.0052790847
2926,0.00030601255,1.0866483e-07,0.00030590387,0.7412602,0.016136345
2927,0.0003466963,1.1494811e-10,0.00034669618,0.7425086,-0.02599863
2928,0.00028971903,2.4959886e-07,0.00028946943,0.86345255,0.038412735
2929,0.00037292653,2.1220256e-07,0.00037271433,0.87449086,0.038426746
2930,0.00031132475,2.4338405e-08,0.00031130042,0.65430677,-0.0065229093
2931,0.0002956504,1.8311903e-07,0.00029546727,0.7654822,0.028002385
2932,0.0003178959,1.1498258e-07,0.0003177809,0.7214259,0.020750945
2933,0.00029394185,1.4777727e-08,0.00029392706,0.8346806,-0.039404247
2934,0.0003180426,2.1407376e-11,0.00031804258,0.7480637,-0.031671423
2935,0.00034140973,4.4580162e-07,0.00034096392,1.0213165,0.053546403
2936,0.0002877715,8.384632e-11,0.0002877714,0.736961,-0.025954809
2937,0.00028835578,2.6314075e-09,0.00028835316,0.78381115,-0.031658787
2938,0.0002965272,2.1692371e-07,0.0002963103,0.8322128,0.03362618
2939,0.00030737856,2.2854046e-07,0.00030715,0.84635395,0.03492394
2940,0.00032727144,1.0835068e-09,0.00032727036,0.76437706,-0.026774105
2941,0.00029384746,1.2864486e-07,0.00029371883,0.7762133,0.026833666
2942,0.0002966265,1.6386102e-07,0.00029646265,0.81222135,0.031482384
2943,0.00031904125,1.8328963e-08,0.00031902292,0.66938317,-0.010211254
2944,0.0002932584,2.9105518e-08,0.0002932293,0.67756754,-0.0022791605
2945,0.00033531498,1.1958542e-07,0.0003351954,0.7719283,0.023783058
2946,0.00029923342,1.3855038e-07,0.00029909486,0.73919064,0.02071646
2947,0.000296043,2.107998e-08,0.00029602193,0.69800854,-0.0063969265
2948,0.00031111046,1.2645229e-07,0.000310984,0.77972233,0.023325918
2949,0.00029768137,2.3550261e-07,0.00029744586,0.8739594,0.038578723
2950,0.00029214367,4.919692e-08,0.00029209448,0.6957034,0.007065007
2951,0.0003017966,1.482849e-08,0.00030178175,0.70664245,-0.0053155073
2952,0.00028418915,2.7791138e-08,0.00028416136,0.67581725,-0.008054386
2953,0.00028803805,1.2116224e-07,0.0002879169,0.70062387,0.012126395
2954,0.00031482114,3.4138825e-08,0.000314787,0.6747737,-0.005016827
2955,0.00032248325,3.1709837e-09,0.00032248007,0.8133139,-0.03747422
2956,0.00030417257,1.4682949e-07,0.00030402574,0.7217061,0.02038332
2957,0.00036307477,5.639057e-07,0.00036251085,1.1960603,0.07080693
2958,0.00033730708,2.9485538e-08,0.0003372776,0.8912718,-0.043825988
2959,0.00028108267,2.3714783e-08,0.00028105895,0.6503227,-0.0028707483
2960,0.00033545643,3.4987414e-07,0.00033510654,0.98802906,0.052086044
2961,0.00030690854,4.2316822e-10,0.0003069081,0.70336556,-0.023507733
2962,0.00028265253,7.8479445e-10,0.00028265174,0.70270294,-0.021296756
2963,0.00029481447,2.0136851e-07,0.0002946131,0.7961923,0.031796195
2964,0.0002749764,2.1380495e-07,0.0002747626,0.76991546,0.028232377
2965,0.00028037332,6.5953465e-08,0.00028030737,0.6572184,0.0056533976
2966,0.00027249567,6.475352e-08,0.00027243092,0.6979508,0.013897735
2967,0.00028031494,1.3758695e-07,0.00028017737,0.7883704,0.030384354
2968,0.00027497098,7.644318e-08,0.00027489453,0.6892808,0.014060011
2969,0.00028029253,1.9075321e-09,0.0002802906,0.70525914,-0.019272864
2970,0.00027227023,1.4104473e-08,0.00027225612,0.67897165,-0.010474634
2971,0.00030775848,1.9077274e-07,0.0003075677,0.7943047,0.028584458
2972,0.00036778994,2.564571e-08,0.0003677643,0.9552486,-0.05336555
2973,0.00028140342,1.07885214e-07,0.00028129554,0.71150994,0.0121252425
2974,0.00031294188,2.5902924e-07,0.00031268285,0.870097,0.036091894
2975,0.00039261498,6.949756e-08,0.00039254548,1.0527935,-0.060558084
2976,0.00027818035,4.1356753e-08,0.000278139,0.6826663,0.005853516
2977,0.0004238276,3.8393827e-07,0.00042344365,1.1059752,0.062255442
2978,0.00035561548,8.228453e-09,0.00035560725,0.8150183,-0.03685372
2979,0.00030158824,2.1270798e-08,0.00030156696,0.6544921,-0.008394977
2980,0.0005094578,8.2850505e-07,0.00050862925,1.4629481,0.09283559
2981,0.00038721398,1.8308794e-08,0.00038719567,0.64691055,-0.012182395
2982,0.00035249314,4.6505804e-09,0.00035248848,0.6832821,-0.015760498
2983,0.00053447613,8.823725e-07,0.00053359376,1.5784072,0.103460126
2984,0.00031024273,1.7234031e-07,0.00031007038,0.7612554,0.029376252
2985,0.00032931834,5.407724e-09,0.00032931293,0.66972715,-0.00980923
2986,0.00038949517,1.8103984e-07,0.00038931414,0.89535934,0.04232752
2987,0.0002840172,1.297321e-07,0.00028388746,0.7176587,0.022601502
2988,0.00031730687,3.3511244e-10,0.00031730652,0.76830316,-0.030127648
2989,0.00034889477,2.1167435e-07,0.0003486831,0.81368023,0.0302155
2990,0.000286761,1.5402433e-07,0.00028660698,0.72359455,0.016574297
2991,0.000358255,3.1053887e-08,0.00035822394,0.659273,-0.013674817
2992,0.00029485178,6.711965e-09,0.00029484506,0.70039487,-0.013201796
2993,0.00030608368,2.219354e-09,0.00030608146,0.7219731,-0.01754925
2994,0.0003297525,4.335304e-08,0.00032970915,0.65550625,-0.007496654
2995,0.00029771245,4.0860547e-07,0.00029730384,1.019751,0.053772304
2996,0.0003295589,6.36379e-09,0.00032955254,0.70938045,-0.006770169
2997,0.00033275163,1.3247836e-07,0.00033261915,1.1768988,-0.07046888
2998,0.00027629614,4.424947e-07,0.00027585364,1.0021391,0.0512925
2999,0.00029458187,2.9641086e-07,0.00029428545,0.9416286,0.047217682
3000,0.00029008967,6.772943e-10,0.000290089,0.69703704,-0.014708412
3001,0.00029291242,9.972513e-08,0.00029281268,0.68629164,0.019757636
3002,0.00029888542,5.3770856e-07,0.0002983477,1.1774493,0.07157248
3003,0.0002635502,9.758157e-08,0.00026345262,0.67035806,0.017103761
3004,0.0002671442,1.5325335e-07,0.00026699094,0.71736044,0.026509626
3005,0.00029689545,3.1581584e-07,0.00029657964,0.9160865,0.048835743
3006,0.00028072836,6.42313e-08,0.00028066413,0.6225971,0.005991863
3007,0.00028655143,1.5122072e-08,0.0002865363,0.66143686,-0.018434716
3008,0.00028010088,3.3647773e-08,0.00028006724,0.6506296,-0.01069488
3009,0.0002775598,3.1806778e-08,0.000277528,0.6589446,-0.0061357995
3010,0.00026666594,1.1131869e-08,0.00026665482,0.683067,-0.015112305
3011,0.0002651365,6.192593e-09,0.0002651303,0.84252524,-0.038184594
3012,0.00027262635,3.854264e-10,0.00027262597,0.78281426,-0.02740338
3013,0.00026518252,9.546591e-08,0.00026508706,0.70973295,0.0058646826
3014,0.0002672141,1.6085293e-07,0.00026705326,0.7614244,0.021739263
3015,0.0002623202,4.022958e-09,0.00026231617,0.7143123,-0.01442288
3016,0.00026634207,1.9877575e-09,0.0002663401,0.798938,-0.030608714
3017,0.00028257354,4.798372e-07,0.0002820937,1.0342736,0.054296
3018,0.00026632828,1.8207477e-07,0.0002661462,0.7780411,0.028763117
3019,0.0002780402,1.6667755e-08,0.00027802354,0.8351207,-0.032056868
3020,0.0002696878,2.9758024e-07,0.0002693902,0.93471813,0.04879779
3021,0.00028900703,5.420004e-07,0.00028846503,1.1429424,0.06751728
3022,0.00029018882,6.655926e-11,0.00029018876,0.73718077,-0.021914048
3023,0.00027063678,2.9067397e-08,0.0002706077,0.66088855,0.0010572168
3024,0.0002799655,4.747414e-07,0.00027949075,1.0504597,0.05940263
3025,0.00027807525,3.1990414e-08,0.00027804327,0.6253621,-0.0035226208
3026,0.00028048226,3.6962433e-09,0.00028047856,0.67918354,-0.018392172
3027,0.0002860363,1.7612194e-07,0.00028586015,0.706799,0.020908229
3028,0.00028867082,3.0033408e-07,0.0002883705,0.7804173,0.030619415
3029,0.00028110167,2.2160073e-08,0.00028107953,0.62279063,-0.010722831
3030,0.00032276384,1.980187e-08,0.00032274405,0.640701,-0.0063830446
3031,0.0002730191,1.9060359e-08,0.00027300004,0.659259,-0.017330116
3032,0.0002656267,1.9570508e-07,0.000265431,0.7127534,0.01637707
3033,0.00028346278,2.2527592e-08,0.00028344025,0.6688799,-0.010486621
3034,0.0002710668,4.5883436e-10,0.00027106632,0.7546012,-0.028987112
3035,0.00028079734,6.129724e-08,0.00028073604,0.6285608,-0.0005946266
3036,0.00026629097,1.6416274e-07,0.0002661268,0.7117745,0.019866515
3037,0.00027080037,5.447063e-08,0.0002707459,0.6451726,0.0004085792
3038,0.0002676139,6.181853e-08,0.0002675521,0.6173724,0.001393007
3039,0.00026873834,8.585863e-08,0.00026865248,0.62702364,0.009664508
3040,0.00026220112,6.126773e-08,0.00026213986,0.6267264,0.0043782215
3041,0.00025859682,1.2967307e-07,0.00025846713,0.66815287,0.013818021
3042,0.00026318667,1.9530214e-08,0.00026316714,0.6543879,-0.013855993
3043,0.00024220375,8.767579e-08,0.00024211608,0.68895465,0.014919577
3044,0.00026247182,2.8317598e-07,0.00026218864,0.9457103,0.048920766
3045,0.00026623454,8.917792e-08,0.00026614536,0.69818157,0.016308405
3046,0.0002580882,2.7572964e-08,0.00025806064,0.67698556,0.00014191133
3047,0.00035730246,6.9902035e-07,0.00035660344,1.356935,0.08464878
3048,0.00030089004,1.8363274e-08,0.00030087167,0.6396461,-0.009619021
3049,0.00026607473,1.8559666e-08,0.00026605616,0.64467394,-0.00789426
3050,0.00031624094,8.173946e-08,0.0003161592,0.6674451,0.008070408
3051,0.00033677634,1.7027501e-08,0.00033675932,0.690752,-0.023887752
3052,0.00025323682,9.797763e-08,0.00025313886,0.65823126,0.0061983205
3053,0.00035440395,8.214895e-08,0.0003543218,0.71016914,0.014183218
3054,0.00032806912,6.557515e-10,0.00032806845,0.71963155,-0.024822215
3055,0.00026332814,3.2864705e-07,0.0002629995,0.9369242,0.04704903
3056,0.00030575594,1.0206804e-07,0.00030565387,0.7595209,0.020963438
3057,0.00028566917,3.0162323e-10,0.00028566888,0.7764596,-0.027663501
3058,0.00028050237,9.8332436e-08,0.00028040403,0.6864615,0.013505923
3059,0.0003385024,2.331655e-07,0.00033826922,0.9237951,0.044810276
3060,0.0002643607,1.00869535e-08,0.0002643506,0.6821009,-0.009506171
3061,0.00030551993,1.3147933e-10,0.0003055198,0.7643778,-0.029279632
3062,0.00033550913,6.957476e-07,0.00033481338,1.2637693,0.07454368
3063,0.0002528129,5.2162036e-08,0.00025276074,0.6600718,0.0011185338
3064,0.0002978246,6.7245544e-08,0.00029775733,1.0298069,-0.057812326
3065,0.00027366547,1.3670402e-07,0.00027352877,0.7347744,0.021508738
3066,0.000249531,1.403198e-07,0.0002493907,0.7163702,0.01873267
3067,0.000284744,2.650552e-09,0.00028474134,0.70578796,-0.021910042
3068,0.00025769213,1.3436158e-07,0.00025755775,0.74064875,0.024778938
3069,0.00028958722,4.3705973e-07,0.00028915016,1.0574015,0.059852615
3070,0.0002632508,1.251943e-07,0.0002631256,0.6684463,0.014787579
3071,0.0002452962,6.4178444e-08,0.00024523202,0.6367799,0.0032273827
3072,0.00026479608,3.2743717e-08,0.00026476334,0.6502761,-0.0031689825
3073,0.00024749164,6.9973694e-08,0.00024742167,0.6264752,0.0022106112
3074,0.00025198265,1.1545804e-07,0.0002518672,0.6438586,0.009036648
3075,0.00028975136,6.660947e-08,0.00028968474,0.64792174,0.0022544973
3076,0.0002550178,1.18469835e-07,0.00025489932,0.6426635,0.007721162
3077,0.0002585885,9.271436e-08,0.00025849577,0.6319807,0.005911537
3078,0.00026999545,1.4667536e-07,0.00026984877,0.71728915,0.021337444
3079,0.00024452215,6.520464e-09,0.00024451563,0.6972089,-0.020013891
3080,0.00025544144,5.312961e-08,0.0002553883,0.6458952,-0.007911989
3081,0.00025442275,6.299761e-09,0.00025441646,0.69697857,-0.020269461
3082,0.00025738918,3.4933578e-08,0.00025735426,0.6476973,-0.0034217471
3083,0.00026506154,2.440319e-07,0.0002648175,0.7829041,0.029828146
3084,0.00025149487,2.5045527e-08,0.0002514698,0.67121005,-0.016094906
3085,0.00024474892,5.902037e-08,0.0002446899,0.6455138,-0.00067611795
3086,0.0002513832,2.4021182e-07,0.00025114298,0.82571703,0.036797944
3087,0.00024598505,2.0418891e-08,0.00024596462,0.6509261,-0.004937508
3088,0.0002505681,4.862022e-08,0.00025051946,0.67812735,0.005720052
3089,0.00024410799,1.9029142e-07,0.00024391769,0.7509471,0.024406342
3090,0.00024855608,1.4159535e-07,0.0002484145,0.69625247,0.017222539
3091,0.00025424294,3.5279785e-10,0.0002542426,0.7602803,-0.025680048
3092,0.00025513326,8.1263e-08,0.000255052,0.6675864,0.008608187
3093,0.00026232708,2.43142e-07,0.00026208395,0.7574336,0.02517867
3094,0.0002555214,1.8217015e-07,0.00025533923,0.7322084,0.021157674
3095,0.00025853486,3.399031e-08,0.00025850086,0.6655984,-0.0025413218
3096,0.00026466747,4.2984613e-08,0.00026462448,0.6448504,0.0010258749
3097,0.00025655047,2.5603472e-07,0.00025629444,0.85933214,0.040100068
3098,0.00025316936,1.9699927e-07,0.00025297236,0.7665204,0.02765357
3099,0.00025833474,9.834139e-09,0.0002583249,0.6859086,-0.019560346
3100,0.0002549635,2.9803672e-08,0.0002549337,0.65555745,-0.00773918
3101,0.0002508452,8.863586e-08,0.00025075654,0.6456737,0.0043809717
3102,0.00024806062,3.87829e-08,0.00024802182,0.6365392,-0.0085706245
3103,0.0002482728,5.5256093e-09,0.00024826726,0.6943918,-0.022550328
3104,0.0002516608,1.4645288e-07,0.00025151434,0.68134594,0.015538815
3105,0.00025681895,1.4128152e-07,0.00025667768,0.66932297,0.015587075
3106,0.00025482546,2.8100022e-08,0.00025479734,0.64144397,-0.0026442017
3107,0.00024315932,9.05403e-08,0.00024306877,0.6930336,0.017627317
3108,0.00023496081,1.0126982e-07,0.00023485954,0.69234467,0.017503412
3109,0.00024805753,1.9428379e-07,0.00024786324,0.7776232,0.030614512
3110,0.00026185086,2.39555e-07,0.0002616113,0.83856976,0.037809182
3111,0.0002604594,9.33279e-08,0.00026036607,0.6639038,0.012880142
3112,0.00024651721,1.350726e-07,0.00024638214,0.7390749,0.023307
3113,0.00024464165,2.460604e-07,0.00024439557,0.8024778,0.031662628
3114,0.00024784412,9.154744e-08,0.00024775256,0.64528,0.003787146
3115,0.00024309034,1.0145009e-09,0.00024308932,0.7104166,-0.023210004
3116,0.00024589643,2.1760394e-08,0.00024587466,0.64556324,-0.009533869
3117,0.00025379896,1.1491691e-07,0.00025368403,0.63901305,0.0050493493
3118,0.0002602333,2.0448713e-08,0.00026021284,0.6773641,-0.02103702
3119,0.00026315663,2.4627521e-08,0.000263132,0.66211194,-0.017065149
3120,0.00024685136,3.6476486e-08,0.0002468149,0.6349034,-0.012296342
3121,0.00024593863,1.0584905e-07,0.00024583278,0.63353354,0.005754357
3122,0.00024969416,4.455578e-08,0.0002496496,0.64373505,-0.005462541
3123,0.0002560714,4.5766946e-11,0.00025607133,0.7639696,-0.031073881
3124,0.00024477756,1.4241517e-07,0.00024463516,0.7076282,0.019890416
3125,0.00026844328,2.8808165e-07,0.0002681552,0.9092241,0.044607174
3126,0.00024843166,1.3060303e-07,0.00024830108,0.72963184,0.021275606
3127,0.00026641972,1.6232015e-08,0.00026640348,0.68928367,-0.009273159
3128,0.000261907,2.78281e-07,0.0002616287,0.88179916,0.040996667
3129,0.00025486635,2.9158736e-07,0.00025457476,0.90304387,0.043621175
3130,0.00023767469,4.3551836e-08,0.00023763113,0.67427933,0.0040158294
3131,0.00024279082,3.3296093e-08,0.00024275752,0.67101383,-0.0005938286
3132,0.00025069746,3.0712553e-07,0.00025039032,0.8804861,0.041739706
3133,0.00024112378,1.570272e-07,0.00024096675,0.7390009,0.024317957
3134,0.00024262803,7.788438e-09,0.00024262024,0.6960155,-0.013720861
3135,0.00024027648,9.912841e-08,0.00024017735,0.68070984,0.00911397
3136,0.00025152607,1.4665824e-07,0.00025137942,0.69398427,0.012114021
3137,0.00024664073,6.305676e-09,0.00024663442,0.71891963,-0.01993178
3138,0.00023717232,5.4802882e-09,0.00023716684,0.8393095,-0.03780754
3139,0.0002434667,6.9332664e-08,0.00024339736,0.66285354,0.0011556549
3140,0.0002563371,1.6334268e-07,0.00025617378,0.7051238,0.016664462
3141,0.00024366898,7.418589e-08,0.0002435948,0.6665289,0.0053714174
3142,0.0002307729,6.950934e-08,0.00023070339,0.6657311,0.0059649707
3143,0.0002266172,1.7096357e-07,0.00022644622,0.72193515,0.022258475
3144,0.00023020925,2.2216011e-07,0.00022998708,0.78000706,0.031188246
3145,0.0002402593,4.9296123e-08,0.00024020999,0.64948535,0.0030172225
3146,0.000250207,2.2060362e-09,0.0002502048,0.6925683,-0.020169681
3147,0.00023822924,2.6868085e-07,0.00023796056,0.8247203,0.038346834
3148,0.00026279525,4.534955e-07,0.00026234175,1.0439955,0.05922554
3149,0.00026794046,1.5734622e-09,0.00026793889,0.8017353,-0.03468724
3150,0.0002420947,1.3854483e-07,0.00024195615,0.6870258,0.013970131
3151,0.00024183787,3.2196695e-07,0.00024151591,0.8657083,0.038911086
3152,0.00023172532,2.486427e-08,0.00023170045,0.66842663,-0.008943608
3153,0.00023724114,7.4726675e-10,0.0002372404,0.7934059,-0.031028915
3154,0.00024788355,2.2256765e-07,0.000247661,0.7711252,0.02546238
3155,0.00023631493,6.477627e-08,0.00023625015,0.6587436,-0.0012684771
3156,0.0002370904,8.9931534e-10,0.0002370895,0.7482964,-0.02727609
3157,0.00023097798,1.293245e-07,0.00023084866,0.6791825,0.012182519
3158,0.000233885,2.2756556e-07,0.00023365744,0.75236297,0.025592143
3159,0.00022976987,1.9567716e-08,0.0002297503,0.6697184,-0.014071854
3160,0.00023844912,1.5892088e-10,0.00023844896,0.7599771,-0.02958591
3161,0.00024962288,3.5128582e-07,0.0002492716,0.8638411,0.0388213
3162,0.00024441478,2.1188693e-07,0.0002442029,0.7389216,0.025235362
3163,0.00024886586,6.9223454e-09,0.00024885894,0.8345481,-0.038155347
3164,0.00022925781,4.374485e-08,0.00022921407,0.64897215,-0.005182651
3165,0.00022359112,2.765308e-07,0.0002233146,0.81408155,0.032735154
3166,0.00022468946,8.3005354e-08,0.00022460645,0.68747973,0.010618794
3167,0.0002292105,7.887233e-08,0.00022913163,0.7111713,0.014523464
3168,0.0002264138,8.432425e-08,0.00022632947,0.70250076,0.01406689
3169,0.00023285286,3.5600004e-07,0.00023249687,0.95091784,0.048625655
3170,0.00023368535,7.55231e-08,0.00023360983,0.6630716,0.008969273
3171,0.00023538854,1.138484e-08,0.00023537716,0.67985857,-0.008548008
3172,0.0002290721,1.00323646e-07,0.00022897178,0.6820641,0.013253208
3173,0.00023253931,3.8550027e-07,0.00023215382,0.8982431,0.04179842
3174,0.00023010229,3.6257678e-08,0.00023006603,0.66747427,-0.008384819
3175,0.00023313936,2.5023204e-09,0.00023313686,0.72344166,-0.019149175
3176,0.00024653017,3.8200176e-07,0.00024614818,0.9631256,0.050200816
3177,0.0002286815,1.1147777e-07,0.00022857002,0.6671163,0.011540422
3178,0.00023687325,3.5926462e-10,0.00023687289,0.7661837,-0.02907363
3179,0.00023174105,6.2935e-08,0.00023167812,0.6331889,0.0021669257
3180,0.00023790945,3.2798962e-07,0.00023758147,0.82668144,0.036960848
3181,0.00022759728,3.457438e-09,0.00022759382,0.71921855,-0.028750755
3182,0.00023521927,2.5433767e-08,0.00023519383,0.65677524,-0.017007513
3183,0.0002483371,4.8653885e-07,0.00024785058,0.92234445,0.045854025
3184,0.0002369923,3.523502e-08,0.00023695707,0.6186864,-0.010238352
3185,0.00025515308,6.6437744e-09,0.00025514644,0.8355702,-0.03751146
3186,0.0002411963,4.2278555e-07,0.00024077352,0.9258442,0.047497634
3187,0.00023839751,1.5396e-07,0.00023824355,0.6849681,0.01917998
3188,0.00024372643,9.024461e-10,0.00024372553,0.73010916,-0.0152424835
3189,0.00022247927,1.1783982e-07,0.00022236143,0.6905649,0.016486451
3190,0.00023253914,5.6755954e-07,0.00023197159,1.0758519,0.060519982
3191,0.00022993877,2.484078e-08,0.00022991393,0.6710427,-0.008682581
3192,0.00023518737,1.5807668e-08,0.00023517157,0.6897567,-0.009138705
3193,0.00022528357,2.2322192e-07,0.00022506034,0.758198,0.02671021
3194,0.0002211303,1.6069161e-07,0.00022096961,0.7060851,0.018272405
3195,0.00022703716,2.6797844e-09,0.00022703448,0.7248262,-0.019483564
3196,0.000220391,1.6724412e-07,0.00022022375,0.710975,0.020544907
3197,0.00022097719,1.5114891e-07,0.00022082604,0.6768772,0.013605489
3198,0.00024422567,1.0235865e-07,0.0002441233,0.6708582,0.0074225985
3199,0.0002450509,8.9356e-08,0.00024496156,0.62283045,9.572367e-05
3200,0.00021678922,2.2864324e-08,0.00021676636,0.65064865,-0.012919141
3201,0.00025437353,6.12456e-08,0.0002543123,0.6493106,-0.00061280833
3202,0.00022785744,1.1686483e-07,0.00022774057,0.63398314,0.0025723355
3203,0.00023676401,9.148433e-08,0.00023667252,0.6154806,0.0005403586
3204,0.00027266596,1.5481483e-09,0.00027266442,0.71953577,-0.022055104
3205,0.00023386013,1.0198237e-07,0.00023375815,0.62182915,0.001157784
3206,0.00027077796,3.6831187e-07,0.00027040966,0.7766798,0.028420698
3207,0.0002455602,5.5014514e-08,0.0002455052,0.6299589,-0.00589408
3208,0.00023635903,1.9921572e-08,0.00023633911,0.65123296,-0.013616716
3209,0.00025045912,7.765093e-08,0.00025038148,0.6065436,-0.00083640264
3210,0.00024948825,3.13851e-07,0.0002491744,0.85523236,0.04031297
3211,0.00022958791,7.380892e-08,0.0002295141,0.65778786,0.00849879
3212,0.00022868079,1.3689692e-07,0.0002285439,0.6738125,0.017628815
3213,0.0002311055,3.8620374e-07,0.00023071929,0.9037278,0.04650847
3214,0.00023004455,7.4865234e-08,0.00022996968,0.6481677,0.005243598
3215,0.00022131467,1.3643418e-07,0.00022117823,0.6479277,0.011066796
3216,0.0002195599,9.5433684e-08,0.00021946446,0.6265444,0.00527139
3217,0.0002539516,1.5850095e-07,0.0002537931,0.7023793,0.022105705
3218,0.00028673466,3.6420866e-11,0.00028673463,0.7615179,-0.03528933
3219,0.00022323926,1.768857e-07,0.00022306238,0.68991184,0.0191024
3220,0.00026214903,2.0146213e-07,0.00026194757,0.7245386,0.020614289
3221,0.00028080688,2.7112201e-12,0.00028080688,0.8409467,-0.043156438
3222,0.00022111973,2.0895456e-07,0.00022091078,0.713176,0.019435877
3223,0.00026121523,8.06567e-08,0.00026113458,0.6672363,0.0036351793
3224,0.00027557364,1.00772525e-07,0.00027547285,1.2382696,-0.07820252
3225,0.00022820575,3.4695398e-07,0.0002278588,0.8496524,0.035546973
3226,0.00023012192,2.6638406e-07,0.00022985553,0.8067175,0.032751456
3227,0.00023434681,4.5044004e-09,0.0002343423,0.8412652,-0.03890338
3228,0.00022016275,3.170648e-07,0.00021984568,0.83345306,0.037174985
3229,0.0002251572,2.978811e-07,0.00022485932,0.8207329,0.036193255
3230,0.00024486042,5.8788907e-09,0.00024485454,0.85155386,-0.04074029
3231,0.00022367686,1.5269967e-07,0.00022352417,0.69268787,0.017369233
3232,0.00024193065,5.2283224e-07,0.00024140782,1.0407696,0.057301752
3233,0.00027785724,2.6233689e-08,0.00027783102,0.94579846,-0.04976114
3234,0.00022935399,3.3989824e-09,0.00022935058,0.72040254,-0.016333474
3235,0.0003451668,1.219254e-06,0.00034394755,1.6643686,0.108698264
3236,0.00030200387,5.509843e-08,0.00030194878,0.63553405,-0.0054246592
3237,0.00023597389,4.520416e-09,0.00023596936,0.7160279,-0.014932359
3238,0.00028377541,3.7939066e-07,0.00028339602,0.97818756,0.052315652
3239,0.00029054232,4.065069e-08,0.00029050166,0.6412513,-0.012792755
3240,0.000211598,3.2396805e-08,0.00021156561,0.65522635,-0.008073759
3241,0.0003316801,3.0961624e-07,0.00033137048,0.9089065,0.04516866
3242,0.00031922513,4.8883432e-08,0.00031917624,0.6187321,-0.010138729
3243,0.00023377995,7.9619e-08,0.00023370034,0.6319539,-0.0001917087
3244,0.00047809322,6.607508e-07,0.00047743248,1.2001733,0.070967115
3245,0.00046931452,6.5995565e-10,0.00046931385,0.8683981,-0.046662435
3246,0.00026906934,1.4901161e-08,0.00026905444,0.6788041,-0.016476462
3247,0.00068402896,4.7890865e-07,0.00068355,1.1546812,0.06549828
3248,0.00053454057,1.180198e-08,0.00053452875,1.0079132,-0.059623305
3249,0.00032857942,1.0554698e-08,0.00032856886,0.72973394,-0.024794606
3250,0.0008283842,5.8834615e-07,0.0008277958,1.3019077,0.0778202
3251,0.00067246804,2.8312744e-08,0.00067243975,1.0841005,-0.06551518
3252,0.00052358216,1.7885905e-07,0.0005234033,0.6777883,0.012635228
3253,0.0009944765,1.4345821e-06,0.0009930419,2.0371544,0.13933372
3254,0.00039887326,1.007536e-07,0.0003987725,1.1842525,-0.06738566
3255,0.00057319313,1.8015601e-08,0.0005731751,0.7242172,-0.02872002
3256,0.00050601055,1.9287327e-06,0.00050408184,2.1559064,0.14748712
3257,0.00032250094,6.8784445e-08,0.00032243217,1.0510898,-0.051036477
3258,0.00047813708,3.9395616e-07,0.00047774313,1.7838442,-0.12148199
3259,0.0003236937,1.8512802e-06,0.0003218424,1.7991303,0.114992514
3260,0.00045584879,1.1154362e-06,0.00045473335,1.5260824,0.09986452
3261,0.0004408889,6.959838e-07,0.0004401929,1.9910823,-0.13206227
3262,0.00026109218,1.8850157e-07,0.00026090367,0.65857494,0.019509394
3263,0.00050366594,2.2788904e-06,0.00050138705,2.28183,0.1555065
3264,0.00029898668,6.840588e-08,0.00029891828,1.1138096,-0.06640152
3265,0.00037682275,6.0276636e-07,0.00037621998,1.8896937,-0.12620802
3266,0.0003713411,1.1364656e-06,0.00037020462,1.5967052,0.103464596
3267,0.00025199595,5.418907e-07,0.00025145407,0.98145896,0.049879324
3268,0.00029762447,1.4632745e-07,0.00029747814,1.3603563,-0.08741005
3269,0.00030721186,6.338851e-09,0.0003072055,0.7545089,-0.024375387
3270,0.00029940394,1.1950566e-06,0.00029820888,1.5040466,0.09337533
3271,0.00029365963,1.2242593e-07,0.0002935372,0.6297514,0.0018937421
3272,0.0002654589,6.973739e-08,0.00026538916,1.1132543,-0.061651886
3273,0.0002677176,2.5365011e-07,0.00026746397,0.80736923,0.031951595
3274,0.0002999602,1.0203723e-06,0.00029893982,1.378244,0.08485635
3275,0.00023633917,1.01378916e-07,0.00023623779,0.66583604,0.010016672
3276,0.00032433326,1.0061528e-08,0.0003243232,0.8919042,-0.031416595
3277,0.00021742943,2.6676872e-07,0.00021716267,0.77437836,0.026835961
3278,0.00027357796,7.274219e-07,0.00027285054,1.1064662,0.057635646
3279,0.00024118894,3.9689038e-08,0.00024114926,0.7033038,-0.014116485
3280,0.00023676694,5.1129202e-08,0.0002367158,1.1263559,-0.066426836
3281,0.00024227024,2.5452783e-08,0.00024224479,0.7476325,-0.030308293
3282,0.00027413864,7.6242725e-07,0.0002733762,1.1154397,0.057881944
3283,0.00022858937,8.479044e-09,0.00022858089,0.7670724,-0.033075772
3284,0.00028591082,1.0023399e-07,0.0002858106,1.2671584,-0.08179296
3285,0.00021551624,1.6967829e-07,0.00021534656,0.65351325,0.013714547
3286,0.0002759163,6.0771646e-07,0.0002753086,1.0832044,0.06207481
3287,0.0002651489,1.2373707e-08,0.00026513654,0.68231463,-0.025525568
3288,0.0002328093,5.287859e-09,0.00023280401,0.6903987,-0.021393906
3289,0.00032426926,5.6345823e-07,0.0003237058,1.125157,0.06928386
3290,0.00027047,1.9436918e-07,0.00027027563,0.62837,0.018828845
3291,0.00024759048,9.648149e-08,0.000247494,0.58118427,0.0025428971
3292,0.00029876648,2.4264997e-07,0.00029852384,0.7843686,0.035926998
3293,0.0002315504,2.2524705e-07,0.00023132515,0.6974942,0.028291857
3294,0.0002387982,3.1351715e-07,0.00023848467,0.7694184,0.036648758
3295,0.0002498433,2.0547483e-07,0.00024963781,0.75590837,0.030975439
3296,0.00020737262,1.7856928e-07,0.00020719405,0.6601651,0.019629765
3297,0.000235173,1.7138281e-07,0.00023500163,0.62609863,0.01405588
3298,0.00021872798,1.5678519e-07,0.0002185712,0.6568983,0.01684572
3299,0.00021353384,5.2547318e-08,0.0002134813,0.61136454,-0.0053129285
3300,0.00021245469,7.318276e-08,0.0002123815,0.5926771,-0.008988545
3301,0.00020392363,2.998144e-08,0.00020389365,0.65354824,-0.022527728
3302,0.00023960427,1.0976766e-08,0.0002395933,0.7239662,-0.03130026
3303,0.0002355407,3.3149426e-08,0.00023550756,0.68931675,-0.02921501
3304,0.00021296507,1.5689733e-07,0.00021280817,0.5970871,0.0041914647
3305,0.00023864333,1.3459109e-07,0.00023850874,0.6349235,0.011093842
3306,0.00021207824,7.111749e-08,0.00021200713,0.60735947,-0.003981805
3307,0.00022260929,5.5819106e-07,0.0002220511,0.997861,0.05645089
3308,0.00023764644,3.6756168e-07,0.00023727887,0.8944924,0.04757526
3309,0.00021810742,7.558454e-10,0.00021810667,0.77136314,-0.03196542
3310,0.0002072547,3.333961e-08,0.00020722137,0.62321705,-0.014249068
3311,0.00020605637,2.19227e-07,0.00020583715,0.66579825,0.017072117
3312,0.00021421419,1.5838232e-07,0.0002140558,0.6315995,0.010449408
3313,0.00021384121,1.1006449e-08,0.00021383021,0.6865157,-0.025109813
3314,0.00020573106,8.623454e-08,0.00020564483,0.60237783,-0.0017157211
3315,0.00020945375,3.142936e-07,0.00020913946,0.7542273,0.030521847
3316,0.00020768211,1.9237065e-07,0.00020748973,0.6595556,0.018116279
3317,0.00022872785,1.9205706e-09,0.00022872593,0.8195086,-0.039913245
3318,0.0001978343,7.249908e-08,0.00019776181,0.6193711,0.002083917
3319,0.00021455072,4.1713648e-07,0.00021413359,0.92033696,0.048530616
3320,0.00019809669,1.8232284e-07,0.00019791437,0.6775241,0.020521149
3321,0.00020216811,4.3617163e-08,0.0002021245,0.6245626,-0.004852773
3322,0.00020263775,1.632945e-07,0.00020247445,0.67335325,0.019631773
3323,0.00019405044,2.1967377e-07,0.00019383077,0.6854635,0.022821182
3324,0.00019651526,1.5674979e-07,0.00019635851,0.61985266,0.010937382
3325,0.00020809019,1.18921605e-07,0.00020797127,0.61092615,0.0066865645
3326,0.00020811548,2.6091485e-08,0.00020808939,0.63202286,-0.019533241
3327,0.00021258592,1.9688684e-07,0.00021238903,0.6311974,0.014808452
3328,0.00023737115,3.4526207e-07,0.00023702589,0.7438625,0.02900695
3329,0.00022397489,2.5956869e-08,0.00022394893,0.6642674,-0.025863552
3330,0.0002180998,2.2231113e-08,0.00021807756,0.6682826,-0.02697096
3331,0.00021240977,1.15579596e-07,0.00021229418,0.58466953,-0.003861544
3332,0.00020753109,7.338042e-08,0.0002074577,0.6044745,-0.013118505
3333,0.00020725201,7.517542e-10,0.00020725126,0.86184686,-0.04861066
3334,0.00021767845,1.3557141e-07,0.00021754288,0.59857404,0.003070592
3335,0.00021097563,2.6667638e-07,0.00021070895,0.65625167,0.019677585
3336,0.00021264293,5.0266927e-08,0.00021259267,0.5861409,-0.010940197
3337,0.00023931656,1.16503436e-07,0.00023920006,0.62197286,0.011215311
3338,0.00020378282,3.1532196e-07,0.0002034675,0.74653655,0.032720897
3339,0.00022002895,1.6282516e-07,0.00021986612,0.60181546,0.012091637
3340,0.0002105753,1.8068495e-07,0.0002103946,0.6805667,0.023335576
3341,0.00020009452,3.6830237e-08,0.0002000577,0.6186933,-0.0069613243
3342,0.0002118468,2.1668087e-07,0.00021163012,0.6592347,0.020295743
3343,0.0002095366,5.1678376e-07,0.00020901982,0.95122695,0.05169664
3344,0.00020852847,1.6187052e-07,0.00020836659,0.64669085,0.0142313
3345,0.00020517704,4.2307626e-08,0.00020513474,0.6259912,-0.009977834
3346,0.00020368228,1.9084433e-07,0.00020349144,0.65681285,0.018408801
3347,0.00021413827,2.0889325e-07,0.00021392938,0.67965,0.020720916
3348,0.00020294418,3.7507997e-09,0.00020294043,0.887764,-0.04900568
3349,0.0002040921,3.5713899e-09,0.00020408853,0.79996455,-0.04191765
3350,0.00023333033,3.0481763e-07,0.00023302551,0.7133209,0.020650953
3351,0.00020457689,3.1085406e-08,0.00020454581,0.67053765,-0.026771665
3352,0.00021048644,4.30367e-09,0.00021048213,0.92796457,-0.055009462
3353,0.0002170814,1.6377055e-07,0.00021691763,0.6098557,0.005132399
3354,0.00020098567,2.6662252e-07,0.00020071905,0.671528,0.020199757
3355,0.00019872555,2.3659743e-08,0.00019870189,0.61836183,-0.017864218
3356,0.00019644081,6.947006e-08,0.00019637134,0.58812153,0.003376744
3357,0.00019439551,2.339144e-07,0.0001941616,0.6887929,0.027386198
3358,0.0001910065,3.0219888e-07,0.0001907043,0.721583,0.030493971
3359,0.00019309732,1.0752333e-07,0.0001929898,0.58168876,0.0022674466
3360,0.0001971371,2.0156247e-07,0.00019693554,0.62781197,0.01715223
3361,0.00020645007,2.7356117e-07,0.00020617651,0.69352895,0.026393563
3362,0.0002047234,3.1554812e-08,0.00020469185,0.6205399,-0.017076349
3363,0.00021592095,2.1230554e-07,0.00021570864,0.6538629,0.018041376
3364,0.00020920936,3.250775e-07,0.00020888429,0.74276114,0.030101107
3365,0.00021250387,1.8175962e-08,0.0002124857,0.65335023,-0.02291563
3366,0.00021589691,6.027957e-08,0.00021583664,0.60698044,-0.00429059
3367,0.00019670516,5.9118154e-08,0.00019664604,0.6071082,-0.010481412
3368,0.00020279338,2.2112884e-07,0.00020257225,0.65029514,0.015016194
3369,0.00022579175,5.1264067e-08,0.00022574048,0.63131416,-0.008976784
3370,0.00020575296,1.0703039e-07,0.00020564593,0.6098827,0.0019496406
3371,0.00022446005,1.4044262e-07,0.0002243196,0.607163,0.0058012214
3372,0.00021756989,1.0688906e-07,0.000217463,0.6265083,0.0043424964
3373,0.0002110733,3.1711178e-08,0.0002110416,0.6603762,-0.017191255
3374,0.00022772585,1.5074466e-08,0.00022771077,0.71231544,-0.030122688
3375,0.00020135993,1.5918391e-07,0.00020120075,0.6386153,0.011566203
3376,0.00022256744,7.1216874e-08,0.00022249622,0.62658536,0.0014465753
3377,0.0002105221,9.423287e-09,0.00021051268,0.7068061,-0.02602022
3378,0.00020557849,3.0275618e-07,0.00020527573,0.743755,0.02807936
3379,0.00019489296,2.7337416e-07,0.00019461958,0.7948769,0.035484105
3380,0.00019820285,7.486931e-08,0.00019812798,0.6729584,0.01175745
3381,0.00019270711,2.545966e-07,0.00019245251,0.8079286,0.037249275
3382,0.00020604681,2.3732117e-07,0.00020580948,0.72927374,0.028056452
3383,0.00020673059,3.454109e-07,0.00020638519,0.87722033,0.044494826
3384,0.00019673641,1.9069465e-07,0.00019654572,0.7073509,0.024873294
3385,0.00021315517,1.9082995e-08,0.0002131361,0.65936327,-0.019565335
3386,0.00019883769,2.1490881e-07,0.00019862279,0.6693846,0.017517835
3387,0.00020342063,1.9678106e-07,0.00020322384,0.64711195,0.011072002
3388,0.00020496322,1.00436e-08,0.00020495318,0.7333341,-0.0316274
3389,0.00020362296,1.4975834e-08,0.00020360798,0.6943869,-0.02494313
3390,0.0002096191,2.6835656e-07,0.00020935075,0.70810294,0.022740878
3391,0.00019830486,7.369965e-08,0.00019823115,0.61208326,-0.010074863
3392,0.00019068642,5.139235e-08,0.00019063502,0.61879194,-0.011362475
3393,0.00019737573,8.698004e-08,0.00019728875,0.6079818,-0.0005828412
3394,0.00019290172,1.854218e-07,0.0001927163,0.62859416,0.012443108
3395,0.00021098883,2.5631394e-08,0.0002109632,0.6653763,-0.024836212
3396,0.0002125906,9.8341786e-08,0.00021249226,0.606962,-0.0019379215
3397,0.0001970124,5.1903708e-08,0.0001969605,0.6188855,-0.014490775
3398,0.00019341585,2.0341312e-07,0.00019321244,0.64871913,0.016442858
3399,0.00021587228,2.478005e-07,0.00021562447,0.7140513,0.02619231
3400,0.00020378595,7.530213e-08,0.00020371065,0.5983835,-0.004335873
3401,0.00020450346,5.1216844e-08,0.00020445224,0.616314,-0.009671773
3402,0.000218562,2.8646832e-07,0.00021827553,0.7829483,0.033194736
3403,0.00019451487,1.1545804e-07,0.00019439941,0.62415403,0.0059976922
3404,0.0001975662,9.932085e-08,0.00019746688,0.6183963,0.0034614496
3405,0.00023539008,3.805388e-07,0.00023500955,0.891917,0.045282435
3406,0.00020642021,1.3492478e-07,0.00020628529,0.6134148,0.008147533
3407,0.00022274298,1.1430995e-08,0.00022273154,0.6798656,-0.02403741
3408,0.00026210555,4.12568e-07,0.00026169297,0.89484084,0.046212066
3409,0.00019617351,1.4327122e-07,0.00019603023,0.6080151,0.007486686
3410,0.00022727525,1.4987132e-09,0.00022727375,0.8713419,-0.048066624
3411,0.00023636853,2.8555186e-07,0.00023608298,0.7467887,0.027983667
3412,0.00018786667,1.822783e-07,0.00018768439,0.6292797,0.009667208
3413,0.0001908563,1.794966e-08,0.00019083836,0.6998553,-0.026901508
3414,0.00019096273,3.0095073e-08,0.00019093264,0.6700878,-0.01887537
3415,0.00019912136,3.6240334e-07,0.00019875896,0.8076677,0.035482
3416,0.00019972533,8.0576314e-08,0.00019964475,0.6029704,-0.0044021825
3417,0.00019636308,2.8377972e-08,0.0001963347,0.64504826,-0.01228195
3418,0.00021125852,1.4312461e-07,0.0002111154,0.6450495,0.012011042
3419,0.00020205513,1.5557798e-07,0.00020189956,0.61959773,0.0060391966
3420,0.00019905438,4.1514483e-08,0.00019901287,0.64713275,-0.01734103
3421,0.00024562026,1.1172169e-07,0.00024550853,0.631225,0.004817996
3422,0.00022818605,1.2237379e-07,0.00022806368,0.5934587,0.0010573604
3423,0.00019849857,2.8530508e-07,0.00019821327,0.7267237,0.028369354
3424,0.0002740941,2.000467e-07,0.00027389405,0.70992744,0.023477728
3425,0.00030079987,3.93336e-08,0.00030076056,0.61882555,-0.015934557
3426,0.00021874327,6.7726535e-07,0.00021806601,1.1397293,0.06983404
3427,0.00030520136,1.330104e-07,0.00030506836,0.70428216,0.020500943
3428,0.00028293495,1.2688717e-09,0.00028293367,0.8835207,-0.049398854
3429,0.00020630547,4.348755e-07,0.0002058706,0.8101947,0.034166604
3430,0.0002784838,1.4822027e-07,0.0002783356,0.6415022,0.009132809
3431,0.0002468083,6.041501e-10,0.0002468077,0.86891043,-0.048105363
3432,0.00019339836,1.4214538e-07,0.00019325622,0.6165347,0.0030154218
3433,0.00028438336,2.2818442e-07,0.0002841552,0.7129397,0.020477131
3434,0.00021610226,1.7294932e-08,0.00021608497,0.71147376,-0.027722865
3435,0.00020487198,1.0964453e-07,0.00020476233,0.6175289,0.00513107
3436,0.00027714175,1.9653656e-07,0.0002769452,0.76782024,0.029425459
3437,0.00022168519,9.5626635e-09,0.00022167563,0.70557475,-0.025060868
3438,0.0001972992,3.2604677e-07,0.00019697315,0.76067394,0.030765185
3439,0.00023886134,2.2422276e-07,0.00023863712,0.73317504,0.026880994
3440,0.0002189189,2.828351e-09,0.00021891607,0.73758644,-0.029849976
3441,0.00019256712,3.7736496e-07,0.00019218976,0.8067534,0.037844215
3442,0.00021520462,4.77672e-07,0.00021472696,0.920363,0.049078025
3443,0.00022843338,6.166672e-10,0.00022843276,0.8243844,-0.0404479
3444,0.00021012551,9.7875045e-08,0.00021002763,0.5938451,0.0025397001
3445,0.00022747947,3.8557428e-07,0.0002270939,0.875439,0.0443529
3446,0.00018532868,8.184173e-08,0.00018524684,0.61340535,-0.0036820536
3447,0.00020693637,5.4672526e-08,0.0002068817,0.62333673,-0.012144909
3448,0.00020261631,2.3225977e-07,0.00020238405,0.71860313,0.02559757
3449,0.0001886643,1.2207686e-07,0.00018854222,0.63169396,0.0072091636
3450,0.00020197513,7.952232e-08,0.0002018956,0.6172223,-0.0067325486
3451,0.00020667503,1.7824829e-07,0.00020649678,0.6646033,0.0151794385
3452,0.00020041561,9.861768e-08,0.000200317,0.6284727,0.0032184448
3453,0.0002040585,3.3415837e-08,0.00020402508,0.6562858,-0.018516878
3454,0.00019215849,2.1593239e-07,0.00019194256,0.6922486,0.018990776
3455,0.00020433484,2.6625332e-07,0.00020406858,0.7408074,0.02609627
3456,0.00021568639,5.0981054e-08,0.00021563542,0.64092726,-0.013151266
3457,0.00019238859,3.2201768e-07,0.00019206657,0.79959786,0.035121787
3458,0.0002134113,2.8910628e-07,0.0002131222,0.77365226,0.032251738
3459,0.0002204074,8.7976076e-10,0.00022040652,0.78674436,-0.037299346
3460,0.00018702079,3.8282717e-08,0.0001869825,0.6502144,-0.01630137
3461,0.0002299411,2.8492317e-07,0.00022965617,0.7348071,0.025310356
3462,0.00022374149,1.4944849e-08,0.00022372654,0.7330528,-0.032764286
3463,0.00018348923,8.202941e-08,0.0001834072,0.6246166,-0.008641196
3464,0.00023284127,3.3845765e-07,0.0002325028,0.76918626,0.030399594
3465,0.0002224773,2.6740537e-08,0.00022245056,0.69656515,-0.027946157
3466,0.00018076776,4.5158572e-08,0.0001807226,0.6345125,-0.01239982
3467,0.0002479586,4.9971277e-07,0.0002474589,1.0048774,0.05693501
3468,0.0002332378,6.351201e-08,0.00023317429,0.59355307,-0.006779954
3469,0.000191213,3.0346346e-08,0.00019118265,0.63854885,-0.011637655
3470,0.00034324205,5.2000235e-07,0.00034272205,1.0589951,0.06160143
3471,0.0003456991,1.8558224e-07,0.00034551352,0.60027283,0.009522048
3472,0.00019753262,1.493353e-07,0.00019738328,0.62056655,0.010411284
3473,0.00049504347,2.5291519e-07,0.00049479055,0.79008424,0.031709813
3474,0.00038373153,6.2137184e-11,0.00038373147,0.8988291,-0.052612174
3475,0.00021509366,2.0091406e-07,0.00021489275,0.63427883,0.008448163
3476,0.0004903259,3.01503e-07,0.0004900244,0.80911964,0.032589056
3477,0.00035753104,1.3831198e-07,0.00035739274,1.4670107,-0.0998231
3478,0.0002673974,7.0510794e-08,0.0002673269,0.6504328,-0.019479297
3479,0.0005983522,1.3114806e-06,0.00059704075,1.6377158,0.10645899
3480,0.0002270959,3.8759405e-09,0.00022709202,0.942151,-0.055195116
3481,0.00030368983,9.1115126e-08,0.0003035987,1.3157436,-0.0877573
3482,0.00028053977,5.003239e-07,0.00028003944,0.93248194,0.049323447
3483,0.00019653447,4.2972204e-07,0.00019610475,0.8488898,0.043077257
3484,0.00030469274,9.886585e-08,0.00030459388,1.2485296,-0.079916656
3485,0.00021606033,3.256555e-07,0.00021573468,0.77892375,0.035871837
3486,0.00028396727,1.495651e-06,0.00028247162,1.7160425,0.11471642
3487,0.00031124015,1.8092572e-09,0.00031123834,0.7760868,-0.038939763
3488,0.00019942508,3.0562441e-09,0.00019942202,0.7365583,-0.027542504
3489,0.00029693477,7.9032685e-07,0.00029614446,1.2167461,0.07494753
3490,0.00025925704,1.3037157e-07,0.00025912665,0.5914767,-0.0034701233
3491,0.00021702741,9.993699e-10,0.0002170264,0.86440825,-0.04508264
3492,0.00036175008,3.6311238e-07,0.00036138698,0.8947812,0.044918474
3493,0.00024757846,1.06451054e-07,0.000247472,0.59892815,-0.0031435627
3494,0.00023757496,1.040725e-07,0.00023747089,0.6071252,-0.0045844354
3495,0.00030341852,1.0869922e-07,0.00030330982,0.6691234,0.0069391853
3496,0.00019870378,2.0669246e-09,0.00019870172,0.79305965,-0.03608619
3497,0.00024319018,1.4930652e-07,0.00024304088,0.62553793,0.003358778
3498,0.000233407,3.431726e-07,0.00023306382,0.84480125,0.037935656
3499,0.00020507915,8.195687e-08,0.0002049972,0.65893376,-0.0018862569
3500,0.00024492893,1.2336098e-07,0.00024480556,0.62036854,-0.0030929178
3501,0.00022194054,7.3073e-07,0.00022120982,1.1258016,0.06671286
3502,0.00023280842,7.7987636e-08,0.00023273044,0.6486763,0.0040127877
3503,0.00019997585,5.7572755e-09,0.00019997009,0.7348827,-0.028687228
3504,0.00019119118,3.9448008e-07,0.00019079671,0.7980512,0.03457147
3505,0.00020423881,2.3043927e-07,0.00020400836,0.7018933,0.021849416
3506,0.00021276095,1.140648e-09,0.00021275981,0.7704551,-0.034164723
3507,0.00018076204,2.2963881e-07,0.0001805324,0.69708997,0.023476843
3508,0.00023142257,5.4126565e-07,0.00023088131,0.9871267,0.05404151
3509,0.00018891688,1.6503935e-07,0.00018875184,0.6197375,0.005294155
3510,0.00019383393,3.8601855e-09,0.00019383007,0.75920725,-0.034638356
3511,0.00020266406,4.1751637e-08,0.00020262231,0.6346829,-0.0109743485
3512,0.0002002211,2.5020222e-07,0.00019997089,0.6819533,0.0200679
3513,0.00020391177,8.28423e-08,0.00020382892,0.6144404,-0.011481915
3514,0.00018757684,5.9571907e-08,0.00018751726,0.6293363,-0.012007111
3515,0.0001943463,3.0215793e-07,0.00019404414,0.7264933,0.028287346
3516,0.00020700366,2.957217e-07,0.00020670793,0.6867802,0.024746371
3517,0.00019496861,1.6963396e-08,0.00019495164,0.67956674,-0.023236575
3518,0.00023842715,1.0994572e-07,0.00023831721,0.6359747,0.0064650746
3519,0.00020274529,2.4484228e-07,0.00020250045,0.6589988,0.018369962
3520,0.00018467657,8.756992e-08,0.000184589,0.5982401,-0.0026338885
3521,0.00021602638,1.0390009e-08,0.000216016,0.70969886,-0.02142879
3522,0.00018762189,3.0196955e-07,0.00018731992,0.72506976,0.026105296
3523,0.00020679725,5.216585e-07,0.0002062756,0.87387556,0.042498
3524,0.00018325928,1.3444354e-07,0.00018312484,0.6279735,0.008947628
3525,0.00019602511,2.0166291e-10,0.0001960249,0.7744075,-0.029482221
3526,0.00019583944,2.5336502e-07,0.00019558608,0.6833112,0.023067312
3527,0.00017995846,3.5844923e-07,0.00017960001,0.80002487,0.037288174
3528,0.0001961865,4.3508308e-08,0.000196143,0.63158876,-0.006710327
3529,0.0001889167,1.7603966e-08,0.0001888991,0.67890036,-0.024377907
3530,0.0001901188,4.250364e-07,0.00018969376,0.7789609,0.03291782
3531,0.00018806005,2.7073935e-07,0.00018778931,0.67148924,0.01869492
3532,0.00017701338,1.3045615e-10,0.00017701325,0.8798628,-0.04894343
3533,0.00017843806,1.9806064e-08,0.00017841825,0.72787577,-0.034243707
3534,0.00019254479,2.9397395e-07,0.00019225081,0.67313766,0.016873848
3535,0.0001759242,3.7025876e-09,0.0001759205,0.7950547,-0.04141953
3536,0.00017728508,5.963375e-08,0.00017722545,0.6093257,-0.0142958835
3537,0.0001957609,4.3662635e-07,0.00019532428,0.80533785,0.038738307
3538,0.00018680343,2.2568572e-07,0.00018657774,0.60712445,0.014314362
3539,0.0001823004,4.9455057e-08,0.00018225094,0.60208154,-0.0124285
3540,0.00018999696,2.8242317e-07,0.00018971454,0.69343495,0.0262074
3541,0.00018990082,8.319006e-08,0.00018981763,0.58340365,-0.008329899
3542,0.00017712529,7.447027e-08,0.00017705081,0.5952812,-0.0055054813
3543,0.00019452619,1.6167273e-07,0.00019436452,0.64480966,0.0143741025
3544,0.00017837445,2.6198018e-07,0.00017811247,0.6873138,0.022813268
3545,0.00019507624,1.334292e-07,0.00019494281,0.60045606,0.0029266023
3546,0.00019099815,1.9329327e-07,0.00019080486,0.6561177,0.017475063
3547,0.0001764558,1.8423663e-07,0.00017627155,0.63435906,0.014611913
3548,0.0001686068,1.07357266e-07,0.00016849943,0.59961355,-0.00047277863
3549,0.00017281939,2.2222228e-08,0.00017279717,0.68111944,-0.023477107
3550,0.00017062567,1.5523726e-07,0.00017047043,0.6092733,0.004231695
3551,0.0001665719,8.600715e-08,0.0001664859,0.6028045,-0.007200119
3552,0.0001710513,8.4558074e-08,0.00017096674,0.60243374,-0.004374697
3553,0.00017420921,2.1221629e-07,0.000173997,0.6379809,0.016898958
3554,0.0001736312,2.1822348e-07,0.00017341298,0.64957714,0.019355899
3555,0.00017403693,2.0856648e-07,0.00017382836,0.6475716,0.019078348
3556,0.00017118202,6.434843e-08,0.00017111767,0.59010464,-0.008328599
3557,0.00016541939,1.4024167e-07,0.00016527915,0.5926898,0.006475026
3558,0.00018168514,2.2387714e-07,0.00018146126,0.6507723,0.018872939
3559,0.00017548364,1.2776982e-07,0.00017535588,0.57645744,-0.0002317487
3560,0.00017350478,2.1155782e-07,0.00017329323,0.62059104,0.014528049
3561,0.00017312802,1.4920289e-07,0.00017297882,0.58630764,0.0061875586
3562,0.00017630438,8.772874e-08,0.00017621665,0.5842408,-0.0060201543
3563,0.00018163396,1.02606705e-07,0.00018153136,0.587587,-0.0072293384
3564,0.0001804381,6.875709e-08,0.00018036934,0.60740197,-0.013853096
3565,0.00019170088,1.2276506e-07,0.00019157812,0.5920022,-8.18962e-05
3566,0.00018385227,1.500098e-07,0.00018370226,0.57677746,0.0004676849
3567,0.0001832713,1.6208642e-07,0.00018310922,0.57737523,0.0025457651
3568,0.0002008839,4.754523e-08,0.00020083635,0.62804955,-0.018658498
3569,0.00017507303,9.080952e-08,0.00017498223,0.588839,-0.01235745
3570,0.00018089513,1.8257106e-07,0.00018071257,0.5809517,0.0060193245
3571,0.00017368185,1.3474577e-08,0.00017366838,0.6742461,-0.02541654
3572,0.0001841715,4.4694282e-08,0.00018412681,0.62148654,-0.013724955
3573,0.00018809196,2.7833602e-07,0.00018781362,0.65022945,0.018088114
3574,0.00016651387,3.453496e-07,0.00016616852,0.75586045,0.0337894
3575,0.00020920417,1.4720658e-07,0.00020905696,0.67989445,0.019188598
3576,0.00019290508,1.2619807e-07,0.00019277888,0.5946564,0.0062845955
3577,0.00017989165,4.5801227e-07,0.00017943364,0.85420966,0.044209387
3578,0.00022025254,2.1660458e-07,0.00022003593,0.7127528,0.026111681
3579,0.00018561866,3.8756493e-08,0.0001855799,0.6257756,-0.013251155
3580,0.00018881475,1.5232142e-07,0.00018866244,0.6018511,0.005471559
3581,0.00025318484,5.4197847e-07,0.00025264287,0.9490841,0.050473474
3582,0.00018109698,1.5003866e-07,0.00018094694,0.59543115,-0.00038758776
3583,0.00018355304,4.8567664e-08,0.00018350447,0.6487015,-0.023129685
3584,0.00018541953,8.347827e-08,0.00018533604,0.6062877,-0.01262511
3585,0.000176193,6.9869643e-09,0.00017618602,0.79411155,-0.041958157
3586,0.00017896382,2.2751802e-08,0.00017894107,0.7271109,-0.034370545
3587,0.00018611144,5.841736e-08,0.00018605303,0.62719727,-0.017654564
3588,0.00018135474,1.0232051e-07,0.00018125243,0.5869183,-0.0059348373
3589,0.00020005536,6.284532e-08,0.00019999252,0.59994453,-0.014574239
3590,0.0001961884,3.334655e-07,0.00019585493,0.7383127,0.03222755
3591,0.00017961871,3.079519e-07,0.00017931077,0.71620095,0.030887734
3592,0.00017921464,2.0352067e-07,0.00017901111,0.6232856,0.019670382
3593,0.00017426762,1.7573444e-07,0.0001740919,0.6265196,0.019339887
3594,0.00017206992,1.7849372e-07,0.00017189143,0.62845016,0.018470926
3595,0.00017520551,2.6259067e-07,0.00017494292,0.6913194,0.026856435
3596,0.00017401946,2.6657636e-07,0.00017375288,0.6647574,0.023858797
3597,0.00017672709,1.5725757e-07,0.00017656983,0.5965426,0.009336573
3598,0.00018430242,2.3180039e-07,0.00018407062,0.6553354,0.01896043
3599,0.00017102803,2.303892e-07,0.00017079765,0.6219903,0.013362544
3600,0.0001853615,2.9500902e-09,0.00018535854,0.7794998,-0.03871336
3601,0.00021306213,7.2643594e-08,0.00021298949,0.6162167,-0.0048438534
3602,0.00017576353,2.6858817e-07,0.00017549495,0.6652837,0.018442107
3603,0.00019369417,5.8814205e-08,0.00019363535,0.6366196,-0.02009505
3604,0.00018968151,5.390177e-08,0.00018962761,0.63761073,-0.015798153
3605,0.00017964622,2.2545489e-08,0.00017962368,0.706982,-0.028282316
3606,0.00018391179,3.6692956e-07,0.00018354486,0.7182435,0.02267527
3607,0.00016710658,5.8547087e-08,0.00016704804,0.6310826,-0.015942082
3608,0.00017735234,1.7877713e-09,0.00017735055,0.8637802,-0.044654522
3609,0.00016661083,2.5215888e-07,0.00016635867,0.6653472,0.022189962
3610,0.00016409789,3.9302142e-07,0.00016370487,0.80419284,0.039416052
3611,0.00017334531,1.7884014e-07,0.00017316647,0.6515041,0.01852279
3612,0.00017527911,3.6006583e-07,0.00017491904,0.78939795,0.038724635
3613,0.00017134071,3.759109e-07,0.0001709648,0.77673084,0.036904387
3614,0.0001694822,8.343092e-08,0.00016939877,0.5956084,-0.0041979514
3615,0.00016494564,4.4147818e-08,0.00016490149,0.63527244,-0.01887079
3616,0.00017741197,4.1672274e-07,0.00017699525,0.7738218,0.03358502
3617,0.0001720227,1.6306576e-07,0.00017185963,0.58840275,0.0056577497
3618,0.0001830477,2.6562953e-08,0.00018302114,0.67214406,-0.02556767
3619,0.00018130639,1.5695635e-07,0.00018114943,0.5845331,-0.0035139872
3620,0.00018045619,3.4436954e-07,0.00018011182,0.7021081,0.024011131
3621,0.00016791152,7.853009e-09,0.00016790366,0.75140816,-0.0355643
3622,0.00018714197,5.4891167e-09,0.00018713648,0.9833608,-0.05985018
3623,0.00019701749,4.9785e-07,0.00019651964,0.8485258,0.040694688
3624,0.00016964418,3.2518795e-07,0.00016931898,0.6931705,0.025323737
3625,0.0001850838,4.592838e-09,0.0001850792,0.75412416,-0.03498474
3626,0.00017894058,1.4713227e-07,0.00017879345,0.58402985,0.0047276025
3627,0.00019771516,6.704764e-07,0.00019704468,1.0008788,0.055963706
3628,0.0001896058,1.4923742e-09,0.0001896043,0.7914806,-0.0412483
3629,0.00018424596,4.279266e-09,0.00018424168,0.8952029,-0.04832992
3630,0.00020507055,4.1113356e-07,0.00020465942,0.80327666,0.037125975
3631,0.00018129066,4.0129459e-07,0.00018088936,0.75617844,0.03306623
3632,0.00018747545,8.691668e-09,0.00018746677,0.720939,-0.027626
3633,0.00017781969,1.3836186e-07,0.00017768133,0.62959,0.010450665
3634,0.00018054362,5.66202e-07,0.00017997742,0.962237,0.053039644
3635,0.00017264235,5.973568e-08,0.00017258262,0.6252173,-0.010356128
3636,0.00017998321,2.473755e-10,0.00017998296,0.80620915,-0.035429567
3637,0.0001735561,3.5151547e-07,0.00017320458,0.7715666,0.033215687
3638,0.00017709313,5.2932785e-07,0.0001765638,0.9152286,0.04943729
3639,0.00018343107,4.9504777e-08,0.00018338156,0.6245256,-0.008609044
3640,0.00017250562,9.5663985e-08,0.00017240996,0.5937464,-0.0020625852
3641,0.00017216802,5.8079263e-07,0.00017158722,0.9363376,0.051118057
3642,0.00016237608,8.044524e-08,0.00016229563,0.5924399,-0.0054664537
3643,0.00017524393,1.4139889e-10,0.00017524378,0.83064765,-0.04115809
3644,0.00016671124,1.8804252e-07,0.0001665232,0.6230899,0.011652725
3645,0.00017977126,7.031377e-07,0.00017906813,1.0387764,0.05952941
3646,0.00017383664,5.787479e-08,0.00017377877,0.622837,-0.013317011
3647,0.00018453674,5.996535e-08,0.00018447677,0.62000746,-0.008610635
3648,0.00017932722,3.878817e-07,0.00017893934,0.77594674,0.034993786
3649,0.00017275638,1.9379806e-07,0.00017256258,0.6014905,0.008062975
3650,0.0001706237,3.8364398e-08,0.00017058534,0.64547414,-0.01836706
3651,0.00016880487,8.083454e-08,0.00016872403,0.6044289,-0.010134724
3652,0.00017896904,3.0916038e-07,0.00017865989,0.65651137,0.01684671
3653,0.00017024943,1.1694635e-07,0.0001701325,0.58936423,-0.0075469916
3654,0.00018106686,8.620962e-09,0.00018105825,0.74447936,-0.033177875
3655,0.00017163744,2.6646097e-07,0.00017137098,0.6366733,0.0155415675
3656,0.00017926419,2.9484715e-07,0.00017896933,0.65507424,0.02114532
3657,0.00018894057,2.788079e-09,0.00018893777,0.74749,-0.03285001
3658,0.00018308368,8.611644e-08,0.00018299757,0.5773088,-0.0059739086
3659,0.00019219563,6.2919577e-07,0.00019156643,0.9277324,0.050390966
3660,0.00018093041,1.13602276e-07,0.0001808168,0.58375245,-0.0012178754
3661,0.00018275598,5.1757674e-09,0.0001827508,0.7697211,-0.037311252
3662,0.00019030344,5.3284623e-07,0.0001897706,0.84457505,0.040279586
3663,0.00017621627,3.2751188e-07,0.00017588877,0.68891233,0.024159625
3664,0.00016604151,1.2414203e-09,0.00016604028,0.81075096,-0.042657197
3665,0.00016473602,8.903558e-08,0.00016464699,0.5874988,-0.013864344
3666,0.00017996664,3.0892843e-07,0.00017965771,0.6399787,0.018504266
3667,0.00017714548,1.4873889e-08,0.00017713061,0.7018377,-0.03237122
3668,0.00017191577,1.4229711e-09,0.00017191435,0.82890487,-0.04648295
3669,0.00016924726,3.1362563e-07,0.00016893363,0.659389,0.0196573
3670,0.00016200481,2.6848008e-07,0.00016173633,0.63146347,0.016792899
3671,0.00017056694,4.5714422e-08,0.00017052123,0.6154629,-0.015908265
3672,0.00017299497,1.5038518e-07,0.0001728446,0.5885923,0.008328747
3673,0.00017185698,3.5620457e-07,0.00017150078,0.74863464,0.033769518
3674,0.00016432285,1.9106574e-07,0.00016413178,0.60543936,0.012974989
3675,0.00017598765,1.3449271e-07,0.00017585316,0.60703856,0.010280827
3676,0.00016644814,1.3194737e-07,0.0001663162,0.58051807,0.0054526804
3677,0.00016299856,3.3710663e-07,0.00016266145,0.7040399,0.027986163
3678,0.00018177224,2.5230855e-07,0.00018151992,0.6458344,0.018686486
3679,0.00018141908,4.0210246e-08,0.00018137887,0.64466673,-0.023689196
3680,0.00016682512,2.518372e-07,0.00016657329,0.61618054,0.014331308
3681,0.00016973443,1.4880601e-07,0.00016958562,0.57572794,-3.2196083e-05
3682,0.00016931287,2.698966e-10,0.0001693126,0.9179423,-0.054797955
3683,0.00017012966,1.7032956e-07,0.00016995933,0.5720958,-0.0013782446
3684,0.00017629305,2.452406e-07,0.0001760478,0.59108573,0.011077816
3685,0.00018365831,8.970321e-09,0.00018364935,0.73076826,-0.035218604
3686,0.00017263813,1.9837734e-07,0.00017243976,0.5761108,0.007988127
3687,0.00017701474,4.7036744e-07,0.00017654437,0.7881155,0.03716263
3688,0.00018758884,1.9075321e-09,0.00018758693,0.78279585,-0.040852766
3689,0.000171538,1.388445e-07,0.00017139917,0.5868705,0.007834459
3690,0.00016630701,5.820084e-07,0.00016572501,0.9311461,0.052830815
3691,0.00016356287,1.6093662e-07,0.00016340194,0.5725968,0.0082359705
3692,0.0001784597,1.1538211e-07,0.00017834431,0.5827858,0.004126377
3693,0.00016983018,3.660455e-07,0.00016946414,0.7313872,0.033848144
3694,0.00016015809,2.0141532e-07,0.00015995667,0.6134513,0.016198985
3695,0.00017057644,8.784995e-09,0.00017056766,0.714268,-0.028991582
3696,0.00016559222,1.519204e-07,0.0001654403,0.58525366,0.0016843476
3697,0.00017840098,4.4633904e-07,0.00017795464,0.77263546,0.034135483
3698,0.00017302144,4.200779e-08,0.00017297943,0.6354644,-0.017495146
3699,0.00017125902,1.5735804e-07,0.00017110165,0.5888331,0.0051438427
3700,0.00017598277,4.835396e-07,0.00017549923,0.799418,0.037241016
3701,0.00016262356,1.267492e-07,0.00016249681,0.5679811,-0.00021368961
3702,0.00017760566,1.127698e-08,0.00017759438,0.94690603,-0.05372451
3703,0.00016953649,8.66639e-08,0.00016944984,0.5801202,-0.011357862
3704,0.00016766031,3.8647235e-07,0.00016727384,0.71462876,0.027274318
3705,0.00016785433,5.4338553e-08,0.0001678,0.6189307,-0.016335186
3706,0.00016946314,1.036451e-07,0.0001693595,0.5739872,-0.0057500335
3707,0.00017980876,5.966389e-07,0.00017921212,0.8947022,0.048266232
3708,0.00017307559,3.0806768e-07,0.00017276753,0.6894853,0.027444491
3709,0.00016716326,8.551923e-09,0.0001671547,0.72344625,-0.03262085
3710,0.00017696824,2.8372952e-08,0.00017693987,0.676617,-0.029989688
3711,0.00017415271,3.5488068e-07,0.00017379783,0.71084446,0.028532702
3712,0.00016590292,1.5773658e-07,0.00016574518,0.58281595,0.0064898604
3713,0.00017977209,3.4822264e-08,0.00017973727,0.66065985,-0.025471807
3714,0.00016696905,5.5200724e-07,0.00016641704,0.88040835,0.04676904
3715,0.00015741716,3.0422558e-07,0.00015711294,0.6916084,0.027167145
3716,0.00017177156,3.6483843e-09,0.00017176791,0.7479773,-0.034574743
3717,0.00017269705,1.3632413e-07,0.00017256073,0.5955041,0.003950493
3718,0.00016821556,4.1802235e-07,0.00016779754,0.7547459,0.031066941
3719,0.00017323419,1.2050958e-08,0.00017322214,0.75033635,-0.03624937
3720,0.0001788785,1.2832437e-07,0.00017875018,0.58887243,-0.0003993235
3721,0.00020210397,5.9478725e-07,0.00020150919,0.9003806,0.046576925
3722,0.00020055832,3.315214e-08,0.00020052517,0.71708816,-0.034172013
3723,0.00016748688,5.17148e-09,0.00016748172,0.77117455,-0.03760357
3724,0.00016763959,1.5334086e-07,0.00016748624,0.5790214,0.003693403
3725,0.0001813044,2.8626897e-07,0.00018101813,0.6301768,0.018259775
3726,0.00016994658,3.1969094e-08,0.00016991461,0.65148556,-0.021870272
3727,0.00018112863,1.1544792e-07,0.00018101318,0.58733886,-0.0009845856
3728,0.00017959777,6.8807515e-07,0.0001789097,0.9680651,0.054518472
3729,0.00017348572,2.4977754e-07,0.00017323594,0.61713594,0.018232511
3730,0.00020211216,1.2337268e-08,0.00020209982,0.6882858,-0.022978853
3731,0.00016974483,7.5769e-08,0.00016966906,0.5966777,-0.017051881
3732,0.0001703016,3.5915437e-07,0.00016994245,0.6686399,0.021132538
3733,0.00018966848,9.6042285e-08,0.00018957244,0.5842445,-0.0073507926
3734,0.00016295089,2.491364e-08,0.00016292598,0.6974712,-0.031046297
3735,0.0001737833,3.431726e-07,0.00017344012,0.64635634,0.018238446
3736,0.00017338437,1.953361e-07,0.00017318904,0.5834459,0.0062381574
3737,0.00016227867,3.325532e-08,0.00016224541,0.64145213,-0.021864815
3738,0.00016933773,1.15028005e-08,0.00016932623,0.71580607,-0.033311993
3739,0.00021221465,7.654228e-07,0.00021144924,1.1059469,0.06706816
3740,0.00016819358,2.0828756e-07,0.0001679853,0.5891738,0.01212788
3741,0.00022607442,2.062185e-09,0.00022607236,0.934436,-0.054545734
3742,0.00019098913,4.367544e-07,0.00019055237,0.7846317,0.03637181
3743,0.0001709074,5.2041077e-07,0.000170387,0.8456904,0.042721696
3744,0.00018249107,5.029366e-10,0.00018249056,0.80351806,-0.039325017
3745,0.00021284136,2.1864133e-07,0.00021262272,0.6721039,0.021553416
3746,0.00017795443,4.0199342e-07,0.00017755243,0.7461063,0.03221239
3747,0.00016863723,9.5406065e-08,0.00016854182,0.59190446,-0.007805036
3748,0.00019614208,8.1650015e-08,0.00019606043,0.62442005,-0.0031132144
3749,0.00016162865,2.8612547e-07,0.00016134253,0.6530926,0.018125962
3750,0.00017701204,1.9216156e-07,0.00017681989,0.59192467,0.0012685459
3751,0.00019239327,8.379717e-08,0.00019230948,0.6201798,-0.008038099
3752,0.00016153335,2.2144428e-07,0.0001613119,0.5982286,0.009768669
3753,0.00017677694,2.2108681e-07,0.00017655586,0.5840451,0.0088951215
3754,0.00017956669,3.4936363e-08,0.00017953175,0.6531925,-0.022999395
3755,0.00015100569,5.802186e-08,0.00015094767,0.64533234,-0.024634363
3756,0.00016273106,1.8983667e-07,0.00016254123,0.57703525,-0.003966837
3757,0.00015633268,5.7642012e-08,0.00015627504,0.6236328,-0.019524563
3758,0.00015160427,1.41505225e-08,0.00015159012,0.74175376,-0.03571339
3759,0.00016191037,5.688063e-07,0.00016134157,0.8274542,0.04049602
3760,0.00016772817,4.1681895e-07,0.00016731134,0.73086286,0.03279717
3761,0.00017032628,5.296531e-09,0.00017032099,0.74082744,-0.03358419
3762,0.00017854494,6.467748e-07,0.00017789817,0.97296673,0.05693391
3763,0.00015144132,1.7610944e-07,0.00015126521,0.55305,0.0030963698
3764,0.00015367362,6.7254007e-09,0.0001536669,0.76687413,-0.03896789
3765,0.00014365443,1.8617328e-07,0.00014346825,0.574311,0.0059527047
3766,0.00015134859,4.0154006e-07,0.00015094705,0.7313584,0.031334743
3767,0.00014852392,9.6398196e-08,0.00014842753,0.5848835,-0.008094426
3768,0.00014603772,6.746598e-08,0.00014597026,0.60674965,-0.011461139
3769,0.00014764242,3.432599e-07,0.00014729916,0.7161419,0.02936809
3770,0.00014533545,1.6422916e-07,0.00014517122,0.598902,0.009413795
3771,0.00015596177,6.6956046e-10,0.0001559611,0.8071664,-0.03939734
3772,0.00016049342,4.40465e-07,0.00016005295,0.8009638,0.038463205
3773,0.0001617919,5.0778226e-07,0.00016128412,0.8195409,0.040347345
3774,0.00016077534,1.118911e-07,0.00016066345,0.5800124,-0.0013365872
3775,0.00016762025,4.0593626e-08,0.00016757965,0.6365008,-0.019012894
3776,0.00016601094,3.1371744e-07,0.00016569723,0.6325775,0.017783532
3777,0.00016419434,3.7713613e-07,0.0001638172,0.71745515,0.029588304
3778,0.00015353633,3.9261983e-11,0.00015353628,0.857283,-0.04655681
3779,0.00015280402,1.3476307e-08,0.00015279054,0.7576453,-0.038338453
3780,0.00019310995,7.2422273e-07,0.00019238573,0.9731706,0.052302215
3781,0.00015589439,1.5469759e-07,0.00015573969,0.5627057,-0.004491257
3782,0.00016550571,7.3550055e-12,0.0001655057,0.8654415,-0.048079092
3783,0.00023652846,6.331735e-07,0.00023589529,0.954189,0.053640258
3784,0.00017559508,3.341973e-07,0.00017526088,0.6165246,0.0153150605
3785,0.00016994287,2.6146179e-09,0.00016994025,0.94992447,-0.056854874
3786,0.00023581769,2.8438257e-07,0.0002355333,0.66465575,0.02463242
3787,0.00026454762,2.5824113e-07,0.00026428938,0.5612596,0.0076704663
3788,0.00016052465,1.7406812e-08,0.00016050725,0.7197465,-0.033647273
3789,0.0003554315,2.7782525e-07,0.00035515366,0.69663733,0.02458829
3790,0.00034106677,2.3234594e-07,0.00034083443,0.5641185,0.0013236719
3791,0.00018365151,3.5283307e-07,0.00018329867,0.7039712,0.030308709
3792,0.0004453987,7.624555e-08,0.00044532245,0.6566512,0.0028638793
3793,0.00034557126,1.7631656e-08,0.00034555362,0.80515784,-0.045040287
3794,0.0002414835,3.9482643e-07,0.00024108868,0.669725,0.020760583
3795,0.0005251486,4.4794328e-07,0.0005247006,0.93368715,0.051237617
3796,0.00043472418,1.7780188e-07,0.00043454638,1.5683898,-0.1076608
3797,0.0002675388,3.400981e-07,0.0002671987,0.62656426,0.014640401
3798,0.000494856,9.769227e-07,0.0004938791,1.3227276,0.08417637
3799,0.0002976652,3.569609e-09,0.0002976616,0.97787166,-0.058708217
3800,0.00019742543,1.9152195e-07,0.00019723391,0.57089955,0.008028346
3801,0.00039584868,1.1438643e-06,0.0003947048,1.4643569,0.097285666
3802,0.00025291654,3.2724845e-08,0.00025288382,0.68180215,-0.029950824
3803,0.00017160167,1.8856628e-07,0.0001714131,0.5604146,0.005308476
3804,0.00030122034,6.7699557e-07,0.00030054335,1.0411701,0.06306277
3805,0.00022434749,1.3486688e-08,0.000224334,0.7504639,-0.038665537
3806,0.00017178348,3.2545142e-07,0.00017145803,0.61329246,0.016561909
3807,0.00027646363,3.3727105e-07,0.00027612635,0.70095277,0.027788885
3808,0.00022411942,7.382263e-09,0.00022411204,0.8230191,-0.047225714
3809,0.0002003313,5.856151e-08,0.00020027274,0.6517738,-0.027238924
3810,0.00038878882,5.488675e-07,0.00038823995,0.8807646,0.043951016
3811,0.00026503464,6.502428e-09,0.00026502815,1.1252825,-0.07422324
3812,0.00019917249,2.629879e-09,0.00019916985,0.88960516,-0.05250825
3813,0.00038851507,7.4285543e-07,0.00038777222,1.1012079,0.06435735
3814,0.00020500559,1.2111556e-07,0.00020488448,0.5916514,-0.012562051
3815,0.00023269943,2.862955e-10,0.00023269914,0.9710442,-0.05905769
3816,0.0003237386,4.6762236e-07,0.000323271,0.84563106,0.041224685
3817,0.0001737659,5.4346043e-07,0.00017322245,0.84430796,0.041930147
3818,0.00022133387,1.46656305e-08,0.0002213192,0.7540408,-0.038287695
3819,0.00020351176,1.6910793e-07,0.00020334266,0.60741466,0.008452741
3820,0.00016999904,5.50381e-07,0.00016944866,0.87477833,0.045349542
3821,0.00022383206,6.006756e-08,0.00022377199,0.62938577,-0.021530883
3822,0.00015026545,1.15073554e-07,0.00015015037,0.6014547,0.0019098948
3823,0.00024768454,5.3765393e-07,0.00024714688,0.9604329,0.053791914
3824,0.00023302226,2.561629e-07,0.0002327661,0.5976439,0.009200123
3825,0.0001576433,7.655446e-08,0.00015756674,0.60599965,-0.012630321
3826,0.00023704884,6.157794e-08,0.00023698725,0.63045734,-0.012636995
3827,0.00017580835,5.0160075e-08,0.00017575819,0.70086676,-0.031582188
3828,0.00016569262,1.0041806e-07,0.0001655922,0.6457832,-0.021761086
3829,0.00022463866,1.04881664e-07,0.00022453378,0.60556763,-0.01046323
3830,0.00015747249,8.2598014e-08,0.00015738989,0.608376,-0.018884534
3831,0.00017857728,2.7750332e-07,0.00017829977,0.5891803,0.012862101
3832,0.0001946049,4.901209e-07,0.00019411478,0.84555644,0.045815434
3833,0.00015818694,7.948871e-08,0.00015810746,0.568301,-0.0073632672
3834,0.00016037871,1.98902e-07,0.00016017981,0.5659253,0.011992294
3835,0.00022970936,8.786811e-07,0.00022883067,1.2144988,0.07845527
3836,0.00017105116,1.0182064e-07,0.00017094934,0.5486214,-0.0070641916
3837,0.00017142532,6.839419e-08,0.00017135692,0.60240215,-0.018995062
3838,0.00024836988,8.251989e-07,0.00024754467,1.0567517,0.061327886
3839,0.0001889327,6.049928e-08,0.0001888722,0.68259674,-0.030505534
3840,0.00017337588,1.1224821e-10,0.00017337577,0.9188019,-0.05495677
3841,0.00021444776,1.6343904e-07,0.00021428433,0.6035008,0.00328948
3842,0.00014804064,1.7037875e-07,0.00014787026,0.59057426,-0.0016200865
3843,0.00017783775,1.44480925e-08,0.0001778233,1.0954826,-0.06980362
3844,0.00014584191,2.625783e-08,0.00014581566,0.69004,-0.026760345
3845,0.00018983056,6.9968075e-07,0.00018913088,1.0334206,0.060559474
3846,0.00017111075,1.4342355e-07,0.00017096732,0.5571711,-0.00056590646
3847,0.00016822298,2.9659788e-08,0.00016819332,0.65679896,-0.022483813
3848,0.00025167156,8.7318625e-07,0.0002507984,1.2142482,0.0776109
3849,0.00020722771,3.4072406e-07,0.000206887,0.63781786,0.022545572
3850,0.00019129367,1.1510792e-10,0.00019129355,0.83593935,-0.04489338
3851,0.0002997298,1.9442174e-07,0.0002995354,0.63839823,0.015237394
3852,0.00023600683,2.9446701e-07,0.00023571236,0.6030943,0.0076185833
3853,0.00016617065,8.3504105e-08,0.00016608715,0.6094634,-0.01825558
3854,0.00031547635,6.2334585e-08,0.000315414,0.6296128,-0.008521904
3855,0.00016423034,1.9861633e-07,0.00016403172,0.57073253,0.0040539806
3856,0.00020002987,4.7423842e-07,0.00019955564,0.74826163,0.03289143
3857,0.00020356092,1.0935361e-07,0.00020345156,0.57850367,0.0019202379
3858,0.00016160113,5.9890852e-09,0.00016159513,0.74322957,-0.03580642
3859,0.00019485419,2.3609596e-07,0.0001946181,0.5559833,0.002425742
3860,0.00016580166,4.4001018e-07,0.00016536165,0.726472,0.03232415
3861,0.00019840227,1.01758836e-07,0.0001983005,0.55894977,-0.0038770516
3862,0.00022486785,6.2985785e-09,0.00022486155,0.8044362,-0.046051063
3863,0.00017061435,7.424188e-07,0.00016987193,0.9509531,0.0533424
3864,0.0002065393,2.4231977e-07,0.00020629699,0.6051613,0.015226601
3865,0.00019762883,2.0767441e-08,0.00019760807,1.0826712,-0.067555554
3866,0.00015983965,2.3070402e-07,0.00015960894,0.58554816,0.012123155
3867,0.00026988264,8.622484e-07,0.00026902038,1.2048364,0.07520539
3868,0.00020294693,2.609287e-09,0.00020294433,0.93428266,-0.054847896
3869,0.00016483407,1.1421438e-08,0.00016482265,0.7259321,-0.033384006
3870,0.00034133886,1.5964304e-06,0.00033974243,1.7199955,0.11563102
3871,0.00019892439,1.7803444e-07,0.00019874636,0.54238874,-0.0006633892
3872,0.0002457722,5.2363024e-08,0.00024571983,1.231088,-0.08015057
3873,0.0003443673,8.278677e-07,0.00034353943,1.1674135,0.07248682
3874,0.00020255605,5.3944734e-07,0.0002020166,0.80119395,0.038400806
3875,0.00027844848,1.1195092e-07,0.00027833652,1.3883445,-0.09168895
3876,0.00025980157,1.1006928e-07,0.0002596915,0.6334138,0.0048887003
3877,0.0002166662,1.4045957e-06,0.0002152616,1.5246613,0.09981073
3878,0.00021224933,1.4905328e-07,0.00021210028,0.564302,-0.005689104
3879,0.00021330031,4.9561155e-10,0.00021329982,0.8900159,-0.047052383
3880,0.00021223293,3.6546874e-07,0.00021186746,0.68453515,0.023576673
3881,0.000271135,2.3650159e-07,0.0002708985,0.59999985,-0.0073058833
3882,0.00015238088,1.2111556e-09,0.00015237967,0.9785879,-0.060390595
3883,0.00024933045,4.795225e-08,0.0002492825,0.6406013,-0.02037766
3884,0.00020700946,4.5877903e-07,0.00020655069,0.6795012,0.02160833
3885,0.0001540316,4.117357e-07,0.00015361987,0.6719897,0.025298486
3886,0.00023169215,1.5892088e-10,0.00023169199,0.8054987,-0.03610618
3887,0.00015070604,1.3574156e-07,0.0001505703,0.5384961,-0.00029966966
3888,0.00019176108,7.638461e-07,0.00019099723,0.9873482,0.057312734
3889,0.00017788303,2.1486736e-07,0.00017766816,0.5862816,0.013327895
3890,0.00016844714,2.1755998e-08,0.00016842538,1.0877684,-0.06784874
3891,0.00016246793,4.4520488e-07,0.00016202273,0.69018054,0.027241008
3892,0.00017771802,7.9798895e-07,0.00017692003,1.0353782,0.06128094
3893,0.00015615422,2.962243e-09,0.00015615125,0.77341354,-0.039588805
3894,0.00014895506,3.9197776e-08,0.00014891586,0.635246,-0.02693797
3895,0.00015519926,5.7518497e-07,0.00015462408,0.8130582,0.041265115
3896,0.00018426523,5.3309645e-07,0.00018373213,0.81866884,0.042917933
3897,0.00017865664,1.4981303e-08,0.00017864165,1.0614178,-0.06758266
3898,0.00014947144,2.181318e-08,0.00014944962,0.71989834,-0.036326215
3899,0.00021745697,9.67798e-07,0.00021648916,1.1669848,0.06979587
3900,0.0001764437,3.1401473e-08,0.0001764123,0.7145539,-0.034996636
3901,0.00015294766,1.9619861e-12,0.00015294766,0.8736374,-0.048417736
3902,0.00019107018,5.3694396e-07,0.00019053323,0.8841435,0.047257762
3903,0.00015755718,2.8274795e-07,0.00015727444,0.6117759,0.016913876
3904,0.00017384825,1.0142403e-08,0.00017383811,0.9909016,-0.05870972
3905,0.00020654622,2.469556e-07,0.00020629926,0.6616639,0.022590447
3906,0.00016224977,6.2910124e-07,0.00016162066,0.920429,0.051713433
3907,0.0001775204,1.0413019e-07,0.00017741627,0.55714345,-0.008532465
3908,0.00020178282,1.15665735e-07,0.00020166716,0.5867801,0.00064585946
3909,0.00014955764,5.269346e-07,0.0001490307,0.8122526,0.041575845
3910,0.00016674917,3.3607785e-07,0.0001664131,0.6174053,0.018885816
3911,0.00015598389,4.1547885e-08,0.00015594234,0.62639356,-0.019673018
3912,0.00014991802,1.6379467e-09,0.00014991638,0.81018335,-0.04277964
3913,0.00016777022,2.1458426e-07,0.00016755564,0.5519224,0.00062612456
3914,0.00017585508,5.4983946e-07,0.00017530523,0.80483204,0.03953478
3915,0.00018434644,9.844929e-08,0.000184248,0.5666763,-0.012346215
3916,0.00020895043,7.723211e-10,0.00020894966,0.9827471,-0.06233531
3917,0.0001558499,4.5615857e-07,0.00015539375,0.690275,0.028281715
3918,0.00023240632,6.305203e-07,0.0002317758,0.8903092,0.048477788
3919,0.00020918703,4.456524e-11,0.00020918698,0.9376386,-0.05947698
3920,0.0001621629,2.4791484e-08,0.00016213811,0.70925325,-0.037523367
3921,0.00029621218,9.403913e-07,0.00029527178,1.1703466,0.07398972
3922,0.00018936423,1.7263118e-07,0.0001891916,0.5018939,-0.004830973
3923,0.00024233582,7.405326e-09,0.00024232842,1.0567168,-0.068879016
3924,0.00022225633,4.199804e-07,0.00022183635,0.70279616,0.03162926
3925,0.00019198962,8.512282e-07,0.00019113839,1.0406929,0.060622565
3926,0.00022727899,1.0188978e-08,0.0002272688,1.095667,-0.07228831
3927,0.00014794568,7.519891e-09,0.00014793816,0.76058155,-0.039844647
3928,0.00020773782,7.099766e-07,0.00020702784,0.96986663,0.056103222
3929,0.000165455,3.7861088e-07,0.00016507639,0.6214749,0.019389339
3930,0.00019141407,2.1228495e-09,0.00019141195,0.9676085,-0.05999553
3931,0.0002170827,2.242651e-07,0.00021685845,0.59521914,0.01568514
3932,0.00015798461,4.6744915e-07,0.00015751716,0.7387382,0.03452293
3933,0.0001747128,1.1642716e-07,0.00017459637,0.54598045,-0.01221677
3934,0.00018786092,2.5894487e-08,0.00018783503,0.6543932,-0.024751188
3935,0.00014975178,3.6003902e-07,0.00014939174,0.66307235,0.027091317
3936,0.00016887367,3.7049455e-07,0.00016850317,0.6257556,0.022012278
3937,0.00014389663,9.9090876e-08,0.00014379754,0.55248255,-0.0109618
3938,0.00017686482,1.8099546e-07,0.00017668382,0.5491938,0.0034121901
3939,0.00015626676,3.2099533e-07,0.00015594576,0.5827177,0.012490909
3940,0.0001492679,1.8070395e-07,0.0001490872,0.5318233,-0.0035732922
3941,0.00017475795,8.064372e-09,0.00017474989,0.74701947,-0.037655417
3942,0.00013492402,7.7368824e-08,0.00013484665,0.5893169,-0.019992776
3943,0.00017422161,3.6642425e-07,0.0001738552,0.607945,0.016056396
3944,0.00014908958,2.4823092e-07,0.00014884135,0.57612234,0.013211003
3945,0.00014750962,4.959383e-09,0.00014750466,0.76581854,-0.038716886
3946,0.0001445424,2.550028e-07,0.00014428739,0.5629124,0.011251491
3947,0.00015000047,5.851844e-07,0.00014941528,0.86255425,0.046705138
3948,0.00015458708,5.2879173e-08,0.0001545342,0.60156167,-0.016887799
3949,0.000145398,1.3649846e-08,0.00014538434,0.7244076,-0.03600353
3950,0.0001473184,3.834952e-07,0.0001469349,0.6661258,0.025226725
3951,0.00015221826,4.212464e-07,0.00015179701,0.7181155,0.03255154
3952,0.0001507681,2.1259932e-08,0.00015074684,0.6732747,-0.029584086
3953,0.00014509117,7.864233e-08,0.00014501253,0.5736804,-0.017316855
3954,0.00014158804,4.8979757e-07,0.00014109824,0.7524742,0.036387816
3955,0.00014161375,3.4036754e-07,0.00014127338,0.65660655,0.02647517
3956,0.00013975138,3.625484e-08,0.00013971514,0.6285524,-0.024121154
3957,0.00013295359,1.3526434e-07,0.00013281833,0.5389453,-0.0025447253
3958,0.00013939769,3.1993247e-07,0.00013907775,0.61872375,0.02025137
3959,0.00013626042,2.6481743e-07,0.00013599561,0.5777923,0.014355015
3960,0.00013840127,2.3330838e-08,0.00013837795,0.65887755,-0.027773315
3961,0.00013664078,2.5507052e-07,0.00013638572,0.5773944,0.015350922
3962,0.00013893384,3.5176288e-07,0.00013858208,0.6277718,0.021014027
3963,0.00014525601,9.5364525e-09,0.00014524648,0.7727236,-0.042246606
3964,0.00013658624,5.5754448e-08,0.00013653049,0.60979694,-0.022036044
3965,0.00014524304,3.7031316e-07,0.00014487273,0.66678226,0.026059534
3966,0.00013563452,2.1273831e-07,0.00013542178,0.5463504,0.0055300766
3967,0.00014251597,1.3429641e-08,0.00014250254,0.72989506,-0.036345284
3968,0.0001440291,2.5549966e-07,0.00014377359,0.5781679,0.0145409135
3969,0.00015615468,7.152976e-07,0.00015543938,0.96972513,0.057812985
3970,0.00013770118,1.854667e-07,0.00013751572,0.53448254,0.008355766
3971,0.00014914288,2.1976344e-08,0.00014912091,0.6612201,-0.027908068
3972,0.0001445778,5.4427363e-07,0.00014403353,0.7874476,0.03989026
3973,0.00014511216,4.80994e-07,0.00014463117,0.7180633,0.031854726
3974,0.00014422943,2.242706e-08,0.000144207,0.67753583,-0.031381324
3975,0.00014309773,4.8799507e-09,0.00014309285,0.78999025,-0.04417798
3976,0.00014711276,3.3319017e-07,0.00014677957,0.59621143,0.015842415
3977,0.00015832712,3.9132306e-07,0.00015793579,0.6662457,0.025291525
3978,0.00013786349,3.964573e-09,0.00013785953,0.80694366,-0.045410223
3979,0.00013837342,5.206903e-09,0.00013836821,0.809179,-0.04625347
3980,0.00015120266,3.2176405e-07,0.00015088091,0.6069438,0.016102994
3981,0.00013726011,1.3166066e-07,0.00013712845,0.5461838,-0.011255098
3982,0.00014144585,3.373256e-08,0.00014141212,0.664498,-0.03093471
3983,0.00015971872,3.552003e-07,0.00015936352,0.6362647,0.02371508
3984,0.00014452438,2.5771888e-07,0.00014426667,0.54589355,0.010820731
3985,0.00013400734,7.123278e-08,0.0001339361,0.5617347,-0.015794588
3986,0.00014257837,2.7704039e-07,0.00014230133,0.5967802,0.019304125
3987,0.00013186716,4.0484224e-07,0.00013146231,0.6746848,0.029540364
3988,0.00012558817,8.327174e-08,0.0001255049,0.5488723,-0.012461684
3989,0.00014232915,1.9059054e-07,0.00014213857,0.54007965,0.0067592645
3990,0.00013762576,3.2251677e-07,0.00013730324,0.5887269,0.016946297
3991,0.00014435053,1.0185868e-07,0.00014424867,0.5551207,-0.01613818
3992,0.00014823409,1.624766e-07,0.00014807162,0.52552027,-0.0014219166
3993,0.0001394041,1.3112592e-07,0.00013927298,0.5335919,-0.008849753
3994,0.00013984075,1.1518479e-07,0.00013972557,0.5570044,-0.015183723
3995,0.00013920502,1.5908881e-07,0.00013904592,0.5322621,-0.00415336
3996,0.00014149986,1.339577e-07,0.00014136589,0.5295934,-0.0048044594
3997,0.00013922324,1.238482e-07,0.00013909939,0.5285708,-0.00908046
3998,0.00013723018,2.2864732e-07,0.00013700152,0.5370208,0.0056439005
3999,0.00014809318,2.864125e-07,0.00014780677,0.57771486,0.014838208
4000,0.00013304985,6.9246376e-08,0.0001329806,0.58990204,-0.021282734
4001,0.00013693233,5.977575e-08,0.00013687255,0.60697806,-0.024004504
4002,0.00014318619,2.4091344e-07,0.00014294528,0.5560584,0.007945743
4003,0.00013315151,1.8691986e-07,0.00013296459,0.53624064,-0.0009890499
4004,0.00014751576,4.838394e-08,0.00014746738,0.6287299,-0.026544578
4005,0.0001450797,3.2649788e-07,0.0001447532,0.6399325,0.024952596
4006,0.00014743299,4.2272742e-07,0.00014701026,0.7302767,0.035293963
4007,0.00014852434,1.1680371e-07,0.00014840753,0.5347214,-0.0077440282
4008,0.0001367317,1.6151101e-07,0.00013657019,0.54045725,0.0030860894
4009,0.00013505563,2.739744e-07,0.00013478166,0.6041233,0.020162841
4010,0.00014103991,1.6064384e-07,0.00014087927,0.5215684,0.0012828743
4011,0.00013522302,2.720435e-07,0.00013495097,0.59250546,0.01862511
4012,0.00014142126,2.710651e-07,0.0001411502,0.58445144,0.017126627
4013,0.0001439372,1.7162965e-07,0.00014376557,0.52295464,-0.00203734
4014,0.00014109735,2.3640015e-07,0.00014086095,0.5482539,0.0073175253
4015,0.00014588398,1.2573796e-07,0.00014575824,0.549524,-0.009510926
4016,0.0001423582,2.6967817e-11,0.00014235817,0.9591175,-0.060820304
4017,0.00013382953,2.4007107e-08,0.00013380552,0.75740695,-0.041030895
4018,0.00016566373,3.3389585e-07,0.00016532984,0.621357,0.016015658
4019,0.00015270978,6.590372e-08,0.00015264387,0.61454827,-0.025606308
4020,0.00014323604,3.324717e-08,0.0001432028,0.64867973,-0.028509919
4021,0.00018428967,4.1004506e-07,0.00018387963,0.7061463,0.03257402
4022,0.00015491326,3.2901448e-07,0.00015458424,0.5926956,0.0187535
4023,0.00015037245,6.503442e-08,0.00015030742,0.5665665,-0.0147127975
4024,0.00020873615,2.3846223e-07,0.00020849769,0.65803564,0.024897577
4025,0.00013581525,5.3096613e-07,0.00013528428,0.805434,0.043187022
4026,0.00016634344,2.484017e-07,0.00016609504,0.5474782,0.010758032
4027,0.00014785843,6.5011626e-08,0.00014779341,0.58209515,-0.010848944
4028,0.00015215155,3.6720039e-07,0.00015178435,0.7004878,0.03175813
4029,0.00014561732,4.4347655e-07,0.00014517385,0.6976901,0.02933367
4030,0.00013990926,6.86243e-08,0.00013984063,0.58637875,-0.017201714
4031,0.00014528977,5.9384524e-09,0.00014528383,0.76740044,-0.04032564
4032,0.00016463883,9.817363e-08,0.00016454066,0.56825197,-0.017301574
4033,0.00016551594,5.544345e-07,0.00016496152,0.8103452,0.0401896
4034,0.00014506349,3.5265792e-08,0.00014502823,0.66924566,-0.030156566
4035,0.00016069613,4.572398e-12,0.00016069613,0.9353314,-0.057989676
4036,0.00015872745,6.393185e-07,0.00015808812,0.85767835,0.045192353
4037,0.00015282145,3.6207152e-07,0.00015245938,0.6448421,0.024740184
4038,0.00014974804,1.565198e-11,0.00014974803,0.87527376,-0.05145935
4039,0.00014049033,1.4645858e-07,0.00014034387,0.52067417,-0.003739054
4040,0.00016461933,6.0038553e-07,0.00016401894,0.878396,0.04932993
4041,0.00013167165,5.78497e-08,0.00013161381,0.58953553,-0.019741481
4042,0.00014515508,1.7247024e-09,0.00014515335,0.8396895,-0.048155375
4043,0.00014767994,5.1285986e-07,0.00014716708,0.7680993,0.0372078
4044,0.00014818982,6.3357675e-07,0.00014755625,0.89014196,0.050360408
4045,0.00016367476,1.6386156e-08,0.00016365838,0.7005357,-0.03267659
4046,0.00014741998,8.277797e-08,0.00014733721,0.57095414,-0.01070181
4047,0.0001547521,8.3936396e-07,0.00015391273,1.0648041,0.06429104
4048,0.00016137889,1.2727494e-07,0.00016125162,0.5343329,-0.007309856
4049,0.00015463294,6.557515e-10,0.00015463229,0.7978348,-0.03936935
4050,0.00013856302,2.2551586e-07,0.0001383375,0.5659019,0.008998583
4051,0.00017062445,3.4292822e-07,0.00017028152,0.5932114,0.012419896
4052,0.00013897677,1.0657263e-07,0.0001388702,0.56006753,-0.01179423
4053,0.00015124775,1.2208506e-08,0.00015123554,0.74139756,-0.037035808
4054,0.00016527815,2.630414e-07,0.00016501511,0.55234414,0.0055360277
4055,0.0001386835,2.8456535e-07,0.00013839894,0.5865909,0.014239614
4056,0.00016123883,1.703917e-08,0.00016122179,0.69094664,-0.03077613
4057,0.00018297441,7.773979e-09,0.00018296664,0.7739144,-0.0430187
4058,0.00015040467,7.461212e-07,0.00014965855,0.9954147,0.05996267
4059,0.00022310787,7.882352e-07,0.00022231964,1.0999913,0.06989828
4060,0.000302871,6.658256e-08,0.0003028044,1.2773066,-0.08473437
4061,0.00014949586,4.715332e-07,0.00014902432,0.7391721,0.037610516
4062,0.00033665946,1.0538477e-06,0.0003356056,1.3191143,0.086063
4063,0.0002530781,1.2387966e-09,0.00025307684,0.87156826,-0.05350188
4064,0.0001925103,1.3679458e-08,0.00019249662,0.73115224,-0.039080366
4065,0.00042136674,4.768382e-07,0.0004208899,0.83829516,0.043744173
4066,0.00026406962,5.8298568e-08,0.00026401132,0.6752564,-0.032988176
4067,0.00018970025,1.2746108e-07,0.00018957279,0.5497551,-0.011979641
4068,0.00040564782,4.214592e-07,0.00040522637,0.828615,0.043628577
4069,0.00029613153,7.5937265e-09,0.00029612394,1.0199524,-0.064396426
4070,0.0001786886,6.4493065e-07,0.00017804367,0.8887717,0.05008436
4071,0.00043899877,1.046594e-06,0.00043795217,1.356275,0.08974741
4072,0.00029550694,3.6411874e-09,0.0002955033,1.0084428,-0.06427181
4073,0.00020122493,7.7227966e-08,0.0002011477,0.5841399,-0.021507123
4074,0.00044729654,9.885779e-07,0.00044630797,1.2475486,0.07900526
4075,0.0002270063,4.3520743e-14,0.0002270063,0.9854096,-0.06352465
4076,0.00020893368,3.6379788e-10,0.00020893331,0.9733217,-0.06223151
4077,0.00047029014,9.1460356e-07,0.00046937552,1.2420123,0.07956068
4078,0.00020034006,7.445401e-08,0.00020026561,0.5711834,-0.02079136
4079,0.0003278855,7.37037e-08,0.0003278118,1.3685102,-0.09422824
4080,0.00028110284,4.3427627e-07,0.00028066855,0.7674103,0.0381475
4081,0.00017958273,6.9631943e-07,0.0001788864,0.94459736,0.053525325
4082,0.00023218409,6.9136696e-09,0.00023217718,0.7943786,-0.045886364
4083,0.0001536769,1.6089942e-08,0.0001536608,0.67771894,-0.02993765
4084,0.00022987476,8.286407e-07,0.00022904611,1.1302966,0.07137386
4085,0.00017458793,6.362483e-07,0.00017395167,0.8697372,0.049081046
4086,0.00018227752,2.8586703e-08,0.00018224894,0.620409,-0.023267739
4087,0.00019402373,1.2847389e-07,0.00019389525,0.57413006,0.008808833
4088,0.00015414308,5.774701e-07,0.00015356562,0.88172543,0.048647568
4089,0.00016321737,1.2400032e-07,0.00016309337,0.57910943,-0.014838632
4090,0.00013514177,6.663222e-09,0.00013513511,1.017763,-0.06341161
4091,0.00016191095,5.147932e-09,0.0001619058,1.0160627,-0.06264823
4092,0.00015035301,2.2272233e-07,0.00015013029,0.6093186,-0.0054104473
4093,0.00014196827,1.7751925e-07,0.00014179075,0.5867277,-0.008213007
4094,0.00016328305,1.4483783e-09,0.0001632816,0.8188084,-0.04351195
4095,0.00013884783,7.896024e-08,0.00013876887,0.5738924,-0.012927957
4096,0.0001521356,6.0052406e-07,0.00015153507,0.8680639,0.047518987
4097,0.00014309763,4.289995e-07,0.00014266862,0.77753127,0.04090654
4098,0.00014605006,4.9527987e-08,0.00014600053,0.5875246,-0.010241339
4099,0.00015231581,2.2754423e-07,0.00015208827,0.5611897,0.015372399
4100,0.00013773756,7.354123e-07,0.00013700215,1.0386751,0.06471569
4101,0.00016787245,3.7246537e-07,0.00016749998,0.7185737,0.034118254
4102,0.0001555062,5.861922e-08,0.00015544759,0.5942508,-0.020921787
4103,0.00015511124,1.6211041e-07,0.00015494913,0.5222052,-0.0027927998
4104,0.00019508204,5.501599e-07,0.00019453188,0.834905,0.04419008
4105,0.00013334771,1.7400916e-08,0.00013333031,0.7460811,-0.0403866
4106,0.00016925618,5.465957e-09,0.0001692507,1.1095674,-0.07426192
4107,0.00014553561,1.8228465e-07,0.00014535332,0.55490255,-0.0061909375
4108,0.00014125288,2.0218512e-07,0.0001410507,0.5422508,0.001394776
4109,0.00014026674,1.7197088e-08,0.00014024954,0.7229175,-0.038332295
4110,0.00012620413,1.5246684e-07,0.00012605167,0.5214621,-0.0019210065
4111,0.0001579479,7.646277e-07,0.00015718327,1.0039846,0.060509145
4112,0.00013980611,1.743442e-07,0.00013963177,0.5096027,0.0020156053
4113,0.0001427752,1.2090249e-08,0.0001427631,0.6792547,-0.029647853
4114,0.0001728886,4.0192728e-07,0.00017248667,0.75131124,0.03895893
4115,0.00013843253,5.8286133e-07,0.00013784967,0.8146129,0.0433617
4116,0.00014676558,3.2327108e-08,0.00014673325,0.6776472,-0.033255413
4117,0.00015235407,8.9124526e-08,0.00015226494,0.5545481,-0.012396265
4118,0.00014696813,4.924709e-07,0.00014647566,0.7378576,0.034609977
4119,0.00014678396,1.7930046e-07,0.00014660467,0.5280095,-0.0049672704
4120,0.000136454,4.8239013e-09,0.00013644918,0.78224254,-0.043292724
4121,0.00014582198,8.877344e-08,0.00014573321,0.54977363,-0.010145168
4122,0.0001374412,2.8733032e-07,0.00013715387,0.5747237,0.014944035
4123,0.00012617734,1.407667e-07,0.00012603658,0.52198416,-0.0030941018
4124,0.0001486814,1.2805228e-07,0.00014855334,0.53338486,-0.0024835253
4125,0.0001369029,2.2145831e-07,0.00013668145,0.52766496,0.0064834156
4126,0.00014699303,4.290483e-07,0.00014656398,0.68215245,0.030619035
4127,0.00018045634,2.578929e-07,0.00018019845,0.57358044,0.015252149
4128,0.00013626993,3.951408e-08,0.00013623042,0.660702,-0.03190882
4129,0.00013185835,1.5202497e-07,0.00013170633,0.54158837,-0.010921057
4130,0.00013772755,1.7696719e-07,0.00013755058,0.5258961,-0.00017109436
4131,0.0001211125,4.556162e-08,0.000121066936,0.6176801,-0.026744924
4132,0.00012963336,8.354717e-08,0.00012954982,0.5607036,-0.01960986
4133,0.0001350635,3.1767763e-07,0.00013474582,0.58958024,0.019784192
4134,0.00012705084,3.3391308e-07,0.00012671693,0.60245806,0.02229694
4135,0.00012534685,9.057169e-08,0.00012525628,0.5335731,-0.014153912
4136,0.00012293975,9.449691e-08,0.00012284525,0.5380689,-0.012749411
4137,0.00012561379,1.6779913e-07,0.000125446,0.51739895,-0.00069655426
4138,0.00012544752,1.4558738e-07,0.00012530193,0.5130867,-0.005188639
4139,0.00013217909,2.0609673e-07,0.00013197299,0.5249146,0.007014203
4140,0.00013392269,9.2084754e-08,0.0001338306,0.5395035,-0.0133011155
4141,0.00013837637,3.5193082e-07,0.00013802444,0.6166585,0.022440305
4142,0.00013396343,3.3198708e-07,0.00013363145,0.6014471,0.020436017
4143,0.0001282632,4.2639293e-08,0.00012822056,0.61136955,-0.024937803
4144,0.00012630342,6.910528e-08,0.00012623431,0.57101226,-0.018524136
4145,0.0001283731,4.1663617e-07,0.00012795646,0.6629682,0.026247535
4146,0.00012518153,1.8484475e-07,0.00012499669,0.5201485,0.0022274894
4147,0.00013902287,3.3885996e-08,0.00013898898,0.629779,-0.026077215
4148,0.00012871699,2.0629295e-07,0.0001285107,0.5216508,0.0033242633
4149,0.00014197192,4.1274987e-07,0.00014155917,0.6514469,0.025624305
4150,0.00013390774,9.196722e-08,0.00013381577,0.5397076,-0.014033425
4151,0.00013646894,9.453688e-11,0.00013646885,0.8764228,-0.05308725
4152,0.00012445859,1.8759047e-07,0.000124271,0.5267295,-0.004057476
4153,0.00012916866,4.922514e-07,0.00012867642,0.7149155,0.03175875
4154,0.00011966371,1.2538946e-07,0.00011953832,0.5128858,-0.004902599
4155,0.00012363949,5.899141e-08,0.0001235805,0.5601775,-0.017011633
4156,0.00014031345,4.5095024e-07,0.0001398625,0.7313063,0.03640353
4157,0.00013056111,2.2157754e-07,0.00013033953,0.52306336,0.007470503
4158,0.00012332255,7.2535194e-08,0.00012325,0.5462714,-0.013709772
4159,0.0001323469,9.713986e-08,0.00013224977,0.53550357,-0.0054490827
4160,0.00012352961,2.0396459e-07,0.00012332565,0.5340536,0.005035303
4161,0.000130808,4.5368617e-07,0.00013035431,0.71549666,0.032726523
4162,0.00013563907,2.0823316e-07,0.00013543083,0.5444142,0.008988358
4163,0.00013408442,4.11177e-08,0.0001340433,0.6040134,-0.023028227
4164,0.00013458035,2.9921637e-07,0.00013428113,0.5771893,0.01733907
4165,0.00013212283,1.5628997e-07,0.00013196655,0.5184309,-0.0025905652
4166,0.00012847387,1.2248053e-08,0.00012846162,0.7341344,-0.039686322
4167,0.00012426417,1.211778e-07,0.000124143,0.53943366,-0.011811355
4168,0.00012340752,9.057617e-08,0.00012331695,0.5796036,-0.02095783
4169,0.00012466293,7.8175006e-08,0.00012458475,0.5776749,-0.02019633
4170,0.00012353793,1.6598507e-07,0.00012337195,0.5150209,-0.0025033224
4171,0.00013052343,2.1539263e-07,0.00013030804,0.51471883,0.0069733905
4172,0.0001400867,4.0836738e-07,0.00013967833,0.71234936,0.035873946
4173,0.00012783078,2.6310255e-07,0.00012756768,0.557747,0.017600343
4174,0.00013759505,8.8214904e-08,0.00013750684,0.52833384,-0.014340725
4175,0.00013855689,2.2658566e-07,0.0001383303,0.5279823,0.008184152
4176,0.00012336891,1.4141598e-07,0.0001232275,0.52039963,-0.007808824
4177,0.00012629185,1.4804247e-07,0.00012614382,0.5211616,-0.00847259
4178,0.00012527096,2.180286e-07,0.00012505293,0.52974564,0.0068520242
4179,0.00012206484,1.6875883e-07,0.00012189608,0.5155686,0.00050256716
4180,0.00012930944,1.3791879e-07,0.00012917152,0.51767856,-0.005731047
4181,0.000132656,2.5197184e-07,0.00013240403,0.5631962,0.014482441
4182,0.00013640862,2.5318505e-07,0.00013615543,0.5728495,0.016619708
4183,0.00013197577,8.713392e-08,0.00013188864,0.5445737,-0.013639952
4184,0.00012660869,6.420109e-08,0.00012654449,0.5882045,-0.020214563
4185,0.00015110453,3.2416906e-07,0.00015078035,0.60415286,0.017741315
4186,0.00014286388,8.860924e-08,0.00014277527,0.5820038,-0.02152493
4187,0.00013002618,3.2163886e-08,0.00012999402,0.6469967,-0.028871654
4188,0.00012831499,2.1274519e-07,0.00012810224,0.5253621,0.0069058426
4189,0.00013720975,3.4648895e-07,0.00013686325,0.58641833,0.019788312
4190,0.000131587,2.7762894e-07,0.00013130937,0.55639714,0.016365776
4191,0.00013330646,1.05693964e-07,0.00013320077,0.52022505,-0.008330811
4192,0.00012428536,1.4135995e-07,0.000124144,0.5120139,-0.008454989
4193,0.00012297525,2.6787816e-07,0.00012270738,0.53996664,0.009234569
4194,0.00013554552,1.2774852e-07,0.00013541777,0.5260942,-0.00867965
4195,0.0001404115,5.6882506e-08,0.00014035462,0.6274744,-0.029123757
4196,0.00012872404,2.3423884e-07,0.0001284898,0.517466,0.005297458
4197,0.0001762618,4.3815388e-07,0.00017582365,0.7169604,0.03553892
4198,0.00014000597,1.447301e-07,0.00013986124,0.49681696,-0.003692752
4199,0.00013876872,6.277063e-08,0.00013870595,0.57389987,-0.02201271
4200,0.0001835022,3.3457644e-07,0.00018316762,0.61673194,0.02069694
4201,0.00012692715,7.528986e-08,0.00012685185,0.60728747,-0.02517524
4202,0.00014191281,2.8426337e-09,0.00014190997,0.8532654,-0.051662993
4203,0.00017658195,3.1526338e-07,0.00017626668,0.61358804,0.020717412
4204,0.00015468468,2.2080664e-07,0.00015446387,0.51714915,0.002402136
4205,0.00013625054,1.826602e-07,0.00013606789,0.5143333,0.0032661892
4206,0.0001991469,1.4653273e-07,0.00019900037,0.5372758,0.004126832
4207,0.00016185865,2.5425086e-07,0.0001616044,0.5287089,0.00775828
4208,0.00013883003,1.9694636e-07,0.00013863308,0.5154497,0.0011137743
4209,0.0001803482,1.6833612e-08,0.00018033136,0.6968492,-0.033515207
4210,0.00014547585,9.517147e-08,0.00014538068,0.5824219,-0.021439962
4211,0.00014637428,5.1199584e-07,0.00014586229,0.7163188,0.031895287
4212,0.00018482565,2.9022908e-07,0.00018453543,0.61527836,0.022932444
4213,0.00014268824,8.22814e-08,0.00014260596,0.53616375,-0.012984056
4214,0.00014053586,3.871396e-07,0.00014014872,0.6369412,0.027123485
4215,0.00017543968,4.5794167e-07,0.00017498173,0.7429139,0.038339194
4216,0.00013857268,6.533497e-08,0.00013850734,0.56392777,-0.018818757
4217,0.00014996952,3.067788e-09,0.00014996645,0.8647676,-0.052993633
4218,0.00015698108,4.4222708e-07,0.00015653885,0.6750432,0.025005639
4219,0.00012559265,1.618945e-07,0.00012543076,0.5383725,-0.009398749
4220,0.00012921926,1.9062416e-08,0.0001292002,0.7107436,-0.036789753
4221,0.00014602422,2.4185053e-07,0.00014578237,0.55566216,0.011732309
4222,0.00012841362,1.9283496e-07,0.00012822078,0.5191149,0.0007436339
4223,0.00012122112,3.529098e-08,0.00012118583,0.6366011,-0.028551674
4224,0.0001407895,1.3866133e-07,0.00014065084,0.5250271,-0.0013226066
4225,0.0001291438,2.63286e-07,0.0001288805,0.5425572,0.00940595
4226,0.00013014006,3.022808e-07,0.00012983778,0.57213986,0.014429903
4227,0.00013951233,1.5728712e-07,0.00013935503,0.52092844,-0.0025857338
4228,0.00013759013,2.473408e-07,0.0001373428,0.526816,0.009148084
4229,0.0001372649,2.6834883e-07,0.00013699655,0.5448636,0.01374647
4230,0.00012857442,5.5304987e-08,0.00012851911,0.57818145,-0.020821149
4231,0.0001308209,1.6167273e-07,0.00013065923,0.5158179,-0.00083512435
4232,0.0001338224,4.297709e-07,0.00013339262,0.65777093,0.025742134
4233,0.00012733872,1.03568354e-07,0.00012723515,0.5485346,-0.015462958
4234,0.00013466706,9.482687e-09,0.00013465757,0.77714,-0.04347402
4235,0.00012774928,3.3507655e-07,0.00012741421,0.5941423,0.0154943755
4236,0.000130408,1.8724212e-07,0.00013022077,0.5194295,-0.0014867072
4237,0.00012769212,5.184262e-10,0.0001276916,0.8159532,-0.046279572
4238,0.00012478951,6.9136625e-08,0.00012472038,0.55885524,-0.01633861
4239,0.0001326603,5.761573e-07,0.00013208414,0.7957294,0.041098423
4240,0.0001206394,1.2791901e-07,0.00012051148,0.5193154,-0.008560604
4241,0.00012352588,9.3651394e-08,0.00012343223,0.53532726,-0.010829338
4242,0.00012156323,4.013418e-07,0.00012116189,0.6418801,0.025721189
4243,0.00012060926,2.9138621e-07,0.00012031787,0.55990475,0.013507512
4244,0.00012283261,6.069002e-08,0.00012277192,0.57748586,-0.020478442
4245,0.00012385786,1.3101801e-07,0.00012372684,0.507322,-0.0051739444
4246,0.00013233529,3.7181997e-07,0.00013196348,0.6475619,0.027378425
4247,0.00012155308,1.6434392e-07,0.00012138874,0.515226,-0.0021439563
4248,0.00012740464,1.2188428e-07,0.00012728275,0.5345651,-0.012190021
4249,0.00013456553,2.3488835e-07,0.00013433065,0.5410639,0.007032378
4250,0.00012226905,1.9077925e-07,0.00012207827,0.5273541,-0.0019155396
4251,0.00012238591,3.2630567e-08,0.00012235329,0.6883977,-0.035288487
4252,0.00012403629,2.5215606e-08,0.00012401107,0.6862142,-0.03403467
4253,0.0001296685,2.671306e-07,0.00012940136,0.5591455,0.010088432
4254,0.00012335026,1.8677171e-07,0.00012316348,0.5159483,0.00037938595
4255,0.00012643577,3.7453407e-08,0.00012639831,0.6130481,-0.02444161
4256,0.00012756963,2.977835e-07,0.00012727184,0.59394884,0.020664928
4257,0.0001232233,5.2809264e-07,0.00012269522,0.7658132,0.039544053
4258,0.000119272736,1.3393043e-07,0.00011913881,0.5126892,-0.0043943487
4259,0.00012246922,5.5105424e-08,0.00012241412,0.5701793,-0.017070347
4260,0.000118048505,1.8979122e-07,0.00011785871,0.51654404,0.0043307715
4261,0.00012409111,3.6073675e-07,0.00012373037,0.62452596,0.02342352
4262,0.00012267011,8.662005e-08,0.0001225835,0.55268115,-0.016688175
4263,0.00012705932,1.5808003e-07,0.00012690124,0.5111693,-0.0023191718
4264,0.00012415535,1.6624014e-07,0.00012398911,0.51811796,-0.0037214635
4265,0.00012501227,1.5265891e-07,0.00012485961,0.53532904,-0.008896809
4266,0.00012398092,5.179174e-08,0.00012392913,0.64960665,-0.030349027
4267,0.0001252081,1.3163361e-07,0.00012507646,0.5305764,-0.009682328
4268,0.00012572356,2.381349e-07,0.00012548541,0.54384303,0.010685736
4269,0.0001273023,1.13431575e-07,0.00012718886,0.5321245,-0.007763799
4270,0.00012756459,1.9575123e-07,0.00012736884,0.5145114,0.0030599756
4271,0.00013246754,2.1897591e-07,0.00013224856,0.5254808,0.010056898
4272,0.00013525256,1.10732735e-07,0.00013514183,0.5191587,-0.0042299284
4273,0.00012554662,8.797166e-08,0.00012545865,0.5541912,-0.015690938
4274,0.0001338455,3.272476e-07,0.00013351826,0.57798976,0.012128037
4275,0.00013542423,2.2951744e-07,0.00013519471,0.5345316,0.0075070993
4276,0.00013627412,5.8915433e-08,0.0001362152,0.57734257,-0.018874196
4277,0.00013366443,1.0174933e-07,0.00013356269,0.55560297,-0.017295385
4278,0.00013677296,4.968622e-07,0.0001362761,0.7267802,0.033401158
4279,0.00012869472,1.6325235e-07,0.00012853146,0.5216791,0.002834225
4280,0.00012205562,3.848159e-09,0.00012205177,0.76426965,-0.040977836
4281,0.000115680145,1.14826e-07,0.000115565315,0.5322818,-0.009054621
4282,0.0001373665,3.8828085e-07,0.00013697823,0.6633682,0.027454222
4283,0.00012937037,2.5298263e-07,0.00012911738,0.54975986,0.014084188
4284,0.00012507953,9.284145e-08,0.00012498669,0.5327213,-0.007953358
4285,0.00012966618,3.5582227e-07,0.00012931036,0.61005276,0.021927062
4286,0.0001424164,3.626097e-07,0.00014205379,0.58619344,0.01670959
4287,0.00012864116,1.2067517e-07,0.00012852048,0.5192197,-0.008288193
4288,0.00012995114,2.526532e-08,0.00012992587,0.66738224,-0.031459805
4289,0.0001241714,6.523217e-08,0.00012410617,0.6669435,-0.031936154
4290,0.00012351158,1.00824565e-07,0.00012341075,0.6127997,-0.023057034
4291,0.00015485597,2.0293625e-07,0.00015465303,0.5438198,0.0047042514
4292,0.00013271246,4.1934523e-08,0.00013267052,0.6196691,-0.026408497
4293,0.00012858016,9.3154995e-08,0.000128487,0.53633595,-0.012843432
4294,0.00014676465,4.5387688e-07,0.00014631078,0.7621034,0.040174454
4295,0.00011767983,2.686577e-07,0.000117411175,0.57108897,0.018542565
4296,0.00013895964,1.7600012e-08,0.00013894205,0.66256446,-0.02971338
4297,0.00013041128,2.8424748e-07,0.00013012704,0.6092982,0.022416545
4298,0.0001218949,4.6700097e-07,0.0001214279,0.71671546,0.034522902
4299,0.00012187993,1.9831097e-07,0.000121681616,0.521002,0.0055694594
4300,0.00013364316,2.4180656e-07,0.00013340135,0.5947959,0.020489825
4301,0.00012098986,3.615606e-07,0.0001206283,0.65854347,0.029960198
4302,0.00012714344,1.4509881e-07,0.00012699835,0.5112846,-0.00480436
4303,0.00013832172,1.2770592e-07,0.00013819401,0.53449315,-0.007842132
4304,0.00012438277,4.352385e-08,0.00012433925,0.6664098,-0.032574967
4305,0.00012014145,8.534853e-08,0.0001200561,0.5969317,-0.022510862
4306,0.00013000752,5.8082893e-08,0.00012994945,0.64226884,-0.028252808
4307,0.00012990637,2.8438249e-08,0.00012987794,0.7506294,-0.041551344
4308,0.00012808426,3.8274814e-07,0.00012770151,0.63719964,0.022022178
4309,0.00012874922,1.7476754e-07,0.00012857445,0.52577955,0.0037025986
4310,0.00013504202,2.3171784e-08,0.00013501885,0.6686553,-0.032588396
4311,0.00012352846,2.668765e-07,0.00012326158,0.5642268,0.016012812
4312,0.00013169437,3.5574226e-07,0.00013133863,0.6672387,0.030606346
4313,0.000115915056,6.051394e-08,0.00011585454,0.5601237,-0.016371435
4314,0.00011586565,2.945236e-07,0.00011557113,0.56914365,0.018310513
4315,0.0001354675,6.461518e-07,0.00013482136,0.90634716,0.053504217
4316,0.00011915291,1.0151181e-07,0.000119051394,0.52535343,-0.009276886
4317,0.00012365327,2.7419284e-07,0.00012337908,0.54508024,0.014185036
4318,0.00012582868,2.650015e-07,0.00012556367,0.537442,0.0102192
4319,0.00011922575,6.342942e-08,0.000119162316,0.61636055,-0.026279427
4320,0.00011709714,1.3059234e-08,0.00011708408,0.8117445,-0.04761681
4321,0.00011972054,1.2071659e-07,0.00011959983,0.57842755,-0.018163253
4322,0.00011930743,9.404397e-08,0.000119213386,0.57980025,-0.01935933
4323,0.00011905163,6.131569e-08,0.00011899031,0.6085174,-0.024772283
4324,0.00012284427,1.4985977e-07,0.00012269442,0.5152264,-0.0035597433
4325,0.00014218183,5.2484904e-07,0.00014165699,0.8055853,0.044557236
4326,0.0001315091,3.478059e-07,0.0001311613,0.63087106,0.02674215
4327,0.00012810927,3.3211855e-08,0.00012807606,0.6364141,-0.028501121
4328,0.000118603566,1.4060461e-07,0.00011846296,0.51274675,-0.0051386254
4329,0.00012803295,3.945175e-07,0.00012763843,0.65164804,0.027756706
4330,0.00011897476,1.6630091e-07,0.000118808464,0.50931793,0.00021008833
4331,0.00012510554,3.9511118e-08,0.00012506603,0.6379047,-0.028676769
4332,0.00012539123,3.332504e-07,0.00012505798,0.59242123,0.018745698
4333,0.00012787436,3.6472144e-07,0.00012750964,0.63022804,0.024777265
4334,0.00012316112,2.7970282e-08,0.00012313316,0.6463851,-0.028998097
4335,0.0001183276,5.8244613e-08,0.00011826936,0.5896091,-0.022839451
4336,0.00012636175,3.3508516e-07,0.00012602666,0.60200506,0.020536417
4337,0.00012273608,2.2531778e-07,0.00012251076,0.5307075,0.009093386
4338,0.00013089455,7.408446e-08,0.00013082047,0.5549005,-0.016779264
4339,0.00013713479,5.452745e-07,0.00013658952,0.7813152,0.040803015
4340,0.00012184512,3.1994932e-07,0.00012152517,0.5867052,0.019057516
4341,0.00012755688,1.8407725e-08,0.00012753847,0.6901096,-0.034107964
4342,0.00013922555,2.976778e-07,0.00013892788,0.6013554,0.020979872
4343,0.00012439187,3.2360936e-07,0.00012406826,0.58171034,0.016357869
4344,0.00012222446,2.1663231e-09,0.00012222229,0.87697345,-0.05345641
4345,0.00013779396,8.83433e-08,0.00013770562,0.5875926,-0.020455705
4346,0.00013291887,2.5453647e-07,0.00013266433,0.550626,-0.00060907943
4347,0.00012450262,5.0568058e-08,0.00012445205,0.6512856,-0.03093723
4348,0.00013696884,1.08812245e-07,0.00013686002,0.53809524,-0.011238734
4349,0.00011944932,2.6745417e-07,0.00011918187,0.5347813,0.008142048
4350,0.00012328445,9.9015836e-08,0.00012318544,0.5314744,-0.014506974
4351,0.00014917577,1.6534823e-07,0.00014901042,0.52018887,0.005578398
4352,0.00012126434,4.483922e-07,0.000120815945,0.6823167,0.032851733
4353,0.00011321518,2.0564374e-07,0.00011300954,0.50806004,0.0050850883
4354,0.00014433298,2.635996e-07,0.00014406939,0.5642577,0.015964342
4355,0.000118305965,1.8440296e-07,0.00011812156,0.51327026,-0.0014577996
4356,0.000117512245,1.4529186e-07,0.00011736695,0.5259262,-0.00952869
4357,0.00015176217,2.4385525e-07,0.00015151831,0.5492876,0.009158739
4358,0.00014476333,1.3225065e-09,0.000144762,1.0202204,-0.06657099
4359,0.00012458791,1.6092466e-07,0.00012442698,0.53858674,-0.0094529735
4360,0.00018809106,4.819452e-07,0.00018760911,0.7546659,0.036689512
4361,0.00016004597,3.261711e-10,0.00016004565,0.93997556,-0.059296515
4362,0.0001283805,2.0661118e-07,0.0001281739,0.51398855,0.0031743092
4363,0.00022947979,8.234131e-07,0.00022865637,1.0769573,0.0671247
4364,0.0002310156,1.7985613e-12,0.0002310156,0.95285994,-0.060759883
4365,0.000121846984,1.3479344e-07,0.00012171219,0.523536,-0.006761119
4366,0.00026178753,7.375735e-07,0.00026104995,1.0174239,0.06130452
4367,0.00027119773,5.709886e-09,0.00027119202,0.827734,-0.049446024
4368,0.0001353571,1.0148807e-07,0.00013525561,0.53244674,-0.005932982
4369,0.0003649555,9.2346033e-07,0.00036403202,1.280697,0.08432013
4370,0.00024835076,8.2769404e-08,0.00024826798,0.58013093,-0.021270175
4371,0.00014887944,8.978413e-08,0.00014878965,0.55026865,-0.013949697
4372,0.00031547958,3.1081137e-07,0.00031516879,0.6868431,0.029143466
4373,0.00022753279,1.6654292e-08,0.00022751614,0.7930359,-0.046519857
4374,0.00015353232,1.6899764e-07,0.00015336333,0.5259268,-0.00698065
4375,0.0002951125,2.425986e-07,0.00029486988,0.5869493,0.015809301
4376,0.00016908646,4.523143e-08,0.00016904123,0.6709748,-0.0340778
4377,0.00016078017,9.677331e-08,0.0001606834,0.5671055,-0.02031646
4378,0.0002654948,4.598192e-07,0.000265035,0.7696372,0.04058168
4379,0.00019494996,1.5382555e-07,0.00019479613,0.50300026,-0.007780702
4380,0.00013411217,3.0680357e-07,0.00013380537,0.5577865,0.017371023
4381,0.00025833806,3.5043846e-07,0.00025798762,0.677437,0.031575553
4382,0.00016251826,1.2372237e-07,0.00016239454,0.5321287,-0.014579348
4383,0.0001583914,6.1146075e-08,0.00015833025,0.6221419,-0.02855796
4384,0.00019754468,9.157449e-08,0.0001974531,0.5519174,-0.011435792
4385,0.00012348001,1.3568666e-07,0.00012334433,0.5624108,-0.01557661
4386,0.0001341309,3.3302678e-07,0.00013379788,0.5809138,0.008496541
4387,0.0001532336,7.5122315e-08,0.00015315849,0.58440924,-0.017984385
4388,0.00011774962,1.1778356e-07,0.00011763184,0.5440066,-0.0116308825
4389,0.00014259412,4.075774e-07,0.00014218653,0.65045094,0.024620712
4390,0.00014476533,7.097848e-08,0.00014469435,0.5714711,-0.013663009
4391,0.00012420487,1.8254395e-08,0.00012418663,0.7007117,-0.03360856
4392,0.0001406833,4.406628e-07,0.00014024264,0.68291944,0.027494662
4393,0.00013616825,3.178036e-07,0.00013585045,0.60271055,0.018533595
4394,0.00014812406,9.909087e-10,0.00014812307,0.947708,-0.057717543
4395,0.00012603527,3.159582e-07,0.00012571932,0.5768896,0.011618577
4396,0.00012866908,4.0036062e-07,0.00012826872,0.65219176,0.024812428
4397,0.00012512188,3.1369794e-08,0.0001250905,0.64504766,-0.026866682
4398,0.00012249935,7.537166e-08,0.00012242397,0.57242596,-0.016095078
4399,0.00012146145,3.541088e-07,0.00012110735,0.6097729,0.01891106
4400,0.000116188836,1.8099546e-07,0.00011600784,0.52577865,0.003019196
4401,0.00014605491,2.0694998e-07,0.00014584797,0.5452186,0.009876512
4402,0.0001486764,1.195442e-07,0.00014855685,0.5312589,-0.012800446
4403,0.000114911956,2.6251433e-07,0.00011464944,0.54970485,0.0119433915
4404,0.00015044748,1.5387232e-07,0.0001502936,0.5329822,0.0017720012
4405,0.00014549325,2.1175663e-07,0.00014528149,0.5178272,0.0018615476
4406,0.00012150153,1.8729371e-07,0.00012131424,0.51774144,0.0011741596
4407,0.00017143667,1.30894e-07,0.00017130577,0.5339382,-0.0042329016
4408,0.00020085221,2.5315504e-07,0.00020059905,0.5203204,0.0012763097
4409,0.00012551644,1.3554947e-07,0.00012538089,0.51039743,-0.006627433
4410,0.00021391692,1.3029089e-07,0.00021378662,0.53424037,0.00040131173
4411,0.00019428493,1.4560443e-07,0.00019413933,0.5400228,-0.014512183
4412,0.00013155914,2.7417724e-07,0.00013128496,0.5382371,0.011077898
4413,0.00022739643,8.359886e-08,0.00022731283,0.54573125,-0.009502315
4414,0.00016185906,2.2936041e-07,0.0001616297,0.52603674,-0.004247737
4415,0.00013239254,2.2243411e-07,0.0001321701,0.5352042,-0.0060675717
4416,0.00019085621,2.2040451e-08,0.00019083417,0.7089422,-0.03568015
4417,0.00013452875,1.1447786e-07,0.00013441427,0.576558,-0.021106936
4418,0.00012469591,4.6178155e-07,0.00012423414,0.65052986,0.025216097
4419,0.00018367507,2.4932348e-07,0.00018342576,0.56643,0.015607608
4420,0.00014713318,3.7113892e-08,0.00014709607,0.6263301,-0.02716612
4421,0.00013416495,7.058392e-07,0.0001334591,0.9623321,0.059113774
4422,0.00014781619,2.789181e-07,0.00014753727,0.5996654,0.022539027
4423,0.00013398069,1.6980867e-10,0.00013398052,0.8678734,-0.05218077
4424,0.0001341374,1.3199067e-07,0.00013400542,0.5407681,-0.013714325
4425,0.0002170534,5.9358115e-07,0.00021645981,0.85784876,0.04625063
4426,0.00014289598,2.8958258e-08,0.00014286702,0.7019984,-0.037060373
4427,0.00014754414,3.86246e-08,0.00014750552,0.68243945,-0.034909435
4428,0.00017160093,4.2325075e-07,0.00017117767,0.6810882,0.028843373
4429,0.00014235426,5.924503e-08,0.00014229502,0.5913622,-0.024491707
4430,0.0001446603,2.544237e-11,0.00014466027,0.85417384,-0.049889706
4431,0.0001793164,3.1377587e-07,0.00017900261,0.6284716,0.024848996
4432,0.00012825416,4.0193675e-07,0.00012785222,0.6415513,0.026307078
4433,0.00012037642,2.7256448e-07,0.000120103854,0.5712637,0.017612852
4434,0.00017498649,4.25153e-07,0.00017456134,0.7654937,0.04078962
4435,0.00013974855,1.6057217e-07,0.00013958798,0.5090875,-0.0019015222
4436,0.00011574319,1.4470176e-07,0.00011559849,0.5263032,-0.007650593
4437,0.00014783029,1.8143949e-07,0.00014764885,0.53572255,0.0034048688
4438,0.00013632883,1.6270008e-08,0.00013631256,0.73854506,-0.040798113
4439,0.00011883228,9.084994e-08,0.00011874143,0.5707607,-0.019407684
4440,0.00016781148,3.0829102e-07,0.00016750318,0.58403724,0.015173936
4441,0.00013223143,2.7188807e-07,0.00013195955,0.53391856,0.0061973273
4442,0.00013121824,1.7724775e-08,0.00013120052,0.6921486,-0.03524408
4443,0.000150016,9.613005e-08,0.00014991987,0.53426784,-0.006371018
4444,0.00011865428,4.0273068e-07,0.00011825155,0.6338117,0.024141727
4445,0.00012478916,1.8547955e-07,0.00012460368,0.4985981,-0.0023636424
4446,0.00015398666,1.6074539e-07,0.00015382592,0.5153708,0.0054776794
4447,0.00012080983,3.2830545e-07,0.00012048153,0.56670505,0.019510487
4448,0.00012708463,3.6756168e-07,0.00012671706,0.57223016,0.014177055
4449,0.00013034478,1.2687656e-07,0.0001302179,0.53540033,-0.012194702
4450,0.00011463579,2.3296709e-08,0.00011461249,0.6951881,-0.035746224
4451,0.00013632633,1.9334955e-08,0.00013630699,0.76198614,-0.043564133
4452,0.00012118292,2.3040351e-07,0.00012095252,0.5380444,0.0027822063
4453,0.00011616923,7.426709e-08,0.00011609496,0.57634985,-0.019882726
4454,0.00012214466,1.8324658e-07,0.00012196141,0.50507706,0.0025860043
4455,0.00013739709,6.302245e-07,0.00013676686,0.9220973,0.055699565
4456,0.00012372113,8.494416e-08,0.00012363619,0.53074384,-0.008680016
4457,0.00011652811,1.3608215e-07,0.000116392024,0.50961417,-0.0061946623
4458,0.00011975231,3.8079622e-07,0.000119371514,0.62435544,0.023885427
4459,0.00012391635,2.3447689e-07,0.00012368188,0.534674,0.01117588
4460,0.00012335426,1.5271131e-09,0.00012335273,0.8511258,-0.051118195
4461,0.00011731639,4.3333407e-07,0.00011688306,0.6288102,0.021625541
4462,0.00012041008,4.52242e-07,0.00011995783,0.65144867,0.023840858
4463,0.000115662915,4.873529e-10,0.00011566243,0.96900725,-0.061824925
4464,0.000106908665,5.196823e-08,0.0001068567,0.63759816,-0.02919385
4465,0.000119404605,2.770247e-07,0.00011912758,0.55920154,0.007110867
4466,0.00010930638,4.583557e-08,0.00010926054,0.6327564,-0.0289458
4467,0.00011058921,6.490529e-08,0.0001105243,0.55678034,-0.016883228
4468,0.0001181373,3.7507996e-07,0.00011776222,0.6293751,0.02678125
4469,0.00011843838,3.8606484e-07,0.00011805232,0.62841994,0.02669058
4470,0.000114612216,1.142662e-07,0.00011449795,0.5160317,-0.008703069
4471,0.0001211872,4.5876894e-07,0.00012072843,0.714608,0.036105424
4472,0.000114856084,1.9075321e-07,0.00011466533,0.50905997,0.0051549566
4473,0.00011057582,8.107621e-08,0.000110494744,0.5506214,-0.016795738
4474,0.00010915359,2.042002e-07,0.00010894939,0.5110255,0.00072493235
4475,0.00011373679,3.3893463e-07,0.00011339785,0.5824781,0.019218482
4476,0.0001130899,1.439432e-07,0.00011294596,0.50343007,-0.0040277545
4477,0.00011028364,5.973568e-08,0.000110223904,0.6089477,-0.026584897
4478,0.00011589489,4.243275e-07,0.00011547056,0.62984324,0.019402161
4479,0.00011289502,1.6127156e-07,0.000112733745,0.527734,-0.008881049
4480,0.000116837145,8.784353e-10,0.000116836265,0.98428535,-0.06357089
4481,0.00011277578,9.3651394e-08,0.00011268213,0.59488195,-0.023659937
4482,0.000113900394,2.578929e-07,0.0001136425,0.5418239,0.00025075997
4483,0.00010477651,6.404638e-08,0.00010471247,0.59706897,-0.024718342
4484,0.00010943585,1.052971e-07,0.000109330555,0.52361095,-0.008204362
4485,0.00010613944,3.8321843e-07,0.000105756226,0.6381546,0.027381122
4486,0.00011245181,2.1335045e-07,0.00011223846,0.5151206,0.008345317
4487,0.00011325596,2.3505449e-07,0.000113020906,0.56731725,0.017991858
4488,0.0001182447,3.4265776e-07,0.00011790204,0.6514517,0.02948255
4489,0.00011715656,1.6594257e-07,0.00011699062,0.50449055,-0.000103836464
4490,0.00011670094,1.813316e-07,0.00011651961,0.5117086,0.001711794
4491,0.00011460441,5.62658e-08,0.000114548144,0.6009378,-0.024326438
4492,0.00011498174,2.403287e-07,0.00011474141,0.53324246,0.0029784008
4493,0.00011626209,2.7022787e-07,0.00011599186,0.5460551,0.007514286
4494,0.0001161167,4.8415116e-09,0.00011611186,0.83382076,-0.049839523
4495,0.000108074986,1.0944725e-07,0.00010796554,0.56464803,-0.019273585
4496,0.00011507484,3.284079e-07,0.000114746435,0.5660199,0.013952857
4497,0.00011002132,1.096544e-07,0.00010991166,0.5264612,-0.012014583
4498,0.000109912144,1.2758348e-07,0.00010978456,0.5252909,-0.01277277
4499,0.00011807759,3.3612105e-07,0.00011774147,0.55477136,0.014677369
4500,0.00013102914,1.8736465e-07,0.00013084177,0.50942725,0.004586828
4501,0.00011615439,1.5768924e-07,0.0001159967,0.4988506,-0.0054888185
4502,0.000112872825,2.2294743e-07,0.000112649876,0.5116721,0.0048090117
4503,0.00014050922,1.672685e-07,0.00014034194,0.5106641,0.0006657142
4504,0.00013194133,1.659972e-07,0.00013177533,0.4996521,-0.0050437343
4505,0.000116110015,1.4454875e-07,0.000115965464,0.5034944,-0.005205229
4506,0.00013631054,1.3367969e-07,0.00013617687,0.52126664,-0.00535667
4507,0.000113042384,1.3914449e-07,0.00011290324,0.53622574,-0.011947071
4508,0.00011138427,1.2011677e-07,0.000111264155,0.53184456,-0.012134628
4509,0.00012539407,2.3151374e-08,0.00012537092,0.66624045,-0.031169327
4510,0.00011441373,2.4461377e-07,0.00011416912,0.5195209,0.0062504476
4511,0.00011577696,4.6550528e-07,0.00011531145,0.6863482,0.03172853
4512,0.000125299,2.0681442e-07,0.00012509219,0.5205964,0.009511238
4513,0.00011887453,1.6900377e-07,0.000118705524,0.4920545,0.0015271864
4514,0.00011042515,1.7193845e-07,0.00011025321,0.498134,-0.0006606204
4515,0.00013375677,2.1531656e-07,0.00013354146,0.52941954,0.0066264733
4516,0.00013469062,2.6609117e-08,0.000134664,0.7158393,-0.03871757
4517,0.00014288515,4.731718e-07,0.00014241198,0.72938836,0.03512444
4518,0.00012246959,1.3856148e-07,0.00012233102,0.5148058,-0.0048338855
4519,0.00012380241,1.6737822e-07,0.00012363504,0.5094908,-0.0040073986
4520,0.00012298656,2.068212e-07,0.00012277973,0.5122971,0.0034887895
4521,0.00014470352,1.7714275e-07,0.00014452638,0.5241176,0.0050220336
4522,0.00013018362,4.4899284e-10,0.00013018317,0.92486495,-0.057738133
4523,0.00011051966,1.484039e-07,0.00011037126,0.5195121,-0.006702745
4524,0.00013562282,3.3564606e-07,0.00013528718,0.61505425,0.02287774
4525,0.00011975192,1.0634898e-07,0.00011964558,0.5221085,-0.01047101
4526,0.000111910835,4.2314412e-07,0.000111487694,0.68624705,0.033473883
4527,0.00011595751,2.061035e-07,0.000115751405,0.5261276,0.010063385
4528,0.000119821554,1.4001296e-07,0.00011968154,0.50721407,-0.00017679673
4529,0.000115865754,1.8090671e-07,0.000115684845,0.5179302,0.006562231
4530,0.00011672132,2.0665182e-07,0.00011651467,0.51981163,0.0064233206
4531,0.00011729631,1.2097559e-07,0.00011717533,0.5279514,-0.009568118
4532,0.00011835016,1.4708654e-07,0.000118203076,0.52362645,-0.0076831672
4533,0.000115613955,1.3842283e-07,0.00011547553,0.5254034,-0.0076742256
4534,0.000110754074,1.6894865e-07,0.000110585126,0.518404,-0.0018632669
4535,0.000110068264,1.781162e-07,0.00010989015,0.5178341,-0.00037456313
4536,0.00011332152,9.985693e-08,0.000113221664,0.5349993,-0.014112103
4537,0.00011285713,1.00957095e-07,0.00011275618,0.52353257,-0.009355966
4538,0.0001314581,3.60692e-07,0.0001310974,0.6294084,0.024931148
4539,0.00011902382,1.3976216e-07,0.000118884054,0.54016656,-0.013561134
4540,0.00011508433,1.2918522e-07,0.000114955146,0.5365428,-0.0131025035
4541,0.00017374186,3.1632686e-07,0.00017342553,0.59992725,0.020032888
4542,0.0001545792,5.121238e-09,0.00015457408,0.86206526,-0.05315833
4543,0.00011748656,1.759844e-07,0.00011731058,0.5196303,-0.0038255677
4544,0.00012913861,3.3943797e-07,0.00012879918,0.6085574,0.022142522
4545,0.00013689394,5.6790142e-08,0.00013683714,0.5876463,-0.02375888
4546,0.000113577866,1.8946677e-07,0.0001133884,0.5134573,0.0051479777
4547,0.00013095724,4.771366e-07,0.0001304801,0.712617,0.033780977
4548,0.00016755298,5.404024e-08,0.00016749893,0.6388062,-0.031197056
4549,0.00012755787,1.4726376e-07,0.0001274106,0.5107642,-0.0012216114
4550,0.000115380026,2.0387712e-07,0.000115176146,0.5178695,0.00060870755
4551,0.00012622126,1.566967e-07,0.00012606457,0.5498036,-0.01478071
4552,0.000118499054,2.7373267e-07,0.00011822532,0.5443483,0.011054478
4553,0.00010829645,2.5222704e-08,0.000108271226,0.695216,-0.03554344
4554,0.00011128085,2.3658131e-07,0.000111044275,0.5265554,0.0013461469
4555,0.000116147414,3.1235015e-07,0.000115835064,0.57046115,0.015288063
4556,0.00011977808,1.5246933e-08,0.00011976283,0.7109963,-0.03603284
4557,0.00011756678,1.4176922e-07,0.00011742501,0.51939654,-0.008538203
4558,0.00013399495,5.3834253e-07,0.0001334566,0.78264576,0.039959993
4559,0.00011564224,3.0315805e-09,0.0001156392,0.81383425,-0.04673749
4560,0.00010781638,6.586165e-08,0.000107750515,0.57446104,-0.019492455
4561,0.0001333187,5.870211e-07,0.00013273167,0.84935904,0.047024876
4562,0.00012334163,1.2753026e-07,0.0001232141,0.5097031,-0.0066556246
4563,0.00012038597,1.09506416e-07,0.00012027647,0.52296174,-0.0029655225
4564,0.0001238296,6.266335e-07,0.00012320296,0.8787768,0.05162543
4565,0.00012703039,3.8743636e-07,0.00012664296,0.6066686,0.023158219
4566,0.00011540751,2.5123407e-08,0.00011538238,0.6750419,-0.032892793
4567,0.00012612376,1.7735606e-07,0.0001259464,0.5233086,-0.0028813654
4568,0.0001293873,3.9313352e-07,0.00012899417,0.61340195,0.013032238
4569,0.000111637,5.562223e-11,0.00011163694,0.95735365,-0.06068384
4570,0.00011468369,8.163699e-09,0.000114675524,0.7882469,-0.044655208
4571,0.00012593942,3.751621e-07,0.00012556426,0.6142698,0.014885047
4572,0.00011159514,4.510792e-08,0.00011155003,0.62668353,-0.026942955
4573,0.00011324718,3.79801e-08,0.0001132092,0.61754525,-0.024713976
4574,0.00012168304,6.1546586e-07,0.00012106758,0.8380114,0.046803672
4575,0.00011702415,3.0471892e-07,0.000116719435,0.59151703,0.022298314
4576,0.00012096376,7.4555686e-08,0.000120889206,0.54502445,-0.012019635
4577,0.00011451146,4.5301394e-07,0.00011405844,0.7255805,0.036646638
4578,0.000116603056,4.094346e-07,0.00011619362,0.6750328,0.029350866
4579,0.00012385899,1.306264e-10,0.00012385886,0.91455,-0.055659987
4580,0.00011733613,8.1709636e-08,0.00011725442,0.56235904,-0.016369946
4581,0.00012827733,5.735475e-07,0.00012770378,0.7987196,0.04149587
4582,0.00012004978,3.7759715e-08,0.00012001202,0.64771575,-0.031124065
4583,0.00012427063,9.262817e-08,0.00012417801,0.53919303,-0.014052649
4584,0.00012167869,5.714842e-07,0.00012110721,0.759794,0.036169466
4585,0.00011760967,4.2114753e-08,0.00011756756,0.68620986,-0.035724506
4586,0.00011627774,3.7341024e-08,0.0001162404,0.6544026,-0.030788071
4587,0.000116263094,3.0879593e-07,0.000115954295,0.55861604,0.011635497
4588,0.00012334023,1.7825457e-07,0.00012316197,0.5138407,-0.0059050545
4589,0.00013291498,1.3715616e-07,0.00013277783,0.51416254,-0.0030443901
4590,0.00010894589,2.3183625e-07,0.000108714055,0.5179568,0.0054399897
4591,0.00010756946,2.1719447e-07,0.000107352265,0.515253,0.0018676932
4592,0.00012177819,1.5428175e-07,0.00012162391,0.5169672,-0.002885076
4593,0.000111241854,1.4975019e-07,0.0001110921,0.5193944,-0.009283222
4594,0.00011128929,2.5586885e-07,0.00011103343,0.5307274,0.009266459
4595,0.00013395953,1.3423053e-07,0.0001338253,0.5234394,-0.0061863214
4596,0.00011359954,5.5895278e-08,0.00011354365,0.65528536,-0.0317172
4597,0.00010696143,2.3796042e-07,0.00010672347,0.53500646,0.003232538
4598,0.00011469099,8.2020875e-08,0.00011460897,0.5511383,-0.014617213
4599,0.00011162766,1.0987698e-08,0.000111616675,0.78093725,-0.044545893
4600,0.00011279,3.8380904e-07,0.0001124062,0.6115049,0.019945847
4601,0.00013995403,4.53034e-07,0.000139501,0.7275383,0.036376312
4602,0.00015140373,1.0770109e-08,0.00015139296,1.0261676,-0.064647734
4603,0.00012191446,6.4691864e-07,0.00012126754,0.8691704,0.049052093
4604,0.000116980766,4.0699732e-07,0.00011657377,0.64930254,0.02762716
4605,0.00012659444,5.632457e-09,0.00012658881,0.7889903,-0.045039814
4606,0.00013189625,4.681014e-07,0.00013142814,0.7188558,0.035764266
4607,0.000109989975,3.7877595e-07,0.000109611196,0.5989725,0.019314071
4608,0.00012239655,5.805996e-09,0.00012239075,0.8438658,-0.05069176
4609,0.0001409102,2.5396542e-07,0.00014065624,0.54936844,0.009486964
4610,0.00012613842,1.2804162e-07,0.00012601037,0.5322561,-0.011664766
4611,0.00011320016,3.2835668e-09,0.00011319688,0.82096404,-0.048479386
4612,0.00014141595,1.8900654e-07,0.00014122695,0.5240199,0.0023430132
4613,0.000112418486,3.3427483e-07,0.00011208421,0.57116944,0.014499479
4614,0.00010927995,1.04236e-07,0.000109175715,0.5243206,-0.01339973
4615,0.00013079708,1.11010586e-07,0.00013068606,0.51981217,-0.0076394877
4616,0.00011247596,4.3163874e-07,0.00011204432,0.64189565,0.024682352
4617,0.00012455857,1.7551588e-07,0.00012438306,0.50691617,-0.00502988
4618,0.00013236445,4.8249365e-09,0.00013235962,0.7742009,-0.0422528
4619,0.000121024284,4.510503e-07,0.00012057323,0.6525978,0.024357477
4620,0.00011238845,1.6655622e-07,0.0001122219,0.540222,-0.011461652
4621,0.00012857166,1.6296628e-08,0.00012855536,0.7299598,-0.039189182
4622,0.00013371682,1.421173e-07,0.00013357471,0.5013761,-0.0070654876
4623,0.00011254201,3.8076865e-07,0.000112161244,0.66160345,0.030580353
4624,0.00013461741,1.2989315e-07,0.00013448752,0.5191531,-0.002624749
4625,0.0001543758,1.816109e-07,0.00015419419,0.5002375,-0.002220692
4626,0.000135152,6.2341735e-07,0.00013452859,0.90848076,0.054171223
4627,0.00011816045,2.2337886e-08,0.000118138116,0.6492747,-0.027958106
4628,0.00015315595,7.182659e-08,0.00015308413,0.63371646,-0.029986173
4629,0.00013327209,6.14496e-07,0.00013265759,0.80584735,0.04002975
4630,0.00013990731,6.161863e-08,0.0001398457,0.5926195,-0.02215726
4631,0.00018414557,1.9632386e-08,0.00018412594,1.2092005,-0.08254143
4632,0.0001314109,4.450657e-07,0.00013096583,0.6644015,0.026063398
4633,0.00015806776,2.2822712e-07,0.00015783953,0.53401816,0.008605664
4634,0.00022143018,6.236056e-09,0.00022142394,1.0510166,-0.06910969
4635,0.00013873825,6.518419e-07,0.00013808641,0.9216676,0.05486745
4636,0.00016314987,3.56507e-07,0.00016279337,0.6652293,0.030369192
4637,0.00025025316,3.3358596e-09,0.0002502498,1.0105102,-0.06520044
4638,0.00015724519,1.0174844e-06,0.0001562277,1.2514247,0.08197617
4639,0.00014654691,3.0695216e-07,0.00014623995,0.62935746,0.025964592
4640,0.00025389023,3.119848e-08,0.00025385903,1.212473,-0.08167893
4641,0.00019725632,1.041752e-06,0.00019621456,1.2322186,0.07909903
4642,0.00013004345,3.1216697e-07,0.00012973128,0.5882505,0.02053747
4643,0.00018011098,3.2313714e-08,0.00018007866,1.2369337,-0.08423562
4644,0.00016376738,5.5865877e-07,0.00016320872,0.75843805,0.03506624
4645,0.000112073845,1.4726947e-07,0.00011192657,0.5413293,-0.013802987
4646,0.00014099434,1.3656811e-08,0.00014098069,1.1062799,-0.07336634
4647,0.00020241557,4.1186001e-07,0.0002020037,0.67776424,0.027838798
4648,0.00013614919,1.0526325e-07,0.00013604392,0.60865796,-0.024362437
4649,0.000119437136,3.505623e-10,0.00011943679,0.91138065,-0.05719806
4650,0.00018308879,1.6052441e-07,0.00018292827,0.5281802,0.0027987598
4651,0.00020146191,1.5502597e-07,0.00020130689,0.5239768,-0.010837456
4652,0.00011557224,2.0088734e-07,0.00011537135,0.53255725,0.010433158
4653,0.00020118915,5.9306467e-07,0.00020059609,0.9657284,0.060210235
4654,0.00021587487,2.401899e-07,0.00021563467,0.5114286,0.012003983
4655,0.00012220297,3.361988e-07,0.00012186677,0.6450076,0.030672127
4656,0.00025517278,5.941209e-07,0.00025457866,0.94235367,0.057644058
4657,0.00024029837,1.4049666e-08,0.00024028432,0.8234114,-0.049850393
4658,0.0001262293,1.5764782e-07,0.00012607165,0.5231471,-0.0083165
4659,0.00034105152,4.24444e-07,0.00034062707,0.7410668,0.036064375
4660,0.00026388254,1.8602321e-08,0.00026386394,1.2287264,-0.08452166
4661,0.00013859356,1.3843392e-07,0.00013845513,0.56040335,-0.01591568
4662,0.00044266492,6.926313e-07,0.00044197228,0.99540305,0.058517266
4663,0.00031208323,4.450861e-08,0.00031203873,1.3504974,-0.09447346
4664,0.00020399097,6.2242944e-09,0.00020398475,0.862288,-0.05338083
4665,0.0005296023,8.597872e-07,0.0005287425,1.1755491,0.07434655
4666,0.00027155434,8.870398e-09,0.00027154546,1.1351743,-0.07644169
4667,0.00016981698,8.4740165e-08,0.00016973224,0.55036956,-0.017999018
4668,0.0005028785,1.4087843e-06,0.0005014697,1.6904416,0.117998466
4669,0.0002872878,3.5442305e-08,0.00028725236,0.6699765,-0.033958912
4670,0.00019322443,1.3712305e-07,0.00019308731,0.5070813,-0.0088423155
4671,0.00036104282,8.9381723e-07,0.00036014902,1.2382449,0.08251504
4672,0.00016905557,1.2486763e-07,0.0001689307,0.51313716,-0.010396491
4673,0.00018664877,4.0422677e-08,0.00018660835,0.6711142,-0.03412447
4674,0.00032151776,7.626875e-07,0.00032075506,1.0322546,0.063700795
4675,0.00015645134,4.8942752e-08,0.0001564024,0.6563388,-0.032552194
4676,0.00019155159,8.943527e-09,0.00019154264,0.81867164,-0.049334813
4677,0.00022056063,2.9482288e-07,0.0002202658,0.6180088,0.022195933
4678,0.00011517046,8.538336e-08,0.00011508507,0.5559174,-0.016352918
4679,0.00014796182,4.29877e-08,0.00014791884,0.64029753,-0.029980812
4680,0.00015780667,1.6569379e-07,0.00015764098,0.54117024,0.0046758074
4681,0.0001248491,1.3559885e-07,0.00012471351,0.53679675,-0.0055661527
4682,0.00016534104,6.951327e-08,0.00016527153,0.6384314,-0.028906913
4683,0.000122024656,7.633198e-08,0.000121948324,0.5629434,-0.01703655
4684,0.00018452869,3.5140945e-07,0.00018417728,0.6724269,0.029926475
4685,0.00017273871,1.5744081e-07,0.00017258128,0.4993517,-0.0043972335
4686,0.000116249445,7.13203e-08,0.000116178126,0.5384746,-0.011667259
4687,0.00024099501,5.564557e-07,0.00024043856,0.94374305,0.057243768
4688,0.00018839606,5.1024875e-07,0.00018788582,0.73056215,0.03521318
4689,0.00013467531,4.75095e-08,0.0001346278,0.6088985,-0.024698082
4690,0.0002384938,8.2409684e-08,0.00023841139,0.56542337,-0.0074671023
4691,0.00015184678,1.4847853e-07,0.0001516983,0.5783546,-0.015133869
4692,0.00013452263,4.0605638e-08,0.00013448203,0.71094805,-0.036794435
4693,0.00021513778,3.4428528e-08,0.00021510336,0.63597935,-0.023768764
4694,0.000120959994,1.4173557e-07,0.00012081826,0.5174123,-0.007600605
4695,0.00013473004,2.2149338e-07,0.00013450855,0.50696945,0.0049762437
4696,0.00016934863,1.8639196e-07,0.00016916223,0.52971643,0.00994897
4697,0.00011061174,3.0896157e-07,0.00011030278,0.5716553,0.019052137
4698,0.00016809725,2.3066107e-07,0.00016786659,0.5060289,0.0011536385
4699,0.00015904507,1.8253922e-07,0.00015886253,0.51888794,0.005887537
4700,0.00012485405,2.0087398e-07,0.00012465318,0.50722843,0.0037067179
4701,0.00016848311,1.5462727e-07,0.00016832848,0.5209115,-0.011960511
4702,0.000120701465,2.5759786e-07,0.00012044387,0.53714097,0.0131847225
4703,0.00015048169,3.1478095e-08,0.00015045021,0.613089,-0.024902621
4704,0.00013891971,3.0825856e-08,0.00013888889,0.7059785,-0.038315434
4705,0.00012066494,3.4602422e-07,0.00012031892,0.596395,0.017744305
4706,0.00013985197,1.2530505e-07,0.00013972666,0.5135979,0.001085647
4707,0.00011944355,3.622931e-08,0.00011940733,0.6099745,-0.026240792
4708,0.00012058104,6.380205e-07,0.00011994302,0.8366328,0.046306454
4709,0.00013318885,4.6742878e-07,0.00013272143,0.7338361,0.03855982
4710,0.00012201524,2.1718751e-09,0.000122013065,0.7564265,-0.040995315
4711,0.000111878966,2.2918204e-07,0.00011164978,0.5211576,0.007205089
4712,0.00010970183,2.5092575e-07,0.000109450906,0.5466137,0.0020087173
4713,0.00010667893,1.6783382e-08,0.00010666214,0.75591666,-0.042745136
4714,0.000101319056,1.5298497e-08,0.000101303754,0.74984866,-0.042317417
4715,0.00010790278,2.6268995e-07,0.00010764009,0.5544207,0.0066994242
4716,0.00010900114,1.5404773e-07,0.000108847096,0.5233656,-0.006073945
4717,0.000112653164,1.5773963e-08,0.00011263739,0.6961351,-0.036720447
4718,0.00011142488,5.977575e-08,0.0001113651,0.5554864,-0.019793216
4719,0.00011770153,3.67074e-07,0.00011733446,0.6686938,0.031591676
4720,0.000102556936,1.6218242e-07,0.000102394755,0.49988657,0.00542384
4721,0.00011042262,9.3874974e-08,0.00011032874,0.5033622,-0.006459457
4722,0.00011548531,4.996917e-07,0.00011498562,0.804104,0.04612531
4723,0.000107234504,4.2144953e-07,0.00010681305,0.6975228,0.035733048
4724,0.000107153064,9.6685255e-08,0.00010705638,0.49751204,-0.008080591
4725,0.00010647856,6.2498394e-08,0.00010641606,0.544912,-0.018633816
4726,0.000118481315,3.30118e-07,0.0001181512,0.5764583,0.018125169
4727,0.0001080345,5.977211e-08,0.00010797473,0.6028948,-0.027744964
4728,0.0001035788,2.3914843e-08,0.000103554885,0.6814734,-0.036064047
4729,0.00011520586,2.3233876e-07,0.000114973525,0.51357096,0.0038721203
4730,0.000106667656,2.2950316e-07,0.00010643815,0.51189345,-0.00056935666
4731,0.000112390706,4.6414392e-09,0.000112386064,0.80851203,-0.048850488
4732,0.00011843726,1.6951874e-07,0.000118267744,0.49135157,0.0023577441
4733,0.00011559679,4.2367742e-07,0.00011517311,0.6584249,0.03072697
4734,0.00011392758,1.3398497e-07,0.00011379359,0.4834851,-0.0074951374
4735,0.00010900685,1.0285028e-07,0.000108903994,0.49608552,-0.009518416
4736,0.00011751282,4.6995874e-07,0.00011704286,0.710375,0.036481503
4737,0.00010682644,1.6048858e-07,0.00010666595,0.48165503,-0.0028647957
4738,0.0001056767,6.709879e-08,0.0001056096,0.55952847,-0.021981789
4739,0.00010801997,2.7478617e-07,0.00010774519,0.5373625,0.014673799
4740,0.00010464722,2.2946747e-07,0.00010441775,0.50705844,0.009160923
4741,0.000120902405,1.3257512e-08,0.00012088915,0.70246494,-0.038153194
4742,0.000103943545,1.57636e-07,0.00010378591,0.49198797,0.0018943553
4743,0.00010571226,2.4785984e-07,0.000105464394,0.5368261,0.013603288
4744,0.000103192055,1.0131725e-07,0.00010309074,0.5146342,-0.01211573
4745,0.00010565606,6.657486e-08,0.00010558948,0.5440366,-0.017724702
4746,0.0001105741,1.425108e-07,0.00011043159,0.4945285,-0.0032061061
4747,0.00011092204,1.7227845e-07,0.00011074976,0.49059856,-0.0008746823
4748,0.000109589426,1.6252466e-07,0.0001094269,0.48960152,0.0015147878
4749,0.00010376923,9.26191e-08,0.00010367661,0.5010645,-0.008798997
4750,0.000111095105,2.8952306e-07,0.00011080558,0.5589,0.020155968
4751,0.000120416706,4.1472433e-07,0.00012000198,0.7118429,0.037277192
4752,0.00010164115,1.2538419e-07,0.00010151576,0.49163043,-0.0020501192
4753,0.00011226923,1.2427333e-07,0.00011214495,0.48824564,-0.0057656174
4754,0.00014345734,4.4599068e-07,0.00014301135,0.74358153,0.039580315
4755,0.0001075917,7.71162e-08,0.000107514585,0.53477025,-0.01732691
4756,0.00011636506,8.3353463e-10,0.00011636422,0.9453955,-0.060815327
4757,0.00013896875,3.088539e-07,0.0001386599,0.57933646,0.016311668
4758,0.0001119275,1.2453611e-07,0.00011180296,0.50936955,-0.010851686
4759,0.000107962114,3.1947783e-10,0.000107961794,0.8823435,-0.05402151
4760,0.0001232864,3.629418e-07,0.00012292346,0.6118446,0.023473786
4761,0.00011985802,6.406656e-07,0.00011921736,0.83598065,0.04643563
4762,0.000116940784,2.0083847e-08,0.0001169207,0.6329289,-0.029104108
4763,0.0001214526,6.908178e-08,0.00012138351,0.5237614,-0.013122155
4764,0.00013086841,6.398071e-07,0.00013022861,0.815263,0.041797955
4765,0.00011243128,4.7295373e-08,0.00011238398,0.64850104,-0.03274865
4766,0.00012348598,5.225198e-09,0.00012348076,0.9898292,-0.06336959
4767,0.00011357026,3.0843998e-07,0.00011326182,0.55168974,0.008496029
4768,0.00011025168,4.2416252e-07,0.000109827524,0.6286359,0.022978999
4769,0.00011774488,4.4113385e-08,0.000117700765,0.5709298,-0.021187032
4770,0.0001071635,2.71197e-07,0.0001068923,0.5528528,0.020125711
4771,0.00011052193,4.337069e-07,0.00011008822,0.67287004,0.032454453
4772,0.000108215536,3.812253e-08,0.00010817741,0.6125573,-0.02798047
4773,0.00010600544,2.766707e-08,0.00010597777,0.68930507,-0.03691136
4774,0.00011793172,1.5260652e-07,0.00011777911,0.5370647,-0.013109861
4775,0.000114648785,2.2547341e-07,0.00011442331,0.5159951,0.0039894264
4776,0.00010735532,1.14654384e-07,0.00010724067,0.5153499,-0.011971725
4777,0.00012019151,1.4701226e-07,0.0001200445,0.4912077,-0.006131938
4778,0.00011594304,2.6939966e-07,0.00011567364,0.55137444,0.018251698
4779,0.00012737648,9.003882e-08,0.00012728645,0.5077865,-0.0034233464
4780,0.000106402695,1.1010883e-07,0.00010629259,0.50238854,-0.009210645
4781,0.000105650994,3.825269e-07,0.00010526847,0.63898766,0.027154123
4782,0.00010778506,1.4117512e-07,0.000107643886,0.4930815,0.00027594002
4783,0.00010507261,5.1517418e-08,0.0001050211,0.57666373,-0.023349106
4784,0.00011505421,5.4328467e-07,0.00011451093,0.7567965,0.03823769
4785,0.000110044806,2.3517009e-07,0.00010980963,0.5122029,0.006281701
4786,0.00011690577,5.3160694e-09,0.00011690045,0.99495673,-0.06470512
4787,0.00010433469,5.0430764e-08,0.00010428426,0.61598235,-0.028823426
4788,0.00011732569,3.0908583e-07,0.00011701661,0.56290287,0.012867514
4789,9.783992e-05,6.425019e-08,9.777567e-05,0.5746848,-0.023556655
4790,9.769452e-05,1.0210137e-07,9.759242e-05,0.50506824,-0.011747354
4791,0.00010100898,4.0718746e-07,0.0001006018,0.65431666,0.030145824
4792,9.5911855e-05,2.8251822e-07,9.562934e-05,0.5564952,0.019368077
4793,0.00010511101,2.5246376e-08,0.00010508576,0.6061329,-0.0263115
4794,0.00011089382,3.163017e-07,0.00011057752,0.6195945,0.027432838
4795,0.00010855494,3.6655055e-07,0.00010818839,0.62985706,0.027925825
4796,0.00015284638,4.043766e-10,0.00015284597,0.86197144,-0.05321805
4797,0.00011618249,2.0252698e-07,0.000115979965,0.50657487,0.0075105703
4798,0.00013654567,6.5490127e-07,0.00013589078,0.8845105,0.05085078
4799,0.00015604732,2.4363983e-10,0.00015604707,0.9325473,-0.05945463
4800,0.00010714309,6.2953696e-08,0.00010708014,0.55640924,-0.018569687
4801,0.00014588247,5.666842e-07,0.00014531579,0.85189456,0.048114803
4802,0.00013545634,1.4528805e-08,0.00013544182,0.6972556,-0.03786393
4803,0.0001064427,2.544237e-09,0.00010644015,0.7749172,-0.04411199
4804,0.00019830397,6.6476616e-07,0.00019763921,0.9443979,0.05668179
4805,0.00015320763,3.376086e-07,0.00015287002,0.5537102,0.015465389
4806,0.00012323051,1.6460633e-10,0.00012323035,0.86741716,-0.052369
4807,0.0002345856,3.6906286e-07,0.00023421654,0.66313016,0.03157843
4808,0.00019489498,4.7173788e-07,0.00019442324,0.6441202,0.021526469
4809,0.00012605666,3.261711e-10,0.00012605634,0.91470206,-0.057906754
4810,0.00022863792,4.038374e-08,0.00022859754,0.5810083,-0.02051873
4811,0.00018405501,5.238348e-07,0.00018353117,0.69146556,0.024932634
4812,0.00014912721,2.1483282e-09,0.00014912506,0.8854289,-0.05621703
4813,0.00021397338,3.854557e-08,0.00021393484,0.5816477,-0.020443263
4814,0.00012766439,4.177334e-07,0.00012724666,0.6461944,0.028861897
4815,0.00012926976,2.9696278e-07,0.0001289728,0.5481991,0.01986284
4816,0.0002300731,2.8810564e-07,0.000229785,0.6724515,0.03357602
4817,0.00015612884,2.990452e-07,0.0001558298,0.54591405,0.021516396
4818,0.00013146782,4.5792152e-07,0.0001310099,0.7075973,0.038657434
4819,0.000201281,2.240746e-07,0.00020105693,0.55228794,0.017319176
4820,0.00013661176,4.8799507e-09,0.00013660689,0.8643763,-0.054383665
4821,0.00012761926,1.3242955e-07,0.00012748684,0.6019279,-0.021518165
4822,0.00018504163,6.887045e-08,0.00018497276,0.59888107,-0.022885341
4823,0.00013136803,6.776433e-08,0.00013130026,1.3908327,-0.09765158
4824,0.00011854171,1.3495215e-07,0.00011840676,0.54820526,-0.016204907
4825,0.0001662517,5.034169e-07,0.00016574828,0.78654915,0.043264274
4826,0.00010527487,9.259643e-08,0.00010518228,0.49071422,-0.007572883
4827,0.00012279856,1.6100836e-07,0.00012263756,0.46889865,-0.00041609368
4828,0.00012850051,6.9281737e-07,0.0001278077,0.9594879,0.05974458
4829,0.0001015593,1.5096359e-07,0.00010140834,0.4789839,0.00087971956
4830,0.00010284647,6.889392e-08,0.00010277757,0.522092,-0.01375204
4831,0.000137775,3.9206913e-07,0.00013738293,0.6657731,0.030276882
4832,0.00011767773,8.052979e-08,0.0001175972,0.5521793,-0.019874878
4833,0.000105605744,5.638958e-08,0.000105549356,0.5705655,-0.022652486
4834,0.000119335746,1.831828e-07,0.000119152566,0.5060779,0.0038424942
4835,0.00010613488,1.9944066e-07,0.00010593544,0.5122507,-4.4887423e-05
4836,0.00012205826,3.4346945e-09,0.00012205483,0.81597084,-0.04987562
4837,0.00011416915,1.4360418e-07,0.00011402554,0.4936424,0.0011875015
4838,0.000109636836,3.5170987e-07,0.00010928512,0.6106199,0.024758438
4839,0.00012109913,2.3882594e-08,0.00012107525,0.6602168,-0.034085285
4840,0.00014583625,3.3635436e-07,0.0001454999,0.63257617,0.028301777
4841,0.00011070031,4.1711723e-07,0.000110283196,0.6718905,0.033223294
4842,0.00011814929,2.7912993e-08,0.00011812138,0.62278414,-0.030095631
4843,0.00012667771,2.1497789e-07,0.00012646274,0.501248,0.007516431
4844,0.000117880176,6.858767e-07,0.0001171943,0.85448295,0.045636132
4845,0.000110711815,2.7134288e-08,0.00011068468,0.6834387,-0.037264023
4846,0.00012502457,1.6412873e-08,0.00012500816,1.0603184,-0.06913317
4847,0.00011259773,3.000157e-07,0.00011229771,0.554301,0.007918421
4848,0.000111970425,2.4957652e-07,0.000111720845,0.52972865,0.0011280583
4849,0.00011064518,1.2741852e-09,0.00011064391,0.8893074,-0.05414738
4850,0.000108873995,1.8846923e-07,0.000108685526,0.5020056,0.009541887
4851,0.00012469424,7.763997e-07,0.00012391784,0.9817333,0.06028114
4852,0.000107415726,1.8947327e-07,0.00010722625,0.49432352,0.009914914
4853,0.00012875415,1.0845862e-07,0.0001286457,0.4962099,0.0021912411
4854,0.00012689224,3.1466962e-07,0.00012657756,0.56385314,0.020759767
4855,0.00010850695,2.3514842e-07,0.0001082718,0.5122909,0.009239396
4856,0.00012367676,1.2003566e-08,0.00012366475,0.71989906,-0.039345548
4857,0.00013308408,8.576696e-08,0.0001329983,0.5889691,-0.025727695
4858,0.00012552788,4.9212593e-07,0.00012503575,0.71168923,0.033922248
4859,0.00011759282,2.1914534e-08,0.000117570904,0.66841525,-0.03463611
4860,0.00011423432,6.171504e-09,0.00011422815,0.8220977,-0.05083928
4861,0.00010486934,1.9713818e-07,0.0001046722,0.5022274,0.0006095761
4862,0.00011277794,4.758423e-08,0.000112730355,0.54624367,-0.017904837
4863,0.00010051216,1.05941176e-07,0.00010040622,0.48630765,-0.007525251
4864,0.00010314127,4.4762422e-07,0.000102693644,0.687591,0.03460035
4865,0.00010629647,3.9795995e-07,0.000105898514,0.6538737,0.03193061
4866,0.00010204482,1.4999249e-07,0.000101894824,0.47226763,0.0012657712
4867,9.735267e-05,1.5836453e-07,9.719431e-05,0.47734034,0.00023223297
4868,9.746187e-05,9.174141e-08,9.7370124e-05,0.5325767,-0.016939957
4869,9.5708354e-05,4.4141558e-08,9.566421e-05,0.63798124,-0.03185865
4870,9.610629e-05,1.4215101e-07,9.596414e-05,0.4977044,-0.0071629696
4871,9.448806e-05,3.7067977e-08,9.445099e-05,0.6150204,-0.029394524
4872,9.7642216e-05,1.679884e-07,9.747423e-05,0.49157688,-0.0030864514
4873,0.000107479485,5.466949e-07,0.00010693279,0.76624936,0.039389595
4874,9.950362e-05,3.773945e-08,9.946588e-05,0.5812131,-0.025223
4875,0.00010275647,3.6827377e-08,0.00010271964,0.569196,-0.022338713
4876,0.00010873599,4.2896048e-07,0.00010830703,0.68315554,0.033315677
4877,0.00010299855,3.1034634e-07,0.0001026882,0.56450576,0.019574536
4878,0.000103607665,2.9736826e-08,0.00010357793,0.5933441,-0.025280172
4879,0.00010027774,1.2073212e-07,0.00010015701,0.4808291,-0.00311501
4880,0.00011868308,5.644989e-07,0.00011811858,0.7953573,0.042540777
4881,0.000108808796,2.5405258e-08,0.00010878339,0.67165726,-0.036149804
4882,0.00011227976,2.8458125e-09,0.00011227692,0.7742226,-0.04508117
4883,0.000116895164,4.3525878e-07,0.0001164599,0.66842073,0.028985456
4884,0.00010753605,8.069479e-08,0.00010745535,0.5642867,-0.022940213
4885,0.00010030745,3.1929144e-08,0.00010027552,0.62607795,-0.030499535
4886,0.00011936104,4.1657847e-07,0.00011894446,0.66743773,0.031913284
4887,0.000114934955,1.8471025e-07,0.00011475025,0.47675022,-0.0008126495
4888,0.00010456172,3.7266197e-08,0.00010452445,0.5929302,-0.026958343
4889,0.00012418491,2.5543187e-07,0.00012392948,0.5313969,0.01404481
4890,0.00013258717,2.0563698e-07,0.00013238154,0.5055645,-0.0028719024
4891,0.000108248554,5.534004e-08,0.00010819321,0.5817119,-0.024739549
4892,0.000107728716,4.3558053e-08,0.000107685155,0.60735196,-0.028044632
4893,0.00012460393,2.6284272e-07,0.0001243411,0.5100169,0.0073979227
4894,0.00011581194,3.75299e-07,0.00011543664,0.65064234,0.03151108
4895,0.00012097197,9.620398e-10,0.00012097101,0.85213023,-0.05005064
4896,0.00010673238,4.4518498e-07,0.000106287196,0.68585736,0.034052763
4897,0.00011670539,5.830206e-07,0.00011612237,0.843119,0.049058598
4898,0.00012098059,4.7086834e-11,0.00012098055,0.83458745,-0.04898162
4899,0.00010611756,9.549814e-08,0.00010602206,0.51513475,-0.014008006
4900,0.0001468905,8.01547e-07,0.00014608895,1.0168095,0.060886122
4901,0.00010649435,2.107349e-08,0.00010647328,0.6811258,-0.03705899
4902,0.00013438551,6.388433e-08,0.00013432163,1.2699906,-0.08681609
4903,0.00017373986,5.7828566e-07,0.00017316158,0.82528365,0.044672344
4904,0.000112804446,2.9352975e-07,0.00011251092,0.5382393,0.008981996
4905,0.0001126616,2.8052582e-10,0.00011266131,0.87969977,-0.054191258
4906,0.00016203734,2.8093638e-07,0.0001617564,0.58288085,0.022108044
4907,0.0001333055,3.8737141e-07,0.00013291813,0.6055747,0.023047287
4908,9.856424e-05,7.7559605e-08,9.848668e-05,0.5191522,-0.0145274885
4909,0.0001506009,3.7243186e-08,0.00015056366,0.5690117,-0.019090177
4910,0.00013640994,2.1841842e-07,0.00013619152,0.4979926,0.0035982179
4911,9.8159886e-05,1.414552e-07,9.8018434e-05,0.4875663,-0.0039934623
4912,0.00014570217,1.1839291e-07,0.00014558378,0.49485636,-0.0024595098
4913,0.00015120866,2.2065262e-07,0.00015098801,0.48652807,0.003454133
4914,0.00012155995,3.780518e-07,0.000121181896,0.6123892,0.02629404
4915,0.00015102891,1.206907e-07,0.00015090822,0.490491,-0.0014733233
4916,0.000119223885,2.2334161e-09,0.00011922165,0.9403854,-0.059943832
4917,0.00012440121,4.0207846e-07,0.00012399913,0.633048,0.025356641
4918,0.00016201101,4.705003e-07,0.0001615405,0.74769294,0.039795384
4919,0.00014353225,1.0602208e-08,0.00014352164,1.0450543,-0.06847582
4920,0.000107329346,5.4479045e-07,0.00010678456,0.7389561,0.037354674
4921,0.00014583438,8.3444286e-07,0.00014499994,1.0492201,0.065248184
4922,0.00014860257,8.139474e-08,0.00014852118,1.3074439,-0.08933255
4923,0.00010484669,7.215495e-09,0.00010483947,0.7490457,-0.043602474
4924,0.00021694899,8.570536e-07,0.00021609194,1.0834212,0.065061375
4925,0.00013537305,8.481789e-09,0.00013536456,1.0556784,-0.070503294
4926,0.00011597496,7.940404e-11,0.00011597488,0.87259626,-0.054109138
4927,0.00019713654,1.3115148e-06,0.00019582502,1.4170043,0.09371185
4928,0.00011904481,2.8507432e-07,0.00011875974,0.5198027,0.012899488
4929,0.00011784071,7.485043e-09,0.000117833224,0.9451411,-0.05877787
4930,0.00015319593,2.9315044e-07,0.00015290278,0.5903069,0.022727778
4931,0.00012633068,2.5923404e-07,0.00012607145,0.5232204,0.0063003977
4932,0.000107159576,1.351931e-09,0.00010715822,0.903249,-0.055959575
4933,0.00015931057,1.1259501e-07,0.00015919798,0.5037021,-0.0024963678
4934,0.00019023231,9.590954e-07,0.00018927321,1.0835357,0.06655448
4935,0.000120853816,2.2063162e-07,0.00012063319,0.49146792,0.010018352
4936,0.00019009602,7.649666e-09,0.00019008837,0.67179996,-0.030166296
4937,0.00013535503,3.3458505e-07,0.00013502044,0.55571795,0.015088575
4938,0.00013222022,3.035684e-07,0.00013191665,0.5487399,0.008880424
4939,0.00021147021,1.533907e-08,0.00021145487,1.0297571,-0.06558011
4940,0.0001348622,2.4048943e-09,0.0001348598,0.911557,-0.05867503
4941,0.00015619185,5.963397e-07,0.00015559551,0.74018985,0.031790912
4942,0.00019890272,3.0823313e-07,0.00019859448,0.5866389,0.023546357
4943,0.00011209354,4.6321766e-08,0.00011204722,0.56464815,-0.022975659
4944,0.00013064875,3.2472076e-07,0.00013032403,0.5451937,0.018061383
4945,0.00016370803,4.5755857e-07,0.00016325047,0.7303564,0.039068844
4946,0.00010941739,2.3864175e-08,0.00010939353,0.6476175,-0.032959037
4947,0.00012338236,6.087371e-08,0.00012332149,0.61373883,-0.029735822
4948,0.00013536208,3.4158572e-07,0.00013502048,0.5772851,0.017492706
4949,0.00010336136,1.8492804e-07,0.00010317643,0.5070102,-0.0058423243
4950,0.0001234836,1.7158028e-08,0.00012346644,0.7785007,-0.046865337
4951,0.00011927073,1.3337477e-07,0.00011913735,0.5031892,-0.008643781
4952,0.00011179964,2.507168e-07,0.00011154893,0.5282265,0.0062834243
4953,0.00013106676,2.647802e-10,0.0001310665,0.9791841,-0.06478852
4954,0.000110355366,3.0569996e-08,0.00011032479,0.63959366,-0.032149542
4955,0.00012091592,4.1712684e-07,0.0001204988,0.6812665,0.03301368
4956,0.000113915354,2.0546133e-07,0.000113709895,0.48163494,0.006561032
4957,0.000107974476,2.0212481e-07,0.00010777235,0.49172503,0.010904374
4958,0.00012753504,4.812627e-07,0.00012705378,0.7952735,0.046750564
4959,0.00011018701,2.287756e-07,0.00010995823,0.50456846,0.013372293
4960,0.000101286394,8.578006e-08,0.00010120061,0.491716,-0.009244743
4961,0.00013499871,1.5972539e-07,0.00013483899,0.49473557,0.003829327
4962,0.00010869992,1.6268088e-07,0.000108537235,0.49973315,-0.0054025897
4963,0.000101857164,7.053058e-08,0.00010178663,0.57292503,-0.023540678
4964,0.00011051827,9.893336e-09,0.00011050837,0.74073875,-0.042178392
4965,0.0001027839,1.3100184e-07,0.0001026529,0.5127227,-0.011136799
4966,0.00010489528,1.3355987e-07,0.000104761726,0.5014394,-0.0095843095
4967,0.00011737907,7.247902e-08,0.0001173066,0.51280946,-0.012636407
4968,9.8788114e-05,2.1572471e-07,9.857239e-05,0.5034939,0.011616721
4969,0.0001232857,2.6082975e-07,0.00012302487,0.5092603,0.013693611
4970,0.000112411384,1.2386393e-07,0.00011228752,0.4719778,0.00015005481
4971,0.000111352936,2.6216324e-07,0.000111090776,0.5368306,0.017580418
4972,0.00012437116,2.9014882e-07,0.00012408101,0.52622753,0.011210202
4973,9.955732e-05,6.1013495e-08,9.9496305e-05,0.54370224,-0.019440113
4974,0.00011542748,6.762476e-08,0.00011535986,0.520278,-0.01360586
4975,0.00012659805,1.9403429e-07,0.00012640402,0.4788758,0.00084733305
4976,0.00010133127,2.3237467e-07,0.0001010989,0.50296915,0.011897507
4977,0.00013542862,1.4244893e-07,0.00013528617,0.4825044,0.0027202936
4978,0.00010464965,1.136726e-07,0.000104535975,0.49901867,-0.012148108
4979,9.8485805e-05,1.9559303e-07,9.829021e-05,0.5003924,-0.0002826187
4980,0.00012051306,1.3915751e-08,0.00012049914,0.6940074,-0.037317336
4981,9.943947e-05,6.744663e-08,9.9372024e-05,0.58790934,-0.025757726
4982,9.776717e-05,2.4040907e-07,9.752676e-05,0.51575553,0.0048011187
4983,0.000103030776,7.299745e-08,0.000102957776,0.5357705,-0.018826969
4984,0.00010728239,1.0062594e-07,0.00010718176,0.49413225,-0.011643861
4985,0.00011245792,4.1368858e-07,0.00011204423,0.6526242,0.030640885
4986,0.000100275014,8.710313e-08,0.00010018791,0.515833,-0.016049352
4987,9.701184e-05,9.771661e-08,9.6914126e-05,0.50233316,-0.012675354
4988,0.00010367432,3.2327037e-07,0.00010335105,0.5733681,0.020597445
4989,9.7934804e-05,1.3488099e-07,9.779992e-05,0.4838746,-0.005433479
4990,0.000101397716,2.6994556e-08,0.00010137072,0.66214836,-0.035129428
4991,9.562953e-05,2.8394567e-07,9.534559e-05,0.5378058,0.014738721
4992,0.00010076351,2.5320003e-07,0.000100510304,0.52565926,0.013904268
4993,0.000102661455,1.9113884e-08,0.00010264234,0.65696347,-0.034677938
4994,9.465049e-05,3.0797082e-08,9.461969e-05,0.6236859,-0.030726029
4995,0.000102327394,2.45403e-07,0.00010208199,0.52079755,0.009556273
4996,9.8858276e-05,6.421242e-08,9.8794066e-05,0.5618009,-0.022900656
4997,0.000100625584,4.9173785e-08,0.00010057641,0.5618301,-0.022305142
4998,0.00010782308,3.5166568e-07,0.00010747141,0.618289,0.027070304
4999,0.000104300765,1.8318919e-07,0.00010411758,0.4736059,0.0055507757

